Real-time Noise Source Estimation of a Camera System from an Image and Metadata

Autonomous machines must self-maintain proper functionality to ensure the safety of humans and themselves. This pertains particularly to its cameras as predominant sensors to perceive the environment and support actions. A fundamental camera problem addressed in this study is noise. Solutions often focus on denoising images a posteriori, that is, fighting symptoms rather than root causes. However, tackling root causes requires identifying the noise sources, considering the limitations of mobile platforms. This work investigates a real-time, memory-efficient and reliable noise source estimator that combines data- and physically-based models. To this end, a DNN that examines an image with camera metadata for major camera noise sources is built and trained. In addition, it quantifies unexpected factors that impact image noise or metadata. This study investigates seven different estimators on six datasets that include synthetic noise, real-world noise from two camera systems, and real field campaigns. For these, only the model with most metadata is capable to accurately and robustly quantify all individual noise contributions. This method outperforms total image noise estimators and can be plug-and-play deployed. It also serves as a basis to include more advanced noise sources, or as part of an automatic countermeasure feedback-loop to approach fully reliable machines.

==> dataEV76C661cellar1Branch.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.1693872
0.0,0.0,0.0,0.02,0.0,0.0,0.0,7.03830527
0.0,0.0,0.0,0.04,0.0,0.0,0.0,7.22499253
0.0,0.0,0.0,0.06,0.0,0.0,0.0,7.17408263
0.0,0.0,0.0,0.08,0.0,0.0,0.0,7.2199468
0.0,0.0,0.0,0.1,0.0,0.0,0.0,7.18726312
0.0,0.0,0.0,0.12,0.0,0.0,0.0,7.30216581
0.0,0.0,0.0,0.14,0.0,0.0,0.0,7.26975695
0.0,0.0,0.0,0.16,0.0,0.0,0.0,7.21002618
0.0,0.0,0.0,0.18,0.0,0.0,0.0,7.20547048
0.0,0.0,0.0,0.2,0.0,0.0,0.0,7.23640896
0.0,0.0,0.0,0.22,0.0,0.0,0.0,7.20382862
0.0,0.0,0.0,0.24,0.0,0.0,0.0,7.33419401
0.0,0.0,0.0,0.26,0.0,0.0,0.0,7.21483294
0.0,0.0,0.0,0.28,0.0,0.0,0.0,7.27447412
0.0,0.0,0.0,0.3,0.0,0.0,0.0,7.25382515
0.0,0.0,0.0,0.32,0.0,0.0,0.0,7.31087615
0.0,0.0,0.0,0.34,0.0,0.0,0.0,7.30190162
0.0,0.0,0.0,0.36,0.0,0.0,0.0,7.3938921
0.0,0.0,0.0,0.38,0.0,0.0,0.0,7.36128444
0.0,0.0,0.0,0.4,0.0,0.0,0.0,7.34300644
0.0,0.0,0.0,0.42,0.0,0.0,0.0,7.36229819
0.0,0.0,0.0,0.44,0.0,0.0,0.0,7.35861999
0.0,0.0,0.0,0.46,0.0,0.0,0.0,7.38354946
0.0,0.0,0.0,0.48,0.0,0.0,0.0,7.36115285
0.0,0.0,0.0,0.5,0.0,0.0,0.0,7.33216347
0.0,0.0,0.0,0.52,0.0,0.0,0.0,7.41163445
0.0,0.0,0.0,0.54,0.0,0.0,0.0,7.40094339
0.0,0.0,0.0,0.56,0.0,0.0,0.0,7.33913575
0.0,0.0,0.0,0.58,0.0,0.0,0.0,7.49785587
0.0,0.0,0.0,0.6,0.0,0.0,0.0,7.41168621
0.0,0.0,0.0,0.62,0.0,0.0,0.0,7.4583223
0.0,0.0,0.0,0.64,0.0,0.0,0.0,7.50165748
0.0,0.0,0.0,0.66,0.0,0.0,0.0,7.55691169
0.0,0.0,0.0,0.68,0.0,0.0,0.0,7.40162498
0.0,0.0,0.0,0.7,0.0,0.0,0.0,7.52956816
0.0,0.0,0.0,0.72,0.0,0.0,0.0,7.43342018
0.0,0.0,0.0,0.74,0.0,0.0,0.0,7.62902068
0.0,0.0,0.0,0.76,0.0,0.0,0.0,7.53869231
0.0,0.0,0.0,0.78,0.0,0.0,0.0,7.55508054
0.0,0.0,0.0,0.8,0.0,0.0,0.0,7.59753269
0.0,0.0,0.0,0.82,0.0,0.0,0.0,7.56052051
0.0,0.0,0.0,0.84,0.0,0.0,0.0,7.60454105
0.0,0.0,0.0,0.86,0.0,0.0,0.0,7.55019717
0.0,0.0,0.0,0.88,0.0,0.0,0.0,7.59958182
0.0,0.0,0.0,0.9,0.0,0.0,0.0,7.63106669
0.0,0.0,0.0,0.92,0.0,0.0,0.0,7.62159511
0.0,0.0,0.0,0.94,0.0,0.0,0.0,7.70835131
0.0,0.0,0.0,0.96,0.0,0.0,0.0,7.59634495
0.0,0.0,0.0,0.98,0.0,0.0,0.0,7.6180887
0.0,0.0,0.0,1.0,0.0,0.0,0.0,7.71189172
0.0,0.0,0.0,1.02,0.0,0.0,0.0,7.62239491
0.0,0.0,0.0,1.04,0.0,0.0,0.0,7.67013807
0.0,0.0,0.0,1.06,0.0,0.0,0.0,7.65423472
0.0,0.0,0.0,1.08,0.0,0.0,0.0,7.57363729
0.0,0.0,0.0,1.1,0.0,0.0,0.0,7.64116897
0.0,0.0,0.0,1.12,0.0,0.0,0.0,7.69238929
0.0,0.0,0.0,1.14,0.0,0.0,0.0,7.58074372
0.0,0.0,0.0,1.16,0.0,0.0,0.0,7.58900974
0.0,0.0,0.0,1.18,0.0,0.0,0.0,7.53256141
0.0,0.0,0.0,1.2,0.0,0.0,0.0,7.59178197
0.0,0.0,0.0,1.22,0.0,0.0,0.0,7.58797458
0.0,0.0,0.0,1.24,0.0,0.0,0.0,7.5627191
0.0,0.0,0.0,1.26,0.0,0.0,0.0,7.47597573
0.0,0.0,0.0,1.28,0.0,0.0,0.0,7.54298058
0.0,0.0,0.0,1.3,0.0,0.0,0.0,7.51610662
0.0,0.0,0.0,1.32,0.0,0.0,0.0,7.57784331
0.0,0.0,0.0,1.34,0.0,0.0,0.0,7.54704726
0.0,0.0,0.0,1.36,0.0,0.0,0.0,7.55412605
0.0,0.0,0.0,1.38,0.0,0.0,0.0,7.43996522
0.0,0.0,0.0,1.4,0.0,0.0,0.0,7.42820821
0.0,0.0,0.0,1.42,0.0,0.0,0.0,7.53967201
0.0,0.0,0.0,1.44,0.0,0.0,0.0,7.57842638
0.0,0.0,0.0,1.46,0.0,0.0,0.0,7.57228163
0.0,0.0,0.0,1.48,0.0,0.0,0.0,7.42789826
0.0,0.0,0.0,1.5,0.0,0.0,0.0,7.41989762
0.0,0.0,0.0,1.52,0.0,0.0,0.0,7.49125606
0.0,0.0,0.0,1.54,0.0,0.0,0.0,7.44976597
0.0,0.0,0.0,1.56,0.0,0.0,0.0,7.49875852
0.0,0.0,0.0,1.58,0.0,0.0,0.0,7.4694308
0.0,0.0,0.0,1.6,0.0,0.0,0.0,7.52901396
0.0,0.0,0.0,1.62,0.0,0.0,0.0,7.57878046
0.0,0.0,0.0,1.64,0.0,0.0,0.0,7.47288824
0.0,0.0,0.0,1.66,0.0,0.0,0.0,7.61060882
0.0,0.0,0.0,1.68,0.0,0.0,0.0,7.53766075
0.0,0.0,0.0,1.7,0.0,0.0,0.0,7.29334306
0.0,0.0,0.0,1.72,0.0,0.0,0.0,7.366453
0.0,0.0,0.0,1.74,0.0,0.0,0.0,7.25034842
0.0,0.0,0.0,1.76,0.0,0.0,0.0,7.03052069
0.0,0.0,0.0,1.78,0.0,0.0,0.0,6.91696903
0.0,0.0,0.0,1.8,0.0,0.0,0.0,6.6729862
0.0,0.0,0.0,1.82,0.0,0.0,0.0,6.26745574
0.0,0.0,0.0,1.84,0.0,0.0,0.0,6.20497495
0.0,0.0,0.0,1.86,0.0,0.0,0.0,6.24272307
0.0,0.0,0.0,1.88,0.0,0.0,0.0,6.29538043
0.0,0.0,0.0,1.9,0.0,0.0,0.0,6.17055406
0.0,0.0,0.0,1.92,0.0,0.0,0.0,6.12723842
0.0,0.0,0.0,1.94,0.0,0.0,0.0,5.98604271
0.0,0.0,0.0,1.96,0.0,0.0,0.0,6.08392507
0.0,0.0,0.0,1.98,0.0,0.0,0.0,6.21761372
0.0,0.0,0.0,2.0,0.0,0.0,0.0,6.49700495
0.0,0.0,0.0,2.02,0.0,0.0,0.0,6.64161337
0.0,0.0,0.0,2.04,0.0,0.0,0.0,7.06595762
0.0,0.0,0.0,2.06,0.0,0.0,0.0,7.30469711
0.0,0.0,0.0,2.08,0.0,0.0,0.0,7.16800142
0.0,0.0,0.0,2.1,0.0,0.0,0.0,7.2246441
0.0,0.0,0.0,2.12,0.0,0.0,0.0,6.89324224
0.0,0.0,0.0,2.14,0.0,0.0,0.0,6.1935365
0.0,0.0,0.0,2.16,0.0,0.0,0.0,5.43665631
0.0,0.0,0.0,2.18,0.0,0.0,0.0,4.92082902
0.0,0.0,0.0,2.2,0.0,0.0,0.0,4.75267355
0.0,0.0,0.0,2.22,0.0,0.0,0.0,4.36340836
0.0,0.0,0.0,2.24,0.0,0.0,0.0,3.70465555
0.0,0.0,0.0,2.26,0.0,0.0,0.0,3.36090238
0.0,0.0,0.0,2.28,0.0,0.0,0.0,3.20203845
0.0,0.0,0.0,2.3,0.0,0.0,0.0,3.18382082
0.0,0.0,0.0,2.32,0.0,0.0,0.0,3.17984385
0.0,0.0,0.0,2.34,0.0,0.0,0.0,3.14264815
0.0,0.0,0.0,2.36,0.0,0.0,0.0,3.07725157
0.0,0.0,0.0,2.38,0.0,0.0,0.0,2.98841098
0.0,0.0,0.0,2.4,0.0,0.0,0.0,2.93624643
0.0,0.0,0.0,2.42,0.0,0.0,0.0,2.94558054
0.0,0.0,0.0,2.44,0.0,0.0,0.0,2.9203611
0.0,0.0,0.0,2.46,0.0,0.0,0.0,2.89020776
0.0,0.0,0.0,2.48,0.0,0.0,0.0,2.93328397
0.0,0.0,0.0,2.5,0.0,0.0,0.0,2.92762115
0.0,0.0,0.0,2.52,0.0,0.0,0.0,2.93797045
0.0,0.0,0.0,2.54,0.0,0.0,0.0,2.9427936
0.0,0.0,0.0,2.56,0.0,0.0,0.0,2.91563042
0.0,0.0,0.0,2.58,0.0,0.0,0.0,2.89615283
0.0,0.0,0.0,2.6,0.0,0.0,0.0,2.8919907
0.0,0.0,0.0,2.62,0.0,0.0,0.0,2.87560214
0.0,0.0,0.0,2.64,0.0,0.0,0.0,2.9288419
0.0,0.0,0.0,2.66,0.0,0.0,0.0,2.90460742
0.0,0.0,0.0,2.68,0.0,0.0,0.0,2.93645369
0.0,0.0,0.0,2.7,0.0,0.0,0.0,2.91795503
0.0,0.0,0.0,2.72,0.0,0.0,0.0,2.99122001
0.0,0.0,0.0,2.74,0.0,0.0,0.0,3.03216626
0.0,0.0,0.0,2.76,0.0,0.0,0.0,3.07147498
0.0,0.0,0.0,2.78,0.0,0.0,0.0,3.16448695
0.0,0.0,0.0,2.8,0.0,0.0,0.0,3.21134976
0.0,0.0,0.0,2.82,0.0,0.0,0.0,3.2440638
0.0,0.0,0.0,2.84,0.0,0.0,0.0,3.33211987
0.0,0.0,0.0,2.86,0.0,0.0,0.0,3.46670965
0.0,0.0,0.0,2.88,0.0,0.0,0.0,3.38047695
0.0,0.0,0.0,2.9,0.0,0.0,0.0,3.52668776
0.0,0.0,0.0,2.92,0.0,0.0,0.0,3.46883287
0.0,0.0,0.0,2.94,0.0,0.0,0.0,3.54586334
0.0,0.0,0.0,2.96,0.0,0.0,0.0,3.64672319
0.0,0.0,0.0,2.98,0.0,0.0,0.0,3.63344385
0.0,0.0,0.0,3.0,0.0,0.0,0.0,3.82613521
0.0,0.0,0.0,3.02,0.0,0.0,0.0,3.99332367
0.0,0.0,0.0,3.04,0.0,0.0,0.0,4.10318253
0.0,0.0,0.0,3.06,0.0,0.0,0.0,4.3262262
0.0,0.0,0.0,3.08,0.0,0.0,0.0,4.52849505
0.0,0.0,0.0,3.1,0.0,0.0,0.0,4.95532834
0.0,0.0,0.0,3.12,0.0,0.0,0.0,5.1500886
0.0,0.0,0.0,3.14,0.0,0.0,0.0,5.11809213
0.0,0.0,0.0,3.16,0.0,0.0,0.0,5.49038123
0.0,0.0,0.0,3.18,0.0,0.0,0.0,5.53724606
0.0,0.0,0.0,3.2,0.0,0.0,0.0,5.83384246
0.0,0.0,0.0,3.22,0.0,0.0,0.0,6.35959354
0.0,0.0,0.0,3.24,0.0,0.0,0.0,6.66646539
0.0,0.0,0.0,3.26,0.0,0.0,0.0,6.7877712
0.0,0.0,0.0,3.28,0.0,0.0,0.0,7.06473655
0.0,0.0,0.0,3.3,0.0,0.0,0.0,7.00720064
0.0,0.0,0.0,3.32,0.0,0.0,0.0,6.84561551
0.0,0.0,0.0,3.34,0.0,0.0,0.0,6.80740139
0.0,0.0,0.0,3.36,0.0,0.0,0.0,6.97038902
0.0,0.0,0.0,3.38,0.0,0.0,0.0,6.78435245
0.0,0.0,0.0,3.4,0.0,0.0,0.0,6.891399
0.0,0.0,0.0,3.42,0.0,0.0,0.0,7.02566735
0.0,0.0,0.0,3.44,0.0,0.0,0.0,6.96609671
0.0,0.0,0.0,3.46,0.0,0.0,0.0,6.77331
0.0,0.0,0.0,3.48,0.0,0.0,0.0,6.6511408
0.0,0.0,0.0,3.5,0.0,0.0,0.0,6.57301155
0.0,0.0,0.0,3.52,0.0,0.0,0.0,6.40142761
0.0,0.0,0.0,3.54,0.0,0.0,0.0,6.24862579
0.0,0.0,0.0,3.56,0.0,0.0,0.0,6.34778714
0.0,0.0,0.0,3.58,0.0,0.0,0.0,6.27206098
0.0,0.0,0.0,3.6,0.0,0.0,0.0,6.06061597
0.0,0.0,0.0,3.62,0.0,0.0,0.0,6.28808825
0.0,0.0,0.0,3.64,0.0,0.0,0.0,6.35191709
0.0,0.0,0.0,3.66,0.0,0.0,0.0,6.48366249
0.0,0.0,0.0,3.68,0.0,0.0,0.0,6.36892468
0.0,0.0,0.0,3.7,0.0,0.0,0.0,6.14071118
0.0,0.0,0.0,3.72,0.0,0.0,0.0,5.99273356
0.0,0.0,0.0,3.74,0.0,0.0,0.0,5.98474922
0.0,0.0,0.0,3.76,0.0,0.0,0.0,6.05987617
0.0,0.0,0.0,3.78,0.0,0.0,0.0,6.12209277
0.0,0.0,0.0,3.8,0.0,0.0,0.0,6.53878246
0.0,0.0,0.0,3.82,0.0,0.0,0.0,6.75072602
0.0,0.0,0.0,3.84,0.0,0.0,0.0,6.94858519
0.0,0.0,0.0,3.86,0.0,0.0,0.0,7.12480898
0.0,0.0,0.0,3.88,0.0,0.0,0.0,7.53361974
0.0,0.0,0.0,3.9,0.0,0.0,0.0,7.57503337
0.0,0.0,0.0,3.92,0.0,0.0,0.0,7.44520029
0.0,0.0,0.0,3.94,0.0,0.0,0.0,7.41303158
0.0,0.0,0.0,3.96,0.0,0.0,0.0,7.1783354
0.0,0.0,0.0,3.98,0.0,0.0,0.0,7.01556912
0.0,0.0,0.0,4.0,0.0,0.0,0.0,6.91731746
0.0,0.0,0.0,4.02,0.0,0.0,0.0,6.95962607
0.0,0.0,0.0,4.04,0.0,0.0,0.0,7.11691636
0.0,0.0,0.0,4.06,0.0,0.0,0.0,7.07649238
0.0,0.0,0.0,4.08,0.0,0.0,0.0,7.06879358
0.0,0.0,0.0,4.1,0.0,0.0,0.0,7.1107437
0.0,0.0,0.0,4.12,0.0,0.0,0.0,7.13936543
0.0,0.0,0.0,4.14,0.0,0.0,0.0,7.16895064
0.0,0.0,0.0,4.16,0.0,0.0,0.0,7.0534137
0.0,0.0,0.0,4.18,0.0,0.0,0.0,7.09596463
0.0,0.0,0.0,4.2,0.0,0.0,0.0,6.72873829
0.0,0.0,0.0,4.22,0.0,0.0,0.0,6.66134126
0.0,0.0,0.0,4.24,0.0,0.0,0.0,6.59220146
0.0,0.0,0.0,4.26,0.0,0.0,0.0,6.54988631
0.0,0.0,0.0,4.28,0.0,0.0,0.0,6.6240353
0.0,0.0,0.0,4.3,0.0,0.0,0.0,6.78207162
0.0,0.0,0.0,4.32,0.0,0.0,0.0,6.37561527
0.0,0.0,0.0,4.34,0.0,0.0,0.0,6.63259282
0.0,0.0,0.0,4.36,0.0,0.0,0.0,6.66643714
0.0,0.0,0.0,4.38,0.0,0.0,0.0,6.90864976
0.0,0.0,0.0,4.4,0.0,0.0,0.0,7.0734054
0.0,0.0,0.0,4.42,0.0,0.0,0.0,6.81304604
0.0,0.0,0.0,4.44,0.0,0.0,0.0,6.57808329
0.0,0.0,0.0,4.46,0.0,0.0,0.0,6.47057961
0.0,0.0,0.0,4.48,0.0,0.0,0.0,6.32274538
0.0,0.0,0.0,4.5,0.0,0.0,0.0,6.3284565
0.0,0.0,0.0,4.52,0.0,0.0,0.0,6.26516638
0.0,0.0,0.0,4.54,0.0,0.0,0.0,6.11475757
0.0,0.0,0.0,4.56,0.0,0.0,0.0,6.60151405
0.0,0.0,0.0,4.58,0.0,0.0,0.0,6.7776275
0.0,0.0,0.0,4.6,0.0,0.0,0.0,6.87783323
0.0,0.0,0.0,4.62,0.0,0.0,0.0,6.9868311
0.0,0.0,0.0,4.64,0.0,0.0,0.0,6.90372231
0.0,0.0,0.0,4.66,0.0,0.0,0.0,6.78086328
0.0,0.0,0.0,4.68,0.0,0.0,0.0,6.62090847
0.0,0.0,0.0,4.7,0.0,0.0,0.0,6.56592623
0.0,0.0,0.0,4.72,0.0,0.0,0.0,6.42321247
0.0,0.0,0.0,4.74,0.0,0.0,0.0,6.50041641
0.0,0.0,0.0,4.76,0.0,0.0,0.0,6.44918871
0.0,0.0,0.0,4.78,0.0,0.0,0.0,6.24972265
0.0,0.0,0.0,4.8,0.0,0.0,0.0,6.1588615
0.0,0.0,0.0,4.82,0.0,0.0,0.0,6.19602188
0.0,0.0,0.0,4.84,0.0,0.0,0.0,5.92056127
0.0,0.0,0.0,4.86,0.0,0.0,0.0,5.65829547
0.0,0.0,0.0,4.88,0.0,0.0,0.0,5.60087894
0.0,0.0,0.0,4.9,0.0,0.0,0.0,5.69840342
0.0,0.0,0.0,4.92,0.0,0.0,0.0,5.54702834
0.0,0.0,0.0,4.94,0.0,0.0,0.0,5.39023153
0.0,0.0,0.0,4.96,0.0,0.0,0.0,5.46874057
0.0,0.0,0.0,4.98,0.0,0.0,0.0,5.3684225
0.0,0.0,0.0,5.0,0.0,0.0,0.0,5.16470506
0.0,0.0,0.0,5.02,0.0,0.0,0.0,5.17325242
0.0,0.0,0.0,5.04,0.0,0.0,0.0,5.02267665
0.0,0.0,0.0,5.06,0.0,0.0,0.0,4.96679227
0.0,0.0,0.0,5.08,0.0,0.0,0.0,5.03182061
0.0,0.0,0.0,5.1,0.0,0.0,0.0,4.94788995
0.0,0.0,0.0,5.12,0.0,0.0,0.0,4.93813034
0.0,0.0,0.0,5.14,0.0,0.0,0.0,5.02380477
0.0,0.0,0.0,5.16,0.0,0.0,0.0,5.04798121
0.0,0.0,0.0,5.18,0.0,0.0,0.0,5.08544141
0.0,0.0,0.0,5.2,0.0,0.0,0.0,5.25980608
0.0,0.0,0.0,5.22,0.0,0.0,0.0,5.47270798
0.0,0.0,0.0,5.24,0.0,0.0,0.0,5.38119203
0.0,0.0,0.0,5.26,0.0,0.0,0.0,5.4761543
0.0,0.0,0.0,5.28,0.0,0.0,0.0,5.52326135
0.0,0.0,0.0,5.3,0.0,0.0,0.0,5.6013543
0.0,0.0,0.0,5.32,0.0,0.0,0.0,5.69252719
0.0,0.0,0.0,5.34,0.0,0.0,0.0,5.82759385
0.0,0.0,0.0,5.36,0.0,0.0,0.0,6.0081011
0.0,0.0,0.0,5.38,0.0,0.0,0.0,6.20842206
0.0,0.0,0.0,5.4,0.0,0.0,0.0,6.38028879
0.0,0.0,0.0,5.42,0.0,0.0,0.0,6.28555331
0.0,0.0,0.0,5.44,0.0,0.0,0.0,6.26375873
0.0,0.0,0.0,5.46,0.0,0.0,0.0,6.16273885
0.0,0.0,0.0,5.48,0.0,0.0,0.0,6.05787095
0.0,0.0,0.0,5.5,0.0,0.0,0.0,6.08975574
0.0,0.0,0.0,5.52,0.0,0.0,0.0,5.9965088
0.0,0.0,0.0,5.54,0.0,0.0,0.0,5.88598668
0.0,0.0,0.0,5.56,0.0,0.0,0.0,5.83112613
0.0,0.0,0.0,5.58,0.0,0.0,0.0,5.69630362
0.0,0.0,0.0,5.6,0.0,0.0,0.0,5.50311968
0.0,0.0,0.0,5.62,0.0,0.0,0.0,5.43239491
0.0,0.0,0.0,5.64,0.0,0.0,0.0,5.46693205
0.0,0.0,0.0,5.66,0.0,0.0,0.0,5.36769763
0.0,0.0,0.0,5.68,0.0,0.0,0.0,5.30862511
0.0,0.0,0.0,5.7,0.0,0.0,0.0,5.38108773
0.0,0.0,0.0,5.72,0.0,0.0,0.0,5.27490236
0.0,0.0,0.0,5.74,0.0,0.0,0.0,5.35173714
0.0,0.0,0.0,5.76,0.0,0.0,0.0,5.44721122
0.0,0.0,0.0,5.78,0.0,0.0,0.0,5.83346347
0.0,0.0,0.0,5.8,0.0,0.0,0.0,5.91355292
0.0,0.0,0.0,5.82,0.0,0.0,0.0,6.10869328
0.0,0.0,0.0,5.84,0.0,0.0,0.0,6.33070745
0.0,0.0,0.0,5.86,0.0,0.0,0.0,6.54341385
0.0,0.0,0.0,5.88,0.0,0.0,0.0,6.46695692
0.0,0.0,0.0,5.9,0.0,0.0,0.0,6.41608308
0.0,0.0,0.0,5.92,0.0,0.0,0.0,6.47643959
0.0,0.0,0.0,5.94,0.0,0.0,0.0,6.44986385
0.0,0.0,0.0,5.96,0.0,0.0,0.0,6.47254933
0.0,0.0,0.0,5.98,0.0,0.0,0.0,6.74751575
0.0,0.0,0.0,6.0,0.0,0.0,0.0,7.05060602
0.0,0.0,0.0,6.02,0.0,0.0,0.0,7.38399201
0.0,0.0,0.0,6.04,0.0,0.0,0.0,7.34042947
0.0,0.0,0.0,6.06,0.0,0.0,0.0,7.41994638
0.0,0.0,0.0,6.08,0.0,0.0,0.0,7.31630046
0.0,0.0,0.0,6.1,0.0,0.0,0.0,7.2641962
0.0,0.0,0.0,6.12,0.0,0.0,0.0,7.11091908
0.0,0.0,0.0,6.14,0.0,0.0,0.0,7.12411662
0.0,0.0,0.0,6.16,0.0,0.0,0.0,7.13678371
0.0,0.0,0.0,6.18,0.0,0.0,0.0,6.98802367
0.0,0.0,0.0,6.2,0.0,0.0,0.0,6.89802086
0.0,0.0,0.0,6.22,0.0,0.0,0.0,6.79135308
0.0,0.0,0.0,6.24,0.0,0.0,0.0,6.75473827
0.0,0.0,0.0,6.26,0.0,0.0,0.0,6.67286745
0.0,0.0,0.0,6.28,0.0,0.0,0.0,6.69681451
0.0,0.0,0.0,6.3,0.0,0.0,0.0,6.6576859
0.0,0.0,0.0,6.32,0.0,0.0,0.0,6.59694791
0.0,0.0,0.0,6.34,0.0,0.0,0.0,6.43635993
0.0,0.0,0.0,6.36,0.0,0.0,0.0,6.57870334
0.0,0.0,0.0,6.38,0.0,0.0,0.0,6.47743016
0.0,0.0,0.0,6.4,0.0,0.0,0.0,6.38936585
0.0,0.0,0.0,6.42,0.0,0.0,0.0,6.30369059
0.0,0.0,0.0,6.44,0.0,0.0,0.0,6.38294511
0.0,0.0,0.0,6.46,0.0,0.0,0.0,6.34288907
0.0,0.0,0.0,6.48,0.0,0.0,0.0,6.37488475
0.0,0.0,0.0,6.5,0.0,0.0,0.0,6.23223168
0.0,0.0,0.0,6.52,0.0,0.0,0.0,6.21841861
0.0,0.0,0.0,6.54,0.0,0.0,0.0,6.19112585
0.0,0.0,0.0,6.56,0.0,0.0,0.0,6.12233164
0.0,0.0,0.0,6.58,0.0,0.0,0.0,6.15912235
0.0,0.0,0.0,6.6,0.0,0.0,0.0,6.16374334
0.0,0.0,0.0,6.62,0.0,0.0,0.0,6.12751234
0.0,0.0,0.0,6.64,0.0,0.0,0.0,6.09908696
0.0,0.0,0.0,6.66,0.0,0.0,0.0,6.13175922
0.0,0.0,0.0,6.68,0.0,0.0,0.0,6.14907612
0.0,0.0,0.0,6.7,0.0,0.0,0.0,6.15552475
0.0,0.0,0.0,6.72,0.0,0.0,0.0,6.13608594
0.0,0.0,0.0,6.74,0.0,0.0,0.0,6.23167409
0.0,0.0,0.0,6.76,0.0,0.0,0.0,6.29317436
0.0,0.0,0.0,6.78,0.0,0.0,0.0,6.33981386
0.0,0.0,0.0,6.8,0.0,0.0,0.0,6.31799186
0.0,0.0,0.0,6.82,0.0,0.0,0.0,6.4343395
0.0,0.0,0.0,6.84,0.0,0.0,0.0,6.47435176
0.0,0.0,0.0,6.86,0.0,0.0,0.0,6.43444605
0.0,0.0,0.0,6.88,0.0,0.0,0.0,6.55288722
0.0,0.0,0.0,6.9,0.0,0.0,0.0,6.59696415
0.0,0.0,0.0,6.92,0.0,0.0,0.0,6.50643878
0.0,0.0,0.0,6.94,0.0,0.0,0.0,6.48388894
0.0,0.0,0.0,6.96,0.0,0.0,0.0,6.45204335
0.0,0.0,0.0,6.98,0.0,0.0,0.0,6.50821761
0.0,0.0,0.0,7.0,0.0,0.0,0.0,6.57025817
0.0,0.0,0.0,7.02,0.0,0.0,0.0,6.44193749
0.0,0.0,0.0,7.04,0.0,0.0,0.0,6.4613338
0.0,0.0,0.0,7.06,0.0,0.0,0.0,6.24506532
0.0,0.0,0.0,7.08,0.0,0.0,0.0,6.3826138
0.0,0.0,0.0,7.1,0.0,0.0,0.0,6.57888113
0.0,0.0,0.0,7.12,0.0,0.0,0.0,6.64472637
0.0,0.0,0.0,7.14,0.0,0.0,0.0,6.62381612
0.0,0.0,0.0,7.16,0.0,0.0,0.0,6.68207203
0.0,0.0,0.0,7.18,0.0,0.0,0.0,6.69876555
0.0,0.0,0.0,7.2,0.0,0.0,0.0,6.52345521
0.0,0.0,0.0,7.22,0.0,0.0,0.0,6.53710542
0.0,0.0,0.0,7.24,0.0,0.0,0.0,6.48239073
0.0,0.0,0.0,7.26,0.0,0.0,0.0,6.67774935
0.0,0.0,0.0,7.28,0.0,0.0,0.0,6.82420385
0.0,0.0,0.0,7.3,0.0,0.0,0.0,6.79945512
0.0,0.0,0.0,7.32,0.0,0.0,0.0,6.92652014
0.0,0.0,0.0,7.34,0.0,0.0,0.0,7.11910189
0.0,0.0,0.0,7.36,0.0,0.0,0.0,7.17888007
0.0,0.0,0.0,7.38,0.0,0.0,0.0,7.27575547
0.0,0.0,0.0,7.4,0.0,0.0,0.0,7.21929604
0.0,0.0,0.0,7.42,0.0,0.0,0.0,7.19765566
0.0,0.0,0.0,7.44,0.0,0.0,0.0,7.26897109
0.0,0.0,0.0,7.46,0.0,0.0,0.0,7.13748806
0.0,0.0,0.0,7.48,0.0,0.0,0.0,7.12969174
0.0,0.0,0.0,7.5,0.0,0.0,0.0,7.16466461
0.0,0.0,0.0,7.52,0.0,0.0,0.0,7.22015605
0.0,0.0,0.0,7.54,0.0,0.0,0.0,7.15163007
0.0,0.0,0.0,7.56,0.0,0.0,0.0,7.21480767
0.0,0.0,0.0,7.58,0.0,0.0,0.0,7.04298961
0.0,0.0,0.0,7.6,0.0,0.0,0.0,7.01260428
0.0,0.0,0.0,7.62,0.0,0.0,0.0,7.09976791
0.0,0.0,0.0,7.64,0.0,0.0,0.0,7.01405445
0.0,0.0,0.0,7.66,0.0,0.0,0.0,6.84807988
0.0,0.0,0.0,7.68,0.0,0.0,0.0,6.81546987
0.0,0.0,0.0,7.7,0.0,0.0,0.0,6.76407377
0.0,0.0,0.0,7.72,0.0,0.0,0.0,6.79982023
0.0,0.0,0.0,7.74,0.0,0.0,0.0,6.84860556
0.0,0.0,0.0,7.76,0.0,0.0,0.0,6.86866781
0.0,0.0,0.0,7.78,0.0,0.0,0.0,6.85608312
0.0,0.0,0.0,7.8,0.0,0.0,0.0,6.98796477
0.0,0.0,0.0,7.82,0.0,0.0,0.0,6.97644861
0.0,0.0,0.0,7.84,0.0,0.0,0.0,7.21648151
0.0,0.0,0.0,7.86,0.0,0.0,0.0,7.3962945
0.0,0.0,0.0,7.88,0.0,0.0,0.0,7.52137755
0.0,0.0,0.0,7.9,0.0,0.0,0.0,7.79941381
0.0,0.0,0.0,7.92,0.0,0.0,0.0,7.85351415
0.0,0.0,0.0,7.94,0.0,0.0,0.0,7.96273522
0.0,0.0,0.0,7.96,0.0,0.0,0.0,8.17478333
0.0,0.0,0.0,7.98,0.0,0.0,0.0,8.19579798
0.0,0.0,0.0,8.0,0.0,0.0,0.0,8.14076241
0.0,0.0,0.0,8.02,0.0,0.0,0.0,8.1899456
0.0,0.0,0.0,8.04,0.0,0.0,0.0,8.25018064
0.0,0.0,0.0,8.06,0.0,0.0,0.0,8.17026072
0.0,0.0,0.0,8.08,0.0,0.0,0.0,8.21660599
0.0,0.0,0.0,8.1,0.0,0.0,0.0,8.13010689
0.0,0.0,0.0,8.12,0.0,0.0,0.0,7.94782184
0.0,0.0,0.0,8.14,0.0,0.0,0.0,7.59344712
0.0,0.0,0.0,8.16,0.0,0.0,0.0,7.25681488
0.0,0.0,0.0,8.18,0.0,0.0,0.0,7.0889122
0.0,0.0,0.0,8.2,0.0,0.0,0.0,7.05699582
0.0,0.0,0.0,8.22,0.0,0.0,0.0,7.03680945
0.0,0.0,0.0,8.24,0.0,0.0,0.0,6.97165729
0.0,0.0,0.0,8.26,0.0,0.0,0.0,7.10230074
0.0,0.0,0.0,8.28,0.0,0.0,0.0,7.13220621
0.0,0.0,0.0,8.3,0.0,0.0,0.0,7.0056228
0.0,0.0,0.0,8.32,0.0,0.0,0.0,7.03161463
0.0,0.0,0.0,8.34,0.0,0.0,0.0,6.96765921
0.0,0.0,0.0,8.36,0.0,0.0,0.0,6.78961016
0.0,0.0,0.0,8.38,0.0,0.0,0.0,6.76692406
0.0,0.0,0.0,8.4,0.0,0.0,0.0,6.96858476
0.0,0.0,0.0,8.42,0.0,0.0,0.0,6.75075024
0.0,0.0,0.0,8.44,0.0,0.0,0.0,6.88825771
0.0,0.0,0.0,8.46,0.0,0.0,0.0,6.76332797
0.0,0.0,0.0,8.48,0.0,0.0,0.0,6.64914881
0.0,0.0,0.0,8.5,0.0,0.0,0.0,6.81852922
0.0,0.0,0.0,8.52,0.0,0.0,0.0,6.59098481
0.0,0.0,0.0,8.54,0.0,0.0,0.0,6.78739894
0.0,0.0,0.0,8.56,0.0,0.0,0.0,6.61559819
0.0,0.0,0.0,8.58,0.0,0.0,0.0,6.67181248
0.0,0.0,0.0,8.6,0.0,0.0,0.0,6.6719321
0.0,0.0,0.0,8.62,0.0,0.0,0.0,6.37352055
0.0,0.0,0.0,8.64,0.0,0.0,0.0,6.57384613
0.0,0.0,0.0,8.66,0.0,0.0,0.0,6.22062594
0.0,0.0,0.0,8.68,0.0,0.0,0.0,6.36142204
0.0,0.0,0.0,8.7,0.0,0.0,0.0,6.3289674
0.0,0.0,0.0,8.72,0.0,0.0,0.0,6.37362417
0.0,0.0,0.0,8.74,0.0,0.0,0.0,6.50614881
0.0,0.0,0.0,8.76,0.0,0.0,0.0,6.87880401
0.0,0.0,0.0,8.78,0.0,0.0,0.0,6.88746846
0.0,0.0,0.0,8.8,0.0,0.0,0.0,6.9776141
0.0,0.0,0.0,8.82,0.0,0.0,0.0,6.91847599
0.0,0.0,0.0,8.84,0.0,0.0,0.0,6.90675164
0.0,0.0,0.0,8.86,0.0,0.0,0.0,7.08881696
0.0,0.0,0.0,8.88,0.0,0.0,0.0,6.99620052
0.0,0.0,0.0,8.9,0.0,0.0,0.0,6.80080323
0.0,0.0,0.0,8.92,0.0,0.0,0.0,6.82609963
0.0,0.0,0.0,8.94,0.0,0.0,0.0,6.77216667
0.0,0.0,0.0,8.96,0.0,0.0,0.0,6.67624919
0.0,0.0,0.0,8.98,0.0,0.0,0.0,6.64691191
0.0,0.0,0.0,9.0,0.0,0.0,0.0,6.78581409
0.0,0.0,0.0,9.02,0.0,0.0,0.0,6.85673388
0.0,0.0,0.0,9.04,0.0,0.0,0.0,6.84578105
0.0,0.0,0.0,9.06,0.0,0.0,0.0,6.74345732
0.0,0.0,0.0,9.08,0.0,0.0,0.0,6.75004684
0.0,0.0,0.0,9.1,0.0,0.0,0.0,6.53589648
0.0,0.0,0.0,9.12,0.0,0.0,0.0,6.39465909
0.0,0.0,0.0,9.14,0.0,0.0,0.0,6.49824849
0.0,0.0,0.0,9.16,0.0,0.0,0.0,6.45399947
0.0,0.0,0.0,9.18,0.0,0.0,0.0,6.66923943
0.0,0.0,0.0,9.2,0.0,0.0,0.0,6.87089537
0.0,0.0,0.0,9.22,0.0,0.0,0.0,6.56269144
0.0,0.0,0.0,9.24,0.0,0.0,0.0,6.44275762
0.0,0.0,0.0,9.26,0.0,0.0,0.0,6.40936316
0.0,0.0,0.0,9.28,0.0,0.0,0.0,6.38484218
0.0,0.0,0.0,9.3,0.0,0.0,0.0,6.59656185
0.0,0.0,0.0,9.32,0.0,0.0,0.0,6.84383208
0.0,0.0,0.0,9.34,0.0,0.0,0.0,6.86143331
0.0,0.0,0.0,9.36,0.0,0.0,0.0,6.68665933
0.0,0.0,0.0,9.38,0.0,0.0,0.0,6.61463067
0.0,0.0,0.0,9.4,0.0,0.0,0.0,6.59592929
0.0,0.0,0.0,9.42,0.0,0.0,0.0,6.48792374
0.0,0.0,0.0,9.44,0.0,0.0,0.0,6.44586112
0.0,0.0,0.0,9.46,0.0,0.0,0.0,6.37976991
0.0,0.0,0.0,9.48,0.0,0.0,0.0,6.46566702
0.0,0.0,0.0,9.5,0.0,0.0,0.0,6.21009134
0.0,0.0,0.0,9.52,0.0,0.0,0.0,6.04004204
0.0,0.0,0.0,9.54,0.0,0.0,0.0,6.07630776
0.0,0.0,0.0,9.56,0.0,0.0,0.0,6.07435678
0.0,0.0,0.0,9.58,0.0,0.0,0.0,6.02506409
0.0,0.0,0.0,9.6,0.0,0.0,0.0,6.08499179
0.0,0.0,0.0,9.62,0.0,0.0,0.0,5.91379085
0.0,0.0,0.0,9.64,0.0,0.0,0.0,5.77713493
0.0,0.0,0.0,9.66,0.0,0.0,0.0,5.85379839
0.0,0.0,0.0,9.68,0.0,0.0,0.0,5.90264013
0.0,0.0,0.0,9.7,0.0,0.0,0.0,5.72637823
0.0,0.0,0.0,9.72,0.0,0.0,0.0,5.78143521
0.0,0.0,0.0,9.74,0.0,0.0,0.0,5.74499443
0.0,0.0,0.0,9.76,0.0,0.0,0.0,5.91611684
0.0,0.0,0.0,9.78,0.0,0.0,0.0,5.84546637
0.0,0.0,0.0,9.8,0.0,0.0,0.0,5.96039271
0.0,0.0,0.0,9.82,0.0,0.0,0.0,5.98362768
0.0,0.0,0.0,9.84,0.0,0.0,0.0,6.01005294
0.0,0.0,0.0,9.86,0.0,0.0,0.0,6.02290614
0.0,0.0,0.0,9.88,0.0,0.0,0.0,6.18416088
0.0,0.0,0.0,9.9,0.0,0.0,0.0,6.62669186
0.0,0.0,0.0,9.92,0.0,0.0,0.0,6.67533768
0.0,0.0,0.0,9.94,0.0,0.0,0.0,6.69742351
0.0,0.0,0.0,9.96,0.0,0.0,0.0,6.81070715
0.0,0.0,0.0,9.98,0.0,0.0,0.0,6.85011726
0.0,0.0,0.0,10.0,0.0,0.0,0.0,6.83115879
0.0,0.0,0.0,10.02,0.0,0.0,0.0,6.67887862
0.0,0.0,0.0,10.04,0.0,0.0,0.0,6.63257075
0.0,0.0,0.0,10.06,0.0,0.0,0.0,6.7096991
0.0,0.0,0.0,10.08,0.0,0.0,0.0,6.6723448
0.0,0.0,0.0,10.1,0.0,0.0,0.0,6.5451411
0.0,0.0,0.0,10.12,0.0,0.0,0.0,6.61563266
0.0,0.0,0.0,10.14,0.0,0.0,0.0,6.57132515
0.0,0.0,0.0,10.16,0.0,0.0,0.0,6.65813591
0.0,0.0,0.0,10.18,0.0,0.0,0.0,6.60503082
0.0,0.0,0.0,10.2,0.0,0.0,0.0,6.5887473
0.0,0.0,0.0,10.22,0.0,0.0,0.0,6.54314149
0.0,0.0,0.0,10.24,0.0,0.0,0.0,6.58213538
0.0,0.0,0.0,10.26,0.0,0.0,0.0,6.58714828
0.0,0.0,0.0,10.28,0.0,0.0,0.0,6.55472822
0.0,0.0,0.0,10.3,0.0,0.0,0.0,6.55639345
0.0,0.0,0.0,10.32,0.0,0.0,0.0,6.57504598
0.0,0.0,0.0,10.34,0.0,0.0,0.0,6.76993306
0.0,0.0,0.0,10.36,0.0,0.0,0.0,6.81137414
0.0,0.0,0.0,10.38,0.0,0.0,0.0,6.66281198
0.0,0.0,0.0,10.4,0.0,0.0,0.0,6.69762283
0.0,0.0,0.0,10.42,0.0,0.0,0.0,6.81436641
0.0,0.0,0.0,10.44,0.0,0.0,0.0,6.69755127
0.0,0.0,0.0,10.46,0.0,0.0,0.0,6.64000759
0.0,0.0,0.0,10.48,0.0,0.0,0.0,6.71764964
0.0,0.0,0.0,10.5,0.0,0.0,0.0,6.7250247
0.0,0.0,0.0,10.52,0.0,0.0,0.0,6.68304572
0.0,0.0,0.0,10.54,0.0,0.0,0.0,6.59413755
0.0,0.0,0.0,10.56,0.0,0.0,0.0,6.67269578
0.0,0.0,0.0,10.58,0.0,0.0,0.0,6.60331405
0.0,0.0,0.0,10.6,0.0,0.0,0.0,6.68721263
0.0,0.0,0.0,10.62,0.0,0.0,0.0,6.56371264
0.0,0.0,0.0,10.64,0.0,0.0,0.0,6.46621369
0.0,0.0,0.0,10.66,0.0,0.0,0.0,6.26995053
0.0,0.0,0.0,10.68,0.0,0.0,0.0,6.1971816
0.0,0.0,0.0,10.7,0.0,0.0,0.0,6.38397859
0.0,0.0,0.0,10.72,0.0,0.0,0.0,6.43724279
0.0,0.0,0.0,10.74,0.0,0.0,0.0,6.50124363
0.0,0.0,0.0,10.76,0.0,0.0,0.0,6.57633003
0.0,0.0,0.0,10.78,0.0,0.0,0.0,6.47330817
0.0,0.0,0.0,10.8,0.0,0.0,0.0,6.4555425
0.0,0.0,0.0,10.82,0.0,0.0,0.0,6.47838764
0.0,0.0,0.0,10.84,0.0,0.0,0.0,6.51256732
0.0,0.0,0.0,10.86,0.0,0.0,0.0,6.47891127
0.0,0.0,0.0,10.88,0.0,0.0,0.0,6.47756037
0.0,0.0,0.0,10.9,0.0,0.0,0.0,6.48600725
0.0,0.0,0.0,10.92,0.0,0.0,0.0,6.38602203
0.0,0.0,0.0,10.94,0.0,0.0,0.0,6.48835198
0.0,0.0,0.0,10.96,0.0,0.0,0.0,6.54255597
0.0,0.0,0.0,10.98,0.0,0.0,0.0,6.44010034
0.0,0.0,0.0,11.0,0.0,0.0,0.0,6.42714477
0.0,0.0,0.0,11.02,0.0,0.0,0.0,6.50851524
0.0,0.0,0.0,11.04,0.0,0.0,0.0,6.5527558
0.0,0.0,0.0,11.06,0.0,0.0,0.0,6.54958675
0.0,0.0,0.0,11.08,0.0,0.0,0.0,6.54567147
0.0,0.0,0.0,11.1,0.0,0.0,0.0,6.5605817
0.0,0.0,0.0,11.12,0.0,0.0,0.0,6.47891442
0.0,0.0,0.0,11.14,0.0,0.0,0.0,6.5406848
0.0,0.0,0.0,11.16,0.0,0.0,0.0,6.57294073
0.0,0.0,0.0,11.18,0.0,0.0,0.0,6.47841134
0.0,0.0,0.0,11.2,0.0,0.0,0.0,6.3101303
0.0,0.0,0.0,11.22,0.0,0.0,0.0,6.23592457
0.0,0.0,0.0,11.24,0.0,0.0,0.0,6.16566175
0.0,0.0,0.0,11.26,0.0,0.0,0.0,6.27161806
0.0,0.0,0.0,11.28,0.0,0.0,0.0,6.33672711
0.0,0.0,0.0,11.3,0.0,0.0,0.0,6.35757566
0.0,0.0,0.0,11.32,0.0,0.0,0.0,6.31746252
0.0,0.0,0.0,11.34,0.0,0.0,0.0,6.32776462
0.0,0.0,0.0,11.36,0.0,0.0,0.0,6.36303174
0.0,0.0,0.0,11.38,0.0,0.0,0.0,6.41333097
0.0,0.0,0.0,11.4,0.0,0.0,0.0,6.48481645
0.0,0.0,0.0,11.42,0.0,0.0,0.0,6.57096045
0.0,0.0,0.0,11.44,0.0,0.0,0.0,6.52843264
0.0,0.0,0.0,11.46,0.0,0.0,0.0,6.6479253
0.0,0.0,0.0,11.48,0.0,0.0,0.0,6.60481009
0.0,0.0,0.0,11.5,0.0,0.0,0.0,6.50590256
0.0,0.0,0.0,11.52,0.0,0.0,0.0,6.53600419
0.0,0.0,0.0,11.54,0.0,0.0,0.0,6.4898595
0.0,0.0,0.0,11.56,0.0,0.0,0.0,6.49261138
0.0,0.0,0.0,11.58,0.0,0.0,0.0,6.38874531
0.0,0.0,0.0,11.6,0.0,0.0,0.0,6.3488034
0.0,0.0,0.0,11.62,0.0,0.0,0.0,6.32344378
0.0,0.0,0.0,11.64,0.0,0.0,0.0,6.38067984
0.0,0.0,0.0,11.66,0.0,0.0,0.0,6.3835418
0.0,0.0,0.0,11.68,0.0,0.0,0.0,6.35528975
0.0,0.0,0.0,11.7,0.0,0.0,0.0,6.36146492
0.0,0.0,0.0,11.72,0.0,0.0,0.0,6.37599661
0.0,0.0,0.0,11.74,0.0,0.0,0.0,6.3238305
0.0,0.0,0.0,11.76,0.0,0.0,0.0,6.28272801
0.0,0.0,0.0,11.78,0.0,0.0,0.0,6.2519394
0.0,0.0,0.0,11.8,0.0,0.0,0.0,6.22716283
0.0,0.0,0.0,11.82,0.0,0.0,0.0,6.16822867
0.0,0.0,0.0,11.84,0.0,0.0,0.0,6.13852478
0.0,0.0,0.0,11.86,0.0,0.0,0.0,6.05864858
0.0,0.0,0.0,11.88,0.0,0.0,0.0,6.0689324
0.0,0.0,0.0,11.9,0.0,0.0,0.0,5.97494731
0.0,0.0,0.0,11.92,0.0,0.0,0.0,5.90548586
0.0,0.0,0.0,11.94,0.0,0.0,0.0,5.94509651
0.0,0.0,0.0,11.96,0.0,0.0,0.0,5.97720618
0.0,0.0,0.0,11.98,0.0,0.0,0.0,5.98605278
0.0,0.0,0.0,12.0,0.0,0.0,0.0,5.97765037
0.0,0.0,0.0,12.02,0.0,0.0,0.0,5.99441191
0.0,0.0,0.0,12.04,0.0,0.0,0.0,5.98894056
0.0,0.0,0.0,12.06,0.0,0.0,0.0,6.02798841
0.0,0.0,0.0,12.08,0.0,0.0,0.0,5.99336087
0.0,0.0,0.0,12.1,0.0,0.0,0.0,5.98876317
0.0,0.0,0.0,12.12,0.0,0.0,0.0,6.0406976
0.0,0.0,0.0,12.14,0.0,0.0,0.0,5.96544561
0.0,0.0,0.0,12.16,0.0,0.0,0.0,5.9954997
0.0,0.0,0.0,12.18,0.0,0.0,0.0,6.0178506
0.0,0.0,0.0,12.2,0.0,0.0,0.0,5.9974806
0.0,0.0,0.0,12.22,0.0,0.0,0.0,6.06546623
0.0,0.0,0.0,12.24,0.0,0.0,0.0,6.14499676
0.0,0.0,0.0,12.26,0.0,0.0,0.0,6.25148363
0.0,0.0,0.0,12.28,0.0,0.0,0.0,6.23084998
0.0,0.0,0.0,12.3,0.0,0.0,0.0,6.29875056
0.0,0.0,0.0,12.32,0.0,0.0,0.0,6.33635095
0.0,0.0,0.0,12.34,0.0,0.0,0.0,6.34117612
0.0,0.0,0.0,12.36,0.0,0.0,0.0,6.3721074
0.0,0.0,0.0,12.38,0.0,0.0,0.0,6.3821292
0.0,0.0,0.0,12.4,0.0,0.0,0.0,6.33850752
0.0,0.0,0.0,12.42,0.0,0.0,0.0,6.33284014
0.0,0.0,0.0,12.44,0.0,0.0,0.0,6.31360212
0.0,0.0,0.0,12.46,0.0,0.0,0.0,6.3385103
0.0,0.0,0.0,12.48,0.0,0.0,0.0,6.31334421
0.0,0.0,0.0,12.5,0.0,0.0,0.0,6.29783645
0.0,0.0,0.0,12.52,0.0,0.0,0.0,6.36461091
0.0,0.0,0.0,12.54,0.0,0.0,0.0,6.38831153
0.0,0.0,0.0,12.56,0.0,0.0,0.0,6.22127952
0.0,0.0,0.0,12.58,0.0,0.0,0.0,6.2154017
0.0,0.0,0.0,12.6,0.0,0.0,0.0,6.21059153
0.0,0.0,0.0,12.62,0.0,0.0,0.0,6.18484458
0.0,0.0,0.0,12.64,0.0,0.0,0.0,6.09035371
0.0,0.0,0.0,12.66,0.0,0.0,0.0,6.05806667
0.0,0.0,0.0,12.68,0.0,0.0,0.0,6.01511944
0.0,0.0,0.0,12.7,0.0,0.0,0.0,6.01301524
0.0,0.0,0.0,12.72,0.0,0.0,0.0,6.06370424
0.0,0.0,0.0,12.74,0.0,0.0,0.0,5.97128187
0.0,0.0,0.0,12.76,0.0,0.0,0.0,5.99552907
0.0,0.0,0.0,12.78,0.0,0.0,0.0,5.9903473
0.0,0.0,0.0,12.8,0.0,0.0,0.0,6.07186791
0.0,0.0,0.0,12.82,0.0,0.0,0.0,6.04147059
0.0,0.0,0.0,12.84,0.0,0.0,0.0,6.04585367
0.0,0.0,0.0,12.86,0.0,0.0,0.0,6.03642194
0.0,0.0,0.0,12.88,0.0,0.0,0.0,6.11293806
0.0,0.0,0.0,12.9,0.0,0.0,0.0,6.07891427
0.0,0.0,0.0,12.92,0.0,0.0,0.0,6.0029243
0.0,0.0,0.0,12.94,0.0,0.0,0.0,6.16574097
0.0,0.0,0.0,12.96,0.0,0.0,0.0,6.26415129
0.0,0.0,0.0,12.98,0.0,0.0,0.0,6.32766977
0.0,0.0,0.0,13.0,0.0,0.0,0.0,6.27359475
0.0,0.0,0.0,13.02,0.0,0.0,0.0,6.29276439
0.0,0.0,0.0,13.04,0.0,0.0,0.0,6.26830276
0.0,0.0,0.0,13.06,0.0,0.0,0.0,6.28656091
0.0,0.0,0.0,13.08,0.0,0.0,0.0,6.23291718
0.0,0.0,0.0,13.1,0.0,0.0,0.0,6.21400485
0.0,0.0,0.0,13.12,0.0,0.0,0.0,6.03651327
0.0,0.0,0.0,13.14,0.0,0.0,0.0,6.07196943
0.0,0.0,0.0,13.16,0.0,0.0,0.0,6.17808679
0.0,0.0,0.0,13.18,0.0,0.0,0.0,6.08614956
0.0,0.0,0.0,13.2,0.0,0.0,0.0,6.05469115
0.0,0.0,0.0,13.22,0.0,0.0,0.0,6.13629704
0.0,0.0,0.0,13.24,0.0,0.0,0.0,5.96963001
0.0,0.0,0.0,13.26,0.0,0.0,0.0,6.01612666
0.0,0.0,0.0,13.28,0.0,0.0,0.0,6.04250231
0.0,0.0,0.0,13.3,0.0,0.0,0.0,6.02331904
0.0,0.0,0.0,13.32,0.0,0.0,0.0,6.09183919
0.0,0.0,0.0,13.34,0.0,0.0,0.0,6.1568792
0.0,0.0,0.0,13.36,0.0,0.0,0.0,6.13532733
0.0,0.0,0.0,13.38,0.0,0.0,0.0,6.09812906
0.0,0.0,0.0,13.4,0.0,0.0,0.0,6.10565545
0.0,0.0,0.0,13.42,0.0,0.0,0.0,6.2582217
0.0,0.0,0.0,13.44,0.0,0.0,0.0,6.22031112
0.0,0.0,0.0,13.46,0.0,0.0,0.0,6.19265547
0.0,0.0,0.0,13.48,0.0,0.0,0.0,6.17792649
0.0,0.0,0.0,13.5,0.0,0.0,0.0,6.13227552
0.0,0.0,0.0,13.52,0.0,0.0,0.0,6.17305955
0.0,0.0,0.0,13.54,0.0,0.0,0.0,6.15288953
0.0,0.0,0.0,13.56,0.0,0.0,0.0,6.21426384
0.0,0.0,0.0,13.58,0.0,0.0,0.0,6.20910574
0.0,0.0,0.0,13.6,0.0,0.0,0.0,6.13480052
0.0,0.0,0.0,13.62,0.0,0.0,0.0,6.13086863
0.0,0.0,0.0,13.64,0.0,0.0,0.0,6.17516344
0.0,0.0,0.0,13.66,0.0,0.0,0.0,6.17785509
0.0,0.0,0.0,13.68,0.0,0.0,0.0,6.21308993
0.0,0.0,0.0,13.7,0.0,0.0,0.0,6.22181256
0.0,0.0,0.0,13.72,0.0,0.0,0.0,6.27836185
0.0,0.0,0.0,13.74,0.0,0.0,0.0,6.41389467
0.0,0.0,0.0,13.76,0.0,0.0,0.0,6.43372125
0.0,0.0,0.0,13.78,0.0,0.0,0.0,6.33828918
0.0,0.0,0.0,13.8,0.0,0.0,0.0,6.40680208
0.0,0.0,0.0,13.82,0.0,0.0,0.0,6.22844139
0.0,0.0,0.0,13.84,0.0,0.0,0.0,6.33450998
0.0,0.0,0.0,13.86,0.0,0.0,0.0,6.33488629
0.0,0.0,0.0,13.88,0.0,0.0,0.0,6.29882275
0.0,0.0,0.0,13.9,0.0,0.0,0.0,6.39050168
0.0,0.0,0.0,13.92,0.0,0.0,0.0,6.4276643
0.0,0.0,0.0,13.94,0.0,0.0,0.0,6.42855396
0.0,0.0,0.0,13.96,0.0,0.0,0.0,6.28850606
0.0,0.0,0.0,13.98,0.0,0.0,0.0,6.43981437
0.0,0.0,0.0,14.0,0.0,0.0,0.0,6.47327885
0.0,0.0,0.0,14.02,0.0,0.0,0.0,6.46366608
0.0,0.0,0.0,14.04,0.0,0.0,0.0,6.33007742
0.0,0.0,0.0,14.06,0.0,0.0,0.0,6.37132332
0.0,0.0,0.0,14.08,0.0,0.0,0.0,6.26174573
0.0,0.0,0.0,14.1,0.0,0.0,0.0,6.30388443
0.0,0.0,0.0,14.12,0.0,0.0,0.0,6.34276355
0.0,0.0,0.0,14.14,0.0,0.0,0.0,6.31659483
0.0,0.0,0.0,14.16,0.0,0.0,0.0,6.4199541
0.0,0.0,0.0,14.18,0.0,0.0,0.0,6.25250585
0.0,0.0,0.0,14.2,0.0,0.0,0.0,6.2555762
0.0,0.0,0.0,14.22,0.0,0.0,0.0,6.40319566
0.0,0.0,0.0,14.24,0.0,0.0,0.0,6.4308848
0.0,0.0,0.0,14.26,0.0,0.0,0.0,6.3031531
0.0,0.0,0.0,14.28,0.0,0.0,0.0,6.3642255
0.0,0.0,0.0,14.3,0.0,0.0,0.0,6.3635775
0.0,0.0,0.0,14.32,0.0,0.0,0.0,6.45742106
0.0,0.0,0.0,14.34,0.0,0.0,0.0,6.6050408
0.0,0.0,0.0,14.36,0.0,0.0,0.0,6.56372114
0.0,0.0,0.0,14.38,0.0,0.0,0.0,6.56685612
0.0,0.0,0.0,14.4,0.0,0.0,0.0,6.63483322
0.0,0.0,0.0,14.42,0.0,0.0,0.0,6.61088097
0.0,0.0,0.0,14.44,0.0,0.0,0.0,6.64076717
0.0,0.0,0.0,14.46,0.0,0.0,0.0,6.61711059
0.0,0.0,0.0,14.48,0.0,0.0,0.0,6.69039531
0.0,0.0,0.0,14.5,0.0,0.0,0.0,6.59286974
0.0,0.0,0.0,14.52,0.0,0.0,0.0,6.62870646
0.0,0.0,0.0,14.54,0.0,0.0,0.0,6.62244217
0.0,0.0,0.0,14.56,0.0,0.0,0.0,6.49462564
0.0,0.0,0.0,14.58,0.0,0.0,0.0,6.42296994
0.0,0.0,0.0,14.6,0.0,0.0,0.0,6.29239371
0.0,0.0,0.0,14.62,0.0,0.0,0.0,6.35805781
0.0,0.0,0.0,14.64,0.0,0.0,0.0,6.38400975
0.0,0.0,0.0,14.66,0.0,0.0,0.0,6.39095822
0.0,0.0,0.0,14.68,0.0,0.0,0.0,6.35677574
0.0,0.0,0.0,14.7,0.0,0.0,0.0,6.34578892
0.0,0.0,0.0,14.72,0.0,0.0,0.0,6.42608482
0.0,0.0,0.0,14.74,0.0,0.0,0.0,6.56072053
0.0,0.0,0.0,14.76,0.0,0.0,0.0,6.57684177
0.0,0.0,0.0,14.78,0.0,0.0,0.0,6.57063539
0.0,0.0,0.0,14.8,0.0,0.0,0.0,6.50414394
0.0,0.0,0.0,14.82,0.0,0.0,0.0,6.46624862
0.0,0.0,0.0,14.84,0.0,0.0,0.0,6.37857229
0.0,0.0,0.0,14.86,0.0,0.0,0.0,6.5217384
0.0,0.0,0.0,14.88,0.0,0.0,0.0,6.49255175
0.0,0.0,0.0,14.9,0.0,0.0,0.0,6.65342362
0.0,0.0,0.0,14.92,0.0,0.0,0.0,6.48966303
0.0,0.0,0.0,14.94,0.0,0.0,0.0,6.52975833
0.0,0.0,0.0,14.96,0.0,0.0,0.0,6.57472104
0.0,0.0,0.0,14.98,0.0,0.0,0.0,6.48555215
0.0,0.0,0.0,15.0,0.0,0.0,0.0,6.54447718
0.0,0.0,0.0,15.02,0.0,0.0,0.0,6.46973476
0.0,0.0,0.0,15.04,0.0,0.0,0.0,6.47438932
0.0,0.0,0.0,15.06,0.0,0.0,0.0,6.57244737
0.0,0.0,0.0,15.08,0.0,0.0,0.0,6.59535888
0.0,0.0,0.0,15.1,0.0,0.0,0.0,6.46685972
0.0,0.0,0.0,15.12,0.0,0.0,0.0,6.32750105
0.0,0.0,0.0,15.14,0.0,0.0,0.0,6.40665111
0.0,0.0,0.0,15.16,0.0,0.0,0.0,6.54686072
0.0,0.0,0.0,15.18,0.0,0.0,0.0,6.51646545
0.0,0.0,0.0,15.2,0.0,0.0,0.0,6.65454009
0.0,0.0,0.0,15.22,0.0,0.0,0.0,6.52063848
0.0,0.0,0.0,15.24,0.0,0.0,0.0,6.27619664
0.0,0.0,0.0,15.26,0.0,0.0,0.0,6.25430716
0.0,0.0,0.0,15.28,0.0,0.0,0.0,6.40180587
0.0,0.0,0.0,15.3,0.0,0.0,0.0,6.35757035
0.0,0.0,0.0,15.32,0.0,0.0,0.0,6.47514755
0.0,0.0,0.0,15.34,0.0,0.0,0.0,6.72009077
0.0,0.0,0.0,15.36,0.0,0.0,0.0,6.68758375
0.0,0.0,0.0,15.38,0.0,0.0,0.0,6.63504505
0.0,0.0,0.0,15.4,0.0,0.0,0.0,6.69876466
0.0,0.0,0.0,15.42,0.0,0.0,0.0,6.83811544
0.0,0.0,0.0,15.44,0.0,0.0,0.0,6.87323644
0.0,0.0,0.0,15.46,0.0,0.0,0.0,6.90723408
0.0,0.0,0.0,15.48,0.0,0.0,0.0,6.90833516
0.0,0.0,0.0,15.5,0.0,0.0,0.0,6.91358036
0.0,0.0,0.0,15.52,0.0,0.0,0.0,6.84069808
0.0,0.0,0.0,15.54,0.0,0.0,0.0,6.81300976
0.0,0.0,0.0,15.56,0.0,0.0,0.0,6.68812089
0.0,0.0,0.0,15.58,0.0,0.0,0.0,6.61954095
0.0,0.0,0.0,15.6,0.0,0.0,0.0,6.63797945
0.0,0.0,0.0,15.62,0.0,0.0,0.0,6.4615724
0.0,0.0,0.0,15.64,0.0,0.0,0.0,6.5894889
0.0,0.0,0.0,15.66,0.0,0.0,0.0,6.64125955
0.0,0.0,0.0,15.68,0.0,0.0,0.0,6.60468892
0.0,0.0,0.0,15.7,0.0,0.0,0.0,6.66288782
0.0,0.0,0.0,15.72,0.0,0.0,0.0,6.43491286
0.0,0.0,0.0,15.74,0.0,0.0,0.0,6.52895703
0.0,0.0,0.0,15.76,0.0,0.0,0.0,6.81562019
0.0,0.0,0.0,15.78,0.0,0.0,0.0,6.55056059
0.0,0.0,0.0,15.8,0.0,0.0,0.0,6.68863005
0.0,0.0,0.0,15.82,0.0,0.0,0.0,6.63166203
0.0,0.0,0.0,15.84,0.0,0.0,0.0,7.03738928
0.0,0.0,0.0,15.86,0.0,0.0,0.0,6.96513063
0.0,0.0,0.0,15.88,0.0,0.0,0.0,7.07143129
0.0,0.0,0.0,15.9,0.0,0.0,0.0,7.02030807
0.0,0.0,0.0,15.92,0.0,0.0,0.0,6.92863671
0.0,0.0,0.0,15.94,0.0,0.0,0.0,6.75478873
0.0,0.0,0.0,15.96,0.0,0.0,0.0,6.76359308
0.0,0.0,0.0,15.98,0.0,0.0,0.0,7.07010848
0.0,0.0,0.0,16.0,0.0,0.0,0.0,7.21235966
0.0,0.0,0.0,16.02,0.0,0.0,0.0,7.10412342
0.0,0.0,0.0,16.04,0.0,0.0,0.0,7.17577768
0.0,0.0,0.0,16.06,0.0,0.0,0.0,7.08769328
0.0,0.0,0.0,16.08,0.0,0.0,0.0,6.99331086
0.0,0.0,0.0,16.1,0.0,0.0,0.0,6.91294581
0.0,0.0,0.0,16.12,0.0,0.0,0.0,6.83731634
0.0,0.0,0.0,16.14,0.0,0.0,0.0,6.75915393
0.0,0.0,0.0,16.16,0.0,0.0,0.0,6.56541857
0.0,0.0,0.0,16.18,0.0,0.0,0.0,6.41092299
0.0,0.0,0.0,16.2,0.0,0.0,0.0,6.56176829
0.0,0.0,0.0,16.22,0.0,0.0,0.0,6.63419051
0.0,0.0,0.0,16.24,0.0,0.0,0.0,6.80908847
0.0,0.0,0.0,16.26,0.0,0.0,0.0,6.62305192
0.0,0.0,0.0,16.28,0.0,0.0,0.0,6.4674079
0.0,0.0,0.0,16.3,0.0,0.0,0.0,6.56449858
0.0,0.0,0.0,16.32,0.0,0.0,0.0,6.71238926
0.0,0.0,0.0,16.34,0.0,0.0,0.0,6.59491942
0.0,0.0,0.0,16.36,0.0,0.0,0.0,6.76875957
0.0,0.0,0.0,16.38,0.0,0.0,0.0,6.71143396
0.0,0.0,0.0,16.4,0.0,0.0,0.0,6.58615848
0.0,0.0,0.0,16.42,0.0,0.0,0.0,6.74097431
0.0,0.0,0.0,16.44,0.0,0.0,0.0,6.72172348
0.0,0.0,0.0,16.46,0.0,0.0,0.0,6.75728599
0.0,0.0,0.0,16.48,0.0,0.0,0.0,6.68598636
0.0,0.0,0.0,16.5,0.0,0.0,0.0,6.743697
0.0,0.0,0.0,16.52,0.0,0.0,0.0,6.67033664
0.0,0.0,0.0,16.54,0.0,0.0,0.0,6.77934287
0.0,0.0,0.0,16.56,0.0,0.0,0.0,6.58624732
0.0,0.0,0.0,16.58,0.0,0.0,0.0,6.59453127
0.0,0.0,0.0,16.6,0.0,0.0,0.0,6.73127446
0.0,0.0,0.0,16.62,0.0,0.0,0.0,6.73053528
0.0,0.0,0.0,16.64,0.0,0.0,0.0,6.47599815
0.0,0.0,0.0,16.66,0.0,0.0,0.0,6.41091102
0.0,0.0,0.0,16.68,0.0,0.0,0.0,6.37780401
0.0,0.0,0.0,16.7,0.0,0.0,0.0,6.33617006
0.0,0.0,0.0,16.72,0.0,0.0,0.0,6.24921746
0.0,0.0,0.0,16.74,0.0,0.0,0.0,5.93810261
0.0,0.0,0.0,16.76,0.0,0.0,0.0,5.85928777
0.0,0.0,0.0,16.78,0.0,0.0,0.0,5.89650599
0.0,0.0,0.0,16.8,0.0,0.0,0.0,5.71104115
0.0,0.0,0.0,16.82,0.0,0.0,0.0,5.59462291
0.0,0.0,0.0,16.84,0.0,0.0,0.0,5.49840441
0.0,0.0,0.0,16.86,0.0,0.0,0.0,5.48603
0.0,0.0,0.0,16.88,0.0,0.0,0.0,5.44719802
0.0,0.0,0.0,16.9,0.0,0.0,0.0,5.56367781
0.0,0.0,0.0,16.92,0.0,0.0,0.0,5.50769039
0.0,0.0,0.0,16.94,0.0,0.0,0.0,5.51435092
0.0,0.0,0.0,16.96,0.0,0.0,0.0,5.75489287
0.0,0.0,0.0,16.98,0.0,0.0,0.0,5.70015462
0.0,0.0,0.0,17.0,0.0,0.0,0.0,5.64885045
0.0,0.0,0.0,17.02,0.0,0.0,0.0,5.60694443
0.0,0.0,0.0,17.04,0.0,0.0,0.0,5.67581239
0.0,0.0,0.0,17.06,0.0,0.0,0.0,5.79258739
0.0,0.0,0.0,17.08,0.0,0.0,0.0,6.31352113
0.0,0.0,0.0,17.1,0.0,0.0,0.0,6.53641503
0.0,0.0,0.0,17.12,0.0,0.0,0.0,6.66790129
0.0,0.0,0.0,17.14,0.0,0.0,0.0,6.72375569
0.0,0.0,0.0,17.16,0.0,0.0,0.0,6.67813032
0.0,0.0,0.0,17.18,0.0,0.0,0.0,6.63819201
0.0,0.0,0.0,17.2,0.0,0.0,0.0,6.48194888
0.0,0.0,0.0,17.22,0.0,0.0,0.0,6.40466288
0.0,0.0,0.0,17.24,0.0,0.0,0.0,6.29867868
0.0,0.0,0.0,17.26,0.0,0.0,0.0,6.31153388
0.0,0.0,0.0,17.28,0.0,0.0,0.0,6.24270688
0.0,0.0,0.0,17.3,0.0,0.0,0.0,6.17908649
0.0,0.0,0.0,17.32,0.0,0.0,0.0,6.05826276
0.0,0.0,0.0,17.34,0.0,0.0,0.0,6.19039847
0.0,0.0,0.0,17.36,0.0,0.0,0.0,6.11813906
0.0,0.0,0.0,17.38,0.0,0.0,0.0,6.17585615
0.0,0.0,0.0,17.4,0.0,0.0,0.0,6.18245132
0.0,0.0,0.0,17.42,0.0,0.0,0.0,6.18725121
0.0,0.0,0.0,17.44,0.0,0.0,0.0,6.07510721
0.0,0.0,0.0,17.46,0.0,0.0,0.0,6.18244705
0.0,0.0,0.0,17.48,0.0,0.0,0.0,6.23524789
0.0,0.0,0.0,17.5,0.0,0.0,0.0,6.18036436
0.0,0.0,0.0,17.52,0.0,0.0,0.0,6.29328347
0.0,0.0,0.0,17.54,0.0,0.0,0.0,6.30698994
0.0,0.0,0.0,17.56,0.0,0.0,0.0,6.39399478
0.0,0.0,0.0,17.58,0.0,0.0,0.0,6.58686246
0.0,0.0,0.0,17.6,0.0,0.0,0.0,6.54337598
0.0,0.0,0.0,17.62,0.0,0.0,0.0,6.58174305
0.0,0.0,0.0,17.64,0.0,0.0,0.0,6.60427798
0.0,0.0,0.0,17.66,0.0,0.0,0.0,6.57743616
0.0,0.0,0.0,17.68,0.0,0.0,0.0,6.5769963
0.0,0.0,0.0,17.7,0.0,0.0,0.0,6.65865326
0.0,0.0,0.0,17.72,0.0,0.0,0.0,6.71112987
0.0,0.0,0.0,17.74,0.0,0.0,0.0,6.68593528
0.0,0.0,0.0,17.76,0.0,0.0,0.0,6.73457946
0.0,0.0,0.0,17.78,0.0,0.0,0.0,6.66332268
0.0,0.0,0.0,17.8,0.0,0.0,0.0,6.75704465
0.0,0.0,0.0,17.82,0.0,0.0,0.0,6.8132603
0.0,0.0,0.0,17.84,0.0,0.0,0.0,6.51486577
0.0,0.0,0.0,17.86,0.0,0.0,0.0,6.55039409
0.0,0.0,0.0,17.88,0.0,0.0,0.0,6.32389295
0.0,0.0,0.0,17.9,0.0,0.0,0.0,6.21704793
0.0,0.0,0.0,17.92,0.0,0.0,0.0,6.13038196
0.0,0.0,0.0,17.94,0.0,0.0,0.0,6.00437151
0.0,0.0,0.0,17.96,0.0,0.0,0.0,6.18616838
0.0,0.0,0.0,17.98,0.0,0.0,0.0,6.33620343
0.0,0.0,0.0,18.0,0.0,0.0,0.0,6.35793777
0.0,0.0,0.0,18.02,0.0,0.0,0.0,6.46545545
0.0,0.0,0.0,18.04,0.0,0.0,0.0,6.80050266
0.0,0.0,0.0,18.06,0.0,0.0,0.0,6.57780325
0.0,0.0,0.0,18.08,0.0,0.0,0.0,6.40266461
0.0,0.0,0.0,18.1,0.0,0.0,0.0,6.21276576
0.0,0.0,0.0,18.12,0.0,0.0,0.0,6.26192366
0.0,0.0,0.0,18.14,0.0,0.0,0.0,6.2515292
0.0,0.0,0.0,18.16,0.0,0.0,0.0,5.96562255
0.0,0.0,0.0,18.18,0.0,0.0,0.0,5.81002079
0.0,0.0,0.0,18.2,0.0,0.0,0.0,6.16367044
0.0,0.0,0.0,18.22,0.0,0.0,0.0,5.92054043
0.0,0.0,0.0,18.24,0.0,0.0,0.0,5.94870356
0.0,0.0,0.0,18.26,0.0,0.0,0.0,6.15381159
0.0,0.0,0.0,18.28,0.0,0.0,0.0,6.29633328
0.0,0.0,0.0,18.3,0.0,0.0,0.0,6.5339262
0.0,0.0,0.0,18.32,0.0,0.0,0.0,6.67031179
0.0,0.0,0.0,18.34,0.0,0.0,0.0,6.55403228
0.0,0.0,0.0,18.36,0.0,0.0,0.0,6.62414414
0.0,0.0,0.0,18.38,0.0,0.0,0.0,6.45369218
0.0,0.0,0.0,18.4,0.0,0.0,0.0,6.51255685
0.0,0.0,0.0,18.42,0.0,0.0,0.0,6.41418647
0.0,0.0,0.0,18.44,0.0,0.0,0.0,6.37535868
0.0,0.0,0.0,18.46,0.0,0.0,0.0,6.28090662
0.0,0.0,0.0,18.48,0.0,0.0,0.0,6.07422788
0.0,0.0,0.0,18.5,0.0,0.0,0.0,5.93970512
0.0,0.0,0.0,18.52,0.0,0.0,0.0,5.70899751
0.0,0.0,0.0,18.54,0.0,0.0,0.0,5.39636677
0.0,0.0,0.0,18.56,0.0,0.0,0.0,5.22253594
0.0,0.0,0.0,18.58,0.0,0.0,0.0,5.1906539
0.0,0.0,0.0,18.6,0.0,0.0,0.0,5.02017518
0.0,0.0,0.0,18.62,0.0,0.0,0.0,5.03912688
0.0,0.0,0.0,18.64,0.0,0.0,0.0,5.08017703
0.0,0.0,0.0,18.66,0.0,0.0,0.0,5.20749577
0.0,0.0,0.0,18.68,0.0,0.0,0.0,5.40463833
0.0,0.0,0.0,18.7,0.0,0.0,0.0,5.2557503
0.0,0.0,0.0,18.72,0.0,0.0,0.0,5.35398456
0.0,0.0,0.0,18.74,0.0,0.0,0.0,5.49889246
0.0,0.0,0.0,18.76,0.0,0.0,0.0,5.70131453
0.0,0.0,0.0,18.78,0.0,0.0,0.0,6.05491556
0.0,0.0,0.0,18.8,0.0,0.0,0.0,6.32056014
0.0,0.0,0.0,18.82,0.0,0.0,0.0,6.41096901
0.0,0.0,0.0,18.84,0.0,0.0,0.0,6.21401641
0.0,0.0,0.0,18.86,0.0,0.0,0.0,6.46172061
0.0,0.0,0.0,18.88,0.0,0.0,0.0,6.68083903
0.0,0.0,0.0,18.9,0.0,0.0,0.0,6.66125802
0.0,0.0,0.0,18.92,0.0,0.0,0.0,6.55915262
0.0,0.0,0.0,18.94,0.0,0.0,0.0,6.60262246
0.0,0.0,0.0,18.96,0.0,0.0,0.0,6.54571608
0.0,0.0,0.0,18.98,0.0,0.0,0.0,6.51253196
0.0,0.0,0.0,19.0,0.0,0.0,0.0,6.52770895
0.0,0.0,0.0,19.02,0.0,0.0,0.0,6.35669143
0.0,0.0,0.0,19.04,0.0,0.0,0.0,6.18033522
0.0,0.0,0.0,19.06,0.0,0.0,0.0,6.34906875
0.0,0.0,0.0,19.08,0.0,0.0,0.0,6.26419583
0.0,0.0,0.0,19.1,0.0,0.0,0.0,6.11806927
0.0,0.0,0.0,19.12,0.0,0.0,0.0,6.25287226
0.0,0.0,0.0,19.14,0.0,0.0,0.0,6.11939327
0.0,0.0,0.0,19.16,0.0,0.0,0.0,6.13096368
0.0,0.0,0.0,19.18,0.0,0.0,0.0,6.13860168
0.0,0.0,0.0,19.2,0.0,0.0,0.0,6.10987459
0.0,0.0,0.0,19.22,0.0,0.0,0.0,6.08601059
0.0,0.0,0.0,19.24,0.0,0.0,0.0,6.30681513
0.0,0.0,0.0,19.26,0.0,0.0,0.0,6.37816798
0.0,0.0,0.0,19.28,0.0,0.0,0.0,6.32061473
0.0,0.0,0.0,19.3,0.0,0.0,0.0,6.43562296
0.0,0.0,0.0,19.32,0.0,0.0,0.0,6.62590289
0.0,0.0,0.0,19.34,0.0,0.0,0.0,6.67696159
0.0,0.0,0.0,19.36,0.0,0.0,0.0,6.54296609
0.0,0.0,0.0,19.38,0.0,0.0,0.0,6.56357531
0.0,0.0,0.0,19.4,0.0,0.0,0.0,6.50127293
0.0,0.0,0.0,19.42,0.0,0.0,0.0,6.30510362
0.0,0.0,0.0,19.44,0.0,0.0,0.0,6.39246019
0.0,0.0,0.0,19.46,0.0,0.0,0.0,6.1314782
0.0,0.0,0.0,19.48,0.0,0.0,0.0,6.23798932
0.0,0.0,0.0,19.5,0.0,0.0,0.0,6.17760875
0.0,0.0,0.0,19.52,0.0,0.0,0.0,6.15661939
0.0,0.0,0.0,19.54,0.0,0.0,0.0,6.35450012
0.0,0.0,0.0,19.56,0.0,0.0,0.0,6.49424839
0.0,0.0,0.0,19.58,0.0,0.0,0.0,6.34977898
0.0,0.0,0.0,19.6,0.0,0.0,0.0,6.23048025
0.0,0.0,0.0,19.62,0.0,0.0,0.0,6.12090543
0.0,0.0,0.0,19.64,0.0,0.0,0.0,6.10576665
0.0,0.0,0.0,19.66,0.0,0.0,0.0,6.08537816
0.0,0.0,0.0,19.68,0.0,0.0,0.0,6.08486285
0.0,0.0,0.0,19.7,0.0,0.0,0.0,5.99464253
0.0,0.0,0.0,19.72,0.0,0.0,0.0,5.92436294
0.0,0.0,0.0,19.74,0.0,0.0,0.0,6.01701266
0.0,0.0,0.0,19.76,0.0,0.0,0.0,6.07202089
0.0,0.0,0.0,19.78,0.0,0.0,0.0,5.99220183
0.0,0.0,0.0,19.8,0.0,0.0,0.0,5.95233946
0.0,0.0,0.0,19.82,0.0,0.0,0.0,5.90373148
0.0,0.0,0.0,19.84,0.0,0.0,0.0,5.60932733
0.0,0.0,0.0,19.86,0.0,0.0,0.0,5.7281498
0.0,0.0,0.0,19.88,0.0,0.0,0.0,5.63610827
0.0,0.0,0.0,19.9,0.0,0.0,0.0,5.81029575
0.0,0.0,0.0,19.92,0.0,0.0,0.0,5.7673667
0.0,0.0,0.0,19.94,0.0,0.0,0.0,5.7390722
0.0,0.0,0.0,19.96,0.0,0.0,0.0,5.75129811
0.0,0.0,0.0,19.98,0.0,0.0,0.0,6.25725608
0.0,0.0,0.0,20.0,0.0,0.0,0.0,6.09005035
0.0,0.0,0.0,20.02,0.0,0.0,0.0,5.95487894
0.0,0.0,0.0,20.04,0.0,0.0,0.0,5.57414455
0.0,0.0,0.0,20.06,0.0,0.0,0.0,5.3371143
0.0,0.0,0.0,20.08,0.0,0.0,0.0,5.14745291
0.0,0.0,0.0,20.1,0.0,0.0,0.0,5.09991279
0.0,0.0,0.0,20.12,0.0,0.0,0.0,4.88813192
0.0,0.0,0.0,20.14,0.0,0.0,0.0,4.84819696
0.0,0.0,0.0,20.16,0.0,0.0,0.0,4.84125701
0.0,0.0,0.0,20.18,0.0,0.0,0.0,4.79029807
0.0,0.0,0.0,20.2,0.0,0.0,0.0,4.69376945
0.0,0.0,0.0,20.22,0.0,0.0,0.0,4.47540424
0.0,0.0,0.0,20.24,0.0,0.0,0.0,4.20655424
0.0,0.0,0.0,20.26,0.0,0.0,0.0,4.03343472
0.0,0.0,0.0,20.28,0.0,0.0,0.0,4.02297507
0.0,0.0,0.0,20.3,0.0,0.0,0.0,3.8154015
0.0,0.0,0.0,20.32,0.0,0.0,0.0,3.74608662
0.0,0.0,0.0,20.34,0.0,0.0,0.0,3.80129059
0.0,0.0,0.0,20.36,0.0,0.0,0.0,3.59666107
0.0,0.0,0.0,20.38,0.0,0.0,0.0,3.54661846
0.0,0.0,0.0,20.4,0.0,0.0,0.0,3.5108912
0.0,0.0,0.0,20.42,0.0,0.0,0.0,3.46105077
0.0,0.0,0.0,20.44,0.0,0.0,0.0,3.20882869
0.0,0.0,0.0,20.46,0.0,0.0,0.0,3.15162725
0.0,0.0,0.0,20.48,0.0,0.0,0.0,3.01879808
0.0,0.0,0.0,20.5,0.0,0.0,0.0,2.95806905
0.0,0.0,0.0,20.52,0.0,0.0,0.0,2.92127602
0.0,0.0,0.0,20.54,0.0,0.0,0.0,2.8879962
0.0,0.0,0.0,20.56,0.0,0.0,0.0,2.83928633
0.0,0.0,0.0,20.58,0.0,0.0,0.0,2.81568068
0.0,0.0,0.0,20.6,0.0,0.0,0.0,2.83311737
0.0,0.0,0.0,20.62,0.0,0.0,0.0,2.80054972
0.0,0.0,0.0,20.64,0.0,0.0,0.0,2.84023327
0.0,0.0,0.0,20.66,0.0,0.0,0.0,2.81538186
0.0,0.0,0.0,20.68,0.0,0.0,0.0,2.81251427
0.0,0.0,0.0,20.7,0.0,0.0,0.0,2.78626399
0.0,0.0,0.0,20.72,0.0,0.0,0.0,2.78335249
0.0,0.0,0.0,20.74,0.0,0.0,0.0,2.79108249
0.0,0.0,0.0,20.76,0.0,0.0,0.0,2.79967602
0.0,0.0,0.0,20.78,0.0,0.0,0.0,2.80006679
0.0,0.0,0.0,20.8,0.0,0.0,0.0,2.85084981
0.0,0.0,0.0,20.82,0.0,0.0,0.0,2.83065358
0.0,0.0,0.0,20.84,0.0,0.0,0.0,2.86938881
0.0,0.0,0.0,20.86,0.0,0.0,0.0,2.94230719
0.0,0.0,0.0,20.88,0.0,0.0,0.0,2.96921153
0.0,0.0,0.0,20.9,0.0,0.0,0.0,3.18876789
0.0,0.0,0.0,20.92,0.0,0.0,0.0,3.23941935
0.0,0.0,0.0,20.94,0.0,0.0,0.0,3.48714002
0.0,0.0,0.0,20.96,0.0,0.0,0.0,3.44213364
0.0,0.0,0.0,20.98,0.0,0.0,0.0,3.23396909
0.0,0.0,0.0,21.0,0.0,0.0,0.0,3.7843331
0.0,0.0,0.0,21.02,0.0,0.0,0.0,4.12830741
0.0,0.0,0.0,21.04,0.0,0.0,0.0,4.38963357
0.0,0.0,0.0,21.06,0.0,0.0,0.0,4.39588549
0.0,0.0,0.0,21.08,0.0,0.0,0.0,4.45424587
0.0,0.0,0.0,21.1,0.0,0.0,0.0,4.58416074
0.0,0.0,0.0,21.12,0.0,0.0,0.0,4.99033639
0.0,0.0,0.0,21.14,0.0,0.0,0.0,5.2675537
0.0,0.0,0.0,21.16,0.0,0.0,0.0,5.46749314
0.0,0.0,0.0,21.18,0.0,0.0,0.0,5.8659423
0.0,0.0,0.0,21.2,0.0,0.0,0.0,6.13910417
0.0,0.0,0.0,21.22,0.0,0.0,0.0,6.55908957
0.0,0.0,0.0,21.24,0.0,0.0,0.0,6.47851852
0.0,0.0,0.0,21.26,0.0,0.0,0.0,6.34461667
0.0,0.0,0.0,21.28,0.0,0.0,0.0,6.03356667
0.0,0.0,0.0,21.3,0.0,0.0,0.0,6.04123947
0.0,0.0,0.0,21.32,0.0,0.0,0.0,6.23006044
0.0,0.0,0.0,21.34,0.0,0.0,0.0,6.21884753
0.0,0.0,0.0,21.36,0.0,0.0,0.0,6.0167749
0.0,0.0,0.0,21.38,0.0,0.0,0.0,6.15582041
0.0,0.0,0.0,21.4,0.0,0.0,0.0,6.04183557
0.0,0.0,0.0,21.42,0.0,0.0,0.0,5.9620303
0.0,0.0,0.0,21.44,0.0,0.0,0.0,5.75208763
0.0,0.0,0.0,21.46,0.0,0.0,0.0,5.67724258
0.0,0.0,0.0,21.48,0.0,0.0,0.0,5.73530208
0.0,0.0,0.0,21.5,0.0,0.0,0.0,5.7195947
0.0,0.0,0.0,21.52,0.0,0.0,0.0,5.85482798
0.0,0.0,0.0,21.54,0.0,0.0,0.0,6.15041236
0.0,0.0,0.0,21.56,0.0,0.0,0.0,6.56860588
0.0,0.0,0.0,21.58,0.0,0.0,0.0,6.81211091
0.0,0.0,0.0,21.6,0.0,0.0,0.0,7.14884648
0.0,0.0,0.0,21.62,0.0,0.0,0.0,7.28595488
0.0,0.0,0.0,21.64,0.0,0.0,0.0,7.41419483
0.0,0.0,0.0,21.66,0.0,0.0,0.0,7.53038065
0.0,0.0,0.0,21.68,0.0,0.0,0.0,7.45540879
0.0,0.0,0.0,21.7,0.0,0.0,0.0,7.58733815
0.0,0.0,0.0,21.72,0.0,0.0,0.0,7.82816383
0.0,0.0,0.0,21.74,0.0,0.0,0.0,7.79287795
0.0,0.0,0.0,21.76,0.0,0.0,0.0,7.88700669
0.0,0.0,0.0,21.78,0.0,0.0,0.0,7.97058773
0.0,0.0,0.0,21.8,0.0,0.0,0.0,8.0420939
0.0,0.0,0.0,21.82,0.0,0.0,0.0,7.92322005
0.0,0.0,0.0,21.84,0.0,0.0,0.0,8.01073375
0.0,0.0,0.0,21.86,0.0,0.0,0.0,7.93409767
0.0,0.0,0.0,21.88,0.0,0.0,0.0,8.0319287
0.0,0.0,0.0,21.9,0.0,0.0,0.0,7.95054585
0.0,0.0,0.0,21.92,0.0,0.0,0.0,7.99568883
0.0,0.0,0.0,21.94,0.0,0.0,0.0,8.03408181
0.0,0.0,0.0,21.96,0.0,0.0,0.0,8.00460487
0.0,0.0,0.0,21.98,0.0,0.0,0.0,7.90536472
0.0,0.0,0.0,22.0,0.0,0.0,0.0,7.99053136
0.0,0.0,0.0,22.02,0.0,0.0,0.0,7.95990387
0.0,0.0,0.0,22.04,0.0,0.0,0.0,7.90131673
0.0,0.0,0.0,22.06,0.0,0.0,0.0,8.03107617
0.0,0.0,0.0,22.08,0.0,0.0,0.0,7.97003932
0.0,0.0,0.0,22.1,0.0,0.0,0.0,7.93870993


==> dataEV76C661cellar4Branch.csv <==
0.0,0.0,0.0,0.0,4.647387,2.2311707,5.280656,-0.20088749
0.01,0.01,0.01,0.01,4.596812,2.1849098,5.2926,-0.23366801
0.02,0.02,0.02,0.02,4.5821524,2.1606371,5.169788,-0.24178398
0.03,0.03,0.03,0.03,4.5873046,2.1984808,5.2547417,-0.23701163
0.04,0.04,0.04,0.04,4.5688257,2.173206,5.1939692,-0.23331313
0.05,0.05,0.05,0.05,4.542664,2.1521928,5.193413,-0.24782124
0.06,0.06,0.06,0.06,4.6113997,2.1878123,5.2118015,-0.2420495
0.07,0.07,0.07,0.07,4.5383387,2.1416638,5.0424743,-0.20120645
0.08,0.08,0.08,0.08,4.611427,2.1395025,5.1166196,-0.25520355
0.09,0.09,0.09,0.09,4.5990934,2.1567173,5.2479134,-0.2489601
0.1,0.1,0.1,0.1,4.6313896,2.2033134,5.3598933,-0.23351113
0.11,0.11,0.11,0.11,4.5984216,2.144377,5.106571,-0.24545936
0.12,0.12,0.12,0.12,4.4957438,2.1404529,5.0635433,-0.22815911
0.13,0.13,0.13,0.13,4.587649,2.169408,5.2446604,-0.25141782
0.14,0.14,0.14,0.14,4.6123786,2.139288,5.1269045,-0.23523691
0.15,0.15,0.15,0.15,4.497761,2.1046245,5.1164083,-0.24285336
0.16,0.16,0.16,0.16,4.5793867,2.2146444,5.3268037,-0.2392771
0.17,0.17,0.17,0.17,4.55556,2.1440723,5.146961,-0.24969415
0.18,0.18,0.18,0.18,4.6137123,2.2283332,5.353879,-0.24193725
0.19,0.19,0.19,0.19,4.609759,2.2126288,5.3827524,-0.16082332
0.2,0.2,0.2,0.2,4.519855,2.128442,5.194253,-0.22422175
0.21,0.21,0.21,0.21,4.521968,2.1386952,5.2382803,-0.21880595
0.22,0.22,0.22,0.22,4.6254373,2.2345657,5.3995104,-0.2311418
0.23,0.23,0.23,0.23,4.4994364,2.1713119,5.257802,-0.24430224
0.24,0.24,0.24,0.24,4.618415,2.1744094,5.2700734,-0.25394803
0.25,0.25,0.25,0.25,4.5168896,2.1309566,5.113099,-0.2382958
0.26,0.26,0.26,0.26,4.5701227,2.1750083,5.229972,-0.23942748
0.27,0.27,0.27,0.27,4.539321,2.1847932,5.416407,-0.18847494
0.28,0.28,0.28,0.28,4.5522447,2.13072,5.211233,-0.24744573
0.29,0.29,0.29,0.29,4.566863,2.1681933,5.2759857,-0.22949633
0.3,0.3,0.3,0.3,4.5664854,2.136458,5.260415,-0.22993557
0.31,0.31,0.31,0.31,4.5479865,2.1351113,5.2546268,-0.2470377
0.32,0.32,0.32,0.32,4.5827327,2.2139888,5.439601,-0.17526972
0.33,0.33,0.33,0.33,4.5395536,2.1906343,5.3702917,-0.25332996
0.34,0.34,0.34,0.34,4.498595,2.1298633,5.309182,-0.22339222
0.35,0.35,0.35,0.35,4.6048474,2.192586,5.371754,-0.2274268
0.36,0.36,0.36,0.36,4.517166,2.1208029,5.179137,-0.26210502
0.37,0.37,0.37,0.37,4.512269,2.1319802,5.2700515,-0.25724545
0.38,0.38,0.38,0.38,4.5017796,2.1379113,5.2292237,-0.25299492
0.39,0.39,0.39,0.39,4.546463,2.1522121,5.2497044,-0.25248212
0.4,0.4,0.4,0.4,4.636235,2.1976852,5.3474083,-0.25543168
0.41,0.41,0.41,0.41,4.5758057,2.1916082,5.4646163,-0.21334603
0.42,0.42,0.42,0.42,4.566383,2.2108274,5.3608212,-0.22446224
0.43,0.43,0.43,0.43,4.6018844,2.1677375,5.2858267,-0.24053511
0.44,0.44,0.44,0.44,4.548746,2.1580698,5.262906,-0.24055283
0.45,0.45,0.45,0.45,4.5857167,2.2124972,5.4550667,-0.2446533
0.46,0.46,0.46,0.46,4.6118774,2.21297,5.284862,-0.24795136
0.47,0.47,0.47,0.47,4.551397,2.141846,5.3297367,-0.25140268
0.48,0.48,0.48,0.48,4.637494,2.1934586,5.409546,-0.26005763
0.49,0.49,0.49,0.49,4.6337667,2.2050726,5.4440093,-0.19946185
0.5,0.5,0.5,0.5,4.588955,2.1720202,5.387444,-0.2436339
0.51,0.51,0.51,0.51,4.4951367,2.1498446,5.238664,-0.2518774
0.52,0.52,0.52,0.52,4.588025,2.1746848,5.4386463,-0.26676735
0.53,0.53,0.53,0.53,4.5756454,2.1775544,5.4116178,-0.24669302
0.54,0.54,0.54,0.54,4.525613,2.1873267,5.403717,-0.2571659
0.55,0.55,0.55,0.55,4.582438,2.1485207,5.4315825,-0.24696489
0.56,0.56,0.56,0.56,4.5668006,2.245149,5.535388,-0.20839751
0.57,0.57,0.57,0.57,4.5872416,2.185436,5.3886847,-0.21872194
0.58,0.58,0.58,0.58,4.5385756,2.145414,5.272536,-0.24573012
0.59,0.59,0.59,0.59,4.50627,2.1649442,5.4594617,-0.24890053
0.6,0.6,0.6,0.6,4.5197988,2.218882,5.4471245,-0.20419224
0.61,0.61,0.61,0.61,4.5190825,2.1294963,5.3495526,-0.2244571
0.62,0.62,0.62,0.62,4.4181294,2.167392,5.3465834,-0.23163044
0.63,0.63,0.63,0.63,4.4882956,2.1674228,5.39962,-0.24731204
0.64,0.64,0.64,0.64,4.4772425,2.1585746,5.3375244,-0.23986289
0.65,0.65,0.65,0.65,4.4984064,2.1304743,5.2809863,-0.2516819
0.66,0.66,0.66,0.66,4.494219,2.190889,5.416236,-0.24394004
0.67,0.67,0.67,0.67,4.524964,2.1519332,5.3659453,-0.262406
0.68,0.68,0.68,0.68,4.424235,2.1344047,5.3302193,-0.23902547
0.69,0.69,0.69,0.69,4.4998603,2.115996,5.293271,-0.20681687
0.7,0.7,0.7,0.7,4.466035,2.1468177,5.39161,-0.21614344
0.71,0.71,0.71,0.71,4.446464,2.1400247,5.2334833,-0.24699354
0.72,0.72,0.72,0.72,4.4798355,2.2251964,5.42238,-0.25533116
0.73,0.73,0.73,0.73,4.452685,2.1620831,5.2927346,-0.25451344
0.74,0.74,0.74,0.74,4.4807863,2.1620755,5.2521515,-0.25125635
0.75,0.75,0.75,0.75,4.4379253,2.1576247,5.4258084,-0.22902045
0.76,0.76,0.76,0.76,4.4369826,2.148271,5.3129487,-0.24211276
0.77,0.77,0.77,0.77,4.4584804,2.1645036,5.404182,-0.22265518
0.78,0.78,0.78,0.78,4.438567,2.1001356,5.33461,-0.231016
0.79,0.79,0.79,0.79,4.4158626,2.1377769,5.223703,-0.26337293
0.8,0.8,0.8,0.8,4.46109,2.1606956,5.3864794,-0.24357633
0.81,0.81,0.81,0.81,4.4625645,2.1664786,5.459115,-0.22759862
0.82,0.82,0.82,0.82,4.397704,2.1516614,5.3734426,-0.22326311
0.83,0.83,0.83,0.83,4.5000668,2.1447313,5.2762294,-0.23877116
0.84,0.84,0.84,0.84,4.4491944,2.1575809,5.258773,-0.23034672
0.85,0.85,0.85,0.85,4.4195294,2.1151795,5.030448,-0.23532426
0.86,0.86,0.86,0.86,4.5360093,2.1425104,5.2170744,-0.22440824
0.87,0.87,0.87,0.87,4.4962063,2.1675203,5.1512976,-0.23961194
0.88,0.88,0.88,0.88,4.364718,2.0603979,4.8417153,-0.22146289
0.89,0.89,0.89,0.89,4.445436,2.0919492,4.981471,-0.22909614
0.9,0.9,0.9,0.9,4.3528357,2.0577397,4.807792,-0.19869563
0.91,0.91,0.91,0.91,4.1198745,1.9366016,4.535334,-0.21058977
0.92,0.92,0.92,0.92,4.2108765,1.9749113,4.6691804,-0.22156319
0.93,0.93,0.93,0.93,4.2292094,1.9564003,4.5466447,-0.21569237
0.94,0.94,0.94,0.94,4.225369,1.985453,4.630122,-0.21737382
0.95,0.95,0.95,0.95,4.208781,1.9167366,4.4878373,-0.21798766
0.96,0.96,0.96,0.96,4.170644,1.9747541,4.5723915,-0.22211686
0.97,0.97,0.97,0.97,4.1909127,1.9386435,4.4923887,-0.21164429
0.98,0.98,0.98,0.98,4.2693806,1.9981506,4.568104,-0.22843766
0.99,0.99,0.99,0.99,4.236886,1.9304329,4.500993,-0.22583732
1.0,1.0,1.0,1.0,4.3322434,1.9567366,4.610178,-0.22135381
1.01,1.01,1.01,1.01,4.451022,2.0726264,4.9219747,-0.24760047
1.02,1.02,1.02,1.02,4.5061274,2.1299453,5.0219226,-0.20590508
1.03,1.03,1.03,1.03,4.5523367,2.1065698,4.887252,-0.24694204
1.04,1.04,1.04,1.04,4.484469,2.1045797,4.9507847,-0.22376902
1.05,1.05,1.05,1.05,4.4876266,2.0909438,4.781594,-0.2369524
1.06,1.06,1.06,1.06,4.5967517,2.1974063,4.86528,-0.21752651
1.07,1.07,1.07,1.07,4.4597883,2.0066092,4.4778833,-0.2072074
1.08,1.08,1.08,1.08,4.170166,1.7600056,3.8369098,-0.19337937
1.09,1.09,1.09,1.09,3.98986,1.6967087,3.4961505,-0.16973455
1.1,1.1,1.1,1.1,3.8649704,1.4835697,3.1523888,-0.16517282
1.11,1.11,1.11,1.11,3.4940567,1.2426338,2.512607,-0.13111845
1.12,1.12,1.12,1.12,3.3400414,1.0974281,2.084326,-0.12583935
1.13,1.13,1.13,1.13,3.294804,1.0451477,1.9565502,-0.12379552
1.14,1.14,1.14,1.14,3.170708,0.9757578,1.7301214,-0.12290691
1.15,1.15,1.15,1.15,3.1311793,0.9446691,1.6709528,-0.11844878
1.16,1.16,1.16,1.16,3.0853066,0.9412056,1.6379534,-0.11122142
1.17,1.17,1.17,1.17,3.0667984,0.9179617,1.5994984,-0.11100101
1.18,1.18,1.18,1.18,3.003991,0.8651066,1.4551456,-0.10791185
1.19,1.19,1.19,1.19,2.999193,0.87257624,1.4433458,-0.10928291
1.2,1.2,1.2,1.2,2.9691434,0.8144113,1.3426116,-0.10627319
1.21,1.21,1.21,1.21,2.921434,0.8121994,1.3028727,-0.09897576
1.22,1.22,1.22,1.22,2.9478621,0.8154367,1.3205124,-0.10357879
1.23,1.23,1.23,1.23,2.901668,0.796517,1.2533836,-0.10257808
1.24,1.24,1.24,1.24,2.9683144,0.83755606,1.3677565,-0.08730386
1.25,1.25,1.25,1.25,2.9469109,0.81364906,1.287836,-0.10853783
1.26,1.26,1.26,1.26,2.9170375,0.7996951,1.2665856,-0.10536928
1.27,1.27,1.27,1.27,2.9661527,0.8306257,1.34052,-0.10234859
1.28,1.28,1.28,1.28,2.9027946,0.7665311,1.1760967,-0.10014719
1.29,1.29,1.29,1.29,2.9176304,0.7766753,1.2386987,-0.09869897
1.3,1.3,1.3,1.3,2.9378197,0.8012002,1.2786019,-0.08967408
1.31,1.31,1.31,1.31,2.9645615,0.8075822,1.2942839,-0.10902939
1.32,1.32,1.32,1.32,3.0019848,0.8287527,1.3540777,-0.10277434
1.33,1.33,1.33,1.33,2.969759,0.80998003,1.2804097,-0.10274957
1.34,1.34,1.34,1.34,3.039006,0.846045,1.425752,-0.10533035
1.35,1.35,1.35,1.35,2.9535534,0.7991114,1.2685907,-0.10351543
1.36,1.36,1.36,1.36,3.0407672,0.86621666,1.4036639,-0.11556754
1.37,1.37,1.37,1.37,3.1239114,0.9536768,1.694004,-0.11428958
1.38,1.38,1.38,1.38,3.1179864,0.9015379,1.5633041,-0.11324452
1.39,1.39,1.39,1.39,3.294989,1.0359086,1.9141594,-0.11367328
1.4,1.4,1.4,1.4,3.2449195,1.0333158,1.9263713,-0.1232954
1.41,1.41,1.41,1.41,3.2506566,1.0351443,1.9858354,-0.12883388
1.42,1.42,1.42,1.42,3.293819,1.0845058,1.9906032,-0.1143377
1.43,1.43,1.43,1.43,3.3019834,1.1226599,2.1244557,-0.12054702
1.44,1.44,1.44,1.44,3.2905822,1.1804079,2.2605283,-0.12119188
1.45,1.45,1.45,1.45,3.3429558,1.2116925,2.3749537,-0.12854388
1.46,1.46,1.46,1.46,3.3276768,1.1958578,2.3432803,-0.13404241
1.47,1.47,1.47,1.47,3.4409046,1.2908194,2.569974,-0.14281645
1.48,1.48,1.48,1.48,3.4545052,1.3163139,2.6317651,-0.14312115
1.49,1.49,1.49,1.49,3.4262733,1.3022298,2.6480093,-0.14671296
1.5,1.5,1.5,1.5,3.6051183,1.4255841,2.9929051,-0.14968494
1.51,1.51,1.51,1.51,3.5549133,1.4133574,2.908718,-0.1638156
1.52,1.52,1.52,1.52,3.5522752,1.4322383,2.9249616,-0.15680376
1.53,1.53,1.53,1.53,3.7171555,1.4837925,3.1645665,-0.15931413
1.54,1.54,1.54,1.54,3.7673118,1.5865881,3.4733434,-0.15080902
1.55,1.55,1.55,1.55,4.046851,1.7057015,3.811376,-0.21175583
1.56,1.56,1.56,1.56,4.1406302,1.7776495,3.885577,-0.18139896
1.57,1.57,1.57,1.57,4.2265472,1.8583502,4.185175,-0.21522784
1.58,1.58,1.58,1.58,4.3480277,1.9029531,4.3390927,-0.2248512
1.59,1.59,1.59,1.59,4.4101114,1.9297428,4.4913235,-0.22041032
1.6,1.6,1.6,1.6,4.42113,1.9962679,4.591413,-0.22045413
1.61,1.61,1.61,1.61,4.490592,2.0736914,4.84126,-0.23224524
1.62,1.62,1.62,1.62,4.5514946,2.1585848,5.267499,-0.24268496
1.63,1.63,1.63,1.63,4.500739,2.1023633,5.075404,-0.20904095
1.64,1.64,1.64,1.64,4.4471784,2.147161,5.080201,-0.23581305
1.65,1.65,1.65,1.65,4.4529696,2.184451,5.2756486,-0.24201517
1.66,1.66,1.66,1.66,4.5139036,2.160527,5.1094527,-0.22611785
1.67,1.67,1.67,1.67,4.5052342,2.1387637,4.993153,-0.25217015
1.68,1.68,1.68,1.68,4.4805994,2.128577,5.0136847,-0.23400664
1.69,1.69,1.69,1.69,4.536462,2.1436062,5.0076065,-0.22172213
1.7,1.7,1.7,1.7,4.4756966,2.1250224,4.911528,-0.24653141
1.71,1.71,1.71,1.71,4.622382,2.132943,5.0125303,-0.23699865
1.72,1.72,1.72,1.72,4.484189,2.1220028,5.0269494,-0.23318866
1.73,1.73,1.73,1.73,4.5219736,2.1233335,5.188287,-0.24693123
1.74,1.74,1.74,1.74,4.3648653,2.0334692,4.8964763,-0.25470594
1.75,1.75,1.75,1.75,4.3532233,2.0633805,4.874902,-0.23383379
1.76,1.76,1.76,1.76,4.2135077,1.9648411,4.6555605,-0.25145587
1.77,1.77,1.77,1.77,4.222207,1.9276698,4.612337,-0.22724608
1.78,1.78,1.78,1.78,4.239766,1.9497656,4.7098174,-0.2273236
1.79,1.79,1.79,1.79,4.2312226,1.9375389,4.631076,-0.19767126
1.8,1.8,1.8,1.8,4.22324,1.993284,4.6844893,-0.19787446
1.81,1.81,1.81,1.81,4.300085,1.9428236,4.752715,-0.21390036
1.82,1.82,1.82,1.82,4.3476696,2.0255864,4.8541403,-0.2172813
1.83,1.83,1.83,1.83,4.313356,1.9898691,4.7497354,-0.21262093
1.84,1.84,1.84,1.84,4.338346,1.9469731,4.637593,-0.23384285
1.85,1.85,1.85,1.85,4.355876,1.9934285,4.7568216,-0.2160101
1.86,1.86,1.86,1.86,4.2164807,1.8614833,4.4187922,-0.20159249
1.87,1.87,1.87,1.87,4.304324,1.9425395,4.5567727,-0.19577058
1.88,1.88,1.88,1.88,4.331987,1.9287277,4.6102,-0.14251521
1.89,1.89,1.89,1.89,4.37623,1.9915702,4.7151012,-0.22922902
1.9,1.9,1.9,1.9,4.4742393,2.0219345,4.9403925,-0.21685359
1.91,1.91,1.91,1.91,4.5190773,2.057765,4.9224515,-0.21545121
1.92,1.92,1.92,1.92,4.5323205,2.0956655,5.0444736,-0.22984715
1.93,1.93,1.93,1.93,4.6683874,2.1311016,5.150145,-0.23500237
1.94,1.94,1.94,1.94,4.6462655,2.1996965,5.4607353,-0.21763103
1.95,1.95,1.95,1.95,4.6572905,2.208883,5.381962,-0.28585654
1.96,1.96,1.96,1.96,4.629585,2.167067,5.3968434,-0.1982555
1.97,1.97,1.97,1.97,4.61941,2.1640089,5.3043933,-0.25296953
1.98,1.98,1.98,1.98,4.4658365,2.1115816,5.113847,-0.23548882
1.99,1.99,1.99,1.99,4.4883113,2.0776243,5.1487517,-0.20776312
2.0,2.0,2.0,2.0,4.376668,2.0449674,4.9967966,-0.19637868
2.01,2.01,2.01,2.01,4.398862,2.0718486,5.125167,-0.22303244
2.02,2.02,2.02,2.02,4.3656206,2.0948544,5.1055956,-0.25336468
2.03,2.03,2.03,2.03,4.480467,2.123155,5.211168,-0.21733293
2.04,2.04,2.04,2.04,4.371548,2.1018164,5.2642674,-0.21289055
2.05,2.05,2.05,2.05,4.4347897,2.1147838,5.1658955,-0.20010929
2.06,2.06,2.06,2.06,4.4238396,2.073741,5.177225,-0.24952355
2.07,2.07,2.07,2.07,4.393097,2.1034944,5.278769,-0.22696486
2.08,2.08,2.08,2.08,4.409816,2.117693,5.1193647,-0.2628185
2.09,2.09,2.09,2.09,4.449298,2.07357,5.152052,-0.20594208
2.1,2.1,2.1,2.1,4.2792006,2.0068033,4.9430146,-0.19355348
2.11,2.11,2.11,2.11,4.2574205,2.0033693,4.7892976,-0.22776279
2.12,2.12,2.12,2.12,4.209157,1.9857954,4.700241,-0.20827846
2.13,2.13,2.13,2.13,4.2861238,1.9984099,4.8708105,-0.22613525
2.14,2.14,2.14,2.14,4.3638735,2.087699,5.084003,-0.15007089
2.15,2.15,2.15,2.15,4.347104,2.0550666,5.0388575,-0.20311639
2.16,2.16,2.16,2.16,4.30261,2.0347571,5.005435,-0.20177054
2.17,2.17,2.17,2.17,4.3431687,2.0512533,4.972886,-0.18533757
2.18,2.18,2.18,2.18,4.3438344,2.1043985,5.034899,-0.238312
2.19,2.19,2.19,2.19,4.445207,2.079599,5.086159,-0.22897172
2.2,2.2,2.2,2.2,4.415105,2.063565,5.036556,-0.22646837
2.21,2.21,2.21,2.21,4.3806734,2.0667996,5.020248,-0.23383586
2.22,2.22,2.22,2.22,4.3433857,1.9863348,4.8245897,-0.20332968
2.23,2.23,2.23,2.23,4.3145056,1.9853868,4.7171216,-0.20066063
2.24,2.24,2.24,2.24,4.1797905,1.9392325,4.5802355,-0.21845368
2.25,2.25,2.25,2.25,4.3282156,1.9910282,4.86133,-0.21683224
2.26,2.26,2.26,2.26,4.1773443,1.9116695,4.5703073,-0.21872994
2.27,2.27,2.27,2.27,4.131001,1.8614638,4.3927197,-0.20595105
2.28,2.28,2.28,2.28,4.3971777,2.0364957,4.8605947,-0.22311032
2.29,2.29,2.29,2.29,4.457986,2.0182366,4.8957624,-0.23718722
2.3,2.3,2.3,2.3,4.49186,2.0155416,4.8459373,-0.22861174
2.31,2.31,2.31,2.31,4.4653234,2.028503,4.912368,-0.24624524
2.32,2.32,2.32,2.32,4.4795785,2.0623443,4.9210463,-0.23860034
2.33,2.33,2.33,2.33,4.3409724,2.068873,4.9781,-0.20275128
2.34,2.34,2.34,2.34,4.327117,2.0027099,4.7553873,-0.21984497
2.35,2.35,2.35,2.35,4.361616,2.0177608,4.778535,-0.19312403
2.36,2.36,2.36,2.36,4.291027,1.932868,4.565217,-0.2579346
2.37,2.37,2.37,2.37,4.3134704,1.9845979,4.8011365,-0.20842774
2.38,2.38,2.38,2.38,4.3248262,2.0183516,4.776965,-0.22870691
2.39,2.39,2.39,2.39,4.2668505,1.9680761,4.6309395,-0.22283241
2.4,2.4,2.4,2.4,4.205287,1.9386848,4.5186973,-0.18546574
2.41,2.41,2.41,2.41,4.122026,1.9343466,4.4820833,-0.15488243
2.42,2.42,2.42,2.42,4.0437927,1.9113995,4.4294996,-0.2024519
2.43,2.43,2.43,2.43,3.9356704,1.8406585,4.256896,-0.21035524
2.44,2.44,2.44,2.44,4.0090456,1.8952055,4.284053,-0.17829683
2.45,2.45,2.45,2.45,3.8254151,1.7947285,4.069167,-0.19323531
2.46,2.46,2.46,2.46,3.8673139,1.757178,3.9567497,-0.187709
2.47,2.47,2.47,2.47,3.7676034,1.7075083,3.850946,-0.1840508
2.48,2.48,2.48,2.48,3.7517269,1.6889732,3.839573,-0.18981129
2.49,2.49,2.49,2.49,3.713365,1.6838932,3.8117325,-0.18882258
2.5,2.5,2.5,2.5,3.805448,1.7044159,3.8244004,-0.11563665
2.51,2.51,2.51,2.51,3.695943,1.6594999,3.7013307,-0.18510208
2.52,2.52,2.52,2.52,3.7725136,1.6563295,3.710671,-0.17413493
2.53,2.53,2.53,2.53,3.6576405,1.6346201,3.6385353,-0.17845553
2.54,2.54,2.54,2.54,3.7813182,1.6714365,3.7308059,-0.16602899
2.55,2.55,2.55,2.55,3.7086418,1.6173718,3.5674942,-0.18582751
2.56,2.56,2.56,2.56,3.8197875,1.6142639,3.5472786,-0.18748866
2.57,2.57,2.57,2.57,3.8562436,1.7015873,3.8254757,-0.14655733
2.58,2.58,2.58,2.58,3.9372914,1.6918398,3.8223004,-0.1770584
2.59,2.59,2.59,2.59,3.8180976,1.6706785,3.725174,-0.16811378
2.6,2.6,2.6,2.6,3.9272282,1.7422371,3.8754349,-0.20549408
2.61,2.61,2.61,2.61,3.946017,1.7756389,4.00005,-0.196691
2.62,2.62,2.62,2.62,3.9324403,1.7829987,4.0800757,-0.19414853
2.63,2.63,2.63,2.63,3.9610238,1.8224251,4.2284384,-0.21981995
2.64,2.64,2.64,2.64,3.9307492,1.8056228,4.1664767,-0.20984235
2.65,2.65,2.65,2.65,3.8546033,1.8151077,4.193322,-0.18463138
2.66,2.66,2.66,2.66,3.9047253,1.8278738,4.241874,-0.18384615
2.67,2.67,2.67,2.67,3.9342914,1.8666207,4.39844,-0.17978054
2.68,2.68,2.68,2.68,4.082901,1.9811535,4.667875,-0.20523234
2.69,2.69,2.69,2.69,4.0948973,2.0312169,4.7047253,-0.19764122
2.7,2.7,2.7,2.7,4.0846663,2.0088315,4.7474127,-0.20636499
2.71,2.71,2.71,2.71,4.0418973,1.9971826,4.789004,-0.2024121
2.72,2.72,2.72,2.72,4.01427,1.9886271,4.707983,-0.17845458
2.73,2.73,2.73,2.73,3.9285076,1.90959,4.467317,-0.20397647
2.74,2.74,2.74,2.74,4.021855,1.9632919,4.641551,-0.17930874
2.75,2.75,2.75,2.75,3.9223258,1.9156164,4.5411167,-0.19606207
2.76,2.76,2.76,2.76,3.9023643,1.860438,4.438575,-0.17497344
2.77,2.77,2.77,2.77,3.9290252,1.8641424,4.3832116,-0.18446687
2.78,2.78,2.78,2.78,3.8648791,1.8533376,4.34649,-0.19327846
2.79,2.79,2.79,2.79,3.976541,1.8677372,4.280574,-0.19080015
2.8,2.8,2.8,2.8,3.8863971,1.8549254,4.3235893,-0.20695929
2.81,2.81,2.81,2.81,3.8735359,1.8001251,4.101932,-0.18994334
2.82,2.82,2.82,2.82,3.82967,1.8032396,4.103081,-0.19146782
2.83,2.83,2.83,2.83,4.005469,1.84377,4.165694,-0.17991602
2.84,2.84,2.84,2.84,3.9993412,1.8263355,4.051803,-0.19499424
2.85,2.85,2.85,2.85,4.1097026,1.8912493,4.189367,-0.19780795
2.86,2.86,2.86,2.86,4.052909,1.8954214,4.256448,-0.18376572
2.87,2.87,2.87,2.87,4.0790606,1.9031942,4.345504,-0.22036774
2.88,2.88,2.88,2.88,4.1497717,1.8755884,4.3600707,-0.21025491
2.89,2.89,2.89,2.89,4.202847,1.9795225,4.529773,-0.20064604
2.9,2.9,2.9,2.9,4.27894,2.084318,4.6880546,-0.20218916
2.91,2.91,2.91,2.91,4.301188,1.9625099,4.5881495,-0.22000317
2.92,2.92,2.92,2.92,4.277183,1.9952475,4.7573614,-0.21428588
2.93,2.93,2.93,2.93,4.3642077,2.0517142,4.934272,-0.23648286
2.94,2.94,2.94,2.94,4.331102,2.0660331,4.9616785,-0.23329695
2.95,2.95,2.95,2.95,4.309521,2.0367522,4.835265,-0.22961816
2.96,2.96,2.96,2.96,4.37391,2.0414624,4.88956,-0.22682846
2.97,2.97,2.97,2.97,4.4274535,2.1281552,5.1733165,-0.2006944
2.98,2.98,2.98,2.98,4.298421,2.0550716,4.9360657,-0.21228048
2.99,2.99,2.99,2.99,4.464037,2.115729,5.1045427,-0.21775055
3.0,3.0,3.0,3.0,4.34608,2.1021318,5.1212597,-0.17776582
3.01,3.01,3.01,3.01,4.346033,2.09444,5.0913267,-0.2532037
3.02,3.02,3.02,3.02,4.293027,2.1175866,5.289216,-0.21747038
3.03,3.03,3.03,3.03,4.1522326,2.0834339,5.21292,-0.20846204
3.04,3.04,3.04,3.04,4.050668,2.0781918,5.1827188,-0.23786354
3.05,3.05,3.05,3.05,3.9744816,2.0518107,5.1548142,-0.20213223
3.06,3.06,3.06,3.06,3.8474,2.0417376,5.1195025,-0.15406859
3.07,3.07,3.07,3.07,3.8550868,2.0313787,5.0638843,-0.16437486
3.08,3.08,3.08,3.08,3.7770972,2.0795004,5.144229,-0.17060493
3.09,3.09,3.09,3.09,3.646286,2.0308738,5.0484357,-0.17065857
3.1,3.1,3.1,3.1,3.5604973,2.0047975,4.9458857,-0.16801006
3.11,3.11,3.11,3.11,3.4715626,1.9798167,4.9248147,-0.13232183
3.12,3.12,3.12,3.12,3.411248,1.9560006,4.8592796,-0.1517131
3.13,3.13,3.13,3.13,3.294077,1.9128478,4.7446184,-0.1535354
3.14,3.14,3.14,3.14,3.3166497,1.8981674,4.7562313,-0.1406593
3.15,3.15,3.15,3.15,3.2057812,1.9099619,4.742804,-0.1323825
3.16,3.16,3.16,3.16,3.183258,1.9149306,4.72561,-0.13293664
3.17,3.17,3.17,3.17,3.0614572,1.8467706,4.614721,-0.13411953
3.18,3.18,3.18,3.18,2.9072626,1.8713462,4.646283,-0.11166785
3.19,3.19,3.19,3.19,2.8583348,1.8204243,4.4356947,-0.12152698
3.2,3.2,3.2,3.2,2.850472,1.8111013,4.504314,-0.11627158
3.21,3.21,3.21,3.21,2.790051,1.7779589,4.426999,-0.11826162
3.22,3.22,3.22,3.22,2.688636,1.7732811,4.3637342,-0.12521893
3.23,3.23,3.23,3.23,2.700848,1.7773014,4.3306427,-0.12099723
3.24,3.24,3.24,3.24,2.687463,1.8197552,4.455833,-0.09958081
3.25,3.25,3.25,3.25,2.6080613,1.8155235,4.3327746,-0.12817225
3.26,3.26,3.26,3.26,2.5258257,1.784798,4.286438,-0.12580234
3.27,3.27,3.27,3.27,2.4080713,1.7654905,4.177007,-0.14688234
3.28,3.28,3.28,3.28,2.4062054,1.7852844,4.1922193,-0.14619917
3.29,3.29,3.29,3.29,2.4600837,1.7708862,4.196321,-0.13827682
3.3,3.3,3.3,3.3,2.4545221,1.8076309,4.250948,-0.13907684
3.31,3.31,3.31,3.31,2.5177655,1.8309739,4.3275404,-0.1481406
3.32,3.32,3.32,3.32,2.442719,1.8059227,4.246505,-0.1447602
3.33,3.33,3.33,3.33,2.6137347,1.836518,4.3127933,-0.12980175
3.34,3.34,3.34,3.34,2.6342266,1.8290129,4.31126,-0.11820607
3.35,3.35,3.35,3.35,2.6226897,1.8247102,4.3054023,-0.15097944
3.36,3.36,3.36,3.36,2.5940456,1.8495413,4.362177,-0.1539527
3.37,3.37,3.37,3.37,2.7941985,1.8847691,4.399885,-0.1569005
3.38,3.38,3.38,3.38,2.9024515,1.9170672,4.5568604,-0.15734373
3.39,3.39,3.39,3.39,2.9868636,1.8778353,4.5194507,-0.15711573
3.4,3.4,3.4,3.4,3.057463,1.8993267,4.5816116,-0.13401929
3.41,3.41,3.41,3.41,3.09609,1.9115646,4.5358515,-0.17285644
3.42,3.42,3.42,3.42,3.2523904,1.9399984,4.67655,-0.16089877
3.43,3.43,3.43,3.43,3.3999114,1.9816889,4.7267675,-0.17221533
3.44,3.44,3.44,3.44,3.4752629,1.97404,4.778596,-0.15215625
3.45,3.45,3.45,3.45,3.6034102,1.9933546,4.7813873,-0.17571178
3.46,3.46,3.46,3.46,3.6193218,2.0006657,4.753035,-0.19839108
3.47,3.47,3.47,3.47,3.7639618,1.9740219,4.838773,-0.17593
3.48,3.48,3.48,3.48,3.749947,1.9746135,4.778665,-0.17810802
3.49,3.49,3.49,3.49,3.93189,2.0185103,4.878373,-0.16889827
3.5,3.5,3.5,3.5,3.9192684,2.025265,4.810256,-0.20668165
3.51,3.51,3.51,3.51,3.9523158,2.0277205,4.7641177,-0.16949545
3.52,3.52,3.52,3.52,3.9585488,1.9707334,4.6698303,-0.18691553
3.53,3.53,3.53,3.53,3.924728,2.007898,4.6522965,-0.19713749
3.54,3.54,3.54,3.54,4.088631,1.9965107,4.7854824,-0.19273005
3.55,3.55,3.55,3.55,4.1851554,2.0415647,4.771115,-0.22719148
3.56,3.56,3.56,3.56,4.2546654,2.0974917,5.026124,-0.22510341
3.57,3.57,3.57,3.57,4.2130322,2.0374224,4.890874,-0.22454515
3.58,3.58,3.58,3.58,4.228574,2.0972831,4.903234,-0.23500195
3.59,3.59,3.59,3.59,4.256154,2.1122463,4.994178,-0.20095137
3.6,3.6,3.6,3.6,4.2608256,2.1540256,5.1094193,-0.19836597
3.61,3.61,3.61,3.61,4.26455,2.1113067,4.9728265,-0.2258879
3.62,3.62,3.62,3.62,4.2339187,2.028893,4.7746325,-0.25948232
3.63,3.63,3.63,3.63,4.3759418,2.0999026,5.0299745,-0.2253345
3.64,3.64,3.64,3.64,4.4061675,2.1404843,5.0435,-0.22764412
3.65,3.65,3.65,3.65,4.4657927,2.1435792,5.143392,-0.24856739
3.66,3.66,3.66,3.66,4.4268875,2.1883798,5.216354,-0.23897882
3.67,3.67,3.67,3.67,4.4306145,2.1689487,5.1340265,-0.26821145
3.68,3.68,3.68,3.68,4.3796844,2.120809,5.133992,-0.23548988
3.69,3.69,3.69,3.69,4.4427786,2.200488,5.314831,-0.22690062
3.7,3.7,3.7,3.7,4.3305655,2.1266253,5.2219214,-0.2210871
3.71,3.71,3.71,3.71,4.3634753,2.1380851,5.213298,-0.25062308
3.72,3.72,3.72,3.72,4.357633,2.1261034,5.188641,-0.2488484
3.73,3.73,3.73,3.73,4.350899,2.1575553,5.1528416,-0.24733953
3.74,3.74,3.74,3.74,4.3710546,2.157298,5.084248,-0.26414493
3.75,3.75,3.75,3.75,4.333987,2.1436806,5.144662,-0.25342318
3.76,3.76,3.76,3.76,4.3486085,2.2074094,5.2354136,-0.19540004
3.77,3.77,3.77,3.77,4.3084936,2.1478467,5.2049985,-0.24845175
3.78,3.78,3.78,3.78,4.2984486,2.128944,5.0655584,-0.22922471
3.79,3.79,3.79,3.79,4.20392,2.031715,4.9790845,-0.22014625
3.8,3.8,3.8,3.8,4.216969,2.0940747,5.129484,-0.17938863
3.81,3.81,3.81,3.81,4.1672454,2.0702324,5.0664535,-0.22940116
3.82,3.82,3.82,3.82,4.2186184,2.0855644,5.0654154,-0.2006919
3.83,3.83,3.83,3.83,4.198651,2.083578,5.014051,-0.20133495
3.84,3.84,3.84,3.84,4.2773585,2.064735,5.0171423,-0.20377342
3.85,3.85,3.85,3.85,4.15455,1.9915205,4.6905036,-0.21313897
3.86,3.86,3.86,3.86,4.214529,1.9818547,4.8870034,-0.18395437
3.87,3.87,3.87,3.87,4.245073,1.9879417,4.7880983,-0.20657961
3.88,3.88,3.88,3.88,4.195656,2.053124,4.9124575,-0.2163353
3.89,3.89,3.89,3.89,4.196028,1.9511158,4.6645203,-0.21890512
3.9,3.9,3.9,3.9,4.291723,1.9802992,4.8016443,-0.17919134
3.91,3.91,3.91,3.91,4.345545,2.0719068,5.028352,-0.22282548
3.92,3.92,3.92,3.92,4.422339,2.080783,5.0271206,-0.23306343
3.93,3.93,3.93,3.93,4.4259195,2.0969036,5.228664,-0.164535
3.94,3.94,3.94,3.94,4.4512687,2.1385665,5.2048855,-0.2365739
3.95,3.95,3.95,3.95,4.5477266,2.1759794,5.327101,-0.22288589
3.96,3.96,3.96,3.96,4.566202,2.2203307,5.4819317,-0.21324089
3.97,3.97,3.97,3.97,4.6287527,2.243667,5.48981,-0.23841436
3.98,3.98,3.98,3.98,4.7026653,2.2918007,5.7116117,-0.20900194
3.99,3.99,3.99,3.99,4.518988,2.2277694,5.503385,-0.24883127
4.0,4.0,4.0,4.0,4.516972,2.2135272,5.464493,-0.2590248
4.01,4.01,4.01,4.01,4.5715013,2.2637863,5.587831,-0.2052737
4.02,4.02,4.02,4.02,4.52789,2.2183125,5.4634376,-0.29758373
4.03,4.03,4.03,4.03,4.5597806,2.2587821,5.4337797,-0.26510468
4.04,4.04,4.04,4.04,4.5770984,2.2758164,5.6281004,-0.2515805
4.05,4.05,4.05,4.05,4.6568513,2.245831,5.496985,-0.22623055
4.06,4.06,4.06,4.06,4.712741,2.2789178,5.552992,-0.19591717
4.07,4.07,4.07,4.07,4.548373,2.144729,5.1794443,-0.22504237
4.08,4.08,4.08,4.08,4.480484,2.0365155,4.9635534,-0.17685933
4.09,4.09,4.09,4.09,4.4339375,2.0357318,4.825515,-0.20720217
4.1,4.1,4.1,4.1,4.4170814,2.1025734,4.97138,-0.22148164
4.11,4.11,4.11,4.11,4.380014,2.0677717,4.9108872,-0.24731286
4.12,4.12,4.12,4.12,4.3741665,2.0547206,4.970361,-0.19527256
4.13,4.13,4.13,4.13,4.531213,2.173634,5.2636786,-0.20752442
4.14,4.14,4.14,4.14,4.495639,2.2034326,5.373496,-0.20793267
4.15,4.15,4.15,4.15,4.5286627,2.2064996,5.3829107,-0.22877362
4.16,4.16,4.16,4.16,4.4339824,2.1798973,5.329425,-0.2280597
4.17,4.17,4.17,4.17,4.289586,2.1920764,5.2226806,-0.22095129
4.18,4.18,4.18,4.18,4.181331,2.115952,5.144348,-0.22643249
4.19,4.19,4.19,4.19,4.1698823,2.1227248,5.208434,-0.2222077
4.2,4.2,4.2,4.2,4.112732,2.0659008,5.010354,-0.20551948
4.21,4.21,4.21,4.21,4.0786295,2.0767412,5.0084524,-0.2143585
4.22,4.22,4.22,4.22,4.1469164,2.0674214,4.9588633,-0.23306596
4.23,4.23,4.23,4.23,4.1943393,2.0842972,5.1568756,-0.20051801
4.24,4.24,4.24,4.24,4.1695843,2.090403,5.1848526,-0.13370386
4.25,4.25,4.25,4.25,4.1261277,2.0696971,5.066814,-0.22582519
4.26,4.26,4.26,4.26,4.0881147,2.0403187,4.936448,-0.23391931
4.27,4.27,4.27,4.27,4.124657,2.0655742,5.012738,-0.18546095
4.28,4.28,4.28,4.28,4.111361,2.0343754,4.956401,-0.19819269
4.29,4.29,4.29,4.29,4.204432,2.0744915,5.0415335,-0.20726566
4.3,4.3,4.3,4.3,4.229957,2.0875583,5.0067453,-0.21232942
4.31,4.31,4.31,4.31,4.030155,1.9489943,4.6473527,-0.21697383
4.32,4.32,4.32,4.32,4.0742626,2.022698,4.8419104,-0.20808306
4.33,4.33,4.33,4.33,3.946093,1.980299,4.743136,-0.15272674
4.34,4.34,4.34,4.34,3.9590034,2.012463,4.838217,-0.182134
4.35,4.35,4.35,4.35,3.8937492,2.016246,4.7370114,-0.20169826
4.36,4.36,4.36,4.36,3.9590983,2.021843,4.832548,-0.23065948
4.37,4.37,4.37,4.37,3.946624,2.0881307,5.003093,-0.17698528
4.38,4.38,4.38,4.38,4.005833,2.1263595,5.1463637,-0.22928698
4.39,4.39,4.39,4.39,4.0090785,2.092792,4.9173145,-0.23748012
4.4,4.4,4.4,4.4,4.0731664,2.0990803,4.941148,-0.24393734
4.41,4.41,4.41,4.41,4.012828,2.1049623,4.9714704,-0.2383111
4.42,4.42,4.42,4.42,4.134343,2.171804,5.07852,-0.2505256
4.43,4.43,4.43,4.43,4.044469,2.161954,5.06064,-0.22237392
4.44,4.44,4.44,4.44,4.1626306,2.1486573,5.094007,-0.22425382
4.45,4.45,4.45,4.45,3.9205832,2.1127355,5.049541,-0.2123482
4.46,4.46,4.46,4.46,3.9158165,2.0993366,4.934645,-0.21059704
4.47,4.47,4.47,4.47,3.8578231,2.101062,4.9424047,-0.20291404
4.48,4.48,4.48,4.48,3.913797,2.0608969,4.917916,-0.20588045
4.49,4.49,4.49,4.49,3.9247963,2.0425527,5.016832,-0.18785562
4.5,4.5,4.5,4.5,3.8585083,2.1104012,4.950076,-0.20059605
4.51,4.51,4.51,4.51,3.9548059,2.1038914,4.9501734,-0.20547709
4.52,4.52,4.52,4.52,3.892439,2.078758,4.9439073,-0.23537204
4.53,4.53,4.53,4.53,3.901537,2.0692391,5.02078,-0.21835907
4.54,4.54,4.54,4.54,4.0240107,2.135568,5.047378,-0.2098618
4.55,4.55,4.55,4.55,4.222501,2.098598,4.939212,-0.23632486
4.56,4.56,4.56,4.56,4.1555133,1.9959223,4.7747583,-0.22716586
4.57,4.57,4.57,4.57,4.212661,2.009839,4.7558813,-0.18276215
4.58,4.58,4.58,4.58,4.2671804,1.9926109,4.750352,-0.2231017
4.59,4.59,4.59,4.59,4.421832,1.9854021,4.8375483,-0.1461643
4.6,4.6,4.6,4.6,4.3835244,2.0127747,4.771321,-0.21155302
4.61,4.61,4.61,4.61,4.36206,2.0043218,4.7736,-0.16268064
4.62,4.62,4.62,4.62,4.306686,2.0803668,4.7808213,-0.21538246
4.63,4.63,4.63,4.63,4.309448,2.024312,4.689308,-0.21848774
4.64,4.64,4.64,4.64,4.248452,2.0343328,4.7462416,-0.11314758
4.65,4.65,4.65,4.65,4.161418,2.0588772,4.988097,-0.20587628
4.66,4.66,4.66,4.66,4.283936,2.096511,5.1802015,-0.22189
4.67,4.67,4.67,4.67,4.2387366,2.0546794,4.958626,-0.22427626
4.68,4.68,4.68,4.68,4.233931,2.0842178,5.1017256,-0.2434037
4.69,4.69,4.69,4.69,4.103056,2.0666718,4.902301,-0.19878046
4.7,4.7,4.7,4.7,4.179069,2.040119,4.868167,-0.21542683
4.71,4.71,4.71,4.71,4.130933,2.02233,4.7975397,-0.22780386
4.72,4.72,4.72,4.72,4.1406937,2.0347152,4.776784,-0.19749849
4.73,4.73,4.73,4.73,4.076537,1.985879,4.7313514,-0.20328768
4.74,4.74,4.74,4.74,4.0044165,1.9743294,4.7328453,-0.20233326
4.75,4.75,4.75,4.75,4.0668364,2.0268085,4.732228,-0.19344898
4.76,4.76,4.76,4.76,3.958295,1.9875994,4.650943,-0.19009347
4.77,4.77,4.77,4.77,3.9746006,1.948087,4.602475,-0.19772215
4.78,4.78,4.78,4.78,3.9208446,1.8926119,4.441222,-0.17622508
4.79,4.79,4.79,4.79,3.9408565,1.9397974,4.440629,-0.18414173
4.8,4.8,4.8,4.8,3.958524,1.9251611,4.4877024,-0.19542934
4.81,4.81,4.81,4.81,3.9316335,1.9643551,4.4532275,-0.18537724
4.82,4.82,4.82,4.82,3.960891,1.9211318,4.4048433,-0.17665927
4.83,4.83,4.83,4.83,3.9555256,1.9109745,4.4694414,-0.18939333
4.84,4.84,4.84,4.84,3.9880428,1.9317086,4.3183727,-0.19086705
4.85,4.85,4.85,4.85,4.020124,1.937945,4.4778028,-0.18878323
4.86,4.86,4.86,4.86,3.990891,1.9520181,4.3616133,-0.16087686
4.87,4.87,4.87,4.87,4.0083666,1.8986633,4.328479,-0.1820533
4.88,4.88,4.88,4.88,4.043847,1.8965136,4.349263,-0.17499281
4.89,4.89,4.89,4.89,4.079078,1.9618782,4.396992,-0.21804146
4.9,4.9,4.9,4.9,4.0538282,1.9553492,4.4707437,-0.1982832
4.91,4.91,4.91,4.91,4.0145583,1.9593226,4.4590816,-0.20038915
4.92,4.92,4.92,4.92,4.036383,1.9023193,4.4791403,-0.18114601
4.93,4.93,4.93,4.93,4.016389,1.965842,4.5674887,-0.19625188
4.94,4.94,4.94,4.94,4.115931,2.016545,4.714299,-0.21130824
4.95,4.95,4.95,4.95,4.209094,2.0767424,4.904908,-0.2155545
4.96,4.96,4.96,4.96,4.1553144,2.1354842,4.935298,-0.22409973
4.97,4.97,4.97,4.97,4.198039,2.0971506,4.953193,-0.20545399
4.98,4.98,4.98,4.98,4.182484,2.1612926,5.176924,-0.21598336
4.99,4.99,4.99,4.99,4.129116,2.1348197,5.0943327,-0.2195315
5.0,5.0,5.0,5.0,3.9864185,2.1325538,5.0726237,-0.20322406
5.01,5.01,5.01,5.01,3.8604927,2.090364,5.0127463,-0.19644588
5.02,5.02,5.02,5.02,3.789297,2.0339243,4.9211907,-0.19570571
5.03,5.03,5.03,5.03,3.73674,2.0831559,5.066518,-0.1870878
5.04,5.04,5.04,5.04,3.5534859,2.0120456,4.9259977,-0.15478168
5.05,5.05,5.05,5.05,3.5316463,2.005882,4.8231406,-0.183509
5.06,5.06,5.06,5.06,3.551825,2.0083566,4.926096,-0.17813075
5.07,5.07,5.07,5.07,3.510922,1.9947903,4.9131975,-0.15607567
5.08,5.08,5.08,5.08,3.5203805,2.001748,4.8855715,-0.18329966
5.09,5.09,5.09,5.09,3.3545296,1.9642677,4.8312135,-0.16247776
5.1,5.1,5.1,5.1,3.2228115,1.9168705,4.7018256,-0.17229404
5.11,5.11,5.11,5.11,3.281426,1.9160779,4.757808,-0.16225164
5.12,5.12,5.12,5.12,3.3397994,1.9743239,4.8185034,-0.16027859
5.13,5.13,5.13,5.13,3.3914227,1.9675817,4.8266883,-0.14505807
5.14,5.14,5.14,5.14,3.388073,1.9133828,4.6792502,-0.17344818
5.15,5.15,5.15,5.15,3.3948264,1.9856436,4.7880125,-0.15146807
5.16,5.16,5.16,5.16,3.3675423,1.9356943,4.7523737,-0.15705605
5.17,5.17,5.17,5.17,3.3306632,1.9360994,4.690339,-0.16901101
5.18,5.18,5.18,5.18,3.4694686,1.9823701,4.833478,-0.16739717
5.19,5.19,5.19,5.19,3.3736217,1.9577135,4.7968655,-0.17714188
5.2,5.2,5.2,5.2,3.4427104,1.9935507,4.785054,-0.16676731
5.21,5.21,5.21,5.21,3.515918,1.9906334,4.867256,-0.17724556
5.22,5.22,5.22,5.22,3.4722226,1.9701815,4.8210316,-0.17279519
5.23,5.23,5.23,5.23,3.2175057,1.9373624,4.658311,-0.14557093
5.24,5.24,5.24,5.24,3.28377,1.93673,4.77553,-0.14203094
5.25,5.25,5.25,5.25,3.4299111,1.9959037,4.8158135,-0.15899453
5.26,5.26,5.26,5.26,3.4477081,2.0191178,4.862403,-0.16740097
5.27,5.27,5.27,5.27,3.3985887,1.9604552,4.84602,-0.15081319
5.28,5.28,5.28,5.28,3.465589,2.0081215,4.909508,-0.15583268
5.29,5.29,5.29,5.29,3.4358966,2.0211642,4.9283123,-0.17713608
5.3,5.3,5.3,5.3,3.4433506,1.9600613,4.8099537,-0.15849265
5.31,5.31,5.31,5.31,3.4102695,1.9781224,4.929827,-0.1606561
5.32,5.32,5.32,5.32,3.2965927,1.890372,4.6914835,-0.13124605
5.33,5.33,5.33,5.33,3.09842,1.9070466,4.640305,-0.14515695
5.34,5.34,5.34,5.34,3.1819072,1.8985207,4.654657,-0.13840586
5.35,5.35,5.35,5.35,3.2013326,1.877835,4.6109095,-0.14177868
5.36,5.36,5.36,5.36,3.1939225,1.8928974,4.6703444,-0.12203547
5.37,5.37,5.37,5.37,3.2596288,1.9228718,4.7719893,-0.14056554
5.38,5.38,5.38,5.38,3.2847512,1.8512748,4.6472087,-0.1426818
5.39,5.39,5.39,5.39,3.2486885,1.8831139,4.7203445,-0.13843787
5.4,5.4,5.4,5.4,3.10616,1.870837,4.7022295,-0.12226924
5.41,5.41,5.41,5.41,3.04589,1.852855,4.665313,-0.11881664
5.42,5.42,5.42,5.42,2.971441,1.8311703,4.5689516,-0.12798692
5.43,5.43,5.43,5.43,3.0314045,1.8864143,4.7106295,-0.14000317
5.44,5.44,5.44,5.44,3.142085,1.8987341,4.7395096,-0.12035577
5.45,5.45,5.45,5.45,3.0288322,1.8886778,4.6644473,-0.12861717
5.46,5.46,5.46,5.46,2.9565117,1.9150804,4.6930914,-0.12101346
5.47,5.47,5.47,5.47,3.064168,1.9204366,4.6921263,-0.13324796
5.48,5.48,5.48,5.48,3.0775766,1.896692,4.671048,-0.11581899
5.49,5.49,5.49,5.49,3.092237,1.9128902,4.636558,-0.15684621
5.5,5.5,5.5,5.5,3.1796794,1.9068111,4.6988444,-0.1284969
5.51,5.51,5.51,5.51,3.235295,1.8954651,4.6388516,-0.15461038
5.52,5.52,5.52,5.52,3.247527,1.9175841,4.7709284,-0.1471922
5.53,5.53,5.53,5.53,3.2288742,1.8906199,4.6352053,-0.1599269
5.54,5.54,5.54,5.54,3.2152228,1.8935854,4.5805693,-0.15206262
5.55,5.55,5.55,5.55,3.169889,1.9092147,4.639827,-0.14403361
5.56,5.56,5.56,5.56,3.1873245,1.8410308,4.555502,-0.15438753
5.57,5.57,5.57,5.57,3.1750808,1.8829416,4.639284,-0.15045847
5.58,5.58,5.58,5.58,3.1287198,1.890748,4.6173983,-0.13899508
5.59,5.59,5.59,5.59,3.0451038,1.808902,4.4905934,-0.15546446
5.6,5.6,5.6,5.6,2.9569962,1.8330839,4.5042777,-0.12133416
5.61,5.61,5.61,5.61,2.8507361,1.7767856,4.424911,-0.11695077
5.62,5.62,5.62,5.62,2.7228928,1.7286756,4.3262205,-0.108953
5.63,5.63,5.63,5.63,2.7351031,1.7469404,4.3374925,-0.11197022
5.64,5.64,5.64,5.64,2.7804265,1.7613246,4.4172025,-0.10504095
5.65,5.65,5.65,5.65,2.701117,1.749074,4.400504,-0.11061299
5.66,5.66,5.66,5.66,2.7048619,1.7520068,4.459025,-0.10645604
5.67,5.67,5.67,5.67,2.67316,1.7485241,4.3435783,-0.11434784
5.68,5.68,5.68,5.68,2.8074307,1.7935355,4.45101,-0.11983518
5.69,5.69,5.69,5.69,2.8753588,1.8011496,4.485736,-0.12360761
5.7,5.7,5.7,5.7,2.8676789,1.8510901,4.604377,-0.12961604
5.71,5.71,5.71,5.71,2.939765,1.8271725,4.5668764,-0.12541707
5.72,5.72,5.72,5.72,2.842814,1.8267015,4.597067,-0.09535027
5.73,5.73,5.73,5.73,2.7814069,1.8311236,4.534543,-0.13035229
5.74,5.74,5.74,5.74,2.7272892,1.8632748,4.598436,-0.11910826
5.75,5.75,5.75,5.75,2.6977057,1.7886966,4.5353365,-0.11146416
5.76,5.76,5.76,5.76,2.5964606,1.7674818,4.4317,-0.1139944
5.77,5.77,5.77,5.77,2.60803,1.7814515,4.4111032,-0.11283658
5.78,5.78,5.78,5.78,2.5124683,1.811657,4.5332007,-0.08884706
5.79,5.79,5.79,5.79,2.4021544,1.7255825,4.29572,-0.10125357
5.8,5.8,5.8,5.8,2.428335,1.7197567,4.2703104,-0.09202801
5.81,5.81,5.81,5.81,2.4077778,1.7230028,4.3081894,-0.088936
5.82,5.82,5.82,5.82,2.488854,1.730806,4.312092,-0.09794237
5.83,5.83,5.83,5.83,2.4510658,1.747461,4.429847,-0.09908248
5.84,5.84,5.84,5.84,2.4603229,1.7153774,4.2535167,-0.098699
5.85,5.85,5.85,5.85,2.6235528,1.7652677,4.390658,-0.11397173
5.86,5.86,5.86,5.86,2.4983068,1.7321091,4.260583,-0.09915748
5.87,5.87,5.87,5.87,2.377816,1.7170613,4.249262,-0.12507787
5.88,5.88,5.88,5.88,2.4049418,1.7264302,4.288099,-0.09492346
5.89,5.89,5.89,5.89,2.3655543,1.7227516,4.264294,-0.10470203
5.9,5.9,5.9,5.9,2.3003528,1.7306439,4.2256713,-0.09514016
5.91,5.91,5.91,5.91,2.1640391,1.6849546,4.0948806,-0.11511394
5.92,5.92,5.92,5.92,2.1276143,1.6926038,4.1224566,-0.11586158
5.93,5.93,5.93,5.93,1.9452587,1.6849371,3.9496262,-0.12059487
5.94,5.94,5.94,5.94,1.9702549,1.7058846,4.05303,-0.11948029
5.95,5.95,5.95,5.95,1.9067522,1.6826296,3.9806027,-0.11502139
5.96,5.96,5.96,5.96,2.0165715,1.717969,4.0541677,-0.11576796
5.97,5.97,5.97,5.97,1.9613106,1.6882588,3.9887664,-0.12186673
5.98,5.98,5.98,5.98,1.9568732,1.6865104,3.9405942,-0.13181522
5.99,5.99,5.99,5.99,2.1779132,1.7174145,4.0867167,-0.12403534
6.0,6.0,6.0,6.0,2.232377,1.7348483,4.113824,-0.11660375
6.01,6.01,6.01,6.01,2.2109227,1.6861312,4.035468,-0.12481183
6.02,6.02,6.02,6.02,2.2313657,1.7038463,4.0642004,-0.1327839
6.03,6.03,6.03,6.03,2.4041653,1.7303749,4.1057606,-0.13061035
6.04,6.04,6.04,6.04,2.3557456,1.7332048,4.1159296,-0.12697807
6.05,6.05,6.05,6.05,2.5137613,1.7472471,4.158621,-0.12809433
6.06,6.06,6.06,6.06,2.5788069,1.7571166,4.265395,-0.13620612
6.07,6.07,6.07,6.07,2.6420732,1.763744,4.332039,-0.1278372
6.08,6.08,6.08,6.08,2.6777213,1.7639914,4.2300625,-0.136284
6.09,6.09,6.09,6.09,2.702639,1.7821077,4.3444867,-0.13266203
6.1,6.1,6.1,6.1,2.6739378,1.7551743,4.2248216,-0.13135138
6.11,6.11,6.11,6.11,2.7369843,1.8086611,4.3452096,-0.14166401
6.12,6.12,6.12,6.12,2.6389523,1.8137972,4.3605957,-0.13245295
6.13,6.13,6.13,6.13,2.7385328,1.8200516,4.403248,-0.13021688
6.14,6.14,6.14,6.14,2.623885,1.8266928,4.384107,-0.14504582
6.15,6.15,6.15,6.15,2.7484152,1.8153031,4.3813286,-0.138118
6.16,6.16,6.16,6.16,2.7197914,1.806159,4.3259516,-0.14657807
6.17,6.17,6.17,6.17,2.7755413,1.8134152,4.4217696,-0.13994655
6.18,6.18,6.18,6.18,2.746776,1.8141474,4.4382477,-0.14046557
6.19,6.19,6.19,6.19,2.6631846,1.8090801,4.364602,-0.129152
6.2,6.2,6.2,6.2,2.7366807,1.8096482,4.4138346,-0.1328073
6.21,6.21,6.21,6.21,2.7499673,1.8227631,4.4436946,-0.12754306
6.22,6.22,6.22,6.22,2.6542695,1.8091577,4.3948803,-0.13003305
6.23,6.23,6.23,6.23,2.6564302,1.8175119,4.4017253,-0.1315049
6.24,6.24,6.24,6.24,2.7066603,1.7891861,4.385503,-0.1217942
6.25,6.25,6.25,6.25,2.7234051,1.827383,4.4166794,-0.1308141
6.26,6.26,6.26,6.26,2.724804,1.8066975,4.44352,-0.13157491
6.27,6.27,6.27,6.27,2.6672246,1.7859854,4.3929753,-0.12432035
6.28,6.28,6.28,6.28,2.6808324,1.8154032,4.3589077,-0.12707487
6.29,6.29,6.29,6.29,2.5699205,1.7500045,4.2346683,-0.12022491
6.3,6.3,6.3,6.3,2.6425192,1.7933512,4.3398805,-0.12876968
6.31,6.31,6.31,6.31,2.596327,1.7869284,4.288742,-0.13628316
6.32,6.32,6.32,6.32,2.5982776,1.8084724,4.313622,-0.12262905
6.33,6.33,6.33,6.33,2.5423436,1.7974899,4.312779,-0.12678245
6.34,6.34,6.34,6.34,2.6770217,1.7975441,4.318534,-0.13596196
6.35,6.35,6.35,6.35,2.7545104,1.8016243,4.3453784,-0.14274792
6.36,6.36,6.36,6.36,2.8038154,1.7923958,4.3229103,-0.14096305
6.37,6.37,6.37,6.37,2.695563,1.792923,4.2751226,-0.13956961
6.38,6.38,6.38,6.38,2.7779324,1.799229,4.37154,-0.13397703
6.39,6.39,6.39,6.39,2.770965,1.7859042,4.33521,-0.115192
6.4,6.4,6.4,6.4,2.7697425,1.7975702,4.331067,-0.12991773
6.41,6.41,6.41,6.41,2.6305752,1.7360544,4.2156763,-0.12227448
6.42,6.42,6.42,6.42,2.6401944,1.7607305,4.194301,-0.12128496
6.43,6.43,6.43,6.43,2.7218308,1.7936239,4.290269,-0.11199261
6.44,6.44,6.44,6.44,2.8141944,1.799296,4.336333,-0.1218017
6.45,6.45,6.45,6.45,2.8939342,1.7816044,4.3271894,-0.13321622
6.46,6.46,6.46,6.46,2.8723283,1.8329852,4.390827,-0.13168256
6.47,6.47,6.47,6.47,2.8019934,1.8191814,4.4345903,-0.12673917
6.48,6.48,6.48,6.48,2.699701,1.79925,4.4492035,-0.1237262
6.49,6.49,6.49,6.49,2.6903994,1.8058197,4.349739,-0.12988214
6.5,6.5,6.5,6.5,2.5216386,1.7897094,4.3598166,-0.11858026
6.51,6.51,6.51,6.51,2.3990667,1.7356927,4.2352543,-0.1166753
6.52,6.52,6.52,6.52,2.4178193,1.7760931,4.3722563,-0.11374065
6.53,6.53,6.53,6.53,2.3302257,1.7264296,4.189712,-0.10865601
6.54,6.54,6.54,6.54,2.2035835,1.7200336,4.0779943,-0.11398821
6.55,6.55,6.55,6.55,2.1605783,1.7178774,4.135414,-0.11748896
6.56,6.56,6.56,6.56,2.1305938,1.7215008,4.0994964,-0.11550178
6.57,6.57,6.57,6.57,2.1921656,1.716369,4.083076,-0.11987226
6.58,6.58,6.58,6.58,2.1771867,1.7369871,4.175786,-0.11967526
6.59,6.59,6.59,6.59,2.0836844,1.697704,4.003456,-0.12221231
6.6,6.6,6.6,6.6,2.230414,1.6999996,4.152282,-0.10468306
6.61,6.61,6.61,6.61,2.0708926,1.7118905,4.0604305,-0.11862674
6.62,6.62,6.62,6.62,1.9954544,1.7149884,4.0694776,-0.10871451
6.63,6.63,6.63,6.63,2.1078265,1.6932962,4.0280585,-0.12096547
6.64,6.64,6.64,6.64,2.0746665,1.694668,4.093051,-0.12199599
6.65,6.65,6.65,6.65,2.104595,1.6895254,4.022017,-0.12060682
6.66,6.66,6.66,6.66,2.2932317,1.7347689,4.1866026,-0.11331727
6.67,6.67,6.67,6.67,2.3703537,1.7276294,4.201117,-0.1114115
6.68,6.68,6.68,6.68,2.3414779,1.7314436,4.167898,-0.11005052
6.69,6.69,6.69,6.69,2.4412892,1.7031984,4.179772,-0.10990063
6.7,6.7,6.7,6.7,2.4138877,1.6957334,4.1981096,-0.10718556
6.71,6.71,6.71,6.71,2.52651,1.7374744,4.3313065,-0.09238818
6.72,6.72,6.72,6.72,2.5073836,1.7323854,4.294263,-0.10066141
6.73,6.73,6.73,6.73,2.5483937,1.7462595,4.339326,-0.10478294
6.74,6.74,6.74,6.74,2.623797,1.759177,4.333558,-0.11217723
6.75,6.75,6.75,6.75,2.6380956,1.7598728,4.342327,-0.10992873
6.76,6.76,6.76,6.76,2.6220794,1.8218416,4.4787397,-0.12870058
6.77,6.77,6.77,6.77,2.533968,1.7642524,4.3655095,-0.11409305
6.78,6.78,6.78,6.78,2.4970326,1.800737,4.418831,-0.10549647
6.79,6.79,6.79,6.79,2.607439,1.7779738,4.3809943,-0.1263739
6.8,6.8,6.8,6.8,2.5885284,1.8079128,4.3827496,-0.12526594
6.81,6.81,6.81,6.81,2.6056597,1.8009517,4.4439178,-0.10904528
6.82,6.82,6.82,6.82,2.6106758,1.7990055,4.451802,-0.09639639
6.83,6.83,6.83,6.83,2.7171216,1.8383124,4.5684876,-0.10902362
6.84,6.84,6.84,6.84,2.7429779,1.8413966,4.508385,-0.12065604
6.85,6.85,6.85,6.85,2.8219454,1.839365,4.4844027,-0.12574181
6.86,6.86,6.86,6.86,2.8406491,1.8553394,4.5517645,-0.11203881
6.87,6.87,6.87,6.87,2.850799,1.853502,4.523117,-0.13104138
6.88,6.88,6.88,6.88,2.8574748,1.8615236,4.585005,-0.11810638
6.89,6.89,6.89,6.89,2.8505447,1.8433676,4.498021,-0.13575439
6.9,6.9,6.9,6.9,2.9042206,1.8456104,4.5094824,-0.11903069
6.91,6.91,6.91,6.91,2.8982866,1.8358778,4.5930805,-0.12544681
6.92,6.92,6.92,6.92,2.8934727,1.8151712,4.5554323,-0.11783679
6.93,6.93,6.93,6.93,2.8276286,1.8194269,4.4941854,-0.10868232
6.94,6.94,6.94,6.94,2.8516982,1.8132635,4.463756,-0.12744094
6.95,6.95,6.95,6.95,3.0393271,1.8363196,4.5503106,-0.11180649
6.96,6.96,6.96,6.96,3.0829518,1.8603348,4.5522623,-0.13167693
6.97,6.97,6.97,6.97,3.0805883,1.9203312,4.6952925,-0.13058168
6.98,6.98,6.98,6.98,3.0468366,1.873069,4.588976,-0.12642917
6.99,6.99,6.99,6.99,3.004189,1.8857958,4.6131525,-0.12195535
7.0,7.0,7.0,7.0,2.904203,1.8661442,4.603946,-0.1258529
7.01,7.01,7.01,7.01,2.9637842,1.9099047,4.6881294,-0.13926825
7.02,7.02,7.02,7.02,2.7823532,1.8114073,4.437604,-0.11484241
7.03,7.03,7.03,7.03,2.75404,1.8237867,4.4975066,-0.11042476
7.04,7.04,7.04,7.04,2.748959,1.8141228,4.4471483,-0.10962988
7.05,7.05,7.05,7.05,2.6912074,1.8053843,4.4202733,-0.13567245
7.06,7.06,7.06,7.06,2.6434436,1.8486019,4.4869394,-0.12795512
7.07,7.07,7.07,7.07,2.7565622,1.8312305,4.465937,-0.15159518
7.08,7.08,7.08,7.08,2.8684945,1.8810495,4.5850286,-0.12741032
7.09,7.09,7.09,7.09,2.9028568,1.8859587,4.561053,-0.132459
7.1,7.1,7.1,7.1,2.887384,1.8904886,4.5911756,-0.15201163
7.11,7.11,7.11,7.11,2.8614357,1.8464422,4.5214357,-0.1369502
7.12,7.12,7.12,7.12,2.92168,1.866587,4.510632,-0.14327458
7.13,7.13,7.13,7.13,2.8462143,1.8622919,4.5208573,-0.13481763
7.14,7.14,7.14,7.14,2.8667905,1.8607471,4.4584317,-0.1500725
7.15,7.15,7.15,7.15,2.9367366,1.8521717,4.5022993,-0.14390323
7.16,7.16,7.16,7.16,3.0641713,1.9377981,4.654834,-0.09221541
7.17,7.17,7.17,7.17,3.2140605,1.9303833,4.736755,-0.15314737
7.18,7.18,7.18,7.18,3.2745254,1.9742304,4.806552,-0.1521999
7.19,7.19,7.19,7.19,3.1770988,1.9132411,4.688908,-0.16607915
7.2,7.2,7.2,7.2,3.2680798,1.9177488,4.681992,-0.15342042
7.21,7.21,7.21,7.21,3.3846543,1.9789873,4.846782,-0.1631518
7.22,7.22,7.22,7.22,3.302922,1.9382919,4.7249517,-0.17407766
7.23,7.23,7.23,7.23,3.3073876,1.8938456,4.6975465,-0.17333277
7.24,7.24,7.24,7.24,3.376968,2.0181487,4.955821,-0.14860255
7.25,7.25,7.25,7.25,3.3710647,1.977107,4.820567,-0.16999426
7.26,7.26,7.26,7.26,3.3937345,2.00495,4.901514,-0.10945542
7.27,7.27,7.27,7.27,3.2947261,1.9370985,4.8082376,-0.16532746
7.28,7.28,7.28,7.28,3.1867871,1.9324646,4.777594,-0.1427051
7.29,7.29,7.29,7.29,3.1894772,1.9242418,4.7548513,-0.13323939
7.3,7.3,7.3,7.3,3.0628107,1.9050363,4.677872,-0.1330486
7.31,7.31,7.31,7.31,3.1351886,1.9109812,4.6422405,-0.16041242
7.32,7.32,7.32,7.32,3.0871007,1.889612,4.6085634,-0.1492415
7.33,7.33,7.33,7.33,3.179728,1.9334539,4.6856394,-0.15522924
7.34,7.34,7.34,7.34,3.1135912,1.9198158,4.6175804,-0.15638086
7.35,7.35,7.35,7.35,3.1405365,1.8805519,4.617406,-0.14352283
7.36,7.36,7.36,7.36,3.3600926,2.0234199,4.9438353,-0.1682758
7.37,7.37,7.37,7.37,3.2932472,1.9830252,4.7458487,-0.18433651
7.38,7.38,7.38,7.38,3.3261123,1.9671345,4.7761497,-0.16437304
7.39,7.39,7.39,7.39,3.5272038,2.0186708,4.894807,-0.1826114
7.4,7.4,7.4,7.4,3.5246785,2.0294282,4.886647,-0.17753701
7.41,7.41,7.41,7.41,3.416017,1.9684591,4.753274,-0.1752244
7.42,7.42,7.42,7.42,3.5566018,2.010491,4.853347,-0.17651793
7.43,7.43,7.43,7.43,3.5541482,2.0312192,4.9227724,-0.16080135
7.44,7.44,7.44,7.44,3.5463805,2.025727,4.8080153,-0.18868373
7.45,7.45,7.45,7.45,3.591971,1.9813875,4.7397933,-0.1815144
7.46,7.46,7.46,7.46,3.7323303,2.0108619,4.969702,-0.18412873
7.47,7.47,7.47,7.47,3.7061074,2.019518,4.882594,-0.1760966
7.48,7.48,7.48,7.48,3.772345,2.0233252,4.808086,-0.18081495
7.49,7.49,7.49,7.49,3.800476,2.0108085,4.8229733,-0.19757909
7.5,7.5,7.5,7.5,3.693945,1.977334,4.7597346,-0.17973591
7.51,7.51,7.51,7.51,3.786887,1.956761,4.6538363,-0.1898472
7.52,7.52,7.52,7.52,3.8208623,1.9289703,4.607419,-0.1893989
7.53,7.53,7.53,7.53,3.9283314,2.023787,4.8353634,-0.2103395
7.54,7.54,7.54,7.54,3.991853,2.0310688,4.7327585,-0.18634632
7.55,7.55,7.55,7.55,3.875506,2.0284789,4.8701544,-0.18433635
7.56,7.56,7.56,7.56,3.8851311,2.0127947,4.7888384,-0.17663406
7.57,7.57,7.57,7.57,3.8768642,1.981818,4.724298,-0.18446104
7.58,7.58,7.58,7.58,3.915303,1.9741646,4.829528,-0.17593713
7.59,7.59,7.59,7.59,3.8407884,1.9700308,4.757314,-0.18764713
7.6,7.6,7.6,7.6,3.95246,2.0627894,4.92894,-0.15597932
7.61,7.61,7.61,7.61,3.8505352,2.034735,4.8052263,-0.17652641
7.62,7.62,7.62,7.62,3.8464165,1.9811598,4.6899543,-0.17034213
7.63,7.63,7.63,7.63,3.795634,1.9270103,4.607861,-0.16972096
7.64,7.64,7.64,7.64,3.867139,1.9913393,4.744346,-0.16427325
7.65,7.65,7.65,7.65,3.8887012,1.9733331,4.7601666,-0.17247285
7.66,7.66,7.66,7.66,3.965135,2.06008,4.898049,-0.17428112
7.67,7.67,7.67,7.67,3.9541297,2.0703576,4.994444,-0.18208277
7.68,7.68,7.68,7.68,3.799982,2.0809312,4.917079,-0.19180742
7.69,7.69,7.69,7.69,3.8753715,2.0439775,4.859521,-0.19225492
7.7,7.7,7.7,7.7,3.8569424,2.0482335,4.986185,-0.19398415
7.71,7.71,7.71,7.71,3.8835404,2.135422,5.021178,-0.20195755
7.72,7.72,7.72,7.72,3.9881542,2.1109319,5.0215287,-0.18577918
7.73,7.73,7.73,7.73,4.0096064,2.1317122,5.166606,-0.15475626
7.74,7.74,7.74,7.74,3.9975486,2.0981812,4.9833035,-0.21248075
7.75,7.75,7.75,7.75,4.1280594,2.1292892,5.1215343,-0.21357068
7.76,7.76,7.76,7.76,4.1414347,2.1421363,5.1649637,-0.18470682
7.77,7.77,7.77,7.77,4.024562,2.1102703,5.020755,-0.2069226
7.78,7.78,7.78,7.78,4.110661,2.0996003,5.081379,-0.19034508
7.79,7.79,7.79,7.79,3.981795,2.0579515,4.9170218,-0.20680936
7.8,7.8,7.8,7.8,3.9865642,2.094476,4.9716816,-0.19597603
7.81,7.81,7.81,7.81,4.0140095,2.022202,4.9417534,-0.16210468
7.82,7.82,7.82,7.82,4.005723,2.0824265,5.017694,-0.21951827
7.83,7.83,7.83,7.83,4.111332,2.0863173,4.9217544,-0.22128968
7.84,7.84,7.84,7.84,4.0838685,2.0592265,4.921272,-0.17932022
7.85,7.85,7.85,7.85,4.1096697,2.0435264,4.82376,-0.22718015
7.86,7.86,7.86,7.86,4.1956267,2.0681758,5.06025,-0.20010626
7.87,7.87,7.87,7.87,4.2126946,2.0681794,4.919345,-0.22683048
7.88,7.88,7.88,7.88,4.3386483,2.1434903,5.084592,-0.22300692
7.89,7.89,7.89,7.89,4.204745,2.074151,4.9654646,-0.22720337
7.9,7.9,7.9,7.9,4.2104063,2.0745769,4.9661045,-0.191722
7.91,7.91,7.91,7.91,4.267477,2.0761817,5.0203433,-0.23715594
7.92,7.92,7.92,7.92,4.322386,2.1200507,5.0620723,-0.24411564
7.93,7.93,7.93,7.93,4.280309,2.0948768,5.1687455,-0.21760795
7.94,7.94,7.94,7.94,4.3645024,2.1723151,5.303252,-0.22156537
7.95,7.95,7.95,7.95,4.333147,2.132225,5.170159,-0.21995553
7.96,7.96,7.96,7.96,4.2894077,2.172191,5.131723,-0.21657178
7.97,7.97,7.97,7.97,4.1791735,2.1023269,5.010976,-0.21784642
7.98,7.98,7.98,7.98,4.2468424,2.0766292,5.037107,-0.21948938
7.99,7.99,7.99,7.99,4.251548,2.173819,5.336441,-0.1434905
8.0,8.0,8.0,8.0,4.337293,2.169213,5.2628365,-0.22168596
8.01,8.01,8.01,8.01,4.254287,2.1746166,5.2882266,-0.23398721
8.02,8.02,8.02,8.02,4.249879,2.1632538,5.226995,-0.22858742
8.03,8.03,8.03,8.03,4.2445536,2.1098197,5.015106,-0.22173515
8.04,8.04,8.04,8.04,4.263491,2.1799273,5.236854,-0.18735966
8.05,8.05,8.05,8.05,4.2078104,2.1187463,5.0720763,-0.22195916
8.06,8.06,8.06,8.06,4.120147,2.1017575,5.0804,-0.16759762
8.07,8.07,8.07,8.07,4.1448836,2.1176045,5.002282,-0.20829475
8.08,8.08,8.08,8.08,4.1263056,2.083625,4.8966975,-0.21961269
8.09,8.09,8.09,8.09,4.142371,2.0881038,4.862709,-0.2047098
8.1,8.1,8.1,8.1,4.3164396,2.0869408,4.9255853,-0.19104041
8.11,8.11,8.11,8.11,4.4312124,2.1444442,5.039629,-0.1631288
8.12,8.12,8.12,8.12,4.4104457,2.062833,4.9088006,-0.22460905
8.13,8.13,8.13,8.13,4.443816,2.0423834,4.8920674,-0.19353512
8.14,8.14,8.14,8.14,4.3410306,2.0677183,4.7805433,-0.20219977
8.15,8.15,8.15,8.15,4.352435,2.109113,4.94265,-0.20706427
8.16,8.16,8.16,8.16,4.412837,2.1320004,5.0605955,-0.2155201
8.17,8.17,8.17,8.17,4.467368,2.1748307,5.15465,-0.20540984
8.18,8.18,8.18,8.18,4.519722,2.1885538,5.2572427,-0.2315428
8.19,8.19,8.19,8.19,4.375947,2.1450877,4.975663,-0.23348856
8.2,8.2,8.2,8.2,4.4025526,2.1530645,5.111814,-0.22731146
8.21,8.21,8.21,8.21,4.377298,2.1436667,5.194557,-0.223568
8.22,8.22,8.22,8.22,4.3419666,2.1680121,5.031507,-0.23806193
8.23,8.23,8.23,8.23,4.280579,2.1264267,5.166412,-0.21701252
8.24,8.24,8.24,8.24,4.3204603,2.17017,5.1852465,-0.23175669
8.25,8.25,8.25,8.25,4.2892604,2.0955873,5.0418572,-0.23506387
8.26,8.26,8.26,8.26,4.318112,2.1225476,5.0450497,-0.24814668
8.27,8.27,8.27,8.27,4.3495903,2.1068196,5.04645,-0.24263105
8.28,8.28,8.28,8.28,4.3198447,2.1200123,5.1846423,-0.22738759
8.29,8.29,8.29,8.29,4.3424144,2.1285536,5.139158,-0.22628264
8.3,8.3,8.3,8.3,4.3114986,2.1414394,5.1576414,-0.21358928
8.31,8.31,8.31,8.31,4.311098,2.096015,5.0715456,-0.20319517
8.32,8.32,8.32,8.32,4.199452,2.1361372,5.1093388,-0.18933868
8.33,8.33,8.33,8.33,4.236484,2.0772214,5.0638876,-0.1925551
8.34,8.34,8.34,8.34,4.1311893,2.0721445,4.889676,-0.210746
8.35,8.35,8.35,8.35,4.125018,2.0671728,4.730319,-0.19577923
8.36,8.36,8.36,8.36,4.097393,1.9758348,4.67923,-0.20492887
8.37,8.37,8.37,8.37,3.9862018,1.9693617,4.543706,-0.22660267
8.38,8.38,8.38,8.38,3.9046376,2.0290222,4.6176634,-0.22427571
8.39,8.39,8.39,8.39,3.8262646,2.0107594,4.65674,-0.18294124
8.4,8.4,8.4,8.4,3.6686504,1.9359194,4.5282383,-0.18237121
8.41,8.41,8.41,8.41,3.5104175,1.8465782,4.228635,-0.20922014
8.42,8.42,8.42,8.42,3.5202599,1.7994248,4.1606627,-0.18903512
8.43,8.43,8.43,8.43,3.57371,1.8646463,4.2481546,-0.19426285
8.44,8.44,8.44,8.44,3.7231038,1.8343958,4.2071733,-0.20546599
8.45,8.45,8.45,8.45,3.7874408,1.8739656,4.1944237,-0.21840589
8.46,8.46,8.46,8.46,3.7417645,1.8521191,4.123357,-0.19573887
8.47,8.47,8.47,8.47,3.7529113,1.8554045,4.160386,-0.20436728
8.48,8.48,8.48,8.48,3.780109,1.8848848,4.197262,-0.19334409
8.49,8.49,8.49,8.49,3.7534165,1.7967093,4.108231,-0.2112451
8.5,8.5,8.5,8.5,3.6861873,1.8029687,4.0875063,-0.20036069
8.51,8.51,8.51,8.51,3.6444898,1.7855848,4.0742064,-0.19384108
8.52,8.52,8.52,8.52,3.602674,1.817239,4.1566224,-0.2118704
8.53,8.53,8.53,8.53,3.4722679,1.8219454,4.227311,-0.20006034
8.54,8.54,8.54,8.54,3.519677,1.9824909,4.529308,-0.22072606
8.55,8.55,8.55,8.55,3.47998,1.975782,4.7683687,-0.18712968
8.56,8.56,8.56,8.56,3.362369,1.9976019,4.778239,-0.19109386
8.57,8.57,8.57,8.57,3.2835205,1.955624,4.7111807,-0.17950754
8.58,8.58,8.58,8.58,3.08702,1.882088,4.5795646,-0.17177048
8.59,8.59,8.59,8.59,2.9680839,1.8978043,4.558486,-0.14489505
8.6,8.6,8.6,8.6,2.7735734,1.822286,4.4126377,-0.14767192
8.61,8.61,8.61,8.61,2.602051,1.79335,4.3072367,-0.15184575
8.62,8.62,8.62,8.62,2.6549592,1.8143593,4.3922267,-0.14671367
8.63,8.63,8.63,8.63,2.5547998,1.7844578,4.2630186,-0.13596821
8.64,8.64,8.64,8.64,2.4807546,1.787741,4.300074,-0.126835
8.65,8.65,8.65,8.65,2.4943619,1.8054218,4.3381643,-0.13310876
8.66,8.66,8.66,8.66,2.5133905,1.7703674,4.2737966,-0.13104372
8.67,8.67,8.67,8.67,2.5230765,1.7843792,4.31742,-0.12851861
8.68,8.68,8.68,8.68,2.5922766,1.7880427,4.286797,-0.13116224
8.69,8.69,8.69,8.69,2.568829,1.8395898,4.3836775,-0.14003935
8.7,8.7,8.7,8.7,2.493062,1.7844483,4.1980147,-0.13367875
8.71,8.71,8.71,8.71,2.5634496,1.8001751,4.256435,-0.1547346
8.72,8.72,8.72,8.72,2.5720904,1.8022902,4.3191905,-0.14839366
8.73,8.73,8.73,8.73,2.7071102,1.8456541,4.35118,-0.14263228
8.74,8.74,8.74,8.74,2.7512248,1.8489778,4.39786,-0.13720778
8.75,8.75,8.75,8.75,2.8302436,1.8514423,4.3616223,-0.1666232
8.76,8.76,8.76,8.76,2.8742785,1.8643402,4.436629,-0.15557873
8.77,8.77,8.77,8.77,3.0241249,1.8504579,4.403955,-0.15987244
8.78,8.78,8.78,8.78,3.2173195,1.8705885,4.5612593,-0.1609045
8.79,8.79,8.79,8.79,3.4344325,1.9802601,4.7835813,-0.15141279
8.8,8.8,8.8,8.8,3.5851605,1.9557194,4.773723,-0.15828387
8.81,8.81,8.81,8.81,3.6750445,2.0218866,4.978564,-0.17658716
8.82,8.82,8.82,8.82,3.7908115,2.0400696,4.8994575,-0.14530924
8.83,8.83,8.83,8.83,3.8217797,1.99696,4.8196335,-0.19499202
8.84,8.84,8.84,8.84,3.8654428,2.0131187,4.9325323,-0.19550464
8.85,8.85,8.85,8.85,4.021115,2.0743861,5.1356015,-0.18681493
8.86,8.86,8.86,8.86,4.1096163,2.066259,5.0238185,-0.21521492
8.87,8.87,8.87,8.87,4.141548,2.1199186,5.193104,-0.18587288
8.88,8.88,8.88,8.88,4.1045566,2.0883822,5.0524926,-0.19964145
8.89,8.89,8.89,8.89,4.266411,2.154776,5.168601,-0.19809973
8.9,8.9,8.9,8.9,4.3781495,2.1633034,5.233847,-0.2367479
8.91,8.91,8.91,8.91,4.3986807,2.133052,5.1903234,-0.21655126
8.92,8.92,8.92,8.92,4.494672,2.1196883,5.092492,-0.20012894
8.93,8.93,8.93,8.93,4.4950323,2.0866802,4.969704,-0.23032036
8.94,8.94,8.94,8.94,4.475669,2.1090343,4.913023,-0.23508267
8.95,8.95,8.95,8.95,4.4466662,2.0507045,4.7712393,-0.22193563
8.96,8.96,8.96,8.96,4.562573,2.093638,4.943672,-0.19465832
8.97,8.97,8.97,8.97,4.546999,2.0333865,4.7672715,-0.21640405
8.98,8.98,8.98,8.98,4.4857035,2.0002885,4.771554,-0.2026596
8.99,8.99,8.99,8.99,4.5562735,2.140944,5.0578284,-0.22277622
9.0,9.0,9.0,9.0,4.6305156,2.091956,4.925658,-0.22281834
9.01,9.01,9.01,9.01,4.732857,2.195016,5.1124926,-0.20320502
9.02,9.02,9.02,9.02,4.8374496,2.2741232,5.386804,-0.24112475
9.03,9.03,9.03,9.03,4.6092596,2.1236117,4.960442,-0.19565246
9.04,9.04,9.04,9.04,4.501135,2.0436254,4.858465,-0.23011121
9.05,9.05,9.05,9.05,4.4477005,2.0468903,4.842136,-0.1995483
9.06,9.06,9.06,9.06,4.4139023,2.0974367,5.0371785,-0.1943968
9.07,9.07,9.07,9.07,4.4617457,2.095447,4.9452944,-0.21757221
9.08,9.08,9.08,9.08,4.3000116,1.956774,4.617749,-0.21003613
9.09,9.09,9.09,9.09,4.2112308,1.9154228,4.4671984,-0.2045583
9.1,9.1,9.1,9.1,4.256242,1.9176363,4.432132,-0.18712875
9.11,9.11,9.11,9.11,4.1741505,1.8864555,4.4692426,-0.19159745
9.12,9.12,9.12,9.12,4.260075,1.8837919,4.47209,-0.19554494
9.13,9.13,9.13,9.13,4.3379183,1.9021466,4.4703045,-0.18796065
9.14,9.14,9.14,9.14,4.43611,2.089475,4.80402,-0.19058342
9.15,9.15,9.15,9.15,4.463343,2.0201926,4.7184343,-0.21559592
9.16,9.16,9.16,9.16,4.4601703,2.1175134,4.916173,-0.2142252
9.17,9.17,9.17,9.17,4.467103,2.1173854,5.0769467,-0.17477001
9.18,9.18,9.18,9.18,4.391116,2.0536437,4.787612,-0.23012738
9.19,9.19,9.19,9.19,4.3824506,1.9987055,4.661433,-0.19561549
9.2,9.2,9.2,9.2,4.330328,2.0188856,4.7890615,-0.12154416
9.21,9.21,9.21,9.21,4.3616896,2.0089066,4.7204633,-0.2254225
9.22,9.22,9.22,9.22,4.2537603,1.9217825,4.4999638,-0.22478597
9.23,9.23,9.23,9.23,4.3218336,2.030905,4.7960324,-0.17628977
9.24,9.24,9.24,9.24,4.2908096,2.0685353,4.727776,-0.20140593
9.25,9.25,9.25,9.25,4.0802736,1.9000127,4.331987,-0.22082469
9.26,9.26,9.26,9.26,4.028447,1.8260744,4.190749,-0.18496619
9.27,9.27,9.27,9.27,3.93827,1.760375,3.9730217,-0.14160517
9.28,9.28,9.28,9.28,3.8470967,1.6868029,3.7499633,-0.19758119
9.29,9.29,9.29,9.29,3.8214958,1.6334674,3.6303086,-0.17205888
9.3,9.3,9.3,9.3,3.8542943,1.6436026,3.5783296,-0.16729033
9.31,9.31,9.31,9.31,3.928257,1.6359284,3.5790138,-0.15946774
9.32,9.32,9.32,9.32,3.9329247,1.6261222,3.6085293,-0.15492755
9.33,9.33,9.33,9.33,4.054822,1.7006836,3.77734,-0.17213792
9.34,9.34,9.34,9.34,4.164336,1.8083181,4.046923,-0.16469455
9.35,9.35,9.35,9.35,4.019721,1.6479518,3.7061665,-0.18513799
9.36,9.36,9.36,9.36,4.030632,1.7473307,3.9322352,-0.172973
9.37,9.37,9.37,9.37,4.132518,1.7662901,3.9945686,-0.15998966
9.38,9.38,9.38,9.38,4.2876253,1.8427961,4.215213,-0.20703474
9.39,9.39,9.39,9.39,4.356765,1.8903039,4.307666,-0.20758279
9.4,9.4,9.4,9.4,4.459322,1.9939741,4.5955133,-0.18497579
9.41,9.41,9.41,9.41,4.299407,1.9138324,4.4845185,-0.2174447
9.42,9.42,9.42,9.42,4.3602257,1.9711651,4.601276,-0.16223027
9.43,9.43,9.43,9.43,4.328725,1.8941826,4.3637185,-0.21425383
9.44,9.44,9.44,9.44,4.4252696,1.997859,4.688528,-0.18580921
9.45,9.45,9.45,9.45,4.381892,1.9866587,4.7541227,-0.19224839
9.46,9.46,9.46,9.46,4.4323945,2.0130308,4.746972,-0.18610235
9.47,9.47,9.47,9.47,4.478998,2.063984,4.7714243,-0.18887128
9.48,9.48,9.48,9.48,4.373377,2.002977,4.670013,-0.23010632
9.49,9.49,9.49,9.49,4.414547,2.0029016,4.681889,-0.21942756
9.5,9.5,9.5,9.5,4.387217,1.9567629,4.538298,-0.21386388
9.51,9.51,9.51,9.51,4.3470316,1.9802711,4.6564918,-0.18520495
9.52,9.52,9.52,9.52,4.336685,1.9940602,4.708134,-0.16303447
9.53,9.53,9.53,9.53,4.387038,1.9708319,4.589669,-0.16971096
9.54,9.54,9.54,9.54,4.35264,1.9552053,4.562726,-0.21582107
9.55,9.55,9.55,9.55,4.3198333,1.8921198,4.3618197,-0.2100159
9.56,9.56,9.56,9.56,4.4143004,1.9624846,4.550767,-0.20160899
9.57,9.57,9.57,9.57,4.3432894,1.9527782,4.5666156,-0.20197877
9.58,9.58,9.58,9.58,4.3145003,1.9247977,4.5447645,-0.20393416
9.59,9.59,9.59,9.59,4.329801,1.9578654,4.560071,-0.21590006
9.6,9.6,9.6,9.6,4.338914,1.931731,4.473906,-0.21838179
9.61,9.61,9.61,9.61,4.3060594,1.963678,4.5335207,-0.22413333
9.62,9.62,9.62,9.62,4.3834805,2.0041485,4.7973537,-0.21150401
9.63,9.63,9.63,9.63,4.2861757,1.9072692,4.5758796,-0.21541436
9.64,9.64,9.64,9.64,4.479603,2.055086,4.890738,-0.18952096
9.65,9.65,9.65,9.65,4.439376,2.0575867,4.91173,-0.2252634
9.66,9.66,9.66,9.66,4.5485244,2.1048856,5.0885553,-0.19593965
9.67,9.67,9.67,9.67,4.509432,2.0792937,5.051167,-0.19443335
9.68,9.68,9.68,9.68,4.510791,2.0768974,4.976268,-0.2289191
9.69,9.69,9.69,9.69,4.4486585,2.0735726,4.9680295,-0.2027264
9.7,9.7,9.7,9.7,4.401017,2.0640063,4.845586,-0.20160261
9.71,9.71,9.71,9.71,4.336076,2.002226,4.710315,-0.19805062
9.72,9.72,9.72,9.72,4.2541366,1.9489956,4.572586,-0.21054447
9.73,9.73,9.73,9.73,4.290396,1.9779663,4.58936,-0.21352959
9.74,9.74,9.74,9.74,4.218719,1.9078434,4.470743,-0.23181579
9.75,9.75,9.75,9.75,4.2798038,1.9306953,4.602946,-0.19540313
9.76,9.76,9.76,9.76,4.315443,1.9298283,4.5545306,-0.21792734
9.77,9.77,9.77,9.77,4.3368955,2.0368314,4.7890577,-0.23635487
9.78,9.78,9.78,9.78,4.3892155,2.059205,4.9291353,-0.21107022
9.79,9.79,9.79,9.79,4.455259,1.9955158,4.778486,-0.18176195
9.8,9.8,9.8,9.8,4.373301,1.9644156,4.5530624,-0.23890965
9.81,9.81,9.81,9.81,4.3864183,1.9219363,4.616086,-0.18453391
9.82,9.82,9.82,9.82,4.304526,1.8831866,4.411039,-0.2056547
9.83,9.83,9.83,9.83,4.270503,1.8885896,4.4404497,-0.16852987
9.84,9.84,9.84,9.84,4.362117,1.9138663,4.481172,-0.19156669
9.85,9.85,9.85,9.85,4.236454,1.8900974,4.4159384,-0.20834406
9.86,9.86,9.86,9.86,4.320155,1.8838413,4.295913,-0.17563605
9.87,9.87,9.87,9.87,4.3684683,1.9724993,4.5690384,-0.18891746
9.88,9.88,9.88,9.88,4.446894,1.9835132,4.6206846,-0.2219518
9.89,9.89,9.89,9.89,4.396797,1.9453592,4.4444695,-0.20209542
9.9,9.9,9.9,9.9,4.4492555,1.9478537,4.523233,-0.19433665
9.91,9.91,9.91,9.91,4.3507113,1.9602598,4.5697603,-0.2004656
9.92,9.92,9.92,9.92,4.48125,1.9830866,4.6101155,-0.18958136
9.93,9.93,9.93,9.93,4.35718,1.9580877,4.4925776,-0.2255826
9.94,9.94,9.94,9.94,4.3983884,1.930253,4.4746275,-0.19924685
9.95,9.95,9.95,9.95,4.335884,1.8922352,4.4492044,-0.1901441
9.96,9.96,9.96,9.96,4.3854966,1.9109151,4.469766,-0.22171476
9.97,9.97,9.97,9.97,4.366662,1.9313179,4.5002165,-0.19593352
9.98,9.98,9.98,9.98,4.43853,1.9371319,4.5446625,-0.20628245
9.99,9.99,9.99,9.99,4.3765225,1.944005,4.5431256,-0.22928743
10.0,10.0,10.0,10.0,4.289908,1.9080868,4.562562,-0.1674595
10.01,10.01,10.01,10.01,4.2494783,1.8597654,4.3884573,-0.1988006
10.02,10.02,10.02,10.02,4.126843,1.8337549,4.227353,-0.21147218
10.03,10.03,10.03,10.03,4.1897326,1.852371,4.1721563,-0.18319222
10.04,10.04,10.04,10.04,4.1503687,1.8013628,4.0466166,-0.19147982
10.05,10.05,10.05,10.05,4.091966,1.6877842,3.796657,-0.19824436
10.06,10.06,10.06,10.06,4.0308423,1.7124964,3.7859375,-0.16777787
10.07,10.07,10.07,10.07,4.034402,1.6579596,3.6527145,-0.19695644
10.08,10.08,10.08,10.08,4.1334467,1.6988745,3.7700515,-0.18407166
10.09,10.09,10.09,10.09,4.2271204,1.7259083,3.8187149,-0.20204408
10.1,10.1,10.1,10.1,4.1253066,1.619181,3.6399865,-0.19098863
10.11,10.11,10.11,10.11,4.148924,1.6624982,3.6308742,-0.18153872
10.12,10.12,10.12,10.12,3.9853427,1.560631,3.3306031,-0.14506371
10.13,10.13,10.13,10.13,4.013453,1.5826923,3.2467937,-0.15590683
10.14,10.14,10.14,10.14,3.9475784,1.5520644,3.2621827,-0.09249125
10.15,10.15,10.15,10.15,3.7595692,1.435023,2.9206371,-0.16386333
10.16,10.16,10.16,10.16,3.651446,1.3850605,2.826754,-0.16879484
10.17,10.17,10.17,10.17,3.6788464,1.342874,2.775915,-0.14072375
10.18,10.18,10.18,10.18,3.5601356,1.3545659,2.677648,-0.09919493
10.19,10.19,10.19,10.19,3.4063601,1.2497175,2.4306896,-0.13838784
10.2,10.2,10.2,10.2,3.344054,1.1494937,2.2206416,-0.14518006
10.21,10.21,10.21,10.21,3.1503549,1.088231,2.0472267,-0.14608006
10.22,10.22,10.22,10.22,3.00557,0.9478688,1.6393791,-0.11250097
10.23,10.23,10.23,10.23,3.113701,0.9823636,1.710201,-0.11873859
10.24,10.24,10.24,10.24,2.9799938,0.8904292,1.4921498,-0.11544267
10.25,10.25,10.25,10.25,2.9469008,0.81240904,1.2782934,-0.10725433
10.26,10.26,10.26,10.26,2.9097562,0.81437635,1.2781463,-0.10451211
10.27,10.27,10.27,10.27,2.941011,0.79112613,1.2569236,-0.11296479
10.28,10.28,10.28,10.28,2.8899117,0.7703711,1.1650021,-0.10205774
10.29,10.29,10.29,10.29,2.843288,0.7216517,1.0612239,-0.09976143
10.3,10.3,10.3,10.3,2.9325318,0.7632519,1.163357,-0.10012659
10.31,10.31,10.31,10.31,2.93106,0.7706662,1.1888578,-0.10010501
10.32,10.32,10.32,10.32,2.9057758,0.7622915,1.1565073,-0.1019391
10.33,10.33,10.33,10.33,2.8910537,0.73268306,1.0757252,-0.09745593
10.34,10.34,10.34,10.34,2.8623896,0.7137755,1.0321362,-0.09982875
10.35,10.35,10.35,10.35,2.8466873,0.700289,0.97146213,-0.09865092
10.36,10.36,10.36,10.36,2.8856149,0.726435,1.0562857,-0.09588183
10.37,10.37,10.37,10.37,2.8761826,0.714918,1.0345823,-0.09827114
10.38,10.38,10.38,10.38,2.8290277,0.6917749,0.9588065,-0.09848873
10.39,10.39,10.39,10.39,2.8025966,0.6726469,0.908059,-0.09847436
10.4,10.4,10.4,10.4,2.8620496,0.72020096,1.0414162,-0.09342992
10.41,10.41,10.41,10.41,2.8580613,0.70987076,1.0041012,-0.10332584
10.42,10.42,10.42,10.42,2.8991172,0.7531878,1.1195922,-0.1081029
10.43,10.43,10.43,10.43,2.9952989,0.8357774,1.3435761,-0.10316516
10.44,10.44,10.44,10.44,3.0545015,0.84170055,1.3969319,-0.10664041
10.45,10.45,10.45,10.45,3.2551441,1.0335634,1.8405844,-0.1135785
10.46,10.46,10.46,10.46,3.2906284,1.0389503,1.8981216,-0.13649341
10.47,10.47,10.47,10.47,3.3554988,1.1276125,2.1224892,-0.1313779
10.48,10.48,10.48,10.48,3.418616,1.1711218,2.2390215,-0.13535139
10.49,10.49,10.49,10.49,3.3464973,1.0723372,1.9814237,-0.11950121
10.5,10.5,10.5,10.5,3.604934,1.3468122,2.7028298,-0.14076579
10.51,10.51,10.51,10.51,3.6402378,1.4645866,3.0545442,-0.15962744
10.52,10.52,10.52,10.52,3.8455539,1.5608168,3.3557181,-0.17918359
10.53,10.53,10.53,10.53,3.956025,1.5823498,3.3853917,-0.16604887
10.54,10.54,10.54,10.54,3.8972058,1.5715168,3.3557193,-0.1777756
10.55,10.55,10.55,10.55,3.990675,1.62515,3.5030186,-0.18552978
10.56,10.56,10.56,10.56,4.1697264,1.7777174,3.8925786,-0.16807778
10.57,10.57,10.57,10.57,4.146181,1.7697647,3.940617,-0.18417273
10.58,10.58,10.58,10.58,4.2392025,1.8032835,3.9774451,-0.19364204
10.59,10.59,10.59,10.59,4.3114624,1.9232239,4.2690096,-0.20436275
10.6,10.6,10.6,10.6,4.5218606,2.030329,4.535262,-0.22356725
10.61,10.61,10.61,10.61,4.6656885,2.2346945,4.9571733,-0.23057485
10.62,10.62,10.62,10.62,4.5958138,2.1278336,4.9129057,-0.23411593
10.63,10.63,10.63,10.63,4.4854126,2.0894327,4.710088,-0.20182888
10.64,10.64,10.64,10.64,4.6043906,2.103966,4.824564,-0.23908547
10.65,10.65,10.65,10.65,4.4653654,2.0765653,4.7394547,-0.20496841
10.66,10.66,10.66,10.66,4.481244,2.101213,4.793312,-0.23578313
10.67,10.67,10.67,10.67,4.465787,2.0844007,4.773285,-0.24271472
10.68,10.68,10.68,10.68,4.474681,2.0820441,4.7698836,-0.22273615
10.69,10.69,10.69,10.69,4.439241,2.0774107,4.8416367,-0.21737802
10.7,10.7,10.7,10.7,4.373662,2.0320854,4.651103,-0.21105662
10.71,10.71,10.71,10.71,4.314583,1.9861244,4.6476226,-0.20195091
10.72,10.72,10.72,10.72,4.1823053,1.882159,4.289152,-0.22742173
10.73,10.73,10.73,10.73,4.1668086,1.8621712,4.2100983,-0.19950739
10.74,10.74,10.74,10.74,4.1923347,1.9146206,4.286739,-0.2135423
10.75,10.75,10.75,10.75,4.17606,1.873852,4.2450805,-0.20786345
10.76,10.76,10.76,10.76,4.1737204,1.9191297,4.2868485,-0.21108142
10.77,10.77,10.77,10.77,4.184102,1.925564,4.26814,-0.22162044
10.78,10.78,10.78,10.78,4.4247203,2.0832133,4.719986,-0.23669255
10.79,10.79,10.79,10.79,4.5696616,2.152091,4.9000454,-0.22307768
10.8,10.8,10.8,10.8,4.6066847,2.1909344,5.038009,-0.25595108
10.81,10.81,10.81,10.81,4.6162157,2.2425086,5.1233706,-0.1898514
10.82,10.82,10.82,10.82,4.6662354,2.2344902,5.3974023,-0.21813798
10.83,10.83,10.83,10.83,4.6364202,2.2396655,5.2044,-0.23342204
10.84,10.84,10.84,10.84,4.611137,2.2365944,5.3345976,-0.17744896
10.85,10.85,10.85,10.85,4.591264,2.1886125,5.2488565,-0.2288094
10.86,10.86,10.86,10.86,4.6628995,2.274157,5.505667,-0.24754329
10.87,10.87,10.87,10.87,4.64367,2.256679,5.484341,-0.24751806
10.88,10.88,10.88,10.88,4.747002,2.318318,5.626813,-0.23689958
10.89,10.89,10.89,10.89,4.7874465,2.298156,5.583698,-0.23084529
10.9,10.9,10.9,10.9,4.7343664,2.2794397,5.6550007,-0.24816406
10.91,10.91,10.91,10.91,4.7513604,2.2566707,5.589215,-0.25774693
10.92,10.92,10.92,10.92,4.6666846,2.2914047,5.5842505,-0.27726987
10.93,10.93,10.93,10.93,4.656493,2.2323916,5.4847703,-0.2965687
10.94,10.94,10.94,10.94,4.665139,2.2909791,5.668806,-0.24373467
10.95,10.95,10.95,10.95,4.633294,2.258612,5.4946747,-0.21524866
10.96,10.96,10.96,10.96,4.6543226,2.2720265,5.559386,-0.27738532
10.97,10.97,10.97,10.97,4.6588554,2.2693746,5.6499834,-0.25587422
10.98,10.98,10.98,10.98,4.6622157,2.2629945,5.5224304,-0.27279764
10.99,10.99,10.99,10.99,4.71079,2.2428133,5.6012964,-0.24740379
11.0,11.0,11.0,11.0,4.662948,2.2939463,5.731512,-0.29515058
11.01,11.01,11.01,11.01,4.6539907,2.2465892,5.571531,-0.22553527
11.02,11.02,11.02,11.02,4.6470118,2.2564392,5.5247087,-0.25661197
11.03,11.03,11.03,11.03,4.6572614,2.2589657,5.670218,-0.23733978
11.04,11.04,11.04,11.04,4.639365,2.2690017,5.435637,-0.309915
11.05,11.05,11.05,11.05,4.614006,2.2581656,5.592363,-0.26523656


==> dataEV76C661cellar4BranchAll.csv <==
0.0,0.0,0.0,0.0,6.119809,0.9079625,4.589263,0.43091726
0.01,0.01,0.01,0.01,6.13338,0.9048217,4.626571,0.44756183
0.02,0.02,0.02,0.02,6.115362,0.9097891,4.62838,0.40426737
0.03,0.03,0.03,0.03,6.12286,0.9065093,4.607216,0.47842818
0.04,0.04,0.04,0.04,6.145713,0.90509576,4.621483,0.4861198
0.05,0.05,0.05,0.05,6.112445,0.9041732,4.600445,0.47757182
0.06,0.06,0.06,0.06,6.1043096,0.9106944,4.624135,0.3241422
0.07,0.07,0.07,0.07,6.137527,0.9037777,4.608849,0.46989194
0.08,0.08,0.08,0.08,6.126567,0.90904045,4.63439,0.39167616
0.09,0.09,0.09,0.09,6.080949,0.90619737,4.6247435,0.45717773
0.1,0.1,0.1,0.1,6.071175,0.9095689,4.6368837,0.4067101
0.11,0.11,0.11,0.11,6.1041045,0.9050993,4.6311917,0.43902835
0.12,0.12,0.12,0.12,6.022156,0.907133,4.610306,0.38035867
0.13,0.13,0.13,0.13,6.0715146,0.90682983,4.6366177,0.41128206
0.14,0.14,0.14,0.14,6.0708723,0.908937,4.617044,0.42325893
0.15,0.15,0.15,0.15,6.064466,0.90729296,4.623615,0.4289406
0.16,0.16,0.16,0.16,6.0544367,0.9085554,4.619256,0.39557645
0.17,0.17,0.17,0.17,6.070204,0.90937626,4.614646,0.47835508
0.18,0.18,0.18,0.18,6.0569906,0.9107539,4.6520715,0.33599204
0.19,0.19,0.19,0.19,6.0772424,0.9015735,4.638693,0.42710775
0.2,0.2,0.2,0.2,6.033944,0.90708905,4.608989,0.42665625
0.21,0.21,0.21,0.21,6.07297,0.90585023,4.640005,0.42496234
0.22,0.22,0.22,0.22,6.042266,0.910576,4.651524,0.39226705
0.23,0.23,0.23,0.23,6.040942,0.9038088,4.6439257,0.43054262
0.24,0.24,0.24,0.24,6.09152,0.90358984,4.656919,0.41310042
0.25,0.25,0.25,0.25,6.0288825,0.9064309,4.6264257,0.4615818
0.26,0.26,0.26,0.26,5.9961658,0.9083163,4.6419573,0.37343484
0.27,0.27,0.27,0.27,6.0429163,0.90473384,4.627662,0.38383913
0.28,0.28,0.28,0.28,6.031988,0.9100938,4.6564183,0.39377725
0.29,0.29,0.29,0.29,6.0275884,0.90695333,4.6585894,0.42834052
0.3,0.3,0.3,0.3,6.034663,0.904446,4.658243,0.40029788
0.31,0.31,0.31,0.31,6.0165496,0.91169035,4.629953,0.39859438
0.32,0.32,0.32,0.32,5.976993,0.9096672,4.663068,0.3852041
0.33,0.33,0.33,0.33,5.995009,0.9087966,4.6699,0.29973844
0.34,0.34,0.34,0.34,6.013612,0.9103907,4.663991,0.385711
0.35,0.35,0.35,0.35,5.955991,0.909966,4.664948,0.36109012
0.36,0.36,0.36,0.36,6.002862,0.9057043,4.646053,0.39850366
0.37,0.37,0.37,0.37,5.9512854,0.9097166,4.6711054,0.33639762
0.38,0.38,0.38,0.38,6.005247,0.9127469,4.6468997,0.33899888
0.39,0.39,0.39,0.39,5.9495993,0.9107569,4.6507397,0.36712688
0.4,0.4,0.4,0.4,5.956269,0.9122866,4.6777205,0.27423695
0.41,0.41,0.41,0.41,5.9920554,0.91077125,4.682912,0.34165245
0.42,0.42,0.42,0.42,5.956831,0.90641224,4.6735964,0.26751792
0.43,0.43,0.43,0.43,5.9776077,0.90656555,4.646213,0.31264096
0.44,0.44,0.44,0.44,5.965792,0.9080656,4.660734,0.37109244
0.45,0.45,0.45,0.45,5.920871,0.9147972,4.661021,0.27386478
0.46,0.46,0.46,0.46,5.9709992,0.911664,4.659087,0.2779468
0.47,0.47,0.47,0.47,5.912884,0.90646297,4.681401,0.3088905
0.48,0.48,0.48,0.48,5.939593,0.91261166,4.6793613,0.28918952
0.49,0.49,0.49,0.49,5.8820076,0.9125902,4.6771,0.27060536
0.5,0.5,0.5,0.5,5.924204,0.91377676,4.6780143,0.2714193
0.51,0.51,0.51,0.51,5.8298073,0.90786076,4.678743,0.24992716
0.52,0.52,0.52,0.52,5.8666444,0.90844107,4.7022934,0.20096739
0.53,0.53,0.53,0.53,5.8139873,0.91018516,4.6967893,0.2514703
0.54,0.54,0.54,0.54,5.796017,0.91471386,4.676053,0.23375618
0.55,0.55,0.55,0.55,5.807765,0.9096409,4.7197046,0.21822378
0.56,0.56,0.56,0.56,5.7935667,0.91197526,4.6805253,0.2804179
0.57,0.57,0.57,0.57,5.775769,0.9058245,4.6678867,0.30971748
0.58,0.58,0.58,0.58,5.8035784,0.9120165,4.6745405,0.3353503
0.59,0.59,0.59,0.59,5.7629004,0.9114297,4.6714897,0.27473503
0.6,0.6,0.6,0.6,5.751102,0.9142931,4.6794004,0.27505666
0.61,0.61,0.61,0.61,5.7239537,0.9093548,4.674203,0.26150024
0.62,0.62,0.62,0.62,5.7134447,0.91171914,4.6944056,0.28239867
0.63,0.63,0.63,0.63,5.7318597,0.9163548,4.7185373,0.24738157
0.64,0.64,0.64,0.64,5.7239275,0.91383016,4.70531,0.28372824
0.65,0.65,0.65,0.65,5.7046075,0.90404177,4.7030654,0.30538866
0.66,0.66,0.66,0.66,5.736526,0.9089311,4.6875486,0.2979335
0.67,0.67,0.67,0.67,5.7111444,0.913408,4.7102504,0.27100796
0.68,0.68,0.68,0.68,5.6773515,0.9102929,4.6855664,0.31634647
0.69,0.69,0.69,0.69,5.729573,0.91011727,4.6840386,0.2889497
0.7,0.7,0.7,0.7,5.703414,0.91007435,4.687434,0.26628596
0.71,0.71,0.71,0.71,5.7033453,0.911341,4.69194,0.28976464
0.72,0.72,0.72,0.72,5.650544,0.90733737,4.677169,0.2716927
0.73,0.73,0.73,0.73,5.6922526,0.91173774,4.6972237,0.28893393
0.74,0.74,0.74,0.74,5.7243314,0.9091414,4.702451,0.32229203
0.75,0.75,0.75,0.75,5.686876,0.91168356,4.6822863,0.32135764
0.76,0.76,0.76,0.76,5.6679335,0.9134921,4.7036953,0.25452948
0.77,0.77,0.77,0.77,5.6649966,0.9091034,4.701374,0.26685557
0.78,0.78,0.78,0.78,5.674262,0.9094645,4.6680307,0.25480133
0.79,0.79,0.79,0.79,5.666507,0.9118825,4.703722,0.2675963
0.8,0.8,0.8,0.8,5.617228,0.9119817,4.7154274,0.26394826
0.81,0.81,0.81,0.81,5.7089624,0.9102381,4.690691,0.29078418
0.82,0.82,0.82,0.82,5.6843615,0.912625,4.7037973,0.28809276
0.83,0.83,0.83,0.83,5.8293247,0.90455866,4.6822896,0.28170067
0.84,0.84,0.84,0.84,5.8600054,0.9097435,4.678894,0.31523353
0.85,0.85,0.85,0.85,5.778056,0.9060464,4.637484,0.40547323
0.86,0.86,0.86,0.86,5.8379107,0.90787923,4.6251426,0.37011638
0.87,0.87,0.87,0.87,5.886733,0.91456604,4.596584,0.26567677
0.88,0.88,0.88,0.88,5.8804226,0.9100994,4.5739207,0.52524847
0.89,0.89,0.89,0.89,5.8406105,0.91209716,4.603393,0.40365618
0.9,0.9,0.9,0.9,5.826509,0.906363,4.5333643,0.52639544
0.91,0.91,0.91,0.91,5.883704,0.905235,4.5428114,0.757404
0.92,0.92,0.92,0.92,5.9444776,0.9026715,4.564229,0.7369733
0.93,0.93,0.93,0.93,5.928346,0.90912044,4.572286,0.7257726
0.94,0.94,0.94,0.94,5.933661,0.9038167,4.5372763,0.76421916
0.95,0.95,0.95,0.95,5.914795,0.90344906,4.5285487,0.70070934
0.96,0.96,0.96,0.96,5.8225727,0.9054478,4.534198,0.7586442
0.97,0.97,0.97,0.97,5.834112,0.90126306,4.519546,0.7254113
0.98,0.98,0.98,0.98,5.846977,0.90768176,4.541616,0.6397959
0.99,0.99,0.99,0.99,5.9549484,0.90497303,4.5300612,0.7566098
1.0,1.0,1.0,1.0,5.975144,0.90310156,4.5666285,0.6671669
1.01,1.01,1.01,1.01,5.942263,0.91539514,4.6080747,0.5131482
1.02,1.02,1.02,1.02,6.0177855,0.9136246,4.5703173,0.48486924
1.03,1.03,1.03,1.03,6.060815,0.91132194,4.600397,0.3231602
1.04,1.04,1.04,1.04,6.075066,0.90970314,4.578461,0.484703
1.05,1.05,1.05,1.05,6.038241,0.91569746,4.5681515,0.40136957
1.06,1.06,1.06,1.06,6.158492,0.9168928,4.5373745,0.38010502
1.07,1.07,1.07,1.07,6.3091073,0.9070276,4.4768157,0.7549317
1.08,1.08,1.08,1.08,6.3718348,0.89589036,4.3804765,1.1491547
1.09,1.09,1.09,1.09,6.4460335,0.8898509,4.342965,1.438617
1.1,1.1,1.1,1.1,6.4859276,0.8753889,4.2551584,1.8100907
1.11,1.11,1.11,1.11,6.5537057,0.8645302,4.202183,2.2865243
1.12,1.12,1.12,1.12,6.641347,0.8556879,4.118829,2.602903
1.13,1.13,1.13,1.13,6.695629,0.8490564,4.1014166,2.8073592
1.14,1.14,1.14,1.14,6.680749,0.8515129,4.0832434,2.861487
1.15,1.15,1.15,1.15,6.6880593,0.85049075,4.0813527,2.9476924
1.16,1.16,1.16,1.16,6.68263,0.85019666,4.0735326,3.0343902
1.17,1.17,1.17,1.17,6.6838903,0.8473512,4.0761,2.9706903
1.18,1.18,1.18,1.18,6.703677,0.84400624,4.047777,3.170183
1.19,1.19,1.19,1.19,6.6841354,0.8445916,4.0464497,3.2088387
1.2,1.2,1.2,1.2,6.702498,0.843712,4.044369,3.239479
1.21,1.21,1.21,1.21,6.7098303,0.84043723,4.029152,3.248766
1.22,1.22,1.22,1.22,6.724898,0.83915347,4.023617,3.289415
1.23,1.23,1.23,1.23,6.7000656,0.8378809,4.0240703,3.2164478
1.24,1.24,1.24,1.24,6.7296867,0.8421319,4.0352335,3.239962
1.25,1.25,1.25,1.25,6.7207994,0.8427447,4.039162,3.2303033
1.26,1.26,1.26,1.26,6.747822,0.8431736,4.0407004,3.2690823
1.27,1.27,1.27,1.27,6.7443695,0.84250623,4.0445447,3.2178395
1.28,1.28,1.28,1.28,6.723601,0.843054,4.0405273,3.2528903
1.29,1.29,1.29,1.29,6.7639046,0.8403705,4.028634,3.2772336
1.3,1.3,1.3,1.3,6.7829084,0.8391482,4.0234766,3.248077
1.31,1.31,1.31,1.31,6.759856,0.8428087,4.026614,3.2550716
1.32,1.32,1.32,1.32,6.754326,0.8430686,4.031284,3.1733627
1.33,1.33,1.33,1.33,6.7703066,0.8410155,4.0273857,3.2196472
1.34,1.34,1.34,1.34,6.7384443,0.8449413,4.049021,3.1568167
1.35,1.35,1.35,1.35,6.7461305,0.84387195,4.0387335,3.1975346
1.36,1.36,1.36,1.36,6.7441726,0.8487118,4.0586176,3.0445578
1.37,1.37,1.37,1.37,6.7272635,0.8511232,4.0623083,2.9408748
1.38,1.38,1.38,1.38,6.708907,0.84826624,4.074622,2.9419188
1.39,1.39,1.39,1.39,6.6527543,0.85161954,4.1167693,2.7063353
1.4,1.4,1.4,1.4,6.673968,0.8534253,4.1214666,2.7113197
1.41,1.41,1.41,1.41,6.628518,0.8556591,4.153399,2.7555394
1.42,1.42,1.42,1.42,6.629542,0.85984737,4.156073,2.6273372
1.43,1.43,1.43,1.43,6.5841494,0.8579652,4.1575785,2.533498
1.44,1.44,1.44,1.44,6.494713,0.8650955,4.1916895,2.508014
1.45,1.45,1.45,1.45,6.5260534,0.86187917,4.1919193,2.4494138
1.46,1.46,1.46,1.46,6.508082,0.86580294,4.201986,2.426021
1.47,1.47,1.47,1.47,6.5056696,0.8659999,4.2208567,2.3108582
1.48,1.48,1.48,1.48,6.4982147,0.87105685,4.2365327,2.2006855
1.49,1.49,1.49,1.49,6.4485016,0.87049425,4.2653723,2.0888803
1.5,1.5,1.5,1.5,6.476466,0.87341756,4.2737923,1.8897432
1.51,1.51,1.51,1.51,6.449025,0.8701323,4.276586,1.9479494
1.52,1.52,1.52,1.52,6.3852367,0.8750577,4.3007402,1.9119847
1.53,1.53,1.53,1.53,6.360604,0.8788167,4.307688,1.6634594
1.54,1.54,1.54,1.54,6.3179493,0.8873146,4.35412,1.449464
1.55,1.55,1.55,1.55,6.326294,0.89170945,4.398473,1.2729143
1.56,1.56,1.56,1.56,6.3014235,0.8952901,4.428319,1.1599464
1.57,1.57,1.57,1.57,6.2998834,0.9009697,4.421502,1.070368
1.58,1.58,1.58,1.58,6.2891817,0.8973862,4.4874277,0.9021019
1.59,1.59,1.59,1.59,6.257329,0.90399516,4.4982157,0.8177477
1.6,1.6,1.6,1.6,6.1967287,0.90327585,4.533716,0.7007867
1.61,1.61,1.61,1.61,6.1953177,0.9096896,4.580642,0.5499463
1.62,1.62,1.62,1.62,6.1801248,0.908301,4.6292963,0.37899107
1.63,1.63,1.63,1.63,6.054467,0.9161712,4.640233,0.44676858
1.64,1.64,1.64,1.64,5.9754505,0.91585654,4.623496,0.3508367
1.65,1.65,1.65,1.65,5.972953,0.9135765,4.637842,0.2888316
1.66,1.66,1.66,1.66,6.0256357,0.9143616,4.6050572,0.32839537
1.67,1.67,1.67,1.67,6.024202,0.91943645,4.613784,0.28448844
1.68,1.68,1.68,1.68,6.0010834,0.91434497,4.5860567,0.42195755
1.69,1.69,1.69,1.69,6.0936923,0.9144557,4.5912967,0.4129084
1.7,1.7,1.7,1.7,6.0853148,0.9193157,4.5917034,0.3404621
1.71,1.71,1.71,1.71,6.097693,0.9135033,4.622773,0.3167019
1.72,1.72,1.72,1.72,6.093402,0.90903556,4.628357,0.42085916
1.73,1.73,1.73,1.73,6.128355,0.9029476,4.6254563,0.48350486
1.74,1.74,1.74,1.74,6.002752,0.9095605,4.5963583,0.5920867
1.75,1.75,1.75,1.75,5.961133,0.90788823,4.5947137,0.6118162
1.76,1.76,1.76,1.76,5.9234815,0.9072528,4.5883265,0.5984322
1.77,1.77,1.77,1.77,5.992669,0.90351665,4.566161,0.7647288
1.78,1.78,1.78,1.78,6.0343246,0.9076452,4.5734963,0.78944814
1.79,1.79,1.79,1.79,6.0442243,0.90528184,4.595668,0.7803041
1.8,1.8,1.8,1.8,5.995874,0.908412,4.5553684,0.8117307
1.81,1.81,1.81,1.81,6.0510435,0.9055459,4.5896626,0.7310877
1.82,1.82,1.82,1.82,6.0500703,0.9091112,4.588805,0.6175636
1.83,1.83,1.83,1.83,6.120631,0.90849495,4.554177,0.7424406
1.84,1.84,1.84,1.84,6.1387167,0.9091957,4.5689783,0.7163584
1.85,1.85,1.85,1.85,6.1740665,0.90145856,4.5316305,0.76833856
1.86,1.86,1.86,1.86,6.2524557,0.8990836,4.498808,0.97050476
1.87,1.87,1.87,1.87,6.2413,0.9021408,4.5259748,0.85988986
1.88,1.88,1.88,1.88,6.25727,0.90033686,4.5518622,0.9172999
1.89,1.89,1.89,1.89,6.2647886,0.89817494,4.5032716,0.8933468
1.9,1.9,1.9,1.9,6.2482114,0.9020028,4.5672235,0.74762714
1.91,1.91,1.91,1.91,6.267049,0.8973298,4.596213,0.62659866
1.92,1.92,1.92,1.92,6.2174015,0.9011348,4.57973,0.5681089
1.93,1.93,1.93,1.93,6.2014723,0.90159357,4.613662,0.42188635
1.94,1.94,1.94,1.94,6.1691546,0.90645635,4.644087,0.32842982
1.95,1.95,1.95,1.95,6.127205,0.9074427,4.652348,0.26766756
1.96,1.96,1.96,1.96,6.122027,0.90723675,4.649871,0.27493775
1.97,1.97,1.97,1.97,6.032911,0.9066248,4.6635847,0.22650035
1.98,1.98,1.98,1.98,6.034633,0.9082182,4.6048174,0.40152946
1.99,1.99,1.99,1.99,5.9501004,0.9167203,4.6267285,0.32813627
2.0,2.0,2.0,2.0,5.960153,0.9109023,4.5959587,0.3875768
2.01,2.01,2.01,2.01,5.9663844,0.9079112,4.6155076,0.42480555
2.02,2.02,2.02,2.02,5.940253,0.90898544,4.6468296,0.40782577
2.03,2.03,2.03,2.03,5.9174986,0.9071666,4.6039257,0.36134905
2.04,2.04,2.04,2.04,5.9176264,0.9147986,4.6454024,0.42284504
2.05,2.05,2.05,2.05,5.9356604,0.9100583,4.6586633,0.41005626
2.06,2.06,2.06,2.06,5.974724,0.9080607,4.6625524,0.40427962
2.07,2.07,2.07,2.07,5.9517016,0.91371214,4.647088,0.42575604
2.08,2.08,2.08,2.08,5.9582567,0.9105848,4.6443944,0.39024734
2.09,2.09,2.09,2.09,5.9811373,0.9075557,4.6260867,0.5070359
2.1,2.1,2.1,2.1,5.921224,0.90761673,4.6348095,0.57029456
2.11,2.11,2.11,2.11,5.946948,0.9077821,4.6043844,0.6113254
2.12,2.12,2.12,2.12,5.976182,0.90000427,4.599155,0.660019
2.13,2.13,2.13,2.13,5.961053,0.9003056,4.563811,0.6936326
2.14,2.14,2.14,2.14,5.939437,0.90251666,4.584353,0.636273
2.15,2.15,2.15,2.15,5.9596853,0.90430087,4.5856133,0.55416745
2.16,2.16,2.16,2.16,6.0245147,0.90565425,4.608138,0.6669184
2.17,2.17,2.17,2.17,5.997393,0.9013716,4.6101513,0.58213663
2.18,2.18,2.18,2.18,6.009675,0.9078037,4.6154113,0.5656673
2.19,2.19,2.19,2.19,6.0254145,0.9035891,4.6299105,0.4623619
2.2,2.2,2.2,2.2,6.024312,0.90857524,4.6136847,0.47910374
2.21,2.21,2.21,2.21,6.0569477,0.90563476,4.6063647,0.59442437
2.22,2.22,2.22,2.22,6.0939746,0.90369606,4.564811,0.6519921
2.23,2.23,2.23,2.23,6.0724387,0.9041797,4.56764,0.7179214
2.24,2.24,2.24,2.24,6.1062326,0.8966669,4.549436,0.8172075
2.25,2.25,2.25,2.25,6.0789747,0.90125674,4.5562534,0.78605866
2.26,2.26,2.26,2.26,6.071477,0.89603865,4.53287,0.85834837
2.27,2.27,2.27,2.27,6.084507,0.9013032,4.545195,1.0008439
2.28,2.28,2.28,2.28,6.109563,0.90166414,4.5764284,0.6701085
2.29,2.29,2.29,2.29,6.109686,0.9037164,4.5788836,0.5456008
2.3,2.3,2.3,2.3,6.1258206,0.904606,4.579196,0.55758065
2.31,2.31,2.31,2.31,6.107953,0.90474904,4.5982876,0.55591714
2.32,2.32,2.32,2.32,6.0589375,0.90120256,4.590268,0.542407
2.33,2.33,2.33,2.33,6.0663176,0.9040554,4.5630655,0.5667559
2.34,2.34,2.34,2.34,6.055341,0.90914285,4.5732646,0.6272894
2.35,2.35,2.35,2.35,6.0202527,0.90596026,4.5580544,0.6647742
2.36,2.36,2.36,2.36,6.05819,0.90385425,4.555806,0.6599518
2.37,2.37,2.37,2.37,6.079232,0.90514505,4.5540514,0.65273297
2.38,2.38,2.38,2.38,6.1098886,0.9028263,4.5522037,0.7170824
2.39,2.39,2.39,2.39,6.1292925,0.9045685,4.521822,0.72357535
2.4,2.4,2.4,2.4,6.0385566,0.9050307,4.5249267,0.6975142
2.41,2.41,2.41,2.41,5.9421244,0.90849525,4.5411043,0.69283414
2.42,2.42,2.42,2.42,5.9176264,0.910256,4.513563,0.8337787
2.43,2.43,2.43,2.43,5.914179,0.90559435,4.5055923,0.8464944
2.44,2.44,2.44,2.44,5.855229,0.9011756,4.481527,0.8950475
2.45,2.45,2.45,2.45,5.839192,0.9110004,4.4927797,0.9303626
2.46,2.46,2.46,2.46,5.8510065,0.9040392,4.4951077,0.90538424
2.47,2.47,2.47,2.47,5.8541718,0.91264355,4.4676,1.0367262
2.48,2.48,2.48,2.48,5.8848186,0.9083265,4.4676056,1.0579519
2.49,2.49,2.49,2.49,5.8507776,0.9055644,4.469876,1.0738837
2.5,2.5,2.5,2.5,5.8794684,0.9025041,4.424501,1.193566
2.51,2.51,2.51,2.51,5.879352,0.8994912,4.421753,1.1841589
2.52,2.52,2.52,2.52,5.9013987,0.9009377,4.417017,1.1898324
2.53,2.53,2.53,2.53,5.8750124,0.89344424,4.4048767,1.3043476
2.54,2.54,2.54,2.54,6.023898,0.8952462,4.4008064,1.381022
2.55,2.55,2.55,2.55,6.096505,0.897443,4.4092855,1.4097879
2.56,2.56,2.56,2.56,6.104904,0.8966098,4.4158106,1.3581928
2.57,2.57,2.57,2.57,6.1063375,0.8992342,4.4049344,1.2644761
2.58,2.58,2.58,2.58,6.1073422,0.89497936,4.4104433,1.3079373
2.59,2.59,2.59,2.59,6.0826945,0.89635503,4.3981156,1.3169482
2.6,2.6,2.6,2.6,6.1101046,0.90071666,4.425358,1.2464683
2.61,2.61,2.61,2.61,6.004914,0.89884055,4.4428587,1.0390017
2.62,2.62,2.62,2.62,5.9668245,0.89983195,4.454422,1.0746949
2.63,2.63,2.63,2.63,5.8956327,0.90815365,4.471462,0.89965236
2.64,2.64,2.64,2.64,5.823491,0.9053547,4.487228,0.97538567
2.65,2.65,2.65,2.65,5.8105273,0.90077436,4.4758215,0.9390604
2.66,2.66,2.66,2.66,5.7820463,0.9086644,4.489821,0.94792396
2.67,2.67,2.67,2.67,5.726853,0.9081952,4.5151725,0.79110634
2.68,2.68,2.68,2.68,5.732003,0.90971315,4.541432,0.6997239
2.69,2.69,2.69,2.69,5.6988707,0.9116608,4.54935,0.60736006
2.7,2.7,2.7,2.7,5.6445193,0.9154083,4.575677,0.48285753
2.71,2.71,2.71,2.71,5.6171947,0.9106349,4.5594854,0.55758494
2.72,2.72,2.72,2.72,5.5936265,0.9126326,4.5623355,0.5627039
2.73,2.73,2.73,2.73,5.566454,0.9068438,4.536515,0.6318234
2.74,2.74,2.74,2.74,5.6488814,0.9139988,4.5416613,0.65775174
2.75,2.75,2.75,2.75,5.6153007,0.91482687,4.5449123,0.6265613
2.76,2.76,2.76,2.76,5.6400986,0.90779006,4.531636,0.6937116
2.77,2.77,2.77,2.77,5.6734366,0.90758455,4.516498,0.72165555
2.78,2.78,2.78,2.78,5.644123,0.9083021,4.501233,0.7846244
2.79,2.79,2.79,2.79,5.701383,0.90708464,4.5137897,0.73184603
2.8,2.8,2.8,2.8,5.678411,0.90921307,4.501416,0.8486227
2.81,2.81,2.81,2.81,5.804418,0.91092235,4.4629703,0.94810313
2.82,2.82,2.82,2.82,5.780294,0.9080206,4.441131,0.9018984
2.83,2.83,2.83,2.83,5.9388714,0.8997396,4.446601,0.97662127
2.84,2.84,2.84,2.84,5.974811,0.90567493,4.449516,0.9765407
2.85,2.85,2.85,2.85,6.0818987,0.9020376,4.473311,0.97457236
2.86,2.86,2.86,2.86,6.0750284,0.89539593,4.458604,1.0451089
2.87,2.87,2.87,2.87,6.0530396,0.8966552,4.4569736,0.95301646
2.88,2.88,2.88,2.88,6.081359,0.89742804,4.4807467,0.9993421
2.89,2.89,2.89,2.89,6.0359945,0.8993451,4.4955397,0.8595637
2.9,2.9,2.9,2.9,5.980811,0.90043575,4.5317373,0.76493573
2.91,2.91,2.91,2.91,6.0301833,0.90390617,4.538486,0.76091754
2.92,2.92,2.92,2.92,5.9585633,0.90861464,4.594288,0.614739
2.93,2.93,2.93,2.93,6.006542,0.91556585,4.604269,0.5538522
2.94,2.94,2.94,2.94,5.987358,0.9102214,4.594724,0.5455148
2.95,2.95,2.95,2.95,5.95551,0.90877944,4.6084967,0.517531
2.96,2.96,2.96,2.96,5.8770876,0.9101025,4.5894957,0.51342356
2.97,2.97,2.97,2.97,5.8702674,0.91292936,4.6117487,0.47419018
2.98,2.98,2.98,2.98,5.835565,0.9126374,4.605526,0.4946293
2.99,2.99,2.99,2.99,5.7493258,0.91293126,4.595914,0.38654625
3.0,3.0,3.0,3.0,5.7235265,0.9154908,4.6197624,0.33345684
3.01,3.01,3.01,3.01,5.6800604,0.915702,4.635169,0.25837559
3.02,3.02,3.02,3.02,5.493913,0.91280115,4.663539,0.24381626
3.03,3.03,3.03,3.03,5.369506,0.92385626,4.6704473,0.19705182
3.04,3.04,3.04,3.04,5.227434,0.9168854,4.6504345,0.23113695
3.05,3.05,3.05,3.05,5.183483,0.92072403,4.677005,0.23543206
3.06,3.06,3.06,3.06,5.0873995,0.9165661,4.648727,0.26863164
3.07,3.07,3.07,3.07,5.0576935,0.9162124,4.6114945,0.27139038
3.08,3.08,3.08,3.08,4.9589853,0.91821444,4.6233478,0.22673304
3.09,3.09,3.09,3.09,4.8992567,0.9247058,4.6306458,0.2560287
3.1,3.1,3.1,3.1,4.8102193,0.9221672,4.6260815,0.28678527
3.11,3.11,3.11,3.11,4.719102,0.9291399,4.5917716,0.2736192
3.12,3.12,3.12,3.12,4.6946983,0.9280961,4.590646,0.27726415
3.13,3.13,3.13,3.13,4.605885,0.93121827,4.574806,0.29471454
3.14,3.14,3.14,3.14,4.5783,0.93271244,4.581008,0.29085267
3.15,3.15,3.15,3.15,4.491316,0.93348044,4.576991,0.30534235
3.16,3.16,3.16,3.16,4.389611,0.9347436,4.5756464,0.28568816
3.17,3.17,3.17,3.17,4.3258767,0.9319933,4.5638003,0.25061873
3.18,3.18,3.18,3.18,4.1981244,0.9370971,4.5574203,0.20800169
3.19,3.19,3.19,3.19,4.172166,0.9399551,4.5534606,0.22179139
3.2,3.2,3.2,3.2,4.1076126,0.93928146,4.5340204,0.24509771
3.21,3.21,3.21,3.21,4.0027475,0.939246,4.5184298,0.21697173
3.22,3.22,3.22,3.22,3.9925785,0.9365915,4.516028,0.23415093
3.23,3.23,3.23,3.23,3.953318,0.9402566,4.5292926,0.23691933
3.24,3.24,3.24,3.24,3.8547654,0.94183505,4.5306444,0.18726476
3.25,3.25,3.25,3.25,3.7305245,0.94254446,4.5239496,0.17065641
3.26,3.26,3.26,3.26,3.6779084,0.9440421,4.490308,0.22294262
3.27,3.27,3.27,3.27,3.6597629,0.94321144,4.5057116,0.21017954
3.28,3.28,3.28,3.28,3.6711998,0.94373626,4.5104856,0.2016671
3.29,3.29,3.29,3.29,3.649097,0.9450108,4.500518,0.15351321
3.3,3.3,3.3,3.3,3.5988212,0.93807805,4.480488,0.20318358
3.31,3.31,3.31,3.31,3.6043804,0.9462398,4.50116,0.21394396
3.32,3.32,3.32,3.32,3.5509682,0.94311345,4.5001993,0.15325342
3.33,3.33,3.33,3.33,3.692308,0.93990266,4.5000234,0.22806653
3.34,3.34,3.34,3.34,3.6863713,0.9324352,4.5002575,0.2514013
3.35,3.35,3.35,3.35,3.721218,0.92954004,4.5016413,0.19869958
3.36,3.36,3.36,3.36,3.7391992,0.9379231,4.4519854,0.19655542
3.37,3.37,3.37,3.37,3.9389272,0.92962503,4.501975,0.27454606
3.38,3.38,3.38,3.38,4.0317497,0.9358721,4.5058613,0.19315232
3.39,3.39,3.39,3.39,4.085959,0.9342915,4.526963,0.2145644
3.4,3.4,3.4,3.4,4.2488017,0.9313241,4.5341697,0.24276868
3.41,3.41,3.41,3.41,4.315939,0.93478584,4.5378103,0.2434397
3.42,3.42,3.42,3.42,4.563211,0.93153346,4.5838075,0.25127417
3.43,3.43,3.43,3.43,4.695072,0.9315793,4.5712695,0.2972702
3.44,3.44,3.44,3.44,4.7634044,0.92465276,4.575762,0.29030573
3.45,3.45,3.45,3.45,4.906614,0.92758006,4.6077986,0.32232377
3.46,3.46,3.46,3.46,5.0125704,0.92468166,4.5863304,0.33184665
3.47,3.47,3.47,3.47,5.198739,0.92135036,4.5756736,0.4221365
3.48,3.48,3.48,3.48,5.237531,0.9165265,4.596818,0.39552122
3.49,3.49,3.49,3.49,5.3475904,0.9151472,4.606556,0.4200518
3.5,3.5,3.5,3.5,5.483736,0.91747105,4.60472,0.46013647
3.51,3.51,3.51,3.51,5.4726033,0.9103347,4.563257,0.5563122
3.52,3.52,3.52,3.52,5.6157565,0.91434824,4.5529084,0.53665084
3.53,3.53,3.53,3.53,5.607697,0.9094771,4.544278,0.63097036
3.54,3.54,3.54,3.54,5.738003,0.9047802,4.583785,0.69353783
3.55,3.55,3.55,3.55,5.7951517,0.9110311,4.5789,0.6157972
3.56,3.56,3.56,3.56,5.7821655,0.90904427,4.5955257,0.5343229
3.57,3.57,3.57,3.57,5.8091745,0.90700614,4.6039553,0.49549776
3.58,3.58,3.58,3.58,5.7756476,0.9135343,4.5988545,0.46634468
3.59,3.59,3.59,3.59,5.7845135,0.9101879,4.5730357,0.44540873
3.6,3.6,3.6,3.6,5.770122,0.9166263,4.5792303,0.38279837
3.61,3.61,3.61,3.61,5.897798,0.9159506,4.597652,0.48336163
3.62,3.62,3.62,3.62,5.934912,0.911355,4.596143,0.5129241
3.63,3.63,3.63,3.63,5.9862075,0.9064654,4.593051,0.47860646
3.64,3.64,3.64,3.64,5.939224,0.9092599,4.6194715,0.47156835
3.65,3.65,3.65,3.65,5.9032965,0.91530025,4.6033254,0.4275667
3.66,3.66,3.66,3.66,5.8647513,0.9167034,4.6470537,0.28430298
3.67,3.67,3.67,3.67,5.7918506,0.91977185,4.663697,0.26929992
3.68,3.68,3.68,3.68,5.849546,0.90856713,4.6770353,0.31773335
3.69,3.69,3.69,3.69,5.8085437,0.9127819,4.6500483,0.35306573
3.7,3.7,3.7,3.7,5.7500086,0.91623956,4.685163,0.30817673
3.71,3.71,3.71,3.71,5.7814837,0.9187148,4.6474876,0.28841287
3.72,3.72,3.72,3.72,5.6921167,0.92257154,4.6639547,0.26166403
3.73,3.73,3.73,3.73,5.690322,0.9212449,4.64311,0.28708547
3.74,3.74,3.74,3.74,5.702822,0.9177183,4.656391,0.29364297
3.75,3.75,3.75,3.75,5.679982,0.9185445,4.661565,0.2513943
3.76,3.76,3.76,3.76,5.654259,0.9162792,4.6377487,0.27933237
3.77,3.77,3.77,3.77,5.691684,0.91863286,4.656145,0.2763689
3.78,3.78,3.78,3.78,5.6385527,0.91038454,4.6386685,0.2826534
3.79,3.79,3.79,3.79,5.6212926,0.9150758,4.630848,0.42494583
3.8,3.8,3.8,3.8,5.6285834,0.9146277,4.610686,0.46285647
3.81,3.81,3.81,3.81,5.6724463,0.9155223,4.6194034,0.4078537
3.82,3.82,3.82,3.82,5.663382,0.91227025,4.6221223,0.37575394
3.83,3.83,3.83,3.83,5.722244,0.91399014,4.604869,0.43112832
3.84,3.84,3.84,3.84,5.79179,0.91002333,4.596818,0.5772748
3.85,3.85,3.85,3.85,5.744089,0.9084854,4.598115,0.6420973
3.86,3.86,3.86,3.86,5.8516474,0.90319884,4.5697412,0.68117946
3.87,3.87,3.87,3.87,5.926027,0.8928383,4.5594425,0.7861472
3.88,3.88,3.88,3.88,5.9347677,0.8951273,4.619282,0.64245313
3.89,3.89,3.89,3.89,6.0327635,0.89437354,4.5794897,0.8377531
3.9,3.9,3.9,3.9,6.08622,0.8938343,4.5683064,0.83750474
3.91,3.91,3.91,3.91,6.096978,0.89473903,4.5895114,0.7036739
3.92,3.92,3.92,3.92,6.0866647,0.8955587,4.614999,0.6725538
3.93,3.93,3.93,3.93,6.0523343,0.8993853,4.639755,0.5482858
3.94,3.94,3.94,3.94,6.085244,0.8961402,4.656506,0.44422793
3.95,3.95,3.95,3.95,6.0696096,0.9028122,4.699495,0.34108585
3.96,3.96,3.96,3.96,6.030492,0.9050935,4.720744,0.3117305
3.97,3.97,3.97,3.97,6.096291,0.9061283,4.6942406,0.31224293
3.98,3.98,3.98,3.98,6.090806,0.90954655,4.709345,0.29912108
3.99,3.99,3.99,3.99,6.008616,0.9064997,4.7180967,0.3176242
4.0,4.0,4.0,4.0,5.9716196,0.90260994,4.727299,0.3159228
4.01,4.01,4.01,4.01,6.02201,0.90921146,4.7567186,0.24493161
4.02,4.02,4.02,4.02,6.0146847,0.9085668,4.730775,0.2671347
4.03,4.03,4.03,4.03,6.0567374,0.9031429,4.7386475,0.32429183
4.04,4.04,4.04,4.04,6.1200986,0.9048799,4.758093,0.28420177
4.05,4.05,4.05,4.05,6.182219,0.9070222,4.727874,0.24836643
4.06,4.06,4.06,4.06,6.242218,0.9031539,4.6880045,0.2752604
4.07,4.07,4.07,4.07,6.282675,0.89825296,4.6571884,0.5135961
4.08,4.08,4.08,4.08,6.301259,0.89458627,4.609248,0.5760847
4.09,4.09,4.09,4.09,6.2208967,0.8982073,4.5393047,0.68102187
4.1,4.1,4.1,4.1,6.1094875,0.8937968,4.549601,0.60058284
4.11,4.11,4.11,4.11,6.078231,0.90294564,4.5728893,0.6247937
4.12,4.12,4.12,4.12,6.045358,0.9063196,4.5700374,0.55612504
4.13,4.13,4.13,4.13,6.0356245,0.909101,4.5944185,0.5334926
4.14,4.14,4.14,4.14,5.959342,0.9127383,4.6311235,0.35570747
4.15,4.15,4.15,4.15,5.8467436,0.9184319,4.6388044,0.28894126
4.16,4.16,4.16,4.16,5.7870584,0.9140973,4.641528,0.24265902
4.17,4.17,4.17,4.17,5.61231,0.9146612,4.6249533,0.26050094
4.18,4.18,4.18,4.18,5.5107064,0.91933763,4.6170197,0.25063926
4.19,4.19,4.19,4.19,5.4875126,0.92057693,4.631147,0.2557302
4.2,4.2,4.2,4.2,5.512092,0.92024803,4.6121545,0.29123545
4.21,4.21,4.21,4.21,5.535154,0.9181056,4.6198864,0.35199657
4.22,4.22,4.22,4.22,5.547134,0.91663444,4.64405,0.37272185
4.23,4.23,4.23,4.23,5.58636,0.9139776,4.6289377,0.36723542
4.24,4.24,4.24,4.24,5.5304694,0.9184744,4.649453,0.3547335
4.25,4.25,4.25,4.25,5.535247,0.9145192,4.6180654,0.34217593
4.26,4.26,4.26,4.26,5.47565,0.9112326,4.604385,0.38172466
4.27,4.27,4.27,4.27,5.569,0.91502273,4.621314,0.402687
4.28,4.28,4.28,4.28,5.593069,0.91583,4.570382,0.49144945
4.29,4.29,4.29,4.29,5.6429195,0.9132522,4.609265,0.42065167
4.3,4.3,4.3,4.3,5.6254396,0.91399384,4.5835986,0.4559986
4.31,4.31,4.31,4.31,5.576766,0.91194487,4.5719423,0.60646117
4.32,4.32,4.32,4.32,5.5570397,0.9131964,4.5594783,0.46190017
4.33,4.33,4.33,4.33,5.536747,0.91097844,4.5529757,0.6049678
4.34,4.34,4.34,4.34,5.5154676,0.9073018,4.562275,0.48999375
4.35,4.35,4.35,4.35,5.4617805,0.9097928,4.563498,0.6422363
4.36,4.36,4.36,4.36,5.3681154,0.917968,4.5790205,0.44631305
4.37,4.37,4.37,4.37,5.374968,0.9198499,4.627621,0.3929881
4.38,4.38,4.38,4.38,5.2816195,0.9267433,4.6352887,0.24934573
4.39,4.39,4.39,4.39,5.305932,0.92750233,4.618314,0.22883995
4.4,4.4,4.4,4.4,5.3224955,0.9287448,4.5961833,0.18023734
4.41,4.41,4.41,4.41,5.349044,0.92410535,4.5868344,0.25748613
4.42,4.42,4.42,4.42,5.3262563,0.9248271,4.623272,0.21435979
4.43,4.43,4.43,4.43,5.3092546,0.93145907,4.6221924,0.1830891
4.44,4.44,4.44,4.44,5.363678,0.9227315,4.635453,0.18534198
4.45,4.45,4.45,4.45,5.252556,0.9255105,4.6376944,0.1988545
4.46,4.46,4.46,4.46,5.2142496,0.922657,4.606508,0.24168853
4.47,4.47,4.47,4.47,5.246606,0.92262447,4.6004176,0.26065105
4.48,4.48,4.48,4.48,5.224484,0.92675245,4.584132,0.32516453
4.49,4.49,4.49,4.49,5.2196727,0.928648,4.5729685,0.280725
4.5,4.5,4.5,4.5,5.2610254,0.9289115,4.579178,0.23810282
4.51,4.51,4.51,4.51,5.234111,0.9272609,4.611229,0.2795464
4.52,4.52,4.52,4.52,5.272042,0.9281397,4.5987606,0.31177756
4.53,4.53,4.53,4.53,5.2539186,0.92832834,4.6051164,0.29472458
4.54,4.54,4.54,4.54,5.39832,0.92400265,4.5957947,0.39056695
4.55,4.55,4.55,4.55,5.5574317,0.9155302,4.6068826,0.40617505
4.56,4.56,4.56,4.56,5.789439,0.9071399,4.579579,0.5508076
4.57,4.57,4.57,4.57,5.933915,0.9006988,4.5448027,0.6797285
4.58,4.58,4.58,4.58,6.0336204,0.8987201,4.518112,0.78759205
4.59,4.59,4.59,4.59,6.125272,0.89675015,4.564702,0.69626474
4.6,4.6,4.6,4.6,6.1383433,0.8950526,4.5831704,0.73970985
4.61,4.61,4.61,4.61,6.030594,0.89417726,4.5550323,0.7539061
4.62,4.62,4.62,4.62,6.012725,0.89892036,4.547543,0.7409123
4.63,4.63,4.63,4.63,5.9807076,0.90191853,4.556868,0.6182295
4.64,4.64,4.64,4.64,5.944046,0.9020072,4.5474386,0.6769713
4.65,4.65,4.65,4.65,5.8320622,0.90811473,4.5635686,0.57202864
4.66,4.66,4.66,4.66,5.804756,0.9120573,4.6003675,0.39814076
4.67,4.67,4.67,4.67,5.768422,0.907334,4.606083,0.40411115
4.68,4.68,4.68,4.68,5.727736,0.9153172,4.6294265,0.40272456
4.69,4.69,4.69,4.69,5.647443,0.9168323,4.5728474,0.44998732
4.7,4.7,4.7,4.7,5.7240443,0.9138808,4.596088,0.54109055
4.71,4.71,4.71,4.71,5.6747103,0.9157573,4.5649514,0.53557956
4.72,4.72,4.72,4.72,5.661187,0.91153324,4.553073,0.6043576
4.73,4.73,4.73,4.73,5.6416903,0.90721667,4.5368457,0.5791767
4.74,4.74,4.74,4.74,5.6012144,0.912059,4.537534,0.6588655
4.75,4.75,4.75,4.75,5.56112,0.9107736,4.537727,0.6120595
4.76,4.76,4.76,4.76,5.5721235,0.91313905,4.514298,0.5697281
4.77,4.77,4.77,4.77,5.6161194,0.9126565,4.537256,0.6690332
4.78,4.78,4.78,4.78,5.6333423,0.9110778,4.5239105,0.73172474
4.79,4.79,4.79,4.79,5.7254953,0.9096408,4.4978657,0.74254096
4.8,4.8,4.8,4.8,5.739508,0.90917176,4.507766,0.7820469
4.81,4.81,4.81,4.81,5.6898775,0.90651417,4.4903574,0.7100405
4.82,4.82,4.82,4.82,5.746883,0.90957296,4.4813757,0.81000453
4.83,4.83,4.83,4.83,5.8195934,0.91124934,4.4788866,0.83231497
4.84,4.84,4.84,4.84,5.845861,0.90840197,4.4812374,0.845644
4.85,4.85,4.85,4.85,5.870864,0.90824354,4.4673624,0.9247017
4.86,4.86,4.86,4.86,5.8498673,0.90730715,4.478074,0.8770505
4.87,4.87,4.87,4.87,5.84055,0.90473145,4.474454,0.91521245
4.88,4.88,4.88,4.88,5.781671,0.90577334,4.490346,0.7931144
4.89,4.89,4.89,4.89,5.797813,0.91028225,4.478325,0.7947865
4.9,4.9,4.9,4.9,5.7914004,0.91052085,4.5032377,0.7057427
4.91,4.91,4.91,4.91,5.783131,0.907375,4.4968133,0.78420144
4.92,4.92,4.92,4.92,5.764015,0.9073679,4.503137,0.7533164
4.93,4.93,4.93,4.93,5.7561193,0.91449165,4.5117426,0.6617038
4.94,4.94,4.94,4.94,5.745478,0.9163688,4.5289907,0.5697088
4.95,4.95,4.95,4.95,5.6927214,0.91819656,4.561017,0.36938512
4.96,4.96,4.96,4.96,5.6854496,0.92044246,4.5913525,0.30499983
4.97,4.97,4.97,4.97,5.600318,0.91709936,4.5992837,0.30787593
4.98,4.98,4.98,4.98,5.5701313,0.92073375,4.597526,0.25692862
4.99,4.99,4.99,4.99,5.4310145,0.92264175,4.643712,0.2571892
5.0,5.0,5.0,5.0,5.3092623,0.92719877,4.6015205,0.2891167
5.01,5.01,5.01,5.01,5.201416,0.9276495,4.6085186,0.26140895
5.02,5.02,5.02,5.02,5.128392,0.9234565,4.6099353,0.25175965
5.03,5.03,5.03,5.03,5.082883,0.92537796,4.6124673,0.20742603
5.04,5.04,5.04,5.04,4.936171,0.9290663,4.5563912,0.3302381
5.05,5.05,5.05,5.05,4.793506,0.92945397,4.585472,0.23665528
5.06,5.06,5.06,5.06,4.760355,0.9279091,4.5840483,0.26152152
5.07,5.07,5.07,5.07,4.714844,0.92674017,4.609673,0.26314202
5.08,5.08,5.08,5.08,4.689103,0.92930305,4.597209,0.2441159
5.09,5.09,5.09,5.09,4.6119266,0.9281586,4.600873,0.22771683
5.1,5.1,5.1,5.1,4.445771,0.93479264,4.589904,0.17107566
5.11,5.11,5.11,5.11,4.4868793,0.93098867,4.579659,0.25423506
5.12,5.12,5.12,5.12,4.559703,0.93140733,4.565218,0.22375345
5.13,5.13,5.13,5.13,4.6360655,0.9340024,4.5662947,0.28014392
5.14,5.14,5.14,5.14,4.702173,0.92780864,4.5845947,0.25678697
5.15,5.15,5.15,5.15,4.605695,0.9306191,4.561764,0.2689461
5.16,5.16,5.16,5.16,4.632002,0.9301235,4.5669503,0.2616954
5.17,5.17,5.17,5.17,4.601015,0.930416,4.5926332,0.23584142
5.18,5.18,5.18,5.18,4.6732063,0.93274486,4.6074343,0.18475108
5.19,5.19,5.19,5.19,4.668981,0.92327994,4.5933695,0.2770829
5.2,5.2,5.2,5.2,4.7207017,0.9293214,4.588888,0.22679801
5.21,5.21,5.21,5.21,4.7203574,0.92547,4.605731,0.2146012
5.22,5.22,5.22,5.22,4.660783,0.9294012,4.5705175,0.25699538
5.23,5.23,5.23,5.23,4.576544,0.9247323,4.5790353,0.28249544
5.24,5.24,5.24,5.24,4.612786,0.92701596,4.5730476,0.25893077
5.25,5.25,5.25,5.25,4.7641673,0.9262077,4.5621824,0.22220631
5.26,5.26,5.26,5.26,4.8202453,0.9260298,4.587862,0.29489768
5.27,5.27,5.27,5.27,4.827869,0.9244177,4.574756,0.33655658
5.28,5.28,5.28,5.28,4.7818084,0.9213694,4.563711,0.26863822
5.29,5.29,5.29,5.29,4.745979,0.9244814,4.577294,0.27468076
5.3,5.3,5.3,5.3,4.76553,0.9289238,4.5775166,0.2861541
5.31,5.31,5.31,5.31,4.662776,0.92627877,4.580779,0.28644168
5.32,5.32,5.32,5.32,4.56379,0.9274589,4.550555,0.2886742
5.33,5.33,5.33,5.33,4.4018664,0.93087816,4.527507,0.27322108
5.34,5.34,5.34,5.34,4.4252634,0.9312091,4.549132,0.30571848
5.35,5.35,5.35,5.35,4.5182014,0.93192405,4.5384607,0.32433495
5.36,5.36,5.36,5.36,4.526121,0.9310013,4.580413,0.27496824
5.37,5.37,5.37,5.37,4.543283,0.92252207,4.5557175,0.22579686
5.38,5.38,5.38,5.38,4.5481176,0.93054754,4.568528,0.29552028
5.39,5.39,5.39,5.39,4.5284758,0.92857754,4.564629,0.2494005
5.4,5.4,5.4,5.4,4.3928423,0.9263444,4.558165,0.23054643
5.41,5.41,5.41,5.41,4.28218,0.9315163,4.5591116,0.20119622
5.42,5.42,5.42,5.42,4.2612567,0.92927086,4.566146,0.21793935
5.43,5.43,5.43,5.43,4.2915254,0.9286215,4.5607867,0.2206301
5.44,5.44,5.44,5.44,4.316849,0.9333164,4.549113,0.26398745
5.45,5.45,5.45,5.45,4.2056527,0.9302433,4.5438952,0.20969336
5.46,5.46,5.46,5.46,4.183142,0.9302484,4.529929,0.23403275
5.47,5.47,5.47,5.47,4.27158,0.9312397,4.546711,0.21870415
5.48,5.48,5.48,5.48,4.2720776,0.93115103,4.5438766,0.23935732
5.49,5.49,5.49,5.49,4.354305,0.9290656,4.5432796,0.2210172
5.5,5.5,5.5,5.5,4.4830375,0.9298728,4.554023,0.24925296
5.51,5.51,5.51,5.51,4.4883575,0.9298763,4.5664587,0.22759433
5.52,5.52,5.52,5.52,4.44416,0.92725307,4.569869,0.23282218
5.53,5.53,5.53,5.53,4.4483986,0.9290554,4.5843716,0.19795397
5.54,5.54,5.54,5.54,4.4849997,0.9327158,4.555188,0.2271289
5.55,5.55,5.55,5.55,4.4531107,0.9354337,4.5589695,0.22095351
5.56,5.56,5.56,5.56,4.412518,0.92890674,4.550398,0.2177475
5.57,5.57,5.57,5.57,4.403124,0.9320893,4.542623,0.22460958
5.58,5.58,5.58,5.58,4.405831,0.9313431,4.5399847,0.29411167
5.59,5.59,5.59,5.59,4.2857103,0.9276085,4.5385656,0.26885682
5.6,5.6,5.6,5.6,4.119379,0.93391466,4.5224013,0.23065667
5.61,5.61,5.61,5.61,4.033246,0.9415889,4.5182014,0.27911922
5.62,5.62,5.62,5.62,3.9560661,0.936203,4.5013604,0.29471773
5.63,5.63,5.63,5.63,3.9205556,0.93729526,4.5155544,0.20721309
5.64,5.64,5.64,5.64,3.934813,0.93887156,4.5210967,0.1858726
5.65,5.65,5.65,5.65,3.879951,0.94098043,4.5251384,0.21720012
5.66,5.66,5.66,5.66,3.7991054,0.9373492,4.5329447,0.15231986
5.67,5.67,5.67,5.67,3.852892,0.94092196,4.5142517,0.16349006
5.68,5.68,5.68,5.68,3.9705372,0.93426484,4.525384,0.22127752
5.69,5.69,5.69,5.69,4.005124,0.93349636,4.54037,0.19393261
5.7,5.7,5.7,5.7,3.9755695,0.9386781,4.540702,0.15268596
5.71,5.71,5.71,5.71,3.9632683,0.942078,4.5539184,0.1646392
5.72,5.72,5.72,5.72,3.9447715,0.9389919,4.5635343,0.14738226
5.73,5.73,5.73,5.73,3.949456,0.94144887,4.552595,0.14956136
5.74,5.74,5.74,5.74,3.8383,0.94255006,4.5527577,0.1101642
5.75,5.75,5.75,5.75,3.7286522,0.9370993,4.535109,0.12736519
5.76,5.76,5.76,5.76,3.7540383,0.9334017,4.5409,0.16737252
5.77,5.77,5.77,5.77,3.6751075,0.938423,4.534053,0.15413791
5.78,5.78,5.78,5.78,3.5816605,0.93996316,4.5265994,0.10635891
5.79,5.79,5.79,5.79,3.4999893,0.9445699,4.5207887,0.12320019
5.8,5.8,5.8,5.8,3.5856938,0.943285,4.522887,0.16145274
5.81,5.81,5.81,5.81,3.452762,0.9431237,4.5099297,0.11797296
5.82,5.82,5.82,5.82,3.6001842,0.9459756,4.5192676,0.15692008
5.83,5.83,5.83,5.83,3.5726101,0.94114894,4.5254946,0.15730187
5.84,5.84,5.84,5.84,3.7164338,0.9448401,4.5427485,0.16051233
5.85,5.85,5.85,5.85,3.8000476,0.9402865,4.5295854,0.17623596
5.86,5.86,5.86,5.86,3.6931682,0.94627297,4.528737,0.15398736
5.87,5.87,5.87,5.87,3.6157932,0.9474513,4.5163665,0.13897249
5.88,5.88,5.88,5.88,3.5720108,0.9429889,4.520288,0.13844657
5.89,5.89,5.89,5.89,3.5524335,0.94731057,4.5080433,0.1352754
5.9,5.9,5.9,5.9,3.4247622,0.9436863,4.501403,0.10084109
5.91,5.91,5.91,5.91,3.288873,0.9540348,4.5068355,0.12107883
5.92,5.92,5.92,5.92,3.2696433,0.9479307,4.501433,0.1204135
5.93,5.93,5.93,5.93,3.0227466,0.95459586,4.4418674,0.07840071
5.94,5.94,5.94,5.94,3.0258663,0.9467107,4.453904,0.10927496
5.95,5.95,5.95,5.95,2.9404027,0.9486232,4.4405565,0.0978377
5.96,5.96,5.96,5.96,2.9922276,0.94718856,4.435525,0.1335984
5.97,5.97,5.97,5.97,2.982839,0.9497358,4.400184,0.1248986
5.98,5.98,5.98,5.98,3.0368907,0.9488946,4.420253,0.13565777
5.99,5.99,5.99,5.99,3.1922848,0.94301903,4.43559,0.18155657
6.0,6.0,6.0,6.0,3.3570335,0.9419502,4.4361906,0.18421276
6.01,6.01,6.01,6.01,3.4065795,0.93898904,4.4680796,0.2159131
6.02,6.02,6.02,6.02,3.4763198,0.9451169,4.457212,0.16173042
6.03,6.03,6.03,6.03,3.6077335,0.94471395,4.4806404,0.27926093
6.04,6.04,6.04,6.04,3.5864072,0.94188964,4.4667044,0.2589087
6.05,6.05,6.05,6.05,3.7569656,0.9438859,4.482826,0.2540986
6.06,6.06,6.06,6.06,3.7878413,0.93814725,4.473408,0.3123115
6.07,6.07,6.07,6.07,3.9177659,0.93911135,4.4869213,0.3261522
6.08,6.08,6.08,6.08,4.0074053,0.9411133,4.4970737,0.28838685
6.09,6.09,6.09,6.09,4.050944,0.93728274,4.476469,0.3443413
6.1,6.1,6.1,6.1,4.050116,0.9401973,4.4780164,0.3462258
6.11,6.11,6.11,6.11,3.9874547,0.9402174,4.490048,0.24299891
6.12,6.12,6.12,6.12,3.9056015,0.9384661,4.475701,0.27932718
6.13,6.13,6.13,6.13,3.9145553,0.93879664,4.510766,0.17596406
6.14,6.14,6.14,6.14,3.8713822,0.9468384,4.486117,0.14582221
6.15,6.15,6.15,6.15,3.9617667,0.9405402,4.498565,0.15709439
6.16,6.16,6.16,6.16,3.9764996,0.9376442,4.5079637,0.17902097
6.17,6.17,6.17,6.17,3.909966,0.93913126,4.509005,0.14766732
6.18,6.18,6.18,6.18,3.8970876,0.94041044,4.506242,0.20383589
6.19,6.19,6.19,6.19,3.857984,0.9336246,4.502718,0.18626763
6.2,6.2,6.2,6.2,3.9030437,0.93849355,4.5175424,0.1786454
6.21,6.21,6.21,6.21,3.9264355,0.9409684,4.515888,0.18970503
6.22,6.22,6.22,6.22,3.8992562,0.93797845,4.5235195,0.22642586
6.23,6.23,6.23,6.23,3.9026592,0.9410308,4.514086,0.11279219
6.24,6.24,6.24,6.24,3.9008496,0.9414433,4.5281367,0.15145
6.25,6.25,6.25,6.25,3.905861,0.9390974,4.5032196,0.17631778
6.26,6.26,6.26,6.26,3.9021058,0.9422776,4.507462,0.2026984
6.27,6.27,6.27,6.27,3.883346,0.9413907,4.505473,0.22994788
6.28,6.28,6.28,6.28,3.8849716,0.9372858,4.494052,0.24972579
6.29,6.29,6.29,6.29,3.8206756,0.93489504,4.4840508,0.22160502
6.3,6.3,6.3,6.3,3.821838,0.9351479,4.499042,0.23785171
6.31,6.31,6.31,6.31,3.7633178,0.93698275,4.4643283,0.2516521
6.32,6.32,6.32,6.32,3.8133125,0.93139046,4.4807525,0.27297243
6.33,6.33,6.33,6.33,3.7826912,0.93123686,4.4621453,0.2681106
6.34,6.34,6.34,6.34,3.8678887,0.92796516,4.4765778,0.34480965
6.35,6.35,6.35,6.35,3.998682,0.9282931,4.4736347,0.32102734
6.36,6.36,6.36,6.36,4.0877576,0.9229533,4.4858074,0.36497808
6.37,6.37,6.37,6.37,4.0334563,0.92366046,4.4553013,0.3815527
6.38,6.38,6.38,6.38,4.0280867,0.92895234,4.4779167,0.2869858
6.39,6.39,6.39,6.39,4.0818243,0.9289896,4.465048,0.39511025
6.4,6.4,6.4,6.4,3.9471488,0.9247926,4.485208,0.31890714
6.41,6.41,6.41,6.41,3.94914,0.9281844,4.469777,0.43050465
6.42,6.42,6.42,6.42,3.960589,0.92614335,4.4843864,0.4179175
6.43,6.43,6.43,6.43,4.0774527,0.9250332,4.4605055,0.42436075
6.44,6.44,6.44,6.44,4.177181,0.92349374,4.4869146,0.4417039
6.45,6.45,6.45,6.45,4.2355328,0.92175484,4.4903646,0.43623537
6.46,6.46,6.46,6.46,4.21657,0.9305606,4.5183277,0.3734324
6.47,6.47,6.47,6.47,4.069571,0.9316312,4.5099525,0.29542714
6.48,6.48,6.48,6.48,3.8534255,0.9417447,4.492857,0.18997252
6.49,6.49,6.49,6.49,3.9380136,0.9412111,4.521462,0.15918492
6.5,6.5,6.5,6.5,3.7940044,0.9406021,4.5065136,0.2004761
6.51,6.51,6.51,6.51,3.624738,0.9451866,4.4984565,0.12674387
6.52,6.52,6.52,6.52,3.679053,0.9450884,4.505748,0.18062508
6.53,6.53,6.53,6.53,3.6167004,0.949135,4.496907,0.18659064
6.54,6.54,6.54,6.54,3.4483418,0.9528367,4.4739046,0.08729251
6.55,6.55,6.55,6.55,3.398014,0.9416375,4.477398,0.13575374
6.56,6.56,6.56,6.56,3.3171299,0.9479308,4.4549346,0.16131218
6.57,6.57,6.57,6.57,3.3226955,0.950833,4.474008,0.14981118
6.58,6.58,6.58,6.58,3.2920547,0.95298064,4.4492865,0.14051011
6.59,6.59,6.59,6.59,3.2628522,0.9485633,4.4668,0.09728462
6.6,6.6,6.6,6.6,3.2883103,0.9477065,4.476051,0.15838997
6.61,6.61,6.61,6.61,3.169785,0.94979095,4.4585505,0.16659823
6.62,6.62,6.62,6.62,3.0294566,0.9465705,4.4122047,0.15287948
6.63,6.63,6.63,6.63,3.1280136,0.9439292,4.439761,0.15282199
6.64,6.64,6.64,6.64,3.1549196,0.94832194,4.4151034,0.09732322
6.65,6.65,6.65,6.65,3.2813935,0.9490493,4.418455,0.09683482
6.66,6.66,6.66,6.66,3.4528618,0.94609374,4.458092,0.15682071
6.67,6.67,6.67,6.67,3.4850807,0.9441701,4.454615,0.14884013
6.68,6.68,6.68,6.68,3.4688046,0.9467991,4.4800496,0.15172051
6.69,6.69,6.69,6.69,3.5594525,0.9420245,4.4822683,0.14345255
6.7,6.7,6.7,6.7,3.6431408,0.94539326,4.5106883,0.1769925
6.71,6.71,6.71,6.71,3.66772,0.9427721,4.5024934,0.1477532
6.72,6.72,6.72,6.72,3.6960704,0.940742,4.514397,0.1580479
6.73,6.73,6.73,6.73,3.7019794,0.93852174,4.502704,0.21361008
6.74,6.74,6.74,6.74,3.7761884,0.9434579,4.5061436,0.16807795
6.75,6.75,6.75,6.75,3.7687564,0.93773973,4.5090437,0.20580614
6.76,6.76,6.76,6.76,3.8212585,0.9383443,4.5233355,0.20419113
6.77,6.77,6.77,6.77,3.7568812,0.9405619,4.517251,0.22526972
6.78,6.78,6.78,6.78,3.6631775,0.9371413,4.507644,0.19801313
6.79,6.79,6.79,6.79,3.7257266,0.9405502,4.5166345,0.21286273
6.8,6.8,6.8,6.8,3.690786,0.9351088,4.4928994,0.20217255
6.81,6.81,6.81,6.81,3.708297,0.9360734,4.5134754,0.20015843
6.82,6.82,6.82,6.82,3.720433,0.92899865,4.510558,0.20800862
6.83,6.83,6.83,6.83,3.7616048,0.93582803,4.5189023,0.20201263
6.84,6.84,6.84,6.84,3.8596466,0.9378272,4.5122647,0.24818487
6.85,6.85,6.85,6.85,3.952517,0.9362671,4.5157313,0.2223604
6.86,6.86,6.86,6.86,4.0188875,0.9379408,4.538799,0.1988958
6.87,6.87,6.87,6.87,4.044961,0.9327041,4.54029,0.2320017
6.88,6.88,6.88,6.88,4.06099,0.9364378,4.5374994,0.20436311
6.89,6.89,6.89,6.89,4.0872188,0.93493,4.543399,0.20822911
6.9,6.9,6.9,6.9,4.093227,0.9340485,4.54269,0.17761728
6.91,6.91,6.91,6.91,4.1239033,0.9350916,4.5269136,0.21383116
6.92,6.92,6.92,6.92,4.1150665,0.9345827,4.5330105,0.22958958
6.93,6.93,6.93,6.93,4.1012907,0.93266594,4.5276403,0.19301675
6.94,6.94,6.94,6.94,4.0929217,0.9311036,4.5328636,0.22703898
6.95,6.95,6.95,6.95,4.263064,0.9325057,4.534222,0.23903728
6.96,6.96,6.96,6.96,4.305765,0.9365102,4.532063,0.1949859
6.97,6.97,6.97,6.97,4.3559036,0.9335747,4.548935,0.17593196
6.98,6.98,6.98,6.98,4.336929,0.93224746,4.5304556,0.2701729
6.99,6.99,6.99,6.99,4.224812,0.9305569,4.537342,0.20823269
7.0,7.0,7.0,7.0,4.1236176,0.9349338,4.551141,0.17900632
7.01,7.01,7.01,7.01,4.2009497,0.93283397,4.5439196,0.21656685
7.02,7.02,7.02,7.02,3.9633193,0.9373417,4.5281916,0.22966751
7.03,7.03,7.03,7.03,3.8837738,0.93842953,4.539521,0.17861405
7.04,7.04,7.04,7.04,3.8915775,0.935798,4.508741,0.23231621
7.05,7.05,7.05,7.05,3.8106084,0.93301535,4.510305,0.19221045
7.06,7.06,7.06,7.06,3.8432508,0.93753576,4.52111,0.188914
7.07,7.07,7.07,7.07,3.8831692,0.934939,4.506673,0.1904622
7.08,7.08,7.08,7.08,4.022799,0.93160295,4.5278316,0.13122497
7.09,7.09,7.09,7.09,4.0071163,0.9344764,4.527292,0.24125473
7.1,7.1,7.1,7.1,4.0554056,0.9307393,4.5145154,0.22928397
7.11,7.11,7.11,7.11,3.988805,0.9286307,4.5128183,0.18397184
7.12,7.12,7.12,7.12,4.075688,0.9349526,4.538261,0.18930419
7.13,7.13,7.13,7.13,3.9499068,0.9334189,4.507659,0.19565567
7.14,7.14,7.14,7.14,4.060068,0.9342348,4.5253205,0.20279817
7.15,7.15,7.15,7.15,4.0756483,0.93062,4.512328,0.30185306
7.16,7.16,7.16,7.16,4.2414374,0.9346162,4.5209823,0.18034832
7.17,7.17,7.17,7.17,4.365176,0.9335327,4.55066,0.24341348
7.18,7.18,7.18,7.18,4.441484,0.9303013,4.544704,0.20015988
7.19,7.19,7.19,7.19,4.4498982,0.9209956,4.5611596,0.2326895
7.2,7.2,7.2,7.2,4.546727,0.933745,4.5740366,0.23368648
7.21,7.21,7.21,7.21,4.6319723,0.92778,4.5797186,0.24737303
7.22,7.22,7.22,7.22,4.605962,0.9327424,4.5881357,0.22106683
7.23,7.23,7.23,7.23,4.560275,0.9261495,4.57605,0.25898683
7.24,7.24,7.24,7.24,4.6531324,0.9269794,4.5758014,0.26944852
7.25,7.25,7.25,7.25,4.655505,0.9261185,4.5741873,0.29878336
7.26,7.26,7.26,7.26,4.667824,0.928957,4.572133,0.26669028
7.27,7.27,7.27,7.27,4.5760574,0.9308394,4.561501,0.2519851
7.28,7.28,7.28,7.28,4.4801555,0.93458956,4.568941,0.21062942
7.29,7.29,7.29,7.29,4.4630976,0.93289316,4.547952,0.2822337
7.3,7.3,7.3,7.3,4.3877525,0.93229276,4.520826,0.27068466
7.31,7.31,7.31,7.31,4.407859,0.92965186,4.5272636,0.26534915
7.32,7.32,7.32,7.32,4.398923,0.9329747,4.538441,0.277391
7.33,7.33,7.33,7.33,4.4127045,0.9292132,4.547588,0.2645113
7.34,7.34,7.34,7.34,4.3731575,0.9297267,4.5349293,0.2752147
7.35,7.35,7.35,7.35,4.4157133,0.9279154,4.5412264,0.32791233
7.36,7.36,7.36,7.36,4.5655875,0.9257749,4.57356,0.22420534
7.37,7.37,7.37,7.37,4.586913,0.9316184,4.5614176,0.28335923
7.38,7.38,7.38,7.38,4.633359,0.92736566,4.5597467,0.26970023
7.39,7.39,7.39,7.39,4.789277,0.9280542,4.604319,0.25448045
7.4,7.4,7.4,7.4,4.8838,0.9246086,4.5798883,0.33509713
7.41,7.41,7.41,7.41,4.7955403,0.9298912,4.5770006,0.32519788
7.42,7.42,7.42,7.42,4.885393,0.92437613,4.5765,0.36135608
7.43,7.43,7.43,7.43,4.8347726,0.9274338,4.573499,0.3060831
7.44,7.44,7.44,7.44,4.8780127,0.9254433,4.577093,0.2756936
7.45,7.45,7.45,7.45,4.9474277,0.92605513,4.5857496,0.24893999
7.46,7.46,7.46,7.46,5.11296,0.91969377,4.568618,0.358884
7.47,7.47,7.47,7.47,5.057771,0.9182558,4.5780993,0.32217297
7.48,7.48,7.48,7.48,5.1105504,0.92070687,4.5511284,0.38690558
7.49,7.49,7.49,7.49,5.186586,0.92333114,4.582689,0.34979555
7.5,7.5,7.5,7.5,5.1587677,0.91961586,4.576513,0.3529921
7.51,7.51,7.51,7.51,5.214549,0.9227704,4.574797,0.44621715
7.52,7.52,7.52,7.52,5.2659345,0.9134237,4.537846,0.44757
7.53,7.53,7.53,7.53,5.418138,0.9165907,4.555823,0.33458576
7.54,7.54,7.54,7.54,5.4318895,0.9180673,4.564776,0.46105003
7.55,7.55,7.55,7.55,5.346706,0.9150923,4.5659676,0.45507473
7.56,7.56,7.56,7.56,5.368762,0.91673434,4.568212,0.5858901
7.57,7.57,7.57,7.57,5.359847,0.91350687,4.542672,0.51862484
7.58,7.58,7.58,7.58,5.3851714,0.91391057,4.5573096,0.54547846
7.59,7.59,7.59,7.59,5.3090773,0.91867304,4.5669208,0.4891761
7.6,7.6,7.6,7.6,5.302974,0.9162946,4.5573683,0.44433132
7.61,7.61,7.61,7.61,5.305637,0.92330694,4.560818,0.44765872
7.62,7.62,7.62,7.62,5.3709884,0.9162799,4.5292697,0.5563884
7.63,7.63,7.63,7.63,5.431228,0.91701716,4.5315614,0.580002
7.64,7.64,7.64,7.64,5.4019804,0.9158553,4.539825,0.5335499
7.65,7.65,7.65,7.65,5.412219,0.9212152,4.571235,0.49150977
7.66,7.66,7.66,7.66,5.3433847,0.9212853,4.5861554,0.36417276
7.67,7.67,7.67,7.67,5.3641396,0.91835177,4.5797606,0.3710194
7.68,7.68,7.68,7.68,5.212601,0.9239818,4.58011,0.35414913
7.69,7.69,7.69,7.69,5.235629,0.92180264,4.580634,0.3247441
7.7,7.7,7.7,7.7,5.2263813,0.9235593,4.591572,0.28114104
7.71,7.71,7.71,7.71,5.2348175,0.92307436,4.5994573,0.2653891
7.72,7.72,7.72,7.72,5.3306084,0.92366534,4.6018972,0.2538508
7.73,7.73,7.73,7.73,5.3354545,0.9190962,4.605567,0.28105706
7.74,7.74,7.74,7.74,5.4369297,0.92179906,4.600839,0.32681042
7.75,7.75,7.75,7.75,5.4845986,0.91875255,4.616804,0.34460858
7.76,7.76,7.76,7.76,5.4505053,0.9188533,4.6079154,0.30070037
7.77,7.77,7.77,7.77,5.4649973,0.9217884,4.6576276,0.28618667
7.78,7.78,7.78,7.78,5.421859,0.92018497,4.619606,0.33568162
7.79,7.79,7.79,7.79,5.411376,0.9172012,4.6255097,0.3577485
7.8,7.8,7.8,7.8,5.4072123,0.92091924,4.591319,0.40218568
7.81,7.81,7.81,7.81,5.441827,0.91268796,4.618911,0.4462505
7.82,7.82,7.82,7.82,5.4475207,0.9163564,4.596952,0.3646832
7.83,7.83,7.83,7.83,5.6322756,0.91509026,4.6063886,0.44682574
7.84,7.84,7.84,7.84,5.6797347,0.9155804,4.617559,0.43597585
7.85,7.85,7.85,7.85,5.724908,0.9109486,4.5983763,0.41757998
7.86,7.86,7.86,7.86,5.7019844,0.90785027,4.584937,0.49310535
7.87,7.87,7.87,7.87,5.732326,0.90917814,4.607408,0.5041658
7.88,7.88,7.88,7.88,5.7980943,0.91323376,4.643469,0.44812918
7.89,7.89,7.89,7.89,5.760619,0.9121048,4.619251,0.433572
7.9,7.9,7.9,7.9,5.70317,0.9112687,4.5880046,0.4101871
7.91,7.91,7.91,7.91,5.754613,0.9159993,4.6360106,0.41668826
7.92,7.92,7.92,7.92,5.7195272,0.9141833,4.642673,0.3638227
7.93,7.93,7.93,7.93,5.707288,0.91652185,4.656948,0.3606717
7.94,7.94,7.94,7.94,5.751758,0.91786754,4.647858,0.31287712
7.95,7.95,7.95,7.95,5.690539,0.9186648,4.6441493,0.3160422
7.96,7.96,7.96,7.96,5.698259,0.91575927,4.644151,0.33329827
7.97,7.97,7.97,7.97,5.674141,0.91599524,4.5866795,0.37502217
7.98,7.98,7.98,7.98,5.6681457,0.91366017,4.619963,0.41656917
7.99,7.99,7.99,7.99,5.6990113,0.9224763,4.652883,0.2937079
8.0,8.0,8.0,8.0,5.6798277,0.9193881,4.6579785,0.26486576
8.01,8.01,8.01,8.01,5.5721335,0.9223274,4.666243,0.18643877
8.02,8.02,8.02,8.02,5.615714,0.9191354,4.656677,0.21925502
8.03,8.03,8.03,8.03,5.620379,0.92356014,4.652127,0.18155318
8.04,8.04,8.04,8.04,5.550727,0.9261096,4.6420903,0.22218883
8.05,8.05,8.05,8.05,5.5245123,0.9236619,4.6568303,0.26501006
8.06,8.06,8.06,8.06,5.5288424,0.9205576,4.6181555,0.26355204
8.07,8.07,8.07,8.07,5.628291,0.9107877,4.5887704,0.36680707
8.08,8.08,8.08,8.08,5.6227922,0.91141355,4.5520225,0.5011859
8.09,8.09,8.09,8.09,5.75926,0.91281974,4.536151,0.51516926
8.1,8.1,8.1,8.1,5.9927006,0.91409266,4.5509706,0.49765578
8.11,8.11,8.11,8.11,6.0490136,0.9038662,4.513437,0.5883836
8.12,8.12,8.12,8.12,6.07794,0.9030237,4.5222564,0.60915595
8.13,8.13,8.13,8.13,6.126605,0.90280086,4.533925,0.5807184
8.14,8.14,8.14,8.14,6.070284,0.9042343,4.511854,0.6068741
8.15,8.15,8.15,8.15,6.0412107,0.9003822,4.5221705,0.6299981
8.16,8.16,8.16,8.16,6.0304418,0.9039506,4.564692,0.5455989
8.17,8.17,8.17,8.17,6.0056314,0.9116785,4.5720224,0.4032476
8.18,8.18,8.18,8.18,5.973241,0.90686023,4.5674314,0.34554794
8.19,8.19,8.19,8.19,5.9066396,0.9068009,4.595529,0.41920036
8.2,8.2,8.2,8.2,5.964057,0.9104722,4.562632,0.39464676
8.21,8.21,8.21,8.21,5.9481072,0.9107668,4.60378,0.3779537
8.22,8.22,8.22,8.22,5.8926444,0.9110924,4.587579,0.37083793
8.23,8.23,8.23,8.23,5.8863726,0.90730584,4.597871,0.36891517
8.24,8.24,8.24,8.24,5.905095,0.9122569,4.5772853,0.31816345
8.25,8.25,8.25,8.25,5.8822184,0.9140951,4.612487,0.37411332
8.26,8.26,8.26,8.26,5.889232,0.9163605,4.5864406,0.38520652
8.27,8.27,8.27,8.27,5.8420944,0.9116489,4.5846066,0.33633232
8.28,8.28,8.28,8.28,5.8340673,0.9098818,4.573936,0.3348947
8.29,8.29,8.29,8.29,5.8025994,0.90847254,4.582387,0.3884533
8.3,8.3,8.3,8.3,5.8587084,0.9109686,4.5934124,0.3845017
8.31,8.31,8.31,8.31,5.810843,0.9097934,4.600654,0.39931083
8.32,8.32,8.32,8.32,5.791565,0.91545314,4.5465255,0.47049633
8.33,8.33,8.33,8.33,5.8142676,0.91578066,4.537304,0.46667928
8.34,8.34,8.34,8.34,5.8620377,0.91758966,4.52827,0.5293602
8.35,8.35,8.35,8.35,5.9084177,0.9138273,4.5413866,0.61701
8.36,8.36,8.36,8.36,5.7875996,0.9096464,4.5321293,0.6052862
8.37,8.37,8.37,8.37,5.6849465,0.9123956,4.5189505,0.63830006
8.38,8.38,8.38,8.38,5.4989066,0.9129859,4.502709,0.7187386
8.39,8.39,8.39,8.39,5.456236,0.91710556,4.5369196,0.63252527
8.4,8.4,8.4,8.4,5.3254304,0.9175024,4.518185,0.74218214
8.41,8.41,8.41,8.41,5.3066235,0.9181135,4.4934225,0.734115
8.42,8.42,8.42,8.42,5.3309608,0.91521776,4.455039,0.8238963
8.43,8.43,8.43,8.43,5.324153,0.9172543,4.4874735,0.7639607
8.44,8.44,8.44,8.44,5.4982157,0.91275585,4.477576,0.7922729
8.45,8.45,8.45,8.45,5.563998,0.91745436,4.4868174,0.8531888
8.46,8.46,8.46,8.46,5.6517887,0.90713614,4.481003,1.0105193
8.47,8.47,8.47,8.47,5.685999,0.906803,4.465253,0.9202774
8.48,8.48,8.48,8.48,5.6261086,0.913411,4.5078974,0.8530676
8.49,8.49,8.49,8.49,5.6052713,0.91259605,4.4904056,0.8316482
8.5,8.5,8.5,8.5,5.6020594,0.9092862,4.4860725,0.95323753
8.51,8.51,8.51,8.51,5.4760733,0.9098855,4.506611,0.84007484
8.52,8.52,8.52,8.52,5.393405,0.91574556,4.516828,0.74520224
8.53,8.53,8.53,8.53,5.1558905,0.9185349,4.5135956,0.5682199
8.54,8.54,8.54,8.54,4.9442954,0.92308694,4.539579,0.34874398
8.55,8.55,8.55,8.55,4.7863255,0.93492204,4.552833,0.21017754
8.56,8.56,8.56,8.56,4.5914335,0.9336897,4.570859,0.13612905
8.57,8.57,8.57,8.57,4.466009,0.9360552,4.5620313,0.14645004
8.58,8.58,8.58,8.58,4.415523,0.93107367,4.573185,0.15992968
8.59,8.59,8.59,8.59,4.154757,0.93687105,4.531147,0.11609038
8.6,8.6,8.6,8.6,4.0058928,0.94316626,4.5349145,0.1863655
8.61,8.61,8.61,8.61,3.8361123,0.9436162,4.5149355,0.1335403
8.62,8.62,8.62,8.62,3.8331852,0.9386357,4.5251875,0.16866013
8.63,8.63,8.63,8.63,3.7267022,0.93998975,4.5044417,0.15996325
8.64,8.64,8.64,8.64,3.6630332,0.94452494,4.4907126,0.169366
8.65,8.65,8.65,8.65,3.6139827,0.93909866,4.5093207,0.16070801
8.66,8.66,8.66,8.66,3.589328,0.9428959,4.500355,0.23276827
8.67,8.67,8.67,8.67,3.6105456,0.94131404,4.5015683,0.18441164
8.68,8.68,8.68,8.68,3.716727,0.94074214,4.5117593,0.21529905
8.69,8.69,8.69,8.69,3.6946864,0.9358387,4.497743,0.17418744
8.7,8.7,8.7,8.7,3.6985054,0.94406843,4.5092945,0.20241113
8.71,8.71,8.71,8.71,3.6977897,0.938361,4.4863844,0.22459865
8.72,8.72,8.72,8.72,3.7571208,0.93390435,4.475732,0.2440649
8.73,8.73,8.73,8.73,3.8111687,0.93124783,4.4693437,0.21455213
8.74,8.74,8.74,8.74,3.9099164,0.9382017,4.473734,0.25497335
8.75,8.75,8.75,8.75,4.0032206,0.93487376,4.501723,0.20856443
8.76,8.76,8.76,8.76,4.138373,0.9339746,4.511821,0.17420071
8.77,8.77,8.77,8.77,4.271721,0.9317706,4.5256104,0.28298715
8.78,8.78,8.78,8.78,4.4646177,0.9288268,4.5439153,0.28783822
8.79,8.79,8.79,8.79,4.7536216,0.9200061,4.590449,0.26197886
8.8,8.8,8.8,8.8,4.8994293,0.925722,4.5988207,0.29333627
8.81,8.81,8.81,8.81,5.0821505,0.92611855,4.6159477,0.30874702
8.82,8.82,8.82,8.82,5.1648607,0.927376,4.6290674,0.27671513
8.83,8.83,8.83,8.83,5.2281885,0.9215822,4.6186676,0.40270266
8.84,8.84,8.84,8.84,5.324405,0.92189205,4.630677,0.39207342
8.85,8.85,8.85,8.85,5.4003296,0.917097,4.609171,0.33465916
8.86,8.86,8.86,8.86,5.5089927,0.9137433,4.6230526,0.36074573
8.87,8.87,8.87,8.87,5.5747137,0.91627884,4.63538,0.34613612
8.88,8.88,8.88,8.88,5.6617975,0.91007173,4.628381,0.36526588
8.89,8.89,8.89,8.89,5.714633,0.91256064,4.6005907,0.38310233
8.9,8.9,8.9,8.9,5.8104525,0.91141015,4.600889,0.3962177
8.91,8.91,8.91,8.91,5.910217,0.9074279,4.6400056,0.3739253
8.92,8.92,8.92,8.92,6.0117254,0.9090745,4.6091394,0.44274926
8.93,8.93,8.93,8.93,6.041597,0.9095229,4.5938363,0.45413822
8.94,8.94,8.94,8.94,6.059416,0.9066202,4.5752726,0.51986074
8.95,8.95,8.95,8.95,6.1951256,0.9039971,4.5907707,0.47219497
8.96,8.96,8.96,8.96,6.226437,0.90496427,4.5704947,0.61626184
8.97,8.97,8.97,8.97,6.268136,0.9041996,4.5147915,0.72532964
8.98,8.98,8.98,8.98,6.270851,0.9004548,4.536727,0.58279157
8.99,8.99,8.99,8.99,6.2700043,0.9085075,4.5582385,0.5187994
9.0,9.0,9.0,9.0,6.3000665,0.8983011,4.541692,0.54719007
9.01,9.01,9.01,9.01,6.3262067,0.90221757,4.581328,0.42343664
9.02,9.02,9.02,9.02,6.3078165,0.9054805,4.5868177,0.36881238
9.03,9.03,9.03,9.03,6.2343345,0.90328777,4.5827274,0.44597188
9.04,9.04,9.04,9.04,6.2331257,0.8957529,4.5373583,0.76524484
9.05,9.05,9.05,9.05,6.201659,0.90174466,4.5803733,0.56665856
9.06,9.06,9.06,9.06,6.1294336,0.9086235,4.5633883,0.52469957
9.07,9.07,9.07,9.07,6.2056904,0.904751,4.522282,0.66375923
9.08,9.08,9.08,9.08,6.154786,0.89743316,4.499019,0.7628632
9.09,9.09,9.09,9.09,6.172269,0.89417267,4.4969378,0.926116
9.1,9.1,9.1,9.1,6.1624355,0.90028316,4.5004206,0.8519416
9.11,9.11,9.11,9.11,6.161275,0.89914083,4.485529,0.9664712
9.12,9.12,9.12,9.12,6.2328634,0.8979766,4.4909773,0.96194315
9.13,9.13,9.13,9.13,6.1877937,0.90096056,4.517664,0.77745545
9.14,9.14,9.14,9.14,6.1717634,0.9035047,4.531969,0.74798834
9.15,9.15,9.15,9.15,6.154567,0.90783024,4.5657797,0.66986924
9.16,9.16,9.16,9.16,6.070404,0.9060381,4.5958548,0.4732999
9.17,9.17,9.17,9.17,6.1052036,0.90203893,4.586538,0.5372437
9.18,9.18,9.18,9.18,6.117519,0.9086509,4.5874376,0.4940013
9.19,9.19,9.19,9.19,6.161834,0.906874,4.5768747,0.6987049
9.2,9.2,9.2,9.2,6.108843,0.9118904,4.548339,0.658575
9.21,9.21,9.21,9.21,6.1301603,0.9055837,4.5383806,0.62078565
9.22,9.22,9.22,9.22,6.073616,0.8993273,4.557925,0.7206624
9.23,9.23,9.23,9.23,6.088583,0.90291196,4.560799,0.6874191
9.24,9.24,9.24,9.24,6.0606413,0.900479,4.5323677,0.7917449
9.25,9.25,9.25,9.25,6.04214,0.89968604,4.492631,0.92988557
9.26,9.26,9.26,9.26,6.034497,0.89948577,4.4726763,1.0425705
9.27,9.27,9.27,9.27,6.1082864,0.89269,4.4276915,1.184514
9.28,9.28,9.28,9.28,6.140149,0.8878816,4.3973875,1.3759847
9.29,9.29,9.29,9.29,6.197154,0.88629043,4.369895,1.400815
9.3,9.3,9.3,9.3,6.2729654,0.8879816,4.355969,1.4239844
9.31,9.31,9.31,9.31,6.3717217,0.88100564,4.3277535,1.4961922
9.32,9.32,9.32,9.32,6.3732877,0.8873342,4.3371077,1.44603
9.33,9.33,9.33,9.33,6.3636885,0.88310015,4.359646,1.2768286
9.34,9.34,9.34,9.34,6.3487506,0.8902485,4.3670177,1.2355269
9.35,9.35,9.35,9.35,6.3403044,0.8851364,4.381296,1.3216786
9.36,9.36,9.36,9.36,6.3251195,0.89065874,4.406617,1.1955107
9.37,9.37,9.37,9.37,6.2833853,0.89242536,4.397521,1.1460482
9.38,9.38,9.38,9.38,6.305232,0.89328974,4.4120264,1.0326152
9.39,9.39,9.39,9.39,6.3081965,0.89682233,4.4477005,0.820385
9.4,9.4,9.4,9.4,6.3038235,0.9024078,4.4752836,0.7814245
9.41,9.41,9.41,9.41,6.2383595,0.9009527,4.500493,0.7947382
9.42,9.42,9.42,9.42,6.279033,0.8976796,4.4951363,0.86491525
9.43,9.43,9.43,9.43,6.2216053,0.89762914,4.5002475,0.82041633
9.44,9.44,9.44,9.44,6.215172,0.902565,4.5305953,0.68952864
9.45,9.45,9.45,9.45,6.203231,0.9049576,4.5469227,0.6071519
9.46,9.46,9.46,9.46,6.1834154,0.90805435,4.540828,0.6524463
9.47,9.47,9.47,9.47,6.149521,0.91117066,4.55922,0.5448512
9.48,9.48,9.48,9.48,6.191242,0.9056303,4.5384617,0.670561
9.49,9.49,9.49,9.49,6.1688538,0.90815866,4.5509634,0.5845047
9.5,9.5,9.5,9.5,6.2442274,0.90641034,4.54297,0.5719875
9.51,9.51,9.51,9.51,6.215435,0.9039561,4.521884,0.62460166
9.52,9.52,9.52,9.52,6.2529807,0.90026426,4.513812,0.7259027
9.53,9.53,9.53,9.53,6.2755036,0.902952,4.5181437,0.74263465
9.54,9.54,9.54,9.54,6.267619,0.8984806,4.495512,0.69537187
9.55,9.55,9.55,9.55,6.284438,0.90283,4.50034,0.8375638
9.56,9.56,9.56,9.56,6.257756,0.9007657,4.529988,0.7471324
9.57,9.57,9.57,9.57,6.294196,0.8991416,4.5190735,0.82909393
9.58,9.58,9.58,9.58,6.24662,0.902068,4.523855,0.85865295
9.59,9.59,9.59,9.59,6.2264795,0.8982687,4.511834,0.81206715
9.6,9.6,9.6,9.6,6.227946,0.9032532,4.52643,0.8380906
9.61,9.61,9.61,9.61,6.236308,0.9002181,4.5180936,0.7952199
9.62,9.62,9.62,9.62,6.2315817,0.8983836,4.533038,0.74231875
9.63,9.63,9.63,9.63,6.1755943,0.90016174,4.522249,0.7617587
9.64,9.64,9.64,9.64,6.232808,0.9016695,4.5486183,0.73642576
9.65,9.65,9.65,9.65,6.232063,0.90081084,4.5355053,0.78524446
9.66,9.66,9.66,9.66,6.2203183,0.90421927,4.574594,0.6019921
9.67,9.67,9.67,9.67,6.2262344,0.90002763,4.568252,0.6276711
9.68,9.68,9.68,9.68,6.167655,0.90548265,4.5892124,0.6151665
9.69,9.69,9.69,9.69,6.166234,0.9020799,4.5472956,0.6252655
9.7,9.7,9.7,9.7,6.133235,0.9002181,4.56876,0.64480776
9.71,9.71,9.71,9.71,6.117306,0.9024512,4.54102,0.653638
9.72,9.72,9.72,9.72,6.135646,0.899817,4.5281873,0.76714146
9.73,9.73,9.73,9.73,6.1649976,0.90357417,4.5262866,0.8351469
9.74,9.74,9.74,9.74,6.107909,0.9031049,4.542966,0.82805586
9.75,9.75,9.75,9.75,6.1009526,0.9022385,4.542204,0.8278533
9.76,9.76,9.76,9.76,6.134653,0.8996674,4.478967,0.78100353
9.77,9.77,9.77,9.77,6.1259165,0.90740454,4.528704,0.7301571
9.78,9.78,9.78,9.78,6.115467,0.9005744,4.538272,0.5791554
9.79,9.79,9.79,9.79,6.1495743,0.89402294,4.525335,0.7169596
9.8,9.8,9.8,9.8,6.176504,0.90133554,4.528779,0.6851139
9.81,9.81,9.81,9.81,6.2159705,0.89922935,4.4972677,0.8439835
9.82,9.82,9.82,9.82,6.2339215,0.89481866,4.5012035,0.8089032
9.83,9.83,9.83,9.83,6.257598,0.90053254,4.5023756,0.77345926
9.84,9.84,9.84,9.84,6.2872543,0.8949825,4.4898477,0.8656887
9.85,9.85,9.85,9.85,6.2784767,0.90028733,4.475983,0.8609086
9.86,9.86,9.86,9.86,6.264462,0.895367,4.47906,0.9754838
9.87,9.87,9.87,9.87,6.2577353,0.8998623,4.4723554,0.8696159
9.88,9.88,9.88,9.88,6.308675,0.8995422,4.50816,0.7754788
9.89,9.89,9.89,9.89,6.3033547,0.90066624,4.5240326,0.7286719
9.9,9.9,9.9,9.9,6.351627,0.89865273,4.5256906,0.84410655
9.91,9.91,9.91,9.91,6.354116,0.89646596,4.486457,0.9077209
9.92,9.92,9.92,9.92,6.305644,0.89455163,4.5042014,0.8124839
9.93,9.93,9.93,9.93,6.266805,0.89759666,4.513335,0.7821344
9.94,9.94,9.94,9.94,6.286099,0.8995048,4.4907365,0.8552992
9.95,9.95,9.95,9.95,6.2812853,0.8911096,4.493101,0.8759632
9.96,9.96,9.96,9.96,6.237214,0.8994876,4.4895225,0.8914501
9.97,9.97,9.97,9.97,6.181458,0.8991187,4.5250745,0.7269188
9.98,9.98,9.98,9.98,6.232841,0.8977723,4.5073037,0.8369967
9.99,9.99,9.99,9.99,6.1984987,0.89768904,4.5534334,0.75081885
10.0,10.0,10.0,10.0,6.101792,0.8927286,4.543197,0.9012886
10.01,10.01,10.01,10.01,6.109849,0.8979109,4.52047,0.9018977
10.02,10.02,10.02,10.02,6.131232,0.89459723,4.4910426,1.0773237
10.03,10.03,10.03,10.03,6.152285,0.89417744,4.4486847,1.0392779
10.04,10.04,10.04,10.04,6.21569,0.8950739,4.4393663,1.1200259
10.05,10.05,10.05,10.05,6.290878,0.8905233,4.4021015,1.2154927
10.06,10.06,10.06,10.06,6.361311,0.8926896,4.4038,1.332184
10.07,10.07,10.07,10.07,6.445492,0.88530046,4.364581,1.4270318
10.08,10.08,10.08,10.08,6.4670725,0.88302773,4.369811,1.4252102
10.09,10.09,10.09,10.09,6.4508295,0.8820081,4.3944807,1.3140706
10.1,10.1,10.1,10.1,6.4685297,0.87868756,4.356839,1.2721603
10.11,10.11,10.11,10.11,6.5335593,0.8770137,4.347787,1.4018562
10.12,10.12,10.12,10.12,6.5876985,0.8762252,4.3126783,1.7305689
10.13,10.13,10.13,10.13,6.5699015,0.8701131,4.3193483,1.6616023
10.14,10.14,10.14,10.14,6.556314,0.8707506,4.306058,1.7019066
10.15,10.15,10.15,10.15,6.553111,0.86381483,4.255142,1.9093405
10.16,10.16,10.16,10.16,6.6026487,0.8656665,4.2383757,2.1194534
10.17,10.17,10.17,10.17,6.6014557,0.8621389,4.2372265,2.1316473
10.18,10.18,10.18,10.18,6.5925245,0.8654801,4.2206035,2.263954
10.19,10.19,10.19,10.19,6.6361265,0.8544224,4.185397,2.552679
10.2,10.2,10.2,10.2,6.648805,0.8566125,4.160571,2.698876
10.21,10.21,10.21,10.21,6.6021743,0.85704833,4.151794,2.8097734
10.22,10.22,10.22,10.22,6.6589575,0.84615165,4.0894327,3.1443124
10.23,10.23,10.23,10.23,6.6867957,0.8462982,4.100121,2.9991653
10.24,10.24,10.24,10.24,6.703687,0.84552574,4.077856,3.11138
10.25,10.25,10.25,10.25,6.748664,0.8435793,4.0509596,3.1922555
10.26,10.26,10.26,10.26,6.736238,0.8406914,4.021627,3.2499185
10.27,10.27,10.27,10.27,6.7826834,0.83976936,4.020588,3.3116634
10.28,10.28,10.28,10.28,6.793456,0.8383671,4.002661,3.3845363
10.29,10.29,10.29,10.29,6.7960143,0.8382142,4.0035744,3.4083977
10.3,10.3,10.3,10.3,6.784532,0.839228,4.0131197,3.3209147
10.31,10.31,10.31,10.31,6.7482553,0.8384557,4.0130606,3.2605157
10.32,10.32,10.32,10.32,6.7808867,0.8386097,4.017565,3.304493
10.33,10.33,10.33,10.33,6.826136,0.83769816,4.0115447,3.4258513
10.34,10.34,10.34,10.34,6.8012786,0.8355217,3.993937,3.41571
10.35,10.35,10.35,10.35,6.8490243,0.83593893,3.989013,3.4850574
10.36,10.36,10.36,10.36,6.815192,0.83681667,4.000124,3.4551892
10.37,10.37,10.37,10.37,6.855409,0.8377959,3.9959724,3.4917893
10.38,10.38,10.38,10.38,6.825907,0.8360691,3.999637,3.436376
10.39,10.39,10.39,10.39,6.822097,0.8347608,3.9811242,3.5177684
10.4,10.4,10.4,10.4,6.817495,0.8366698,3.999488,3.3945708
10.41,10.41,10.41,10.41,6.8222556,0.837996,4.0034184,3.4420745
10.42,10.42,10.42,10.42,6.7943406,0.83825696,4.0170436,3.3422687
10.43,10.43,10.43,10.43,6.7856073,0.8387202,4.027317,3.2432704
10.44,10.44,10.44,10.44,6.7519445,0.83987635,4.05496,3.066405
10.45,10.45,10.45,10.45,6.7338905,0.8531377,4.108701,2.8311067
10.46,10.46,10.46,10.46,6.715657,0.8550316,4.149981,2.7089353
10.47,10.47,10.47,10.47,6.662528,0.86038417,4.167288,2.6200855
10.48,10.48,10.48,10.48,6.6647997,0.8612642,4.190128,2.466823
10.49,10.49,10.49,10.49,6.725914,0.8554589,4.1321487,2.6801493
10.5,10.5,10.5,10.5,6.5870504,0.8732337,4.2187114,2.252543
10.51,10.51,10.51,10.51,6.5114837,0.8748599,4.266504,2.0092082
10.52,10.52,10.52,10.52,6.56567,0.881417,4.3175993,1.8014406
10.53,10.53,10.53,10.53,6.525443,0.88747567,4.3547053,1.6470191
10.54,10.54,10.54,10.54,6.4620147,0.88532096,4.3059015,1.5938655
10.55,10.55,10.55,10.55,6.453166,0.890436,4.3688884,1.4958155
10.56,10.56,10.56,10.56,6.494348,0.89042914,4.405018,1.3490974
10.57,10.57,10.57,10.57,6.507631,0.8906398,4.4004593,1.2695439
10.58,10.58,10.58,10.58,6.492016,0.8937588,4.4283934,1.2395229
10.59,10.59,10.59,10.59,6.393081,0.8988387,4.4683785,0.99670637
10.6,10.6,10.6,10.6,6.4263244,0.9019227,4.480657,0.79183227
10.61,10.61,10.61,10.61,6.342329,0.91071856,4.546605,0.50634736
10.62,10.62,10.62,10.62,6.3443704,0.9098395,4.549514,0.4955553
10.63,10.63,10.63,10.63,6.353597,0.90339005,4.5201483,0.6033806
10.64,10.64,10.64,10.64,6.2940283,0.90276396,4.539261,0.633172
10.65,10.65,10.65,10.65,6.183492,0.90503615,4.5286026,0.59412926
10.66,10.66,10.66,10.66,6.2505465,0.9082406,4.5570655,0.59698075
10.67,10.67,10.67,10.67,6.243438,0.9095275,4.5324874,0.67936164
10.68,10.68,10.68,10.68,6.265354,0.9067664,4.515128,0.7268685
10.69,10.69,10.69,10.69,6.20105,0.9088594,4.5320807,0.6824626
10.7,10.7,10.7,10.7,6.1599336,0.89908725,4.485755,0.8395383
10.71,10.71,10.71,10.71,6.150491,0.9082576,4.501294,0.7504977
10.72,10.72,10.72,10.72,6.144078,0.8997574,4.4646387,1.0065296
10.73,10.73,10.73,10.73,6.142095,0.89693487,4.429169,0.9674538
10.74,10.74,10.74,10.74,6.1377726,0.90046036,4.4468794,0.9568105
10.75,10.75,10.75,10.75,6.146314,0.9013031,4.437925,1.016979
10.76,10.76,10.76,10.76,6.168617,0.8988533,4.4362087,0.98887336
10.77,10.77,10.77,10.77,6.204349,0.9032512,4.463423,0.8625971
10.78,10.78,10.78,10.78,6.1680193,0.9083899,4.4884524,0.57775337
10.79,10.79,10.79,10.79,6.186125,0.914923,4.503652,0.54612505
10.8,10.8,10.8,10.8,6.1332107,0.91744125,4.5530567,0.29959673
10.81,10.81,10.81,10.81,6.088206,0.91223985,4.5535493,0.28968582
10.82,10.82,10.82,10.82,6.081458,0.91517526,4.5711637,0.16802403
10.83,10.83,10.83,10.83,6.093944,0.9146029,4.5881505,0.20756562
10.84,10.84,10.84,10.84,6.052588,0.9166131,4.5961437,0.246448
10.85,10.85,10.85,10.85,6.0267615,0.9183718,4.602378,0.20359048
10.86,10.86,10.86,10.86,6.0467525,0.9176566,4.620853,0.12024037
10.87,10.87,10.87,10.87,6.023466,0.91681564,4.6294913,0.05975719
10.88,10.88,10.88,10.88,6.073046,0.91210574,4.6539583,0.03702113
10.89,10.89,10.89,10.89,6.075741,0.91105396,4.690366,0.10865466
10.9,10.9,10.9,10.9,6.066888,0.9110696,4.684927,0.09040808
10.91,10.91,10.91,10.91,6.0384665,0.9186713,4.703428,0.12212706
10.92,10.92,10.92,10.92,5.949544,0.9138988,4.696376,0.15817511
10.93,10.93,10.93,10.93,5.9455867,0.9159735,4.7179227,0.12816386
10.94,10.94,10.94,10.94,5.9393945,0.9167708,4.706624,0.08157644
10.95,10.95,10.95,10.95,5.925274,0.9137104,4.7139063,0.15788168
10.96,10.96,10.96,10.96,5.9380445,0.9123003,4.706855,0.17069435
10.97,10.97,10.97,10.97,5.909301,0.91333246,4.7119374,0.12230885
10.98,10.98,10.98,10.98,5.9099374,0.91630393,4.7231355,0.09864082
10.99,10.99,10.99,10.99,5.9100614,0.91196454,4.6995697,0.21629615
11.0,11.0,11.0,11.0,5.9233537,0.91510284,4.7238016,0.10758368
11.01,11.01,11.01,11.01,5.920622,0.91335285,4.715087,0.19384332
11.02,11.02,11.02,11.02,5.8806024,0.90888625,4.718453,0.12416166
11.03,11.03,11.03,11.03,5.8791428,0.91243666,4.7048483,0.15887521
11.04,11.04,11.04,11.04,5.884485,0.9178095,4.728351,0.09410856
11.05,11.05,11.05,11.05,5.8829737,0.91328955,4.7163577,0.09616297


==> dataEV76C661cellar4BranchConf.csv <==
0.0,0.0,0.0,0.0,4.647965,0.57785803,5.63136,0.3437077
0.01,0.01,0.01,0.01,4.6893764,0.56353134,5.706923,0.37997192
0.02,0.02,0.02,0.02,4.6777725,0.5572244,5.6212626,0.34414554
0.03,0.03,0.03,0.03,4.7032485,0.5842551,5.656618,0.31737137
0.04,0.04,0.04,0.04,4.712892,0.5937436,5.736126,0.454945
0.05,0.05,0.05,0.05,4.65695,0.5672491,5.5844436,0.43169847
0.06,0.06,0.06,0.06,4.738569,0.5725764,5.7633233,0.42174512
0.07,0.07,0.07,0.07,4.6261873,0.5698641,5.5475125,0.46048284
0.08,0.08,0.08,0.08,4.60108,0.54202443,5.6511254,0.43403044
0.09,0.09,0.09,0.09,4.679563,0.55215865,5.655317,0.4849512
0.1,0.1,0.1,0.1,4.6814127,0.57126284,5.6580772,0.49855438
0.11,0.11,0.11,0.11,4.681506,0.5656251,5.6340427,0.41267395
0.12,0.12,0.12,0.12,4.646574,0.5572063,5.6339674,0.39528924
0.13,0.13,0.13,0.13,4.668069,0.581614,5.701465,0.49010688
0.14,0.14,0.14,0.14,4.650937,0.54695326,5.6039224,0.34061053
0.15,0.15,0.15,0.15,4.5932965,0.53817344,5.556261,0.48257893
0.16,0.16,0.16,0.16,4.6490164,0.54626215,5.775044,0.43386203
0.17,0.17,0.17,0.17,4.595324,0.5452205,5.558647,0.39134032
0.18,0.18,0.18,0.18,4.6129403,0.528148,5.714227,0.44466004
0.19,0.19,0.19,0.19,4.6274796,0.5187236,5.771474,0.46361366
0.2,0.2,0.2,0.2,4.5748596,0.55014706,5.5242834,0.4065159
0.21,0.21,0.21,0.21,4.6299458,0.546941,5.7052546,0.39853185
0.22,0.22,0.22,0.22,4.637596,0.51116836,5.748959,0.3648804
0.23,0.23,0.23,0.23,4.613517,0.55252993,5.6517706,0.39922994
0.24,0.24,0.24,0.24,4.619068,0.5456265,5.605799,0.5117855
0.25,0.25,0.25,0.25,4.5992107,0.53647566,5.574548,0.47455582
0.26,0.26,0.26,0.26,4.5687265,0.5542813,5.718376,0.5051818
0.27,0.27,0.27,0.27,4.610585,0.52972776,5.4667907,0.42278162
0.28,0.28,0.28,0.28,4.62217,0.546614,5.533658,0.34654403
0.29,0.29,0.29,0.29,4.5628614,0.5340791,5.550704,0.49435076
0.3,0.3,0.3,0.3,4.6576242,0.536209,5.611481,0.49164146
0.31,0.31,0.31,0.31,4.6008234,0.5324967,5.573793,0.3232703
0.32,0.32,0.32,0.32,4.6466823,0.53557616,5.6912904,0.43473396
0.33,0.33,0.33,0.33,4.5495653,0.50992954,5.5752516,0.42631412
0.34,0.34,0.34,0.34,4.6115007,0.5168348,5.8030176,0.602587
0.35,0.35,0.35,0.35,4.5218797,0.5112836,5.5180135,0.5078572
0.36,0.36,0.36,0.36,4.590044,0.52531534,5.6694956,0.46018475
0.37,0.37,0.37,0.37,4.544933,0.51866,5.5519857,0.39770326
0.38,0.38,0.38,0.38,4.628667,0.522792,5.5964847,0.35903078
0.39,0.39,0.39,0.39,4.587316,0.50841695,5.6283436,0.3641809
0.4,0.4,0.4,0.4,4.641048,0.52129877,5.7034245,0.48616165
0.41,0.41,0.41,0.41,4.5381765,0.5104372,5.571503,0.49103785
0.42,0.42,0.42,0.42,4.594105,0.528653,5.603974,0.35131976
0.43,0.43,0.43,0.43,4.5733128,0.5375362,5.5715694,0.4260508
0.44,0.44,0.44,0.44,4.632854,0.5306638,5.679865,0.51075494
0.45,0.45,0.45,0.45,4.629424,0.52603257,5.8668604,0.5081627
0.46,0.46,0.46,0.46,4.652961,0.5421196,5.7645574,0.4009789
0.47,0.47,0.47,0.47,4.5981154,0.5267472,5.7502265,0.44878882
0.48,0.48,0.48,0.48,4.623868,0.5283352,5.658704,0.3421294
0.49,0.49,0.49,0.49,4.53777,0.5000451,5.748758,0.5414759
0.5,0.5,0.5,0.5,4.573456,0.50963116,5.573852,0.4273193
0.51,0.51,0.51,0.51,4.568179,0.512581,5.780546,0.48071957
0.52,0.52,0.52,0.52,4.613574,0.54170007,5.615062,0.5078974
0.53,0.53,0.53,0.53,4.549697,0.53840715,5.8384275,0.48597917
0.54,0.54,0.54,0.54,4.549073,0.5125853,5.6399107,0.43087322
0.55,0.55,0.55,0.55,4.5421877,0.55486053,5.675808,0.4083178
0.56,0.56,0.56,0.56,4.522172,0.5367873,5.798465,0.5549112
0.57,0.57,0.57,0.57,4.407584,0.48243484,5.4911532,0.379886
0.58,0.58,0.58,0.58,4.4174776,0.4652484,5.522279,0.38303882
0.59,0.59,0.59,0.59,4.467054,0.4959929,5.67374,0.55974543
0.6,0.6,0.6,0.6,4.4782076,0.53019136,5.5426936,0.4882915
0.61,0.61,0.61,0.61,4.4399304,0.49320692,5.6078706,0.46934685
0.62,0.62,0.62,0.62,4.4240065,0.46285748,5.545891,0.44729167
0.63,0.63,0.63,0.63,4.425337,0.48589745,5.898162,0.6290278
0.64,0.64,0.64,0.64,4.430448,0.48990384,5.6000414,0.47384167
0.65,0.65,0.65,0.65,4.4069834,0.48374867,5.737645,0.5704575
0.66,0.66,0.66,0.66,4.4261293,0.5076396,5.71881,0.54519665
0.67,0.67,0.67,0.67,4.387603,0.4691596,5.729795,0.47206244
0.68,0.68,0.68,0.68,4.3632317,0.49713945,5.598817,0.49012104
0.69,0.69,0.69,0.69,4.4143744,0.444871,5.5939784,0.4568836
0.7,0.7,0.7,0.7,4.409409,0.47811612,5.6776843,0.62038547
0.71,0.71,0.71,0.71,4.4529066,0.49552816,5.6437426,0.5682251
0.72,0.72,0.72,0.72,4.3564186,0.49029756,5.577798,0.5571364
0.73,0.73,0.73,0.73,4.368135,0.49476963,5.6054196,0.5475926
0.74,0.74,0.74,0.74,4.4477625,0.47166863,5.635368,0.5151108
0.75,0.75,0.75,0.75,4.4581165,0.52338725,5.6621437,0.5217994
0.76,0.76,0.76,0.76,4.3803587,0.48977166,5.7575827,0.55761373
0.77,0.77,0.77,0.77,4.3619013,0.46298808,5.7412014,0.47950086
0.78,0.78,0.78,0.78,4.4360495,0.51047754,5.612964,0.42376447
0.79,0.79,0.79,0.79,4.4021573,0.44525003,5.689902,0.5211648
0.8,0.8,0.8,0.8,4.3672132,0.4776877,5.614003,0.41994506
0.81,0.81,0.81,0.81,4.4342475,0.46029583,5.7106957,0.6168798
0.82,0.82,0.82,0.82,4.3240514,0.47087416,5.478364,0.3933037
0.83,0.83,0.83,0.83,4.4627953,0.50210226,5.849928,0.5412189
0.84,0.84,0.84,0.84,4.4193206,0.51199657,5.4995456,0.37618446
0.85,0.85,0.85,0.85,4.4217534,0.5031338,5.335909,0.2971465
0.86,0.86,0.86,0.86,4.4365625,0.5265871,5.478244,0.33035964
0.87,0.87,0.87,0.87,4.408215,0.50033325,5.4860086,0.31618184
0.88,0.88,0.88,0.88,4.4012184,0.5144475,5.345713,0.42664066
0.89,0.89,0.89,0.89,4.362474,0.5147374,5.32052,0.38040462
0.9,0.9,0.9,0.9,4.284795,0.45437366,5.1592574,0.25606662
0.91,0.91,0.91,0.91,4.2594123,0.44220018,4.9807186,0.27248064
0.92,0.92,0.92,0.92,4.2848845,0.46160048,5.2020426,0.50688076
0.93,0.93,0.93,0.93,4.276952,0.49853143,4.937139,0.2592162
0.94,0.94,0.94,0.94,4.2778816,0.44879833,5.1365595,0.3786694
0.95,0.95,0.95,0.95,4.2493067,0.456985,4.8865666,0.30493388
0.96,0.96,0.96,0.96,4.233468,0.44093943,5.031432,0.35352796
0.97,0.97,0.97,0.97,4.28957,0.465454,5.028788,0.27520782
0.98,0.98,0.98,0.98,4.272077,0.4632849,5.056943,0.24085823
0.99,0.99,0.99,0.99,4.3215466,0.47666043,4.8909216,0.26383683
1.0,1.0,1.0,1.0,4.3237133,0.47898364,5.204436,0.24777281
1.01,1.01,1.01,1.01,4.430463,0.49677444,5.24383,0.23003764
1.02,1.02,1.02,1.02,4.582166,0.55178463,5.5907907,0.49305233
1.03,1.03,1.03,1.03,4.6323986,0.55096066,5.4956946,0.29065043
1.04,1.04,1.04,1.04,4.557246,0.52707016,5.3718157,0.38829345
1.05,1.05,1.05,1.05,4.5181036,0.53077495,5.4395947,0.3929029
1.06,1.06,1.06,1.06,4.727195,0.5713982,5.540597,0.3601518
1.07,1.07,1.07,1.07,4.5854363,0.51961064,5.233018,0.341721
1.08,1.08,1.08,1.08,4.4498053,0.5086571,4.8598404,0.3827533
1.09,1.09,1.09,1.09,4.2464743,0.4237151,4.459355,0.1338537
1.1,1.1,1.1,1.1,4.132431,0.38776895,4.0566707,0.2206805
1.11,1.11,1.11,1.11,3.7574215,0.28003764,3.3885162,0.12029688
1.12,1.12,1.12,1.12,3.570552,0.21744756,3.1744783,0.12244002
1.13,1.13,1.13,1.13,3.6039295,0.24138112,3.0638418,0.11141577
1.14,1.14,1.14,1.14,3.4872022,0.2264858,2.992519,0.08580591
1.15,1.15,1.15,1.15,3.459124,0.20450535,2.9059756,0.10723943
1.16,1.16,1.16,1.16,3.3930314,0.1927056,2.7960944,0.03302468
1.17,1.17,1.17,1.17,3.3968983,0.20192668,2.7917264,0.01254628
1.18,1.18,1.18,1.18,3.2864895,0.16563289,2.5854821,0.05945538
1.19,1.19,1.19,1.19,3.297853,0.17953247,2.5243447,0.06122076
1.2,1.2,1.2,1.2,3.2675,0.19208503,2.4752793,0.07885502
1.21,1.21,1.21,1.21,3.2770698,0.18997028,2.550888,0.05513355
1.22,1.22,1.22,1.22,3.2471085,0.16733187,2.4678946,0.03997696
1.23,1.23,1.23,1.23,3.248916,0.16094217,2.5095146,0.07080062
1.24,1.24,1.24,1.24,3.3034832,0.17922176,2.4962714,0.05233572
1.25,1.25,1.25,1.25,3.2765713,0.18892291,2.5090847,0.02689902
1.26,1.26,1.26,1.26,3.280002,0.18017213,2.4608355,0.02357219
1.27,1.27,1.27,1.27,3.3058364,0.19513312,2.5654933,0.10284028
1.28,1.28,1.28,1.28,3.2835574,0.17371595,2.493073,0.03999057
1.29,1.29,1.29,1.29,3.2966657,0.16754058,2.4833906,0.03394442
1.3,1.3,1.3,1.3,3.289975,0.17745733,2.467192,0.04343339
1.31,1.31,1.31,1.31,3.3281338,0.17282522,2.5025773,0.08993963
1.32,1.32,1.32,1.32,3.3550115,0.19164938,2.5465846,0.07328273
1.33,1.33,1.33,1.33,3.3667698,0.19005233,2.5426037,0.07909237
1.34,1.34,1.34,1.34,3.385543,0.21144184,2.5683234,0.07786553
1.35,1.35,1.35,1.35,3.3100784,0.18563892,2.5183606,0.04168971
1.36,1.36,1.36,1.36,3.409324,0.20018284,2.6403327,0.08146541
1.37,1.37,1.37,1.37,3.4659858,0.2035387,2.7430775,0.05705361
1.38,1.38,1.38,1.38,3.4882023,0.20853536,2.6751118,0.05677165
1.39,1.39,1.39,1.39,3.6514478,0.24758987,3.0444207,0.07634542
1.4,1.4,1.4,1.4,3.5971138,0.26647466,3.0447118,0.10671891
1.41,1.41,1.41,1.41,3.6000645,0.28751227,2.9897096,0.01481743
1.42,1.42,1.42,1.42,3.593948,0.27265766,3.0030348,0.14568745
1.43,1.43,1.43,1.43,3.6872127,0.29269686,3.0496624,0.10023466
1.44,1.44,1.44,1.44,3.7279148,0.3038039,3.3023987,0.12234807
1.45,1.45,1.45,1.45,3.7815151,0.3101031,3.3835196,0.12046168
1.46,1.46,1.46,1.46,3.6877632,0.32070416,3.241757,0.21124491
1.47,1.47,1.47,1.47,3.72971,0.35060757,3.3459518,0.14838704
1.48,1.48,1.48,1.48,3.834247,0.33279324,3.6014957,0.11727844
1.49,1.49,1.49,1.49,3.870879,0.37132365,3.6157196,0.13285
1.5,1.5,1.5,1.5,4.0112925,0.3839354,3.762956,0.0814479
1.51,1.51,1.51,1.51,3.9687703,0.38905618,3.7715766,0.10130632
1.52,1.52,1.52,1.52,3.9575222,0.38147408,3.755294,0.12079613
1.53,1.53,1.53,1.53,4.130808,0.41946253,4.0090094,0.15027584
1.54,1.54,1.54,1.54,4.2294154,0.42389217,4.419141,0.34339014
1.55,1.55,1.55,1.55,4.3177357,0.4808781,4.2822156,0.04005441
1.56,1.56,1.56,1.56,4.4662085,0.5142013,4.419907,0.1039528
1.57,1.57,1.57,1.57,4.5311728,0.5137309,4.6282287,0.13492596
1.58,1.58,1.58,1.58,4.581983,0.54251873,4.779275,0.1584572
1.59,1.59,1.59,1.59,4.728584,0.56196517,5.170137,0.30826765
1.6,1.6,1.6,1.6,4.623641,0.53509367,5.2225657,0.2624736
1.61,1.61,1.61,1.61,4.6693554,0.5404078,5.443879,0.4322473
1.62,1.62,1.62,1.62,4.7575865,0.59205717,5.310819,0.2750064
1.63,1.63,1.63,1.63,4.6387057,0.569126,5.3650064,0.33627987
1.64,1.64,1.64,1.64,4.623194,0.58859897,5.456286,0.26399428
1.65,1.65,1.65,1.65,4.5767536,0.56421494,5.5254974,0.26879722
1.66,1.66,1.66,1.66,4.628728,0.5828138,5.607566,0.3817496
1.67,1.67,1.67,1.67,4.758115,0.5797302,5.710083,0.4103747
1.68,1.68,1.68,1.68,4.6269827,0.58574766,5.4123664,0.36909163
1.69,1.69,1.69,1.69,4.6444774,0.5595226,5.417986,0.35579598
1.7,1.7,1.7,1.7,4.7301264,0.58732074,5.425442,0.17360854
1.71,1.71,1.71,1.71,4.734764,0.58941454,5.655017,0.43901744
1.72,1.72,1.72,1.72,4.755765,0.5738082,5.561766,0.38428575
1.73,1.73,1.73,1.73,4.6879754,0.5918825,5.430241,0.42872912
1.74,1.74,1.74,1.74,4.558591,0.5266838,5.291,0.39333528
1.75,1.75,1.75,1.75,4.507133,0.52073395,5.280154,0.25300735
1.76,1.76,1.76,1.76,4.4098434,0.49208188,5.0524626,0.40382132
1.77,1.77,1.77,1.77,4.3331327,0.4438623,5.031798,0.28812948
1.78,1.78,1.78,1.78,4.432884,0.50337327,5.053375,0.34844887
1.79,1.79,1.79,1.79,4.4259872,0.52752876,5.020177,0.37338537
1.8,1.8,1.8,1.8,4.3936367,0.49836046,5.1278534,0.4260076
1.81,1.81,1.81,1.81,4.46982,0.523329,5.0775003,0.36484918
1.82,1.82,1.82,1.82,4.467433,0.47879753,5.197542,0.35455543
1.83,1.83,1.83,1.83,4.5174665,0.4956987,5.222124,0.3829581
1.84,1.84,1.84,1.84,4.558345,0.510666,5.092265,0.30047685
1.85,1.85,1.85,1.85,4.5490046,0.4818636,5.147551,0.27618766
1.86,1.86,1.86,1.86,4.5251546,0.49733955,5.0591993,0.2757379
1.87,1.87,1.87,1.87,4.520482,0.5125705,5.174062,0.30282483
1.88,1.88,1.88,1.88,4.5135036,0.5041639,4.919665,0.27229038
1.89,1.89,1.89,1.89,4.5750284,0.50745314,5.0166993,0.19033793
1.9,1.9,1.9,1.9,4.644495,0.54413784,5.3847246,0.30857688
1.91,1.91,1.91,1.91,4.737624,0.5684935,5.5653877,0.4027249
1.92,1.92,1.92,1.92,4.70503,0.5445661,5.553508,0.37094945
1.93,1.93,1.93,1.93,4.7730494,0.5699307,5.67108,0.4616962
1.94,1.94,1.94,1.94,4.8378115,0.56219256,5.762562,0.41138014
1.95,1.95,1.95,1.95,4.8405666,0.61650074,5.90887,0.429676
1.96,1.96,1.96,1.96,4.7213717,0.59072846,5.681405,0.4409372
1.97,1.97,1.97,1.97,4.658273,0.5649121,5.530206,0.35085934
1.98,1.98,1.98,1.98,4.58529,0.5391642,5.5630026,0.40724677
1.99,1.99,1.99,1.99,4.532359,0.51320446,5.3411446,0.41804695
2.0,2.0,2.0,2.0,4.5518227,0.54741013,5.678753,0.4820016
2.01,2.01,2.01,2.01,4.5518684,0.5253343,5.3942666,0.36785492
2.02,2.02,2.02,2.02,4.5923033,0.5218305,5.380308,0.4140118
2.03,2.03,2.03,2.03,4.591865,0.5551426,5.507121,0.3329415
2.04,2.04,2.04,2.04,4.5350637,0.53948355,5.535268,0.4871668
2.05,2.05,2.05,2.05,4.5516667,0.53784597,5.5162725,0.46637583
2.06,2.06,2.06,2.06,4.5680666,0.53372854,5.568849,0.48337907
2.07,2.07,2.07,2.07,4.533182,0.52583325,5.4406323,0.49505305
2.08,2.08,2.08,2.08,4.5548224,0.5259696,5.489432,0.5417436
2.09,2.09,2.09,2.09,4.5215344,0.5345236,5.4937043,0.5813978
2.1,2.1,2.1,2.1,4.459714,0.5265101,5.1875863,0.42678824
2.11,2.11,2.11,2.11,4.40928,0.4966959,5.246728,0.39245674
2.12,2.12,2.12,2.12,4.389949,0.4797802,5.0879283,0.3899985
2.13,2.13,2.13,2.13,4.433178,0.5168436,5.1971884,0.40783834
2.14,2.14,2.14,2.14,4.4902067,0.5058838,5.2909126,0.45262504
2.15,2.15,2.15,2.15,4.4954643,0.49498868,5.314866,0.5482518
2.16,2.16,2.16,2.16,4.493204,0.49965557,5.13399,0.32776535
2.17,2.17,2.17,2.17,4.4967527,0.50784266,5.324361,0.41332158
2.18,2.18,2.18,2.18,4.5651636,0.49264708,5.4483795,0.5729018
2.19,2.19,2.19,2.19,4.585641,0.50919044,5.4379926,0.40365916
2.2,2.2,2.2,2.2,4.5756326,0.5090798,5.502779,0.4601639
2.21,2.21,2.21,2.21,4.595639,0.51543206,5.406168,0.40042296
2.22,2.22,2.22,2.22,4.46988,0.51422316,5.241414,0.33600587
2.23,2.23,2.23,2.23,4.429538,0.48758826,5.1895227,0.30916756
2.24,2.24,2.24,2.24,4.3392286,0.48002815,5.1322775,0.29270002
2.25,2.25,2.25,2.25,4.409469,0.4902382,5.1194124,0.25398132
2.26,2.26,2.26,2.26,4.3362527,0.43298784,4.955727,0.3387482
2.27,2.27,2.27,2.27,4.2635803,0.4490138,4.94434,0.31714335
2.28,2.28,2.28,2.28,4.5482097,0.530385,5.1774464,0.27215272
2.29,2.29,2.29,2.29,4.531858,0.5045967,5.4458194,0.39257586
2.3,2.3,2.3,2.3,4.577376,0.5394088,5.3251624,0.3223881
2.31,2.31,2.31,2.31,4.622403,0.5255033,5.370554,0.40023398
2.32,2.32,2.32,2.32,4.6385813,0.5511315,5.368018,0.26015198
2.33,2.33,2.33,2.33,4.5436983,0.5284243,5.4252443,0.27948397
2.34,2.34,2.34,2.34,4.4976826,0.51594156,5.2652955,0.36688477
2.35,2.35,2.35,2.35,4.418701,0.5221254,5.269965,0.3982636
2.36,2.36,2.36,2.36,4.482033,0.52814525,5.070742,0.16930738
2.37,2.37,2.37,2.37,4.468246,0.5124384,5.1738796,0.29387325
2.38,2.38,2.38,2.38,4.5370703,0.50950176,5.4051414,0.37084612
2.39,2.39,2.39,2.39,4.3942437,0.52254254,5.1873875,0.26990882
2.4,2.4,2.4,2.4,4.387391,0.5289398,4.9670444,0.26321703
2.41,2.41,2.41,2.41,4.2905784,0.46652094,5.1292715,0.38006717
2.42,2.42,2.42,2.42,4.2184286,0.43863416,4.840005,0.17665842
2.43,2.43,2.43,2.43,4.217985,0.4639451,4.7185025,0.03816891
2.44,2.44,2.44,2.44,4.1805277,0.45326376,4.791227,0.17147797
2.45,2.45,2.45,2.45,4.1172934,0.45087737,4.7839026,0.21216147
2.46,2.46,2.46,2.46,4.036736,0.45435637,4.7111063,0.13758466
2.47,2.47,2.47,2.47,4.0267935,0.4367923,4.4836187,0.19300322
2.48,2.48,2.48,2.48,3.9863262,0.4297937,4.629628,0.08644935
2.49,2.49,2.49,2.49,3.9552433,0.44863853,4.612286,0.09370901
2.5,2.5,2.5,2.5,3.9238334,0.40825528,4.374557,-0.01488624
2.51,2.51,2.51,2.51,3.9679952,0.4454438,4.4293876,0.1337334
2.52,2.52,2.52,2.52,4.00403,0.43331614,4.351486,0.01671289
2.53,2.53,2.53,2.53,3.9818122,0.4137454,4.3585625,0.10962354
2.54,2.54,2.54,2.54,4.0445576,0.44177216,4.260692,0.05510722
2.55,2.55,2.55,2.55,4.0225625,0.40251985,4.255463,-0.01085595
2.56,2.56,2.56,2.56,4.0826077,0.44413513,4.3317494,0.12000512
2.57,2.57,2.57,2.57,4.063317,0.42409873,4.2578897,0.02145731
2.58,2.58,2.58,2.58,4.077565,0.45105726,4.3171473,0.06944058
2.59,2.59,2.59,2.59,4.086996,0.46040687,4.278187,0.12434915
2.6,2.6,2.6,2.6,4.141114,0.465633,4.439598,0.07931795
2.61,2.61,2.61,2.61,4.1758547,0.46888703,4.621071,0.20519118
2.62,2.62,2.62,2.62,4.131135,0.45968705,4.56845,0.1792636
2.63,2.63,2.63,2.63,4.212084,0.4931019,4.871653,0.40362564
2.64,2.64,2.64,2.64,4.0774918,0.45994335,4.6069407,0.3283282
2.65,2.65,2.65,2.65,4.011898,0.4486372,4.6628118,0.2917655
2.66,2.66,2.66,2.66,4.0938673,0.48877755,4.701414,0.22354886
2.67,2.67,2.67,2.67,4.095624,0.48076734,4.7794633,0.21298473
2.68,2.68,2.68,2.68,4.162788,0.49643502,5.143975,0.43334976
2.69,2.69,2.69,2.69,4.185151,0.47598687,5.0525975,0.22524801
2.7,2.7,2.7,2.7,4.2784877,0.49513617,5.25924,0.19974115
2.71,2.71,2.71,2.71,4.1665454,0.49551064,5.213708,0.33287394
2.72,2.72,2.72,2.72,4.1040206,0.4749303,4.954662,0.09443621
2.73,2.73,2.73,2.73,4.1495,0.4807528,5.114173,0.2622261
2.74,2.74,2.74,2.74,4.1515503,0.47203678,4.9166956,0.15666607
2.75,2.75,2.75,2.75,4.0665092,0.4641543,5.022382,0.1135933
2.76,2.76,2.76,2.76,4.019941,0.4745881,4.7813935,0.06536065
2.77,2.77,2.77,2.77,4.079182,0.47342134,4.8618865,0.3307866
2.78,2.78,2.78,2.78,4.115584,0.48620433,4.923554,0.1575493
2.79,2.79,2.79,2.79,4.107336,0.4805839,4.8862505,0.23979673
2.8,2.8,2.8,2.8,4.0550723,0.47195372,4.6802697,0.10507311
2.81,2.81,2.81,2.81,4.076499,0.4577515,4.721431,0.05315965
2.82,2.82,2.82,2.82,4.0872583,0.4329095,4.68625,0.01748469
2.83,2.83,2.83,2.83,4.1217012,0.42069188,4.6793427,0.04004221
2.84,2.84,2.84,2.84,4.1540284,0.44353414,4.605803,0.09230508
2.85,2.85,2.85,2.85,4.256226,0.4689695,4.6650324,0.01156969
2.86,2.86,2.86,2.86,4.3029795,0.45050374,4.8834486,0.20381996
2.87,2.87,2.87,2.87,4.3754168,0.51148903,5.071466,0.22580174
2.88,2.88,2.88,2.88,4.3107634,0.4875651,4.8192816,0.13165328
2.89,2.89,2.89,2.89,4.351677,0.49109524,5.0574856,0.18862168
2.9,2.9,2.9,2.9,4.462783,0.53039885,5.2209616,0.18348743
2.91,2.91,2.91,2.91,4.390998,0.53259677,5.015235,0.2985248
2.92,2.92,2.92,2.92,4.4080076,0.5038623,5.0919485,0.26468366
2.93,2.93,2.93,2.93,4.4669137,0.5587321,5.2138433,0.25865626
2.94,2.94,2.94,2.94,4.495683,0.5324391,5.269614,0.3364244
2.95,2.95,2.95,2.95,4.4256997,0.50553507,5.252569,0.4467536
2.96,2.96,2.96,2.96,4.36534,0.51936656,5.4421644,0.35898563
2.97,2.97,2.97,2.97,4.4823475,0.5279231,5.479621,0.39991263
2.98,2.98,2.98,2.98,4.4425235,0.50343704,5.467288,0.23161635
2.99,2.99,2.99,2.99,4.448772,0.5181668,5.5942883,0.3984143
3.0,3.0,3.0,3.0,4.4295583,0.528648,5.4425445,0.33510438
3.01,3.01,3.01,3.01,4.3907056,0.48513904,5.722579,0.46359605
3.02,3.02,3.02,3.02,4.2698903,0.4435235,5.7327256,0.45368376
3.03,3.03,3.03,3.03,4.1301227,0.45168653,5.541295,0.41429502
3.04,3.04,3.04,3.04,4.0841017,0.428137,5.603362,0.48552084
3.05,3.05,3.05,3.05,4.0194426,0.39551896,5.68651,0.56199384
3.06,3.06,3.06,3.06,3.8898003,0.36554384,5.5983033,0.49754223
3.07,3.07,3.07,3.07,3.8980484,0.38517758,5.5111246,0.5016904
3.08,3.08,3.08,3.08,3.7976785,0.32252842,5.709359,0.5671917
3.09,3.09,3.09,3.09,3.8023434,0.34660095,5.741581,0.5607951
3.1,3.1,3.1,3.1,3.6457794,0.30329454,5.491058,0.45639268
3.11,3.11,3.11,3.11,3.6344914,0.31308934,5.55618,0.47507048
3.12,3.12,3.12,3.12,3.5926647,0.32762116,5.4661164,0.34574312
3.13,3.13,3.13,3.13,3.5208583,0.31735283,5.4170785,0.2725899
3.14,3.14,3.14,3.14,3.5170417,0.27241474,5.329722,0.31812662
3.15,3.15,3.15,3.15,3.4361057,0.2975121,5.3134327,0.2907358
3.16,3.16,3.16,3.16,3.337455,0.29387107,5.2332373,0.18797939
3.17,3.17,3.17,3.17,3.3039765,0.25074863,5.250544,0.29107386
3.18,3.18,3.18,3.18,3.1752021,0.2838791,5.102582,0.2355051
3.19,3.19,3.19,3.19,3.2254467,0.26982358,5.2345395,0.27884454
3.2,3.2,3.2,3.2,3.144321,0.25176147,5.241306,0.17395762
3.21,3.21,3.21,3.21,3.0601487,0.2575502,5.0350246,0.21228775
3.22,3.22,3.22,3.22,3.0547032,0.26684812,5.130844,0.2791982
3.23,3.23,3.23,3.23,3.006134,0.2615309,4.9539495,0.28150296
3.24,3.24,3.24,3.24,2.9882464,0.24653748,5.0952024,0.32582554
3.25,3.25,3.25,3.25,2.8297384,0.2742325,4.877684,0.28027213
3.26,3.26,3.26,3.26,2.8361723,0.26568297,4.8764467,0.1612325
3.27,3.27,3.27,3.27,2.727795,0.26213768,4.9683867,0.2639588
3.28,3.28,3.28,3.28,2.7289958,0.24962278,4.916634,0.39078155
3.29,3.29,3.29,3.29,2.7168176,0.2643452,4.9073944,0.20472202
3.3,3.3,3.3,3.3,2.6738296,0.27220464,4.8722963,0.24355228
3.31,3.31,3.31,3.31,2.7052987,0.23913383,4.8737497,0.29593453
3.32,3.32,3.32,3.32,2.678195,0.27576497,4.84008,0.14371629
3.33,3.33,3.33,3.33,2.6717858,0.28165588,4.9175797,0.43585902
3.34,3.34,3.34,3.34,2.7562737,0.2521527,4.828553,0.15120989
3.35,3.35,3.35,3.35,2.7346787,0.33728844,4.6856594,0.11923428
3.36,3.36,3.36,3.36,2.8242898,0.32756096,4.92415,0.24905717
3.37,3.37,3.37,3.37,2.9213765,0.31760657,4.9007335,0.23181787
3.38,3.38,3.38,3.38,3.0325558,0.3361496,4.8852525,0.09349549
3.39,3.39,3.39,3.39,3.1082253,0.3342113,5.034544,0.3191038
3.4,3.4,3.4,3.4,3.254537,0.34135062,5.0116167,0.2841875
3.41,3.41,3.41,3.41,3.2628474,0.36266214,5.0718083,0.3439225
3.42,3.42,3.42,3.42,3.453139,0.34924433,5.2084155,0.40175366
3.43,3.43,3.43,3.43,3.5862727,0.36206922,5.119338,0.23497088
3.44,3.44,3.44,3.44,3.641795,0.3499628,5.292068,0.3617682
3.45,3.45,3.45,3.45,3.7598739,0.4057502,5.330622,0.31147617
3.46,3.46,3.46,3.46,3.8382392,0.38962188,5.3045816,0.26780006
3.47,3.47,3.47,3.47,3.9006882,0.4437704,5.1713047,0.3244077
3.48,3.48,3.48,3.48,3.9490578,0.40955585,5.208909,0.29695398
3.49,3.49,3.49,3.49,3.993092,0.40767154,5.313369,0.30415547
3.5,3.5,3.5,3.5,4.162268,0.430894,5.3165393,0.36116976
3.51,3.51,3.51,3.51,4.072678,0.4518362,5.2341447,0.33906895
3.52,3.52,3.52,3.52,4.1287956,0.44835764,5.2312207,0.31268942
3.53,3.53,3.53,3.53,4.1952505,0.47640458,5.175197,0.23226066
3.54,3.54,3.54,3.54,4.208599,0.463458,5.1415405,0.24603288
3.55,3.55,3.55,3.55,4.3447027,0.53086,5.3014016,0.31230423
3.56,3.56,3.56,3.56,4.4205422,0.5232977,5.3566947,0.3991074
3.57,3.57,3.57,3.57,4.4413314,0.540347,5.3907914,0.45275417
3.58,3.58,3.58,3.58,4.4748125,0.5734081,5.3620768,0.33622772
3.59,3.59,3.59,3.59,4.420188,0.5500444,5.260348,0.24010487
3.6,3.6,3.6,3.6,4.500736,0.54866004,5.6657667,0.26985085
3.61,3.61,3.61,3.61,4.3794723,0.5325506,5.353165,0.20079389
3.62,3.62,3.62,3.62,4.515271,0.57543844,5.288798,0.29201302
3.63,3.63,3.63,3.63,4.5716233,0.57709146,5.3757358,0.28265274
3.64,3.64,3.64,3.64,4.518248,0.59054166,5.37034,0.29618737
3.65,3.65,3.65,3.65,4.496791,0.5767464,5.429554,0.15160824
3.66,3.66,3.66,3.66,4.493745,0.5601053,5.5313663,0.13818994
3.67,3.67,3.67,3.67,4.5145698,0.5743421,5.582042,0.4257671
3.68,3.68,3.68,3.68,4.48075,0.56193286,5.534442,0.4036387
3.69,3.69,3.69,3.69,4.435717,0.5163835,5.4337015,0.34506404
3.7,3.7,3.7,3.7,4.411796,0.5177887,5.537225,0.38174206
3.71,3.71,3.71,3.71,4.4782066,0.55664617,5.487917,0.40321675
3.72,3.72,3.72,3.72,4.426873,0.57898635,5.3837147,0.35604894
3.73,3.73,3.73,3.73,4.438923,0.55213094,5.533828,0.42556125
3.74,3.74,3.74,3.74,4.440344,0.5457787,5.572646,0.41829377
3.75,3.75,3.75,3.75,4.339437,0.54075366,5.493457,0.41361564
3.76,3.76,3.76,3.76,4.3849325,0.51204056,5.6528215,0.46156445
3.77,3.77,3.77,3.77,4.3519034,0.49786115,5.5822396,0.4163044
3.78,3.78,3.78,3.78,4.4046183,0.5256122,5.691942,0.5446184
3.79,3.79,3.79,3.79,4.3826303,0.4969051,5.5319595,0.48130885
3.8,3.8,3.8,3.8,4.2883835,0.4891637,5.3939753,0.30911857
3.81,3.81,3.81,3.81,4.289405,0.4814147,5.6224875,0.5031594
3.82,3.82,3.82,3.82,4.2879977,0.49694413,5.6232677,0.5195934
3.83,3.83,3.83,3.83,4.2776423,0.44144672,5.5286913,0.48503953
3.84,3.84,3.84,3.84,4.3646955,0.4895842,5.420313,0.47075048
3.85,3.85,3.85,3.85,4.215297,0.47484216,5.246682,0.3662841
3.86,3.86,3.86,3.86,4.3482327,0.46432447,5.3426514,0.43593797
3.87,3.87,3.87,3.87,4.291643,0.4076317,5.253642,0.40679651
3.88,3.88,3.88,3.88,4.350278,0.47454777,5.4098043,0.46970683
3.89,3.89,3.89,3.89,4.3751216,0.43688074,5.3448653,0.40328342
3.9,3.9,3.9,3.9,4.387889,0.45933837,5.3575773,0.3831846
3.91,3.91,3.91,3.91,4.4893684,0.49586043,5.5468454,0.52773654
3.92,3.92,3.92,3.92,4.5728,0.5020119,5.6899405,0.5102802
3.93,3.93,3.93,3.93,4.5387487,0.50617117,5.6192646,0.4595832
3.94,3.94,3.94,3.94,4.6507573,0.5150712,5.876987,0.5724269
3.95,3.95,3.95,3.95,4.66092,0.542581,5.698267,0.43405414
3.96,3.96,3.96,3.96,4.7031527,0.544992,5.8050814,0.45306674
3.97,3.97,3.97,3.97,4.7703733,0.5773325,5.765255,0.42492637
3.98,3.98,3.98,3.98,4.7284503,0.5506486,5.8744035,0.5549893
3.99,3.99,3.99,3.99,4.6995745,0.54633605,5.7869854,0.64165604
4.0,4.0,4.0,4.0,4.642452,0.5444766,5.806251,0.5822331
4.01,4.01,4.01,4.01,4.675759,0.5499003,5.7458453,0.4683846
4.02,4.02,4.02,4.02,4.736119,0.5455758,5.810578,0.5315243
4.03,4.03,4.03,4.03,4.7582793,0.5732851,5.8325205,0.5134124
4.04,4.04,4.04,4.04,4.785591,0.5641092,5.944569,0.469067
4.05,4.05,4.05,4.05,4.8474855,0.6010438,5.958453,0.4359727
4.06,4.06,4.06,4.06,4.863064,0.60634327,6.022315,0.38580602
4.07,4.07,4.07,4.07,4.7235017,0.55901134,5.686209,0.3860828
4.08,4.08,4.08,4.08,4.6311784,0.5283214,5.497463,0.31003723
4.09,4.09,4.09,4.09,4.594491,0.4893604,5.534126,0.28492364
4.1,4.1,4.1,4.1,4.471197,0.51224005,5.5751414,0.3354625
4.11,4.11,4.11,4.11,4.4818745,0.5312971,5.5626993,0.44883627
4.12,4.12,4.12,4.12,4.4368353,0.5294098,5.5550714,0.29048285
4.13,4.13,4.13,4.13,4.5113764,0.5382141,5.4472656,0.23173013
4.14,4.14,4.14,4.14,4.5653625,0.57842386,5.645054,0.25651854
4.15,4.15,4.15,4.15,4.5640993,0.54433674,5.6196833,0.33197653
4.16,4.16,4.16,4.16,4.4689875,0.51781166,5.710389,0.48246795
4.17,4.17,4.17,4.17,4.34566,0.5101754,5.6958423,0.33705458
4.18,4.18,4.18,4.18,4.2932725,0.5168302,5.611168,0.36138195
4.19,4.19,4.19,4.19,4.2217836,0.52677524,5.6259413,0.27931222
4.2,4.2,4.2,4.2,4.2102175,0.47115487,5.5365195,0.21463053
4.21,4.21,4.21,4.21,4.186057,0.5217187,5.4036865,0.23154315
4.22,4.22,4.22,4.22,4.1517234,0.4794217,5.7419024,0.24591942
4.23,4.23,4.23,4.23,4.3497667,0.5557668,5.613015,0.4609188
4.24,4.24,4.24,4.24,4.2326665,0.47085667,5.555915,0.4181207
4.25,4.25,4.25,4.25,4.235873,0.49655604,5.5300016,0.21398485
4.26,4.26,4.26,4.26,4.2408643,0.48593917,5.411771,0.34329948
4.27,4.27,4.27,4.27,4.305361,0.5174989,5.5080733,0.3244448
4.28,4.28,4.28,4.28,4.2139215,0.5116385,5.243285,0.17391689
4.29,4.29,4.29,4.29,4.263844,0.53702563,5.3019586,0.2781934
4.3,4.3,4.3,4.3,4.2894716,0.5011236,5.407862,0.30533692
4.31,4.31,4.31,4.31,4.1803317,0.44243136,5.169248,0.15959926
4.32,4.32,4.32,4.32,4.229556,0.52160627,5.3753114,0.2641603
4.33,4.33,4.33,4.33,4.162011,0.4814507,5.289421,0.17232624
4.34,4.34,4.34,4.34,4.130645,0.4832522,5.315334,0.26772457
4.35,4.35,4.35,4.35,4.1339927,0.47314113,5.2332354,0.21434493
4.36,4.36,4.36,4.36,4.136887,0.47274128,5.1420603,0.21099046
4.37,4.37,4.37,4.37,4.111341,0.47002983,5.3755984,0.17474057
4.38,4.38,4.38,4.38,4.0586734,0.4588476,5.4375734,0.26624575
4.39,4.39,4.39,4.39,4.1300592,0.44242206,5.388488,0.28730723
4.4,4.4,4.4,4.4,4.1663275,0.4539589,5.5394063,0.30925855
4.41,4.41,4.41,4.41,4.101127,0.468539,5.3211355,0.18736681
4.42,4.42,4.42,4.42,4.129668,0.5031162,5.4486666,0.28497744
4.43,4.43,4.43,4.43,4.0484023,0.4317743,5.560302,0.25941324
4.44,4.44,4.44,4.44,4.153894,0.50128806,5.4724245,0.41780823
4.45,4.45,4.45,4.45,4.044001,0.460043,5.435373,0.35795048
4.46,4.46,4.46,4.46,4.079125,0.46856937,5.386357,0.26025298
4.47,4.47,4.47,4.47,3.935213,0.4554549,5.335893,0.04344813
4.48,4.48,4.48,4.48,3.9742703,0.4218034,5.1868305,0.02978212
4.49,4.49,4.49,4.49,3.9022598,0.4134663,5.259462,0.06866872
4.5,4.5,4.5,4.5,3.9506443,0.45215082,5.3001957,0.22762279
4.51,4.51,4.51,4.51,4.047462,0.44396168,5.3259034,0.17960015
4.52,4.52,4.52,4.52,4.0139685,0.4674643,5.344428,0.27335328
4.53,4.53,4.53,4.53,4.067841,0.4683996,5.2674627,0.3528317
4.54,4.54,4.54,4.54,4.1566405,0.4986732,5.367477,0.34611636
4.55,4.55,4.55,4.55,4.292648,0.51150715,5.3152,0.22114351
4.56,4.56,4.56,4.56,4.3548546,0.5155099,5.220037,0.2960398
4.57,4.57,4.57,4.57,4.464303,0.5083806,5.4653854,0.33304134
4.58,4.58,4.58,4.58,4.4959946,0.53584677,5.2422795,0.21121213
4.59,4.59,4.59,4.59,4.5453634,0.49883485,5.3147717,0.31503397
4.6,4.6,4.6,4.6,4.481345,0.5308043,5.2874556,0.40090108
4.61,4.61,4.61,4.61,4.4597673,0.5023004,5.290976,0.3891075
4.62,4.62,4.62,4.62,4.410562,0.505123,5.1963267,0.23890416
4.63,4.63,4.63,4.63,4.4410367,0.52388734,5.251594,0.36946845
4.64,4.64,4.64,4.64,4.457744,0.5609633,5.214479,0.37641862
4.65,4.65,4.65,4.65,4.4103518,0.5488626,5.5357385,0.43365845
4.66,4.66,4.66,4.66,4.446929,0.5418664,5.6924677,0.4742187
4.67,4.67,4.67,4.67,4.484825,0.4980527,5.7758384,0.49770516
4.68,4.68,4.68,4.68,4.443611,0.5363084,5.5652122,0.4092742
4.69,4.69,4.69,4.69,4.359371,0.5221181,5.409784,0.25287762
4.7,4.7,4.7,4.7,4.3358536,0.5064831,5.2875056,0.2866183
4.71,4.71,4.71,4.71,4.3544407,0.47906423,5.304409,0.2460011
4.72,4.72,4.72,4.72,4.2388444,0.46175966,5.157217,0.3139376
4.73,4.73,4.73,4.73,4.214742,0.48752505,5.0534487,0.2805101
4.74,4.74,4.74,4.74,4.1821585,0.4658175,5.436654,0.35099623
4.75,4.75,4.75,4.75,4.1814466,0.48823795,5.1492586,0.24560945
4.76,4.76,4.76,4.76,4.186322,0.46312317,5.194804,0.09609149
4.77,4.77,4.77,4.77,4.144187,0.42972302,5.232777,0.2327247
4.78,4.78,4.78,4.78,4.160205,0.41967517,5.21808,0.27989575
4.79,4.79,4.79,4.79,4.1981564,0.44626158,5.124158,0.26090288
4.8,4.8,4.8,4.8,4.224742,0.45955977,5.186311,0.2737139
4.81,4.81,4.81,4.81,4.1535463,0.42191434,5.1142015,0.14999975
4.82,4.82,4.82,4.82,4.2011046,0.47117034,4.997069,0.03214575
4.83,4.83,4.83,4.83,4.206809,0.45203584,5.0300713,0.20279637
4.84,4.84,4.84,4.84,4.1906896,0.44312444,5.0938687,0.1235258
4.85,4.85,4.85,4.85,4.2318926,0.4532475,5.00299,0.1918532
4.86,4.86,4.86,4.86,4.174575,0.4345104,5.087716,0.16876659
4.87,4.87,4.87,4.87,4.2378616,0.44131225,4.9308715,0.18604554
4.88,4.88,4.88,4.88,4.1708403,0.41684994,5.0539327,0.09863614
4.89,4.89,4.89,4.89,4.218694,0.40521875,5.0972185,0.1543333
4.9,4.9,4.9,4.9,4.2139344,0.41689056,5.184045,0.29278514
4.91,4.91,4.91,4.91,4.203503,0.42223874,5.1220794,0.23543079
4.92,4.92,4.92,4.92,4.2275424,0.43699208,5.012696,0.20593543
4.93,4.93,4.93,4.93,4.2300596,0.4158036,5.273501,0.20195565
4.94,4.94,4.94,4.94,4.3412952,0.49373993,5.293449,0.13106735
4.95,4.95,4.95,4.95,4.356551,0.44519305,5.5130014,0.24069145
4.96,4.96,4.96,4.96,4.4128604,0.48058987,5.5048347,0.12920554
4.97,4.97,4.97,4.97,4.3692446,0.45706362,5.6304693,0.2941317
4.98,4.98,4.98,4.98,4.296372,0.4386092,5.7085567,0.24938715
4.99,4.99,4.99,4.99,4.23289,0.45683965,5.592225,0.29452264
5.0,5.0,5.0,5.0,4.1037965,0.46456394,5.330109,0.26981792
5.01,5.01,5.01,5.01,4.053711,0.4208581,5.516211,0.23866346
5.02,5.02,5.02,5.02,3.929034,0.37377387,5.355846,0.25727397
5.03,5.03,5.03,5.03,3.8732097,0.3427468,5.459437,0.12127741
5.04,5.04,5.04,5.04,3.7558815,0.39175376,5.477315,0.11401378
5.05,5.05,5.05,5.05,3.7002463,0.35251918,5.235987,0.11744322
5.06,5.06,5.06,5.06,3.5686283,0.34130988,5.161786,0.033214
5.07,5.07,5.07,5.07,3.5918972,0.30054456,5.262287,0.15172373
5.08,5.08,5.08,5.08,3.6447062,0.33874017,5.241456,0.27483
5.09,5.09,5.09,5.09,3.5630665,0.37208158,5.330414,0.27339593
5.1,5.1,5.1,5.1,3.4284382,0.28792483,5.3122606,0.2067749
5.11,5.11,5.11,5.11,3.4548733,0.30313104,5.24502,0.30394357
5.12,5.12,5.12,5.12,3.5059063,0.30827612,5.241759,0.22438797
5.13,5.13,5.13,5.13,3.5457032,0.34379235,5.30243,0.34164038
5.14,5.14,5.14,5.14,3.6273968,0.34663162,5.339612,0.3818986
5.15,5.15,5.15,5.15,3.559201,0.35955298,5.4017024,0.2952924
5.16,5.16,5.16,5.16,3.526493,0.34244263,5.290229,0.37810653
5.17,5.17,5.17,5.17,3.5588202,0.3495926,5.3797183,0.40555382
5.18,5.18,5.18,5.18,3.5951972,0.31806427,5.3648844,0.34400943
5.19,5.19,5.19,5.19,3.5908103,0.34507126,5.4267054,0.41651893
5.2,5.2,5.2,5.2,3.6125884,0.32950553,5.3971467,0.3351635
5.21,5.21,5.21,5.21,3.675351,0.3643363,5.3380876,0.3882992
5.22,5.22,5.22,5.22,3.685128,0.3176335,5.363528,0.334899
5.23,5.23,5.23,5.23,3.5762272,0.35850722,5.3469343,0.27847734
5.24,5.24,5.24,5.24,3.5624747,0.34682482,5.2337923,0.21069956
5.25,5.25,5.25,5.25,3.7110913,0.3447854,5.358602,0.30549985
5.26,5.26,5.26,5.26,3.7179503,0.34598154,5.4908457,0.26431197
5.27,5.27,5.27,5.27,3.645408,0.35222048,5.356944,0.29845747
5.28,5.28,5.28,5.28,3.6666908,0.3699935,5.394563,0.35185665
5.29,5.29,5.29,5.29,3.6246502,0.3475055,5.310951,0.30766368
5.3,5.3,5.3,5.3,3.57732,0.31787425,5.3022375,0.29374087
5.31,5.31,5.31,5.31,3.5471466,0.32747203,5.2356224,0.2722108
5.32,5.32,5.32,5.32,3.4227264,0.29248232,5.2384386,0.2446926
5.33,5.33,5.33,5.33,3.3889194,0.26746842,5.3721952,0.32115117
5.34,5.34,5.34,5.34,3.4351566,0.27518037,5.2450724,0.07699245
5.35,5.35,5.35,5.35,3.4507325,0.26773605,5.3417454,0.3037942
5.36,5.36,5.36,5.36,3.477885,0.27914518,5.308339,0.45599335
5.37,5.37,5.37,5.37,3.5482934,0.3136993,5.344059,0.29189852
5.38,5.38,5.38,5.38,3.4619079,0.299138,5.175954,0.14364408
5.39,5.39,5.39,5.39,3.4661689,0.27223969,5.3429065,0.23148322
5.4,5.4,5.4,5.4,3.3997006,0.2997384,5.298814,0.30105394
5.41,5.41,5.41,5.41,3.265939,0.26003203,5.343772,0.29416364
5.42,5.42,5.42,5.42,3.27731,0.27553666,5.2207503,0.23077497
5.43,5.43,5.43,5.43,3.315947,0.24983954,5.407014,0.387201
5.44,5.44,5.44,5.44,3.3530107,0.2842487,5.217886,0.29643503
5.45,5.45,5.45,5.45,3.2320206,0.26209205,5.1029077,0.17599551
5.46,5.46,5.46,5.46,3.2572684,0.26327473,5.1503267,0.16052414
5.47,5.47,5.47,5.47,3.3196692,0.2945074,5.297069,0.25025052
5.48,5.48,5.48,5.48,3.2883534,0.25419122,5.2475653,0.27035415
5.49,5.49,5.49,5.49,3.3651264,0.27960712,5.372314,0.2783139
5.5,5.5,5.5,5.5,3.3657818,0.3246389,5.2497945,0.248759
5.51,5.51,5.51,5.51,3.3794544,0.30604342,5.14309,0.12191206
5.52,5.52,5.52,5.52,3.416183,0.31180003,5.218659,0.16969922
5.53,5.53,5.53,5.53,3.4183152,0.3131016,5.201519,0.2319422
5.54,5.54,5.54,5.54,3.440401,0.31278118,5.275292,0.26981106
5.55,5.55,5.55,5.55,3.41255,0.3028344,5.1466355,0.27293152
5.56,5.56,5.56,5.56,3.3648205,0.28925893,5.1933475,0.20916054
5.57,5.57,5.57,5.57,3.3356004,0.3115822,5.2238975,0.2867169
5.58,5.58,5.58,5.58,3.4086308,0.31087273,5.1856055,0.19470477
5.59,5.59,5.59,5.59,3.3011734,0.32330352,5.179587,0.21944582
5.6,5.6,5.6,5.6,3.162838,0.31052607,5.073232,0.26444644
5.61,5.61,5.61,5.61,3.0993743,0.2642669,5.039588,0.11334778
5.62,5.62,5.62,5.62,2.9912455,0.2359356,5.044625,0.14717981
5.63,5.63,5.63,5.63,3.0363786,0.258138,5.056924,0.22869614
5.64,5.64,5.64,5.64,3.027524,0.23841825,5.0413585,0.17744866
5.65,5.65,5.65,5.65,2.9701896,0.23632923,5.070071,0.19958994
5.66,5.66,5.66,5.66,2.8986063,0.24437109,4.9511194,0.01625936
5.67,5.67,5.67,5.67,2.9392552,0.23204324,4.9929514,0.04341458
5.68,5.68,5.68,5.68,3.0919735,0.26381281,4.9705939,0.0022003246
5.69,5.69,5.69,5.69,3.1154284,0.25818223,5.0029263,0.28741556
5.7,5.7,5.7,5.7,3.14434,0.26094714,5.052633,0.18793228
5.71,5.71,5.71,5.71,3.1217477,0.24237707,5.213777,0.31235245
5.72,5.72,5.72,5.72,3.0058274,0.24963923,4.9565883,0.18857306
5.73,5.73,5.73,5.73,3.0467238,0.2340498,5.101179,0.25800002
5.74,5.74,5.74,5.74,2.9564078,0.20071454,5.1630855,0.20122893
5.75,5.75,5.75,5.75,2.910646,0.18682799,5.147662,0.18319516
5.76,5.76,5.76,5.76,2.8761852,0.19571349,5.0678577,0.21059358
5.77,5.77,5.77,5.77,2.8565068,0.2133352,5.1320677,0.03972432
5.78,5.78,5.78,5.78,2.77676,0.21618989,4.9519787,0.22075972
5.79,5.79,5.79,5.79,2.7303863,0.21027,4.996125,0.17973424
5.8,5.8,5.8,5.8,2.708499,0.20485115,4.917409,0.26841164
5.81,5.81,5.81,5.81,2.7011344,0.22247215,4.865661,0.33810675
5.82,5.82,5.82,5.82,2.8026261,0.19757333,4.965382,0.08523527
5.83,5.83,5.83,5.83,2.7347207,0.20481868,4.938369,0.17689498
5.84,5.84,5.84,5.84,2.8472643,0.23810117,5.0161924,0.21295063
5.85,5.85,5.85,5.85,2.9224677,0.22360039,4.9722953,0.15001264
5.86,5.86,5.86,5.86,2.8235502,0.21621673,5.103114,0.22402847
5.87,5.87,5.87,5.87,2.8130322,0.2113707,5.0722246,0.28547415
5.88,5.88,5.88,5.88,2.7578764,0.21791923,4.9529934,0.24487536
5.89,5.89,5.89,5.89,2.6676476,0.20901938,4.9555926,0.24795821
5.9,5.9,5.9,5.9,2.5593448,0.20868786,4.952961,0.2682666
5.91,5.91,5.91,5.91,2.5361657,0.21478398,5.064707,0.46131596
5.92,5.92,5.92,5.92,2.4480474,0.22011073,4.8074536,0.3065687
5.93,5.93,5.93,5.93,2.318736,0.25326186,4.8185816,0.39225116
5.94,5.94,5.94,5.94,2.2232513,0.22868669,4.773448,0.32963458
5.95,5.95,5.95,5.95,2.2201598,0.23796101,4.6727147,0.3761523
5.96,5.96,5.96,5.96,2.162476,0.23100758,4.6435075,0.25571483
5.97,5.97,5.97,5.97,2.1909554,0.29221043,4.5289993,0.31546786
5.98,5.98,5.98,5.98,2.2098143,0.23778848,4.6650133,0.26809877
5.99,5.99,5.99,5.99,2.3104806,0.25241095,4.665672,0.28286907
6.0,6.0,6.0,6.0,2.448237,0.27710432,4.7051167,0.27808648
6.01,6.01,6.01,6.01,2.5293972,0.2566486,4.7640843,0.31379095
6.02,6.02,6.02,6.02,2.5502012,0.25922614,4.8565054,0.2299983
6.03,6.03,6.03,6.03,2.5596104,0.31800032,4.5963955,0.23910816
6.04,6.04,6.04,6.04,2.6375923,0.27884373,4.7868233,0.33856708
6.05,6.05,6.05,6.05,2.7522652,0.26956952,4.774298,0.25812
6.06,6.06,6.06,6.06,2.729609,0.23421201,4.7265816,0.11489602
6.07,6.07,6.07,6.07,2.8880095,0.27002087,4.774237,0.15363498
6.08,6.08,6.08,6.08,2.898499,0.2625408,4.8283987,0.23144746
6.09,6.09,6.09,6.09,2.9754689,0.32577845,4.826751,0.23820725
6.1,6.1,6.1,6.1,2.9240518,0.3105106,4.7715716,0.13931957
6.11,6.11,6.11,6.11,2.941482,0.29558432,4.8836603,0.25407198
6.12,6.12,6.12,6.12,2.9390364,0.2916552,5.017794,0.3338749
6.13,6.13,6.13,6.13,2.9427018,0.29290497,5.0300264,0.29092363
6.14,6.14,6.14,6.14,2.9240754,0.28682047,4.9415245,0.33077472
6.15,6.15,6.15,6.15,3.006557,0.3170486,4.9128394,0.20032683
6.16,6.16,6.16,6.16,3.0701213,0.28115514,5.0543985,0.27814257
6.17,6.17,6.17,6.17,2.9875984,0.30674917,5.0426126,0.2650978
6.18,6.18,6.18,6.18,2.9582987,0.32006902,5.0789995,0.43108377
6.19,6.19,6.19,6.19,2.869961,0.27990466,5.05755,0.24755704
6.2,6.2,6.2,6.2,2.9261985,0.27669254,4.9823003,0.24024446
6.21,6.21,6.21,6.21,2.924149,0.26586333,5.0434384,0.3194118
6.22,6.22,6.22,6.22,2.9419007,0.2559039,5.1291604,0.25136766
6.23,6.23,6.23,6.23,2.9563253,0.28133175,5.2007203,0.35086772
6.24,6.24,6.24,6.24,2.9332697,0.272537,5.024182,0.20763043
6.25,6.25,6.25,6.25,2.965342,0.2610421,4.9713774,0.21031542
6.26,6.26,6.26,6.26,2.9353445,0.24946754,5.046188,0.30665833
6.27,6.27,6.27,6.27,2.931992,0.26552626,5.0215635,0.32685655
6.28,6.28,6.28,6.28,2.9434257,0.2843982,5.0150237,0.37787083
6.29,6.29,6.29,6.29,2.8595536,0.279422,4.980502,0.2525322
6.3,6.3,6.3,6.3,2.8336475,0.22235374,4.9465833,0.2693971
6.31,6.31,6.31,6.31,2.7673001,0.24410912,4.8995814,0.06645957
6.32,6.32,6.32,6.32,2.8471992,0.25233167,5.071842,0.24493131
6.33,6.33,6.33,6.33,2.758793,0.2792154,4.995446,0.31315717
6.34,6.34,6.34,6.34,2.8225617,0.25421,4.878337,0.21445861
6.35,6.35,6.35,6.35,2.9602451,0.25912556,4.9477205,0.42366368
6.36,6.36,6.36,6.36,3.0364587,0.26843837,4.934757,0.37192738
6.37,6.37,6.37,6.37,2.9533706,0.2522878,4.8589945,0.17291123
6.38,6.38,6.38,6.38,2.8520532,0.23917563,4.930074,0.15618743
6.39,6.39,6.39,6.39,3.0269768,0.27203354,5.0001974,0.19247064
6.4,6.4,6.4,6.4,2.9675293,0.24112031,4.8567157,0.03993278
6.41,6.41,6.41,6.41,2.8179939,0.17387064,4.8313375,0.14797755
6.42,6.42,6.42,6.42,2.9047241,0.2515271,4.9066386,0.42590848
6.43,6.43,6.43,6.43,2.9921403,0.26136655,4.9104395,0.31578985
6.44,6.44,6.44,6.44,3.0878005,0.25716504,5.039407,0.24167168
6.45,6.45,6.45,6.45,3.1796231,0.2565939,4.9455233,0.2693126
6.46,6.46,6.46,6.46,3.1610222,0.2662851,4.9407053,0.16802117
6.47,6.47,6.47,6.47,3.0256321,0.23695154,4.9650803,0.13411736
6.48,6.48,6.48,6.48,2.9330006,0.2259554,4.9596596,0.18213902
6.49,6.49,6.49,6.49,2.9778438,0.27006978,5.006192,0.15085748
6.5,6.5,6.5,6.5,2.8233063,0.26921228,5.0023856,0.24931777
6.51,6.51,6.51,6.51,2.7550397,0.2185322,5.007519,0.21496007
6.52,6.52,6.52,6.52,2.7771313,0.20813096,5.191059,0.29618388
6.53,6.53,6.53,6.53,2.665711,0.23163477,4.9582915,0.2823803
6.54,6.54,6.54,6.54,2.5897937,0.24403203,5.019481,0.28041697
6.55,6.55,6.55,6.55,2.584044,0.22102693,4.93769,0.28714082
6.56,6.56,6.56,6.56,2.5129738,0.21193779,4.87546,0.22806895
6.57,6.57,6.57,6.57,2.4498773,0.24296379,4.685462,0.19357325
6.58,6.58,6.58,6.58,2.4432902,0.23535761,4.987151,0.31021106
6.59,6.59,6.59,6.59,2.4740846,0.2786172,4.809492,0.1657069
6.6,6.6,6.6,6.6,2.4129462,0.19367841,4.750548,0.14570513
6.61,6.61,6.61,6.61,2.3961885,0.18594766,4.816533,0.17250487
6.62,6.62,6.62,6.62,2.3046973,0.25208446,4.581999,0.1775208
6.63,6.63,6.63,6.63,2.3170707,0.27143735,4.487174,0.1696777
6.64,6.64,6.64,6.64,2.4254918,0.24960895,4.773657,0.15668881
6.65,6.65,6.65,6.65,2.5118923,0.23922387,4.740576,0.11905229
6.66,6.66,6.66,6.66,2.6104598,0.2697859,4.7809296,0.26513252
6.67,6.67,6.67,6.67,2.7210538,0.2765658,4.8075643,0.14705244
6.68,6.68,6.68,6.68,2.7404733,0.27399653,4.7452264,0.1791394
6.69,6.69,6.69,6.69,2.8001137,0.26243725,4.9723787,0.2363329
6.7,6.7,6.7,6.7,2.902071,0.24864948,5.0719166,0.24191058
6.71,6.71,6.71,6.71,2.849353,0.23060803,5.0882525,0.1801475
6.72,6.72,6.72,6.72,2.872796,0.24120872,4.9882245,0.26115397
6.73,6.73,6.73,6.73,2.892141,0.26427627,4.935002,0.11835168
6.74,6.74,6.74,6.74,2.9659066,0.24838662,4.967864,0.1628531
6.75,6.75,6.75,6.75,2.9727073,0.27172846,4.981244,0.11697525
6.76,6.76,6.76,6.76,2.9517398,0.25090253,5.059806,0.08167853
6.77,6.77,6.77,6.77,2.8871205,0.24251083,4.8921723,0.0864264
6.78,6.78,6.78,6.78,2.838799,0.27203757,5.069085,0.13817431
6.79,6.79,6.79,6.79,2.8466048,0.23817027,4.9614897,0.15311022
6.8,6.8,6.8,6.8,2.8740344,0.27052283,5.0383844,0.23133223
6.81,6.81,6.81,6.81,2.8563132,0.23369873,4.9074545,0.04493003
6.82,6.82,6.82,6.82,2.8766656,0.23483181,5.0191183,0.18097547
6.83,6.83,6.83,6.83,2.9046988,0.23526521,4.937693,0.11865889
6.84,6.84,6.84,6.84,2.9682403,0.23567875,5.077959,0.23070529
6.85,6.85,6.85,6.85,3.0331368,0.21741295,5.1021814,0.1913148
6.86,6.86,6.86,6.86,3.0186372,0.25628576,5.030258,0.17205222
6.87,6.87,6.87,6.87,3.0683854,0.25485772,5.01415,0.12871848
6.88,6.88,6.88,6.88,3.1526523,0.30643278,5.001973,0.1478946
6.89,6.89,6.89,6.89,3.1614838,0.23761675,5.1686764,0.13760638
6.9,6.9,6.9,6.9,3.107102,0.28031296,5.1190424,0.21623433
6.91,6.91,6.91,6.91,3.181498,0.24157265,5.154214,0.13991001
6.92,6.92,6.92,6.92,3.146536,0.2694129,5.07262,0.15354003
6.93,6.93,6.93,6.93,3.1880727,0.24334168,5.1299944,0.27137962
6.94,6.94,6.94,6.94,3.191834,0.28586665,5.013482,0.24891034
6.95,6.95,6.95,6.95,3.1981068,0.26597306,5.0684447,0.20872906
6.96,6.96,6.96,6.96,3.309634,0.32728475,5.082345,0.33165938
6.97,6.97,6.97,6.97,3.336675,0.27996835,5.3035583,0.21836981
6.98,6.98,6.98,6.98,3.3629537,0.331099,5.077096,0.16172263
6.99,6.99,6.99,6.99,3.343062,0.3106411,5.035572,0.19581933
7.0,7.0,7.0,7.0,3.1168778,0.26566136,5.1717772,0.2871046
7.01,7.01,7.01,7.01,3.1732183,0.27064157,5.201599,0.21438952
7.02,7.02,7.02,7.02,2.918879,0.22483854,5.080729,0.30687416
7.03,7.03,7.03,7.03,2.9605527,0.2509911,4.9768324,0.14902587
7.04,7.04,7.04,7.04,2.9467797,0.24110095,5.011017,0.27295944
7.05,7.05,7.05,7.05,2.8862715,0.252191,5.0363684,0.32562044
7.06,7.06,7.06,7.06,2.9066727,0.27875835,5.0838823,0.16813579
7.07,7.07,7.07,7.07,2.9751635,0.26926383,5.0436926,0.23701108
7.08,7.08,7.08,7.08,3.0302184,0.2843396,5.100381,0.29583088
7.09,7.09,7.09,7.09,3.051999,0.269991,5.087439,0.08570995
7.1,7.1,7.1,7.1,2.9996378,0.30296,5.0556073,0.28390604
7.11,7.11,7.11,7.11,3.0462737,0.26235464,5.1618013,0.2517392
7.12,7.12,7.12,7.12,3.1364388,0.2983504,5.023278,0.22053972
7.13,7.13,7.13,7.13,3.0089157,0.2940666,5.102322,0.15128772
7.14,7.14,7.14,7.14,3.0323796,0.27960965,5.023753,0.11062627
7.15,7.15,7.15,7.15,3.106036,0.31616595,4.948126,0.20269267
7.16,7.16,7.16,7.16,3.1787174,0.32891658,5.187333,0.2841112
7.17,7.17,7.17,7.17,3.3161068,0.35045898,5.239202,0.17873618
7.18,7.18,7.18,7.18,3.3335106,0.33839092,5.197509,0.3393529
7.19,7.19,7.19,7.19,3.451838,0.34675798,5.274683,0.25935543
7.2,7.2,7.2,7.2,3.4936378,0.34024805,5.277007,0.24466512
7.21,7.21,7.21,7.21,3.4859319,0.34940916,5.3085794,0.3160498
7.22,7.22,7.22,7.22,3.5137115,0.30154446,5.301998,0.24643187
7.23,7.23,7.23,7.23,3.4721825,0.3190677,5.2623034,0.31699964
7.24,7.24,7.24,7.24,3.5472903,0.3671922,5.360162,0.3513792
7.25,7.25,7.25,7.25,3.578315,0.30902773,5.339969,0.37362033
7.26,7.26,7.26,7.26,3.55974,0.31164476,5.3505087,0.40446472
7.27,7.27,7.27,7.27,3.5355887,0.29561347,5.4693255,0.2878558
7.28,7.28,7.28,7.28,3.3930259,0.3285487,5.212023,0.15807971
7.29,7.29,7.29,7.29,3.3879573,0.32528168,5.14626,0.1994121
7.3,7.3,7.3,7.3,3.3731415,0.32392308,5.175373,0.2910538
7.31,7.31,7.31,7.31,3.3670177,0.32113785,5.1427655,0.18092881
7.32,7.32,7.32,7.32,3.4066997,0.36884218,5.1552825,0.19322178
7.33,7.33,7.33,7.33,3.375805,0.29136106,5.1435194,0.17036821
7.34,7.34,7.34,7.34,3.3759396,0.3111675,5.134143,0.26800483
7.35,7.35,7.35,7.35,3.3760448,0.2889803,5.171402,0.16528206
7.36,7.36,7.36,7.36,3.4986084,0.35003865,5.093329,0.13414384
7.37,7.37,7.37,7.37,3.5416214,0.34602323,5.3358793,0.36138
7.38,7.38,7.38,7.38,3.5707085,0.30682576,5.302001,0.29094046
7.39,7.39,7.39,7.39,3.6708431,0.34330788,5.280965,0.37082434
7.4,7.4,7.4,7.4,3.7461464,0.40028375,5.2466965,0.33174652
7.41,7.41,7.41,7.41,3.6719482,0.38683707,5.143609,0.18440954
7.42,7.42,7.42,7.42,3.753058,0.364137,5.2442102,0.16133946
7.43,7.43,7.43,7.43,3.7578259,0.34920663,5.258924,0.14762783
7.44,7.44,7.44,7.44,3.7938538,0.3975169,5.2351017,0.25327474
7.45,7.45,7.45,7.45,3.7969856,0.39805588,5.3474917,0.14585108
7.46,7.46,7.46,7.46,3.886179,0.42605487,5.1576247,0.3654462
7.47,7.47,7.47,7.47,3.8317432,0.40224177,5.390815,0.4181067
7.48,7.48,7.48,7.48,3.9870677,0.39162347,5.5318904,0.36707887
7.49,7.49,7.49,7.49,3.94019,0.39484373,5.351536,0.28177342
7.5,7.5,7.5,7.5,3.9650204,0.43112913,5.311376,0.26328987
7.51,7.51,7.51,7.51,4.002788,0.4452994,5.318201,0.30539143
7.52,7.52,7.52,7.52,4.06068,0.47462884,4.982278,0.20767613
7.53,7.53,7.53,7.53,4.094669,0.45562917,5.2474685,0.12163991
7.54,7.54,7.54,7.54,4.0536833,0.47979355,5.312503,0.30798465
7.55,7.55,7.55,7.55,3.988673,0.3862593,5.253749,0.2744618
7.56,7.56,7.56,7.56,4.0163546,0.40683717,5.1584854,0.24368732
7.57,7.57,7.57,7.57,3.9646626,0.40843588,5.1583757,0.15795949
7.58,7.58,7.58,7.58,4.0057635,0.43446565,5.1829906,0.51081026
7.59,7.59,7.59,7.59,4.0439386,0.45350665,5.3150373,0.43032002
7.6,7.6,7.6,7.6,4.0120745,0.41804895,5.4730005,0.21793215
7.61,7.61,7.61,7.61,4.041374,0.42175657,5.3887444,0.21652827
7.62,7.62,7.62,7.62,4.032945,0.4100433,5.163514,0.22949955
7.63,7.63,7.63,7.63,4.044611,0.42428756,5.311893,0.3176137
7.64,7.64,7.64,7.64,3.9928005,0.42318583,5.1854944,0.25251752
7.65,7.65,7.65,7.65,4.067961,0.4526391,5.2687387,0.29997703
7.66,7.66,7.66,7.66,4.0524454,0.40942615,5.3057714,0.25946438
7.67,7.67,7.67,7.67,4.102332,0.4278337,5.461078,0.32460707
7.68,7.68,7.68,7.68,4.0178638,0.45002756,5.50751,0.45263022
7.69,7.69,7.69,7.69,3.985876,0.42861733,5.31326,0.2239739
7.7,7.7,7.7,7.7,4.0230002,0.45620686,5.5066915,0.42146692
7.71,7.71,7.71,7.71,4.0594625,0.4211534,5.6084,0.38204712
7.72,7.72,7.72,7.72,4.0782356,0.4642118,5.4094973,0.35077807
7.73,7.73,7.73,7.73,4.1081862,0.44922662,5.440606,0.31299588
7.74,7.74,7.74,7.74,4.2123985,0.45828223,5.4217215,0.2659085
7.75,7.75,7.75,7.75,4.230422,0.50695693,5.430829,0.43450117
7.76,7.76,7.76,7.76,4.17589,0.48059544,5.500005,0.4825266
7.77,7.77,7.77,7.77,4.230033,0.48526278,5.446665,0.4018411
7.78,7.78,7.78,7.78,4.160001,0.46194863,5.370496,0.4022409
7.79,7.79,7.79,7.79,4.2309084,0.4709591,5.398155,0.40015787
7.8,7.8,7.8,7.8,4.082959,0.4571293,5.353144,0.31841198
7.81,7.81,7.81,7.81,4.1581774,0.48681372,5.3528867,0.2783897
7.82,7.82,7.82,7.82,4.128539,0.4766922,5.2416162,0.22935195
7.83,7.83,7.83,7.83,4.229461,0.496555,5.39771,0.3640851
7.84,7.84,7.84,7.84,4.2115345,0.4839088,5.328958,0.13087575
7.85,7.85,7.85,7.85,4.302707,0.525034,5.5113006,0.26018935
7.86,7.86,7.86,7.86,4.336087,0.487633,5.2550306,0.20337823
7.87,7.87,7.87,7.87,4.391805,0.54258895,5.3633375,0.25391865
7.88,7.88,7.88,7.88,4.425554,0.516014,5.3426275,0.22894052
7.89,7.89,7.89,7.89,4.3561954,0.54395735,5.204898,0.27063787
7.9,7.9,7.9,7.9,4.3072896,0.5068744,5.3686147,0.29956982
7.91,7.91,7.91,7.91,4.4205446,0.52120745,5.458463,0.3637885
7.92,7.92,7.92,7.92,4.37226,0.4890136,5.3096952,0.20210764
7.93,7.93,7.93,7.93,4.423396,0.5124215,5.4006524,0.31852263
7.94,7.94,7.94,7.94,4.406068,0.53515154,5.681616,0.26709658
7.95,7.95,7.95,7.95,4.356308,0.50942856,5.5302515,0.35876632
7.96,7.96,7.96,7.96,4.3559217,0.54041445,5.159046,0.12097213
7.97,7.97,7.97,7.97,4.3610926,0.46735725,5.276136,0.21170191
7.98,7.98,7.98,7.98,4.348301,0.50678694,5.3295736,0.3181302
7.99,7.99,7.99,7.99,4.4140844,0.4937234,5.517731,0.30278948
8.0,8.0,8.0,8.0,4.3736925,0.4931632,5.4601374,0.3240253
8.01,8.01,8.01,8.01,4.3135347,0.50191134,5.651511,0.52033305
8.02,8.02,8.02,8.02,4.3541174,0.52114934,5.7186127,0.40940937
8.03,8.03,8.03,8.03,4.295584,0.49629718,5.379716,0.30243415
8.04,8.04,8.04,8.04,4.2593555,0.5384479,5.290382,0.29935613
8.05,8.05,8.05,8.05,4.2200966,0.49229684,5.3271728,0.20420103
8.06,8.06,8.06,8.06,4.2169147,0.4694616,5.359684,0.1942962
8.07,8.07,8.07,8.07,4.3144145,0.4831378,5.5356755,0.28808016
8.08,8.08,8.08,8.08,4.289759,0.48070592,5.490957,0.22837774
8.09,8.09,8.09,8.09,4.3451667,0.48977607,5.4345403,0.20415697
8.1,8.1,8.1,8.1,4.5829697,0.5674655,5.4363713,0.13657656
8.11,8.11,8.11,8.11,4.5458746,0.5408753,5.4326906,0.18818206
8.12,8.12,8.12,8.12,4.5823298,0.503893,5.5282445,0.31582972
8.13,8.13,8.13,8.13,4.5839343,0.5414663,5.560741,0.37098262
8.14,8.14,8.14,8.14,4.5882325,0.59695923,5.4331217,0.22250207
8.15,8.15,8.15,8.15,4.588897,0.5638121,5.4916525,0.20246613
8.16,8.16,8.16,8.16,4.5712266,0.5680607,5.5562267,0.23933701
8.17,8.17,8.17,8.17,4.6342154,0.5631553,5.7232575,0.13015267
8.18,8.18,8.18,8.18,4.7086725,0.6514411,5.8099346,0.33590287
8.19,8.19,8.19,8.19,4.5978765,0.6236151,5.5954638,0.4296061
8.2,8.2,8.2,8.2,4.7302785,0.59606695,5.758274,0.28965715
8.21,8.21,8.21,8.21,4.607843,0.6257499,5.724521,0.21102998
8.22,8.22,8.22,8.22,4.611171,0.61621916,5.532402,0.1963613
8.23,8.23,8.23,8.23,4.582584,0.630545,5.4448247,0.24688387
8.24,8.24,8.24,8.24,4.5875263,0.5760462,5.5994415,0.1197926
8.25,8.25,8.25,8.25,4.505386,0.5951191,5.437646,0.22440784
8.26,8.26,8.26,8.26,4.558191,0.59898937,5.4842877,0.24069944
8.27,8.27,8.27,8.27,4.558572,0.5987345,5.605268,0.20847113
8.28,8.28,8.28,8.28,4.5623393,0.5901525,5.508519,0.21748221
8.29,8.29,8.29,8.29,4.471621,0.57795036,5.549922,0.279439
8.3,8.3,8.3,8.3,4.4729967,0.5533238,5.4925647,0.1513666
8.31,8.31,8.31,8.31,4.4588175,0.5734228,5.4343734,0.1276544
8.32,8.32,8.32,8.32,4.4084187,0.5272149,5.5875816,0.17823257
8.33,8.33,8.33,8.33,4.486768,0.5817945,5.406619,0.11505888
8.34,8.34,8.34,8.34,4.403789,0.52377164,5.36394,0.04238179
8.35,8.35,8.35,8.35,4.323155,0.5102321,5.360473,0.08779088
8.36,8.36,8.36,8.36,4.32715,0.5356047,5.2468653,0.12308564
8.37,8.37,8.37,8.37,4.175564,0.4915124,5.196856,0.04742591
8.38,8.38,8.38,8.38,4.078004,0.47193795,4.9826207,0.01701493
8.39,8.39,8.39,8.39,4.012296,0.46180415,5.1381845,0.14018485
8.4,8.4,8.4,8.4,3.8843243,0.49466237,4.8636837,-0.06258547
8.41,8.41,8.41,8.41,3.8168578,0.47092462,4.8004255,-0.06557091
8.42,8.42,8.42,8.42,3.8802686,0.48485655,4.8357873,0.05013754
8.43,8.43,8.43,8.43,3.95464,0.5519421,4.772564,0.16753669
8.44,8.44,8.44,8.44,3.9636536,0.5156777,4.688092,0.07692081
8.45,8.45,8.45,8.45,4.03708,0.5263425,4.767622,0.12389858
8.46,8.46,8.46,8.46,3.9826572,0.51415324,4.5950036,0.14081015
8.47,8.47,8.47,8.47,4.0062056,0.5341429,4.5869503,0.10731629
8.48,8.48,8.48,8.48,4.0610437,0.54473937,4.7236967,0.02501224
8.49,8.49,8.49,8.49,4.006169,0.5177668,4.7850733,0.0759706
8.5,8.5,8.5,8.5,3.9878533,0.5474326,4.6666546,0.12314461
8.51,8.51,8.51,8.51,3.9511065,0.50217706,4.7348709,-0.0026720902
8.52,8.52,8.52,8.52,3.851694,0.48681825,4.635817,-0.21054049
8.53,8.53,8.53,8.53,3.739294,0.46131492,4.751178,-0.04534886
8.54,8.54,8.54,8.54,3.72355,0.48455438,5.1023674,0.04158186
8.55,8.55,8.55,8.55,3.6788704,0.45895806,5.3689647,0.11856415
8.56,8.56,8.56,8.56,3.5461318,0.42573458,5.3231554,0.34744897
8.57,8.57,8.57,8.57,3.380465,0.4379418,5.1774473,0.35538214
8.58,8.58,8.58,8.58,3.347041,0.40782636,5.1694627,0.27246484
8.59,8.59,8.59,8.59,3.118105,0.39348423,5.081171,0.33045882
8.6,8.6,8.6,8.6,3.0823674,0.31297162,5.035077,0.35657337
8.61,8.61,8.61,8.61,2.8954113,0.31083077,5.058323,0.28467914
8.62,8.62,8.62,8.62,2.8989916,0.29368168,5.0230284,0.37650537
8.63,8.63,8.63,8.63,2.8152611,0.2637695,4.9968486,0.20977879
8.64,8.64,8.64,8.64,2.7087212,0.2544514,4.9895225,0.23602128
8.65,8.65,8.65,8.65,2.723196,0.27708638,4.9277487,0.37074426
8.66,8.66,8.66,8.66,2.7172399,0.25205928,4.881382,0.39314055
8.67,8.67,8.67,8.67,2.851565,0.3044966,4.9547763,0.29863828
8.68,8.68,8.68,8.68,2.8433743,0.24921522,5.083731,0.4174083
8.69,8.69,8.69,8.69,2.7275262,0.25599658,4.8662806,0.24080646
8.7,8.7,8.7,8.7,2.7370734,0.25182718,4.8773546,0.34165427
8.71,8.71,8.71,8.71,2.7794867,0.3054182,4.8372993,0.2818266
8.72,8.72,8.72,8.72,2.8162277,0.29965013,4.7892966,0.25591052
8.73,8.73,8.73,8.73,2.8827405,0.28858498,4.996052,0.26942366
8.74,8.74,8.74,8.74,2.9639826,0.32246155,5.1389995,0.377683
8.75,8.75,8.75,8.75,3.0780125,0.31721762,5.0275893,0.28524038
8.76,8.76,8.76,8.76,3.1330047,0.32337248,5.1001835,0.3482582
8.77,8.77,8.77,8.77,3.276183,0.3548295,5.0359073,0.4049976
8.78,8.78,8.78,8.78,3.4409575,0.32511824,5.1455216,0.2972468
8.79,8.79,8.79,8.79,3.6316402,0.36067867,5.3155203,0.3675869
8.8,8.8,8.8,8.8,3.7639134,0.36997822,5.3122897,0.30500495
8.81,8.81,8.81,8.81,3.8725457,0.398842,5.550964,0.40788874
8.82,8.82,8.82,8.82,3.9302716,0.4005615,5.3976774,0.35836178
8.83,8.83,8.83,8.83,4.029046,0.36699843,5.4003115,0.37349445
8.84,8.84,8.84,8.84,4.094293,0.39705685,5.4290214,0.43252835
8.85,8.85,8.85,8.85,4.1791887,0.43186313,5.564327,0.507766
8.86,8.86,8.86,8.86,4.282242,0.46490055,5.550367,0.55990946
8.87,8.87,8.87,8.87,4.2606497,0.47563568,5.572083,0.5051152
8.88,8.88,8.88,8.88,4.3859315,0.46627274,5.549134,0.44683838
8.89,8.89,8.89,8.89,4.46478,0.47958955,5.6672945,0.39085063
8.9,8.9,8.9,8.9,4.4605527,0.46860614,5.5601277,0.39135164
8.91,8.91,8.91,8.91,4.5437593,0.50587624,5.5011673,0.327708
8.92,8.92,8.92,8.92,4.5878515,0.5540826,5.411124,0.44064474
8.93,8.93,8.93,8.93,4.631188,0.5884466,5.507631,0.36021116
8.94,8.94,8.94,8.94,4.623225,0.52712023,5.5543995,0.3745659
8.95,8.95,8.95,8.95,4.730542,0.5461012,5.5318613,0.30671683
8.96,8.96,8.96,8.96,4.6982245,0.5669756,5.257819,0.2252289
8.97,8.97,8.97,8.97,4.7100606,0.5573555,5.4893875,0.35077485
8.98,8.98,8.98,8.98,4.77637,0.5667438,5.3735957,0.20376
8.99,8.99,8.99,8.99,4.791917,0.5793899,5.661669,0.39073303
9.0,9.0,9.0,9.0,4.8870897,0.5669217,5.564801,0.20335492
9.01,9.01,9.01,9.01,4.8976116,0.5685481,5.7989855,0.41112003
9.02,9.02,9.02,9.02,4.992119,0.6474576,5.8939486,0.31503493
9.03,9.03,9.03,9.03,4.7463956,0.5810498,5.4044447,0.24034548
9.04,9.04,9.04,9.04,4.6567106,0.55673003,5.15037,0.18810654
9.05,9.05,9.05,9.05,4.6809287,0.5648969,5.418194,0.1822714
9.06,9.06,9.06,9.06,4.6953783,0.5393426,5.457568,0.2866432
9.07,9.07,9.07,9.07,4.788148,0.59240985,5.4897733,0.327636
9.08,9.08,9.08,9.08,4.617469,0.54088086,5.16014,0.17488274
9.09,9.09,9.09,9.09,4.4366126,0.4814555,4.8818693,0.11151812
9.1,9.1,9.1,9.1,4.449865,0.48260865,4.9603186,0.15571795
9.11,9.11,9.11,9.11,4.424014,0.5091498,4.8787694,0.2491246
9.12,9.12,9.12,9.12,4.4823356,0.49325848,4.8517604,0.16773546
9.13,9.13,9.13,9.13,4.6022487,0.51442605,5.1480675,0.25649756
9.14,9.14,9.14,9.14,4.60094,0.5278041,5.3173976,0.34076193
9.15,9.15,9.15,9.15,4.633052,0.5648495,5.3715987,0.32032055
9.16,9.16,9.16,9.16,4.67441,0.54150105,5.593908,0.33020642
9.17,9.17,9.17,9.17,4.634076,0.5621089,5.3332357,0.2705222
9.18,9.18,9.18,9.18,4.5808268,0.5552667,5.2712007,0.31783035
9.19,9.19,9.19,9.19,4.531675,0.5209057,5.244487,0.46464926
9.2,9.2,9.2,9.2,4.5644064,0.5483225,5.2905993,0.39773422
9.21,9.21,9.21,9.21,4.496534,0.49750155,5.1160583,0.3129859
9.22,9.22,9.22,9.22,4.4576273,0.5047624,5.0045533,0.33221367
9.23,9.23,9.23,9.23,4.5100646,0.5152949,5.254012,0.33716035
9.24,9.24,9.24,9.24,4.479373,0.4705813,5.1791463,0.3392987
9.25,9.25,9.25,9.25,4.2724724,0.43448466,5.069841,0.4692611
9.26,9.26,9.26,9.26,4.2665806,0.47918263,4.6777782,0.30508184
9.27,9.27,9.27,9.27,4.181967,0.4118089,4.533267,0.11884139
9.28,9.28,9.28,9.28,4.162201,0.40537214,4.513772,0.25410017
9.29,9.29,9.29,9.29,4.1253395,0.3836681,4.335145,0.08011332
9.3,9.3,9.3,9.3,4.158992,0.39583042,4.2324715,0.0927044
9.31,9.31,9.31,9.31,4.19341,0.45208988,4.3722773,0.23786387
9.32,9.32,9.32,9.32,4.2672668,0.45371383,4.443795,0.27697098
9.33,9.33,9.33,9.33,4.3715487,0.4803173,4.483019,0.18703017
9.34,9.34,9.34,9.34,4.390321,0.47433868,4.624357,0.19010137
9.35,9.35,9.35,9.35,4.3173375,0.47332326,4.5163965,0.2109199
9.36,9.36,9.36,9.36,4.318208,0.48243642,4.5306673,0.10555999
9.37,9.37,9.37,9.37,4.3229194,0.45672718,4.7632833,0.21679139
9.38,9.38,9.38,9.38,4.482608,0.47838402,4.9223843,0.2665508
9.39,9.39,9.39,9.39,4.61942,0.54275763,5.248816,0.277317
9.4,9.4,9.4,9.4,4.6159873,0.5161185,5.175763,0.23052564
9.41,9.41,9.41,9.41,4.582155,0.5304086,5.1908183,0.3088964
9.42,9.42,9.42,9.42,4.5791397,0.5618557,5.140852,0.28551278
9.43,9.43,9.43,9.43,4.542382,0.5400219,5.1856265,0.37489858
9.44,9.44,9.44,9.44,4.617706,0.5537545,5.229271,0.32503384
9.45,9.45,9.45,9.45,4.6320767,0.5391438,5.49137,0.4519133
9.46,9.46,9.46,9.46,4.5897527,0.5365521,5.333451,0.28812364
9.47,9.47,9.47,9.47,4.665893,0.56527364,5.4018345,0.30134118
9.48,9.48,9.48,9.48,4.626434,0.5429561,5.442298,0.29877508
9.49,9.49,9.49,9.49,4.664301,0.54875046,5.4841905,0.3864974
9.5,9.5,9.5,9.5,4.59797,0.4944663,5.308068,0.29969817
9.51,9.51,9.51,9.51,4.5761633,0.5171057,5.334628,0.37948844
9.52,9.52,9.52,9.52,4.611967,0.54125607,5.142625,0.24360208
9.53,9.53,9.53,9.53,4.549301,0.55020916,5.124249,0.18819603
9.54,9.54,9.54,9.54,4.5837526,0.5178172,5.0594454,0.19341587
9.55,9.55,9.55,9.55,4.6148543,0.55762,5.1514797,0.2554748
9.56,9.56,9.56,9.56,4.5597467,0.51865095,5.025529,0.2220848
9.57,9.57,9.57,9.57,4.537359,0.5231179,5.0402765,0.20936103
9.58,9.58,9.58,9.58,4.511278,0.5164443,4.984521,0.17812914
9.59,9.59,9.59,9.59,4.5569124,0.50396293,5.1461782,0.1706573
9.6,9.6,9.6,9.6,4.5121503,0.516395,5.001126,0.21532282
9.61,9.61,9.61,9.61,4.525788,0.52340466,5.2575736,0.4241519
9.62,9.62,9.62,9.62,4.598046,0.548783,5.1055093,0.30831417
9.63,9.63,9.63,9.63,4.514147,0.48992038,5.2762594,0.4139096
9.64,9.64,9.64,9.64,4.586972,0.54399574,5.1771746,0.34740463
9.65,9.65,9.65,9.65,4.5922074,0.54123545,5.4802113,0.3602061
9.66,9.66,9.66,9.66,4.6928067,0.541999,5.3882127,0.39884445
9.67,9.67,9.67,9.67,4.6564417,0.55968297,5.232909,0.36796927
9.68,9.68,9.68,9.68,4.663274,0.56857675,5.1427355,0.40186042
9.69,9.69,9.69,9.69,4.55239,0.56629556,5.2752624,0.26508245
9.7,9.7,9.7,9.7,4.595765,0.5274821,5.363864,0.3462791
9.71,9.71,9.71,9.71,4.527298,0.5234292,5.290783,0.31301314
9.72,9.72,9.72,9.72,4.456167,0.5137056,5.221205,0.32094637
9.73,9.73,9.73,9.73,4.4777718,0.4878923,5.318618,0.3111365
9.74,9.74,9.74,9.74,4.4555435,0.47760573,5.1010904,0.27209648
9.75,9.75,9.75,9.75,4.4585023,0.5203029,5.0937257,0.34179196
9.76,9.76,9.76,9.76,4.5043755,0.5043635,5.232957,0.25503114
9.77,9.77,9.77,9.77,4.528327,0.5289072,5.3143606,0.38246074
9.78,9.78,9.78,9.78,4.5755177,0.5197813,5.409304,0.30406785
9.79,9.79,9.79,9.79,4.5748677,0.5293841,5.2958703,0.406538
9.8,9.8,9.8,9.8,4.5320487,0.52667093,5.2339077,0.3539531
9.81,9.81,9.81,9.81,4.499838,0.5195574,5.1416636,0.33534783
9.82,9.82,9.82,9.82,4.551144,0.48476872,5.2705193,0.42435402
9.83,9.83,9.83,9.83,4.486286,0.48200488,5.103579,0.25076208
9.84,9.84,9.84,9.84,4.5301957,0.5217179,5.1297894,0.22233312
9.85,9.85,9.85,9.85,4.480064,0.4875574,5.012727,0.13107823
9.86,9.86,9.86,9.86,4.535266,0.50468045,4.9159575,0.21303728
9.87,9.87,9.87,9.87,4.557899,0.50848883,4.885594,0.08529344
9.88,9.88,9.88,9.88,4.6149406,0.5132543,5.050193,0.24004786
9.89,9.89,9.89,9.89,4.6503243,0.5395266,5.125749,0.21808839
9.9,9.9,9.9,9.9,4.692192,0.52831274,5.303183,0.2513079
9.91,9.91,9.91,9.91,4.617329,0.5289878,5.06477,0.230913
9.92,9.92,9.92,9.92,4.5913405,0.51526356,5.2527323,0.2652598
9.93,9.93,9.93,9.93,4.615888,0.5426162,5.0827837,0.11521155
9.94,9.94,9.94,9.94,4.593364,0.5352155,5.030933,0.3370647
9.95,9.95,9.95,9.95,4.5054655,0.4893745,5.0058374,0.19508924
9.96,9.96,9.96,9.96,4.5011435,0.4952744,4.9908504,0.27270865
9.97,9.97,9.97,9.97,4.5504713,0.50750256,4.9947524,0.34075478
9.98,9.98,9.98,9.98,4.511444,0.47202855,4.941432,0.3253937
9.99,9.99,9.99,9.99,4.599263,0.49322718,5.3563414,0.38468283
10.0,10.0,10.0,10.0,4.4161863,0.5020262,5.070637,0.390848
10.01,10.01,10.01,10.01,4.3743668,0.42405945,4.811401,0.28795323
10.02,10.02,10.02,10.02,4.3626785,0.46489215,4.7951174,0.24062988
10.03,10.03,10.03,10.03,4.3665113,0.4284668,4.764831,0.17569402
10.04,10.04,10.04,10.04,4.3414216,0.4594811,4.722408,0.24952087
10.05,10.05,10.05,10.05,4.317656,0.4079822,4.6681123,0.1386277
10.06,10.06,10.06,10.06,4.345111,0.42191976,4.71498,0.11945313
10.07,10.07,10.07,10.07,4.418905,0.4340051,4.502699,0.17924611
10.08,10.08,10.08,10.08,4.372698,0.43478146,4.432811,0.13677916
10.09,10.09,10.09,10.09,4.4846864,0.44834813,4.598444,0.1747469
10.1,10.1,10.1,10.1,4.4600425,0.45304927,4.397665,0.15816803
10.11,10.11,10.11,10.11,4.3907213,0.39809814,4.392581,0.06560447
10.12,10.12,10.12,10.12,4.2910604,0.37432158,4.3247166,0.14841881
10.13,10.13,10.13,10.13,4.3185205,0.39080533,4.272481,0.11461762
10.14,10.14,10.14,10.14,4.265682,0.37081298,4.1637216,0.12976354
10.15,10.15,10.15,10.15,4.107522,0.35795137,3.9774024,0.19999544
10.16,10.16,10.16,10.16,4.007939,0.330306,3.794101,0.1147719
10.17,10.17,10.17,10.17,4.018533,0.32257628,3.750199,0.08788659
10.18,10.18,10.18,10.18,3.9448998,0.3392809,3.7905757,0.12951049
10.19,10.19,10.19,10.19,3.8251243,0.29941747,3.586623,0.09862342
10.2,10.2,10.2,10.2,3.73695,0.27828124,3.305242,0.1171758
10.21,10.21,10.21,10.21,3.526754,0.22227795,2.9572892,0.00621186
10.22,10.22,10.22,10.22,3.4111447,0.20433219,2.7803988,0.02146386
10.23,10.23,10.23,10.23,3.472589,0.20221202,2.8607652,0.06926949
10.24,10.24,10.24,10.24,3.3560944,0.21383393,2.585387,0.08617113
10.25,10.25,10.25,10.25,3.3457363,0.1967476,2.5522094,0.05763618
10.26,10.26,10.26,10.26,3.2675872,0.15722463,2.5212145,0.09283921
10.27,10.27,10.27,10.27,3.2676835,0.17003587,2.4449089,0.05213461
10.28,10.28,10.28,10.28,3.2431026,0.17203803,2.4611564,0.06783366
10.29,10.29,10.29,10.29,3.2072227,0.15732445,2.363354,0.07944001
10.3,10.3,10.3,10.3,3.297769,0.19065534,2.468941,0.10294189
10.31,10.31,10.31,10.31,3.2487273,0.16853228,2.4417396,0.1108425
10.32,10.32,10.32,10.32,3.226085,0.16598876,2.3836014,0.08019275
10.33,10.33,10.33,10.33,3.2206154,0.15426674,2.323279,0.0581791
10.34,10.34,10.34,10.34,3.1816201,0.15194726,2.2743378,0.05658478
10.35,10.35,10.35,10.35,3.1704273,0.15859976,2.3002968,0.09988548
10.36,10.36,10.36,10.36,3.2310936,0.17930631,2.3112988,0.02737623
10.37,10.37,10.37,10.37,3.1921809,0.16600454,2.2898312,0.0480162
10.38,10.38,10.38,10.38,3.1542103,0.15494221,2.231956,0.0557889
10.39,10.39,10.39,10.39,3.1470313,0.15370527,2.2995086,0.08034534
10.4,10.4,10.4,10.4,3.1931643,0.14836904,2.2991998,0.05627434
10.41,10.41,10.41,10.41,3.2097135,0.15364231,2.3032484,0.05827267
10.42,10.42,10.42,10.42,3.212478,0.16142453,2.337806,0.06353509
10.43,10.43,10.43,10.43,3.3193047,0.19463003,2.5118992,0.09683828
10.44,10.44,10.44,10.44,3.3942883,0.19245192,2.5587397,0.04865093
10.45,10.45,10.45,10.45,3.5218894,0.25737077,2.9374032,0.1860362
10.46,10.46,10.46,10.46,3.6484623,0.28864145,3.0811872,0.1296462
10.47,10.47,10.47,10.47,3.7147229,0.29554248,3.24974,0.17218113
10.48,10.48,10.48,10.48,3.7545476,0.31085905,3.288309,0.09677953
10.49,10.49,10.49,10.49,3.6875775,0.2701184,3.1443973,0.12816183
10.5,10.5,10.5,10.5,3.8718066,0.35062164,3.5354152,0.21528907
10.51,10.51,10.51,10.51,4.0347247,0.40943116,3.9665775,0.1994009
10.52,10.52,10.52,10.52,4.171851,0.45488238,4.237221,0.22364059
10.53,10.53,10.53,10.53,4.3246393,0.44467863,4.2919416,0.1104375
10.54,10.54,10.54,10.54,4.226995,0.42426243,4.1700115,0.14243469
10.55,10.55,10.55,10.55,4.283872,0.45369968,4.2262664,0.0867952
10.56,10.56,10.56,10.56,4.494861,0.4727562,4.8574715,0.32954141
10.57,10.57,10.57,10.57,4.457237,0.50712377,4.606314,0.08880999
10.58,10.58,10.58,10.58,4.5093107,0.5246561,4.76307,0.19620864
10.59,10.59,10.59,10.59,4.6137853,0.5389096,4.866207,0.21252373
10.6,10.6,10.6,10.6,4.7068553,0.5635603,5.3564973,0.25869784
10.61,10.61,10.61,10.61,4.8922477,0.59890413,5.6283717,0.42804796
10.62,10.62,10.62,10.62,4.850122,0.5917982,5.538926,0.3631813
10.63,10.63,10.63,10.63,4.722831,0.59085757,5.4255447,0.2649635
10.64,10.64,10.64,10.64,4.6986227,0.55541337,5.544498,0.3614613
10.65,10.65,10.65,10.65,4.714763,0.58728635,5.3440757,0.30344176
10.66,10.66,10.66,10.66,4.702532,0.5727524,5.4137526,0.35283035
10.67,10.67,10.67,10.67,4.6647377,0.52110285,5.3691,0.27358836
10.68,10.68,10.68,10.68,4.675869,0.56073344,5.288982,0.31044784
10.69,10.69,10.69,10.69,4.5696363,0.5812112,5.283518,0.1292562
10.7,10.7,10.7,10.7,4.5224915,0.49373513,5.2140183,0.2839975
10.71,10.71,10.71,10.71,4.449691,0.51732874,4.9642973,0.11596612
10.72,10.72,10.72,10.72,4.393634,0.4920442,5.000844,0.29131237
10.73,10.73,10.73,10.73,4.3784356,0.47104686,4.793852,0.2177907
10.74,10.74,10.74,10.74,4.4259305,0.5229498,5.1326284,0.21690619
10.75,10.75,10.75,10.75,4.3533487,0.47691053,4.917412,0.24329038
10.76,10.76,10.76,10.76,4.408698,0.4607719,5.1814933,0.23532276
10.77,10.77,10.77,10.77,4.399278,0.49101096,5.0660653,0.18386152
10.78,10.78,10.78,10.78,4.561573,0.5239044,5.3604674,0.15696794
10.79,10.79,10.79,10.79,4.628946,0.57954544,5.6365004,0.30818167
10.8,10.8,10.8,10.8,4.705817,0.57598686,5.6838713,0.24175493
10.81,10.81,10.81,10.81,4.733607,0.57572335,5.668718,0.2200599
10.82,10.82,10.82,10.82,4.7158036,0.5632283,5.7861557,0.18101013
10.83,10.83,10.83,10.83,4.761928,0.5976927,6.023965,0.29069823
10.84,10.84,10.84,10.84,4.740458,0.5944537,5.895523,0.29616114
10.85,10.85,10.85,10.85,4.7178416,0.59757984,5.867728,0.3288274
10.86,10.86,10.86,10.86,4.774256,0.5485474,6.1032124,0.32674748
10.87,10.87,10.87,10.87,4.66863,0.5517968,5.8626456,0.3836736
10.88,10.88,10.88,10.88,4.776069,0.59286845,5.875936,0.25590625
10.89,10.89,10.89,10.89,4.8254075,0.6104016,6.077158,0.3487343
10.9,10.9,10.9,10.9,4.7600913,0.58262104,6.069589,0.4424594
10.91,10.91,10.91,10.91,4.74008,0.5136113,5.9119353,0.31108826
10.92,10.92,10.92,10.92,4.6872067,0.55532587,5.935461,0.3961678
10.93,10.93,10.93,10.93,4.7360945,0.5440726,5.9634275,0.5042933
10.94,10.94,10.94,10.94,4.6790004,0.5620748,5.912681,0.50285524
10.95,10.95,10.95,10.95,4.668113,0.5438607,5.876075,0.5183756
10.96,10.96,10.96,10.96,4.6095448,0.5325996,5.8692775,0.45651937
10.97,10.97,10.97,10.97,4.660371,0.5697945,5.909995,0.39158154
10.98,10.98,10.98,10.98,4.694288,0.5362384,6.06435,0.49053082
10.99,10.99,10.99,10.99,4.6827946,0.5476409,5.815118,0.3482865
11.0,11.0,11.0,11.0,4.6825686,0.5246343,5.970179,0.52293277
11.01,11.01,11.01,11.01,4.6189337,0.50144947,5.901467,0.39695588
11.02,11.02,11.02,11.02,4.564635,0.5365501,5.7980475,0.3851452
11.03,11.03,11.03,11.03,4.578805,0.53779465,5.713812,0.39986008
11.04,11.04,11.04,11.04,4.608949,0.5470196,5.920821,0.4152364
11.05,11.05,11.05,11.05,4.6506095,0.5532986,5.8414736,0.3464225


==> dataEV76C661cellarB+F.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.225
0.01,0.01,0.01,0.01,0.0,0.0,0.0,6.225
0.02,0.02,0.02,0.02,0.0,0.0,0.0,6.1375
0.03,0.03,0.03,0.03,0.0,0.0,0.0,6.2375
0.04,0.04,0.04,0.04,0.0,0.0,0.0,6.225
0.05,0.05,0.05,0.05,0.0,0.0,0.0,6.2375
0.06,0.06,0.06,0.06,0.0,0.0,0.0,6.25
0.07,0.07,0.07,0.07,0.0,0.0,0.0,6.2625
0.08,0.08,0.08,0.08,0.0,0.0,0.0,6.225
0.09,0.09,0.09,0.09,0.0,0.0,0.0,6.1875
0.1,0.1,0.1,0.1,0.0,0.0,0.0,6.275
0.11,0.11,0.11,0.11,0.0,0.0,0.0,6.2625
0.12,0.12,0.12,0.12,0.0,0.0,0.0,6.325
0.13,0.13,0.13,0.13,0.0,0.0,0.0,6.35
0.14,0.14,0.14,0.14,0.0,0.0,0.0,6.325
0.15,0.15,0.15,0.15,0.0,0.0,0.0,6.3875
0.16,0.16,0.16,0.16,0.0,0.0,0.0,6.4375
0.17,0.17,0.17,0.17,0.0,0.0,0.0,6.375
0.18,0.18,0.18,0.18,0.0,0.0,0.0,6.4125
0.19,0.19,0.19,0.19,0.0,0.0,0.0,6.375
0.2,0.2,0.2,0.2,0.0,0.0,0.0,6.3875
0.21,0.21,0.21,0.21,0.0,0.0,0.0,6.3875
0.22,0.22,0.22,0.22,0.0,0.0,0.0,6.5
0.23,0.23,0.23,0.23,0.0,0.0,0.0,6.45
0.24,0.24,0.24,0.24,0.0,0.0,0.0,6.3625
0.25,0.25,0.25,0.25,0.0,0.0,0.0,6.4375
0.26,0.26,0.26,0.26,0.0,0.0,0.0,6.4
0.27,0.27,0.27,0.27,0.0,0.0,0.0,6.525
0.28,0.28,0.28,0.28,0.0,0.0,0.0,6.4875
0.29,0.29,0.29,0.29,0.0,0.0,0.0,6.55
0.3,0.3,0.3,0.3,0.0,0.0,0.0,6.625
0.31,0.31,0.31,0.31,0.0,0.0,0.0,6.575
0.32,0.32,0.32,0.32,0.0,0.0,0.0,6.575
0.33,0.33,0.33,0.33,0.0,0.0,0.0,6.6375
0.34,0.34,0.34,0.34,0.0,0.0,0.0,6.6375
0.35,0.35,0.35,0.35,0.0,0.0,0.0,6.6125
0.36,0.36,0.36,0.36,0.0,0.0,0.0,6.625
0.37,0.37,0.37,0.37,0.0,0.0,0.0,6.7
0.38,0.38,0.38,0.38,0.0,0.0,0.0,6.7125
0.39,0.39,0.39,0.39,0.0,0.0,0.0,6.8125
0.4,0.4,0.4,0.4,0.0,0.0,0.0,6.7375
0.41,0.41,0.41,0.41,0.0,0.0,0.0,6.725
0.42,0.42,0.42,0.42,0.0,0.0,0.0,6.8625
0.43,0.43,0.43,0.43,0.0,0.0,0.0,6.8125
0.44,0.44,0.44,0.44,0.0,0.0,0.0,6.9375
0.45,0.45,0.45,0.45,0.0,0.0,0.0,6.8875
0.46,0.46,0.46,0.46,0.0,0.0,0.0,6.9
0.47,0.47,0.47,0.47,0.0,0.0,0.0,6.975
0.48,0.48,0.48,0.48,0.0,0.0,0.0,6.9375
0.49,0.49,0.49,0.49,0.0,0.0,0.0,6.925
0.5,0.5,0.5,0.5,0.0,0.0,0.0,6.9375
0.51,0.51,0.51,0.51,0.0,0.0,0.0,6.925
0.52,0.52,0.52,0.52,0.0,0.0,0.0,6.975
0.53,0.53,0.53,0.53,0.0,0.0,0.0,7.025
0.54,0.54,0.54,0.54,0.0,0.0,0.0,6.975
0.55,0.55,0.55,0.55,0.0,0.0,0.0,6.9
0.56,0.56,0.56,0.56,0.0,0.0,0.0,6.9875
0.57,0.57,0.57,0.57,0.0,0.0,0.0,6.95
0.58,0.58,0.58,0.58,0.0,0.0,0.0,6.8875
0.59,0.59,0.59,0.59,0.0,0.0,0.0,6.925
0.6,0.6,0.6,0.6,0.0,0.0,0.0,6.9375
0.61,0.61,0.61,0.61,0.0,0.0,0.0,6.925
0.62,0.62,0.62,0.62,0.0,0.0,0.0,6.9125
0.63,0.63,0.63,0.63,0.0,0.0,0.0,6.9375
0.64,0.64,0.64,0.64,0.0,0.0,0.0,6.875
0.65,0.65,0.65,0.65,0.0,0.0,0.0,6.9375
0.66,0.66,0.66,0.66,0.0,0.0,0.0,6.875
0.67,0.67,0.67,0.67,0.0,0.0,0.0,6.8875
0.68,0.68,0.68,0.68,0.0,0.0,0.0,6.9125
0.69,0.69,0.69,0.69,0.0,0.0,0.0,6.8875
0.7,0.7,0.7,0.7,0.0,0.0,0.0,6.875
0.71,0.71,0.71,0.71,0.0,0.0,0.0,6.8625
0.72,0.72,0.72,0.72,0.0,0.0,0.0,6.9
0.73,0.73,0.73,0.73,0.0,0.0,0.0,6.85
0.74,0.74,0.74,0.74,0.0,0.0,0.0,6.8875
0.75,0.75,0.75,0.75,0.0,0.0,0.0,6.8625
0.76,0.76,0.76,0.76,0.0,0.0,0.0,6.8375
0.77,0.77,0.77,0.77,0.0,0.0,0.0,6.85
0.78,0.78,0.78,0.78,0.0,0.0,0.0,6.9
0.79,0.79,0.79,0.79,0.0,0.0,0.0,6.8875
0.8,0.8,0.8,0.8,0.0,0.0,0.0,6.825
0.81,0.81,0.81,0.81,0.0,0.0,0.0,6.8375
0.82,0.82,0.82,0.82,0.0,0.0,0.0,6.9
0.83,0.83,0.83,0.83,0.0,0.0,0.0,6.9375
0.84,0.84,0.84,0.84,0.0,0.0,0.0,6.9375
0.85,0.85,0.85,0.85,0.0,0.0,0.0,6.7
0.86,0.86,0.86,0.86,0.0,0.0,0.0,6.65
0.87,0.87,0.87,0.87,0.0,0.0,0.0,6.4625
0.88,0.88,0.88,0.88,0.0,0.0,0.0,6.1875
0.89,0.89,0.89,0.89,0.0,0.0,0.0,6.2875
0.9,0.9,0.9,0.9,0.0,0.0,0.0,6.0
0.91,0.91,0.91,0.91,0.0,0.0,0.0,5.375
0.92,0.92,0.92,0.92,0.0,0.0,0.0,5.3375
0.93,0.93,0.93,0.93,0.0,0.0,0.0,5.275
0.94,0.94,0.94,0.94,0.0,0.0,0.0,5.3
0.95,0.95,0.95,0.95,0.0,0.0,0.0,5.35
0.96,0.96,0.96,0.96,0.0,0.0,0.0,5.2125
0.97,0.97,0.97,0.97,0.0,0.0,0.0,4.9
0.98,0.98,0.98,0.98,0.0,0.0,0.0,5.0375
0.99,0.99,0.99,0.99,0.0,0.0,0.0,5.375
1.0,1.0,1.0,1.0,0.0,0.0,0.0,5.4625
1.01,1.01,1.01,1.01,0.0,0.0,0.0,5.6625
1.02,1.02,1.02,1.02,0.0,0.0,0.0,6.05
1.03,1.03,1.03,1.03,0.0,0.0,0.0,6.3125
1.04,1.04,1.04,1.04,0.0,0.0,0.0,6.325
1.05,1.05,1.05,1.05,0.0,0.0,0.0,6.3
1.06,1.06,1.06,1.06,0.0,0.0,0.0,5.9875
1.07,1.07,1.07,1.07,0.0,0.0,0.0,4.925
1.08,1.08,1.08,1.08,0.0,0.0,0.0,4.15
1.09,1.09,1.09,1.09,0.0,0.0,0.0,3.8375
1.1,1.1,1.1,1.1,0.0,0.0,0.0,3.7875
1.11,1.11,1.11,1.11,0.0,0.0,0.0,3.675
1.12,1.12,1.12,1.12,0.0,0.0,0.0,3.1375
1.13,1.13,1.13,1.13,0.0,0.0,0.0,2.7625
1.14,1.14,1.14,1.14,0.0,0.0,0.0,2.6375
1.15,1.15,1.15,1.15,0.0,0.0,0.0,2.6125
1.16,1.16,1.16,1.16,0.0,0.0,0.0,2.6375
1.17,1.17,1.17,1.17,0.0,0.0,0.0,2.65
1.18,1.18,1.18,1.18,0.0,0.0,0.0,2.5875
1.19,1.19,1.19,1.19,0.0,0.0,0.0,2.5375
1.2,1.2,1.2,1.2,0.0,0.0,0.0,2.55
1.21,1.21,1.21,1.21,0.0,0.0,0.0,2.4875
1.22,1.22,1.22,1.22,0.0,0.0,0.0,2.5
1.23,1.23,1.23,1.23,0.0,0.0,0.0,2.4875
1.24,1.24,1.24,1.24,0.0,0.0,0.0,2.5
1.25,1.25,1.25,1.25,0.0,0.0,0.0,2.4875
1.26,1.26,1.26,1.26,0.0,0.0,0.0,2.4875
1.27,1.27,1.27,1.27,0.0,0.0,0.0,2.4875
1.28,1.28,1.28,1.28,0.0,0.0,0.0,2.4875
1.29,1.29,1.29,1.29,0.0,0.0,0.0,2.4875
1.3,1.3,1.3,1.3,0.0,0.0,0.0,2.4875
1.31,1.31,1.31,1.31,0.0,0.0,0.0,2.5
1.32,1.32,1.32,1.32,0.0,0.0,0.0,2.5125
1.33,1.33,1.33,1.33,0.0,0.0,0.0,2.4875
1.34,1.34,1.34,1.34,0.0,0.0,0.0,2.4875
1.35,1.35,1.35,1.35,0.0,0.0,0.0,2.5125
1.36,1.36,1.36,1.36,0.0,0.0,0.0,2.5
1.37,1.37,1.37,1.37,0.0,0.0,0.0,2.5125
1.38,1.38,1.38,1.38,0.0,0.0,0.0,2.525
1.39,1.39,1.39,1.39,0.0,0.0,0.0,2.55
1.4,1.4,1.4,1.4,0.0,0.0,0.0,2.5875
1.41,1.41,1.41,1.41,0.0,0.0,0.0,2.65
1.42,1.42,1.42,1.42,0.0,0.0,0.0,2.5125
1.43,1.43,1.43,1.43,0.0,0.0,0.0,2.5375
1.44,1.44,1.44,1.44,0.0,0.0,0.0,2.5
1.45,1.45,1.45,1.45,0.0,0.0,0.0,2.525
1.46,1.46,1.46,1.46,0.0,0.0,0.0,2.5
1.47,1.47,1.47,1.47,0.0,0.0,0.0,2.5
1.48,1.48,1.48,1.48,0.0,0.0,0.0,2.525
1.49,1.49,1.49,1.49,0.0,0.0,0.0,2.5125
1.5,1.5,1.5,1.5,0.0,0.0,0.0,2.5875
1.51,1.51,1.51,1.51,0.0,0.0,0.0,2.7
1.52,1.52,1.52,1.52,0.0,0.0,0.0,2.825
1.53,1.53,1.53,1.53,0.0,0.0,0.0,2.975
1.54,1.54,1.54,1.54,0.0,0.0,0.0,3.075
1.55,1.55,1.55,1.55,0.0,0.0,0.0,3.2875
1.56,1.56,1.56,1.56,0.0,0.0,0.0,3.5125
1.57,1.57,1.57,1.57,0.0,0.0,0.0,3.5875
1.58,1.58,1.58,1.58,0.0,0.0,0.0,3.8375
1.59,1.59,1.59,1.59,0.0,0.0,0.0,3.9875
1.6,1.6,1.6,1.6,0.0,0.0,0.0,4.375
1.61,1.61,1.61,1.61,0.0,0.0,0.0,4.7625
1.62,1.62,1.62,1.62,0.0,0.0,0.0,5.1
1.63,1.63,1.63,1.63,0.0,0.0,0.0,5.3375
1.64,1.64,1.64,1.64,0.0,0.0,0.0,5.75
1.65,1.65,1.65,1.65,0.0,0.0,0.0,5.7875
1.66,1.66,1.66,1.66,0.0,0.0,0.0,5.6875
1.67,1.67,1.67,1.67,0.0,0.0,0.0,5.4
1.68,1.68,1.68,1.68,0.0,0.0,0.0,5.675
1.69,1.69,1.69,1.69,0.0,0.0,0.0,5.475
1.7,1.7,1.7,1.7,0.0,0.0,0.0,5.8375
1.71,1.71,1.71,1.71,0.0,0.0,0.0,5.7625
1.72,1.72,1.72,1.72,0.0,0.0,0.0,5.975
1.73,1.73,1.73,1.73,0.0,0.0,0.0,5.65
1.74,1.74,1.74,1.74,0.0,0.0,0.0,5.6625
1.75,1.75,1.75,1.75,0.0,0.0,0.0,5.425
1.76,1.76,1.76,1.76,0.0,0.0,0.0,5.325
1.77,1.77,1.77,1.77,0.0,0.0,0.0,5.15
1.78,1.78,1.78,1.78,0.0,0.0,0.0,5.1375
1.79,1.79,1.79,1.79,0.0,0.0,0.0,5.2
1.8,1.8,1.8,1.8,0.0,0.0,0.0,4.8125
1.81,1.81,1.81,1.81,0.0,0.0,0.0,5.05
1.82,1.82,1.82,1.82,0.0,0.0,0.0,5.2125
1.83,1.83,1.83,1.83,0.0,0.0,0.0,5.1875
1.84,1.84,1.84,1.84,0.0,0.0,0.0,5.275
1.85,1.85,1.85,1.85,0.0,0.0,0.0,4.875
1.86,1.86,1.86,1.86,0.0,0.0,0.0,4.6375
1.87,1.87,1.87,1.87,0.0,0.0,0.0,4.7125
1.88,1.88,1.88,1.88,0.0,0.0,0.0,4.7625
1.89,1.89,1.89,1.89,0.0,0.0,0.0,4.9375
1.9,1.9,1.9,1.9,0.0,0.0,0.0,5.4375
1.91,1.91,1.91,1.91,0.0,0.0,0.0,5.6375
1.92,1.92,1.92,1.92,0.0,0.0,0.0,5.85
1.93,1.93,1.93,1.93,0.0,0.0,0.0,6.0375
1.94,1.94,1.94,1.94,0.0,0.0,0.0,6.375
1.95,1.95,1.95,1.95,0.0,0.0,0.0,6.375
1.96,1.96,1.96,1.96,0.0,0.0,0.0,6.45
1.97,1.97,1.97,1.97,0.0,0.0,0.0,6.2125
1.98,1.98,1.98,1.98,0.0,0.0,0.0,6.0
1.99,1.99,1.99,1.99,0.0,0.0,0.0,5.8875
2.0,2.0,2.0,2.0,0.0,0.0,0.0,5.8125
2.01,2.01,2.01,2.01,0.0,0.0,0.0,5.8375
2.02,2.02,2.02,2.02,0.0,0.0,0.0,5.9875
2.03,2.03,2.03,2.03,0.0,0.0,0.0,5.8625
2.04,2.04,2.04,2.04,0.0,0.0,0.0,5.7375
2.05,2.05,2.05,2.05,0.0,0.0,0.0,5.9625
2.06,2.06,2.06,2.06,0.0,0.0,0.0,6.0375
2.07,2.07,2.07,2.07,0.0,0.0,0.0,6.0625
2.08,2.08,2.08,2.08,0.0,0.0,0.0,6.0125
2.09,2.09,2.09,2.09,0.0,0.0,0.0,6.0
2.1,2.1,2.1,2.1,0.0,0.0,0.0,5.625
2.11,2.11,2.11,2.11,0.0,0.0,0.0,5.375
2.12,2.12,2.12,2.12,0.0,0.0,0.0,5.375
2.13,2.13,2.13,2.13,0.0,0.0,0.0,5.4
2.14,2.14,2.14,2.14,0.0,0.0,0.0,5.4875
2.15,2.15,2.15,2.15,0.0,0.0,0.0,5.6875
2.16,2.16,2.16,2.16,0.0,0.0,0.0,5.2875
2.17,2.17,2.17,2.17,0.0,0.0,0.0,5.4125
2.18,2.18,2.18,2.18,0.0,0.0,0.0,5.4625
2.19,2.19,2.19,2.19,0.0,0.0,0.0,5.7
2.2,2.2,2.2,2.2,0.0,0.0,0.0,5.8
2.21,2.21,2.21,2.21,0.0,0.0,0.0,5.525
2.22,2.22,2.22,2.22,0.0,0.0,0.0,5.2875
2.23,2.23,2.23,2.23,0.0,0.0,0.0,5.275
2.24,2.24,2.24,2.24,0.0,0.0,0.0,5.1
2.25,2.25,2.25,2.25,0.0,0.0,0.0,5.225
2.26,2.26,2.26,2.26,0.0,0.0,0.0,5.225
2.27,2.27,2.27,2.27,0.0,0.0,0.0,4.9125
2.28,2.28,2.28,2.28,0.0,0.0,0.0,5.4
2.29,2.29,2.29,2.29,0.0,0.0,0.0,5.675
2.3,2.3,2.3,2.3,0.0,0.0,0.0,5.6375
2.31,2.31,2.31,2.31,0.0,0.0,0.0,5.8
2.32,2.32,2.32,2.32,0.0,0.0,0.0,5.7125
2.33,2.33,2.33,2.33,0.0,0.0,0.0,5.4125
2.34,2.34,2.34,2.34,0.0,0.0,0.0,5.425
2.35,2.35,2.35,2.35,0.0,0.0,0.0,5.225
2.36,2.36,2.36,2.36,0.0,0.0,0.0,5.1625
2.37,2.37,2.37,2.37,0.0,0.0,0.0,5.175
2.38,2.38,2.38,2.38,0.0,0.0,0.0,5.0875
2.39,2.39,2.39,2.39,0.0,0.0,0.0,5.25
2.4,2.4,2.4,2.4,0.0,0.0,0.0,5.1
2.41,2.41,2.41,2.41,0.0,0.0,0.0,4.95
2.42,2.42,2.42,2.42,0.0,0.0,0.0,4.7875
2.43,2.43,2.43,2.43,0.0,0.0,0.0,4.5875
2.44,2.44,2.44,2.44,0.0,0.0,0.0,4.7
2.45,2.45,2.45,2.45,0.0,0.0,0.0,4.5125
2.46,2.46,2.46,2.46,0.0,0.0,0.0,4.3875
2.47,2.47,2.47,2.47,0.0,0.0,0.0,4.3875
2.48,2.48,2.48,2.48,0.0,0.0,0.0,4.3625
2.49,2.49,2.49,2.49,0.0,0.0,0.0,4.375
2.5,2.5,2.5,2.5,0.0,0.0,0.0,4.2125
2.51,2.51,2.51,2.51,0.0,0.0,0.0,4.2125
2.52,2.52,2.52,2.52,0.0,0.0,0.0,4.075
2.53,2.53,2.53,2.53,0.0,0.0,0.0,3.8375
2.54,2.54,2.54,2.54,0.0,0.0,0.0,4.175
2.55,2.55,2.55,2.55,0.0,0.0,0.0,3.9125
2.56,2.56,2.56,2.56,0.0,0.0,0.0,3.6875
2.57,2.57,2.57,2.57,0.0,0.0,0.0,3.875
2.58,2.58,2.58,2.58,0.0,0.0,0.0,3.9125
2.59,2.59,2.59,2.59,0.0,0.0,0.0,4.0875
2.6,2.6,2.6,2.6,0.0,0.0,0.0,4.1625
2.61,2.61,2.61,2.61,0.0,0.0,0.0,4.4125
2.62,2.62,2.62,2.62,0.0,0.0,0.0,4.2625
2.63,2.63,2.63,2.63,0.0,0.0,0.0,4.25
2.64,2.64,2.64,2.64,0.0,0.0,0.0,4.2125
2.65,2.65,2.65,2.65,0.0,0.0,0.0,4.5125
2.66,2.66,2.66,2.66,0.0,0.0,0.0,4.6
2.67,2.67,2.67,2.67,0.0,0.0,0.0,4.7125
2.68,2.68,2.68,2.68,0.0,0.0,0.0,5.025
2.69,2.69,2.69,2.69,0.0,0.0,0.0,5.05
2.7,2.7,2.7,2.7,0.0,0.0,0.0,5.4875
2.71,2.71,2.71,2.71,0.0,0.0,0.0,5.3
2.72,2.72,2.72,2.72,0.0,0.0,0.0,5.3875
2.73,2.73,2.73,2.73,0.0,0.0,0.0,5.35
2.74,2.74,2.74,2.74,0.0,0.0,0.0,5.1875
2.75,2.75,2.75,2.75,0.0,0.0,0.0,5.225
2.76,2.76,2.76,2.76,0.0,0.0,0.0,5.0
2.77,2.77,2.77,2.77,0.0,0.0,0.0,5.125
2.78,2.78,2.78,2.78,0.0,0.0,0.0,4.7875
2.79,2.79,2.79,2.79,0.0,0.0,0.0,4.75
2.8,2.8,2.8,2.8,0.0,0.0,0.0,4.3875
2.81,2.81,2.81,2.81,0.0,0.0,0.0,4.3125
2.82,2.82,2.82,2.82,0.0,0.0,0.0,4.3
2.83,2.83,2.83,2.83,0.0,0.0,0.0,4.425
2.84,2.84,2.84,2.84,0.0,0.0,0.0,4.35
2.85,2.85,2.85,2.85,0.0,0.0,0.0,4.2125
2.86,2.86,2.86,2.86,0.0,0.0,0.0,4.325
2.87,2.87,2.87,2.87,0.0,0.0,0.0,4.075
2.88,2.88,2.88,2.88,0.0,0.0,0.0,4.0625
2.89,2.89,2.89,2.89,0.0,0.0,0.0,4.5125
2.9,2.9,2.9,2.9,0.0,0.0,0.0,4.5875
2.91,2.91,2.91,2.91,0.0,0.0,0.0,4.725
2.92,2.92,2.92,2.92,0.0,0.0,0.0,5.0125
2.93,2.93,2.93,2.93,0.0,0.0,0.0,5.2625
2.94,2.94,2.94,2.94,0.0,0.0,0.0,5.2125
2.95,2.95,2.95,2.95,0.0,0.0,0.0,5.2375
2.96,2.96,2.96,2.96,0.0,0.0,0.0,5.2625
2.97,2.97,2.97,2.97,0.0,0.0,0.0,5.45
2.98,2.98,2.98,2.98,0.0,0.0,0.0,5.4
2.99,2.99,2.99,2.99,0.0,0.0,0.0,5.7125
3.0,3.0,3.0,3.0,0.0,0.0,0.0,6.0125
3.01,3.01,3.01,3.01,0.0,0.0,0.0,6.5125
3.02,3.02,3.02,3.02,0.0,0.0,0.0,6.725
3.03,3.03,3.03,3.03,0.0,0.0,0.0,6.9125
3.04,3.04,3.04,3.04,0.0,0.0,0.0,6.7875
3.05,3.05,3.05,3.05,0.0,0.0,0.0,6.775
3.06,3.06,3.06,3.06,0.0,0.0,0.0,6.6
3.07,3.07,3.07,3.07,0.0,0.0,0.0,6.525
3.08,3.08,3.08,3.08,0.0,0.0,0.0,6.55
3.09,3.09,3.09,3.09,0.0,0.0,0.0,6.5125
3.1,3.1,3.1,3.1,0.0,0.0,0.0,6.525
3.11,3.11,3.11,3.11,0.0,0.0,0.0,6.3375
3.12,3.12,3.12,3.12,0.0,0.0,0.0,6.2625
3.13,3.13,3.13,3.13,0.0,0.0,0.0,6.1125
3.14,3.14,3.14,3.14,0.0,0.0,0.0,6.05
3.15,3.15,3.15,3.15,0.0,0.0,0.0,6.1
3.16,3.16,3.16,3.16,0.0,0.0,0.0,6.0875
3.17,3.17,3.17,3.17,0.0,0.0,0.0,6.0125
3.18,3.18,3.18,3.18,0.0,0.0,0.0,5.975
3.19,3.19,3.19,3.19,0.0,0.0,0.0,5.875
3.2,3.2,3.2,3.2,0.0,0.0,0.0,5.7375
3.21,3.21,3.21,3.21,0.0,0.0,0.0,5.6125
3.22,3.22,3.22,3.22,0.0,0.0,0.0,5.575
3.23,3.23,3.23,3.23,0.0,0.0,0.0,5.5375
3.24,3.24,3.24,3.24,0.0,0.0,0.0,5.55
3.25,3.25,3.25,3.25,0.0,0.0,0.0,5.5125
3.26,3.26,3.26,3.26,0.0,0.0,0.0,5.525
3.27,3.27,3.27,3.27,0.0,0.0,0.0,5.4875
3.28,3.28,3.28,3.28,0.0,0.0,0.0,5.425
3.29,3.29,3.29,3.29,0.0,0.0,0.0,5.35
3.3,3.3,3.3,3.3,0.0,0.0,0.0,5.425
3.31,3.31,3.31,3.31,0.0,0.0,0.0,5.425
3.32,3.32,3.32,3.32,0.0,0.0,0.0,5.4375
3.33,3.33,3.33,3.33,0.0,0.0,0.0,5.4
3.34,3.34,3.34,3.34,0.0,0.0,0.0,5.45
3.35,3.35,3.35,3.35,0.0,0.0,0.0,5.3125
3.36,3.36,3.36,3.36,0.0,0.0,0.0,5.3375
3.37,3.37,3.37,3.37,0.0,0.0,0.0,5.375
3.38,3.38,3.38,3.38,0.0,0.0,0.0,5.425
3.39,3.39,3.39,3.39,0.0,0.0,0.0,5.5
3.4,3.4,3.4,3.4,0.0,0.0,0.0,5.4875
3.41,3.41,3.41,3.41,0.0,0.0,0.0,5.525
3.42,3.42,3.42,3.42,0.0,0.0,0.0,5.5375
3.43,3.43,3.43,3.43,0.0,0.0,0.0,5.5
3.44,3.44,3.44,3.44,0.0,0.0,0.0,5.5125
3.45,3.45,3.45,3.45,0.0,0.0,0.0,5.6375
3.46,3.46,3.46,3.46,0.0,0.0,0.0,5.5125
3.47,3.47,3.47,3.47,0.0,0.0,0.0,5.5125
3.48,3.48,3.48,3.48,0.0,0.0,0.0,5.4875
3.49,3.49,3.49,3.49,0.0,0.0,0.0,5.4375
3.5,3.5,3.5,3.5,0.0,0.0,0.0,5.5
3.51,3.51,3.51,3.51,0.0,0.0,0.0,5.5625
3.52,3.52,3.52,3.52,0.0,0.0,0.0,5.425
3.53,3.53,3.53,3.53,0.0,0.0,0.0,5.0625
3.54,3.54,3.54,3.54,0.0,0.0,0.0,5.2
3.55,3.55,3.55,3.55,0.0,0.0,0.0,5.6625
3.56,3.56,3.56,3.56,0.0,0.0,0.0,5.575
3.57,3.57,3.57,3.57,0.0,0.0,0.0,5.65
3.58,3.58,3.58,3.58,0.0,0.0,0.0,5.4625
3.59,3.59,3.59,3.59,0.0,0.0,0.0,5.475
3.6,3.6,3.6,3.6,0.0,0.0,0.0,5.2625
3.61,3.61,3.61,3.61,0.0,0.0,0.0,5.3625
3.62,3.62,3.62,3.62,0.0,0.0,0.0,5.15
3.63,3.63,3.63,3.63,0.0,0.0,0.0,5.4875
3.64,3.64,3.64,3.64,0.0,0.0,0.0,5.6125
3.65,3.65,3.65,3.65,0.0,0.0,0.0,5.375
3.66,3.66,3.66,3.66,0.0,0.0,0.0,5.6
3.67,3.67,3.67,3.67,0.0,0.0,0.0,6.0375
3.68,3.68,3.68,3.68,0.0,0.0,0.0,6.2375
3.69,3.69,3.69,3.69,0.0,0.0,0.0,6.3625
3.7,3.7,3.7,3.7,0.0,0.0,0.0,6.5125
3.71,3.71,3.71,3.71,0.0,0.0,0.0,6.2875
3.72,3.72,3.72,3.72,0.0,0.0,0.0,6.3875
3.73,3.73,3.73,3.73,0.0,0.0,0.0,6.225
3.74,3.74,3.74,3.74,0.0,0.0,0.0,6.1375
3.75,3.75,3.75,3.75,0.0,0.0,0.0,6.325
3.76,3.76,3.76,3.76,0.0,0.0,0.0,6.2375
3.77,3.77,3.77,3.77,0.0,0.0,0.0,6.2875
3.78,3.78,3.78,3.78,0.0,0.0,0.0,6.325
3.79,3.79,3.79,3.79,0.0,0.0,0.0,6.125
3.8,3.8,3.8,3.8,0.0,0.0,0.0,6.1875
3.81,3.81,3.81,3.81,0.0,0.0,0.0,6.3375
3.82,3.82,3.82,3.82,0.0,0.0,0.0,6.2625
3.83,3.83,3.83,3.83,0.0,0.0,0.0,6.0125
3.84,3.84,3.84,3.84,0.0,0.0,0.0,6.075
3.85,3.85,3.85,3.85,0.0,0.0,0.0,6.0875
3.86,3.86,3.86,3.86,0.0,0.0,0.0,6.25
3.87,3.87,3.87,3.87,0.0,0.0,0.0,6.3375
3.88,3.88,3.88,3.88,0.0,0.0,0.0,6.4125
3.89,3.89,3.89,3.89,0.0,0.0,0.0,6.4375
3.9,3.9,3.9,3.9,0.0,0.0,0.0,6.6375
3.91,3.91,3.91,3.91,0.0,0.0,0.0,6.7875
3.92,3.92,3.92,3.92,0.0,0.0,0.0,7.075
3.93,3.93,3.93,3.93,0.0,0.0,0.0,7.3625
3.94,3.94,3.94,3.94,0.0,0.0,0.0,7.7
3.95,3.95,3.95,3.95,0.0,0.0,0.0,7.9375
3.96,3.96,3.96,3.96,0.0,0.0,0.0,8.225
3.97,3.97,3.97,3.97,0.0,0.0,0.0,8.6125
3.98,3.98,3.98,3.98,0.0,0.0,0.0,8.9375
3.99,3.99,3.99,3.99,0.0,0.0,0.0,8.95
4.0,4.0,4.0,4.0,0.0,0.0,0.0,9.0125
4.01,4.01,4.01,4.01,0.0,0.0,0.0,9.075
4.02,4.02,4.02,4.02,0.0,0.0,0.0,9.05
4.03,4.03,4.03,4.03,0.0,0.0,0.0,9.1125
4.04,4.04,4.04,4.04,0.0,0.0,0.0,9.15
4.05,4.05,4.05,4.05,0.0,0.0,0.0,8.85
4.06,4.06,4.06,4.06,0.0,0.0,0.0,8.4
4.07,4.07,4.07,4.07,0.0,0.0,0.0,7.725
4.08,4.08,4.08,4.08,0.0,0.0,0.0,7.3375
4.09,4.09,4.09,4.09,0.0,0.0,0.0,6.9625
4.1,4.1,4.1,4.1,0.0,0.0,0.0,6.6125
4.11,4.11,4.11,4.11,0.0,0.0,0.0,6.5875
4.12,4.12,4.12,4.12,0.0,0.0,0.0,6.325
4.13,4.13,4.13,4.13,0.0,0.0,0.0,6.0375
4.14,4.14,4.14,4.14,0.0,0.0,0.0,6.2
4.15,4.15,4.15,4.15,0.0,0.0,0.0,6.1375
4.16,4.16,4.16,4.16,0.0,0.0,0.0,6.0625
4.17,4.17,4.17,4.17,0.0,0.0,0.0,6.0
4.18,4.18,4.18,4.18,0.0,0.0,0.0,5.9375
4.19,4.19,4.19,4.19,0.0,0.0,0.0,5.7875
4.2,4.2,4.2,4.2,0.0,0.0,0.0,6.0125
4.21,4.21,4.21,4.21,0.0,0.0,0.0,5.6375
4.22,4.22,4.22,4.22,0.0,0.0,0.0,5.85
4.23,4.23,4.23,4.23,0.0,0.0,0.0,5.775
4.24,4.24,4.24,4.24,0.0,0.0,0.0,5.525
4.25,4.25,4.25,4.25,0.0,0.0,0.0,5.775
4.26,4.26,4.26,4.26,0.0,0.0,0.0,5.575
4.27,4.27,4.27,4.27,0.0,0.0,0.0,5.7125
4.28,4.28,4.28,4.28,0.0,0.0,0.0,5.75
4.29,4.29,4.29,4.29,0.0,0.0,0.0,5.775
4.3,4.3,4.3,4.3,0.0,0.0,0.0,5.8125
4.31,4.31,4.31,4.31,0.0,0.0,0.0,5.2875
4.32,4.32,4.32,4.32,0.0,0.0,0.0,5.5375
4.33,4.33,4.33,4.33,0.0,0.0,0.0,5.1625
4.34,4.34,4.34,4.34,0.0,0.0,0.0,5.375
4.35,4.35,4.35,4.35,0.0,0.0,0.0,5.2375
4.36,4.36,4.36,4.36,0.0,0.0,0.0,5.4625
4.37,4.37,4.37,4.37,0.0,0.0,0.0,5.475
4.38,4.38,4.38,4.38,0.0,0.0,0.0,5.8
4.39,4.39,4.39,4.39,0.0,0.0,0.0,5.8125
4.4,4.4,4.4,4.4,0.0,0.0,0.0,5.9875
4.41,4.41,4.41,4.41,0.0,0.0,0.0,5.9125
4.42,4.42,4.42,4.42,0.0,0.0,0.0,5.975
4.43,4.43,4.43,4.43,0.0,0.0,0.0,6.0375
4.44,4.44,4.44,4.44,0.0,0.0,0.0,6.0
4.45,4.45,4.45,4.45,0.0,0.0,0.0,5.8125
4.46,4.46,4.46,4.46,0.0,0.0,0.0,5.8
4.47,4.47,4.47,4.47,0.0,0.0,0.0,5.6625
4.48,4.48,4.48,4.48,0.0,0.0,0.0,5.5875
4.49,4.49,4.49,4.49,0.0,0.0,0.0,5.65
4.5,4.5,4.5,4.5,0.0,0.0,0.0,5.8625
4.51,4.51,4.51,4.51,0.0,0.0,0.0,6.0
4.52,4.52,4.52,4.52,0.0,0.0,0.0,5.8125
4.53,4.53,4.53,4.53,0.0,0.0,0.0,5.625
4.54,4.54,4.54,4.54,0.0,0.0,0.0,5.625
4.55,4.55,4.55,4.55,0.0,0.0,0.0,5.525
4.56,4.56,4.56,4.56,0.0,0.0,0.0,5.35
4.57,4.57,4.57,4.57,0.0,0.0,0.0,5.75
4.58,4.58,4.58,4.58,0.0,0.0,0.0,5.7
4.59,4.59,4.59,4.59,0.0,0.0,0.0,6.1375
4.6,4.6,4.6,4.6,0.0,0.0,0.0,6.3375
4.61,4.61,4.61,4.61,0.0,0.0,0.0,6.0625
4.62,4.62,4.62,4.62,0.0,0.0,0.0,5.7
4.63,4.63,4.63,4.63,0.0,0.0,0.0,5.475
4.64,4.64,4.64,4.64,0.0,0.0,0.0,5.55
4.65,4.65,4.65,4.65,0.0,0.0,0.0,5.8625
4.66,4.66,4.66,4.66,0.0,0.0,0.0,5.8375
4.67,4.67,4.67,4.67,0.0,0.0,0.0,5.8
4.68,4.68,4.68,4.68,0.0,0.0,0.0,5.5375
4.69,4.69,4.69,4.69,0.0,0.0,0.0,5.3625
4.7,4.7,4.7,4.7,0.0,0.0,0.0,5.45
4.71,4.71,4.71,4.71,0.0,0.0,0.0,5.3
4.72,4.72,4.72,4.72,0.0,0.0,0.0,5.275
4.73,4.73,4.73,4.73,0.0,0.0,0.0,5.2375
4.74,4.74,4.74,4.74,0.0,0.0,0.0,5.275
4.75,4.75,4.75,4.75,0.0,0.0,0.0,5.0625
4.76,4.76,4.76,4.76,0.0,0.0,0.0,4.9625
4.77,4.77,4.77,4.77,0.0,0.0,0.0,4.8125
4.78,4.78,4.78,4.78,0.0,0.0,0.0,4.9875
4.79,4.79,4.79,4.79,0.0,0.0,0.0,4.9625
4.8,4.8,4.8,4.8,0.0,0.0,0.0,4.85
4.81,4.81,4.81,4.81,0.0,0.0,0.0,4.625
4.82,4.82,4.82,4.82,0.0,0.0,0.0,4.55
4.83,4.83,4.83,4.83,0.0,0.0,0.0,4.7
4.84,4.84,4.84,4.84,0.0,0.0,0.0,4.55
4.85,4.85,4.85,4.85,0.0,0.0,0.0,4.5375
4.86,4.86,4.86,4.86,0.0,0.0,0.0,4.5
4.87,4.87,4.87,4.87,0.0,0.0,0.0,4.5
4.88,4.88,4.88,4.88,0.0,0.0,0.0,4.6125
4.89,4.89,4.89,4.89,0.0,0.0,0.0,4.6625
4.9,4.9,4.9,4.9,0.0,0.0,0.0,4.575
4.91,4.91,4.91,4.91,0.0,0.0,0.0,4.925
4.92,4.92,4.92,4.92,0.0,0.0,0.0,4.775
4.93,4.93,4.93,4.93,0.0,0.0,0.0,4.6125
4.94,4.94,4.94,4.94,0.0,0.0,0.0,4.85
4.95,4.95,4.95,4.95,0.0,0.0,0.0,5.4
4.96,4.96,4.96,4.96,0.0,0.0,0.0,5.5625
4.97,4.97,4.97,4.97,0.0,0.0,0.0,5.375
4.98,4.98,4.98,4.98,0.0,0.0,0.0,5.6875
4.99,4.99,4.99,4.99,0.0,0.0,0.0,5.8
5.0,5.0,5.0,5.0,0.0,0.0,0.0,5.6875
5.01,5.01,5.01,5.01,0.0,0.0,0.0,5.8875
5.02,5.02,5.02,5.02,0.0,0.0,0.0,5.7375
5.03,5.03,5.03,5.03,0.0,0.0,0.0,5.8125
5.04,5.04,5.04,5.04,0.0,0.0,0.0,5.65
5.05,5.05,5.05,5.05,0.0,0.0,0.0,5.7625
5.06,5.06,5.06,5.06,0.0,0.0,0.0,5.8375
5.07,5.07,5.07,5.07,0.0,0.0,0.0,5.825
5.08,5.08,5.08,5.08,0.0,0.0,0.0,5.9125
5.09,5.09,5.09,5.09,0.0,0.0,0.0,5.8875
5.1,5.1,5.1,5.1,0.0,0.0,0.0,5.875
5.11,5.11,5.11,5.11,0.0,0.0,0.0,5.8
5.12,5.12,5.12,5.12,0.0,0.0,0.0,5.85
5.13,5.13,5.13,5.13,0.0,0.0,0.0,5.7375
5.14,5.14,5.14,5.14,0.0,0.0,0.0,5.7625
5.15,5.15,5.15,5.15,0.0,0.0,0.0,5.8625
5.16,5.16,5.16,5.16,0.0,0.0,0.0,5.8125
5.17,5.17,5.17,5.17,0.0,0.0,0.0,6.0625
5.18,5.18,5.18,5.18,0.0,0.0,0.0,6.025
5.19,5.19,5.19,5.19,0.0,0.0,0.0,5.875
5.2,5.2,5.2,5.2,0.0,0.0,0.0,5.825
5.21,5.21,5.21,5.21,0.0,0.0,0.0,6.0375
5.22,5.22,5.22,5.22,0.0,0.0,0.0,6.0125
5.23,5.23,5.23,5.23,0.0,0.0,0.0,5.925
5.24,5.24,5.24,5.24,0.0,0.0,0.0,5.9625
5.25,5.25,5.25,5.25,0.0,0.0,0.0,5.8375
5.26,5.26,5.26,5.26,0.0,0.0,0.0,5.875
5.27,5.27,5.27,5.27,0.0,0.0,0.0,5.7625
5.28,5.28,5.28,5.28,0.0,0.0,0.0,5.7
5.29,5.29,5.29,5.29,0.0,0.0,0.0,5.8
5.3,5.3,5.3,5.3,0.0,0.0,0.0,5.925
5.31,5.31,5.31,5.31,0.0,0.0,0.0,5.8875
5.32,5.32,5.32,5.32,0.0,0.0,0.0,5.65
5.33,5.33,5.33,5.33,0.0,0.0,0.0,5.5125
5.34,5.34,5.34,5.34,0.0,0.0,0.0,5.65
5.35,5.35,5.35,5.35,0.0,0.0,0.0,5.775
5.36,5.36,5.36,5.36,0.0,0.0,0.0,5.725
5.37,5.37,5.37,5.37,0.0,0.0,0.0,5.975
5.38,5.38,5.38,5.38,0.0,0.0,0.0,5.925
5.39,5.39,5.39,5.39,0.0,0.0,0.0,5.8375
5.4,5.4,5.4,5.4,0.0,0.0,0.0,6.0
5.41,5.41,5.41,5.41,0.0,0.0,0.0,5.85
5.42,5.42,5.42,5.42,0.0,0.0,0.0,6.0
5.43,5.43,5.43,5.43,0.0,0.0,0.0,5.95
5.44,5.44,5.44,5.44,0.0,0.0,0.0,5.9
5.45,5.45,5.45,5.45,0.0,0.0,0.0,5.8375
5.46,5.46,5.46,5.46,0.0,0.0,0.0,5.7
5.47,5.47,5.47,5.47,0.0,0.0,0.0,5.675
5.48,5.48,5.48,5.48,0.0,0.0,0.0,5.85
5.49,5.49,5.49,5.49,0.0,0.0,0.0,5.625
5.5,5.5,5.5,5.5,0.0,0.0,0.0,5.675
5.51,5.51,5.51,5.51,0.0,0.0,0.0,5.8375
5.52,5.52,5.52,5.52,0.0,0.0,0.0,5.775
5.53,5.53,5.53,5.53,0.0,0.0,0.0,6.0
5.54,5.54,5.54,5.54,0.0,0.0,0.0,6.0
5.55,5.55,5.55,5.55,0.0,0.0,0.0,5.8125
5.56,5.56,5.56,5.56,0.0,0.0,0.0,5.85
5.57,5.57,5.57,5.57,0.0,0.0,0.0,5.8375
5.58,5.58,5.58,5.58,0.0,0.0,0.0,5.725
5.59,5.59,5.59,5.59,0.0,0.0,0.0,5.8625
5.6,5.6,5.6,5.6,0.0,0.0,0.0,5.7125
5.61,5.61,5.61,5.61,0.0,0.0,0.0,5.55
5.62,5.62,5.62,5.62,0.0,0.0,0.0,5.5375
5.63,5.63,5.63,5.63,0.0,0.0,0.0,5.725
5.64,5.64,5.64,5.64,0.0,0.0,0.0,5.775
5.65,5.65,5.65,5.65,0.0,0.0,0.0,5.975
5.66,5.66,5.66,5.66,0.0,0.0,0.0,5.85
5.67,5.67,5.67,5.67,0.0,0.0,0.0,5.8875
5.68,5.68,5.68,5.68,0.0,0.0,0.0,5.825
5.69,5.69,5.69,5.69,0.0,0.0,0.0,5.9375
5.7,5.7,5.7,5.7,0.0,0.0,0.0,5.975
5.71,5.71,5.71,5.71,0.0,0.0,0.0,6.075
5.72,5.72,5.72,5.72,0.0,0.0,0.0,6.075
5.73,5.73,5.73,5.73,0.0,0.0,0.0,6.1625
5.74,5.74,5.74,5.74,0.0,0.0,0.0,6.1375
5.75,5.75,5.75,5.75,0.0,0.0,0.0,6.1
5.76,5.76,5.76,5.76,0.0,0.0,0.0,6.0625
5.77,5.77,5.77,5.77,0.0,0.0,0.0,5.9125
5.78,5.78,5.78,5.78,0.0,0.0,0.0,6.0125
5.79,5.79,5.79,5.79,0.0,0.0,0.0,5.9125
5.8,5.8,5.8,5.8,0.0,0.0,0.0,5.85
5.81,5.81,5.81,5.81,0.0,0.0,0.0,5.8
5.82,5.82,5.82,5.82,0.0,0.0,0.0,5.8875
5.83,5.83,5.83,5.83,0.0,0.0,0.0,5.875
5.84,5.84,5.84,5.84,0.0,0.0,0.0,5.9
5.85,5.85,5.85,5.85,0.0,0.0,0.0,5.85
5.86,5.86,5.86,5.86,0.0,0.0,0.0,5.8875
5.87,5.87,5.87,5.87,0.0,0.0,0.0,5.85
5.88,5.88,5.88,5.88,0.0,0.0,0.0,5.875
5.89,5.89,5.89,5.89,0.0,0.0,0.0,5.6875
5.9,5.9,5.9,5.9,0.0,0.0,0.0,5.675
5.91,5.91,5.91,5.91,0.0,0.0,0.0,5.6375
5.92,5.92,5.92,5.92,0.0,0.0,0.0,5.55
5.93,5.93,5.93,5.93,0.0,0.0,0.0,5.5125
5.94,5.94,5.94,5.94,0.0,0.0,0.0,5.3875
5.95,5.95,5.95,5.95,0.0,0.0,0.0,5.3375
5.96,5.96,5.96,5.96,0.0,0.0,0.0,5.3
5.97,5.97,5.97,5.97,0.0,0.0,0.0,5.2375
5.98,5.98,5.98,5.98,0.0,0.0,0.0,5.2875
5.99,5.99,5.99,5.99,0.0,0.0,0.0,5.275
6.0,6.0,6.0,6.0,0.0,0.0,0.0,5.15
6.01,6.01,6.01,6.01,0.0,0.0,0.0,5.275
6.02,6.02,6.02,6.02,0.0,0.0,0.0,5.1875
6.03,6.03,6.03,6.03,0.0,0.0,0.0,5.25
6.04,6.04,6.04,6.04,0.0,0.0,0.0,5.25
6.05,6.05,6.05,6.05,0.0,0.0,0.0,5.25
6.06,6.06,6.06,6.06,0.0,0.0,0.0,5.1
6.07,6.07,6.07,6.07,0.0,0.0,0.0,5.225
6.08,6.08,6.08,6.08,0.0,0.0,0.0,5.15
6.09,6.09,6.09,6.09,0.0,0.0,0.0,5.125
6.1,6.1,6.1,6.1,0.0,0.0,0.0,5.2875
6.11,6.11,6.11,6.11,0.0,0.0,0.0,5.1875
6.12,6.12,6.12,6.12,0.0,0.0,0.0,5.225
6.13,6.13,6.13,6.13,0.0,0.0,0.0,5.5
6.14,6.14,6.14,6.14,0.0,0.0,0.0,5.4625
6.15,6.15,6.15,6.15,0.0,0.0,0.0,5.5625
6.16,6.16,6.16,6.16,0.0,0.0,0.0,5.525
6.17,6.17,6.17,6.17,0.0,0.0,0.0,5.55
6.18,6.18,6.18,6.18,0.0,0.0,0.0,5.75
6.19,6.19,6.19,6.19,0.0,0.0,0.0,5.6875
6.2,6.2,6.2,6.2,0.0,0.0,0.0,5.75
6.21,6.21,6.21,6.21,0.0,0.0,0.0,5.65
6.22,6.22,6.22,6.22,0.0,0.0,0.0,5.65
6.23,6.23,6.23,6.23,0.0,0.0,0.0,5.6625
6.24,6.24,6.24,6.24,0.0,0.0,0.0,5.7375
6.25,6.25,6.25,6.25,0.0,0.0,0.0,5.65
6.26,6.26,6.26,6.26,0.0,0.0,0.0,5.65
6.27,6.27,6.27,6.27,0.0,0.0,0.0,5.6875
6.28,6.28,6.28,6.28,0.0,0.0,0.0,5.575
6.29,6.29,6.29,6.29,0.0,0.0,0.0,5.55
6.3,6.3,6.3,6.3,0.0,0.0,0.0,5.475
6.31,6.31,6.31,6.31,0.0,0.0,0.0,5.375
6.32,6.32,6.32,6.32,0.0,0.0,0.0,5.4375
6.33,6.33,6.33,6.33,0.0,0.0,0.0,5.375
6.34,6.34,6.34,6.34,0.0,0.0,0.0,5.2
6.35,6.35,6.35,6.35,0.0,0.0,0.0,5.2375
6.36,6.36,6.36,6.36,0.0,0.0,0.0,5.1875
6.37,6.37,6.37,6.37,0.0,0.0,0.0,5.025
6.38,6.38,6.38,6.38,0.0,0.0,0.0,5.2625
6.39,6.39,6.39,6.39,0.0,0.0,0.0,5.225
6.4,6.4,6.4,6.4,0.0,0.0,0.0,5.2375
6.41,6.41,6.41,6.41,0.0,0.0,0.0,5.525
6.42,6.42,6.42,6.42,0.0,0.0,0.0,5.275
6.43,6.43,6.43,6.43,0.0,0.0,0.0,5.2875
6.44,6.44,6.44,6.44,0.0,0.0,0.0,5.3625
6.45,6.45,6.45,6.45,0.0,0.0,0.0,5.375
6.46,6.46,6.46,6.46,0.0,0.0,0.0,5.55
6.47,6.47,6.47,6.47,0.0,0.0,0.0,5.5625
6.48,6.48,6.48,6.48,0.0,0.0,0.0,5.6375
6.49,6.49,6.49,6.49,0.0,0.0,0.0,5.6
6.5,6.5,6.5,6.5,0.0,0.0,0.0,5.6625
6.51,6.51,6.51,6.51,0.0,0.0,0.0,5.6125
6.52,6.52,6.52,6.52,0.0,0.0,0.0,5.575
6.53,6.53,6.53,6.53,0.0,0.0,0.0,5.6375
6.54,6.54,6.54,6.54,0.0,0.0,0.0,5.55
6.55,6.55,6.55,6.55,0.0,0.0,0.0,5.5125
6.56,6.56,6.56,6.56,0.0,0.0,0.0,5.3375
6.57,6.57,6.57,6.57,0.0,0.0,0.0,5.5
6.58,6.58,6.58,6.58,0.0,0.0,0.0,5.45
6.59,6.59,6.59,6.59,0.0,0.0,0.0,5.3
6.6,6.6,6.6,6.6,0.0,0.0,0.0,5.5125
6.61,6.61,6.61,6.61,0.0,0.0,0.0,5.625
6.62,6.62,6.62,6.62,0.0,0.0,0.0,5.425
6.63,6.63,6.63,6.63,0.0,0.0,0.0,5.4625
6.64,6.64,6.64,6.64,0.0,0.0,0.0,5.525
6.65,6.65,6.65,6.65,0.0,0.0,0.0,5.55
6.66,6.66,6.66,6.66,0.0,0.0,0.0,5.6
6.67,6.67,6.67,6.67,0.0,0.0,0.0,5.6
6.68,6.68,6.68,6.68,0.0,0.0,0.0,5.45
6.69,6.69,6.69,6.69,0.0,0.0,0.0,5.475
6.7,6.7,6.7,6.7,0.0,0.0,0.0,5.5375
6.71,6.71,6.71,6.71,0.0,0.0,0.0,5.8
6.72,6.72,6.72,6.72,0.0,0.0,0.0,5.6375
6.73,6.73,6.73,6.73,0.0,0.0,0.0,5.4625
6.74,6.74,6.74,6.74,0.0,0.0,0.0,5.5875
6.75,6.75,6.75,6.75,0.0,0.0,0.0,5.475
6.76,6.76,6.76,6.76,0.0,0.0,0.0,5.4375
6.77,6.77,6.77,6.77,0.0,0.0,0.0,5.675
6.78,6.78,6.78,6.78,0.0,0.0,0.0,5.5125
6.79,6.79,6.79,6.79,0.0,0.0,0.0,5.6375
6.8,6.8,6.8,6.8,0.0,0.0,0.0,5.5375
6.81,6.81,6.81,6.81,0.0,0.0,0.0,5.575
6.82,6.82,6.82,6.82,0.0,0.0,0.0,5.7375
6.83,6.83,6.83,6.83,0.0,0.0,0.0,5.75
6.84,6.84,6.84,6.84,0.0,0.0,0.0,5.55
6.85,6.85,6.85,6.85,0.0,0.0,0.0,5.5625
6.86,6.86,6.86,6.86,0.0,0.0,0.0,5.5875
6.87,6.87,6.87,6.87,0.0,0.0,0.0,5.65
6.88,6.88,6.88,6.88,0.0,0.0,0.0,5.75
6.89,6.89,6.89,6.89,0.0,0.0,0.0,5.7625
6.9,6.9,6.9,6.9,0.0,0.0,0.0,5.8625
6.91,6.91,6.91,6.91,0.0,0.0,0.0,5.5
6.92,6.92,6.92,6.92,0.0,0.0,0.0,5.625
6.93,6.93,6.93,6.93,0.0,0.0,0.0,5.775
6.94,6.94,6.94,6.94,0.0,0.0,0.0,5.825
6.95,6.95,6.95,6.95,0.0,0.0,0.0,5.5875
6.96,6.96,6.96,6.96,0.0,0.0,0.0,5.6625
6.97,6.97,6.97,6.97,0.0,0.0,0.0,5.8375
6.98,6.98,6.98,6.98,0.0,0.0,0.0,5.55
6.99,6.99,6.99,6.99,0.0,0.0,0.0,5.625
7.0,7.0,7.0,7.0,0.0,0.0,0.0,5.7875
7.01,7.01,7.01,7.01,0.0,0.0,0.0,5.85
7.02,7.02,7.02,7.02,0.0,0.0,0.0,5.675
7.03,7.03,7.03,7.03,0.0,0.0,0.0,5.6375
7.04,7.04,7.04,7.04,0.0,0.0,0.0,5.75
7.05,7.05,7.05,7.05,0.0,0.0,0.0,5.65
7.06,7.06,7.06,7.06,0.0,0.0,0.0,5.6375
7.07,7.07,7.07,7.07,0.0,0.0,0.0,5.6875
7.08,7.08,7.08,7.08,0.0,0.0,0.0,5.7125
7.09,7.09,7.09,7.09,0.0,0.0,0.0,5.4875
7.1,7.1,7.1,7.1,0.0,0.0,0.0,5.4625
7.11,7.11,7.11,7.11,0.0,0.0,0.0,5.625
7.12,7.12,7.12,7.12,0.0,0.0,0.0,5.7125
7.13,7.13,7.13,7.13,0.0,0.0,0.0,5.6375
7.14,7.14,7.14,7.14,0.0,0.0,0.0,5.75
7.15,7.15,7.15,7.15,0.0,0.0,0.0,5.6125
7.16,7.16,7.16,7.16,0.0,0.0,0.0,5.7125
7.17,7.17,7.17,7.17,0.0,0.0,0.0,5.975
7.18,7.18,7.18,7.18,0.0,0.0,0.0,5.9875
7.19,7.19,7.19,7.19,0.0,0.0,0.0,5.8875
7.2,7.2,7.2,7.2,0.0,0.0,0.0,5.9625
7.21,7.21,7.21,7.21,0.0,0.0,0.0,5.95
7.22,7.22,7.22,7.22,0.0,0.0,0.0,5.9875
7.23,7.23,7.23,7.23,0.0,0.0,0.0,5.9375
7.24,7.24,7.24,7.24,0.0,0.0,0.0,5.95
7.25,7.25,7.25,7.25,0.0,0.0,0.0,6.025
7.26,7.26,7.26,7.26,0.0,0.0,0.0,5.7875
7.27,7.27,7.27,7.27,0.0,0.0,0.0,5.675
7.28,7.28,7.28,7.28,0.0,0.0,0.0,5.6375
7.29,7.29,7.29,7.29,0.0,0.0,0.0,5.4625
7.3,7.3,7.3,7.3,0.0,0.0,0.0,5.4125
7.31,7.31,7.31,7.31,0.0,0.0,0.0,5.45
7.32,7.32,7.32,7.32,0.0,0.0,0.0,5.4625
7.33,7.33,7.33,7.33,0.0,0.0,0.0,5.4125
7.34,7.34,7.34,7.34,0.0,0.0,0.0,5.4125
7.35,7.35,7.35,7.35,0.0,0.0,0.0,5.2625
7.36,7.36,7.36,7.36,0.0,0.0,0.0,5.5625
7.37,7.37,7.37,7.37,0.0,0.0,0.0,5.625
7.38,7.38,7.38,7.38,0.0,0.0,0.0,5.7125
7.39,7.39,7.39,7.39,0.0,0.0,0.0,5.775
7.4,7.4,7.4,7.4,0.0,0.0,0.0,5.675
7.41,7.41,7.41,7.41,0.0,0.0,0.0,5.325
7.42,7.42,7.42,7.42,0.0,0.0,0.0,5.2875
7.43,7.43,7.43,7.43,0.0,0.0,0.0,5.5
7.44,7.44,7.44,7.44,0.0,0.0,0.0,5.8
7.45,7.45,7.45,7.45,0.0,0.0,0.0,5.575
7.46,7.46,7.46,7.46,0.0,0.0,0.0,5.4875
7.47,7.47,7.47,7.47,0.0,0.0,0.0,5.625
7.48,7.48,7.48,7.48,0.0,0.0,0.0,5.7
7.49,7.49,7.49,7.49,0.0,0.0,0.0,5.575
7.5,7.5,7.5,7.5,0.0,0.0,0.0,5.75
7.51,7.51,7.51,7.51,0.0,0.0,0.0,5.45
7.52,7.52,7.52,7.52,0.0,0.0,0.0,5.7125
7.53,7.53,7.53,7.53,0.0,0.0,0.0,5.625
7.54,7.54,7.54,7.54,0.0,0.0,0.0,5.55
7.55,7.55,7.55,7.55,0.0,0.0,0.0,5.5875
7.56,7.56,7.56,7.56,0.0,0.0,0.0,5.325
7.57,7.57,7.57,7.57,0.0,0.0,0.0,5.475
7.58,7.58,7.58,7.58,0.0,0.0,0.0,5.6125
7.59,7.59,7.59,7.59,0.0,0.0,0.0,5.7875
7.6,7.6,7.6,7.6,0.0,0.0,0.0,5.725
7.61,7.61,7.61,7.61,0.0,0.0,0.0,5.425
7.62,7.62,7.62,7.62,0.0,0.0,0.0,5.3
7.63,7.63,7.63,7.63,0.0,0.0,0.0,5.2
7.64,7.64,7.64,7.64,0.0,0.0,0.0,5.3
7.65,7.65,7.65,7.65,0.0,0.0,0.0,5.2375
7.66,7.66,7.66,7.66,0.0,0.0,0.0,5.4625
7.67,7.67,7.67,7.67,0.0,0.0,0.0,5.6
7.68,7.68,7.68,7.68,0.0,0.0,0.0,5.8625
7.69,7.69,7.69,7.69,0.0,0.0,0.0,5.65
7.7,7.7,7.7,7.7,0.0,0.0,0.0,5.8625
7.71,7.71,7.71,7.71,0.0,0.0,0.0,5.9125
7.72,7.72,7.72,7.72,0.0,0.0,0.0,5.9
7.73,7.73,7.73,7.73,0.0,0.0,0.0,5.975
7.74,7.74,7.74,7.74,0.0,0.0,0.0,5.9625
7.75,7.75,7.75,7.75,0.0,0.0,0.0,5.85
7.76,7.76,7.76,7.76,0.0,0.0,0.0,6.0375
7.77,7.77,7.77,7.77,0.0,0.0,0.0,5.8
7.78,7.78,7.78,7.78,0.0,0.0,0.0,6.0
7.79,7.79,7.79,7.79,0.0,0.0,0.0,5.7875
7.8,7.8,7.8,7.8,0.0,0.0,0.0,5.8625
7.81,7.81,7.81,7.81,0.0,0.0,0.0,5.7375
7.82,7.82,7.82,7.82,0.0,0.0,0.0,5.9375
7.83,7.83,7.83,7.83,0.0,0.0,0.0,5.9
7.84,7.84,7.84,7.84,0.0,0.0,0.0,5.6125
7.85,7.85,7.85,7.85,0.0,0.0,0.0,5.6625
7.86,7.86,7.86,7.86,0.0,0.0,0.0,5.5875
7.87,7.87,7.87,7.87,0.0,0.0,0.0,5.6875
7.88,7.88,7.88,7.88,0.0,0.0,0.0,6.0
7.89,7.89,7.89,7.89,0.0,0.0,0.0,5.7625
7.9,7.9,7.9,7.9,0.0,0.0,0.0,5.925
7.91,7.91,7.91,7.91,0.0,0.0,0.0,5.7875
7.92,7.92,7.92,7.92,0.0,0.0,0.0,5.9625
7.93,7.93,7.93,7.93,0.0,0.0,0.0,6.075
7.94,7.94,7.94,7.94,0.0,0.0,0.0,6.0125
7.95,7.95,7.95,7.95,0.0,0.0,0.0,6.0125
7.96,7.96,7.96,7.96,0.0,0.0,0.0,5.95
7.97,7.97,7.97,7.97,0.0,0.0,0.0,5.9
7.98,7.98,7.98,7.98,0.0,0.0,0.0,5.7875
7.99,7.99,7.99,7.99,0.0,0.0,0.0,6.2125
8.0,8.0,8.0,8.0,0.0,0.0,0.0,6.45
8.01,8.01,8.01,8.01,0.0,0.0,0.0,6.325
8.02,8.02,8.02,8.02,0.0,0.0,0.0,6.4375
8.03,8.03,8.03,8.03,0.0,0.0,0.0,5.9875
8.04,8.04,8.04,8.04,0.0,0.0,0.0,6.0875
8.05,8.05,8.05,8.05,0.0,0.0,0.0,5.8125
8.06,8.06,8.06,8.06,0.0,0.0,0.0,5.9
8.07,8.07,8.07,8.07,0.0,0.0,0.0,5.625
8.08,8.08,8.08,8.08,0.0,0.0,0.0,5.5875
8.09,8.09,8.09,8.09,0.0,0.0,0.0,5.4375
8.1,8.1,8.1,8.1,0.0,0.0,0.0,5.6
8.11,8.11,8.11,8.11,0.0,0.0,0.0,5.6625
8.12,8.12,8.12,8.12,0.0,0.0,0.0,5.675
8.13,8.13,8.13,8.13,0.0,0.0,0.0,5.525
8.14,8.14,8.14,8.14,0.0,0.0,0.0,5.1875
8.15,8.15,8.15,8.15,0.0,0.0,0.0,5.3125
8.16,8.16,8.16,8.16,0.0,0.0,0.0,5.625
8.17,8.17,8.17,8.17,0.0,0.0,0.0,5.3625
8.18,8.18,8.18,8.18,0.0,0.0,0.0,5.45
8.19,8.19,8.19,8.19,0.0,0.0,0.0,5.525
8.2,8.2,8.2,8.2,0.0,0.0,0.0,5.2375
8.21,8.21,8.21,8.21,0.0,0.0,0.0,5.3875
8.22,8.22,8.22,8.22,0.0,0.0,0.0,5.5625
8.23,8.23,8.23,8.23,0.0,0.0,0.0,5.5875
8.24,8.24,8.24,8.24,0.0,0.0,0.0,5.5125
8.25,8.25,8.25,8.25,0.0,0.0,0.0,5.6
8.26,8.26,8.26,8.26,0.0,0.0,0.0,5.575
8.27,8.27,8.27,8.27,0.0,0.0,0.0,5.5875
8.28,8.28,8.28,8.28,0.0,0.0,0.0,5.525
8.29,8.29,8.29,8.29,0.0,0.0,0.0,5.55
8.3,8.3,8.3,8.3,0.0,0.0,0.0,5.7
8.31,8.31,8.31,8.31,0.0,0.0,0.0,5.65
8.32,8.32,8.32,8.32,0.0,0.0,0.0,5.1625
8.33,8.33,8.33,8.33,0.0,0.0,0.0,5.2
8.34,8.34,8.34,8.34,0.0,0.0,0.0,5.1625
8.35,8.35,8.35,8.35,0.0,0.0,0.0,5.1125
8.36,8.36,8.36,8.36,0.0,0.0,0.0,4.975
8.37,8.37,8.37,8.37,0.0,0.0,0.0,4.625
8.38,8.38,8.38,8.38,0.0,0.0,0.0,4.525
8.39,8.39,8.39,8.39,0.0,0.0,0.0,4.4625
8.4,8.4,8.4,8.4,0.0,0.0,0.0,4.425
8.41,8.41,8.41,8.41,0.0,0.0,0.0,4.3375
8.42,8.42,8.42,8.42,0.0,0.0,0.0,4.1
8.43,8.43,8.43,8.43,0.0,0.0,0.0,4.075
8.44,8.44,8.44,8.44,0.0,0.0,0.0,3.8875
8.45,8.45,8.45,8.45,0.0,0.0,0.0,3.975
8.46,8.46,8.46,8.46,0.0,0.0,0.0,3.7875
8.47,8.47,8.47,8.47,0.0,0.0,0.0,3.775
8.48,8.48,8.48,8.48,0.0,0.0,0.0,4.2375
8.49,8.49,8.49,8.49,0.0,0.0,0.0,4.2125
8.5,8.5,8.5,8.5,0.0,0.0,0.0,4.225
8.51,8.51,8.51,8.51,0.0,0.0,0.0,4.1625
8.52,8.52,8.52,8.52,0.0,0.0,0.0,4.3125
8.53,8.53,8.53,8.53,0.0,0.0,0.0,4.575
8.54,8.54,8.54,8.54,0.0,0.0,0.0,5.1875
8.55,8.55,8.55,8.55,0.0,0.0,0.0,5.4375
8.56,8.56,8.56,8.56,0.0,0.0,0.0,5.825
8.57,8.57,8.57,8.57,0.0,0.0,0.0,6.05
8.58,8.58,8.58,8.58,0.0,0.0,0.0,5.9875
8.59,8.59,8.59,8.59,0.0,0.0,0.0,5.9875
8.6,8.6,8.6,8.6,0.0,0.0,0.0,5.7875
8.61,8.61,8.61,8.61,0.0,0.0,0.0,5.6125
8.62,8.62,8.62,8.62,0.0,0.0,0.0,5.6
8.63,8.63,8.63,8.63,0.0,0.0,0.0,5.5625
8.64,8.64,8.64,8.64,0.0,0.0,0.0,5.5375
8.65,8.65,8.65,8.65,0.0,0.0,0.0,5.4
8.66,8.66,8.66,8.66,0.0,0.0,0.0,5.475
8.67,8.67,8.67,8.67,0.0,0.0,0.0,5.575
8.68,8.68,8.68,8.68,0.0,0.0,0.0,5.375
8.69,8.69,8.69,8.69,0.0,0.0,0.0,5.475
8.7,8.7,8.7,8.7,0.0,0.0,0.0,5.55
8.71,8.71,8.71,8.71,0.0,0.0,0.0,5.5375
8.72,8.72,8.72,8.72,0.0,0.0,0.0,5.2875
8.73,8.73,8.73,8.73,0.0,0.0,0.0,5.375
8.74,8.74,8.74,8.74,0.0,0.0,0.0,5.525
8.75,8.75,8.75,8.75,0.0,0.0,0.0,5.475
8.76,8.76,8.76,8.76,0.0,0.0,0.0,5.5625
8.77,8.77,8.77,8.77,0.0,0.0,0.0,5.5125
8.78,8.78,8.78,8.78,0.0,0.0,0.0,5.6
8.79,8.79,8.79,8.79,0.0,0.0,0.0,5.8
8.8,8.8,8.8,8.8,0.0,0.0,0.0,5.6875
8.81,8.81,8.81,8.81,0.0,0.0,0.0,5.85
8.82,8.82,8.82,8.82,0.0,0.0,0.0,5.7625
8.83,8.83,8.83,8.83,0.0,0.0,0.0,5.8625
8.84,8.84,8.84,8.84,0.0,0.0,0.0,5.7875
8.85,8.85,8.85,8.85,0.0,0.0,0.0,5.6375
8.86,8.86,8.86,8.86,0.0,0.0,0.0,5.6375
8.87,8.87,8.87,8.87,0.0,0.0,0.0,5.6
8.88,8.88,8.88,8.88,0.0,0.0,0.0,5.8
8.89,8.89,8.89,8.89,0.0,0.0,0.0,5.6625
8.9,8.9,8.9,8.9,0.0,0.0,0.0,5.6875
8.91,8.91,8.91,8.91,0.0,0.0,0.0,5.7875
8.92,8.92,8.92,8.92,0.0,0.0,0.0,5.35
8.93,8.93,8.93,8.93,0.0,0.0,0.0,5.2125
8.94,8.94,8.94,8.94,0.0,0.0,0.0,5.025
8.95,8.95,8.95,8.95,0.0,0.0,0.0,5.075
8.96,8.96,8.96,8.96,0.0,0.0,0.0,4.8
8.97,8.97,8.97,8.97,0.0,0.0,0.0,4.575
8.98,8.98,8.98,8.98,0.0,0.0,0.0,4.8
8.99,8.99,8.99,8.99,0.0,0.0,0.0,4.9125
9.0,9.0,9.0,9.0,0.0,0.0,0.0,5.0375
9.01,9.01,9.01,9.01,0.0,0.0,0.0,4.9125
9.02,9.02,9.02,9.02,0.0,0.0,0.0,5.3125
9.03,9.03,9.03,9.03,0.0,0.0,0.0,5.25
9.04,9.04,9.04,9.04,0.0,0.0,0.0,5.125
9.05,9.05,9.05,9.05,0.0,0.0,0.0,4.9375
9.06,9.06,9.06,9.06,0.0,0.0,0.0,5.075
9.07,9.07,9.07,9.07,0.0,0.0,0.0,4.8875
9.08,9.08,9.08,9.08,0.0,0.0,0.0,4.5375
9.09,9.09,9.09,9.09,0.0,0.0,0.0,4.65
9.1,9.1,9.1,9.1,0.0,0.0,0.0,4.925
9.11,9.11,9.11,9.11,0.0,0.0,0.0,4.7
9.12,9.12,9.12,9.12,0.0,0.0,0.0,4.7875
9.13,9.13,9.13,9.13,0.0,0.0,0.0,4.8875
9.14,9.14,9.14,9.14,0.0,0.0,0.0,4.9875
9.15,9.15,9.15,9.15,0.0,0.0,0.0,5.2375
9.16,9.16,9.16,9.16,0.0,0.0,0.0,5.3
9.17,9.17,9.17,9.17,0.0,0.0,0.0,5.35
9.18,9.18,9.18,9.18,0.0,0.0,0.0,5.35
9.19,9.19,9.19,9.19,0.0,0.0,0.0,5.2625
9.2,9.2,9.2,9.2,0.0,0.0,0.0,5.45
9.21,9.21,9.21,9.21,0.0,0.0,0.0,5.225
9.22,9.22,9.22,9.22,0.0,0.0,0.0,5.225
9.23,9.23,9.23,9.23,0.0,0.0,0.0,5.275
9.24,9.24,9.24,9.24,0.0,0.0,0.0,5.025
9.25,9.25,9.25,9.25,0.0,0.0,0.0,4.8875
9.26,9.26,9.26,9.26,0.0,0.0,0.0,4.75
9.27,9.27,9.27,9.27,0.0,0.0,0.0,4.2625
9.28,9.28,9.28,9.28,0.0,0.0,0.0,4.0125
9.29,9.29,9.29,9.29,0.0,0.0,0.0,4.0375
9.3,9.3,9.3,9.3,0.0,0.0,0.0,3.8125
9.31,9.31,9.31,9.31,0.0,0.0,0.0,3.9
9.32,9.32,9.32,9.32,0.0,0.0,0.0,4.05
9.33,9.33,9.33,9.33,0.0,0.0,0.0,4.1125
9.34,9.34,9.34,9.34,0.0,0.0,0.0,4.3625
9.35,9.35,9.35,9.35,0.0,0.0,0.0,4.2
9.36,9.36,9.36,9.36,0.0,0.0,0.0,4.1625
9.37,9.37,9.37,9.37,0.0,0.0,0.0,4.15
9.38,9.38,9.38,9.38,0.0,0.0,0.0,4.45
9.39,9.39,9.39,9.39,0.0,0.0,0.0,4.7375
9.4,9.4,9.4,9.4,0.0,0.0,0.0,5.2375
9.41,9.41,9.41,9.41,0.0,0.0,0.0,5.3
9.42,9.42,9.42,9.42,0.0,0.0,0.0,5.0625
9.43,9.43,9.43,9.43,0.0,0.0,0.0,5.2875
9.44,9.44,9.44,9.44,0.0,0.0,0.0,5.5125
9.45,9.45,9.45,9.45,0.0,0.0,0.0,5.5875
9.46,9.46,9.46,9.46,0.0,0.0,0.0,5.4
9.47,9.47,9.47,9.47,0.0,0.0,0.0,5.375
9.48,9.48,9.48,9.48,0.0,0.0,0.0,5.4125
9.49,9.49,9.49,9.49,0.0,0.0,0.0,5.35
9.5,9.5,9.5,9.5,0.0,0.0,0.0,5.2
9.51,9.51,9.51,9.51,0.0,0.0,0.0,5.0625
9.52,9.52,9.52,9.52,0.0,0.0,0.0,5.0625
9.53,9.53,9.53,9.53,0.0,0.0,0.0,4.9875
9.54,9.54,9.54,9.54,0.0,0.0,0.0,5.0
9.55,9.55,9.55,9.55,0.0,0.0,0.0,4.8625
9.56,9.56,9.56,9.56,0.0,0.0,0.0,4.8125
9.57,9.57,9.57,9.57,0.0,0.0,0.0,4.7875
9.58,9.58,9.58,9.58,0.0,0.0,0.0,4.7125
9.59,9.59,9.59,9.59,0.0,0.0,0.0,4.9375
9.6,9.6,9.6,9.6,0.0,0.0,0.0,5.0125
9.61,9.61,9.61,9.61,0.0,0.0,0.0,4.7875
9.62,9.62,9.62,9.62,0.0,0.0,0.0,4.975
9.63,9.63,9.63,9.63,0.0,0.0,0.0,4.9625
9.64,9.64,9.64,9.64,0.0,0.0,0.0,4.925
9.65,9.65,9.65,9.65,0.0,0.0,0.0,5.0625
9.66,9.66,9.66,9.66,0.0,0.0,0.0,5.3625
9.67,9.67,9.67,9.67,0.0,0.0,0.0,5.5875
9.68,9.68,9.68,9.68,0.0,0.0,0.0,5.35
9.69,9.69,9.69,9.69,0.0,0.0,0.0,5.3
9.7,9.7,9.7,9.7,0.0,0.0,0.0,5.325
9.71,9.71,9.71,9.71,0.0,0.0,0.0,5.1375
9.72,9.72,9.72,9.72,0.0,0.0,0.0,5.1375
9.73,9.73,9.73,9.73,0.0,0.0,0.0,4.95
9.74,9.74,9.74,9.74,0.0,0.0,0.0,4.9625
9.75,9.75,9.75,9.75,0.0,0.0,0.0,5.0
9.76,9.76,9.76,9.76,0.0,0.0,0.0,4.9625
9.77,9.77,9.77,9.77,0.0,0.0,0.0,5.1375
9.78,9.78,9.78,9.78,0.0,0.0,0.0,5.0875
9.79,9.79,9.79,9.79,0.0,0.0,0.0,5.0625
9.8,9.8,9.8,9.8,0.0,0.0,0.0,4.825
9.81,9.81,9.81,9.81,0.0,0.0,0.0,4.8625
9.82,9.82,9.82,9.82,0.0,0.0,0.0,4.7375
9.83,9.83,9.83,9.83,0.0,0.0,0.0,4.7875
9.84,9.84,9.84,9.84,0.0,0.0,0.0,4.675
9.85,9.85,9.85,9.85,0.0,0.0,0.0,4.55
9.86,9.86,9.86,9.86,0.0,0.0,0.0,4.5
9.87,9.87,9.87,9.87,0.0,0.0,0.0,4.5625
9.88,9.88,9.88,9.88,0.0,0.0,0.0,4.575
9.89,9.89,9.89,9.89,0.0,0.0,0.0,4.55
9.9,9.9,9.9,9.9,0.0,0.0,0.0,4.5
9.91,9.91,9.91,9.91,0.0,0.0,0.0,4.3
9.92,9.92,9.92,9.92,0.0,0.0,0.0,4.075
9.93,9.93,9.93,9.93,0.0,0.0,0.0,4.0875
9.94,9.94,9.94,9.94,0.0,0.0,0.0,4.075
9.95,9.95,9.95,9.95,0.0,0.0,0.0,4.275
9.96,9.96,9.96,9.96,0.0,0.0,0.0,4.4
9.97,9.97,9.97,9.97,0.0,0.0,0.0,4.0375
9.98,9.98,9.98,9.98,0.0,0.0,0.0,4.25
9.99,9.99,9.99,9.99,0.0,0.0,0.0,4.9875
10.0,10.0,10.0,10.0,0.0,0.0,0.0,4.925
10.01,10.01,10.01,10.01,0.0,0.0,0.0,4.7625
10.02,10.02,10.02,10.02,0.0,0.0,0.0,4.4375
10.03,10.03,10.03,10.03,0.0,0.0,0.0,4.075
10.04,10.04,10.04,10.04,0.0,0.0,0.0,4.0375
10.05,10.05,10.05,10.05,0.0,0.0,0.0,3.95
10.06,10.06,10.06,10.06,0.0,0.0,0.0,3.55
10.07,10.07,10.07,10.07,0.0,0.0,0.0,3.5625
10.08,10.08,10.08,10.08,0.0,0.0,0.0,3.5
10.09,10.09,10.09,10.09,0.0,0.0,0.0,3.5625
10.1,10.1,10.1,10.1,0.0,0.0,0.0,3.4625
10.11,10.11,10.11,10.11,0.0,0.0,0.0,3.15
10.12,10.12,10.12,10.12,0.0,0.0,0.0,3.0375
10.13,10.13,10.13,10.13,0.0,0.0,0.0,2.7875
10.14,10.14,10.14,10.14,0.0,0.0,0.0,2.8125
10.15,10.15,10.15,10.15,0.0,0.0,0.0,2.7375
10.16,10.16,10.16,10.16,0.0,0.0,0.0,2.725
10.17,10.17,10.17,10.17,0.0,0.0,0.0,2.7125
10.18,10.18,10.18,10.18,0.0,0.0,0.0,2.6375
10.19,10.19,10.19,10.19,0.0,0.0,0.0,2.6625
10.2,10.2,10.2,10.2,0.0,0.0,0.0,2.5875
10.21,10.21,10.21,10.21,0.0,0.0,0.0,2.775
10.22,10.22,10.22,10.22,0.0,0.0,0.0,2.6625
10.23,10.23,10.23,10.23,0.0,0.0,0.0,2.6875
10.24,10.24,10.24,10.24,0.0,0.0,0.0,2.475
10.25,10.25,10.25,10.25,0.0,0.0,0.0,2.475
10.26,10.26,10.26,10.26,0.0,0.0,0.0,2.475
10.27,10.27,10.27,10.27,0.0,0.0,0.0,2.4875
10.28,10.28,10.28,10.28,0.0,0.0,0.0,2.4875
10.29,10.29,10.29,10.29,0.0,0.0,0.0,2.4875
10.3,10.3,10.3,10.3,0.0,0.0,0.0,2.5
10.31,10.31,10.31,10.31,0.0,0.0,0.0,2.4875
10.32,10.32,10.32,10.32,0.0,0.0,0.0,2.5
10.33,10.33,10.33,10.33,0.0,0.0,0.0,2.5
10.34,10.34,10.34,10.34,0.0,0.0,0.0,2.5
10.35,10.35,10.35,10.35,0.0,0.0,0.0,2.4875
10.36,10.36,10.36,10.36,0.0,0.0,0.0,2.4875
10.37,10.37,10.37,10.37,0.0,0.0,0.0,2.4875
10.38,10.38,10.38,10.38,0.0,0.0,0.0,2.5
10.39,10.39,10.39,10.39,0.0,0.0,0.0,2.4875
10.4,10.4,10.4,10.4,0.0,0.0,0.0,2.5
10.41,10.41,10.41,10.41,0.0,0.0,0.0,2.4875
10.42,10.42,10.42,10.42,0.0,0.0,0.0,2.4875
10.43,10.43,10.43,10.43,0.0,0.0,0.0,2.4875
10.44,10.44,10.44,10.44,0.0,0.0,0.0,2.5
10.45,10.45,10.45,10.45,0.0,0.0,0.0,2.5875
10.46,10.46,10.46,10.46,0.0,0.0,0.0,2.525
10.47,10.47,10.47,10.47,0.0,0.0,0.0,2.5
10.48,10.48,10.48,10.48,0.0,0.0,0.0,2.5375
10.49,10.49,10.49,10.49,0.0,0.0,0.0,2.525
10.5,10.5,10.5,10.5,0.0,0.0,0.0,2.5625
10.51,10.51,10.51,10.51,0.0,0.0,0.0,2.8
10.52,10.52,10.52,10.52,0.0,0.0,0.0,3.0375
10.53,10.53,10.53,10.53,0.0,0.0,0.0,2.9375
10.54,10.54,10.54,10.54,0.0,0.0,0.0,2.925
10.55,10.55,10.55,10.55,0.0,0.0,0.0,3.1375
10.56,10.56,10.56,10.56,0.0,0.0,0.0,3.3125
10.57,10.57,10.57,10.57,0.0,0.0,0.0,3.725
10.58,10.58,10.58,10.58,0.0,0.0,0.0,3.85
10.59,10.59,10.59,10.59,0.0,0.0,0.0,4.15
10.6,10.6,10.6,10.6,0.0,0.0,0.0,4.4125
10.61,10.61,10.61,10.61,0.0,0.0,0.0,4.5875
10.62,10.62,10.62,10.62,0.0,0.0,0.0,4.7875
10.63,10.63,10.63,10.63,0.0,0.0,0.0,4.7875
10.64,10.64,10.64,10.64,0.0,0.0,0.0,4.3375
10.65,10.65,10.65,10.65,0.0,0.0,0.0,4.3125
10.66,10.66,10.66,10.66,0.0,0.0,0.0,4.575
10.67,10.67,10.67,10.67,0.0,0.0,0.0,4.7
10.68,10.68,10.68,10.68,0.0,0.0,0.0,4.6
10.69,10.69,10.69,10.69,0.0,0.0,0.0,4.625
10.7,10.7,10.7,10.7,0.0,0.0,0.0,4.625
10.71,10.71,10.71,10.71,0.0,0.0,0.0,4.6
10.72,10.72,10.72,10.72,0.0,0.0,0.0,4.5125
10.73,10.73,10.73,10.73,0.0,0.0,0.0,4.525
10.74,10.74,10.74,10.74,0.0,0.0,0.0,4.575
10.75,10.75,10.75,10.75,0.0,0.0,0.0,4.6375
10.76,10.76,10.76,10.76,0.0,0.0,0.0,4.6375
10.77,10.77,10.77,10.77,0.0,0.0,0.0,4.9625
10.78,10.78,10.78,10.78,0.0,0.0,0.0,5.3375
10.79,10.79,10.79,10.79,0.0,0.0,0.0,5.6
10.8,10.8,10.8,10.8,0.0,0.0,0.0,6.0
10.81,10.81,10.81,10.81,0.0,0.0,0.0,6.3875
10.82,10.82,10.82,10.82,0.0,0.0,0.0,6.4
10.83,10.83,10.83,10.83,0.0,0.0,0.0,6.3625
10.84,10.84,10.84,10.84,0.0,0.0,0.0,6.6375
10.85,10.85,10.85,10.85,0.0,0.0,0.0,6.7
10.86,10.86,10.86,10.86,0.0,0.0,0.0,6.8
10.87,10.87,10.87,10.87,0.0,0.0,0.0,6.7
10.88,10.88,10.88,10.88,0.0,0.0,0.0,7.025
10.89,10.89,10.89,10.89,0.0,0.0,0.0,7.0875
10.9,10.9,10.9,10.9,0.0,0.0,0.0,7.0625
10.91,10.91,10.91,10.91,0.0,0.0,0.0,7.2
10.92,10.92,10.92,10.92,0.0,0.0,0.0,7.2
10.93,10.93,10.93,10.93,0.0,0.0,0.0,7.2625
10.94,10.94,10.94,10.94,0.0,0.0,0.0,7.2625
10.95,10.95,10.95,10.95,0.0,0.0,0.0,7.1875
10.96,10.96,10.96,10.96,0.0,0.0,0.0,7.175
10.97,10.97,10.97,10.97,0.0,0.0,0.0,7.1625
10.98,10.98,10.98,10.98,0.0,0.0,0.0,7.275
10.99,10.99,10.99,10.99,0.0,0.0,0.0,7.1875
11.0,11.0,11.0,11.0,0.0,0.0,0.0,7.175
11.01,11.01,11.01,11.01,0.0,0.0,0.0,7.225
11.02,11.02,11.02,11.02,0.0,0.0,0.0,7.25
11.03,11.03,11.03,11.03,0.0,0.0,0.0,7.25
11.04,11.04,11.04,11.04,0.0,0.0,0.0,7.2375
11.05,11.05,11.05,11.05,0.0,0.0,0.0,7.3


==> dataEV76C661cellarPCA.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.1125
0.01,0.01,0.01,0.01,0.0,0.0,0.0,7.05
0.02,0.02,0.02,0.02,0.0,0.0,0.0,7.0875
0.03,0.03,0.03,0.03,0.0,0.0,0.0,7.0625
0.04,0.04,0.04,0.04,0.0,0.0,0.0,7.1
0.05,0.05,0.05,0.05,0.0,0.0,0.0,7.125
0.06,0.06,0.06,0.06,0.0,0.0,0.0,7.15
0.07,0.07,0.07,0.07,0.0,0.0,0.0,7.025
0.08,0.08,0.08,0.08,0.0,0.0,0.0,7.1125
0.09,0.09,0.09,0.09,0.0,0.0,0.0,7.1375
0.1,0.1,0.1,0.1,0.0,0.0,0.0,7.125
0.11,0.11,0.11,0.11,0.0,0.0,0.0,7.125
0.12,0.12,0.12,0.12,0.0,0.0,0.0,7.1875
0.13,0.13,0.13,0.13,0.0,0.0,0.0,7.15
0.14,0.14,0.14,0.14,0.0,0.0,0.0,7.1375
0.15,0.15,0.15,0.15,0.0,0.0,0.0,7.125
0.16,0.16,0.16,0.16,0.0,0.0,0.0,7.2375
0.17,0.17,0.17,0.17,0.0,0.0,0.0,7.15
0.18,0.18,0.18,0.18,0.0,0.0,0.0,7.2125
0.19,0.19,0.19,0.19,0.0,0.0,0.0,7.1125
0.2,0.2,0.2,0.2,0.0,0.0,0.0,7.15
0.21,0.21,0.21,0.21,0.0,0.0,0.0,7.2
0.22,0.22,0.22,0.22,0.0,0.0,0.0,7.1625
0.23,0.23,0.23,0.23,0.0,0.0,0.0,7.2
0.24,0.24,0.24,0.24,0.0,0.0,0.0,7.1875
0.25,0.25,0.25,0.25,0.0,0.0,0.0,7.2
0.26,0.26,0.26,0.26,0.0,0.0,0.0,7.2
0.27,0.27,0.27,0.27,0.0,0.0,0.0,7.1875
0.28,0.28,0.28,0.28,0.0,0.0,0.0,7.1625
0.29,0.29,0.29,0.29,0.0,0.0,0.0,7.225
0.3,0.3,0.3,0.3,0.0,0.0,0.0,7.2625
0.31,0.31,0.31,0.31,0.0,0.0,0.0,7.2375
0.32,0.32,0.32,0.32,0.0,0.0,0.0,7.275
0.33,0.33,0.33,0.33,0.0,0.0,0.0,7.2375
0.34,0.34,0.34,0.34,0.0,0.0,0.0,7.2875
0.35,0.35,0.35,0.35,0.0,0.0,0.0,7.3
0.36,0.36,0.36,0.36,0.0,0.0,0.0,7.2375
0.37,0.37,0.37,0.37,0.0,0.0,0.0,7.3875
0.38,0.38,0.38,0.38,0.0,0.0,0.0,7.2875
0.39,0.39,0.39,0.39,0.0,0.0,0.0,7.3125
0.4,0.4,0.4,0.4,0.0,0.0,0.0,7.275
0.41,0.41,0.41,0.41,0.0,0.0,0.0,7.325
0.42,0.42,0.42,0.42,0.0,0.0,0.0,7.4375
0.43,0.43,0.43,0.43,0.0,0.0,0.0,7.4125
0.44,0.44,0.44,0.44,0.0,0.0,0.0,7.4
0.45,0.45,0.45,0.45,0.0,0.0,0.0,7.45
0.46,0.46,0.46,0.46,0.0,0.0,0.0,7.4125
0.47,0.47,0.47,0.47,0.0,0.0,0.0,7.4875
0.48,0.48,0.48,0.48,0.0,0.0,0.0,7.425
0.49,0.49,0.49,0.49,0.0,0.0,0.0,7.4625
0.5,0.5,0.5,0.5,0.0,0.0,0.0,7.35
0.51,0.51,0.51,0.51,0.0,0.0,0.0,7.45
0.52,0.52,0.52,0.52,0.0,0.0,0.0,7.4375
0.53,0.53,0.53,0.53,0.0,0.0,0.0,7.4625
0.54,0.54,0.54,0.54,0.0,0.0,0.0,7.475
0.55,0.55,0.55,0.55,0.0,0.0,0.0,7.45
0.56,0.56,0.56,0.56,0.0,0.0,0.0,7.425
0.57,0.57,0.57,0.57,0.0,0.0,0.0,7.4
0.58,0.58,0.58,0.58,0.0,0.0,0.0,7.3875
0.59,0.59,0.59,0.59,0.0,0.0,0.0,7.4
0.6,0.6,0.6,0.6,0.0,0.0,0.0,7.375
0.61,0.61,0.61,0.61,0.0,0.0,0.0,7.4125
0.62,0.62,0.62,0.62,0.0,0.0,0.0,7.4
0.63,0.63,0.63,0.63,0.0,0.0,0.0,7.4125
0.64,0.64,0.64,0.64,0.0,0.0,0.0,7.425
0.65,0.65,0.65,0.65,0.0,0.0,0.0,7.4125
0.66,0.66,0.66,0.66,0.0,0.0,0.0,7.45
0.67,0.67,0.67,0.67,0.0,0.0,0.0,7.3625
0.68,0.68,0.68,0.68,0.0,0.0,0.0,7.375
0.69,0.69,0.69,0.69,0.0,0.0,0.0,7.3875
0.7,0.7,0.7,0.7,0.0,0.0,0.0,7.375
0.71,0.71,0.71,0.71,0.0,0.0,0.0,7.375
0.72,0.72,0.72,0.72,0.0,0.0,0.0,7.4125
0.73,0.73,0.73,0.73,0.0,0.0,0.0,7.3875
0.74,0.74,0.74,0.74,0.0,0.0,0.0,7.3875
0.75,0.75,0.75,0.75,0.0,0.0,0.0,7.4125
0.76,0.76,0.76,0.76,0.0,0.0,0.0,7.375
0.77,0.77,0.77,0.77,0.0,0.0,0.0,7.4
0.78,0.78,0.78,0.78,0.0,0.0,0.0,7.4375
0.79,0.79,0.79,0.79,0.0,0.0,0.0,7.4125
0.8,0.8,0.8,0.8,0.0,0.0,0.0,7.3875
0.81,0.81,0.81,0.81,0.0,0.0,0.0,7.4125
0.82,0.82,0.82,0.82,0.0,0.0,0.0,7.4
0.83,0.83,0.83,0.83,0.0,0.0,0.0,7.375
0.84,0.84,0.84,0.84,0.0,0.0,0.0,7.2875
0.85,0.85,0.85,0.85,0.0,0.0,0.0,7.2375
0.86,0.86,0.86,0.86,0.0,0.0,0.0,7.1125
0.87,0.87,0.87,0.87,0.0,0.0,0.0,7.0375
0.88,0.88,0.88,0.88,0.0,0.0,0.0,7.0125
0.89,0.89,0.89,0.89,0.0,0.0,0.0,6.975
0.9,0.9,0.9,0.9,0.0,0.0,0.0,6.7625
0.91,0.91,0.91,0.91,0.0,0.0,0.0,6.525
0.92,0.92,0.92,0.92,0.0,0.0,0.0,6.4125
0.93,0.93,0.93,0.93,0.0,0.0,0.0,6.4875
0.94,0.94,0.94,0.94,0.0,0.0,0.0,6.3625
0.95,0.95,0.95,0.95,0.0,0.0,0.0,6.3
0.96,0.96,0.96,0.96,0.0,0.0,0.0,6.325
0.97,0.97,0.97,0.97,0.0,0.0,0.0,6.2625
0.98,0.98,0.98,0.98,0.0,0.0,0.0,6.325
0.99,0.99,0.99,0.99,0.0,0.0,0.0,6.4
1.0,1.0,1.0,1.0,0.0,0.0,0.0,6.625
1.01,1.01,1.01,1.01,0.0,0.0,0.0,6.75
1.02,1.02,1.02,1.02,0.0,0.0,0.0,7.025
1.03,1.03,1.03,1.03,0.0,0.0,0.0,7.125
1.04,1.04,1.04,1.04,0.0,0.0,0.0,7.025
1.05,1.05,1.05,1.05,0.0,0.0,0.0,6.9
1.06,1.06,1.06,1.06,0.0,0.0,0.0,6.8125
1.07,1.07,1.07,1.07,0.0,0.0,0.0,6.2625
1.08,1.08,1.08,1.08,0.0,0.0,0.0,5.6625
1.09,1.09,1.09,1.09,0.0,0.0,0.0,5.2125
1.1,1.1,1.1,1.1,0.0,0.0,0.0,4.8625
1.11,1.11,1.11,1.11,0.0,0.0,0.0,4.1875
1.12,1.12,1.12,1.12,0.0,0.0,0.0,3.675
1.13,1.13,1.13,1.13,0.0,0.0,0.0,3.525
1.14,1.14,1.14,1.14,0.0,0.0,0.0,3.3125
1.15,1.15,1.15,1.15,0.0,0.0,0.0,3.25
1.16,1.16,1.16,1.16,0.0,0.0,0.0,3.1875
1.17,1.17,1.17,1.17,0.0,0.0,0.0,3.1
1.18,1.18,1.18,1.18,0.0,0.0,0.0,3.075
1.19,1.19,1.19,1.19,0.0,0.0,0.0,2.9625
1.2,1.2,1.2,1.2,0.0,0.0,0.0,2.9375
1.21,1.21,1.21,1.21,0.0,0.0,0.0,2.8875
1.22,1.22,1.22,1.22,0.0,0.0,0.0,2.8875
1.23,1.23,1.23,1.23,0.0,0.0,0.0,2.8875
1.24,1.24,1.24,1.24,0.0,0.0,0.0,2.9
1.25,1.25,1.25,1.25,0.0,0.0,0.0,2.8875
1.26,1.26,1.26,1.26,0.0,0.0,0.0,2.925
1.27,1.27,1.27,1.27,0.0,0.0,0.0,2.9375
1.28,1.28,1.28,1.28,0.0,0.0,0.0,2.875
1.29,1.29,1.29,1.29,0.0,0.0,0.0,2.95
1.3,1.3,1.3,1.3,0.0,0.0,0.0,2.9625
1.31,1.31,1.31,1.31,0.0,0.0,0.0,2.975
1.32,1.32,1.32,1.32,0.0,0.0,0.0,2.975
1.33,1.33,1.33,1.33,0.0,0.0,0.0,2.95
1.34,1.34,1.34,1.34,0.0,0.0,0.0,3.0125
1.35,1.35,1.35,1.35,0.0,0.0,0.0,2.975
1.36,1.36,1.36,1.36,0.0,0.0,0.0,3.025
1.37,1.37,1.37,1.37,0.0,0.0,0.0,3.15
1.38,1.38,1.38,1.38,0.0,0.0,0.0,3.2625
1.39,1.39,1.39,1.39,0.0,0.0,0.0,3.35
1.4,1.4,1.4,1.4,0.0,0.0,0.0,3.475
1.41,1.41,1.41,1.41,0.0,0.0,0.0,3.475
1.42,1.42,1.42,1.42,0.0,0.0,0.0,3.525
1.43,1.43,1.43,1.43,0.0,0.0,0.0,3.625
1.44,1.44,1.44,1.44,0.0,0.0,0.0,3.6125
1.45,1.45,1.45,1.45,0.0,0.0,0.0,3.6375
1.46,1.46,1.46,1.46,0.0,0.0,0.0,3.725
1.47,1.47,1.47,1.47,0.0,0.0,0.0,3.85
1.48,1.48,1.48,1.48,0.0,0.0,0.0,3.95
1.49,1.49,1.49,1.49,0.0,0.0,0.0,4.025
1.5,1.5,1.5,1.5,0.0,0.0,0.0,4.1375
1.51,1.51,1.51,1.51,0.0,0.0,0.0,4.325
1.52,1.52,1.52,1.52,0.0,0.0,0.0,4.3625
1.53,1.53,1.53,1.53,0.0,0.0,0.0,4.65
1.54,1.54,1.54,1.54,0.0,0.0,0.0,4.9
1.55,1.55,1.55,1.55,0.0,0.0,0.0,5.35
1.56,1.56,1.56,1.56,0.0,0.0,0.0,5.6375
1.57,1.57,1.57,1.57,0.0,0.0,0.0,5.775
1.58,1.58,1.58,1.58,0.0,0.0,0.0,6.1125
1.59,1.59,1.59,1.59,0.0,0.0,0.0,6.3125
1.6,1.6,1.6,1.6,0.0,0.0,0.0,6.525
1.61,1.61,1.61,1.61,0.0,0.0,0.0,6.725
1.62,1.62,1.62,1.62,0.0,0.0,0.0,6.975
1.63,1.63,1.63,1.63,0.0,0.0,0.0,7.0875
1.64,1.64,1.64,1.64,0.0,0.0,0.0,7.2875
1.65,1.65,1.65,1.65,0.0,0.0,0.0,7.275
1.66,1.66,1.66,1.66,0.0,0.0,0.0,7.125
1.67,1.67,1.67,1.67,0.0,0.0,0.0,7.2125
1.68,1.68,1.68,1.68,0.0,0.0,0.0,7.125
1.69,1.69,1.69,1.69,0.0,0.0,0.0,7.025
1.7,1.7,1.7,1.7,0.0,0.0,0.0,7.1125
1.71,1.71,1.71,1.71,0.0,0.0,0.0,7.175
1.72,1.72,1.72,1.72,0.0,0.0,0.0,7.1625
1.73,1.73,1.73,1.73,0.0,0.0,0.0,7.075
1.74,1.74,1.74,1.74,0.0,0.0,0.0,6.85
1.75,1.75,1.75,1.75,0.0,0.0,0.0,6.7375
1.76,1.76,1.76,1.76,0.0,0.0,0.0,6.6625
1.77,1.77,1.77,1.77,0.0,0.0,0.0,6.525
1.78,1.78,1.78,1.78,0.0,0.0,0.0,6.55
1.79,1.79,1.79,1.79,0.0,0.0,0.0,6.4375
1.8,1.8,1.8,1.8,0.0,0.0,0.0,6.4625
1.81,1.81,1.81,1.81,0.0,0.0,0.0,6.6125
1.82,1.82,1.82,1.82,0.0,0.0,0.0,6.6875
1.83,1.83,1.83,1.83,0.0,0.0,0.0,6.5625
1.84,1.84,1.84,1.84,0.0,0.0,0.0,6.5625
1.85,1.85,1.85,1.85,0.0,0.0,0.0,6.4125
1.86,1.86,1.86,1.86,0.0,0.0,0.0,6.2125
1.87,1.87,1.87,1.87,0.0,0.0,0.0,6.275
1.88,1.88,1.88,1.88,0.0,0.0,0.0,6.4
1.89,1.89,1.89,1.89,0.0,0.0,0.0,6.5
1.9,1.9,1.9,1.9,0.0,0.0,0.0,6.7875
1.91,1.91,1.91,1.91,0.0,0.0,0.0,6.875
1.92,1.92,1.92,1.92,0.0,0.0,0.0,7.0375
1.93,1.93,1.93,1.93,0.0,0.0,0.0,7.3
1.94,1.94,1.94,1.94,0.0,0.0,0.0,7.5125
1.95,1.95,1.95,1.95,0.0,0.0,0.0,7.525
1.96,1.96,1.96,1.96,0.0,0.0,0.0,7.4
1.97,1.97,1.97,1.97,0.0,0.0,0.0,7.4125
1.98,1.98,1.98,1.98,0.0,0.0,0.0,7.2375
1.99,1.99,1.99,1.99,0.0,0.0,0.0,7.1
2.0,2.0,2.0,2.0,0.0,0.0,0.0,7.1125
2.01,2.01,2.01,2.01,0.0,0.0,0.0,7.075
2.02,2.02,2.02,2.02,0.0,0.0,0.0,7.2375
2.03,2.03,2.03,2.03,0.0,0.0,0.0,7.25
2.04,2.04,2.04,2.04,0.0,0.0,0.0,7.2625
2.05,2.05,2.05,2.05,0.0,0.0,0.0,7.1625
2.06,2.06,2.06,2.06,0.0,0.0,0.0,7.325
2.07,2.07,2.07,2.07,0.0,0.0,0.0,7.2125
2.08,2.08,2.08,2.08,0.0,0.0,0.0,7.2
2.09,2.09,2.09,2.09,0.0,0.0,0.0,7.075
2.1,2.1,2.1,2.1,0.0,0.0,0.0,6.875
2.11,2.11,2.11,2.11,0.0,0.0,0.0,6.7625
2.12,2.12,2.12,2.12,0.0,0.0,0.0,6.675
2.13,2.13,2.13,2.13,0.0,0.0,0.0,6.75
2.14,2.14,2.14,2.14,0.0,0.0,0.0,6.8125
2.15,2.15,2.15,2.15,0.0,0.0,0.0,6.8875
2.16,2.16,2.16,2.16,0.0,0.0,0.0,6.8375
2.17,2.17,2.17,2.17,0.0,0.0,0.0,6.8375
2.18,2.18,2.18,2.18,0.0,0.0,0.0,7.0
2.19,2.19,2.19,2.19,0.0,0.0,0.0,7.0625
2.2,2.2,2.2,2.2,0.0,0.0,0.0,7.0375
2.21,2.21,2.21,2.21,0.0,0.0,0.0,6.9
2.22,2.22,2.22,2.22,0.0,0.0,0.0,6.7
2.23,2.23,2.23,2.23,0.0,0.0,0.0,6.5375
2.24,2.24,2.24,2.24,0.0,0.0,0.0,6.5625
2.25,2.25,2.25,2.25,0.0,0.0,0.0,6.55
2.26,2.26,2.26,2.26,0.0,0.0,0.0,6.5375
2.27,2.27,2.27,2.27,0.0,0.0,0.0,6.3875
2.28,2.28,2.28,2.28,0.0,0.0,0.0,6.6875
2.29,2.29,2.29,2.29,0.0,0.0,0.0,6.8875
2.3,2.3,2.3,2.3,0.0,0.0,0.0,7.0
2.31,2.31,2.31,2.31,0.0,0.0,0.0,6.9625
2.32,2.32,2.32,2.32,0.0,0.0,0.0,6.95
2.33,2.33,2.33,2.33,0.0,0.0,0.0,6.8
2.34,2.34,2.34,2.34,0.0,0.0,0.0,6.7
2.35,2.35,2.35,2.35,0.0,0.0,0.0,6.6375
2.36,2.36,2.36,2.36,0.0,0.0,0.0,6.6125
2.37,2.37,2.37,2.37,0.0,0.0,0.0,6.6125
2.38,2.38,2.38,2.38,0.0,0.0,0.0,6.55
2.39,2.39,2.39,2.39,0.0,0.0,0.0,6.45
2.4,2.4,2.4,2.4,0.0,0.0,0.0,6.3875
2.41,2.41,2.41,2.41,0.0,0.0,0.0,6.3125
2.42,2.42,2.42,2.42,0.0,0.0,0.0,6.2375
2.43,2.43,2.43,2.43,0.0,0.0,0.0,6.1625
2.44,2.44,2.44,2.44,0.0,0.0,0.0,6.075
2.45,2.45,2.45,2.45,0.0,0.0,0.0,5.9875
2.46,2.46,2.46,2.46,0.0,0.0,0.0,5.8375
2.47,2.47,2.47,2.47,0.0,0.0,0.0,5.7625
2.48,2.48,2.48,2.48,0.0,0.0,0.0,5.6875
2.49,2.49,2.49,2.49,0.0,0.0,0.0,5.5375
2.5,2.5,2.5,2.5,0.0,0.0,0.0,5.475
2.51,2.51,2.51,2.51,0.0,0.0,0.0,5.425
2.52,2.52,2.52,2.52,0.0,0.0,0.0,5.3625
2.53,2.53,2.53,2.53,0.0,0.0,0.0,5.2875
2.54,2.54,2.54,2.54,0.0,0.0,0.0,5.2625
2.55,2.55,2.55,2.55,0.0,0.0,0.0,5.2875
2.56,2.56,2.56,2.56,0.0,0.0,0.0,5.25
2.57,2.57,2.57,2.57,0.0,0.0,0.0,5.3625
2.58,2.58,2.58,2.58,0.0,0.0,0.0,5.3375
2.59,2.59,2.59,2.59,0.0,0.0,0.0,5.5125
2.6,2.6,2.6,2.6,0.0,0.0,0.0,5.55
2.61,2.61,2.61,2.61,0.0,0.0,0.0,5.6625
2.62,2.62,2.62,2.62,0.0,0.0,0.0,5.85
2.63,2.63,2.63,2.63,0.0,0.0,0.0,5.975
2.64,2.64,2.64,2.64,0.0,0.0,0.0,5.9625
2.65,2.65,2.65,2.65,0.0,0.0,0.0,5.875
2.66,2.66,2.66,2.66,0.0,0.0,0.0,5.9875
2.67,2.67,2.67,2.67,0.0,0.0,0.0,6.1625
2.68,2.68,2.68,2.68,0.0,0.0,0.0,6.3375
2.69,2.69,2.69,2.69,0.0,0.0,0.0,6.525
2.7,2.7,2.7,2.7,0.0,0.0,0.0,6.6375
2.71,2.71,2.71,2.71,0.0,0.0,0.0,6.5
2.72,2.72,2.72,2.72,0.0,0.0,0.0,6.525
2.73,2.73,2.73,2.73,0.0,0.0,0.0,6.4125
2.74,2.74,2.74,2.74,0.0,0.0,0.0,6.4125
2.75,2.75,2.75,2.75,0.0,0.0,0.0,6.275
2.76,2.76,2.76,2.76,0.0,0.0,0.0,6.2875
2.77,2.77,2.77,2.77,0.0,0.0,0.0,6.2875
2.78,2.78,2.78,2.78,0.0,0.0,0.0,6.15
2.79,2.79,2.79,2.79,0.0,0.0,0.0,6.125
2.8,2.8,2.8,2.8,0.0,0.0,0.0,5.9625
2.81,2.81,2.81,2.81,0.0,0.0,0.0,5.9
2.82,2.82,2.82,2.82,0.0,0.0,0.0,5.825
2.83,2.83,2.83,2.83,0.0,0.0,0.0,5.7375
2.84,2.84,2.84,2.84,0.0,0.0,0.0,5.8375
2.85,2.85,2.85,2.85,0.0,0.0,0.0,5.7375
2.86,2.86,2.86,2.86,0.0,0.0,0.0,5.7875
2.87,2.87,2.87,2.87,0.0,0.0,0.0,5.8375
2.88,2.88,2.88,2.88,0.0,0.0,0.0,5.9375
2.89,2.89,2.89,2.89,0.0,0.0,0.0,6.1875
2.9,2.9,2.9,2.9,0.0,0.0,0.0,6.375
2.91,2.91,2.91,2.91,0.0,0.0,0.0,6.4625
2.92,2.92,2.92,2.92,0.0,0.0,0.0,6.65
2.93,2.93,2.93,2.93,0.0,0.0,0.0,6.725
2.94,2.94,2.94,2.94,0.0,0.0,0.0,6.675
2.95,2.95,2.95,2.95,0.0,0.0,0.0,6.7875
2.96,2.96,2.96,2.96,0.0,0.0,0.0,6.8125
2.97,2.97,2.97,2.97,0.0,0.0,0.0,6.8375
2.98,2.98,2.98,2.98,0.0,0.0,0.0,6.8625
2.99,2.99,2.99,2.99,0.0,0.0,0.0,6.875
3.0,3.0,3.0,3.0,0.0,0.0,0.0,7.1125
3.01,3.01,3.01,3.01,0.0,0.0,0.0,7.2625
3.02,3.02,3.02,3.02,0.0,0.0,0.0,7.3
3.03,3.03,3.03,3.03,0.0,0.0,0.0,7.275
3.04,3.04,3.04,3.04,0.0,0.0,0.0,7.2
3.05,3.05,3.05,3.05,0.0,0.0,0.0,7.05
3.06,3.06,3.06,3.06,0.0,0.0,0.0,7.0
3.07,3.07,3.07,3.07,0.0,0.0,0.0,6.9375
3.08,3.08,3.08,3.08,0.0,0.0,0.0,6.9
3.09,3.09,3.09,3.09,0.0,0.0,0.0,6.7625
3.1,3.1,3.1,3.1,0.0,0.0,0.0,6.7375
3.11,3.11,3.11,3.11,0.0,0.0,0.0,6.6625
3.12,3.12,3.12,3.12,0.0,0.0,0.0,6.7125
3.13,3.13,3.13,3.13,0.0,0.0,0.0,6.6375
3.14,3.14,3.14,3.14,0.0,0.0,0.0,6.575
3.15,3.15,3.15,3.15,0.0,0.0,0.0,6.525
3.16,3.16,3.16,3.16,0.0,0.0,0.0,6.4375
3.17,3.17,3.17,3.17,0.0,0.0,0.0,6.375
3.18,3.18,3.18,3.18,0.0,0.0,0.0,6.3625
3.19,3.19,3.19,3.19,0.0,0.0,0.0,6.2625
3.2,3.2,3.2,3.2,0.0,0.0,0.0,6.25
3.21,3.21,3.21,3.21,0.0,0.0,0.0,6.2
3.22,3.22,3.22,3.22,0.0,0.0,0.0,6.1875
3.23,3.23,3.23,3.23,0.0,0.0,0.0,6.15
3.24,3.24,3.24,3.24,0.0,0.0,0.0,6.05
3.25,3.25,3.25,3.25,0.0,0.0,0.0,6.0875
3.26,3.26,3.26,3.26,0.0,0.0,0.0,5.975
3.27,3.27,3.27,3.27,0.0,0.0,0.0,5.9875
3.28,3.28,3.28,3.28,0.0,0.0,0.0,6.0
3.29,3.29,3.29,3.29,0.0,0.0,0.0,5.8875
3.3,3.3,3.3,3.3,0.0,0.0,0.0,5.8625
3.31,3.31,3.31,3.31,0.0,0.0,0.0,5.975
3.32,3.32,3.32,3.32,0.0,0.0,0.0,5.8875
3.33,3.33,3.33,3.33,0.0,0.0,0.0,5.9375
3.34,3.34,3.34,3.34,0.0,0.0,0.0,5.925
3.35,3.35,3.35,3.35,0.0,0.0,0.0,6.0
3.36,3.36,3.36,3.36,0.0,0.0,0.0,6.0375
3.37,3.37,3.37,3.37,0.0,0.0,0.0,6.1
3.38,3.38,3.38,3.38,0.0,0.0,0.0,6.2375
3.39,3.39,3.39,3.39,0.0,0.0,0.0,6.2375
3.4,3.4,3.4,3.4,0.0,0.0,0.0,6.275
3.41,3.41,3.41,3.41,0.0,0.0,0.0,6.3625
3.42,3.42,3.42,3.42,0.0,0.0,0.0,6.4
3.43,3.43,3.43,3.43,0.0,0.0,0.0,6.45
3.44,3.44,3.44,3.44,0.0,0.0,0.0,6.575
3.45,3.45,3.45,3.45,0.0,0.0,0.0,6.575
3.46,3.46,3.46,3.46,0.0,0.0,0.0,6.65
3.47,3.47,3.47,3.47,0.0,0.0,0.0,6.625
3.48,3.48,3.48,3.48,0.0,0.0,0.0,6.6875
3.49,3.49,3.49,3.49,0.0,0.0,0.0,6.725
3.5,3.5,3.5,3.5,0.0,0.0,0.0,6.6875
3.51,3.51,3.51,3.51,0.0,0.0,0.0,6.6375
3.52,3.52,3.52,3.52,0.0,0.0,0.0,6.625
3.53,3.53,3.53,3.53,0.0,0.0,0.0,6.6
3.54,3.54,3.54,3.54,0.0,0.0,0.0,6.6625
3.55,3.55,3.55,3.55,0.0,0.0,0.0,6.7625
3.56,3.56,3.56,3.56,0.0,0.0,0.0,6.8625
3.57,3.57,3.57,3.57,0.0,0.0,0.0,6.8875
3.58,3.58,3.58,3.58,0.0,0.0,0.0,6.9125
3.59,3.59,3.59,3.59,0.0,0.0,0.0,6.8625
3.6,3.6,3.6,3.6,0.0,0.0,0.0,6.925
3.61,3.61,3.61,3.61,0.0,0.0,0.0,6.9
3.62,3.62,3.62,3.62,0.0,0.0,0.0,6.9875
3.63,3.63,3.63,3.63,0.0,0.0,0.0,7.0625
3.64,3.64,3.64,3.64,0.0,0.0,0.0,7.2125
3.65,3.65,3.65,3.65,0.0,0.0,0.0,7.2125
3.66,3.66,3.66,3.66,0.0,0.0,0.0,7.2
3.67,3.67,3.67,3.67,0.0,0.0,0.0,7.3
3.68,3.68,3.68,3.68,0.0,0.0,0.0,7.325
3.69,3.69,3.69,3.69,0.0,0.0,0.0,7.3
3.7,3.7,3.7,3.7,0.0,0.0,0.0,7.275
3.71,3.71,3.71,3.71,0.0,0.0,0.0,7.25
3.72,3.72,3.72,3.72,0.0,0.0,0.0,7.325
3.73,3.73,3.73,3.73,0.0,0.0,0.0,7.275
3.74,3.74,3.74,3.74,0.0,0.0,0.0,7.275
3.75,3.75,3.75,3.75,0.0,0.0,0.0,7.2625
3.76,3.76,3.76,3.76,0.0,0.0,0.0,7.2
3.77,3.77,3.77,3.77,0.0,0.0,0.0,7.1875
3.78,3.78,3.78,3.78,0.0,0.0,0.0,7.1625
3.79,3.79,3.79,3.79,0.0,0.0,0.0,7.125
3.8,3.8,3.8,3.8,0.0,0.0,0.0,7.0375
3.81,3.81,3.81,3.81,0.0,0.0,0.0,7.0875
3.82,3.82,3.82,3.82,0.0,0.0,0.0,7.0375
3.83,3.83,3.83,3.83,0.0,0.0,0.0,6.9125
3.84,3.84,3.84,3.84,0.0,0.0,0.0,6.8
3.85,3.85,3.85,3.85,0.0,0.0,0.0,6.7875
3.86,3.86,3.86,3.86,0.0,0.0,0.0,6.8
3.87,3.87,3.87,3.87,0.0,0.0,0.0,6.8625
3.88,3.88,3.88,3.88,0.0,0.0,0.0,6.85
3.89,3.89,3.89,3.89,0.0,0.0,0.0,6.8625
3.9,3.9,3.9,3.9,0.0,0.0,0.0,6.9125
3.91,3.91,3.91,3.91,0.0,0.0,0.0,6.925
3.92,3.92,3.92,3.92,0.0,0.0,0.0,7.0375
3.93,3.93,3.93,3.93,0.0,0.0,0.0,7.175
3.94,3.94,3.94,3.94,0.0,0.0,0.0,7.4
3.95,3.95,3.95,3.95,0.0,0.0,0.0,7.5375
3.96,3.96,3.96,3.96,0.0,0.0,0.0,7.6625
3.97,3.97,3.97,3.97,0.0,0.0,0.0,7.725
3.98,3.98,3.98,3.98,0.0,0.0,0.0,7.7875
3.99,3.99,3.99,3.99,0.0,0.0,0.0,7.825
4.0,4.0,4.0,4.0,0.0,0.0,0.0,7.7375
4.01,4.01,4.01,4.01,0.0,0.0,0.0,7.7125
4.02,4.02,4.02,4.02,0.0,0.0,0.0,7.775
4.03,4.03,4.03,4.03,0.0,0.0,0.0,7.825
4.04,4.04,4.04,4.04,0.0,0.0,0.0,7.9125
4.05,4.05,4.05,4.05,0.0,0.0,0.0,7.9375
4.06,4.06,4.06,4.06,0.0,0.0,0.0,7.7375
4.07,4.07,4.07,4.07,0.0,0.0,0.0,7.3875
4.08,4.08,4.08,4.08,0.0,0.0,0.0,7.2875
4.09,4.09,4.09,4.09,0.0,0.0,0.0,7.025
4.1,4.1,4.1,4.1,0.0,0.0,0.0,7.0
4.11,4.11,4.11,4.11,0.0,0.0,0.0,6.9625
4.12,4.12,4.12,4.12,0.0,0.0,0.0,6.9875
4.13,4.13,4.13,4.13,0.0,0.0,0.0,7.1
4.14,4.14,4.14,4.14,0.0,0.0,0.0,7.2
4.15,4.15,4.15,4.15,0.0,0.0,0.0,7.3125
4.16,4.16,4.16,4.16,0.0,0.0,0.0,7.2
4.17,4.17,4.17,4.17,0.0,0.0,0.0,7.15
4.18,4.18,4.18,4.18,0.0,0.0,0.0,7.075
4.19,4.19,4.19,4.19,0.0,0.0,0.0,6.95
4.2,4.2,4.2,4.2,0.0,0.0,0.0,7.0
4.21,4.21,4.21,4.21,0.0,0.0,0.0,7.0
4.22,4.22,4.22,4.22,0.0,0.0,0.0,6.9625
4.23,4.23,4.23,4.23,0.0,0.0,0.0,6.9625
4.24,4.24,4.24,4.24,0.0,0.0,0.0,6.9
4.25,4.25,4.25,4.25,0.0,0.0,0.0,6.925
4.26,4.26,4.26,4.26,0.0,0.0,0.0,6.8125
4.27,4.27,4.27,4.27,0.0,0.0,0.0,6.825
4.28,4.28,4.28,4.28,0.0,0.0,0.0,6.8625
4.29,4.29,4.29,4.29,0.0,0.0,0.0,6.875
4.3,4.3,4.3,4.3,0.0,0.0,0.0,6.7625
4.31,4.31,4.31,4.31,0.0,0.0,0.0,6.7
4.32,4.32,4.32,4.32,0.0,0.0,0.0,6.6625
4.33,4.33,4.33,4.33,0.0,0.0,0.0,6.55
4.34,4.34,4.34,4.34,0.0,0.0,0.0,6.5875
4.35,4.35,4.35,4.35,0.0,0.0,0.0,6.5875
4.36,4.36,4.36,4.36,0.0,0.0,0.0,6.6625
4.37,4.37,4.37,4.37,0.0,0.0,0.0,6.8
4.38,4.38,4.38,4.38,0.0,0.0,0.0,7.0125
4.39,4.39,4.39,4.39,0.0,0.0,0.0,7.0125
4.4,4.4,4.4,4.4,0.0,0.0,0.0,6.9625
4.41,4.41,4.41,4.41,0.0,0.0,0.0,7.0
4.42,4.42,4.42,4.42,0.0,0.0,0.0,7.0125
4.43,4.43,4.43,4.43,0.0,0.0,0.0,6.9875
4.44,4.44,4.44,4.44,0.0,0.0,0.0,6.9375
4.45,4.45,4.45,4.45,0.0,0.0,0.0,6.8125
4.46,4.46,4.46,4.46,0.0,0.0,0.0,6.75
4.47,4.47,4.47,4.47,0.0,0.0,0.0,6.7625
4.48,4.48,4.48,4.48,0.0,0.0,0.0,6.6625
4.49,4.49,4.49,4.49,0.0,0.0,0.0,6.6625
4.5,4.5,4.5,4.5,0.0,0.0,0.0,6.675
4.51,4.51,4.51,4.51,0.0,0.0,0.0,6.85
4.52,4.52,4.52,4.52,0.0,0.0,0.0,6.8125
4.53,4.53,4.53,4.53,0.0,0.0,0.0,6.9
4.54,4.54,4.54,4.54,0.0,0.0,0.0,6.9125
4.55,4.55,4.55,4.55,0.0,0.0,0.0,6.8375
4.56,4.56,4.56,4.56,0.0,0.0,0.0,6.775
4.57,4.57,4.57,4.57,0.0,0.0,0.0,6.7625
4.58,4.58,4.58,4.58,0.0,0.0,0.0,6.725
4.59,4.59,4.59,4.59,0.0,0.0,0.0,6.8375
4.6,4.6,4.6,4.6,0.0,0.0,0.0,6.9875
4.61,4.61,4.61,4.61,0.0,0.0,0.0,6.7875
4.62,4.62,4.62,4.62,0.0,0.0,0.0,6.75
4.63,4.63,4.63,4.63,0.0,0.0,0.0,6.7625
4.64,4.64,4.64,4.64,0.0,0.0,0.0,6.725
4.65,4.65,4.65,4.65,0.0,0.0,0.0,6.7875
4.66,4.66,4.66,4.66,0.0,0.0,0.0,7.0125
4.67,4.67,4.67,4.67,0.0,0.0,0.0,6.9625
4.68,4.68,4.68,4.68,0.0,0.0,0.0,6.9375
4.69,4.69,4.69,4.69,0.0,0.0,0.0,6.875
4.7,4.7,4.7,4.7,0.0,0.0,0.0,6.7625
4.71,4.71,4.71,4.71,0.0,0.0,0.0,6.7375
4.72,4.72,4.72,4.72,0.0,0.0,0.0,6.6
4.73,4.73,4.73,4.73,0.0,0.0,0.0,6.55
4.74,4.74,4.74,4.74,0.0,0.0,0.0,6.5
4.75,4.75,4.75,4.75,0.0,0.0,0.0,6.3375
4.76,4.76,4.76,4.76,0.0,0.0,0.0,6.2625
4.77,4.77,4.77,4.77,0.0,0.0,0.0,6.3625
4.78,4.78,4.78,4.78,0.0,0.0,0.0,6.2625
4.79,4.79,4.79,4.79,0.0,0.0,0.0,6.25
4.8,4.8,4.8,4.8,0.0,0.0,0.0,6.275
4.81,4.81,4.81,4.81,0.0,0.0,0.0,6.2125
4.82,4.82,4.82,4.82,0.0,0.0,0.0,6.125
4.83,4.83,4.83,4.83,0.0,0.0,0.0,6.1625
4.84,4.84,4.84,4.84,0.0,0.0,0.0,6.1375
4.85,4.85,4.85,4.85,0.0,0.0,0.0,6.15
4.86,4.86,4.86,4.86,0.0,0.0,0.0,6.2125
4.87,4.87,4.87,4.87,0.0,0.0,0.0,6.25
4.88,4.88,4.88,4.88,0.0,0.0,0.0,6.3
4.89,4.89,4.89,4.89,0.0,0.0,0.0,6.2625
4.9,4.9,4.9,4.9,0.0,0.0,0.0,6.15
4.91,4.91,4.91,4.91,0.0,0.0,0.0,6.35
4.92,4.92,4.92,4.92,0.0,0.0,0.0,6.4
4.93,4.93,4.93,4.93,0.0,0.0,0.0,6.3875
4.94,4.94,4.94,4.94,0.0,0.0,0.0,6.5125
4.95,4.95,4.95,4.95,0.0,0.0,0.0,6.75
4.96,4.96,4.96,4.96,0.0,0.0,0.0,6.8375
4.97,4.97,4.97,4.97,0.0,0.0,0.0,6.875
4.98,4.98,4.98,4.98,0.0,0.0,0.0,6.9625
4.99,4.99,4.99,4.99,0.0,0.0,0.0,6.975
5.0,5.0,5.0,5.0,0.0,0.0,0.0,7.0
5.01,5.01,5.01,5.01,0.0,0.0,0.0,6.8375
5.02,5.02,5.02,5.02,0.0,0.0,0.0,6.7875
5.03,5.03,5.03,5.03,0.0,0.0,0.0,6.725
5.04,5.04,5.04,5.04,0.0,0.0,0.0,6.675
5.05,5.05,5.05,5.05,0.0,0.0,0.0,6.5875
5.06,5.06,5.06,5.06,0.0,0.0,0.0,6.65
5.07,5.07,5.07,5.07,0.0,0.0,0.0,6.65
5.08,5.08,5.08,5.08,0.0,0.0,0.0,6.6125
5.09,5.09,5.09,5.09,0.0,0.0,0.0,6.5875
5.1,5.1,5.1,5.1,0.0,0.0,0.0,6.5375
5.11,5.11,5.11,5.11,0.0,0.0,0.0,6.5375
5.12,5.12,5.12,5.12,0.0,0.0,0.0,6.5625
5.13,5.13,5.13,5.13,0.0,0.0,0.0,6.525
5.14,5.14,5.14,5.14,0.0,0.0,0.0,6.5875
5.15,5.15,5.15,5.15,0.0,0.0,0.0,6.6
5.16,5.16,5.16,5.16,0.0,0.0,0.0,6.65
5.17,5.17,5.17,5.17,0.0,0.0,0.0,6.6125
5.18,5.18,5.18,5.18,0.0,0.0,0.0,6.7
5.19,5.19,5.19,5.19,0.0,0.0,0.0,6.65
5.2,5.2,5.2,5.2,0.0,0.0,0.0,6.625
5.21,5.21,5.21,5.21,0.0,0.0,0.0,6.6375
5.22,5.22,5.22,5.22,0.0,0.0,0.0,6.6625
5.23,5.23,5.23,5.23,0.0,0.0,0.0,6.5125
5.24,5.24,5.24,5.24,0.0,0.0,0.0,6.5125
5.25,5.25,5.25,5.25,0.0,0.0,0.0,6.6375
5.26,5.26,5.26,5.26,0.0,0.0,0.0,6.55
5.27,5.27,5.27,5.27,0.0,0.0,0.0,6.6
5.28,5.28,5.28,5.28,0.0,0.0,0.0,6.55
5.29,5.29,5.29,5.29,0.0,0.0,0.0,6.625
5.3,5.3,5.3,5.3,0.0,0.0,0.0,6.55
5.31,5.31,5.31,5.31,0.0,0.0,0.0,6.4625
5.32,5.32,5.32,5.32,0.0,0.0,0.0,6.325
5.33,5.33,5.33,5.33,0.0,0.0,0.0,6.2
5.34,5.34,5.34,5.34,0.0,0.0,0.0,6.275
5.35,5.35,5.35,5.35,0.0,0.0,0.0,6.325
5.36,5.36,5.36,5.36,0.0,0.0,0.0,6.425
5.37,5.37,5.37,5.37,0.0,0.0,0.0,6.4625
5.38,5.38,5.38,5.38,0.0,0.0,0.0,6.375
5.39,5.39,5.39,5.39,0.0,0.0,0.0,6.4875
5.4,5.4,5.4,5.4,0.0,0.0,0.0,6.475
5.41,5.41,5.41,5.41,0.0,0.0,0.0,6.375
5.42,5.42,5.42,5.42,0.0,0.0,0.0,6.35
5.43,5.43,5.43,5.43,0.0,0.0,0.0,6.3375
5.44,5.44,5.44,5.44,0.0,0.0,0.0,6.35
5.45,5.45,5.45,5.45,0.0,0.0,0.0,6.3
5.46,5.46,5.46,5.46,0.0,0.0,0.0,6.2375
5.47,5.47,5.47,5.47,0.0,0.0,0.0,6.275
5.48,5.48,5.48,5.48,0.0,0.0,0.0,6.325
5.49,5.49,5.49,5.49,0.0,0.0,0.0,6.3625
5.5,5.5,5.5,5.5,0.0,0.0,0.0,6.3625
5.51,5.51,5.51,5.51,0.0,0.0,0.0,6.4125
5.52,5.52,5.52,5.52,0.0,0.0,0.0,6.425
5.53,5.53,5.53,5.53,0.0,0.0,0.0,6.45
5.54,5.54,5.54,5.54,0.0,0.0,0.0,6.4125
5.55,5.55,5.55,5.55,0.0,0.0,0.0,6.325
5.56,5.56,5.56,5.56,0.0,0.0,0.0,6.3375
5.57,5.57,5.57,5.57,0.0,0.0,0.0,6.425
5.58,5.58,5.58,5.58,0.0,0.0,0.0,6.375
5.59,5.59,5.59,5.59,0.0,0.0,0.0,6.225
5.6,5.6,5.6,5.6,0.0,0.0,0.0,6.1125
5.61,5.61,5.61,5.61,0.0,0.0,0.0,5.95
5.62,5.62,5.62,5.62,0.0,0.0,0.0,5.9125
5.63,5.63,5.63,5.63,0.0,0.0,0.0,6.0125
5.64,5.64,5.64,5.64,0.0,0.0,0.0,6.0375
5.65,5.65,5.65,5.65,0.0,0.0,0.0,6.1375
5.66,5.66,5.66,5.66,0.0,0.0,0.0,6.0875
5.67,5.67,5.67,5.67,0.0,0.0,0.0,6.1125
5.68,5.68,5.68,5.68,0.0,0.0,0.0,6.075
5.69,5.69,5.69,5.69,0.0,0.0,0.0,6.175
5.7,5.7,5.7,5.7,0.0,0.0,0.0,6.2875
5.71,5.71,5.71,5.71,0.0,0.0,0.0,6.3125
5.72,5.72,5.72,5.72,0.0,0.0,0.0,6.2625
5.73,5.73,5.73,5.73,0.0,0.0,0.0,6.25
5.74,5.74,5.74,5.74,0.0,0.0,0.0,6.225
5.75,5.75,5.75,5.75,0.0,0.0,0.0,6.1375
5.76,5.76,5.76,5.76,0.0,0.0,0.0,6.15
5.77,5.77,5.77,5.77,0.0,0.0,0.0,6.075
5.78,5.78,5.78,5.78,0.0,0.0,0.0,6.0375
5.79,5.79,5.79,5.79,0.0,0.0,0.0,5.975
5.8,5.8,5.8,5.8,0.0,0.0,0.0,6.0
5.81,5.81,5.81,5.81,0.0,0.0,0.0,5.9625
5.82,5.82,5.82,5.82,0.0,0.0,0.0,6.0375
5.83,5.83,5.83,5.83,0.0,0.0,0.0,6.025
5.84,5.84,5.84,5.84,0.0,0.0,0.0,6.1
5.85,5.85,5.85,5.85,0.0,0.0,0.0,6.0875
5.86,5.86,5.86,5.86,0.0,0.0,0.0,6.0375
5.87,5.87,5.87,5.87,0.0,0.0,0.0,6.0125
5.88,5.88,5.88,5.88,0.0,0.0,0.0,6.025
5.89,5.89,5.89,5.89,0.0,0.0,0.0,5.925
5.9,5.9,5.9,5.9,0.0,0.0,0.0,5.85
5.91,5.91,5.91,5.91,0.0,0.0,0.0,5.7375
5.92,5.92,5.92,5.92,0.0,0.0,0.0,5.75
5.93,5.93,5.93,5.93,0.0,0.0,0.0,5.6375
5.94,5.94,5.94,5.94,0.0,0.0,0.0,5.6625
5.95,5.95,5.95,5.95,0.0,0.0,0.0,5.625
5.96,5.96,5.96,5.96,0.0,0.0,0.0,5.525
5.97,5.97,5.97,5.97,0.0,0.0,0.0,5.5375
5.98,5.98,5.98,5.98,0.0,0.0,0.0,5.575
5.99,5.99,5.99,5.99,0.0,0.0,0.0,5.6125
6.0,6.0,6.0,6.0,0.0,0.0,0.0,5.6375
6.01,6.01,6.01,6.01,0.0,0.0,0.0,5.6625
6.02,6.02,6.02,6.02,0.0,0.0,0.0,5.7125
6.03,6.03,6.03,6.03,0.0,0.0,0.0,5.725
6.04,6.04,6.04,6.04,0.0,0.0,0.0,5.7
6.05,6.05,6.05,6.05,0.0,0.0,0.0,5.7625
6.06,6.06,6.06,6.06,0.0,0.0,0.0,5.7625
6.07,6.07,6.07,6.07,0.0,0.0,0.0,5.725
6.08,6.08,6.08,6.08,0.0,0.0,0.0,5.7875
6.09,6.09,6.09,6.09,0.0,0.0,0.0,5.8
6.1,6.1,6.1,6.1,0.0,0.0,0.0,5.8125
6.11,6.11,6.11,6.11,0.0,0.0,0.0,5.7875
6.12,6.12,6.12,6.12,0.0,0.0,0.0,5.9375
6.13,6.13,6.13,6.13,0.0,0.0,0.0,5.975
6.14,6.14,6.14,6.14,0.0,0.0,0.0,5.95
6.15,6.15,6.15,6.15,0.0,0.0,0.0,6.0125
6.16,6.16,6.16,6.16,0.0,0.0,0.0,6.075
6.17,6.17,6.17,6.17,0.0,0.0,0.0,6.125
6.18,6.18,6.18,6.18,0.0,0.0,0.0,6.1
6.19,6.19,6.19,6.19,0.0,0.0,0.0,6.1125
6.2,6.2,6.2,6.2,0.0,0.0,0.0,6.125
6.21,6.21,6.21,6.21,0.0,0.0,0.0,6.075
6.22,6.22,6.22,6.22,0.0,0.0,0.0,6.0
6.23,6.23,6.23,6.23,0.0,0.0,0.0,6.0375
6.24,6.24,6.24,6.24,0.0,0.0,0.0,6.0125
6.25,6.25,6.25,6.25,0.0,0.0,0.0,5.975
6.26,6.26,6.26,6.26,0.0,0.0,0.0,6.0
6.27,6.27,6.27,6.27,0.0,0.0,0.0,6.0
6.28,6.28,6.28,6.28,0.0,0.0,0.0,5.9625
6.29,6.29,6.29,6.29,0.0,0.0,0.0,5.925
6.3,6.3,6.3,6.3,0.0,0.0,0.0,5.8625
6.31,6.31,6.31,6.31,0.0,0.0,0.0,5.8875
6.32,6.32,6.32,6.32,0.0,0.0,0.0,5.9125
6.33,6.33,6.33,6.33,0.0,0.0,0.0,5.85
6.34,6.34,6.34,6.34,0.0,0.0,0.0,5.825
6.35,6.35,6.35,6.35,0.0,0.0,0.0,5.8625
6.36,6.36,6.36,6.36,0.0,0.0,0.0,5.8875
6.37,6.37,6.37,6.37,0.0,0.0,0.0,5.8
6.38,6.38,6.38,6.38,0.0,0.0,0.0,5.8375
6.39,6.39,6.39,6.39,0.0,0.0,0.0,5.85
6.4,6.4,6.4,6.4,0.0,0.0,0.0,5.85
6.41,6.41,6.41,6.41,0.0,0.0,0.0,5.8125
6.42,6.42,6.42,6.42,0.0,0.0,0.0,5.75
6.43,6.43,6.43,6.43,0.0,0.0,0.0,5.7875
6.44,6.44,6.44,6.44,0.0,0.0,0.0,5.9125
6.45,6.45,6.45,6.45,0.0,0.0,0.0,5.9625
6.46,6.46,6.46,6.46,0.0,0.0,0.0,6.0375
6.47,6.47,6.47,6.47,0.0,0.0,0.0,6.075
6.48,6.48,6.48,6.48,0.0,0.0,0.0,6.0875
6.49,6.49,6.49,6.49,0.0,0.0,0.0,6.1625
6.5,6.5,6.5,6.5,0.0,0.0,0.0,6.0625
6.51,6.51,6.51,6.51,0.0,0.0,0.0,6.0125
6.52,6.52,6.52,6.52,0.0,0.0,0.0,6.0
6.53,6.53,6.53,6.53,0.0,0.0,0.0,5.95
6.54,6.54,6.54,6.54,0.0,0.0,0.0,5.8875
6.55,6.55,6.55,6.55,0.0,0.0,0.0,5.7875
6.56,6.56,6.56,6.56,0.0,0.0,0.0,5.7
6.57,6.57,6.57,6.57,0.0,0.0,0.0,5.775
6.58,6.58,6.58,6.58,0.0,0.0,0.0,5.725
6.59,6.59,6.59,6.59,0.0,0.0,0.0,5.775
6.6,6.6,6.6,6.6,0.0,0.0,0.0,5.75
6.61,6.61,6.61,6.61,0.0,0.0,0.0,5.775
6.62,6.62,6.62,6.62,0.0,0.0,0.0,5.675
6.63,6.63,6.63,6.63,0.0,0.0,0.0,5.7
6.64,6.64,6.64,6.64,0.0,0.0,0.0,5.7125
6.65,6.65,6.65,6.65,0.0,0.0,0.0,5.7375
6.66,6.66,6.66,6.66,0.0,0.0,0.0,5.8375
6.67,6.67,6.67,6.67,0.0,0.0,0.0,5.8375
6.68,6.68,6.68,6.68,0.0,0.0,0.0,5.8625
6.69,6.69,6.69,6.69,0.0,0.0,0.0,5.9
6.7,6.7,6.7,6.7,0.0,0.0,0.0,6.0125
6.71,6.71,6.71,6.71,0.0,0.0,0.0,6.025
6.72,6.72,6.72,6.72,0.0,0.0,0.0,6.0125
6.73,6.73,6.73,6.73,0.0,0.0,0.0,6.025
6.74,6.74,6.74,6.74,0.0,0.0,0.0,6.0125
6.75,6.75,6.75,6.75,0.0,0.0,0.0,5.9875
6.76,6.76,6.76,6.76,0.0,0.0,0.0,6.0125
6.77,6.77,6.77,6.77,0.0,0.0,0.0,5.9625
6.78,6.78,6.78,6.78,0.0,0.0,0.0,5.9625
6.79,6.79,6.79,6.79,0.0,0.0,0.0,5.9875
6.8,6.8,6.8,6.8,0.0,0.0,0.0,6.0
6.81,6.81,6.81,6.81,0.0,0.0,0.0,6.025
6.82,6.82,6.82,6.82,0.0,0.0,0.0,6.0875
6.83,6.83,6.83,6.83,0.0,0.0,0.0,6.1
6.84,6.84,6.84,6.84,0.0,0.0,0.0,6.225
6.85,6.85,6.85,6.85,0.0,0.0,0.0,6.175
6.86,6.86,6.86,6.86,0.0,0.0,0.0,6.225
6.87,6.87,6.87,6.87,0.0,0.0,0.0,6.25
6.88,6.88,6.88,6.88,0.0,0.0,0.0,6.275
6.89,6.89,6.89,6.89,0.0,0.0,0.0,6.2875
6.9,6.9,6.9,6.9,0.0,0.0,0.0,6.3125
6.91,6.91,6.91,6.91,0.0,0.0,0.0,6.275
6.92,6.92,6.92,6.92,0.0,0.0,0.0,6.325
6.93,6.93,6.93,6.93,0.0,0.0,0.0,6.2875
6.94,6.94,6.94,6.94,0.0,0.0,0.0,6.35
6.95,6.95,6.95,6.95,0.0,0.0,0.0,6.375
6.96,6.96,6.96,6.96,0.0,0.0,0.0,6.325
6.97,6.97,6.97,6.97,0.0,0.0,0.0,6.3875
6.98,6.98,6.98,6.98,0.0,0.0,0.0,6.375
6.99,6.99,6.99,6.99,0.0,0.0,0.0,6.375
7.0,7.0,7.0,7.0,0.0,0.0,0.0,6.3875
7.01,7.01,7.01,7.01,0.0,0.0,0.0,6.3375
7.02,7.02,7.02,7.02,0.0,0.0,0.0,6.2
7.03,7.03,7.03,7.03,0.0,0.0,0.0,6.2375
7.04,7.04,7.04,7.04,0.0,0.0,0.0,6.1625
7.05,7.05,7.05,7.05,0.0,0.0,0.0,6.15
7.06,7.06,7.06,7.06,0.0,0.0,0.0,6.225
7.07,7.07,7.07,7.07,0.0,0.0,0.0,6.175
7.08,7.08,7.08,7.08,0.0,0.0,0.0,6.175
7.09,7.09,7.09,7.09,0.0,0.0,0.0,6.1375
7.1,7.1,7.1,7.1,0.0,0.0,0.0,6.1625
7.11,7.11,7.11,7.11,0.0,0.0,0.0,6.2375
7.12,7.12,7.12,7.12,0.0,0.0,0.0,6.2
7.13,7.13,7.13,7.13,0.0,0.0,0.0,6.325
7.14,7.14,7.14,7.14,0.0,0.0,0.0,6.3375
7.15,7.15,7.15,7.15,0.0,0.0,0.0,6.375
7.16,7.16,7.16,7.16,0.0,0.0,0.0,6.4
7.17,7.17,7.17,7.17,0.0,0.0,0.0,6.4375
7.18,7.18,7.18,7.18,0.0,0.0,0.0,6.5625
7.19,7.19,7.19,7.19,0.0,0.0,0.0,6.55
7.2,7.2,7.2,7.2,0.0,0.0,0.0,6.4875
7.21,7.21,7.21,7.21,0.0,0.0,0.0,6.5625
7.22,7.22,7.22,7.22,0.0,0.0,0.0,6.575
7.23,7.23,7.23,7.23,0.0,0.0,0.0,6.625
7.24,7.24,7.24,7.24,0.0,0.0,0.0,6.6125
7.25,7.25,7.25,7.25,0.0,0.0,0.0,6.5625
7.26,7.26,7.26,7.26,0.0,0.0,0.0,6.5875
7.27,7.27,7.27,7.27,0.0,0.0,0.0,6.5625
7.28,7.28,7.28,7.28,0.0,0.0,0.0,6.4375
7.29,7.29,7.29,7.29,0.0,0.0,0.0,6.4125
7.3,7.3,7.3,7.3,0.0,0.0,0.0,6.2875
7.31,7.31,7.31,7.31,0.0,0.0,0.0,6.35
7.32,7.32,7.32,7.32,0.0,0.0,0.0,6.3125
7.33,7.33,7.33,7.33,0.0,0.0,0.0,6.3375
7.34,7.34,7.34,7.34,0.0,0.0,0.0,6.3625
7.35,7.35,7.35,7.35,0.0,0.0,0.0,6.3375
7.36,7.36,7.36,7.36,0.0,0.0,0.0,6.4
7.37,7.37,7.37,7.37,0.0,0.0,0.0,6.525
7.38,7.38,7.38,7.38,0.0,0.0,0.0,6.425
7.39,7.39,7.39,7.39,0.0,0.0,0.0,6.525
7.4,7.4,7.4,7.4,0.0,0.0,0.0,6.4375
7.41,7.41,7.41,7.41,0.0,0.0,0.0,6.5625
7.42,7.42,7.42,7.42,0.0,0.0,0.0,6.5125
7.43,7.43,7.43,7.43,0.0,0.0,0.0,6.575
7.44,7.44,7.44,7.44,0.0,0.0,0.0,6.575
7.45,7.45,7.45,7.45,0.0,0.0,0.0,6.625
7.46,7.46,7.46,7.46,0.0,0.0,0.0,6.6375
7.47,7.47,7.47,7.47,0.0,0.0,0.0,6.675
7.48,7.48,7.48,7.48,0.0,0.0,0.0,6.6125
7.49,7.49,7.49,7.49,0.0,0.0,0.0,6.5875
7.5,7.5,7.5,7.5,0.0,0.0,0.0,6.5625
7.51,7.51,7.51,7.51,0.0,0.0,0.0,6.4625
7.52,7.52,7.52,7.52,0.0,0.0,0.0,6.525
7.53,7.53,7.53,7.53,0.0,0.0,0.0,6.5875
7.54,7.54,7.54,7.54,0.0,0.0,0.0,6.5625
7.55,7.55,7.55,7.55,0.0,0.0,0.0,6.65
7.56,7.56,7.56,7.56,0.0,0.0,0.0,6.5875
7.57,7.57,7.57,7.57,0.0,0.0,0.0,6.5625
7.58,7.58,7.58,7.58,0.0,0.0,0.0,6.5625
7.59,7.59,7.59,7.59,0.0,0.0,0.0,6.625
7.6,7.6,7.6,7.6,0.0,0.0,0.0,6.625
7.61,7.61,7.61,7.61,0.0,0.0,0.0,6.55
7.62,7.62,7.62,7.62,0.0,0.0,0.0,6.4625
7.63,7.63,7.63,7.63,0.0,0.0,0.0,6.475
7.64,7.64,7.64,7.64,0.0,0.0,0.0,6.475
7.65,7.65,7.65,7.65,0.0,0.0,0.0,6.5125
7.66,7.66,7.66,7.66,0.0,0.0,0.0,6.65
7.67,7.67,7.67,7.67,0.0,0.0,0.0,6.675
7.68,7.68,7.68,7.68,0.0,0.0,0.0,6.825
7.69,7.69,7.69,7.69,0.0,0.0,0.0,6.9
7.7,7.7,7.7,7.7,0.0,0.0,0.0,6.9375
7.71,7.71,7.71,7.71,0.0,0.0,0.0,7.025
7.72,7.72,7.72,7.72,0.0,0.0,0.0,7.025
7.73,7.73,7.73,7.73,0.0,0.0,0.0,7.0
7.74,7.74,7.74,7.74,0.0,0.0,0.0,7.125
7.75,7.75,7.75,7.75,0.0,0.0,0.0,7.1875
7.76,7.76,7.76,7.76,0.0,0.0,0.0,7.0625
7.77,7.77,7.77,7.77,0.0,0.0,0.0,7.0625
7.78,7.78,7.78,7.78,0.0,0.0,0.0,7.0625
7.79,7.79,7.79,7.79,0.0,0.0,0.0,7.0125
7.8,7.8,7.8,7.8,0.0,0.0,0.0,6.925
7.81,7.81,7.81,7.81,0.0,0.0,0.0,6.925
7.82,7.82,7.82,7.82,0.0,0.0,0.0,6.875
7.83,7.83,7.83,7.83,0.0,0.0,0.0,6.9375
7.84,7.84,7.84,7.84,0.0,0.0,0.0,6.8875
7.85,7.85,7.85,7.85,0.0,0.0,0.0,6.9125
7.86,7.86,7.86,7.86,0.0,0.0,0.0,6.85
7.87,7.87,7.87,7.87,0.0,0.0,0.0,6.9
7.88,7.88,7.88,7.88,0.0,0.0,0.0,7.0375
7.89,7.89,7.89,7.89,0.0,0.0,0.0,6.9625
7.9,7.9,7.9,7.9,0.0,0.0,0.0,6.9375
7.91,7.91,7.91,7.91,0.0,0.0,0.0,6.9875
7.92,7.92,7.92,7.92,0.0,0.0,0.0,7.125
7.93,7.93,7.93,7.93,0.0,0.0,0.0,7.2125
7.94,7.94,7.94,7.94,0.0,0.0,0.0,7.275
7.95,7.95,7.95,7.95,0.0,0.0,0.0,7.1875
7.96,7.96,7.96,7.96,0.0,0.0,0.0,7.0875
7.97,7.97,7.97,7.97,0.0,0.0,0.0,6.9875
7.98,7.98,7.98,7.98,0.0,0.0,0.0,6.95
7.99,7.99,7.99,7.99,0.0,0.0,0.0,7.15
8.0,8.0,8.0,8.0,0.0,0.0,0.0,7.35
8.01,8.01,8.01,8.01,0.0,0.0,0.0,7.2625
8.02,8.02,8.02,8.02,0.0,0.0,0.0,7.2625
8.03,8.03,8.03,8.03,0.0,0.0,0.0,7.2125
8.04,8.04,8.04,8.04,0.0,0.0,0.0,7.15
8.05,8.05,8.05,8.05,0.0,0.0,0.0,7.05
8.06,8.06,8.06,8.06,0.0,0.0,0.0,6.975
8.07,8.07,8.07,8.07,0.0,0.0,0.0,6.975
8.08,8.08,8.08,8.08,0.0,0.0,0.0,6.825
8.09,8.09,8.09,8.09,0.0,0.0,0.0,6.8625
8.1,8.1,8.1,8.1,0.0,0.0,0.0,6.85
8.11,8.11,8.11,8.11,0.0,0.0,0.0,6.825
8.12,8.12,8.12,8.12,0.0,0.0,0.0,6.9125
8.13,8.13,8.13,8.13,0.0,0.0,0.0,6.8625
8.14,8.14,8.14,8.14,0.0,0.0,0.0,6.8125
8.15,8.15,8.15,8.15,0.0,0.0,0.0,6.825
8.16,8.16,8.16,8.16,0.0,0.0,0.0,7.0
8.17,8.17,8.17,8.17,0.0,0.0,0.0,7.175
8.18,8.18,8.18,8.18,0.0,0.0,0.0,7.2
8.19,8.19,8.19,8.19,0.0,0.0,0.0,7.1875
8.2,8.2,8.2,8.2,0.0,0.0,0.0,7.15
8.21,8.21,8.21,8.21,0.0,0.0,0.0,7.0375
8.22,8.22,8.22,8.22,0.0,0.0,0.0,7.075
8.23,8.23,8.23,8.23,0.0,0.0,0.0,7.1
8.24,8.24,8.24,8.24,0.0,0.0,0.0,7.1125
8.25,8.25,8.25,8.25,0.0,0.0,0.0,7.1125
8.26,8.26,8.26,8.26,0.0,0.0,0.0,7.1375
8.27,8.27,8.27,8.27,0.0,0.0,0.0,7.15
8.28,8.28,8.28,8.28,0.0,0.0,0.0,7.075
8.29,8.29,8.29,8.29,0.0,0.0,0.0,7.15
8.3,8.3,8.3,8.3,0.0,0.0,0.0,7.05
8.31,8.31,8.31,8.31,0.0,0.0,0.0,7.025
8.32,8.32,8.32,8.32,0.0,0.0,0.0,6.9875
8.33,8.33,8.33,8.33,0.0,0.0,0.0,6.875
8.34,8.34,8.34,8.34,0.0,0.0,0.0,6.775
8.35,8.35,8.35,8.35,0.0,0.0,0.0,6.7
8.36,8.36,8.36,8.36,0.0,0.0,0.0,6.525
8.37,8.37,8.37,8.37,0.0,0.0,0.0,6.2625
8.38,8.38,8.38,8.38,0.0,0.0,0.0,6.35
8.39,8.39,8.39,8.39,0.0,0.0,0.0,6.3625
8.4,8.4,8.4,8.4,0.0,0.0,0.0,6.1875
8.41,8.41,8.41,8.41,0.0,0.0,0.0,5.975
8.42,8.42,8.42,8.42,0.0,0.0,0.0,5.925
8.43,8.43,8.43,8.43,0.0,0.0,0.0,5.925
8.44,8.44,8.44,8.44,0.0,0.0,0.0,5.925
8.45,8.45,8.45,8.45,0.0,0.0,0.0,5.8875
8.46,8.46,8.46,8.46,0.0,0.0,0.0,5.95
8.47,8.47,8.47,8.47,0.0,0.0,0.0,5.925
8.48,8.48,8.48,8.48,0.0,0.0,0.0,5.9125
8.49,8.49,8.49,8.49,0.0,0.0,0.0,5.9125
8.5,8.5,8.5,8.5,0.0,0.0,0.0,5.9875
8.51,8.51,8.51,8.51,0.0,0.0,0.0,5.9875
8.52,8.52,8.52,8.52,0.0,0.0,0.0,6.0625
8.53,8.53,8.53,8.53,0.0,0.0,0.0,6.2
8.54,8.54,8.54,8.54,0.0,0.0,0.0,6.2875
8.55,8.55,8.55,8.55,0.0,0.0,0.0,6.6125
8.56,8.56,8.56,8.56,0.0,0.0,0.0,6.7125
8.57,8.57,8.57,8.57,0.0,0.0,0.0,6.6375
8.58,8.58,8.58,8.58,0.0,0.0,0.0,6.5375
8.59,8.59,8.59,8.59,0.0,0.0,0.0,6.375
8.6,8.6,8.6,8.6,0.0,0.0,0.0,6.3
8.61,8.61,8.61,8.61,0.0,0.0,0.0,6.225
8.62,8.62,8.62,8.62,0.0,0.0,0.0,6.0875
8.63,8.63,8.63,8.63,0.0,0.0,0.0,6.1
8.64,8.64,8.64,8.64,0.0,0.0,0.0,5.975
8.65,8.65,8.65,8.65,0.0,0.0,0.0,5.975
8.66,8.66,8.66,8.66,0.0,0.0,0.0,6.0
8.67,8.67,8.67,8.67,0.0,0.0,0.0,6.0125
8.68,8.68,8.68,8.68,0.0,0.0,0.0,6.0625
8.69,8.69,8.69,8.69,0.0,0.0,0.0,6.075
8.7,8.7,8.7,8.7,0.0,0.0,0.0,6.025
8.71,8.71,8.71,8.71,0.0,0.0,0.0,5.9625
8.72,8.72,8.72,8.72,0.0,0.0,0.0,6.0875
8.73,8.73,8.73,8.73,0.0,0.0,0.0,6.0125
8.74,8.74,8.74,8.74,0.0,0.0,0.0,6.1125
8.75,8.75,8.75,8.75,0.0,0.0,0.0,6.1875
8.76,8.76,8.76,8.76,0.0,0.0,0.0,6.225
8.77,8.77,8.77,8.77,0.0,0.0,0.0,6.3125
8.78,8.78,8.78,8.78,0.0,0.0,0.0,6.4375
8.79,8.79,8.79,8.79,0.0,0.0,0.0,6.625
8.8,8.8,8.8,8.8,0.0,0.0,0.0,6.7125
8.81,8.81,8.81,8.81,0.0,0.0,0.0,6.775
8.82,8.82,8.82,8.82,0.0,0.0,0.0,6.775
8.83,8.83,8.83,8.83,0.0,0.0,0.0,6.8625
8.84,8.84,8.84,8.84,0.0,0.0,0.0,6.8875
8.85,8.85,8.85,8.85,0.0,0.0,0.0,6.9375
8.86,8.86,8.86,8.86,0.0,0.0,0.0,6.8875
8.87,8.87,8.87,8.87,0.0,0.0,0.0,6.95
8.88,8.88,8.88,8.88,0.0,0.0,0.0,6.9625
8.89,8.89,8.89,8.89,0.0,0.0,0.0,7.0375
8.9,8.9,8.9,8.9,0.0,0.0,0.0,7.0125
8.91,8.91,8.91,8.91,0.0,0.0,0.0,6.9625
8.92,8.92,8.92,8.92,0.0,0.0,0.0,6.9
8.93,8.93,8.93,8.93,0.0,0.0,0.0,6.8375
8.94,8.94,8.94,8.94,0.0,0.0,0.0,6.725
8.95,8.95,8.95,8.95,0.0,0.0,0.0,6.7125
8.96,8.96,8.96,8.96,0.0,0.0,0.0,6.775
8.97,8.97,8.97,8.97,0.0,0.0,0.0,6.7125
8.98,8.98,8.98,8.98,0.0,0.0,0.0,6.6625
8.99,8.99,8.99,8.99,0.0,0.0,0.0,6.65
9.0,9.0,9.0,9.0,0.0,0.0,0.0,6.75
9.01,9.01,9.01,9.01,0.0,0.0,0.0,6.9625
9.02,9.02,9.02,9.02,0.0,0.0,0.0,7.1
9.03,9.03,9.03,9.03,0.0,0.0,0.0,6.95
9.04,9.04,9.04,9.04,0.0,0.0,0.0,6.7125
9.05,9.05,9.05,9.05,0.0,0.0,0.0,6.5875
9.06,9.06,9.06,9.06,0.0,0.0,0.0,6.575
9.07,9.07,9.07,9.07,0.0,0.0,0.0,6.5625
9.08,9.08,9.08,9.08,0.0,0.0,0.0,6.3
9.09,9.09,9.09,9.09,0.0,0.0,0.0,6.3125
9.1,9.1,9.1,9.1,0.0,0.0,0.0,6.25
9.11,9.11,9.11,9.11,0.0,0.0,0.0,6.0375
9.12,9.12,9.12,9.12,0.0,0.0,0.0,6.1125
9.13,9.13,9.13,9.13,0.0,0.0,0.0,6.225
9.14,9.14,9.14,9.14,0.0,0.0,0.0,6.475
9.15,9.15,9.15,9.15,0.0,0.0,0.0,6.675
9.16,9.16,9.16,9.16,0.0,0.0,0.0,6.8375
9.17,9.17,9.17,9.17,0.0,0.0,0.0,6.7875
9.18,9.18,9.18,9.18,0.0,0.0,0.0,6.8375
9.19,9.19,9.19,9.19,0.0,0.0,0.0,6.675
9.2,9.2,9.2,9.2,0.0,0.0,0.0,6.6125
9.21,9.21,9.21,9.21,0.0,0.0,0.0,6.6375
9.22,9.22,9.22,9.22,0.0,0.0,0.0,6.55
9.23,9.23,9.23,9.23,0.0,0.0,0.0,6.375
9.24,9.24,9.24,9.24,0.0,0.0,0.0,6.225
9.25,9.25,9.25,9.25,0.0,0.0,0.0,6.0375
9.26,9.26,9.26,9.26,0.0,0.0,0.0,5.725
9.27,9.27,9.27,9.27,0.0,0.0,0.0,5.675
9.28,9.28,9.28,9.28,0.0,0.0,0.0,5.475
9.29,9.29,9.29,9.29,0.0,0.0,0.0,5.3125
9.3,9.3,9.3,9.3,0.0,0.0,0.0,5.275
9.31,9.31,9.31,9.31,0.0,0.0,0.0,5.1625
9.32,9.32,9.32,9.32,0.0,0.0,0.0,5.25
9.33,9.33,9.33,9.33,0.0,0.0,0.0,5.4125
9.34,9.34,9.34,9.34,0.0,0.0,0.0,5.55
9.35,9.35,9.35,9.35,0.0,0.0,0.0,5.425
9.36,9.36,9.36,9.36,0.0,0.0,0.0,5.55
9.37,9.37,9.37,9.37,0.0,0.0,0.0,5.6125
9.38,9.38,9.38,9.38,0.0,0.0,0.0,5.8875
9.39,9.39,9.39,9.39,0.0,0.0,0.0,6.1625
9.4,9.4,9.4,9.4,0.0,0.0,0.0,6.4125
9.41,9.41,9.41,9.41,0.0,0.0,0.0,6.3875
9.42,9.42,9.42,9.42,0.0,0.0,0.0,6.2875
9.43,9.43,9.43,9.43,0.0,0.0,0.0,6.4875
9.44,9.44,9.44,9.44,0.0,0.0,0.0,6.6
9.45,9.45,9.45,9.45,0.0,0.0,0.0,6.6875
9.46,9.46,9.46,9.46,0.0,0.0,0.0,6.6375
9.47,9.47,9.47,9.47,0.0,0.0,0.0,6.625
9.48,9.48,9.48,9.48,0.0,0.0,0.0,6.5125
9.49,9.49,9.49,9.49,0.0,0.0,0.0,6.6375
9.5,9.5,9.5,9.5,0.0,0.0,0.0,6.55
9.51,9.51,9.51,9.51,0.0,0.0,0.0,6.425
9.52,9.52,9.52,9.52,0.0,0.0,0.0,6.4
9.53,9.53,9.53,9.53,0.0,0.0,0.0,6.3375
9.54,9.54,9.54,9.54,0.0,0.0,0.0,6.425
9.55,9.55,9.55,9.55,0.0,0.0,0.0,6.2875
9.56,9.56,9.56,9.56,0.0,0.0,0.0,6.325
9.57,9.57,9.57,9.57,0.0,0.0,0.0,6.2625
9.58,9.58,9.58,9.58,0.0,0.0,0.0,6.1625
9.59,9.59,9.59,9.59,0.0,0.0,0.0,6.2625
9.6,9.6,9.6,9.6,0.0,0.0,0.0,6.4
9.61,9.61,9.61,9.61,0.0,0.0,0.0,6.3375
9.62,9.62,9.62,9.62,0.0,0.0,0.0,6.45
9.63,9.63,9.63,9.63,0.0,0.0,0.0,6.4125
9.64,9.64,9.64,9.64,0.0,0.0,0.0,6.4875
9.65,9.65,9.65,9.65,0.0,0.0,0.0,6.625
9.66,9.66,9.66,9.66,0.0,0.0,0.0,6.725
9.67,9.67,9.67,9.67,0.0,0.0,0.0,6.825
9.68,9.68,9.68,9.68,0.0,0.0,0.0,6.725
9.69,9.69,9.69,9.69,0.0,0.0,0.0,6.5875
9.7,9.7,9.7,9.7,0.0,0.0,0.0,6.65
9.71,9.71,9.71,9.71,0.0,0.0,0.0,6.4875
9.72,9.72,9.72,9.72,0.0,0.0,0.0,6.425
9.73,9.73,9.73,9.73,0.0,0.0,0.0,6.4
9.74,9.74,9.74,9.74,0.0,0.0,0.0,6.3125
9.75,9.75,9.75,9.75,0.0,0.0,0.0,6.3
9.76,9.76,9.76,9.76,0.0,0.0,0.0,6.325
9.77,9.77,9.77,9.77,0.0,0.0,0.0,6.5375
9.78,9.78,9.78,9.78,0.0,0.0,0.0,6.55
9.79,9.79,9.79,9.79,0.0,0.0,0.0,6.4625
9.8,9.8,9.8,9.8,0.0,0.0,0.0,6.3375
9.81,9.81,9.81,9.81,0.0,0.0,0.0,6.3
9.82,9.82,9.82,9.82,0.0,0.0,0.0,6.2
9.83,9.83,9.83,9.83,0.0,0.0,0.0,6.125
9.84,9.84,9.84,9.84,0.0,0.0,0.0,6.1875
9.85,9.85,9.85,9.85,0.0,0.0,0.0,6.075
9.86,9.86,9.86,9.86,0.0,0.0,0.0,5.975
9.87,9.87,9.87,9.87,0.0,0.0,0.0,6.15
9.88,9.88,9.88,9.88,0.0,0.0,0.0,6.125
9.89,9.89,9.89,9.89,0.0,0.0,0.0,6.1375
9.9,9.9,9.9,9.9,0.0,0.0,0.0,6.175
9.91,9.91,9.91,9.91,0.0,0.0,0.0,6.05
9.92,9.92,9.92,9.92,0.0,0.0,0.0,5.9125
9.93,9.93,9.93,9.93,0.0,0.0,0.0,5.9625
9.94,9.94,9.94,9.94,0.0,0.0,0.0,5.975
9.95,9.95,9.95,9.95,0.0,0.0,0.0,6.0
9.96,9.96,9.96,9.96,0.0,0.0,0.0,6.0875
9.97,9.97,9.97,9.97,0.0,0.0,0.0,6.1125
9.98,9.98,9.98,9.98,0.0,0.0,0.0,6.25
9.99,9.99,9.99,9.99,0.0,0.0,0.0,6.3375
10.0,10.0,10.0,10.0,0.0,0.0,0.0,6.2
10.01,10.01,10.01,10.01,0.0,0.0,0.0,6.0
10.02,10.02,10.02,10.02,0.0,0.0,0.0,5.8125
10.03,10.03,10.03,10.03,0.0,0.0,0.0,5.6375
10.04,10.04,10.04,10.04,0.0,0.0,0.0,5.425
10.05,10.05,10.05,10.05,0.0,0.0,0.0,5.3
10.06,10.06,10.06,10.06,0.0,0.0,0.0,5.25
10.07,10.07,10.07,10.07,0.0,0.0,0.0,5.3125
10.08,10.08,10.08,10.08,0.0,0.0,0.0,5.2375
10.09,10.09,10.09,10.09,0.0,0.0,0.0,5.2375
10.1,10.1,10.1,10.1,0.0,0.0,0.0,5.05
10.11,10.11,10.11,10.11,0.0,0.0,0.0,4.95
10.12,10.12,10.12,10.12,0.0,0.0,0.0,4.9125
10.13,10.13,10.13,10.13,0.0,0.0,0.0,4.7375
10.14,10.14,10.14,10.14,0.0,0.0,0.0,4.6
10.15,10.15,10.15,10.15,0.0,0.0,0.0,4.4875
10.16,10.16,10.16,10.16,0.0,0.0,0.0,4.3875
10.17,10.17,10.17,10.17,0.0,0.0,0.0,4.225
10.18,10.18,10.18,10.18,0.0,0.0,0.0,3.95
10.19,10.19,10.19,10.19,0.0,0.0,0.0,3.925
10.2,10.2,10.2,10.2,0.0,0.0,0.0,3.9
10.21,10.21,10.21,10.21,0.0,0.0,0.0,3.55
10.22,10.22,10.22,10.22,0.0,0.0,0.0,3.25
10.23,10.23,10.23,10.23,0.0,0.0,0.0,3.1625
10.24,10.24,10.24,10.24,0.0,0.0,0.0,3.0625
10.25,10.25,10.25,10.25,0.0,0.0,0.0,2.9625
10.26,10.26,10.26,10.26,0.0,0.0,0.0,2.95
10.27,10.27,10.27,10.27,0.0,0.0,0.0,2.9
10.28,10.28,10.28,10.28,0.0,0.0,0.0,2.8625
10.29,10.29,10.29,10.29,0.0,0.0,0.0,2.85
10.3,10.3,10.3,10.3,0.0,0.0,0.0,2.825
10.31,10.31,10.31,10.31,0.0,0.0,0.0,2.8625
10.32,10.32,10.32,10.32,0.0,0.0,0.0,2.825
10.33,10.33,10.33,10.33,0.0,0.0,0.0,2.825
10.34,10.34,10.34,10.34,0.0,0.0,0.0,2.85
10.35,10.35,10.35,10.35,0.0,0.0,0.0,2.8125
10.36,10.36,10.36,10.36,0.0,0.0,0.0,2.8125
10.37,10.37,10.37,10.37,0.0,0.0,0.0,2.775
10.38,10.38,10.38,10.38,0.0,0.0,0.0,2.8125
10.39,10.39,10.39,10.39,0.0,0.0,0.0,2.75
10.4,10.4,10.4,10.4,0.0,0.0,0.0,2.8
10.41,10.41,10.41,10.41,0.0,0.0,0.0,2.8125
10.42,10.42,10.42,10.42,0.0,0.0,0.0,2.875
10.43,10.43,10.43,10.43,0.0,0.0,0.0,2.95
10.44,10.44,10.44,10.44,0.0,0.0,0.0,3.075
10.45,10.45,10.45,10.45,0.0,0.0,0.0,3.1375
10.46,10.46,10.46,10.46,0.0,0.0,0.0,3.375
10.47,10.47,10.47,10.47,0.0,0.0,0.0,3.4625
10.48,10.48,10.48,10.48,0.0,0.0,0.0,3.5
10.49,10.49,10.49,10.49,0.0,0.0,0.0,3.2875
10.5,10.5,10.5,10.5,0.0,0.0,0.0,3.9125
10.51,10.51,10.51,10.51,0.0,0.0,0.0,4.3
10.52,10.52,10.52,10.52,0.0,0.0,0.0,4.6
10.53,10.53,10.53,10.53,0.0,0.0,0.0,4.6375
10.54,10.54,10.54,10.54,0.0,0.0,0.0,4.8625
10.55,10.55,10.55,10.55,0.0,0.0,0.0,5.0125
10.56,10.56,10.56,10.56,0.0,0.0,0.0,5.3375
10.57,10.57,10.57,10.57,0.0,0.0,0.0,5.4875
10.58,10.58,10.58,10.58,0.0,0.0,0.0,5.6875
10.59,10.59,10.59,10.59,0.0,0.0,0.0,5.9
10.6,10.6,10.6,10.6,0.0,0.0,0.0,6.375
10.61,10.61,10.61,10.61,0.0,0.0,0.0,6.7125
10.62,10.62,10.62,10.62,0.0,0.0,0.0,6.7
10.63,10.63,10.63,10.63,0.0,0.0,0.0,6.625
10.64,10.64,10.64,10.64,0.0,0.0,0.0,6.5375
10.65,10.65,10.65,10.65,0.0,0.0,0.0,6.55
10.66,10.66,10.66,10.66,0.0,0.0,0.0,6.5875
10.67,10.67,10.67,10.67,0.0,0.0,0.0,6.625
10.68,10.68,10.68,10.68,0.0,0.0,0.0,6.575
10.69,10.69,10.69,10.69,0.0,0.0,0.0,6.5125
10.7,10.7,10.7,10.7,0.0,0.0,0.0,6.3125
10.71,10.71,10.71,10.71,0.0,0.0,0.0,6.175
10.72,10.72,10.72,10.72,0.0,0.0,0.0,6.05
10.73,10.73,10.73,10.73,0.0,0.0,0.0,6.05
10.74,10.74,10.74,10.74,0.0,0.0,0.0,5.925
10.75,10.75,10.75,10.75,0.0,0.0,0.0,5.8125
10.76,10.76,10.76,10.76,0.0,0.0,0.0,6.0
10.77,10.77,10.77,10.77,0.0,0.0,0.0,6.1375
10.78,10.78,10.78,10.78,0.0,0.0,0.0,6.5875
10.79,10.79,10.79,10.79,0.0,0.0,0.0,6.6875
10.8,10.8,10.8,10.8,0.0,0.0,0.0,7.0
10.81,10.81,10.81,10.81,0.0,0.0,0.0,7.1375
10.82,10.82,10.82,10.82,0.0,0.0,0.0,7.2375
10.83,10.83,10.83,10.83,0.0,0.0,0.0,7.225
10.84,10.84,10.84,10.84,0.0,0.0,0.0,7.3625
10.85,10.85,10.85,10.85,0.0,0.0,0.0,7.45
10.86,10.86,10.86,10.86,0.0,0.0,0.0,7.475
10.87,10.87,10.87,10.87,0.0,0.0,0.0,7.525
10.88,10.88,10.88,10.88,0.0,0.0,0.0,7.65
10.89,10.89,10.89,10.89,0.0,0.0,0.0,7.6625
10.9,10.9,10.9,10.9,0.0,0.0,0.0,7.7
10.91,10.91,10.91,10.91,0.0,0.0,0.0,7.7875
10.92,10.92,10.92,10.92,0.0,0.0,0.0,7.75
10.93,10.93,10.93,10.93,0.0,0.0,0.0,7.7125
10.94,10.94,10.94,10.94,0.0,0.0,0.0,7.6875
10.95,10.95,10.95,10.95,0.0,0.0,0.0,7.725
10.96,10.96,10.96,10.96,0.0,0.0,0.0,7.7125
10.97,10.97,10.97,10.97,0.0,0.0,0.0,7.7
10.98,10.98,10.98,10.98,0.0,0.0,0.0,7.6875
10.99,10.99,10.99,10.99,0.0,0.0,0.0,7.7875
11.0,11.0,11.0,11.0,0.0,0.0,0.0,7.7375
11.01,11.01,11.01,11.01,0.0,0.0,0.0,7.625
11.02,11.02,11.02,11.02,0.0,0.0,0.0,7.75
11.03,11.03,11.03,11.03,0.0,0.0,0.0,7.7125
11.04,11.04,11.04,11.04,0.0,0.0,0.0,7.6375
11.05,11.05,11.05,11.05,0.0,0.0,0.0,7.7


==> dataEV76C661cellarnoiseModel.csv <==
0.0,0.0,0.0,0.0,6.3944316,0.44087344,5.7344093,0.0
0.01,0.01,0.01,0.01,6.419184,0.4412505,5.7351604,0.0
0.02,0.02,0.02,0.02,6.4016724,0.44024682,5.734674,0.0
0.03,0.03,0.03,0.03,6.394456,0.44115797,5.741371,0.0
0.04,0.04,0.04,0.04,6.387325,0.44058663,5.7432365,0.0
0.05,0.05,0.05,0.05,6.379818,0.44099918,5.733936,0.0
0.06,0.06,0.06,0.06,6.383892,0.44064173,5.732397,0.0
0.07,0.07,0.07,0.07,6.3739033,0.44082558,5.7389255,0.0
0.08,0.08,0.08,0.08,6.3824596,0.44109383,5.734414,0.0
0.09,0.09,0.09,0.09,6.353113,0.44093832,5.73843,0.0
0.1,0.1,0.1,0.1,6.3373437,0.4410659,5.7433505,0.0
0.11,0.11,0.11,0.11,6.3504186,0.4408911,5.7427106,0.0
0.12,0.12,0.12,0.12,6.3224745,0.44070715,5.745594,0.0
0.13,0.13,0.13,0.13,6.323114,0.44083995,5.738943,0.0
0.14,0.14,0.14,0.14,6.3323956,0.44065732,5.736268,0.0
0.15,0.15,0.15,0.15,6.315341,0.44101787,5.7428703,0.0
0.16,0.16,0.16,0.16,6.298415,0.44109753,5.7474647,0.0
0.17,0.17,0.17,0.17,6.321265,0.44055608,5.742152,0.0
0.18,0.18,0.18,0.18,6.3131943,0.44103009,5.7401443,0.0
0.19,0.19,0.19,0.19,6.306173,0.44071978,5.7522154,0.0
0.2,0.2,0.2,0.2,6.285902,0.4409982,5.742393,0.0
0.21,0.21,0.21,0.21,6.2972956,0.44145432,5.750283,0.0
0.22,0.22,0.22,0.22,6.2826037,0.44074917,5.7521853,0.0
0.23,0.23,0.23,0.23,6.281285,0.44047052,5.739875,0.0
0.24,0.24,0.24,0.24,6.299426,0.44074768,5.752292,0.0
0.25,0.25,0.25,0.25,6.2691097,0.44055456,5.749645,0.0
0.26,0.26,0.26,0.26,6.247895,0.44056517,5.7443943,0.0
0.27,0.27,0.27,0.27,6.2742314,0.44095153,5.7495284,0.0
0.28,0.28,0.28,0.28,6.26871,0.4413804,5.751675,0.0
0.29,0.29,0.29,0.29,6.245877,0.44079572,5.7490263,0.0
0.3,0.3,0.3,0.3,6.2441316,0.44127417,5.751973,0.0
0.31,0.31,0.31,0.31,6.2486978,0.4415294,5.7535796,0.0
0.32,0.32,0.32,0.32,6.232826,0.44070065,5.7582426,0.0
0.33,0.33,0.33,0.33,6.220632,0.44096816,5.7568026,0.0
0.34,0.34,0.34,0.34,6.227927,0.4412553,5.754569,0.0
0.35,0.35,0.35,0.35,6.2072597,0.44055068,5.7523737,0.0
0.36,0.36,0.36,0.36,6.244332,0.44079205,5.761082,0.0
0.37,0.37,0.37,0.37,6.1956873,0.44096044,5.7567334,0.0
0.38,0.38,0.38,0.38,6.2273192,0.44072875,5.75844,0.0
0.39,0.39,0.39,0.39,6.191643,0.44074127,5.753984,0.0
0.4,0.4,0.4,0.4,6.191211,0.44115323,5.759155,0.0
0.41,0.41,0.41,0.41,6.1977706,0.44068515,5.7683277,0.0
0.42,0.42,0.42,0.42,6.180366,0.4412746,5.7655425,0.0
0.43,0.43,0.43,0.43,6.2082224,0.44078556,5.7671685,0.0
0.44,0.44,0.44,0.44,6.2065554,0.44088206,5.7639017,0.0
0.45,0.45,0.45,0.45,6.1919065,0.4409445,5.7637453,0.0
0.46,0.46,0.46,0.46,6.208654,0.4407908,5.7711835,0.0
0.47,0.47,0.47,0.47,6.1637564,0.44114897,5.763258,0.0
0.48,0.48,0.48,0.48,6.163274,0.44077483,5.767745,0.0
0.49,0.49,0.49,0.49,6.139553,0.44052398,5.770243,0.0
0.5,0.5,0.5,0.5,6.120994,0.44102383,5.761704,0.0
0.51,0.51,0.51,0.51,6.0799913,0.44083592,5.7703824,0.0
0.52,0.52,0.52,0.52,6.1041336,0.44048116,5.768769,0.0
0.53,0.53,0.53,0.53,6.0619583,0.44071275,5.769658,0.0
0.54,0.54,0.54,0.54,6.0594,0.44110814,5.7717247,0.0
0.55,0.55,0.55,0.55,6.0218544,0.4409488,5.773158,0.0
0.56,0.56,0.56,0.56,6.023092,0.44099465,5.7783604,0.0
0.57,0.57,0.57,0.57,5.990695,0.4410027,5.77219,0.0
0.58,0.58,0.58,0.58,6.0020456,0.4402836,5.777565,0.0
0.59,0.59,0.59,0.59,5.962763,0.44115978,5.7750053,0.0
0.6,0.6,0.6,0.6,5.982658,0.44081047,5.7774353,0.0
0.61,0.61,0.61,0.61,5.969637,0.4409677,5.777062,0.0
0.62,0.62,0.62,0.62,5.936201,0.44071323,5.7746234,0.0
0.63,0.63,0.63,0.63,5.9548235,0.44082496,5.7822547,0.0
0.64,0.64,0.64,0.64,5.953027,0.44106352,5.769576,0.0
0.65,0.65,0.65,0.65,5.9261293,0.44073385,5.771792,0.0
0.66,0.66,0.66,0.66,5.9313836,0.44106612,5.7796435,0.0
0.67,0.67,0.67,0.67,5.9175577,0.44111875,5.7768693,0.0
0.68,0.68,0.68,0.68,5.9160213,0.4411099,5.77387,0.0
0.69,0.69,0.69,0.69,5.928569,0.44174322,5.778771,0.0
0.7,0.7,0.7,0.7,5.9087996,0.4408672,5.778422,0.0
0.71,0.71,0.71,0.71,5.916751,0.4406606,5.7762012,0.0
0.72,0.72,0.72,0.72,5.8689995,0.4408655,5.779274,0.0
0.73,0.73,0.73,0.73,5.90296,0.440556,5.775697,0.0
0.74,0.74,0.74,0.74,5.936626,0.4409011,5.778405,0.0
0.75,0.75,0.75,0.75,5.905968,0.44056436,5.778276,0.0
0.76,0.76,0.76,0.76,5.893701,0.4408081,5.7756433,0.0
0.77,0.77,0.77,0.77,5.881589,0.44109055,5.778208,0.0
0.78,0.78,0.78,0.78,5.887117,0.44072914,5.779837,0.0
0.79,0.79,0.79,0.79,5.8945775,0.44104213,5.7777433,0.0
0.8,0.8,0.8,0.8,5.855262,0.44127905,5.7822495,0.0
0.81,0.81,0.81,0.81,5.883932,0.44076508,5.780355,0.0
0.82,0.82,0.82,0.82,5.906314,0.44121805,5.7751746,0.0
0.83,0.83,0.83,0.83,5.9371142,0.44125777,5.774146,0.0
0.84,0.84,0.84,0.84,5.989982,0.44168064,5.7707877,0.0
0.85,0.85,0.85,0.85,6.0086765,0.44073027,5.7643895,0.0
0.86,0.86,0.86,0.86,6.0403776,0.44070113,5.7537503,0.0
0.87,0.87,0.87,0.87,6.0297203,0.4411302,5.744272,0.0
0.88,0.88,0.88,0.88,6.0481143,0.44081023,5.743684,0.0
0.89,0.89,0.89,0.89,6.0505686,0.44079825,5.7437396,0.0
0.9,0.9,0.9,0.9,6.088484,0.44076815,5.7359586,0.0
0.91,0.91,0.91,0.91,6.1126037,0.44055468,5.7299657,0.0
0.92,0.92,0.92,0.92,6.106449,0.44064647,5.715309,0.0
0.93,0.93,0.93,0.93,6.099969,0.44087574,5.711452,0.0
0.94,0.94,0.94,0.94,6.0951953,0.44081077,5.7100863,0.0
0.95,0.95,0.95,0.95,6.0861096,0.440682,5.6980877,0.0
0.96,0.96,0.96,0.96,6.0526366,0.44162405,5.6970544,0.0
0.97,0.97,0.97,0.97,6.0715837,0.44110364,5.687286,0.0
0.98,0.98,0.98,0.98,6.0751123,0.44099158,5.694317,0.0
0.99,0.99,0.99,0.99,6.114391,0.44064066,5.7014155,0.0
1.0,1.0,1.0,1.0,6.12578,0.4413073,5.7085304,0.0
1.01,1.01,1.01,1.01,6.194796,0.44052467,5.720593,0.0
1.02,1.02,1.02,1.02,6.2186346,0.44093814,5.728804,0.0
1.03,1.03,1.03,1.03,6.246038,0.4404172,5.728402,0.0
1.04,1.04,1.04,1.04,6.2636185,0.4406587,5.7374744,0.0
1.05,1.05,1.05,1.05,6.269572,0.4412924,5.731045,0.0
1.06,1.06,1.06,1.06,6.47415,0.4405329,5.7340074,0.0
1.07,1.07,1.07,1.07,6.550861,0.44057196,5.675014,0.0
1.08,1.08,1.08,1.08,6.6295757,0.44119632,5.6119075,0.0
1.09,1.09,1.09,1.09,6.655127,0.4408685,5.5760846,0.0
1.1,1.1,1.1,1.1,6.663275,0.44061893,5.542094,0.0
1.11,1.11,1.11,1.11,6.6961994,0.44132242,5.5095043,0.0
1.12,1.12,1.12,1.12,6.7643456,0.44079295,5.497459,0.0
1.13,1.13,1.13,1.13,6.8222847,0.44114128,5.5066795,0.0
1.14,1.14,1.14,1.14,6.836342,0.44100893,5.4995437,0.0
1.15,1.15,1.15,1.15,6.841428,0.4410521,5.497683,0.0
1.16,1.16,1.16,1.16,6.8389716,0.44107375,5.4966326,0.0
1.17,1.17,1.17,1.17,6.8524666,0.44035068,5.5052958,0.0
1.18,1.18,1.18,1.18,6.8716183,0.4410299,5.4946995,0.0
1.19,1.19,1.19,1.19,6.884958,0.44091484,5.5016527,0.0
1.2,1.2,1.2,1.2,6.8832884,0.4405286,5.4928193,0.0
1.21,1.21,1.21,1.21,6.894325,0.44093192,5.494049,0.0
1.22,1.22,1.22,1.22,6.9078484,0.441149,5.4896817,0.0
1.23,1.23,1.23,1.23,6.912295,0.4408875,5.4969993,0.0
1.24,1.24,1.24,1.24,6.9056945,0.44097307,5.493901,0.0
1.25,1.25,1.25,1.25,6.9080534,0.4412096,5.4985957,0.0
1.26,1.26,1.26,1.26,6.91738,0.44145495,5.50282,0.0
1.27,1.27,1.27,1.27,6.9196353,0.440599,5.4951425,0.0
1.28,1.28,1.28,1.28,6.925448,0.44071367,5.494659,0.0
1.29,1.29,1.29,1.29,6.93599,0.44106147,5.4945025,0.0
1.3,1.3,1.3,1.3,6.9370384,0.4409521,5.4930024,0.0
1.31,1.31,1.31,1.31,6.950079,0.44164878,5.497542,0.0
1.32,1.32,1.32,1.32,6.946935,0.4407599,5.493981,0.0
1.33,1.33,1.33,1.33,6.945773,0.4406296,5.4924855,0.0
1.34,1.34,1.34,1.34,6.947403,0.44049966,5.4946012,0.0
1.35,1.35,1.35,1.35,6.9563837,0.44067255,5.4967256,0.0
1.36,1.36,1.36,1.36,6.951802,0.44062725,5.500827,0.0
1.37,1.37,1.37,1.37,6.9504423,0.44062206,5.50099,0.0
1.38,1.38,1.38,1.38,6.943525,0.44076258,5.5048747,0.0
1.39,1.39,1.39,1.39,6.93271,0.441313,5.5076637,0.0
1.4,1.4,1.4,1.4,6.9075594,0.44063827,5.513403,0.0
1.41,1.41,1.41,1.41,6.903285,0.44074595,5.5116787,0.0
1.42,1.42,1.42,1.42,6.8743315,0.44132903,5.5134892,0.0
1.43,1.43,1.43,1.43,6.863725,0.44077456,5.5153747,0.0
1.44,1.44,1.44,1.44,6.8597584,0.44031578,5.521238,0.0
1.45,1.45,1.45,1.45,6.835093,0.44040227,5.523039,0.0
1.46,1.46,1.46,1.46,6.821796,0.4409532,5.525119,0.0
1.47,1.47,1.47,1.47,6.7954574,0.4407152,5.5351095,0.0
1.48,1.48,1.48,1.48,6.7905154,0.44059193,5.5340047,0.0
1.49,1.49,1.49,1.49,6.772592,0.44107163,5.5389943,0.0
1.5,1.5,1.5,1.5,6.7512665,0.4407696,5.556537,0.0
1.51,1.51,1.51,1.51,6.7217717,0.44064274,5.5572405,0.0
1.52,1.52,1.52,1.52,6.7019143,0.44101518,5.562309,0.0
1.53,1.53,1.53,1.53,6.675263,0.4407433,5.5746737,0.0
1.54,1.54,1.54,1.54,6.643556,0.44145504,5.5881963,0.0
1.55,1.55,1.55,1.55,6.629134,0.4410236,5.610358,0.0
1.56,1.56,1.56,1.56,6.613604,0.44067776,5.620301,0.0
1.57,1.57,1.57,1.57,6.5808096,0.4407668,5.624132,0.0
1.58,1.58,1.58,1.58,6.5383425,0.44108564,5.6368723,0.0
1.59,1.59,1.59,1.59,6.487367,0.4406853,5.6476746,0.0
1.6,1.6,1.6,1.6,6.45992,0.44071674,5.6705155,0.0
1.61,1.61,1.61,1.61,6.449855,0.44065347,5.700246,0.0
1.62,1.62,1.62,1.62,6.3504524,0.4410768,5.718686,0.0
1.63,1.63,1.63,1.63,6.2707357,0.4417702,5.730371,0.0
1.64,1.64,1.64,1.64,6.1768594,0.4410495,5.747536,0.0
1.65,1.65,1.65,1.65,6.1716337,0.4412014,5.7477775,0.0
1.66,1.66,1.66,1.66,6.23335,0.44042087,5.7397575,0.0
1.67,1.67,1.67,1.67,6.2690268,0.44078812,5.731207,0.0
1.68,1.68,1.68,1.68,6.2723136,0.44108295,5.733263,0.0
1.69,1.69,1.69,1.69,6.310743,0.44096696,5.7310314,0.0
1.7,1.7,1.7,1.7,6.31754,0.440924,5.729695,0.0
1.71,1.71,1.71,1.71,6.330595,0.4404978,5.7345443,0.0
1.72,1.72,1.72,1.72,6.2815022,0.44171536,5.74287,0.0
1.73,1.73,1.73,1.73,6.265155,0.44067052,5.735422,0.0
1.74,1.74,1.74,1.74,6.1866717,0.44107968,5.726977,0.0
1.75,1.75,1.75,1.75,6.1574044,0.44105583,5.719041,0.0
1.76,1.76,1.76,1.76,6.1371474,0.44064873,5.7179074,0.0
1.77,1.77,1.77,1.77,6.1953416,0.4411535,5.714293,0.0
1.78,1.78,1.78,1.78,6.209304,0.4404244,5.717891,0.0
1.79,1.79,1.79,1.79,6.2431455,0.44143292,5.7192082,0.0
1.8,1.8,1.8,1.8,6.257265,0.44085947,5.7238946,0.0
1.81,1.81,1.81,1.81,6.281698,0.44068334,5.7285767,0.0
1.82,1.82,1.82,1.82,6.296001,0.44068336,5.7294188,0.0
1.83,1.83,1.83,1.83,6.3433337,0.4409013,5.7334795,0.0
1.84,1.84,1.84,1.84,6.382667,0.440273,5.7328534,0.0
1.85,1.85,1.85,1.85,6.395059,0.44080132,5.7214375,0.0
1.86,1.86,1.86,1.86,6.454459,0.44093558,5.705847,0.0
1.87,1.87,1.87,1.87,6.476425,0.44066283,5.706817,0.0
1.88,1.88,1.88,1.88,6.4756646,0.4406479,5.7203918,0.0
1.89,1.89,1.89,1.89,6.480296,0.4409371,5.7294955,0.0
1.9,1.9,1.9,1.9,6.47753,0.4415566,5.7376685,0.0
1.91,1.91,1.91,1.91,6.476965,0.44091374,5.7481074,0.0
1.92,1.92,1.92,1.92,6.449731,0.4408216,5.753721,0.0
1.93,1.93,1.93,1.93,6.4421024,0.44046688,5.7697086,0.0
1.94,1.94,1.94,1.94,6.385625,0.4406842,5.765514,0.0
1.95,1.95,1.95,1.95,6.3345265,0.4412844,5.7644696,0.0
1.96,1.96,1.96,1.96,6.2930083,0.44067955,5.7607985,0.0
1.97,1.97,1.97,1.97,6.258552,0.44098267,5.758837,0.0
1.98,1.98,1.98,1.98,6.2424154,0.4410466,5.755596,0.0
1.99,1.99,1.99,1.99,6.202621,0.4409395,5.7456236,0.0
2.0,2.0,2.0,2.0,6.1835556,0.44104192,5.745797,0.0
2.01,2.01,2.01,2.01,6.175507,0.44107375,5.744986,0.0
2.02,2.02,2.02,2.02,6.1520576,0.44034204,5.7529097,0.0
2.03,2.03,2.03,2.03,6.140858,0.4409368,5.7442265,0.0
2.04,2.04,2.04,2.04,6.132988,0.44038194,5.742986,0.0
2.05,2.05,2.05,2.05,6.136796,0.44084346,5.748675,0.0
2.06,2.06,2.06,2.06,6.1434875,0.44116744,5.75306,0.0
2.07,2.07,2.07,2.07,6.1216125,0.4406646,5.751737,0.0
2.08,2.08,2.08,2.08,6.1158414,0.4410888,5.750549,0.0
2.09,2.09,2.09,2.09,6.1301174,0.4415554,5.740553,0.0
2.1,2.1,2.1,2.1,6.142194,0.4410612,5.7307944,0.0
2.11,2.11,2.11,2.11,6.1530895,0.44104692,5.719185,0.0
2.12,2.12,2.12,2.12,6.1749244,0.44076684,5.720209,0.0
2.13,2.13,2.13,2.13,6.1685963,0.44081417,5.719664,0.0
2.14,2.14,2.14,2.14,6.182422,0.44107932,5.731856,0.0
2.15,2.15,2.15,2.15,6.18521,0.44076476,5.730804,0.0
2.16,2.16,2.16,2.16,6.2083,0.440625,5.73216,0.0
2.17,2.17,2.17,2.17,6.2014146,0.44091007,5.740975,0.0
2.18,2.18,2.18,2.18,6.1894655,0.44091326,5.7589912,0.0
2.19,2.19,2.19,2.19,6.2240925,0.44105378,5.7501097,0.0
2.2,2.2,2.2,2.2,6.2412667,0.44097245,5.7428675,0.0
2.21,2.21,2.21,2.21,6.257812,0.4405973,5.740224,0.0
2.22,2.22,2.22,2.22,6.29551,0.44124612,5.7399116,0.0
2.23,2.23,2.23,2.23,6.3192735,0.44096428,5.7257795,0.0
2.24,2.24,2.24,2.24,6.3043795,0.44124323,5.7351685,0.0
2.25,2.25,2.25,2.25,6.2946897,0.44077635,5.734458,0.0
2.26,2.26,2.26,2.26,6.3187265,0.44082585,5.7370076,0.0
2.27,2.27,2.27,2.27,6.3469253,0.44081736,5.7333856,0.0
2.28,2.28,2.28,2.28,6.3587646,0.4411089,5.736814,0.0
2.29,2.29,2.29,2.29,6.355015,0.4404185,5.750683,0.0
2.3,2.3,2.3,2.3,6.3786116,0.44052562,5.7460575,0.0
2.31,2.31,2.31,2.31,6.3435917,0.44091147,5.7416425,0.0
2.32,2.32,2.32,2.32,6.333226,0.4411285,5.7345777,0.0
2.33,2.33,2.33,2.33,6.337059,0.4406438,5.7357354,0.0
2.34,2.34,2.34,2.34,6.3329434,0.44110584,5.732137,0.0
2.35,2.35,2.35,2.35,6.3168173,0.44115153,5.7282553,0.0
2.36,2.36,2.36,2.36,6.3194857,0.4409978,5.7307234,0.0
2.37,2.37,2.37,2.37,6.319171,0.44066456,5.725523,0.0
2.38,2.38,2.38,2.38,6.3533435,0.4407431,5.719522,0.0
2.39,2.39,2.39,2.39,6.3279076,0.44096336,5.7161865,0.0
2.4,2.4,2.4,2.4,6.2889085,0.44124022,5.7248316,0.0
2.41,2.41,2.41,2.41,6.237954,0.44087917,5.7257323,0.0
2.42,2.42,2.42,2.42,6.1824365,0.44101587,5.718188,0.0
2.43,2.43,2.43,2.43,6.1529627,0.44092473,5.7128577,0.0
2.44,2.44,2.44,2.44,6.12551,0.4412399,5.7088923,0.0
2.45,2.45,2.45,2.45,6.111987,0.44078815,5.6976743,0.0
2.46,2.46,2.46,2.46,6.10618,0.44068077,5.7006903,0.0
2.47,2.47,2.47,2.47,6.097342,0.44061247,5.68952,0.0
2.48,2.48,2.48,2.48,6.0887403,0.44102737,5.6822767,0.0
2.49,2.49,2.49,2.49,6.0660777,0.44057763,5.6722455,0.0
2.5,2.5,2.5,2.5,6.1064672,0.44090757,5.651856,0.0
2.51,2.51,2.51,2.51,6.1291676,0.4409729,5.6422377,0.0
2.52,2.52,2.52,2.52,6.1428065,0.44121265,5.629196,0.0
2.53,2.53,2.53,2.53,6.1853356,0.44085068,5.6227336,0.0
2.54,2.54,2.54,2.54,6.204771,0.4410616,5.620962,0.0
2.55,2.55,2.55,2.55,6.268376,0.44098228,5.622662,0.0
2.56,2.56,2.56,2.56,6.3048162,0.44089285,5.624432,0.0
2.57,2.57,2.57,2.57,6.297962,0.43983665,5.6190743,0.0
2.58,2.58,2.58,2.58,6.282425,0.44127876,5.6224885,0.0
2.59,2.59,2.59,2.59,6.250498,0.4405887,5.6294703,0.0
2.6,2.6,2.6,2.6,6.242808,0.44068226,5.635667,0.0
2.61,2.61,2.61,2.61,6.2154756,0.440881,5.6537933,0.0
2.62,2.62,2.62,2.62,6.158363,0.44087872,5.654872,0.0
2.63,2.63,2.63,2.63,6.1097426,0.44066143,5.6641545,0.0
2.64,2.64,2.64,2.64,6.094148,0.44121403,5.664928,0.0
2.65,2.65,2.65,2.65,6.0699296,0.4403433,5.667727,0.0
2.66,2.66,2.66,2.66,6.029115,0.44090706,5.6754904,0.0
2.67,2.67,2.67,2.67,5.983805,0.44088274,5.6990767,0.0
2.68,2.68,2.68,2.68,5.9849534,0.4409013,5.7145123,0.0
2.69,2.69,2.69,2.69,5.9576526,0.44090578,5.7329307,0.0
2.7,2.7,2.7,2.7,5.9176307,0.44119865,5.755372,0.0
2.71,2.71,2.71,2.71,5.9180713,0.44104627,5.7618756,0.0
2.72,2.72,2.72,2.72,5.864011,0.44068617,5.759382,0.0
2.73,2.73,2.73,2.73,5.872962,0.44070667,5.753476,0.0
2.74,2.74,2.74,2.74,5.8799443,0.44102648,5.7519255,0.0
2.75,2.75,2.75,2.75,5.8888984,0.44099146,5.7511196,0.0
2.76,2.76,2.76,2.76,5.928826,0.44059205,5.736926,0.0
2.77,2.77,2.77,2.77,5.9421544,0.44105992,5.731376,0.0
2.78,2.78,2.78,2.78,5.9514265,0.4414737,5.732772,0.0
2.79,2.79,2.79,2.79,5.996106,0.44062418,5.7262673,0.0
2.8,2.8,2.8,2.8,6.0117664,0.44077617,5.70974,0.0
2.81,2.81,2.81,2.81,6.0413017,0.4402565,5.7037544,0.0
2.82,2.82,2.82,2.82,6.078143,0.44086343,5.6952085,0.0
2.83,2.83,2.83,2.83,6.1260233,0.44035742,5.67962,0.0
2.84,2.84,2.84,2.84,6.1728873,0.4408176,5.677403,0.0
2.85,2.85,2.85,2.85,6.2716427,0.4410365,5.6648035,0.0
2.86,2.86,2.86,2.86,6.255842,0.4400964,5.6619463,0.0
2.87,2.87,2.87,2.87,6.2461443,0.44097,5.667108,0.0
2.88,2.88,2.88,2.88,6.2515974,0.4412489,5.6678734,0.0
2.89,2.89,2.89,2.89,6.2316356,0.44089383,5.6818986,0.0
2.9,2.9,2.9,2.9,6.200991,0.44074896,5.6952195,0.0
2.91,2.91,2.91,2.91,6.193845,0.44087803,5.713397,0.0
2.92,2.92,2.92,2.92,6.162421,0.4409862,5.7138324,0.0
2.93,2.93,2.93,2.93,6.165179,0.4406972,5.7230787,0.0
2.94,2.94,2.94,2.94,6.148607,0.4406164,5.7280273,0.0
2.95,2.95,2.95,2.95,6.1072197,0.4406061,5.742335,0.0
2.96,2.96,2.96,2.96,6.0422606,0.4405542,5.7367277,0.0
2.97,2.97,2.97,2.97,6.0196524,0.44048256,5.7356277,0.0
2.98,2.98,2.98,2.98,5.992042,0.440789,5.7320952,0.0
2.99,2.99,2.99,2.99,5.9325724,0.44074813,5.743546,0.0
3.0,3.0,3.0,3.0,5.880486,0.44070214,5.7447085,0.0
3.01,3.01,3.01,3.01,5.8348584,0.44104603,5.7648354,0.0
3.02,3.02,3.02,3.02,5.646687,0.44067827,5.782813,0.0
3.03,3.03,3.03,3.03,5.4882865,0.44020095,5.776227,0.0
3.04,3.04,3.04,3.04,5.385387,0.44056854,5.7817283,0.0
3.05,3.05,3.05,3.05,5.3099008,0.44101736,5.779664,0.0
3.06,3.06,3.06,3.06,5.2096157,0.44111013,5.7845488,0.0
3.07,3.07,3.07,3.07,5.133082,0.44059205,5.7766585,0.0
3.08,3.08,3.08,3.08,5.048803,0.4412191,5.773176,0.0
3.09,3.09,3.09,3.09,4.987117,0.4406616,5.776177,0.0
3.1,3.1,3.1,3.1,4.8751445,0.44043875,5.776324,0.0
3.11,3.11,3.11,3.11,4.775973,0.4407544,5.7797422,0.0
3.12,3.12,3.12,3.12,4.7471476,0.44088972,5.778017,0.0
3.13,3.13,3.13,3.13,4.643646,0.4406894,5.767939,0.0
3.14,3.14,3.14,3.14,4.6074095,0.4406038,5.7805185,0.0
3.15,3.15,3.15,3.15,4.5377855,0.4402475,5.7800455,0.0
3.16,3.16,3.16,3.16,4.4193397,0.44043252,5.7744627,0.0
3.17,3.17,3.17,3.17,4.4172196,0.44078138,5.7776284,0.0
3.18,3.18,3.18,3.18,4.2902527,0.43998015,5.7753825,0.0
3.19,3.19,3.19,3.19,4.2465615,0.44092837,5.775031,0.0
3.2,3.2,3.2,3.2,4.2132416,0.44060177,5.773954,0.0
3.21,3.21,3.21,3.21,4.131517,0.4406395,5.763124,0.0
3.22,3.22,3.22,3.22,4.0752177,0.44108444,5.7616215,0.0
3.23,3.23,3.23,3.23,4.0542216,0.44114977,5.765258,0.0
3.24,3.24,3.24,3.24,3.9736536,0.44094402,5.7615232,0.0
3.25,3.25,3.25,3.25,3.8922386,0.4405054,5.754692,0.0
3.26,3.26,3.26,3.26,3.8816996,0.43990678,5.7596273,0.0
3.27,3.27,3.27,3.27,3.836631,0.44022295,5.748935,0.0
3.28,3.28,3.28,3.28,3.8206344,0.44045088,5.7476425,0.0
3.29,3.29,3.29,3.29,3.794976,0.44040066,5.7294507,0.0
3.3,3.3,3.3,3.3,3.813159,0.44041336,5.7286825,0.0
3.31,3.31,3.31,3.31,3.834997,0.4405717,5.737126,0.0
3.32,3.32,3.32,3.32,3.8205693,0.4401431,5.714526,0.0
3.33,3.33,3.33,3.33,3.933126,0.44041082,5.7370105,0.0
3.34,3.34,3.34,3.34,4.010467,0.44114158,5.738937,0.0
3.35,3.35,3.35,3.35,4.033436,0.44107893,5.7128468,0.0
3.36,3.36,3.36,3.36,4.066631,0.44001693,5.6904087,0.0
3.37,3.37,3.37,3.37,4.232118,0.44043162,5.729182,0.0
3.38,3.38,3.38,3.38,4.3451977,0.44076052,5.7334366,0.0
3.39,3.39,3.39,3.39,4.398488,0.4401949,5.722401,0.0
3.4,3.4,3.4,3.4,4.4984965,0.4407118,5.732471,0.0
3.41,3.41,3.41,3.41,4.5989127,0.4406986,5.73105,0.0
3.42,3.42,3.42,3.42,4.773164,0.44070053,5.743673,0.0
3.43,3.43,3.43,3.43,4.919009,0.4404961,5.752352,0.0
3.44,3.44,3.44,3.44,4.997296,0.44098693,5.7471547,0.0
3.45,3.45,3.45,3.45,5.106442,0.440618,5.741712,0.0
3.46,3.46,3.46,3.46,5.2516565,0.44042295,5.739709,0.0
3.47,3.47,3.47,3.47,5.3800216,0.44076177,5.7498875,0.0
3.48,3.48,3.48,3.48,5.479234,0.44072,5.7445107,0.0
3.49,3.49,3.49,3.49,5.576096,0.44100136,5.746988,0.0
3.5,3.5,3.5,3.5,5.6958475,0.44065267,5.739239,0.0
3.51,3.51,3.51,3.51,5.714962,0.4406703,5.735897,0.0
3.52,3.52,3.52,3.52,5.8067827,0.44146416,5.732962,0.0
3.53,3.53,3.53,3.53,5.8596864,0.44093186,5.7300863,0.0
3.54,3.54,3.54,3.54,5.950331,0.4406188,5.731736,0.0
3.55,3.55,3.55,3.55,5.9988203,0.44045547,5.7391605,0.0
3.56,3.56,3.56,3.56,6.0243134,0.4408825,5.7330427,0.0
3.57,3.57,3.57,3.57,6.0401697,0.44069022,5.735813,0.0
3.58,3.58,3.58,3.58,6.034925,0.4406801,5.7353454,0.0
3.59,3.59,3.59,3.59,6.0691752,0.44148186,5.731973,0.0
3.6,3.6,3.6,3.6,6.085187,0.44118032,5.7267113,0.0
3.61,3.61,3.61,3.61,6.094727,0.44102985,5.729249,0.0
3.62,3.62,3.62,3.62,6.1632004,0.4407679,5.7210035,0.0
3.63,3.63,3.63,3.63,6.1687927,0.44101125,5.7318826,0.0
3.64,3.64,3.64,3.64,6.1410565,0.4406827,5.7329597,0.0
3.65,3.65,3.65,3.65,6.1214843,0.4415717,5.7324533,0.0
3.66,3.66,3.66,3.66,6.060389,0.44096068,5.740932,0.0
3.67,3.67,3.67,3.67,6.0399046,0.44117144,5.752058,0.0
3.68,3.68,3.68,3.68,6.023645,0.44086656,5.757629,0.0
3.69,3.69,3.69,3.69,6.007639,0.4408584,5.7553062,0.0
3.7,3.7,3.7,3.7,5.946547,0.44083586,5.7554784,0.0
3.71,3.71,3.71,3.71,5.9455953,0.44082776,5.756651,0.0
3.72,3.72,3.72,3.72,5.9462166,0.44085744,5.752226,0.0
3.73,3.73,3.73,3.73,5.9495773,0.44101354,5.757157,0.0
3.74,3.74,3.74,3.74,5.971944,0.44134215,5.7518487,0.0
3.75,3.75,3.75,3.75,5.931652,0.44066978,5.753566,0.0
3.76,3.76,3.76,3.76,5.9141684,0.44094253,5.7471952,0.0
3.77,3.77,3.77,3.77,5.8966694,0.44095287,5.7547536,0.0
3.78,3.78,3.78,3.78,5.8763914,0.44047025,5.744923,0.0
3.79,3.79,3.79,3.79,5.8629785,0.44051495,5.7446094,0.0
3.8,3.8,3.8,3.8,5.8514967,0.44026625,5.7533298,0.0
3.81,3.81,3.81,3.81,5.837852,0.44078973,5.747524,0.0
3.82,3.82,3.82,3.82,5.8674526,0.44077724,5.7395616,0.0
3.83,3.83,3.83,3.83,5.908942,0.44054437,5.7333064,0.0
3.84,3.84,3.84,3.84,5.9589763,0.4407649,5.7300563,0.0
3.85,3.85,3.85,3.85,5.9446616,0.44103858,5.7090325,0.0
3.86,3.86,3.86,3.86,5.988098,0.44102123,5.7096167,0.0
3.87,3.87,3.87,3.87,6.036042,0.44031927,5.707573,0.0
3.88,3.88,3.88,3.88,6.043836,0.4412197,5.7025948,0.0
3.89,3.89,3.89,3.89,6.1288037,0.44104198,5.699823,0.0
3.9,3.9,3.9,3.9,6.1758084,0.44080877,5.687479,0.0
3.91,3.91,3.91,3.91,6.189429,0.4406309,5.6923976,0.0
3.92,3.92,3.92,3.92,6.2161374,0.44056723,5.702835,0.0
3.93,3.93,3.93,3.93,6.20116,0.44081235,5.7101073,0.0
3.94,3.94,3.94,3.94,6.204251,0.44095126,5.740373,0.0
3.95,3.95,3.95,3.95,6.1859517,0.44134995,5.746422,0.0
3.96,3.96,3.96,3.96,6.1868567,0.44125888,5.7555237,0.0
3.97,3.97,3.97,3.97,6.2251525,0.44062912,5.765017,0.0
3.98,3.98,3.98,3.98,6.2180204,0.44098058,5.78288,0.0
3.99,3.99,3.99,3.99,6.1393304,0.44083387,5.7853293,0.0
4.0,4.0,4.0,4.0,6.0850143,0.44072717,5.781805,0.0
4.01,4.01,4.01,4.01,6.125622,0.4407392,5.786851,0.0
4.02,4.02,4.02,4.02,6.12407,0.44086137,5.7849064,0.0
4.03,4.03,4.03,4.03,6.1890516,0.4408486,5.7793474,0.0
4.04,4.04,4.04,4.04,6.225058,0.44066533,5.788669,0.0
4.05,4.05,4.05,4.05,6.3252025,0.4411472,5.7755346,0.0
4.06,4.06,4.06,4.06,6.3623376,0.44123423,5.7560844,0.0
4.07,4.07,4.07,4.07,6.40752,0.44099587,5.7203517,0.0
4.08,4.08,4.08,4.08,6.4230905,0.44071934,5.7049074,0.0
4.09,4.09,4.09,4.09,6.359806,0.4402637,5.7099175,0.0
4.1,4.1,4.1,4.1,6.287879,0.44103742,5.7198067,0.0
4.11,4.11,4.11,4.11,6.2570186,0.44101247,5.727861,0.0
4.12,4.12,4.12,4.12,6.218806,0.44112092,5.731817,0.0
4.13,4.13,4.13,4.13,6.2040257,0.44113114,5.7423306,0.0
4.14,4.14,4.14,4.14,6.161166,0.44067428,5.7448025,0.0
4.15,4.15,4.15,4.15,6.086407,0.44093242,5.752796,0.0
4.16,4.16,4.16,4.16,5.9895477,0.4412439,5.7527657,0.0
4.17,4.17,4.17,4.17,5.842662,0.44086558,5.7500167,0.0
4.18,4.18,4.18,4.18,5.809512,0.4406081,5.749801,0.0
4.19,4.19,4.19,4.19,5.7539544,0.44076896,5.749586,0.0
4.2,4.2,4.2,4.2,5.7512956,0.44074187,5.748556,0.0
4.21,4.21,4.21,4.21,5.736229,0.44083658,5.748331,0.0
4.22,4.22,4.22,4.22,5.763692,0.44102183,5.756802,0.0
4.23,4.23,4.23,4.23,5.780908,0.44101858,5.7452116,0.0
4.24,4.24,4.24,4.24,5.7860885,0.44087005,5.746009,0.0
4.25,4.25,4.25,4.25,5.7994785,0.4407852,5.7434783,0.0
4.26,4.26,4.26,4.26,5.7883353,0.44147164,5.739469,0.0
4.27,4.27,4.27,4.27,5.821881,0.44047645,5.7333937,0.0
4.28,4.28,4.28,4.28,5.81362,0.44105834,5.7310724,0.0
4.29,4.29,4.29,4.29,5.854235,0.4411528,5.7266283,0.0
4.3,4.3,4.3,4.3,5.8540273,0.44055295,5.719822,0.0
4.31,4.31,4.31,4.31,5.783355,0.4409712,5.7107487,0.0
4.32,4.32,4.32,4.32,5.7846694,0.44117814,5.70402,0.0
4.33,4.33,4.33,4.33,5.7444572,0.44057938,5.7047415,0.0
4.34,4.34,4.34,4.34,5.7492657,0.44034386,5.714448,0.0
4.35,4.35,4.35,4.35,5.720379,0.44075894,5.7148156,0.0
4.36,4.36,4.36,4.36,5.6114,0.44052982,5.721438,0.0
4.37,4.37,4.37,4.37,5.556774,0.44085112,5.730738,0.0
4.38,4.38,4.38,4.38,5.4606137,0.44089982,5.758543,0.0
4.39,4.39,4.39,4.39,5.425966,0.44114193,5.7565136,0.0
4.4,4.4,4.4,4.4,5.454095,0.44125366,5.7554026,0.0
4.41,4.41,4.41,4.41,5.4682446,0.4410206,5.759713,0.0
4.42,4.42,4.42,4.42,5.4601445,0.4410716,5.755372,0.0
4.43,4.43,4.43,4.43,5.4511023,0.4407209,5.7605796,0.0
4.44,4.44,4.44,4.44,5.461905,0.44097453,5.752995,0.0
4.45,4.45,4.45,4.45,5.407432,0.44108132,5.75636,0.0
4.46,4.46,4.46,4.46,5.393948,0.44055814,5.753615,0.0
4.47,4.47,4.47,4.47,5.3903255,0.4409015,5.752634,0.0
4.48,4.48,4.48,4.48,5.4284687,0.44081736,5.7503347,0.0
4.49,4.49,4.49,4.49,5.4123464,0.44073665,5.754029,0.0
4.5,4.5,4.5,4.5,5.385448,0.44112375,5.7544665,0.0
4.51,4.51,4.51,4.51,5.3833756,0.4410013,5.7538033,0.0
4.52,4.52,4.52,4.52,5.400533,0.44099444,5.754374,0.0
4.53,4.53,4.53,4.53,5.434848,0.44097754,5.7449856,0.0
4.54,4.54,4.54,4.54,5.5849557,0.44104317,5.7413154,0.0
4.55,4.55,4.55,4.55,5.8042936,0.44127274,5.723219,0.0
4.56,4.56,4.56,4.56,6.021629,0.44063774,5.711364,0.0
4.57,4.57,4.57,4.57,6.1491027,0.44072142,5.691913,0.0
4.58,4.58,4.58,4.58,6.228763,0.44077197,5.6880693,0.0
4.59,4.59,4.59,4.59,6.275087,0.44084153,5.705393,0.0
4.6,4.6,4.6,4.6,6.30384,0.44084188,5.7093334,0.0
4.61,4.61,4.61,4.61,6.2704735,0.4411974,5.7137127,0.0
4.62,4.62,4.62,4.62,6.243803,0.4407718,5.7108297,0.0
4.63,4.63,4.63,4.63,6.21894,0.44091853,5.715139,0.0
4.64,4.64,4.64,4.64,6.19787,0.44087917,5.714305,0.0
4.65,4.65,4.65,4.65,6.095049,0.44097528,5.731929,0.0
4.66,4.66,4.66,4.66,6.0064383,0.44127655,5.7370963,0.0
4.67,4.67,4.67,4.67,5.971501,0.44076982,5.7367644,0.0
4.68,4.68,4.68,4.68,5.9295726,0.44070113,5.7314606,0.0
4.69,4.69,4.69,4.69,5.9015117,0.44030052,5.7234607,0.0
4.7,4.7,4.7,4.7,5.9514146,0.44085318,5.721763,0.0
4.71,4.71,4.71,4.71,5.9299836,0.44045323,5.7236476,0.0
4.72,4.72,4.72,4.72,5.8842883,0.44126004,5.7115645,0.0
4.73,4.73,4.73,4.73,5.8571253,0.44108486,5.7103024,0.0
4.74,4.74,4.74,4.74,5.8387203,0.44112208,5.714642,0.0
4.75,4.75,4.75,4.75,5.822034,0.4406805,5.710361,0.0
4.76,4.76,4.76,4.76,5.831934,0.44039366,5.702774,0.0
4.77,4.77,4.77,4.77,5.8511796,0.44041973,5.7036643,0.0
4.78,4.78,4.78,4.78,5.8888183,0.4413117,5.7020445,0.0
4.79,4.79,4.79,4.79,5.9412246,0.4408688,5.6969166,0.0
4.8,4.8,4.8,4.8,5.9658074,0.44087046,5.6952896,0.0
4.81,4.81,4.81,4.81,5.976403,0.44075873,5.6891246,0.0
4.82,4.82,4.82,4.82,6.0276775,0.440734,5.680506,0.0
4.83,4.83,4.83,4.83,6.039625,0.44096103,5.668044,0.0
4.84,4.84,4.84,4.84,6.048291,0.4408173,5.667758,0.0
4.85,4.85,4.85,4.85,6.056987,0.44077644,5.6598253,0.0
4.86,4.86,4.86,4.86,6.018188,0.44075507,5.660481,0.0
4.87,4.87,4.87,4.87,5.9888206,0.44074023,5.6650276,0.0
4.88,4.88,4.88,4.88,5.9767985,0.4406334,5.669107,0.0
4.89,4.89,4.89,4.89,5.9680476,0.44158214,5.6693497,0.0
4.9,4.9,4.9,4.9,5.9298735,0.4410056,5.6655626,0.0
4.91,4.91,4.91,4.91,5.9473333,0.44106498,5.669951,0.0
4.92,4.92,4.92,4.92,5.915818,0.44067943,5.672578,0.0
4.93,4.93,4.93,4.93,5.8914022,0.44098914,5.676392,0.0
4.94,4.94,4.94,4.94,5.878794,0.44031915,5.6872067,0.0
4.95,4.95,4.95,4.95,5.815224,0.44122562,5.71343,0.0
4.96,4.96,4.96,4.96,5.783274,0.4411795,5.719813,0.0
4.97,4.97,4.97,4.97,5.7265368,0.4407752,5.734186,0.0
4.98,4.98,4.98,4.98,5.643168,0.44066963,5.7421045,0.0
4.99,4.99,4.99,4.99,5.520086,0.44066885,5.7549243,0.0
5.0,5.0,5.0,5.0,5.3535943,0.4405765,5.7604523,0.0
5.01,5.01,5.01,5.01,5.2232947,0.44124022,5.7622104,0.0
5.02,5.02,5.02,5.02,5.150533,0.44123268,5.772143,0.0
5.03,5.03,5.03,5.03,5.1103034,0.44089094,5.77335,0.0
5.04,5.04,5.04,5.04,5.0126505,0.44085285,5.777515,0.0
5.05,5.05,5.05,5.05,4.95647,0.44069713,5.771823,0.0
5.06,5.06,5.06,5.06,4.904478,0.4413264,5.7713847,0.0
5.07,5.07,5.07,5.07,4.843957,0.44103375,5.776127,0.0
5.08,5.08,5.08,5.08,4.801024,0.44059104,5.772896,0.0
5.09,5.09,5.09,5.09,4.7467394,0.44068217,5.767284,0.0
5.1,5.1,5.1,5.1,4.684556,0.44114506,5.7669144,0.0
5.11,5.11,5.11,5.11,4.7290163,0.4409045,5.7641654,0.0
5.12,5.12,5.12,5.12,4.748724,0.441204,5.769026,0.0
5.13,5.13,5.13,5.13,4.8025527,0.440947,5.7743053,0.0
5.14,5.14,5.14,5.14,4.8250823,0.44111282,5.77001,0.0
5.15,5.15,5.15,5.15,4.7763715,0.4409099,5.764321,0.0
5.16,5.16,5.16,5.16,4.7977653,0.44106403,5.7748156,0.0
5.17,5.17,5.17,5.17,4.7785177,0.44078603,5.7725472,0.0
5.18,5.18,5.18,5.18,4.83998,0.44035828,5.7660756,0.0
5.19,5.19,5.19,5.19,4.829488,0.44087255,5.775041,0.0
5.2,5.2,5.2,5.2,4.8671355,0.44071203,5.7724867,0.0
5.21,5.21,5.21,5.21,4.9249835,0.44081753,5.7673945,0.0
5.22,5.22,5.22,5.22,4.8566766,0.4410266,5.7677016,0.0
5.23,5.23,5.23,5.23,4.78376,0.4407475,5.766984,0.0
5.24,5.24,5.24,5.24,4.816501,0.44139516,5.762913,0.0
5.25,5.25,5.25,5.25,4.964584,0.4410541,5.7690887,0.0
5.26,5.26,5.26,5.26,4.982272,0.4406874,5.779196,0.0
5.27,5.27,5.27,5.27,4.913363,0.44029796,5.767095,0.0
5.28,5.28,5.28,5.28,4.9673057,0.44040203,5.770627,0.0
5.29,5.29,5.29,5.29,4.943275,0.4404499,5.7748065,0.0
5.3,5.3,5.3,5.3,4.8838205,0.4406284,5.7765217,0.0
5.31,5.31,5.31,5.31,4.8042965,0.44096208,5.7707386,0.0
5.32,5.32,5.32,5.32,4.707177,0.44115663,5.7768583,0.0
5.33,5.33,5.33,5.33,4.57479,0.44092348,5.7673564,0.0
5.34,5.34,5.34,5.34,4.6623588,0.44070962,5.7733026,0.0
5.35,5.35,5.35,5.35,4.659954,0.44104275,5.7720723,0.0
5.36,5.36,5.36,5.36,4.6777034,0.44088826,5.7698197,0.0
5.37,5.37,5.37,5.37,4.6862626,0.4410039,5.771888,0.0
5.38,5.38,5.38,5.38,4.6840777,0.44104436,5.776676,0.0
5.39,5.39,5.39,5.39,4.6326523,0.44105878,5.7833514,0.0
5.4,5.4,5.4,5.4,4.516164,0.44052953,5.778899,0.0
5.41,5.41,5.41,5.41,4.406621,0.44093287,5.772706,0.0
5.42,5.42,5.42,5.42,4.3720517,0.4409009,5.7757916,0.0
5.43,5.43,5.43,5.43,4.3916516,0.44077465,5.7741294,0.0
5.44,5.44,5.44,5.44,4.453056,0.44077218,5.7759724,0.0
5.45,5.45,5.45,5.45,4.3953147,0.44101232,5.7697635,0.0
5.46,5.46,5.46,5.46,4.3792887,0.4413062,5.7685323,0.0
5.47,5.47,5.47,5.47,4.429129,0.4409259,5.769982,0.0
5.48,5.48,5.48,5.48,4.443231,0.44050038,5.7670436,0.0
5.49,5.49,5.49,5.49,4.514551,0.44028503,5.7620273,0.0
5.5,5.5,5.5,5.5,4.5845127,0.44056088,5.76767,0.0
5.51,5.51,5.51,5.51,4.621741,0.44078496,5.7657537,0.0
5.52,5.52,5.52,5.52,4.5915194,0.44073477,5.766998,0.0
5.53,5.53,5.53,5.53,4.577577,0.4406958,5.777017,0.0
5.54,5.54,5.54,5.54,4.6112285,0.44069716,5.7757096,0.0
5.55,5.55,5.55,5.55,4.572114,0.44120947,5.768568,0.0
5.56,5.56,5.56,5.56,4.5915956,0.44079298,5.7692003,0.0
5.57,5.57,5.57,5.57,4.5943003,0.4410716,5.760299,0.0
5.58,5.58,5.58,5.58,4.583792,0.44013348,5.7716475,0.0
5.59,5.59,5.59,5.59,4.458947,0.4407404,5.7712955,0.0
5.6,5.6,5.6,5.6,4.3259096,0.44107533,5.779396,0.0
5.61,5.61,5.61,5.61,4.2091165,0.44067508,5.768517,0.0
5.62,5.62,5.62,5.62,4.1767774,0.4409248,5.7743187,0.0
5.63,5.63,5.63,5.63,4.1020684,0.44112208,5.772235,0.0
5.64,5.64,5.64,5.64,4.0728397,0.44077358,5.7759705,0.0
5.65,5.65,5.65,5.65,3.961817,0.44067845,5.781596,0.0
5.66,5.66,5.66,5.66,3.9522872,0.44073752,5.775229,0.0
5.67,5.67,5.67,5.67,4.034794,0.44071844,5.7708387,0.0
5.68,5.68,5.68,5.68,4.1750336,0.44088346,5.7719617,0.0
5.69,5.69,5.69,5.69,4.1930866,0.4409528,5.769759,0.0
5.7,5.7,5.7,5.7,4.1856995,0.4408973,5.771611,0.0
5.71,5.71,5.71,5.71,4.1841335,0.4409232,5.774756,0.0
5.72,5.72,5.72,5.72,4.1404495,0.4413013,5.7711015,0.0
5.73,5.73,5.73,5.73,4.0871067,0.4406824,5.771995,0.0
5.74,5.74,5.74,5.74,3.9890938,0.44052714,5.7710547,0.0
5.75,5.75,5.75,5.75,3.890998,0.44112083,5.765569,0.0
5.76,5.76,5.76,5.76,3.9049594,0.44160533,5.773026,0.0
5.77,5.77,5.77,5.77,3.7962353,0.44073573,5.759854,0.0
5.78,5.78,5.78,5.78,3.734752,0.44087645,5.764436,0.0
5.79,5.79,5.79,5.79,3.6100857,0.44053152,5.7623796,0.0
5.8,5.8,5.8,5.8,3.640033,0.44031227,5.7663774,0.0
5.81,5.81,5.81,5.81,3.5833704,0.4408464,5.763728,0.0
5.82,5.82,5.82,5.82,3.6908858,0.4410192,5.7653146,0.0
5.83,5.83,5.83,5.83,3.692794,0.4401023,5.7616267,0.0
5.84,5.84,5.84,5.84,3.768432,0.4405404,5.7661667,0.0
5.85,5.85,5.85,5.85,3.801956,0.44039312,5.772881,0.0
5.86,5.86,5.86,5.86,3.7412193,0.4406926,5.767762,0.0
5.87,5.87,5.87,5.87,3.663001,0.44064805,5.759227,0.0
5.88,5.88,5.88,5.88,3.643763,0.4412886,5.764817,0.0
5.89,5.89,5.89,5.89,3.536033,0.44049197,5.7525783,0.0
5.9,5.9,5.9,5.9,3.4105697,0.4403625,5.7511325,0.0
5.91,5.91,5.91,5.91,3.3196769,0.44073486,5.7400117,0.0
5.92,5.92,5.92,5.92,3.2542875,0.43988279,5.7441773,0.0
5.93,5.93,5.93,5.93,3.0984774,0.43979138,5.701557,0.0
5.94,5.94,5.94,5.94,3.0769987,0.44016266,5.700713,0.0
5.95,5.95,5.95,5.95,3.0496063,0.4402261,5.699445,0.0
5.96,5.96,5.96,5.96,3.018012,0.4397809,5.6931024,0.0
5.97,5.97,5.97,5.97,3.02565,0.44005883,5.6658673,0.0
5.98,5.98,5.98,5.98,3.1145904,0.4396754,5.670226,0.0
5.99,5.99,5.99,5.99,3.2521822,0.44056082,5.69806,0.0
6.0,6.0,6.0,6.0,3.3109977,0.44028407,5.6913686,0.0
6.01,6.01,6.01,6.01,3.4796512,0.4406763,5.715148,0.0
6.02,6.02,6.02,6.02,3.4986055,0.440062,5.688554,0.0
6.03,6.03,6.03,6.03,3.5965877,0.44020286,5.708925,0.0
6.04,6.04,6.04,6.04,3.66036,0.4401366,5.696634,0.0
6.05,6.05,6.05,6.05,3.7948966,0.44046676,5.6979847,0.0
6.06,6.06,6.06,6.06,3.8876286,0.4403455,5.6994085,0.0
6.07,6.07,6.07,6.07,3.9793267,0.4409272,5.706641,0.0
6.08,6.08,6.08,6.08,4.026101,0.44044575,5.6951127,0.0
6.09,6.09,6.09,6.09,4.0887117,0.44030797,5.6913114,0.0
6.1,6.1,6.1,6.1,4.0984077,0.44101033,5.6935096,0.0
6.11,6.11,6.11,6.11,4.0500565,0.44049847,5.691279,0.0
6.12,6.12,6.12,6.12,4.038104,0.4410602,5.698834,0.0
6.13,6.13,6.13,6.13,3.998695,0.44068217,5.707166,0.0
6.14,6.14,6.14,6.14,3.9522076,0.43996078,5.6980896,0.0
6.15,6.15,6.15,6.15,4.0009713,0.4406197,5.7308955,0.0
6.16,6.16,6.16,6.16,4.074752,0.44105378,5.728509,0.0
6.17,6.17,6.17,6.17,4.055906,0.44080842,5.731257,0.0
6.18,6.18,6.18,6.18,4.044077,0.44091108,5.7294946,0.0
6.19,6.19,6.19,6.19,4.0274773,0.4407864,5.7276235,0.0
6.2,6.2,6.2,6.2,4.0072227,0.4406105,5.7210813,0.0
6.21,6.21,6.21,6.21,4.016186,0.4400456,5.7333264,0.0
6.22,6.22,6.22,6.22,4.00974,0.44044554,5.7321496,0.0
6.23,6.23,6.23,6.23,3.975154,0.4406918,5.717656,0.0
6.24,6.24,6.24,6.24,3.9998364,0.4406723,5.728983,0.0
6.25,6.25,6.25,6.25,4.0009522,0.4404598,5.724086,0.0
6.26,6.26,6.26,6.26,4.003063,0.44064775,5.7213497,0.0
6.27,6.27,6.27,6.27,4.0131054,0.44058168,5.72827,0.0
6.28,6.28,6.28,6.28,4.012971,0.44055495,5.72625,0.0
6.29,6.29,6.29,6.29,3.9844427,0.44047025,5.725554,0.0
6.3,6.3,6.3,6.3,4.0024467,0.44064704,5.7384553,0.0
6.31,6.31,6.31,6.31,4.0037327,0.44043005,5.7221556,0.0
6.32,6.32,6.32,6.32,4.0430183,0.44099948,5.723341,0.0
6.33,6.33,6.33,6.33,4.038647,0.44093108,5.723339,0.0
6.34,6.34,6.34,6.34,4.1650267,0.44090092,5.7281094,0.0
6.35,6.35,6.35,6.35,4.2596827,0.440854,5.726354,0.0
6.36,6.36,6.36,6.36,4.329285,0.44087085,5.729842,0.0
6.37,6.37,6.37,6.37,4.2759595,0.44020802,5.7165017,0.0
6.38,6.38,6.38,6.38,4.336258,0.4408908,5.7305865,0.0
6.39,6.39,6.39,6.39,4.295175,0.44088498,5.717049,0.0
6.4,6.4,6.4,6.4,4.30705,0.44074327,5.7344246,0.0
6.41,6.41,6.41,6.41,4.221736,0.44070345,5.7322154,0.0
6.42,6.42,6.42,6.42,4.1798825,0.44063798,5.710032,0.0
6.43,6.43,6.43,6.43,4.2798214,0.44027793,5.728728,0.0
6.44,6.44,6.44,6.44,4.3739495,0.44079232,5.735565,0.0
6.45,6.45,6.45,6.45,4.4371243,0.4406619,5.7509637,0.0
6.46,6.46,6.46,6.46,4.3883743,0.440747,5.7610583,0.0
6.47,6.47,6.47,6.47,4.2536654,0.44023767,5.763188,0.0
6.48,6.48,6.48,6.48,4.0250497,0.44061205,5.741945,0.0
6.49,6.49,6.49,6.49,3.9708014,0.44089758,5.753714,0.0
6.5,6.5,6.5,6.5,3.8423967,0.4406652,5.7524433,0.0
6.51,6.51,6.51,6.51,3.6792755,0.4403067,5.7350364,0.0
6.52,6.52,6.52,6.52,3.6528192,0.4409375,5.7471447,0.0
6.53,6.53,6.53,6.53,3.584813,0.4406175,5.7456436,0.0
6.54,6.54,6.54,6.54,3.4723217,0.44025683,5.7360272,0.0
6.55,6.55,6.55,6.55,3.4183931,0.43996298,5.725347,0.0
6.56,6.56,6.56,6.56,3.361272,0.44096267,5.715073,0.0
6.57,6.57,6.57,6.57,3.3455198,0.44010872,5.714531,0.0
6.58,6.58,6.58,6.58,3.3506284,0.4404329,5.7160897,0.0
6.59,6.59,6.59,6.59,3.344099,0.43967128,5.711616,0.0
6.6,6.6,6.6,6.6,3.3705075,0.44039726,5.739477,0.0
6.61,6.61,6.61,6.61,3.3211744,0.44058228,5.7352285,0.0
6.62,6.62,6.62,6.62,3.2328777,0.4408194,5.7069836,0.0
6.63,6.63,6.63,6.63,3.3514216,0.4402099,5.7202935,0.0
6.64,6.64,6.64,6.64,3.3703399,0.43985167,5.6866264,0.0
6.65,6.65,6.65,6.65,3.4773855,0.4401231,5.695598,0.0
6.66,6.66,6.66,6.66,3.5975466,0.4403395,5.720318,0.0
6.67,6.67,6.67,6.67,3.6276705,0.43979836,5.7071333,0.0
6.68,6.68,6.68,6.68,3.6659632,0.43954358,5.7024603,0.0
6.69,6.69,6.69,6.69,3.6999543,0.4403937,5.7183986,0.0
6.7,6.7,6.7,6.7,3.764416,0.44044188,5.748572,0.0
6.71,6.71,6.71,6.71,3.8058496,0.440558,5.7554917,0.0
6.72,6.72,6.72,6.72,3.7784004,0.440797,5.7597957,0.0
6.73,6.73,6.73,6.73,3.8488748,0.44058993,5.756686,0.0
6.74,6.74,6.74,6.74,3.9172225,0.43993178,5.754242,0.0
6.75,6.75,6.75,6.75,3.94571,0.44042754,5.744946,0.0
6.76,6.76,6.76,6.76,3.979015,0.44058162,5.745473,0.0
6.77,6.77,6.77,6.77,3.8922937,0.44054392,5.754051,0.0
6.78,6.78,6.78,6.78,3.8134055,0.44011453,5.7417197,0.0
6.79,6.79,6.79,6.79,3.9032257,0.4404595,5.7518287,0.0
6.8,6.8,6.8,6.8,3.8912098,0.44016057,5.752524,0.0
6.81,6.81,6.81,6.81,3.886122,0.4406674,5.7548923,0.0
6.82,6.82,6.82,6.82,3.884974,0.4408957,5.7620115,0.0
6.83,6.83,6.83,6.83,3.934429,0.44048175,5.7630644,0.0
6.84,6.84,6.84,6.84,3.9937205,0.44035304,5.762274,0.0
6.85,6.85,6.85,6.85,4.085766,0.44001463,5.766227,0.0
6.86,6.86,6.86,6.86,4.102353,0.4402571,5.757368,0.0
6.87,6.87,6.87,6.87,4.1510363,0.44074264,5.765709,0.0
6.88,6.88,6.88,6.88,4.155683,0.4402344,5.7630787,0.0
6.89,6.89,6.89,6.89,4.175904,0.44072005,5.7658234,0.0
6.9,6.9,6.9,6.9,4.1871405,0.44068846,5.7692165,0.0
6.91,6.91,6.91,6.91,4.2073793,0.44087353,5.76716,0.0
6.92,6.92,6.92,6.92,4.225068,0.44036248,5.7720876,0.0
6.93,6.93,6.93,6.93,4.201735,0.44078866,5.774266,0.0
6.94,6.94,6.94,6.94,4.2214575,0.44083384,5.761559,0.0
6.95,6.95,6.95,6.95,4.3584657,0.44073945,5.7695656,0.0
6.96,6.96,6.96,6.96,4.3895626,0.4404836,5.7563,0.0
6.97,6.97,6.97,6.97,4.4211493,0.44027656,5.757991,0.0
6.98,6.98,6.98,6.98,4.4492807,0.4408569,5.757073,0.0
6.99,6.99,6.99,6.99,4.3665566,0.4403559,5.7580247,0.0
7.0,7.0,7.0,7.0,4.2488995,0.44045687,5.761986,0.0
7.01,7.01,7.01,7.01,4.270617,0.44019797,5.7675643,0.0
7.02,7.02,7.02,7.02,4.1348267,0.44083098,5.760964,0.0
7.03,7.03,7.03,7.03,4.088201,0.44088563,5.7614202,0.0
7.04,7.04,7.04,7.04,4.070999,0.44090644,5.7631617,0.0
7.05,7.05,7.05,7.05,4.015598,0.44032902,5.745047,0.0
7.06,7.06,7.06,7.06,4.012111,0.4405039,5.740267,0.0
7.07,7.07,7.07,7.07,4.0728164,0.4403772,5.73833,0.0
7.08,7.08,7.08,7.08,4.138057,0.4407297,5.7426105,0.0
7.09,7.09,7.09,7.09,4.1969438,0.44054148,5.747723,0.0
7.1,7.1,7.1,7.1,4.201635,0.44083777,5.7487836,0.0
7.11,7.11,7.11,7.11,4.1772766,0.44049743,5.744627,0.0
7.12,7.12,7.12,7.12,4.2468576,0.44043776,5.757569,0.0
7.13,7.13,7.13,7.13,4.2018366,0.44045264,5.7461395,0.0
7.14,7.14,7.14,7.14,4.2266803,0.44088095,5.741844,0.0
7.15,7.15,7.15,7.15,4.2613072,0.44081488,5.7361507,0.0
7.16,7.16,7.16,7.16,4.361333,0.4403597,5.7442975,0.0
7.17,7.17,7.17,7.17,4.4875193,0.4407807,5.758794,0.0
7.18,7.18,7.18,7.18,4.5609937,0.4407222,5.760878,0.0
7.19,7.19,7.19,7.19,4.582666,0.44049266,5.758577,0.0
7.2,7.2,7.2,7.2,4.629963,0.4408447,5.767531,0.0
7.21,7.21,7.21,7.21,4.682575,0.44045427,5.766584,0.0
7.22,7.22,7.22,7.22,4.6725063,0.4406577,5.762437,0.0
7.23,7.23,7.23,7.23,4.7102675,0.44124225,5.764496,0.0
7.24,7.24,7.24,7.24,4.7327704,0.44061247,5.7625375,0.0
7.25,7.25,7.25,7.25,4.7374215,0.44043583,5.7675705,0.0
7.26,7.26,7.26,7.26,4.738209,0.44114038,5.7649026,0.0
7.27,7.27,7.27,7.27,4.6483493,0.44031203,5.7644787,0.0
7.28,7.28,7.28,7.28,4.57914,0.4410196,5.7647524,0.0
7.29,7.29,7.29,7.29,4.5577984,0.44084486,5.7549634,0.0
7.3,7.3,7.3,7.3,4.517298,0.44063386,5.7505684,0.0
7.31,7.31,7.31,7.31,4.5535865,0.44106558,5.7539535,0.0
7.32,7.32,7.32,7.32,4.571543,0.4407087,5.740279,0.0
7.33,7.33,7.33,7.33,4.612301,0.4407862,5.7488465,0.0
7.34,7.34,7.34,7.34,4.625342,0.44073725,5.740915,0.0
7.35,7.35,7.35,7.35,4.7080164,0.44111732,5.749718,0.0
7.36,7.36,7.36,7.36,4.7461457,0.44081107,5.7502174,0.0
7.37,7.37,7.37,7.37,4.8277283,0.440701,5.7479105,0.0
7.38,7.38,7.38,7.38,4.8208838,0.4403882,5.739497,0.0
7.39,7.39,7.39,7.39,4.93056,0.44066155,5.755287,0.0
7.4,7.4,7.4,7.4,5.025083,0.4407449,5.7521877,0.0
7.41,7.41,7.41,7.41,4.9846315,0.44053507,5.7414513,0.0
7.42,7.42,7.42,7.42,5.053216,0.4403299,5.7513623,0.0
7.43,7.43,7.43,7.43,5.0985813,0.44082373,5.7489457,0.0
7.44,7.44,7.44,7.44,5.1475544,0.44078788,5.7537518,0.0
7.45,7.45,7.45,7.45,5.1951785,0.44051835,5.7466025,0.0
7.46,7.46,7.46,7.46,5.306517,0.44095457,5.7530847,0.0
7.47,7.47,7.47,7.47,5.3215814,0.44040358,5.7525783,0.0
7.48,7.48,7.48,7.48,5.36347,0.44099808,5.7480593,0.0
7.49,7.49,7.49,7.49,5.399613,0.44074994,5.7428107,0.0
7.5,7.5,7.5,7.5,5.4003263,0.44062614,5.736121,0.0
7.51,7.51,7.51,7.51,5.4729433,0.440842,5.7322726,0.0
7.52,7.52,7.52,7.52,5.5530057,0.4412377,5.729349,0.0
7.53,7.53,7.53,7.53,5.606766,0.4407931,5.7269845,0.0
7.54,7.54,7.54,7.54,5.607741,0.4406752,5.7263255,0.0
7.55,7.55,7.55,7.55,5.5606246,0.44076192,5.7312293,0.0
7.56,7.56,7.56,7.56,5.5948644,0.44072637,5.730727,0.0
7.57,7.57,7.57,7.57,5.5463805,0.44051507,5.7385573,0.0
7.58,7.58,7.58,7.58,5.572222,0.4408712,5.741164,0.0
7.59,7.59,7.59,7.59,5.542023,0.44035423,5.742651,0.0
7.6,7.6,7.6,7.6,5.528859,0.44090077,5.7337255,0.0
7.61,7.61,7.61,7.61,5.533878,0.4411129,5.7305984,0.0
7.62,7.62,7.62,7.62,5.6036296,0.44079697,5.7257543,0.0
7.63,7.63,7.63,7.63,5.6540194,0.4404146,5.7270856,0.0
7.64,7.64,7.64,7.64,5.6521554,0.4407154,5.7224317,0.0
7.65,7.65,7.65,7.65,5.6712003,0.44054788,5.723914,0.0
7.66,7.66,7.66,7.66,5.5928206,0.44094983,5.7359133,0.0
7.67,7.67,7.67,7.67,5.574992,0.4406454,5.7434144,0.0
7.68,7.68,7.68,7.68,5.466118,0.44092646,5.7581005,0.0
7.69,7.69,7.69,7.69,5.467027,0.44084463,5.7685184,0.0
7.7,7.7,7.7,7.7,5.4572797,0.44081908,5.7647495,0.0
7.71,7.71,7.71,7.71,5.4527574,0.44109505,5.7666736,0.0
7.72,7.72,7.72,7.72,5.48397,0.44089916,5.7668595,0.0
7.73,7.73,7.73,7.73,5.5310016,0.44074947,5.7659135,0.0
7.74,7.74,7.74,7.74,5.5968075,0.44085446,5.7611117,0.0
7.75,7.75,7.75,7.75,5.6466517,0.44125563,5.7627144,0.0
7.76,7.76,7.76,7.76,5.6038136,0.44071233,5.7630305,0.0
7.77,7.77,7.77,7.77,5.578858,0.44103223,5.7602353,0.0
7.78,7.78,7.78,7.78,5.5963883,0.44048953,5.7583785,0.0
7.79,7.79,7.79,7.79,5.5746255,0.44083762,5.7576027,0.0
7.8,7.8,7.8,7.8,5.563323,0.44114608,5.7572513,0.0
7.81,7.81,7.81,7.81,5.603974,0.4409011,5.7499146,0.0
7.82,7.82,7.82,7.82,5.610461,0.44033325,5.7566357,0.0
7.83,7.83,7.83,7.83,5.754299,0.44073862,5.7441382,0.0
7.84,7.84,7.84,7.84,5.8120522,0.44119155,5.739101,0.0
7.85,7.85,7.85,7.85,5.900901,0.44102472,5.728386,0.0
7.86,7.86,7.86,7.86,5.9201713,0.44112644,5.7327547,0.0
7.87,7.87,7.87,7.87,5.938095,0.44095916,5.7274103,0.0
7.88,7.88,7.88,7.88,5.9665112,0.44121477,5.7377596,0.0
7.89,7.89,7.89,7.89,5.924716,0.4405808,5.7414203,0.0
7.9,7.9,7.9,7.9,5.8965983,0.44123694,5.740169,0.0
7.91,7.91,7.91,7.91,5.9206758,0.44129467,5.7533116,0.0
7.92,7.92,7.92,7.92,5.915016,0.4407334,5.7542744,0.0
7.93,7.93,7.93,7.93,5.899126,0.44109055,5.7587037,0.0
7.94,7.94,7.94,7.94,5.8866725,0.4405904,5.762971,0.0
7.95,7.95,7.95,7.95,5.889233,0.4406924,5.7560744,0.0
7.96,7.96,7.96,7.96,5.876681,0.44114184,5.740667,0.0
7.97,7.97,7.97,7.97,5.8516536,0.44076934,5.7444496,0.0
7.98,7.98,7.98,7.98,5.8553085,0.44117174,5.7417526,0.0
7.99,7.99,7.99,7.99,5.8330407,0.44107026,5.7534733,0.0
8.0,8.0,8.0,8.0,5.8113546,0.44118127,5.76343,0.0
8.01,8.01,8.01,8.01,5.752238,0.44099972,5.7631536,0.0
8.02,8.02,8.02,8.02,5.7149153,0.4408104,5.7631574,0.0
8.03,8.03,8.03,8.03,5.742487,0.44085914,5.7596116,0.0
8.04,8.04,8.04,8.04,5.721452,0.44061992,5.7660437,0.0
8.05,8.05,8.05,8.05,5.748304,0.44037235,5.7606516,0.0
8.06,8.06,8.06,8.06,5.754232,0.44116107,5.754124,0.0
8.07,8.07,8.07,8.07,5.8310213,0.4406309,5.7568803,0.0
8.08,8.08,8.08,8.08,5.8858223,0.4409472,5.7462864,0.0
8.09,8.09,8.09,8.09,6.002092,0.44104517,5.723332,0.0
8.1,8.1,8.1,8.1,6.1380305,0.44093847,5.7272587,0.0
8.11,8.11,8.11,8.11,6.2527866,0.44054878,5.7091827,0.0
8.12,8.12,8.12,8.12,6.32074,0.44123918,5.709418,0.0
8.13,8.13,8.13,8.13,6.326284,0.4406543,5.710831,0.0
8.14,8.14,8.14,8.14,6.250682,0.4410243,5.69703,0.0
8.15,8.15,8.15,8.15,6.2505755,0.44095442,5.701167,0.0
8.16,8.16,8.16,8.16,6.2367516,0.44113743,5.7217727,0.0
8.17,8.17,8.17,8.17,6.231118,0.44025388,5.7320833,0.0
8.18,8.18,8.18,8.18,6.21222,0.44125277,5.7427573,0.0
8.19,8.19,8.19,8.19,6.197141,0.44039318,5.7389703,0.0
8.2,8.2,8.2,8.2,6.22292,0.44122842,5.7431793,0.0
8.21,8.21,8.21,8.21,6.1824007,0.44122246,5.7467475,0.0
8.22,8.22,8.22,8.22,6.1787763,0.44129518,5.756117,0.0
8.23,8.23,8.23,8.23,6.167415,0.44079298,5.757899,0.0
8.24,8.24,8.24,8.24,6.210746,0.44112426,5.7503657,0.0
8.25,8.25,8.25,8.25,6.1946616,0.44096944,5.7584777,0.0
8.26,8.26,8.26,8.26,6.159306,0.4409664,5.7558675,0.0
8.27,8.27,8.27,8.27,6.137368,0.44086495,5.7499595,0.0
8.28,8.28,8.28,8.28,6.1303167,0.4412545,5.755933,0.0
8.29,8.29,8.29,8.29,6.10699,0.44093508,5.750092,0.0
8.3,8.3,8.3,8.3,6.1136227,0.4407914,5.7473855,0.0
8.31,8.31,8.31,8.31,6.1005197,0.44103128,5.7508774,0.0
8.32,8.32,8.32,8.32,6.076051,0.441092,5.7433605,0.0
8.33,8.33,8.33,8.33,6.0651927,0.4406661,5.735586,0.0
8.34,8.34,8.34,8.34,6.1077213,0.44094372,5.7271485,0.0
8.35,8.35,8.35,8.35,6.115474,0.4405373,5.719497,0.0
8.36,8.36,8.36,8.36,6.0796013,0.44086424,5.7157083,0.0
8.37,8.37,8.37,8.37,5.9739065,0.44066054,5.704191,0.0
8.38,8.38,8.38,8.38,5.8713636,0.4407261,5.71958,0.0
8.39,8.39,8.39,8.39,5.809988,0.44138366,5.737718,0.0
8.4,8.4,8.4,8.4,5.70937,0.44112498,5.7301726,0.0
8.41,8.41,8.41,8.41,5.681971,0.4406595,5.721446,0.0
8.42,8.42,8.42,8.42,5.7099695,0.44078502,5.7114673,0.0
8.43,8.43,8.43,8.43,5.801605,0.44061947,5.694847,0.0
8.44,8.44,8.44,8.44,5.889049,0.4412263,5.686902,0.0
8.45,8.45,8.45,8.45,6.0095534,0.44088408,5.680486,0.0
8.46,8.46,8.46,8.46,6.031577,0.44103488,5.6659,0.0
8.47,8.47,8.47,8.47,6.042042,0.4412344,5.6674423,0.0
8.48,8.48,8.48,8.48,6.036337,0.44066674,5.6758137,0.0
8.49,8.49,8.49,8.49,5.996634,0.4409533,5.665822,0.0
8.5,8.5,8.5,8.5,5.943709,0.4411706,5.6868668,0.0
8.51,8.51,8.51,8.51,5.866667,0.44083324,5.7004457,0.0
8.52,8.52,8.52,8.52,5.783008,0.44028705,5.724644,0.0
8.53,8.53,8.53,8.53,5.5929346,0.441075,5.7431555,0.0
8.54,8.54,8.54,8.54,5.319585,0.44097653,5.7587485,0.0
8.55,8.55,8.55,8.55,5.0501695,0.44047368,5.764889,0.0
8.56,8.56,8.56,8.56,4.8097086,0.4407566,5.7608323,0.0
8.57,8.57,8.57,8.57,4.640059,0.44069752,5.7450976,0.0
8.58,8.58,8.58,8.58,4.5534325,0.440519,5.7508907,0.0
8.59,8.59,8.59,8.59,4.316122,0.440544,5.736623,0.0
8.6,8.6,8.6,8.6,4.1680627,0.4406288,5.7389293,0.0
8.61,8.61,8.61,8.61,4.0188847,0.44054854,5.7334766,0.0
8.62,8.62,8.62,8.62,3.980103,0.44128355,5.739986,0.0
8.63,8.63,8.63,8.63,3.9331126,0.44063586,5.7347174,0.0
8.64,8.64,8.64,8.64,3.859919,0.4411101,5.723594,0.0
8.65,8.65,8.65,8.65,3.8558526,0.44070852,5.7331142,0.0
8.66,8.66,8.66,8.66,3.90644,0.440424,5.741344,0.0
8.67,8.67,8.67,8.67,3.898935,0.4401252,5.734757,0.0
8.68,8.68,8.68,8.68,3.968752,0.44060764,5.7445292,0.0
8.69,8.69,8.69,8.69,3.9482753,0.4401071,5.720179,0.0
8.7,8.7,8.7,8.7,4.004847,0.44094056,5.7220187,0.0
8.71,8.71,8.71,8.71,4.0480075,0.44033584,5.7101398,0.0
8.72,8.72,8.72,8.72,4.1263046,0.44001174,5.706109,0.0
8.73,8.73,8.73,8.73,4.204292,0.43927988,5.697527,0.0
8.74,8.74,8.74,8.74,4.2988977,0.4403983,5.698736,0.0
8.75,8.75,8.75,8.75,4.3940015,0.4405303,5.712802,0.0
8.76,8.76,8.76,8.76,4.4836125,0.4404959,5.7119308,0.0
8.77,8.77,8.77,8.77,4.631014,0.44055885,5.7251296,0.0
8.78,8.78,8.78,8.78,4.76989,0.4406418,5.72727,0.0
8.79,8.79,8.79,8.79,4.9630995,0.44075453,5.7336507,0.0
8.8,8.8,8.8,8.8,5.1349497,0.44051322,5.750356,0.0
8.81,8.81,8.81,8.81,5.2498097,0.44099188,5.748709,0.0
8.82,8.82,8.82,8.82,5.3375783,0.44117093,5.743045,0.0
8.83,8.83,8.83,8.83,5.432139,0.44061172,5.746298,0.0
8.84,8.84,8.84,8.84,5.516238,0.4403591,5.7472444,0.0
8.85,8.85,8.85,8.85,5.6019893,0.44061598,5.749714,0.0
8.86,8.86,8.86,8.86,5.6979823,0.44096678,5.747187,0.0
8.87,8.87,8.87,8.87,5.785375,0.44111323,5.7396545,0.0
8.88,8.88,8.88,8.88,5.8698106,0.44089672,5.7376814,0.0
8.89,8.89,8.89,8.89,5.9222136,0.4407283,5.7349596,0.0
8.9,8.9,8.9,8.9,6.022434,0.44069108,5.7336497,0.0
8.91,8.91,8.91,8.91,6.099949,0.44116,5.7219048,0.0
8.92,8.92,8.92,8.92,6.2063565,0.4411145,5.7099104,0.0
8.93,8.93,8.93,8.93,6.2314777,0.44078982,5.708407,0.0
8.94,8.94,8.94,8.94,6.2904553,0.4405009,5.7061014,0.0
8.95,8.95,8.95,8.95,6.3807473,0.4410254,5.697328,0.0
8.96,8.96,8.96,8.96,6.4270377,0.44065177,5.69671,0.0
8.97,8.97,8.97,8.97,6.4666753,0.44112864,5.6917114,0.0
8.98,8.98,8.98,8.98,6.476283,0.44087306,5.688274,0.0
8.99,8.99,8.99,8.99,6.491818,0.44041955,5.68217,0.0
9.0,9.0,9.0,9.0,6.5216565,0.4407582,5.687193,0.0
9.01,9.01,9.01,9.01,6.546667,0.44124582,5.699118,0.0
9.02,9.02,9.02,9.02,6.5300775,0.44085982,5.72572,0.0
9.03,9.03,9.03,9.03,6.4751315,0.44099477,5.7093005,0.0
9.04,9.04,9.04,9.04,6.462153,0.44106525,5.704645,0.0
9.05,9.05,9.05,9.05,6.419927,0.4410985,5.690591,0.0
9.06,9.06,9.06,9.06,6.412719,0.4409703,5.679166,0.0
9.07,9.07,9.07,9.07,6.4353633,0.44131574,5.669101,0.0
9.08,9.08,9.08,9.08,6.4216566,0.44110823,5.659495,0.0
9.09,9.09,9.09,9.09,6.413344,0.44127026,5.652908,0.0
9.1,9.1,9.1,9.1,6.334501,0.44103342,5.642653,0.0
9.11,9.11,9.11,9.11,6.333286,0.44066855,5.6291995,0.0
9.12,9.12,9.12,9.12,6.394483,0.4408938,5.6249866,0.0
9.13,9.13,9.13,9.13,6.3913093,0.4405359,5.6391845,0.0
9.14,9.14,9.14,9.14,6.349717,0.44093302,5.6662407,0.0
9.15,9.15,9.15,9.15,6.337446,0.44030324,5.687677,0.0
9.16,9.16,9.16,9.16,6.2931743,0.44071978,5.6946917,0.0
9.17,9.17,9.17,9.17,6.3097258,0.44091725,5.7035604,0.0
9.18,9.18,9.18,9.18,6.3270187,0.44065958,5.699656,0.0
9.19,9.19,9.19,9.19,6.3521175,0.4409309,5.699445,0.0
9.2,9.2,9.2,9.2,6.3518257,0.44117808,5.703805,0.0
9.21,9.21,9.21,9.21,6.354179,0.44110495,5.7043724,0.0
9.22,9.22,9.22,9.22,6.3094554,0.44057706,5.703457,0.0
9.23,9.23,9.23,9.23,6.3071046,0.44097036,5.697981,0.0
9.24,9.24,9.24,9.24,6.311745,0.44020978,5.687374,0.0
9.25,9.25,9.25,9.25,6.292515,0.44075114,5.669883,0.0
9.26,9.26,9.26,9.26,6.292548,0.44055083,5.6544547,0.0
9.27,9.27,9.27,9.27,6.323753,0.44118193,5.6378136,0.0
9.28,9.28,9.28,9.28,6.3989186,0.4408466,5.6246686,0.0
9.29,9.29,9.29,9.29,6.475506,0.4408335,5.616557,0.0
9.3,9.3,9.3,9.3,6.5217943,0.44084248,5.603982,0.0
9.31,9.31,9.31,9.31,6.6113567,0.4407973,5.5979238,0.0
9.32,9.32,9.32,9.32,6.635533,0.44133082,5.5853605,0.0
9.33,9.33,9.33,9.33,6.6380606,0.44088712,5.600402,0.0
9.34,9.34,9.34,9.34,6.621599,0.44064888,5.601596,0.0
9.35,9.35,9.35,9.35,6.6048765,0.44133043,5.6053753,0.0
9.36,9.36,9.36,9.36,6.592826,0.44137102,5.6139245,0.0
9.37,9.37,9.37,9.37,6.5785246,0.44115004,5.6237984,0.0
9.38,9.38,9.38,9.38,6.5793486,0.44105235,5.63422,0.0
9.39,9.39,9.39,9.39,6.561999,0.44116417,5.6453714,0.0
9.4,9.4,9.4,9.4,6.506619,0.44038516,5.640434,0.0
9.41,9.41,9.41,9.41,6.4602094,0.44068003,5.647336,0.0
9.42,9.42,9.42,9.42,6.430133,0.44091302,5.6500883,0.0
9.43,9.43,9.43,9.43,6.4306536,0.44089663,5.6590743,0.0
9.44,9.44,9.44,9.44,6.4296594,0.44111183,5.6706767,0.0
9.45,9.45,9.45,9.45,6.4105597,0.44076523,5.6805882,0.0
9.46,9.46,9.46,9.46,6.4027553,0.4413994,5.6845345,0.0
9.47,9.47,9.47,9.47,6.3907824,0.4409054,5.677673,0.0
9.48,9.48,9.48,9.48,6.3677006,0.44128722,5.684376,0.0
9.49,9.49,9.49,9.49,6.3753133,0.4408196,5.6753445,0.0
9.5,9.5,9.5,9.5,6.4054317,0.44092715,5.674407,0.0
9.51,9.51,9.51,9.51,6.4286146,0.44131482,5.6689095,0.0
9.52,9.52,9.52,9.52,6.4384656,0.44059607,5.6667542,0.0
9.53,9.53,9.53,9.53,6.467132,0.44090566,5.6658206,0.0
9.54,9.54,9.54,9.54,6.467249,0.4412011,5.66131,0.0
9.55,9.55,9.55,9.55,6.495108,0.44082475,5.654021,0.0
9.56,9.56,9.56,9.56,6.4760528,0.44052023,5.6514125,0.0
9.57,9.57,9.57,9.57,6.4717264,0.44127762,5.6459155,0.0
9.58,9.58,9.58,9.58,6.4657245,0.44119215,5.6480274,0.0
9.59,9.59,9.59,9.59,6.4210973,0.4405645,5.660049,0.0
9.6,9.6,9.6,9.6,6.3957596,0.44055003,5.662259,0.0
9.61,9.61,9.61,9.61,6.4036856,0.44047475,5.660692,0.0
9.62,9.62,9.62,9.62,6.4176908,0.44077954,5.667058,0.0
9.63,9.63,9.63,9.63,6.3952622,0.4408193,5.670874,0.0
9.64,9.64,9.64,9.64,6.403544,0.44155893,5.674637,0.0
9.65,9.65,9.65,9.65,6.4035454,0.44064936,5.67862,0.0
9.66,9.66,9.66,9.66,6.4146876,0.44115064,5.686115,0.0
9.67,9.67,9.67,9.67,6.406423,0.44104677,5.686734,0.0
9.68,9.68,9.68,9.68,6.3913155,0.44152537,5.687274,0.0
9.69,9.69,9.69,9.69,6.3831873,0.44067958,5.684118,0.0
9.7,9.7,9.7,9.7,6.353782,0.4409826,5.6772723,0.0
9.71,9.71,9.71,9.71,6.339825,0.440803,5.6773562,0.0
9.72,9.72,9.72,9.72,6.3275337,0.4409905,5.6754746,0.0
9.73,9.73,9.73,9.73,6.3263364,0.4405337,5.6649685,0.0
9.74,9.74,9.74,9.74,6.318901,0.44092405,5.6621456,0.0
9.75,9.75,9.75,9.75,6.3204026,0.44123086,5.6714125,0.0
9.76,9.76,9.76,9.76,6.369333,0.4411552,5.669952,0.0
9.77,9.77,9.77,9.77,6.356547,0.440755,5.6834707,0.0
9.78,9.78,9.78,9.78,6.360917,0.44064766,5.680548,0.0
9.79,9.79,9.79,9.79,6.411833,0.44118357,5.6794567,0.0
9.8,9.8,9.8,9.8,6.4357405,0.4410929,5.6654024,0.0
9.81,9.81,9.81,9.81,6.420836,0.44117746,5.670338,0.0
9.82,9.82,9.82,9.82,6.4440327,0.4407665,5.6618023,0.0
9.83,9.83,9.83,9.83,6.468132,0.4404524,5.660561,0.0
9.84,9.84,9.84,9.84,6.480735,0.44120497,5.6573973,0.0
9.85,9.85,9.85,9.85,6.487074,0.44119486,5.651055,0.0
9.86,9.86,9.86,9.86,6.5410333,0.44064194,5.641459,0.0
9.87,9.87,9.87,9.87,6.5135903,0.4411166,5.641643,0.0
9.88,9.88,9.88,9.88,6.5283575,0.44046596,5.6435914,0.0
9.89,9.89,9.89,9.89,6.5476027,0.44103086,5.6325,0.0
9.9,9.9,9.9,9.9,6.5381837,0.44091037,5.630467,0.0
9.91,9.91,9.91,9.91,6.539056,0.44072545,5.639128,0.0
9.92,9.92,9.92,9.92,6.5317054,0.44083533,5.625705,0.0
9.93,9.93,9.93,9.93,6.497908,0.44090563,5.6368175,0.0
9.94,9.94,9.94,9.94,6.4916286,0.441071,5.631906,0.0
9.95,9.95,9.95,9.95,6.463045,0.44045272,5.639288,0.0
9.96,9.96,9.96,9.96,6.442379,0.44131702,5.6445494,0.0
9.97,9.97,9.97,9.97,6.426929,0.44074932,5.6485195,0.0
9.98,9.98,9.98,9.98,6.4441223,0.44071078,5.6631117,0.0
9.99,9.99,9.99,9.99,6.4078994,0.4406808,5.6803155,0.0
10.0,10.0,10.0,10.0,6.323897,0.44126555,5.6762257,0.0
10.01,10.01,10.01,10.01,6.344798,0.44094002,5.6630554,0.0
10.02,10.02,10.02,10.02,6.355321,0.440397,5.6538215,0.0
10.03,10.03,10.03,10.03,6.385871,0.44075242,5.632205,0.0
10.04,10.04,10.04,10.04,6.434977,0.44109887,5.6289153,0.0
10.05,10.05,10.05,10.05,6.497914,0.4407085,5.618575,0.0
10.06,10.06,10.06,10.06,6.569492,0.44151384,5.6155014,0.0
10.07,10.07,10.07,10.07,6.654924,0.4404502,5.6056747,0.0
10.08,10.08,10.08,10.08,6.6864896,0.4413168,5.625417,0.0
10.09,10.09,10.09,10.09,6.716272,0.44141594,5.6116314,0.0
10.1,10.1,10.1,10.1,6.7336183,0.44111776,5.6151404,0.0
10.11,10.11,10.11,10.11,6.736774,0.4410061,5.6026335,0.0
10.12,10.12,10.12,10.12,6.7601166,0.4414557,5.587375,0.0
10.13,10.13,10.13,10.13,6.7752013,0.4411481,5.5870795,0.0
10.14,10.14,10.14,10.14,6.770306,0.44146985,5.5806594,0.0
10.15,10.15,10.15,10.15,6.7580695,0.44089988,5.572664,0.0
10.16,10.16,10.16,10.16,6.754521,0.4413494,5.574846,0.0
10.17,10.17,10.17,10.17,6.793468,0.44115415,5.5673404,0.0
10.18,10.18,10.18,10.18,6.791559,0.44132257,5.5429187,0.0
10.19,10.19,10.19,10.19,6.7980237,0.4413651,5.5514565,0.0
10.2,10.2,10.2,10.2,6.7993054,0.4411078,5.5531697,0.0
10.21,10.21,10.21,10.21,6.778546,0.44112378,5.5332403,0.0
10.22,10.22,10.22,10.22,6.814031,0.44089705,5.5110955,0.0
10.23,10.23,10.23,10.23,6.8609695,0.44071606,5.50412,0.0
10.24,10.24,10.24,10.24,6.8897996,0.44092533,5.4976764,0.0
10.25,10.25,10.25,10.25,6.8995366,0.44061962,5.4967785,0.0
10.26,10.26,10.26,10.26,6.912478,0.4410307,5.4917603,0.0
10.27,10.27,10.27,10.27,6.9284225,0.44088617,5.488645,0.0
10.28,10.28,10.28,10.28,6.938688,0.4407762,5.4923234,0.0
10.29,10.29,10.29,10.29,6.9538155,0.44139463,5.4857626,0.0
10.3,10.3,10.3,10.3,6.952807,0.44134247,5.491123,0.0
10.31,10.31,10.31,10.31,6.9566765,0.4409516,5.4906464,0.0
10.32,10.32,10.32,10.32,6.963537,0.44125015,5.490568,0.0
10.33,10.33,10.33,10.33,6.972101,0.44044447,5.4852257,0.0
10.34,10.34,10.34,10.34,6.973258,0.44053558,5.489178,0.0
10.35,10.35,10.35,10.35,6.9797497,0.44092774,5.493616,0.0
10.36,10.36,10.36,10.36,6.9814496,0.44062266,5.488996,0.0
10.37,10.37,10.37,10.37,6.9847608,0.44044426,5.487875,0.0
10.38,10.38,10.38,10.38,6.9862285,0.4412928,5.492204,0.0
10.39,10.39,10.39,10.39,6.9847445,0.44043893,5.4936013,0.0
10.4,10.4,10.4,10.4,6.97977,0.4412691,5.4895773,0.0
10.41,10.41,10.41,10.41,6.986561,0.44086784,5.492637,0.0
10.42,10.42,10.42,10.42,6.98447,0.44092545,5.493784,0.0
10.43,10.43,10.43,10.43,6.9780197,0.4410658,5.5016384,0.0
10.44,10.44,10.44,10.44,6.9761987,0.44140974,5.509196,0.0
10.45,10.45,10.45,10.45,6.961993,0.44077435,5.505953,0.0
10.46,10.46,10.46,10.46,6.954389,0.4405751,5.522333,0.0
10.47,10.47,10.47,10.47,6.936311,0.44059846,5.533121,0.0
10.48,10.48,10.48,10.48,6.9142256,0.44047764,5.5360765,0.0
10.49,10.49,10.49,10.49,6.949384,0.44127542,5.519466,0.0
10.5,10.5,10.5,10.5,6.8623366,0.44113404,5.557868,0.0
10.51,10.51,10.51,10.51,6.822672,0.4404702,5.583556,0.0
10.52,10.52,10.52,10.52,6.802528,0.44101673,5.596535,0.0
10.53,10.53,10.53,10.53,6.8102922,0.4409697,5.599083,0.0
10.54,10.54,10.54,10.54,6.8127604,0.4406136,5.6138587,0.0
10.55,10.55,10.55,10.55,6.797918,0.44073316,5.6209106,0.0
10.56,10.56,10.56,10.56,6.7826734,0.44121388,5.637212,0.0
10.57,10.57,10.57,10.57,6.7817755,0.44070056,5.650256,0.0
10.58,10.58,10.58,10.58,6.774242,0.44103685,5.665467,0.0
10.59,10.59,10.59,10.59,6.752195,0.44140136,5.684589,0.0
10.6,10.6,10.6,10.6,6.712262,0.4411191,5.6893983,0.0
10.61,10.61,10.61,10.61,6.6508703,0.4408126,5.7026334,0.0
10.62,10.62,10.62,10.62,6.6125517,0.44063985,5.6955705,0.0
10.63,10.63,10.63,10.63,6.5646605,0.44095165,5.694705,0.0
10.64,10.64,10.64,10.64,6.490125,0.4404777,5.687209,0.0
10.65,10.65,10.65,10.65,6.4555807,0.44092977,5.6902432,0.0
10.66,10.66,10.66,10.66,6.475866,0.44032106,5.692453,0.0
10.67,10.67,10.67,10.67,6.5079203,0.44094938,5.6806135,0.0
10.68,10.68,10.68,10.68,6.476572,0.4406672,5.6769047,0.0
10.69,10.69,10.69,10.69,6.3891244,0.44095907,5.686225,0.0
10.7,10.7,10.7,10.7,6.386394,0.44092533,5.6768155,0.0
10.71,10.71,10.71,10.71,6.4059625,0.44084895,5.6667213,0.0
10.72,10.72,10.72,10.72,6.394726,0.44070226,5.6676497,0.0
10.73,10.73,10.73,10.73,6.400521,0.44080642,5.6594243,0.0
10.74,10.74,10.74,10.74,6.399273,0.44116667,5.662389,0.0
10.75,10.75,10.75,10.75,6.4288306,0.440595,5.6564755,0.0
10.76,10.76,10.76,10.76,6.416326,0.4408644,5.671629,0.0
10.77,10.77,10.77,10.77,6.4104314,0.44037616,5.6746836,0.0
10.78,10.78,10.78,10.78,6.4084363,0.4407593,5.690203,0.0
10.79,10.79,10.79,10.79,6.423155,0.44131252,5.6956763,0.0
10.8,10.8,10.8,10.8,6.3761973,0.4412543,5.719428,0.0
10.81,10.81,10.81,10.81,6.352007,0.4408082,5.729666,0.0
10.82,10.82,10.82,10.82,6.310457,0.44067174,5.7424235,0.0
10.83,10.83,10.83,10.83,6.3028045,0.44053757,5.7441173,0.0
10.84,10.84,10.84,10.84,6.277257,0.44104436,5.7457547,0.0
10.85,10.85,10.85,10.85,6.264638,0.4412746,5.7560163,0.0
10.86,10.86,10.86,10.86,6.249919,0.4412497,5.758662,0.0
10.87,10.87,10.87,10.87,6.2589607,0.44085452,5.7561994,0.0
10.88,10.88,10.88,10.88,6.2255073,0.44111112,5.764821,0.0
10.89,10.89,10.89,10.89,6.2345505,0.44110847,5.7689157,0.0
10.9,10.9,10.9,10.9,6.205815,0.44076222,5.781758,0.0
10.91,10.91,10.91,10.91,6.1857224,0.44105613,5.778007,0.0
10.92,10.92,10.92,10.92,6.145904,0.4412671,5.7672086,0.0
10.93,10.93,10.93,10.93,6.140653,0.4407868,5.7814956,0.0
10.94,10.94,10.94,10.94,6.136985,0.44089785,5.7709465,0.0
10.95,10.95,10.95,10.95,6.113821,0.4407132,5.7817144,0.0
10.96,10.96,10.96,10.96,6.1298804,0.4413453,5.7742424,0.0
10.97,10.97,10.97,10.97,6.1032557,0.44055724,5.780594,0.0
10.98,10.98,10.98,10.98,6.11262,0.44095036,5.778596,0.0
10.99,10.99,10.99,10.99,6.0935082,0.44110623,5.7802653,0.0
11.0,11.0,11.0,11.0,6.0941405,0.44092518,5.77105,0.0
11.01,11.01,11.01,11.01,6.0977807,0.44118062,5.7766643,0.0
11.02,11.02,11.02,11.02,6.0756383,0.44069538,5.777898,0.0
11.03,11.03,11.03,11.03,6.04315,0.44093803,5.779214,0.0
11.04,11.04,11.04,11.04,6.0529327,0.4407603,5.776197,0.0
11.05,11.05,11.05,11.05,6.0634723,0.44117206,5.778418,0.0


==> dataEV76C661parkingLot1Branch.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.786794
0.01,0.01,0.01,0.01,0.0,0.0,0.0,2.7664423
0.02,0.02,0.02,0.02,0.0,0.0,0.0,2.78490149
0.03,0.03,0.03,0.03,0.0,0.0,0.0,2.78669189
0.04,0.04,0.04,0.04,0.0,0.0,0.0,2.77216451
0.05,0.05,0.05,0.05,0.0,0.0,0.0,2.76397443
0.06,0.06,0.06,0.06,0.0,0.0,0.0,2.76463642
0.07,0.07,0.07,0.07,0.0,0.0,0.0,2.79702982
0.08,0.08,0.08,0.08,0.0,0.0,0.0,2.76870205
0.09,0.09,0.09,0.09,0.0,0.0,0.0,2.7899154
0.1,0.1,0.1,0.1,0.0,0.0,0.0,2.76013148
0.11,0.11,0.11,0.11,0.0,0.0,0.0,2.77900053
0.12,0.12,0.12,0.12,0.0,0.0,0.0,2.77229087
0.13,0.13,0.13,0.13,0.0,0.0,0.0,2.77553738
0.14,0.14,0.14,0.14,0.0,0.0,0.0,2.79617402
0.15,0.15,0.15,0.15,0.0,0.0,0.0,2.77582205
0.16,0.16,0.16,0.16,0.0,0.0,0.0,2.78024655
0.17,0.17,0.17,0.17,0.0,0.0,0.0,2.77480589
0.18,0.18,0.18,0.18,0.0,0.0,0.0,2.76691673
0.19,0.19,0.19,0.19,0.0,0.0,0.0,2.80434078
0.2,0.2,0.2,0.2,0.0,0.0,0.0,2.78527948
0.21,0.21,0.21,0.21,0.0,0.0,0.0,2.7823382
0.22,0.22,0.22,0.22,0.0,0.0,0.0,2.75188928
0.23,0.23,0.23,0.23,0.0,0.0,0.0,2.7875652
0.24,0.24,0.24,0.24,0.0,0.0,0.0,2.74723001
0.25,0.25,0.25,0.25,0.0,0.0,0.0,2.75679837
0.26,0.26,0.26,0.26,0.0,0.0,0.0,2.76286454
0.27,0.27,0.27,0.27,0.0,0.0,0.0,2.75639393
0.28,0.28,0.28,0.28,0.0,0.0,0.0,2.77846707
0.29,0.29,0.29,0.29,0.0,0.0,0.0,2.78398925
0.3,0.3,0.3,0.3,0.0,0.0,0.0,2.78923631
0.31,0.31,0.31,0.31,0.0,0.0,0.0,2.77930901
0.32,0.32,0.32,0.32,0.0,0.0,0.0,2.77216531
0.33,0.33,0.33,0.33,0.0,0.0,0.0,2.77653461
0.34,0.34,0.34,0.34,0.0,0.0,0.0,2.7510112
0.35,0.35,0.35,0.35,0.0,0.0,0.0,2.76782628
0.36,0.36,0.36,0.36,0.0,0.0,0.0,2.78755348
0.37,0.37,0.37,0.37,0.0,0.0,0.0,2.7985823
0.38,0.38,0.38,0.38,0.0,0.0,0.0,2.75147552
0.39,0.39,0.39,0.39,0.0,0.0,0.0,2.81431355
0.4,0.4,0.4,0.4,0.0,0.0,0.0,2.79575569
0.41,0.41,0.41,0.41,0.0,0.0,0.0,2.84755126
0.42,0.42,0.42,0.42,0.0,0.0,0.0,2.81610589
0.43,0.43,0.43,0.43,0.0,0.0,0.0,2.78770649
0.44,0.44,0.44,0.44,0.0,0.0,0.0,2.76644922
0.45,0.45,0.45,0.45,0.0,0.0,0.0,2.76795581
0.46,0.46,0.46,0.46,0.0,0.0,0.0,2.7794964
0.47,0.47,0.47,0.47,0.0,0.0,0.0,2.78273873
0.48,0.48,0.48,0.48,0.0,0.0,0.0,2.79153281
0.49,0.49,0.49,0.49,0.0,0.0,0.0,2.78068837
0.5,0.5,0.5,0.5,0.0,0.0,0.0,2.7766533
0.51,0.51,0.51,0.51,0.0,0.0,0.0,2.77834423
0.52,0.52,0.52,0.52,0.0,0.0,0.0,2.7721832
0.53,0.53,0.53,0.53,0.0,0.0,0.0,2.76866058
0.54,0.54,0.54,0.54,0.0,0.0,0.0,2.786418
0.55,0.55,0.55,0.55,0.0,0.0,0.0,2.77995149
0.56,0.56,0.56,0.56,0.0,0.0,0.0,2.78349976
0.57,0.57,0.57,0.57,0.0,0.0,0.0,2.78952756
0.58,0.58,0.58,0.58,0.0,0.0,0.0,2.74802547
0.59,0.59,0.59,0.59,0.0,0.0,0.0,2.67763739
0.6,0.6,0.6,0.6,0.0,0.0,0.0,2.64652715
0.61,0.61,0.61,0.61,0.0,0.0,0.0,2.62855204
0.62,0.62,0.62,0.62,0.0,0.0,0.0,2.60214543
0.63,0.63,0.63,0.63,0.0,0.0,0.0,2.62438091
0.64,0.64,0.64,0.64,0.0,0.0,0.0,2.58329949
0.65,0.65,0.65,0.65,0.0,0.0,0.0,2.57402021
0.66,0.66,0.66,0.66,0.0,0.0,0.0,2.59637895
0.67,0.67,0.67,0.67,0.0,0.0,0.0,2.57301053
0.68,0.68,0.68,0.68,0.0,0.0,0.0,2.63908309
0.69,0.69,0.69,0.69,0.0,0.0,0.0,2.69915043
0.7,0.7,0.7,0.7,0.0,0.0,0.0,2.75574257
0.71,0.71,0.71,0.71,0.0,0.0,0.0,2.78626144
0.72,0.72,0.72,0.72,0.0,0.0,0.0,2.76263369
0.73,0.73,0.73,0.73,0.0,0.0,0.0,2.80129972
0.74,0.74,0.74,0.74,0.0,0.0,0.0,2.80634502
0.75,0.75,0.75,0.75,0.0,0.0,0.0,2.78730448
0.76,0.76,0.76,0.76,0.0,0.0,0.0,2.84887253
0.77,0.77,0.77,0.77,0.0,0.0,0.0,2.87638875
0.78,0.78,0.78,0.78,0.0,0.0,0.0,2.91115282
0.79,0.79,0.79,0.79,0.0,0.0,0.0,2.91157984
0.8,0.8,0.8,0.8,0.0,0.0,0.0,2.88421847
0.81,0.81,0.81,0.81,0.0,0.0,0.0,2.82887548
0.82,0.82,0.82,0.82,0.0,0.0,0.0,2.89088687
0.83,0.83,0.83,0.83,0.0,0.0,0.0,2.91005936
0.84,0.84,0.84,0.84,0.0,0.0,0.0,2.87113575
0.85,0.85,0.85,0.85,0.0,0.0,0.0,2.87857695
0.86,0.86,0.86,0.86,0.0,0.0,0.0,2.80759684
0.87,0.87,0.87,0.87,0.0,0.0,0.0,2.84834635
0.88,0.88,0.88,0.88,0.0,0.0,0.0,2.8843272
0.89,0.89,0.89,0.89,0.0,0.0,0.0,2.89383649
0.9,0.9,0.9,0.9,0.0,0.0,0.0,2.94123186
0.91,0.91,0.91,0.91,0.0,0.0,0.0,2.94466158
0.92,0.92,0.92,0.92,0.0,0.0,0.0,2.94237846
0.93,0.93,0.93,0.93,0.0,0.0,0.0,3.00836486
0.94,0.94,0.94,0.94,0.0,0.0,0.0,3.00449086
0.95,0.95,0.95,0.95,0.0,0.0,0.0,3.01736226
0.96,0.96,0.96,0.96,0.0,0.0,0.0,3.0303295
0.97,0.97,0.97,0.97,0.0,0.0,0.0,3.04690565
0.98,0.98,0.98,0.98,0.0,0.0,0.0,3.10797171
0.99,0.99,0.99,0.99,0.0,0.0,0.0,3.1571204
1.0,1.0,1.0,1.0,0.0,0.0,0.0,3.22861125
1.01,1.01,1.01,1.01,0.0,0.0,0.0,3.28897991
1.02,1.02,1.02,1.02,0.0,0.0,0.0,3.35896577
1.03,1.03,1.03,1.03,0.0,0.0,0.0,3.34425395
1.04,1.04,1.04,1.04,0.0,0.0,0.0,3.35390003
1.05,1.05,1.05,1.05,0.0,0.0,0.0,3.37377959
1.06,1.06,1.06,1.06,0.0,0.0,0.0,3.49918989
1.07,1.07,1.07,1.07,0.0,0.0,0.0,3.51657584
1.08,1.08,1.08,1.08,0.0,0.0,0.0,3.57108589
1.09,1.09,1.09,1.09,0.0,0.0,0.0,3.5326634
1.1,1.1,1.1,1.1,0.0,0.0,0.0,3.69017454
1.11,1.11,1.11,1.11,0.0,0.0,0.0,3.72312657
1.12,1.12,1.12,1.12,0.0,0.0,0.0,3.75203565
1.13,1.13,1.13,1.13,0.0,0.0,0.0,3.66045052
1.14,1.14,1.14,1.14,0.0,0.0,0.0,3.68871272
1.15,1.15,1.15,1.15,0.0,0.0,0.0,3.69823599
1.16,1.16,1.16,1.16,0.0,0.0,0.0,3.76946029
1.17,1.17,1.17,1.17,0.0,0.0,0.0,3.75135351
1.18,1.18,1.18,1.18,0.0,0.0,0.0,3.67068817
1.19,1.19,1.19,1.19,0.0,0.0,0.0,3.66349084
1.2,1.2,1.2,1.2,0.0,0.0,0.0,3.66713856
1.21,1.21,1.21,1.21,0.0,0.0,0.0,3.7113875
1.22,1.22,1.22,1.22,0.0,0.0,0.0,3.75500189
1.23,1.23,1.23,1.23,0.0,0.0,0.0,3.80491711
1.24,1.24,1.24,1.24,0.0,0.0,0.0,3.76688403
1.25,1.25,1.25,1.25,0.0,0.0,0.0,3.73953627
1.26,1.26,1.26,1.26,0.0,0.0,0.0,3.84739389
1.27,1.27,1.27,1.27,0.0,0.0,0.0,3.89906725
1.28,1.28,1.28,1.28,0.0,0.0,0.0,3.89275061
1.29,1.29,1.29,1.29,0.0,0.0,0.0,3.88170013
1.3,1.3,1.3,1.3,0.0,0.0,0.0,3.84316856
1.31,1.31,1.31,1.31,0.0,0.0,0.0,3.92107602
1.32,1.32,1.32,1.32,0.0,0.0,0.0,3.95323254
1.33,1.33,1.33,1.33,0.0,0.0,0.0,4.03481318
1.34,1.34,1.34,1.34,0.0,0.0,0.0,4.01436628
1.35,1.35,1.35,1.35,0.0,0.0,0.0,4.0091214
1.36,1.36,1.36,1.36,0.0,0.0,0.0,3.98537202
1.37,1.37,1.37,1.37,0.0,0.0,0.0,3.94630778
1.38,1.38,1.38,1.38,0.0,0.0,0.0,3.97895359
1.39,1.39,1.39,1.39,0.0,0.0,0.0,3.91429568
1.4,1.4,1.4,1.4,0.0,0.0,0.0,3.953984
1.41,1.41,1.41,1.41,0.0,0.0,0.0,3.95270262
1.42,1.42,1.42,1.42,0.0,0.0,0.0,3.84947235
1.43,1.43,1.43,1.43,0.0,0.0,0.0,3.81749837
1.44,1.44,1.44,1.44,0.0,0.0,0.0,3.76553282
1.45,1.45,1.45,1.45,0.0,0.0,0.0,3.71366425
1.46,1.46,1.46,1.46,0.0,0.0,0.0,3.83176136
1.47,1.47,1.47,1.47,0.0,0.0,0.0,3.92623323
1.48,1.48,1.48,1.48,0.0,0.0,0.0,3.95108846
1.49,1.49,1.49,1.49,0.0,0.0,0.0,3.9321694
1.5,1.5,1.5,1.5,0.0,0.0,0.0,3.90812569
1.51,1.51,1.51,1.51,0.0,0.0,0.0,3.89317846
1.52,1.52,1.52,1.52,0.0,0.0,0.0,3.83939112
1.53,1.53,1.53,1.53,0.0,0.0,0.0,3.80690818
1.54,1.54,1.54,1.54,0.0,0.0,0.0,3.81778539
1.55,1.55,1.55,1.55,0.0,0.0,0.0,3.75738571
1.56,1.56,1.56,1.56,0.0,0.0,0.0,3.86182783
1.57,1.57,1.57,1.57,0.0,0.0,0.0,3.90998393
1.58,1.58,1.58,1.58,0.0,0.0,0.0,3.98646943
1.59,1.59,1.59,1.59,0.0,0.0,0.0,3.96866545
1.6,1.6,1.6,1.6,0.0,0.0,0.0,3.9665863
1.61,1.61,1.61,1.61,0.0,0.0,0.0,3.91728863
1.62,1.62,1.62,1.62,0.0,0.0,0.0,3.9549738
1.63,1.63,1.63,1.63,0.0,0.0,0.0,3.93620222
1.64,1.64,1.64,1.64,0.0,0.0,0.0,3.97810557
1.65,1.65,1.65,1.65,0.0,0.0,0.0,3.98643981
1.66,1.66,1.66,1.66,0.0,0.0,0.0,3.99979872
1.67,1.67,1.67,1.67,0.0,0.0,0.0,3.94364602
1.68,1.68,1.68,1.68,0.0,0.0,0.0,3.9258518
1.69,1.69,1.69,1.69,0.0,0.0,0.0,3.88678473
1.7,1.7,1.7,1.7,0.0,0.0,0.0,3.78278393
1.71,1.71,1.71,1.71,0.0,0.0,0.0,3.85768287
1.72,1.72,1.72,1.72,0.0,0.0,0.0,3.95011312
1.73,1.73,1.73,1.73,0.0,0.0,0.0,3.93429635
1.74,1.74,1.74,1.74,0.0,0.0,0.0,3.89858068
1.75,1.75,1.75,1.75,0.0,0.0,0.0,3.93023323
1.76,1.76,1.76,1.76,0.0,0.0,0.0,3.90048805
1.77,1.77,1.77,1.77,0.0,0.0,0.0,3.9706498
1.78,1.78,1.78,1.78,0.0,0.0,0.0,3.93266405
1.79,1.79,1.79,1.79,0.0,0.0,0.0,3.82483941
1.8,1.8,1.8,1.8,0.0,0.0,0.0,3.90594423
1.81,1.81,1.81,1.81,0.0,0.0,0.0,3.93272418
1.82,1.82,1.82,1.82,0.0,0.0,0.0,3.79880716
1.83,1.83,1.83,1.83,0.0,0.0,0.0,3.83803267
1.84,1.84,1.84,1.84,0.0,0.0,0.0,3.81275643
1.85,1.85,1.85,1.85,0.0,0.0,0.0,3.79446696
1.86,1.86,1.86,1.86,0.0,0.0,0.0,3.74748945
1.87,1.87,1.87,1.87,0.0,0.0,0.0,3.70326847
1.88,1.88,1.88,1.88,0.0,0.0,0.0,3.71281686
1.89,1.89,1.89,1.89,0.0,0.0,0.0,3.66442695
1.9,1.9,1.9,1.9,0.0,0.0,0.0,3.68559617
1.91,1.91,1.91,1.91,0.0,0.0,0.0,3.62749027
1.92,1.92,1.92,1.92,0.0,0.0,0.0,3.5574865
1.93,1.93,1.93,1.93,0.0,0.0,0.0,3.48311587
1.94,1.94,1.94,1.94,0.0,0.0,0.0,3.46226077
1.95,1.95,1.95,1.95,0.0,0.0,0.0,3.33993134
1.96,1.96,1.96,1.96,0.0,0.0,0.0,3.26367464
1.97,1.97,1.97,1.97,0.0,0.0,0.0,3.25558809
1.98,1.98,1.98,1.98,0.0,0.0,0.0,3.19637818
1.99,1.99,1.99,1.99,0.0,0.0,0.0,3.12937035
2.0,2.0,2.0,2.0,0.0,0.0,0.0,3.09887077
2.01,2.01,2.01,2.01,0.0,0.0,0.0,3.1906883
2.02,2.02,2.02,2.02,0.0,0.0,0.0,3.28425305
2.03,2.03,2.03,2.03,0.0,0.0,0.0,3.36817078
2.04,2.04,2.04,2.04,0.0,0.0,0.0,3.41468092
2.05,2.05,2.05,2.05,0.0,0.0,0.0,3.42149636
2.06,2.06,2.06,2.06,0.0,0.0,0.0,3.50001963
2.07,2.07,2.07,2.07,0.0,0.0,0.0,3.60267411
2.08,2.08,2.08,2.08,0.0,0.0,0.0,3.70481938
2.09,2.09,2.09,2.09,0.0,0.0,0.0,3.78416697
2.1,2.1,2.1,2.1,0.0,0.0,0.0,3.76722101
2.11,2.11,2.11,2.11,0.0,0.0,0.0,3.77000433
2.12,2.12,2.12,2.12,0.0,0.0,0.0,3.80886998
2.13,2.13,2.13,2.13,0.0,0.0,0.0,3.7865797
2.14,2.14,2.14,2.14,0.0,0.0,0.0,3.78907361
2.15,2.15,2.15,2.15,0.0,0.0,0.0,3.79028715
2.16,2.16,2.16,2.16,0.0,0.0,0.0,3.778508
2.17,2.17,2.17,2.17,0.0,0.0,0.0,3.768304
2.18,2.18,2.18,2.18,0.0,0.0,0.0,3.74413202
2.19,2.19,2.19,2.19,0.0,0.0,0.0,3.82775773
2.2,2.2,2.2,2.2,0.0,0.0,0.0,3.83021998
2.21,2.21,2.21,2.21,0.0,0.0,0.0,3.80414919
2.22,2.22,2.22,2.22,0.0,0.0,0.0,3.78809196
2.23,2.23,2.23,2.23,0.0,0.0,0.0,3.74980304
2.24,2.24,2.24,2.24,0.0,0.0,0.0,3.71964592
2.25,2.25,2.25,2.25,0.0,0.0,0.0,3.68871887
2.26,2.26,2.26,2.26,0.0,0.0,0.0,3.70124772
2.27,2.27,2.27,2.27,0.0,0.0,0.0,3.65303159
2.28,2.28,2.28,2.28,0.0,0.0,0.0,3.63286453
2.29,2.29,2.29,2.29,0.0,0.0,0.0,3.68902926
2.3,2.3,2.3,2.3,0.0,0.0,0.0,3.65148519
2.31,2.31,2.31,2.31,0.0,0.0,0.0,3.58802873
2.32,2.32,2.32,2.32,0.0,0.0,0.0,3.58954406
2.33,2.33,2.33,2.33,0.0,0.0,0.0,3.58848752
2.34,2.34,2.34,2.34,0.0,0.0,0.0,3.53868767
2.35,2.35,2.35,2.35,0.0,0.0,0.0,3.54070849
2.36,2.36,2.36,2.36,0.0,0.0,0.0,3.55850193
2.37,2.37,2.37,2.37,0.0,0.0,0.0,3.50212449
2.38,2.38,2.38,2.38,0.0,0.0,0.0,3.47443516
2.39,2.39,2.39,2.39,0.0,0.0,0.0,3.40485021
2.4,2.4,2.4,2.4,0.0,0.0,0.0,3.39145346
2.41,2.41,2.41,2.41,0.0,0.0,0.0,3.35019334
2.42,2.42,2.42,2.42,0.0,0.0,0.0,3.36082019
2.43,2.43,2.43,2.43,0.0,0.0,0.0,3.31908585
2.44,2.44,2.44,2.44,0.0,0.0,0.0,3.28553541
2.45,2.45,2.45,2.45,0.0,0.0,0.0,3.2414913
2.46,2.46,2.46,2.46,0.0,0.0,0.0,3.18729308
2.47,2.47,2.47,2.47,0.0,0.0,0.0,3.16693889
2.48,2.48,2.48,2.48,0.0,0.0,0.0,3.14619748
2.49,2.49,2.49,2.49,0.0,0.0,0.0,3.10057111
2.5,2.5,2.5,2.5,0.0,0.0,0.0,3.05055704
2.51,2.51,2.51,2.51,0.0,0.0,0.0,2.96950784
2.52,2.52,2.52,2.52,0.0,0.0,0.0,2.93093747
2.53,2.53,2.53,2.53,0.0,0.0,0.0,2.87099811
2.54,2.54,2.54,2.54,0.0,0.0,0.0,2.85722303
2.55,2.55,2.55,2.55,0.0,0.0,0.0,2.80966943
2.56,2.56,2.56,2.56,0.0,0.0,0.0,2.73962945
2.57,2.57,2.57,2.57,0.0,0.0,0.0,2.74822517
2.58,2.58,2.58,2.58,0.0,0.0,0.0,2.72552665
2.59,2.59,2.59,2.59,0.0,0.0,0.0,2.67611189
2.6,2.6,2.6,2.6,0.0,0.0,0.0,2.6395616
2.61,2.61,2.61,2.61,0.0,0.0,0.0,2.6778787
2.62,2.62,2.62,2.62,0.0,0.0,0.0,2.76020632
2.63,2.63,2.63,2.63,0.0,0.0,0.0,2.75815331
2.64,2.64,2.64,2.64,0.0,0.0,0.0,2.69638108
2.65,2.65,2.65,2.65,0.0,0.0,0.0,2.67245221
2.66,2.66,2.66,2.66,0.0,0.0,0.0,2.72282982
2.67,2.67,2.67,2.67,0.0,0.0,0.0,2.70091127
2.68,2.68,2.68,2.68,0.0,0.0,0.0,2.74573096
2.69,2.69,2.69,2.69,0.0,0.0,0.0,2.7115397
2.7,2.7,2.7,2.7,0.0,0.0,0.0,2.71511621
2.71,2.71,2.71,2.71,0.0,0.0,0.0,2.72813379
2.72,2.72,2.72,2.72,0.0,0.0,0.0,2.67782936
2.73,2.73,2.73,2.73,0.0,0.0,0.0,2.59005131
2.74,2.74,2.74,2.74,0.0,0.0,0.0,2.45637903
2.75,2.75,2.75,2.75,0.0,0.0,0.0,2.25808389
2.76,2.76,2.76,2.76,0.0,0.0,0.0,2.35530036
2.77,2.77,2.77,2.77,0.0,0.0,0.0,2.22636049
2.78,2.78,2.78,2.78,0.0,0.0,0.0,2.28202397
2.79,2.79,2.79,2.79,0.0,0.0,0.0,2.29584652
2.8,2.8,2.8,2.8,0.0,0.0,0.0,2.21261888
2.81,2.81,2.81,2.81,0.0,0.0,0.0,2.1869262
2.82,2.82,2.82,2.82,0.0,0.0,0.0,2.21872035
2.83,2.83,2.83,2.83,0.0,0.0,0.0,2.15253886
2.84,2.84,2.84,2.84,0.0,0.0,0.0,2.15329183
2.85,2.85,2.85,2.85,0.0,0.0,0.0,2.23608118
2.86,2.86,2.86,2.86,0.0,0.0,0.0,2.27662386
2.87,2.87,2.87,2.87,0.0,0.0,0.0,2.0836471
2.88,2.88,2.88,2.88,0.0,0.0,0.0,2.17918591
2.89,2.89,2.89,2.89,0.0,0.0,0.0,2.11501264
2.9,2.9,2.9,2.9,0.0,0.0,0.0,2.24078496
2.91,2.91,2.91,2.91,0.0,0.0,0.0,2.22927947
2.92,2.92,2.92,2.92,0.0,0.0,0.0,2.18675753
2.93,2.93,2.93,2.93,0.0,0.0,0.0,2.23925946
2.94,2.94,2.94,2.94,0.0,0.0,0.0,2.176392
2.95,2.95,2.95,2.95,0.0,0.0,0.0,2.21897781
2.96,2.96,2.96,2.96,0.0,0.0,0.0,2.2102981
2.97,2.97,2.97,2.97,0.0,0.0,0.0,2.07731348
2.98,2.98,2.98,2.98,0.0,0.0,0.0,2.20611245
2.99,2.99,2.99,2.99,0.0,0.0,0.0,2.18461048
3.0,3.0,3.0,3.0,0.0,0.0,0.0,2.20889333
3.01,3.01,3.01,3.01,0.0,0.0,0.0,2.32607603
3.02,3.02,3.02,3.02,0.0,0.0,0.0,2.24512972
3.03,3.03,3.03,3.03,0.0,0.0,0.0,2.23101929
3.04,3.04,3.04,3.04,0.0,0.0,0.0,2.207838
3.05,3.05,3.05,3.05,0.0,0.0,0.0,2.20085273
3.06,3.06,3.06,3.06,0.0,0.0,0.0,2.22494424
3.07,3.07,3.07,3.07,0.0,0.0,0.0,2.17618595
3.08,3.08,3.08,3.08,0.0,0.0,0.0,2.18788813
3.09,3.09,3.09,3.09,0.0,0.0,0.0,2.22381943
3.1,3.1,3.1,3.1,0.0,0.0,0.0,2.11405009
3.11,3.11,3.11,3.11,0.0,0.0,0.0,2.13504136
3.12,3.12,3.12,3.12,0.0,0.0,0.0,2.11041391
3.13,3.13,3.13,3.13,0.0,0.0,0.0,2.07289478
3.14,3.14,3.14,3.14,0.0,0.0,0.0,2.15048663
3.15,3.15,3.15,3.15,0.0,0.0,0.0,2.18368704
3.16,3.16,3.16,3.16,0.0,0.0,0.0,2.140505
3.17,3.17,3.17,3.17,0.0,0.0,0.0,2.15835841
3.18,3.18,3.18,3.18,0.0,0.0,0.0,2.15548578
3.19,3.19,3.19,3.19,0.0,0.0,0.0,2.14932449
3.2,3.2,3.2,3.2,0.0,0.0,0.0,2.11860861
3.21,3.21,3.21,3.21,0.0,0.0,0.0,2.1449081
3.22,3.22,3.22,3.22,0.0,0.0,0.0,2.10327703
3.23,3.23,3.23,3.23,0.0,0.0,0.0,2.08126752
3.24,3.24,3.24,3.24,0.0,0.0,0.0,1.98022155
3.25,3.25,3.25,3.25,0.0,0.0,0.0,2.05240667
3.26,3.26,3.26,3.26,0.0,0.0,0.0,2.03453672
3.27,3.27,3.27,3.27,0.0,0.0,0.0,2.14197918
3.28,3.28,3.28,3.28,0.0,0.0,0.0,2.25735458
3.29,3.29,3.29,3.29,0.0,0.0,0.0,2.35472957
3.3,3.3,3.3,3.3,0.0,0.0,0.0,2.45385401
3.31,3.31,3.31,3.31,0.0,0.0,0.0,2.50424051
3.32,3.32,3.32,3.32,0.0,0.0,0.0,2.61081682
3.33,3.33,3.33,3.33,0.0,0.0,0.0,2.70922383
3.34,3.34,3.34,3.34,0.0,0.0,0.0,2.81823685
3.35,3.35,3.35,3.35,0.0,0.0,0.0,2.85168768
3.36,3.36,3.36,3.36,0.0,0.0,0.0,2.88392721
3.37,3.37,3.37,3.37,0.0,0.0,0.0,2.90352891
3.38,3.38,3.38,3.38,0.0,0.0,0.0,2.87896875
3.39,3.39,3.39,3.39,0.0,0.0,0.0,2.87581183
3.4,3.4,3.4,3.4,0.0,0.0,0.0,2.81940562
3.41,3.41,3.41,3.41,0.0,0.0,0.0,2.75546619
3.42,3.42,3.42,3.42,0.0,0.0,0.0,2.58156252
3.43,3.43,3.43,3.43,0.0,0.0,0.0,2.52506317
3.44,3.44,3.44,3.44,0.0,0.0,0.0,2.49761436
3.45,3.45,3.45,3.45,0.0,0.0,0.0,2.29726156
3.46,3.46,3.46,3.46,0.0,0.0,0.0,2.28409942
3.47,3.47,3.47,3.47,0.0,0.0,0.0,2.17973987
3.48,3.48,3.48,3.48,0.0,0.0,0.0,2.15702608
3.49,3.49,3.49,3.49,0.0,0.0,0.0,2.12034877
3.5,3.5,3.5,3.5,0.0,0.0,0.0,2.15658237
3.51,3.51,3.51,3.51,0.0,0.0,0.0,2.12795004
3.52,3.52,3.52,3.52,0.0,0.0,0.0,2.23326165
3.53,3.53,3.53,3.53,0.0,0.0,0.0,2.36464206
3.54,3.54,3.54,3.54,0.0,0.0,0.0,2.16766976
3.55,3.55,3.55,3.55,0.0,0.0,0.0,2.26776946
3.56,3.56,3.56,3.56,0.0,0.0,0.0,2.22985635
3.57,3.57,3.57,3.57,0.0,0.0,0.0,2.14495128
3.58,3.58,3.58,3.58,0.0,0.0,0.0,2.10330435
3.59,3.59,3.59,3.59,0.0,0.0,0.0,2.14752726
3.6,3.6,3.6,3.6,0.0,0.0,0.0,2.07499473
3.61,3.61,3.61,3.61,0.0,0.0,0.0,2.14518356
3.62,3.62,3.62,3.62,0.0,0.0,0.0,2.10329893
3.63,3.63,3.63,3.63,0.0,0.0,0.0,2.0673637
3.64,3.64,3.64,3.64,0.0,0.0,0.0,2.09279483
3.65,3.65,3.65,3.65,0.0,0.0,0.0,2.08565205
3.66,3.66,3.66,3.66,0.0,0.0,0.0,2.04560889
3.67,3.67,3.67,3.67,0.0,0.0,0.0,1.98273079
3.68,3.68,3.68,3.68,0.0,0.0,0.0,1.98595226
3.69,3.69,3.69,3.69,0.0,0.0,0.0,1.98648506
3.7,3.7,3.7,3.7,0.0,0.0,0.0,2.01952414
3.71,3.71,3.71,3.71,0.0,0.0,0.0,1.9597183
3.72,3.72,3.72,3.72,0.0,0.0,0.0,1.83023499
3.73,3.73,3.73,3.73,0.0,0.0,0.0,1.89397531
3.74,3.74,3.74,3.74,0.0,0.0,0.0,1.85865559
3.75,3.75,3.75,3.75,0.0,0.0,0.0,1.90514245
3.76,3.76,3.76,3.76,0.0,0.0,0.0,1.79537344
3.77,3.77,3.77,3.77,0.0,0.0,0.0,1.83517127
3.78,3.78,3.78,3.78,0.0,0.0,0.0,1.9274834
3.79,3.79,3.79,3.79,0.0,0.0,0.0,1.89048183
3.8,3.8,3.8,3.8,0.0,0.0,0.0,1.95508476
3.81,3.81,3.81,3.81,0.0,0.0,0.0,1.96526743
3.82,3.82,3.82,3.82,0.0,0.0,0.0,2.01994429
3.83,3.83,3.83,3.83,0.0,0.0,0.0,1.96954056
3.84,3.84,3.84,3.84,0.0,0.0,0.0,1.98841908
3.85,3.85,3.85,3.85,0.0,0.0,0.0,1.93069815
3.86,3.86,3.86,3.86,0.0,0.0,0.0,1.8809353
3.87,3.87,3.87,3.87,0.0,0.0,0.0,1.88240111
3.88,3.88,3.88,3.88,0.0,0.0,0.0,2.13956665
3.89,3.89,3.89,3.89,0.0,0.0,0.0,2.05724568
3.9,3.9,3.9,3.9,0.0,0.0,0.0,2.08835532
3.91,3.91,3.91,3.91,0.0,0.0,0.0,2.09906153
3.92,3.92,3.92,3.92,0.0,0.0,0.0,2.06139898
3.93,3.93,3.93,3.93,0.0,0.0,0.0,2.12548058
3.94,3.94,3.94,3.94,0.0,0.0,0.0,2.02645358
3.95,3.95,3.95,3.95,0.0,0.0,0.0,2.10464569
3.96,3.96,3.96,3.96,0.0,0.0,0.0,2.13900638
3.97,3.97,3.97,3.97,0.0,0.0,0.0,2.11452985
3.98,3.98,3.98,3.98,0.0,0.0,0.0,2.116868
3.99,3.99,3.99,3.99,0.0,0.0,0.0,2.14360561
4.0,4.0,4.0,4.0,0.0,0.0,0.0,2.22030065
4.01,4.01,4.01,4.01,0.0,0.0,0.0,2.20971719
4.02,4.02,4.02,4.02,0.0,0.0,0.0,2.14794325
4.03,4.03,4.03,4.03,0.0,0.0,0.0,2.17033375
4.04,4.04,4.04,4.04,0.0,0.0,0.0,2.18305364
4.05,4.05,4.05,4.05,0.0,0.0,0.0,2.13353031
4.06,4.06,4.06,4.06,0.0,0.0,0.0,2.15836997
4.07,4.07,4.07,4.07,0.0,0.0,0.0,2.38742475
4.08,4.08,4.08,4.08,0.0,0.0,0.0,2.42487916
4.09,4.09,4.09,4.09,0.0,0.0,0.0,2.39305303
4.1,4.1,4.1,4.1,0.0,0.0,0.0,2.39791139
4.11,4.11,4.11,4.11,0.0,0.0,0.0,2.39473025
4.12,4.12,4.12,4.12,0.0,0.0,0.0,2.36792979
4.13,4.13,4.13,4.13,0.0,0.0,0.0,2.38050123
4.14,4.14,4.14,4.14,0.0,0.0,0.0,2.30589395
4.15,4.15,4.15,4.15,0.0,0.0,0.0,2.40250075
4.16,4.16,4.16,4.16,0.0,0.0,0.0,2.25222632
4.17,4.17,4.17,4.17,0.0,0.0,0.0,2.34577917
4.18,4.18,4.18,4.18,0.0,0.0,0.0,2.27186846
4.19,4.19,4.19,4.19,0.0,0.0,0.0,2.29596968
4.2,4.2,4.2,4.2,0.0,0.0,0.0,2.26309059
4.21,4.21,4.21,4.21,0.0,0.0,0.0,2.27480236
4.22,4.22,4.22,4.22,0.0,0.0,0.0,2.28909267
4.23,4.23,4.23,4.23,0.0,0.0,0.0,2.26209857
4.24,4.24,4.24,4.24,0.0,0.0,0.0,2.26905994
4.25,4.25,4.25,4.25,0.0,0.0,0.0,2.26549021
4.26,4.26,4.26,4.26,0.0,0.0,0.0,2.27441721
4.27,4.27,4.27,4.27,0.0,0.0,0.0,2.27801
4.28,4.28,4.28,4.28,0.0,0.0,0.0,2.30576333
4.29,4.29,4.29,4.29,0.0,0.0,0.0,2.30980067
4.3,4.3,4.3,4.3,0.0,0.0,0.0,2.26600146
4.31,4.31,4.31,4.31,0.0,0.0,0.0,2.30514591
4.32,4.32,4.32,4.32,0.0,0.0,0.0,2.31016376
4.33,4.33,4.33,4.33,0.0,0.0,0.0,2.38887438
4.34,4.34,4.34,4.34,0.0,0.0,0.0,2.30564121
4.35,4.35,4.35,4.35,0.0,0.0,0.0,2.31946204
4.36,4.36,4.36,4.36,0.0,0.0,0.0,2.20794467
4.37,4.37,4.37,4.37,0.0,0.0,0.0,2.29005638
4.38,4.38,4.38,4.38,0.0,0.0,0.0,2.27601996
4.39,4.39,4.39,4.39,0.0,0.0,0.0,2.27306447
4.4,4.4,4.4,4.4,0.0,0.0,0.0,2.24725672
4.41,4.41,4.41,4.41,0.0,0.0,0.0,2.19502116
4.42,4.42,4.42,4.42,0.0,0.0,0.0,2.27035603
4.43,4.43,4.43,4.43,0.0,0.0,0.0,2.34912726
4.44,4.44,4.44,4.44,0.0,0.0,0.0,2.26731433
4.45,4.45,4.45,4.45,0.0,0.0,0.0,2.31673524
4.46,4.46,4.46,4.46,0.0,0.0,0.0,2.32303659
4.47,4.47,4.47,4.47,0.0,0.0,0.0,2.33028035
4.48,4.48,4.48,4.48,0.0,0.0,0.0,2.2340704
4.49,4.49,4.49,4.49,0.0,0.0,0.0,2.30481572
4.5,4.5,4.5,4.5,0.0,0.0,0.0,2.1414461
4.51,4.51,4.51,4.51,0.0,0.0,0.0,2.25424207
4.52,4.52,4.52,4.52,0.0,0.0,0.0,2.24241406
4.53,4.53,4.53,4.53,0.0,0.0,0.0,2.24060838
4.54,4.54,4.54,4.54,0.0,0.0,0.0,2.23011837
4.55,4.55,4.55,4.55,0.0,0.0,0.0,2.19077164
4.56,4.56,4.56,4.56,0.0,0.0,0.0,2.15113111
4.57,4.57,4.57,4.57,0.0,0.0,0.0,2.17534407
4.58,4.58,4.58,4.58,0.0,0.0,0.0,2.19397413
4.59,4.59,4.59,4.59,0.0,0.0,0.0,2.23622455
4.6,4.6,4.6,4.6,0.0,0.0,0.0,2.15980553
4.61,4.61,4.61,4.61,0.0,0.0,0.0,2.1575674
4.62,4.62,4.62,4.62,0.0,0.0,0.0,2.20813755
4.63,4.63,4.63,4.63,0.0,0.0,0.0,2.22496182
4.64,4.64,4.64,4.64,0.0,0.0,0.0,2.16238326
4.65,4.65,4.65,4.65,0.0,0.0,0.0,2.15363502
4.66,4.66,4.66,4.66,0.0,0.0,0.0,2.26199428
4.67,4.67,4.67,4.67,0.0,0.0,0.0,2.20924283
4.68,4.68,4.68,4.68,0.0,0.0,0.0,2.23367586
4.69,4.69,4.69,4.69,0.0,0.0,0.0,2.26014919
4.7,4.7,4.7,4.7,0.0,0.0,0.0,2.13972589
4.71,4.71,4.71,4.71,0.0,0.0,0.0,2.21606195
4.72,4.72,4.72,4.72,0.0,0.0,0.0,2.21796525
4.73,4.73,4.73,4.73,0.0,0.0,0.0,2.23899402
4.74,4.74,4.74,4.74,0.0,0.0,0.0,2.20637958
4.75,4.75,4.75,4.75,0.0,0.0,0.0,2.26878272
4.76,4.76,4.76,4.76,0.0,0.0,0.0,2.31862725
4.77,4.77,4.77,4.77,0.0,0.0,0.0,2.33523568
4.78,4.78,4.78,4.78,0.0,0.0,0.0,2.33178599
4.79,4.79,4.79,4.79,0.0,0.0,0.0,2.27725545
4.8,4.8,4.8,4.8,0.0,0.0,0.0,2.36180038
4.81,4.81,4.81,4.81,0.0,0.0,0.0,2.42216293
4.82,4.82,4.82,4.82,0.0,0.0,0.0,2.48867224
4.83,4.83,4.83,4.83,0.0,0.0,0.0,2.42406562
4.84,4.84,4.84,4.84,0.0,0.0,0.0,2.3146632
4.85,4.85,4.85,4.85,0.0,0.0,0.0,2.26554638
4.86,4.86,4.86,4.86,0.0,0.0,0.0,2.14919208
4.87,4.87,4.87,4.87,0.0,0.0,0.0,2.18881187
4.88,4.88,4.88,4.88,0.0,0.0,0.0,2.23000802
4.89,4.89,4.89,4.89,0.0,0.0,0.0,2.13728156
4.9,4.9,4.9,4.9,0.0,0.0,0.0,2.08110455
4.91,4.91,4.91,4.91,0.0,0.0,0.0,2.28599422
4.92,4.92,4.92,4.92,0.0,0.0,0.0,2.19051587
4.93,4.93,4.93,4.93,0.0,0.0,0.0,2.22620474
4.94,4.94,4.94,4.94,0.0,0.0,0.0,2.39545548
4.95,4.95,4.95,4.95,0.0,0.0,0.0,2.30821971
4.96,4.96,4.96,4.96,0.0,0.0,0.0,2.44200625
4.97,4.97,4.97,4.97,0.0,0.0,0.0,2.35613165
4.98,4.98,4.98,4.98,0.0,0.0,0.0,2.29917216
4.99,4.99,4.99,4.99,0.0,0.0,0.0,2.18298966
5.0,5.0,5.0,5.0,0.0,0.0,0.0,2.33824145
5.01,5.01,5.01,5.01,0.0,0.0,0.0,2.31746381
5.02,5.02,5.02,5.02,0.0,0.0,0.0,2.32154147
5.03,5.03,5.03,5.03,0.0,0.0,0.0,2.36525298
5.04,5.04,5.04,5.04,0.0,0.0,0.0,2.24726566
5.05,5.05,5.05,5.05,0.0,0.0,0.0,2.42643642
5.06,5.06,5.06,5.06,0.0,0.0,0.0,2.26393166
5.07,5.07,5.07,5.07,0.0,0.0,0.0,2.32834532
5.08,5.08,5.08,5.08,0.0,0.0,0.0,2.29605486
5.09,5.09,5.09,5.09,0.0,0.0,0.0,2.28383758
5.1,5.1,5.1,5.1,0.0,0.0,0.0,2.35461847
5.11,5.11,5.11,5.11,0.0,0.0,0.0,2.352107
5.12,5.12,5.12,5.12,0.0,0.0,0.0,2.30764163
5.13,5.13,5.13,5.13,0.0,0.0,0.0,2.32322751
5.14,5.14,5.14,5.14,0.0,0.0,0.0,2.21679766
5.15,5.15,5.15,5.15,0.0,0.0,0.0,2.27257108
5.16,5.16,5.16,5.16,0.0,0.0,0.0,2.24480963
5.17,5.17,5.17,5.17,0.0,0.0,0.0,2.2174135
5.18,5.18,5.18,5.18,0.0,0.0,0.0,2.25522633
5.19,5.19,5.19,5.19,0.0,0.0,0.0,2.20019064
5.2,5.2,5.2,5.2,0.0,0.0,0.0,2.2219689
5.21,5.21,5.21,5.21,0.0,0.0,0.0,2.16288094
5.22,5.22,5.22,5.22,0.0,0.0,0.0,2.18383193
5.23,5.23,5.23,5.23,0.0,0.0,0.0,2.22442663
5.24,5.24,5.24,5.24,0.0,0.0,0.0,2.26386938
5.25,5.25,5.25,5.25,0.0,0.0,0.0,2.22902036
5.26,5.26,5.26,5.26,0.0,0.0,0.0,2.21110107
5.27,5.27,5.27,5.27,0.0,0.0,0.0,2.18985621
5.28,5.28,5.28,5.28,0.0,0.0,0.0,2.20610967
5.29,5.29,5.29,5.29,0.0,0.0,0.0,2.21451212
5.3,5.3,5.3,5.3,0.0,0.0,0.0,2.20815391
5.31,5.31,5.31,5.31,0.0,0.0,0.0,2.30210673
5.32,5.32,5.32,5.32,0.0,0.0,0.0,2.33128357
5.33,5.33,5.33,5.33,0.0,0.0,0.0,2.42189641
5.34,5.34,5.34,5.34,0.0,0.0,0.0,2.50392153
5.35,5.35,5.35,5.35,0.0,0.0,0.0,2.64862568
5.36,5.36,5.36,5.36,0.0,0.0,0.0,2.66899655
5.37,5.37,5.37,5.37,0.0,0.0,0.0,2.69487253
5.38,5.38,5.38,5.38,0.0,0.0,0.0,2.7183345
5.39,5.39,5.39,5.39,0.0,0.0,0.0,2.79157848
5.4,5.4,5.4,5.4,0.0,0.0,0.0,2.83205726
5.41,5.41,5.41,5.41,0.0,0.0,0.0,2.88732555
5.42,5.42,5.42,5.42,0.0,0.0,0.0,2.90635631
5.43,5.43,5.43,5.43,0.0,0.0,0.0,2.87905632
5.44,5.44,5.44,5.44,0.0,0.0,0.0,2.87399499
5.45,5.45,5.45,5.45,0.0,0.0,0.0,2.83734285
5.46,5.46,5.46,5.46,0.0,0.0,0.0,2.84932144
5.47,5.47,5.47,5.47,0.0,0.0,0.0,2.8198883
5.48,5.48,5.48,5.48,0.0,0.0,0.0,2.76804925
5.49,5.49,5.49,5.49,0.0,0.0,0.0,2.69242844
5.5,5.5,5.5,5.5,0.0,0.0,0.0,2.68716135
5.51,5.51,5.51,5.51,0.0,0.0,0.0,2.63264253
5.52,5.52,5.52,5.52,0.0,0.0,0.0,2.62640976
5.53,5.53,5.53,5.53,0.0,0.0,0.0,2.6028737
5.54,5.54,5.54,5.54,0.0,0.0,0.0,2.56036229
5.55,5.55,5.55,5.55,0.0,0.0,0.0,2.47006866
5.56,5.56,5.56,5.56,0.0,0.0,0.0,2.46466277
5.57,5.57,5.57,5.57,0.0,0.0,0.0,2.39645944
5.58,5.58,5.58,5.58,0.0,0.0,0.0,2.38575495
5.59,5.59,5.59,5.59,0.0,0.0,0.0,2.34178039
5.6,5.6,5.6,5.6,0.0,0.0,0.0,2.31762078
5.61,5.61,5.61,5.61,0.0,0.0,0.0,2.3183187
5.62,5.62,5.62,5.62,0.0,0.0,0.0,2.30442421
5.63,5.63,5.63,5.63,0.0,0.0,0.0,2.39088603
5.64,5.64,5.64,5.64,0.0,0.0,0.0,2.3625457
5.65,5.65,5.65,5.65,0.0,0.0,0.0,2.37173617
5.66,5.66,5.66,5.66,0.0,0.0,0.0,2.29294894
5.67,5.67,5.67,5.67,0.0,0.0,0.0,2.36541512
5.68,5.68,5.68,5.68,0.0,0.0,0.0,2.31391366
5.69,5.69,5.69,5.69,0.0,0.0,0.0,2.31822103
5.7,5.7,5.7,5.7,0.0,0.0,0.0,2.34784635
5.71,5.71,5.71,5.71,0.0,0.0,0.0,2.30451746
5.72,5.72,5.72,5.72,0.0,0.0,0.0,2.40761357
5.73,5.73,5.73,5.73,0.0,0.0,0.0,2.3897142
5.74,5.74,5.74,5.74,0.0,0.0,0.0,2.33566956
5.75,5.75,5.75,5.75,0.0,0.0,0.0,2.35085231
5.76,5.76,5.76,5.76,0.0,0.0,0.0,2.2863913
5.77,5.77,5.77,5.77,0.0,0.0,0.0,2.35289476
5.78,5.78,5.78,5.78,0.0,0.0,0.0,2.27642249
5.79,5.79,5.79,5.79,0.0,0.0,0.0,2.36311355
5.8,5.8,5.8,5.8,0.0,0.0,0.0,2.36522665
5.81,5.81,5.81,5.81,0.0,0.0,0.0,2.42607815
5.82,5.82,5.82,5.82,0.0,0.0,0.0,2.55250771
5.83,5.83,5.83,5.83,0.0,0.0,0.0,2.48492783
5.84,5.84,5.84,5.84,0.0,0.0,0.0,2.57007445
5.85,5.85,5.85,5.85,0.0,0.0,0.0,2.60095267
5.86,5.86,5.86,5.86,0.0,0.0,0.0,2.67049599
5.87,5.87,5.87,5.87,0.0,0.0,0.0,2.66128054
5.88,5.88,5.88,5.88,0.0,0.0,0.0,2.70955238
5.89,5.89,5.89,5.89,0.0,0.0,0.0,2.70696821
5.9,5.9,5.9,5.9,0.0,0.0,0.0,2.70976418
5.91,5.91,5.91,5.91,0.0,0.0,0.0,2.65251507
5.92,5.92,5.92,5.92,0.0,0.0,0.0,2.72091741
5.93,5.93,5.93,5.93,0.0,0.0,0.0,2.73822641
5.94,5.94,5.94,5.94,0.0,0.0,0.0,2.78203332
5.95,5.95,5.95,5.95,0.0,0.0,0.0,2.83635577
5.96,5.96,5.96,5.96,0.0,0.0,0.0,2.84229522
5.97,5.97,5.97,5.97,0.0,0.0,0.0,2.84140494
5.98,5.98,5.98,5.98,0.0,0.0,0.0,2.84967807
5.99,5.99,5.99,5.99,0.0,0.0,0.0,2.89382202
6.0,6.0,6.0,6.0,0.0,0.0,0.0,2.86634246
6.01,6.01,6.01,6.01,0.0,0.0,0.0,2.88922924
6.02,6.02,6.02,6.02,0.0,0.0,0.0,2.904618
6.03,6.03,6.03,6.03,0.0,0.0,0.0,2.8996369
6.04,6.04,6.04,6.04,0.0,0.0,0.0,2.86326975
6.05,6.05,6.05,6.05,0.0,0.0,0.0,2.85694102
6.06,6.06,6.06,6.06,0.0,0.0,0.0,2.86714322
6.07,6.07,6.07,6.07,0.0,0.0,0.0,2.88640151
6.08,6.08,6.08,6.08,0.0,0.0,0.0,2.88276016
6.09,6.09,6.09,6.09,0.0,0.0,0.0,2.86042925
6.1,6.1,6.1,6.1,0.0,0.0,0.0,2.93961867
6.11,6.11,6.11,6.11,0.0,0.0,0.0,2.93299157
6.12,6.12,6.12,6.12,0.0,0.0,0.0,2.91656441
6.13,6.13,6.13,6.13,0.0,0.0,0.0,2.87464482
6.14,6.14,6.14,6.14,0.0,0.0,0.0,2.82236727
6.15,6.15,6.15,6.15,0.0,0.0,0.0,2.72706103
6.16,6.16,6.16,6.16,0.0,0.0,0.0,2.65416262
6.17,6.17,6.17,6.17,0.0,0.0,0.0,2.6294688
6.18,6.18,6.18,6.18,0.0,0.0,0.0,2.65275298
6.19,6.19,6.19,6.19,0.0,0.0,0.0,2.58082718
6.2,6.2,6.2,6.2,0.0,0.0,0.0,2.5626165
6.21,6.21,6.21,6.21,0.0,0.0,0.0,2.5216022
6.22,6.22,6.22,6.22,0.0,0.0,0.0,2.53809281
6.23,6.23,6.23,6.23,0.0,0.0,0.0,2.5158488
6.24,6.24,6.24,6.24,0.0,0.0,0.0,2.41288729
6.25,6.25,6.25,6.25,0.0,0.0,0.0,2.36151473
6.26,6.26,6.26,6.26,0.0,0.0,0.0,2.31723136
6.27,6.27,6.27,6.27,0.0,0.0,0.0,2.32769766
6.28,6.28,6.28,6.28,0.0,0.0,0.0,2.40908562
6.29,6.29,6.29,6.29,0.0,0.0,0.0,2.43908606
6.3,6.3,6.3,6.3,0.0,0.0,0.0,2.45907334
6.31,6.31,6.31,6.31,0.0,0.0,0.0,2.48971671
6.32,6.32,6.32,6.32,0.0,0.0,0.0,2.42753588
6.33,6.33,6.33,6.33,0.0,0.0,0.0,2.46684372
6.34,6.34,6.34,6.34,0.0,0.0,0.0,2.40632535
6.35,6.35,6.35,6.35,0.0,0.0,0.0,2.44023402
6.36,6.36,6.36,6.36,0.0,0.0,0.0,2.44190695
6.37,6.37,6.37,6.37,0.0,0.0,0.0,2.42982696
6.38,6.38,6.38,6.38,0.0,0.0,0.0,2.48023297
6.39,6.39,6.39,6.39,0.0,0.0,0.0,2.56673059
6.4,6.4,6.4,6.4,0.0,0.0,0.0,2.52804735
6.41,6.41,6.41,6.41,0.0,0.0,0.0,2.52823607
6.42,6.42,6.42,6.42,0.0,0.0,0.0,2.55774358
6.43,6.43,6.43,6.43,0.0,0.0,0.0,2.58568317
6.44,6.44,6.44,6.44,0.0,0.0,0.0,2.55336676
6.45,6.45,6.45,6.45,0.0,0.0,0.0,2.47043915
6.46,6.46,6.46,6.46,0.0,0.0,0.0,2.45054249
6.47,6.47,6.47,6.47,0.0,0.0,0.0,2.45817625
6.48,6.48,6.48,6.48,0.0,0.0,0.0,2.45111279
6.49,6.49,6.49,6.49,0.0,0.0,0.0,2.41738351
6.5,6.5,6.5,6.5,0.0,0.0,0.0,2.44293478
6.51,6.51,6.51,6.51,0.0,0.0,0.0,2.39733247
6.52,6.52,6.52,6.52,0.0,0.0,0.0,2.41626497
6.53,6.53,6.53,6.53,0.0,0.0,0.0,2.42431601
6.54,6.54,6.54,6.54,0.0,0.0,0.0,2.45525897
6.55,6.55,6.55,6.55,0.0,0.0,0.0,2.37122945
6.56,6.56,6.56,6.56,0.0,0.0,0.0,2.41771742
6.57,6.57,6.57,6.57,0.0,0.0,0.0,2.40259217
6.58,6.58,6.58,6.58,0.0,0.0,0.0,2.3231977
6.59,6.59,6.59,6.59,0.0,0.0,0.0,2.34018488
6.6,6.6,6.6,6.6,0.0,0.0,0.0,2.25105387
6.61,6.61,6.61,6.61,0.0,0.0,0.0,2.28437852
6.62,6.62,6.62,6.62,0.0,0.0,0.0,2.24175881
6.63,6.63,6.63,6.63,0.0,0.0,0.0,2.29210015
6.64,6.64,6.64,6.64,0.0,0.0,0.0,2.28920109
6.65,6.65,6.65,6.65,0.0,0.0,0.0,2.33398619
6.66,6.66,6.66,6.66,0.0,0.0,0.0,2.36522405
6.67,6.67,6.67,6.67,0.0,0.0,0.0,2.32818931
6.68,6.68,6.68,6.68,0.0,0.0,0.0,2.30947243
6.69,6.69,6.69,6.69,0.0,0.0,0.0,2.28889716
6.7,6.7,6.7,6.7,0.0,0.0,0.0,2.33588173
6.71,6.71,6.71,6.71,0.0,0.0,0.0,2.3359183
6.72,6.72,6.72,6.72,0.0,0.0,0.0,2.20613327
6.73,6.73,6.73,6.73,0.0,0.0,0.0,2.2202617
6.74,6.74,6.74,6.74,0.0,0.0,0.0,2.20078471
6.75,6.75,6.75,6.75,0.0,0.0,0.0,2.26781104
6.76,6.76,6.76,6.76,0.0,0.0,0.0,2.28053633
6.77,6.77,6.77,6.77,0.0,0.0,0.0,2.40526123
6.78,6.78,6.78,6.78,0.0,0.0,0.0,2.39911615
6.79,6.79,6.79,6.79,0.0,0.0,0.0,2.35695938
6.8,6.8,6.8,6.8,0.0,0.0,0.0,2.34652559
6.81,6.81,6.81,6.81,0.0,0.0,0.0,2.44884699
6.82,6.82,6.82,6.82,0.0,0.0,0.0,2.31005827
6.83,6.83,6.83,6.83,0.0,0.0,0.0,2.32063829
6.84,6.84,6.84,6.84,0.0,0.0,0.0,2.30259371
6.85,6.85,6.85,6.85,0.0,0.0,0.0,2.35932694
6.86,6.86,6.86,6.86,0.0,0.0,0.0,2.25512671
6.87,6.87,6.87,6.87,0.0,0.0,0.0,2.21243877
6.88,6.88,6.88,6.88,0.0,0.0,0.0,2.19713169
6.89,6.89,6.89,6.89,0.0,0.0,0.0,2.18347779
6.9,6.9,6.9,6.9,0.0,0.0,0.0,2.20676392
6.91,6.91,6.91,6.91,0.0,0.0,0.0,2.23290942
6.92,6.92,6.92,6.92,0.0,0.0,0.0,2.14359129
6.93,6.93,6.93,6.93,0.0,0.0,0.0,2.23847384
6.94,6.94,6.94,6.94,0.0,0.0,0.0,2.24211443
6.95,6.95,6.95,6.95,0.0,0.0,0.0,2.22713418
6.96,6.96,6.96,6.96,0.0,0.0,0.0,2.21693324
6.97,6.97,6.97,6.97,0.0,0.0,0.0,2.18475066
6.98,6.98,6.98,6.98,0.0,0.0,0.0,2.20634961
6.99,6.99,6.99,6.99,0.0,0.0,0.0,2.3030873
7.0,7.0,7.0,7.0,0.0,0.0,0.0,2.26324315
7.01,7.01,7.01,7.01,0.0,0.0,0.0,2.3189028
7.02,7.02,7.02,7.02,0.0,0.0,0.0,2.34700476
7.03,7.03,7.03,7.03,0.0,0.0,0.0,2.47281644
7.04,7.04,7.04,7.04,0.0,0.0,0.0,2.55651859
7.05,7.05,7.05,7.05,0.0,0.0,0.0,2.59495111
7.06,7.06,7.06,7.06,0.0,0.0,0.0,2.59247789
7.07,7.07,7.07,7.07,0.0,0.0,0.0,2.5687232
7.08,7.08,7.08,7.08,0.0,0.0,0.0,2.62540892
7.09,7.09,7.09,7.09,0.0,0.0,0.0,2.67034637
7.1,7.1,7.1,7.1,0.0,0.0,0.0,2.66473143
7.11,7.11,7.11,7.11,0.0,0.0,0.0,2.675831
7.12,7.12,7.12,7.12,0.0,0.0,0.0,2.70251167
7.13,7.13,7.13,7.13,0.0,0.0,0.0,2.7675588
7.14,7.14,7.14,7.14,0.0,0.0,0.0,2.85302832
7.15,7.15,7.15,7.15,0.0,0.0,0.0,2.97106695
7.16,7.16,7.16,7.16,0.0,0.0,0.0,3.02462104
7.17,7.17,7.17,7.17,0.0,0.0,0.0,3.0604638
7.18,7.18,7.18,7.18,0.0,0.0,0.0,3.09750188
7.19,7.19,7.19,7.19,0.0,0.0,0.0,3.14714993
7.2,7.2,7.2,7.2,0.0,0.0,0.0,3.16020406
7.21,7.21,7.21,7.21,0.0,0.0,0.0,3.2161112
7.22,7.22,7.22,7.22,0.0,0.0,0.0,3.20147102
7.23,7.23,7.23,7.23,0.0,0.0,0.0,3.22353139
7.24,7.24,7.24,7.24,0.0,0.0,0.0,3.20777022
7.25,7.25,7.25,7.25,0.0,0.0,0.0,3.20010167
7.26,7.26,7.26,7.26,0.0,0.0,0.0,3.19043729
7.27,7.27,7.27,7.27,0.0,0.0,0.0,3.127552
7.28,7.28,7.28,7.28,0.0,0.0,0.0,3.11892638
7.29,7.29,7.29,7.29,0.0,0.0,0.0,3.08977478
7.3,7.3,7.3,7.3,0.0,0.0,0.0,3.0114834
7.31,7.31,7.31,7.31,0.0,0.0,0.0,3.01040127
7.32,7.32,7.32,7.32,0.0,0.0,0.0,2.99883282
7.33,7.33,7.33,7.33,0.0,0.0,0.0,2.96505751
7.34,7.34,7.34,7.34,0.0,0.0,0.0,2.9391018
7.35,7.35,7.35,7.35,0.0,0.0,0.0,2.86273993
7.36,7.36,7.36,7.36,0.0,0.0,0.0,2.75351802
7.37,7.37,7.37,7.37,0.0,0.0,0.0,2.6496545
7.38,7.38,7.38,7.38,0.0,0.0,0.0,2.61359153
7.39,7.39,7.39,7.39,0.0,0.0,0.0,2.51896543
7.4,7.4,7.4,7.4,0.0,0.0,0.0,2.47448657
7.41,7.41,7.41,7.41,0.0,0.0,0.0,2.41206219
7.42,7.42,7.42,7.42,0.0,0.0,0.0,2.35550769
7.43,7.43,7.43,7.43,0.0,0.0,0.0,2.3303427
7.44,7.44,7.44,7.44,0.0,0.0,0.0,2.34590905
7.45,7.45,7.45,7.45,0.0,0.0,0.0,2.35651043
7.46,7.46,7.46,7.46,0.0,0.0,0.0,2.35451138
7.47,7.47,7.47,7.47,0.0,0.0,0.0,2.39200156
7.48,7.48,7.48,7.48,0.0,0.0,0.0,2.29065455
7.49,7.49,7.49,7.49,0.0,0.0,0.0,2.31242788
7.5,7.5,7.5,7.5,0.0,0.0,0.0,2.3255296
7.51,7.51,7.51,7.51,0.0,0.0,0.0,2.25567803
7.52,7.52,7.52,7.52,0.0,0.0,0.0,2.30506302
7.53,7.53,7.53,7.53,0.0,0.0,0.0,2.21924518
7.54,7.54,7.54,7.54,0.0,0.0,0.0,2.27131395
7.55,7.55,7.55,7.55,0.0,0.0,0.0,2.23937342
7.56,7.56,7.56,7.56,0.0,0.0,0.0,2.21576851
7.57,7.57,7.57,7.57,0.0,0.0,0.0,2.27137123
7.58,7.58,7.58,7.58,0.0,0.0,0.0,2.2912431
7.59,7.59,7.59,7.59,0.0,0.0,0.0,2.3084709
7.6,7.6,7.6,7.6,0.0,0.0,0.0,2.20720035
7.61,7.61,7.61,7.61,0.0,0.0,0.0,2.27673779
7.62,7.62,7.62,7.62,0.0,0.0,0.0,2.3373411
7.63,7.63,7.63,7.63,0.0,0.0,0.0,2.29933562
7.64,7.64,7.64,7.64,0.0,0.0,0.0,2.36697772
7.65,7.65,7.65,7.65,0.0,0.0,0.0,2.42432837
7.66,7.66,7.66,7.66,0.0,0.0,0.0,2.38900373
7.67,7.67,7.67,7.67,0.0,0.0,0.0,2.46965288
7.68,7.68,7.68,7.68,0.0,0.0,0.0,2.38363258
7.69,7.69,7.69,7.69,0.0,0.0,0.0,2.43865536
7.7,7.7,7.7,7.7,0.0,0.0,0.0,2.48605603
7.71,7.71,7.71,7.71,0.0,0.0,0.0,2.49844322
7.72,7.72,7.72,7.72,0.0,0.0,0.0,2.48869383
7.73,7.73,7.73,7.73,0.0,0.0,0.0,2.50131903
7.74,7.74,7.74,7.74,0.0,0.0,0.0,2.57607948
7.75,7.75,7.75,7.75,0.0,0.0,0.0,2.6144355
7.76,7.76,7.76,7.76,0.0,0.0,0.0,2.69289887
7.77,7.77,7.77,7.77,0.0,0.0,0.0,2.77833131
7.78,7.78,7.78,7.78,0.0,0.0,0.0,2.90346662
7.79,7.79,7.79,7.79,0.0,0.0,0.0,3.05804195
7.8,7.8,7.8,7.8,0.0,0.0,0.0,3.14409685
7.81,7.81,7.81,7.81,0.0,0.0,0.0,3.21297687
7.82,7.82,7.82,7.82,0.0,0.0,0.0,3.21807185
7.83,7.83,7.83,7.83,0.0,0.0,0.0,3.24561251
7.84,7.84,7.84,7.84,0.0,0.0,0.0,3.27368734
7.85,7.85,7.85,7.85,0.0,0.0,0.0,3.25926253
7.86,7.86,7.86,7.86,0.0,0.0,0.0,3.23899753
7.87,7.87,7.87,7.87,0.0,0.0,0.0,3.32574323
7.88,7.88,7.88,7.88,0.0,0.0,0.0,3.32523867
7.89,7.89,7.89,7.89,0.0,0.0,0.0,3.30185509
7.9,7.9,7.9,7.9,0.0,0.0,0.0,3.2713008
7.91,7.91,7.91,7.91,0.0,0.0,0.0,3.27217461
7.92,7.92,7.92,7.92,0.0,0.0,0.0,3.31323649
7.93,7.93,7.93,7.93,0.0,0.0,0.0,3.29192538
7.94,7.94,7.94,7.94,0.0,0.0,0.0,3.29409403
7.95,7.95,7.95,7.95,0.0,0.0,0.0,3.25304933
7.96,7.96,7.96,7.96,0.0,0.0,0.0,3.2205913
7.97,7.97,7.97,7.97,0.0,0.0,0.0,3.23855874
7.98,7.98,7.98,7.98,0.0,0.0,0.0,3.28160135
7.99,7.99,7.99,7.99,0.0,0.0,0.0,3.27123433
8.0,8.0,8.0,8.0,0.0,0.0,0.0,3.31291001
8.01,8.01,8.01,8.01,0.0,0.0,0.0,3.31585394
8.02,8.02,8.02,8.02,0.0,0.0,0.0,3.28505027
8.03,8.03,8.03,8.03,0.0,0.0,0.0,3.32607237
8.04,8.04,8.04,8.04,0.0,0.0,0.0,3.31609251
8.05,8.05,8.05,8.05,0.0,0.0,0.0,3.3583634
8.06,8.06,8.06,8.06,0.0,0.0,0.0,3.38601471
8.07,8.07,8.07,8.07,0.0,0.0,0.0,3.39323345
8.08,8.08,8.08,8.08,0.0,0.0,0.0,3.37256523
8.09,8.09,8.09,8.09,0.0,0.0,0.0,3.41588626
8.1,8.1,8.1,8.1,0.0,0.0,0.0,3.40305975
8.11,8.11,8.11,8.11,0.0,0.0,0.0,3.41713955
8.12,8.12,8.12,8.12,0.0,0.0,0.0,3.42905413
8.13,8.13,8.13,8.13,0.0,0.0,0.0,3.46509289
8.14,8.14,8.14,8.14,0.0,0.0,0.0,3.46431909
8.15,8.15,8.15,8.15,0.0,0.0,0.0,3.42580969
8.16,8.16,8.16,8.16,0.0,0.0,0.0,3.5158274
8.17,8.17,8.17,8.17,0.0,0.0,0.0,3.51994481
8.18,8.18,8.18,8.18,0.0,0.0,0.0,3.51231116
8.19,8.19,8.19,8.19,0.0,0.0,0.0,3.5419939
8.2,8.2,8.2,8.2,0.0,0.0,0.0,3.50680602
8.21,8.21,8.21,8.21,0.0,0.0,0.0,3.4703047
8.22,8.22,8.22,8.22,0.0,0.0,0.0,3.52337942
8.23,8.23,8.23,8.23,0.0,0.0,0.0,3.51311927
8.24,8.24,8.24,8.24,0.0,0.0,0.0,3.51917023
8.25,8.25,8.25,8.25,0.0,0.0,0.0,3.58194357
8.26,8.26,8.26,8.26,0.0,0.0,0.0,3.53547985
8.27,8.27,8.27,8.27,0.0,0.0,0.0,3.56686686
8.28,8.28,8.28,8.28,0.0,0.0,0.0,3.58985019
8.29,8.29,8.29,8.29,0.0,0.0,0.0,3.61838805
8.3,8.3,8.3,8.3,0.0,0.0,0.0,3.62413532
8.31,8.31,8.31,8.31,0.0,0.0,0.0,3.59996705
8.32,8.32,8.32,8.32,0.0,0.0,0.0,3.61362646
8.33,8.33,8.33,8.33,0.0,0.0,0.0,3.50525258
8.34,8.34,8.34,8.34,0.0,0.0,0.0,3.5067301
8.35,8.35,8.35,8.35,0.0,0.0,0.0,3.53657258
8.36,8.36,8.36,8.36,0.0,0.0,0.0,3.49562472
8.37,8.37,8.37,8.37,0.0,0.0,0.0,3.48918973
8.38,8.38,8.38,8.38,0.0,0.0,0.0,3.56210797
8.39,8.39,8.39,8.39,0.0,0.0,0.0,3.52827869
8.4,8.4,8.4,8.4,0.0,0.0,0.0,3.46411537
8.41,8.41,8.41,8.41,0.0,0.0,0.0,3.48166866
8.42,8.42,8.42,8.42,0.0,0.0,0.0,3.46100986
8.43,8.43,8.43,8.43,0.0,0.0,0.0,3.41561492
8.44,8.44,8.44,8.44,0.0,0.0,0.0,3.50533426
8.45,8.45,8.45,8.45,0.0,0.0,0.0,3.47529298
8.46,8.46,8.46,8.46,0.0,0.0,0.0,3.47657676
8.47,8.47,8.47,8.47,0.0,0.0,0.0,3.61395375
8.48,8.48,8.48,8.48,0.0,0.0,0.0,3.58300602
8.49,8.49,8.49,8.49,0.0,0.0,0.0,3.46822528
8.5,8.5,8.5,8.5,0.0,0.0,0.0,3.53941336
8.51,8.51,8.51,8.51,0.0,0.0,0.0,3.55329149
8.52,8.52,8.52,8.52,0.0,0.0,0.0,3.53726956
8.53,8.53,8.53,8.53,0.0,0.0,0.0,3.54541281
8.54,8.54,8.54,8.54,0.0,0.0,0.0,3.49880764
8.55,8.55,8.55,8.55,0.0,0.0,0.0,3.46443962
8.56,8.56,8.56,8.56,0.0,0.0,0.0,3.52957424
8.57,8.57,8.57,8.57,0.0,0.0,0.0,3.50305329
8.58,8.58,8.58,8.58,0.0,0.0,0.0,3.55037166
8.59,8.59,8.59,8.59,0.0,0.0,0.0,3.5736372
8.6,8.6,8.6,8.6,0.0,0.0,0.0,3.62312481
8.61,8.61,8.61,8.61,0.0,0.0,0.0,3.61300697
8.62,8.62,8.62,8.62,0.0,0.0,0.0,3.61834901
8.63,8.63,8.63,8.63,0.0,0.0,0.0,3.57327003
8.64,8.64,8.64,8.64,0.0,0.0,0.0,3.52296808
8.65,8.65,8.65,8.65,0.0,0.0,0.0,3.57983373
8.66,8.66,8.66,8.66,0.0,0.0,0.0,3.48078105
8.67,8.67,8.67,8.67,0.0,0.0,0.0,3.48044304
8.68,8.68,8.68,8.68,0.0,0.0,0.0,3.53082863
8.69,8.69,8.69,8.69,0.0,0.0,0.0,3.59112045
8.7,8.7,8.7,8.7,0.0,0.0,0.0,3.70149116
8.71,8.71,8.71,8.71,0.0,0.0,0.0,3.72697175
8.72,8.72,8.72,8.72,0.0,0.0,0.0,3.72064731
8.73,8.73,8.73,8.73,0.0,0.0,0.0,3.76472178
8.74,8.74,8.74,8.74,0.0,0.0,0.0,3.7737002
8.75,8.75,8.75,8.75,0.0,0.0,0.0,3.79721856
8.76,8.76,8.76,8.76,0.0,0.0,0.0,3.80040291
8.77,8.77,8.77,8.77,0.0,0.0,0.0,3.79163908
8.78,8.78,8.78,8.78,0.0,0.0,0.0,3.8172508
8.79,8.79,8.79,8.79,0.0,0.0,0.0,3.72717072
8.8,8.8,8.8,8.8,0.0,0.0,0.0,3.77380138
8.81,8.81,8.81,8.81,0.0,0.0,0.0,3.80100561
8.82,8.82,8.82,8.82,0.0,0.0,0.0,3.75527819
8.83,8.83,8.83,8.83,0.0,0.0,0.0,3.78481356
8.84,8.84,8.84,8.84,0.0,0.0,0.0,3.76590829
8.85,8.85,8.85,8.85,0.0,0.0,0.0,3.77689807
8.86,8.86,8.86,8.86,0.0,0.0,0.0,3.75596523
8.87,8.87,8.87,8.87,0.0,0.0,0.0,3.76894664
8.88,8.88,8.88,8.88,0.0,0.0,0.0,3.78765464
8.89,8.89,8.89,8.89,0.0,0.0,0.0,3.76282813
8.9,8.9,8.9,8.9,0.0,0.0,0.0,3.75617244
8.91,8.91,8.91,8.91,0.0,0.0,0.0,3.74564614
8.92,8.92,8.92,8.92,0.0,0.0,0.0,3.80037369
8.93,8.93,8.93,8.93,0.0,0.0,0.0,3.70562014
8.94,8.94,8.94,8.94,0.0,0.0,0.0,3.71139376
8.95,8.95,8.95,8.95,0.0,0.0,0.0,3.71265217
8.96,8.96,8.96,8.96,0.0,0.0,0.0,3.79898785
8.97,8.97,8.97,8.97,0.0,0.0,0.0,3.74473482
8.98,8.98,8.98,8.98,0.0,0.0,0.0,3.74481362
8.99,8.99,8.99,8.99,0.0,0.0,0.0,3.71370828
9.0,9.0,9.0,9.0,0.0,0.0,0.0,3.77175623
9.01,9.01,9.01,9.01,0.0,0.0,0.0,3.71885867
9.02,9.02,9.02,9.02,0.0,0.0,0.0,3.81164332
9.03,9.03,9.03,9.03,0.0,0.0,0.0,3.79770049
9.04,9.04,9.04,9.04,0.0,0.0,0.0,3.69562107
9.05,9.05,9.05,9.05,0.0,0.0,0.0,3.7641473
9.06,9.06,9.06,9.06,0.0,0.0,0.0,3.83437095
9.07,9.07,9.07,9.07,0.0,0.0,0.0,3.85714695
9.08,9.08,9.08,9.08,0.0,0.0,0.0,3.87374304
9.09,9.09,9.09,9.09,0.0,0.0,0.0,3.87779707
9.1,9.1,9.1,9.1,0.0,0.0,0.0,3.91965802
9.11,9.11,9.11,9.11,0.0,0.0,0.0,3.82959931
9.12,9.12,9.12,9.12,0.0,0.0,0.0,3.77858385
9.13,9.13,9.13,9.13,0.0,0.0,0.0,3.7970569
9.14,9.14,9.14,9.14,0.0,0.0,0.0,3.76591967
9.15,9.15,9.15,9.15,0.0,0.0,0.0,3.76631742
9.16,9.16,9.16,9.16,0.0,0.0,0.0,3.86618069
9.17,9.17,9.17,9.17,0.0,0.0,0.0,3.8199983
9.18,9.18,9.18,9.18,0.0,0.0,0.0,3.85737561
9.19,9.19,9.19,9.19,0.0,0.0,0.0,3.86057584
9.2,9.2,9.2,9.2,0.0,0.0,0.0,3.85749202
9.21,9.21,9.21,9.21,0.0,0.0,0.0,3.89429526
9.22,9.22,9.22,9.22,0.0,0.0,0.0,4.0237527
9.23,9.23,9.23,9.23,0.0,0.0,0.0,4.03282999
9.24,9.24,9.24,9.24,0.0,0.0,0.0,4.01967794
9.25,9.25,9.25,9.25,0.0,0.0,0.0,3.98841698
9.26,9.26,9.26,9.26,0.0,0.0,0.0,3.99348419
9.27,9.27,9.27,9.27,0.0,0.0,0.0,3.95224603
9.28,9.28,9.28,9.28,0.0,0.0,0.0,3.85761916
9.29,9.29,9.29,9.29,0.0,0.0,0.0,3.88611657
9.3,9.3,9.3,9.3,0.0,0.0,0.0,3.77976844
9.31,9.31,9.31,9.31,0.0,0.0,0.0,3.73609997
9.32,9.32,9.32,9.32,0.0,0.0,0.0,3.75901434
9.33,9.33,9.33,9.33,0.0,0.0,0.0,3.63307195
9.34,9.34,9.34,9.34,0.0,0.0,0.0,3.39707506
9.35,9.35,9.35,9.35,0.0,0.0,0.0,3.37841836
9.36,9.36,9.36,9.36,0.0,0.0,0.0,3.20159641
9.37,9.37,9.37,9.37,0.0,0.0,0.0,3.01899744
9.38,9.38,9.38,9.38,0.0,0.0,0.0,3.05099285
9.39,9.39,9.39,9.39,0.0,0.0,0.0,3.04013736
9.4,9.4,9.4,9.4,0.0,0.0,0.0,3.04650772
9.41,9.41,9.41,9.41,0.0,0.0,0.0,3.08186821
9.42,9.42,9.42,9.42,0.0,0.0,0.0,3.16026355
9.43,9.43,9.43,9.43,0.0,0.0,0.0,3.17465535
9.44,9.44,9.44,9.44,0.0,0.0,0.0,3.30198481
9.45,9.45,9.45,9.45,0.0,0.0,0.0,3.32886238
9.46,9.46,9.46,9.46,0.0,0.0,0.0,3.34725097
9.47,9.47,9.47,9.47,0.0,0.0,0.0,3.48253159
9.48,9.48,9.48,9.48,0.0,0.0,0.0,3.52209765
9.49,9.49,9.49,9.49,0.0,0.0,0.0,3.51928134
9.5,9.5,9.5,9.5,0.0,0.0,0.0,3.50485025
9.51,9.51,9.51,9.51,0.0,0.0,0.0,3.50928564
9.52,9.52,9.52,9.52,0.0,0.0,0.0,3.39135679
9.53,9.53,9.53,9.53,0.0,0.0,0.0,3.35623823
9.54,9.54,9.54,9.54,0.0,0.0,0.0,3.35908115
9.55,9.55,9.55,9.55,0.0,0.0,0.0,3.37460087
9.56,9.56,9.56,9.56,0.0,0.0,0.0,3.37172714
9.57,9.57,9.57,9.57,0.0,0.0,0.0,3.36932392
9.58,9.58,9.58,9.58,0.0,0.0,0.0,3.29492611
9.59,9.59,9.59,9.59,0.0,0.0,0.0,3.31603702
9.6,9.6,9.6,9.6,0.0,0.0,0.0,3.28958757
9.61,9.61,9.61,9.61,0.0,0.0,0.0,3.21085164
9.62,9.62,9.62,9.62,0.0,0.0,0.0,3.16050617
9.63,9.63,9.63,9.63,0.0,0.0,0.0,3.05556996
9.64,9.64,9.64,9.64,0.0,0.0,0.0,2.9247941
9.65,9.65,9.65,9.65,0.0,0.0,0.0,2.92626274
9.66,9.66,9.66,9.66,0.0,0.0,0.0,2.94477481
9.67,9.67,9.67,9.67,0.0,0.0,0.0,2.92222357
9.68,9.68,9.68,9.68,0.0,0.0,0.0,2.87235268
9.69,9.69,9.69,9.69,0.0,0.0,0.0,2.80709454
9.7,9.7,9.7,9.7,0.0,0.0,0.0,2.77526506
9.71,9.71,9.71,9.71,0.0,0.0,0.0,2.73045473
9.72,9.72,9.72,9.72,0.0,0.0,0.0,2.66318624
9.73,9.73,9.73,9.73,0.0,0.0,0.0,2.61778201
9.74,9.74,9.74,9.74,0.0,0.0,0.0,2.6095005
9.75,9.75,9.75,9.75,0.0,0.0,0.0,2.62626234
9.76,9.76,9.76,9.76,0.0,0.0,0.0,2.60668069
9.77,9.77,9.77,9.77,0.0,0.0,0.0,2.59337293
9.78,9.78,9.78,9.78,0.0,0.0,0.0,2.60147742
9.79,9.79,9.79,9.79,0.0,0.0,0.0,2.62644151
9.8,9.8,9.8,9.8,0.0,0.0,0.0,2.63336379
9.81,9.81,9.81,9.81,0.0,0.0,0.0,2.63676244
9.82,9.82,9.82,9.82,0.0,0.0,0.0,2.62545061
9.83,9.83,9.83,9.83,0.0,0.0,0.0,2.60489623
9.84,9.84,9.84,9.84,0.0,0.0,0.0,2.62184246
9.85,9.85,9.85,9.85,0.0,0.0,0.0,2.64226268
9.86,9.86,9.86,9.86,0.0,0.0,0.0,2.6513316
9.87,9.87,9.87,9.87,0.0,0.0,0.0,2.61937107
9.88,9.88,9.88,9.88,0.0,0.0,0.0,2.63030856
9.89,9.89,9.89,9.89,0.0,0.0,0.0,2.65201268
9.9,9.9,9.9,9.9,0.0,0.0,0.0,2.63730177
9.91,9.91,9.91,9.91,0.0,0.0,0.0,2.66407446
9.92,9.92,9.92,9.92,0.0,0.0,0.0,2.67468459
9.93,9.93,9.93,9.93,0.0,0.0,0.0,2.66920509
9.94,9.94,9.94,9.94,0.0,0.0,0.0,2.6658867
9.95,9.95,9.95,9.95,0.0,0.0,0.0,2.68357631
9.96,9.96,9.96,9.96,0.0,0.0,0.0,2.67235128
9.97,9.97,9.97,9.97,0.0,0.0,0.0,2.64752819
9.98,9.98,9.98,9.98,0.0,0.0,0.0,2.65888648
9.99,9.99,9.99,9.99,0.0,0.0,0.0,2.68657724
10.0,10.0,10.0,10.0,0.0,0.0,0.0,2.69192592
10.01,10.01,10.01,10.01,0.0,0.0,0.0,2.68831064
10.02,10.02,10.02,10.02,0.0,0.0,0.0,2.69568105
10.03,10.03,10.03,10.03,0.0,0.0,0.0,2.70707926
10.04,10.04,10.04,10.04,0.0,0.0,0.0,2.724214
10.05,10.05,10.05,10.05,0.0,0.0,0.0,2.70943131
10.06,10.06,10.06,10.06,0.0,0.0,0.0,2.67937477
10.07,10.07,10.07,10.07,0.0,0.0,0.0,2.66792908
10.08,10.08,10.08,10.08,0.0,0.0,0.0,2.64577189
10.09,10.09,10.09,10.09,0.0,0.0,0.0,2.65115411
10.1,10.1,10.1,10.1,0.0,0.0,0.0,2.63379288
10.11,10.11,10.11,10.11,0.0,0.0,0.0,2.6086517
10.12,10.12,10.12,10.12,0.0,0.0,0.0,2.61084376
10.13,10.13,10.13,10.13,0.0,0.0,0.0,2.49488134
10.14,10.14,10.14,10.14,0.0,0.0,0.0,2.48832653
10.15,10.15,10.15,10.15,0.0,0.0,0.0,2.47840821
10.16,10.16,10.16,10.16,0.0,0.0,0.0,2.47955741
10.17,10.17,10.17,10.17,0.0,0.0,0.0,2.53942629
10.18,10.18,10.18,10.18,0.0,0.0,0.0,2.62143739
10.19,10.19,10.19,10.19,0.0,0.0,0.0,2.66567774
10.2,10.2,10.2,10.2,0.0,0.0,0.0,2.67415725
10.21,10.21,10.21,10.21,0.0,0.0,0.0,2.64873289
10.22,10.22,10.22,10.22,0.0,0.0,0.0,2.65811481
10.23,10.23,10.23,10.23,0.0,0.0,0.0,2.70421131
10.24,10.24,10.24,10.24,0.0,0.0,0.0,2.71789836
10.25,10.25,10.25,10.25,0.0,0.0,0.0,2.69181426
10.26,10.26,10.26,10.26,0.0,0.0,0.0,2.68302689
10.27,10.27,10.27,10.27,0.0,0.0,0.0,2.62075329
10.28,10.28,10.28,10.28,0.0,0.0,0.0,2.58300192
10.29,10.29,10.29,10.29,0.0,0.0,0.0,2.51942896
10.3,10.3,10.3,10.3,0.0,0.0,0.0,2.49964103
10.31,10.31,10.31,10.31,0.0,0.0,0.0,2.47557799
10.32,10.32,10.32,10.32,0.0,0.0,0.0,2.46764554
10.33,10.33,10.33,10.33,0.0,0.0,0.0,2.46764554
10.34,10.34,10.34,10.34,0.0,0.0,0.0,2.46773322
10.35,10.35,10.35,10.35,0.0,0.0,0.0,2.49196002
10.36,10.36,10.36,10.36,0.0,0.0,0.0,2.51917856
10.37,10.37,10.37,10.37,0.0,0.0,0.0,2.51610926
10.38,10.38,10.38,10.38,0.0,0.0,0.0,2.52064304
10.39,10.39,10.39,10.39,0.0,0.0,0.0,2.53564206
10.4,10.4,10.4,10.4,0.0,0.0,0.0,2.57547724
10.41,10.41,10.41,10.41,0.0,0.0,0.0,2.62272815
10.42,10.42,10.42,10.42,0.0,0.0,0.0,2.67865382
10.43,10.43,10.43,10.43,0.0,0.0,0.0,2.69569236
10.44,10.44,10.44,10.44,0.0,0.0,0.0,2.70865825
10.45,10.45,10.45,10.45,0.0,0.0,0.0,2.7412638
10.46,10.46,10.46,10.46,0.0,0.0,0.0,2.75513749
10.47,10.47,10.47,10.47,0.0,0.0,0.0,2.75162573
10.48,10.48,10.48,10.48,0.0,0.0,0.0,2.77083577
10.49,10.49,10.49,10.49,0.0,0.0,0.0,2.75176596
10.5,10.5,10.5,10.5,0.0,0.0,0.0,2.74472635
10.51,10.51,10.51,10.51,0.0,0.0,0.0,2.78229272
10.52,10.52,10.52,10.52,0.0,0.0,0.0,2.76447744
10.53,10.53,10.53,10.53,0.0,0.0,0.0,2.79790147
10.54,10.54,10.54,10.54,0.0,0.0,0.0,2.81335256
10.55,10.55,10.55,10.55,0.0,0.0,0.0,2.79205713
10.56,10.56,10.56,10.56,0.0,0.0,0.0,2.78973672
10.57,10.57,10.57,10.57,0.0,0.0,0.0,2.7770738
10.58,10.58,10.58,10.58,0.0,0.0,0.0,2.78258611
10.59,10.59,10.59,10.59,0.0,0.0,0.0,2.80540977
10.6,10.6,10.6,10.6,0.0,0.0,0.0,2.81979893
10.61,10.61,10.61,10.61,0.0,0.0,0.0,2.79882485
10.62,10.62,10.62,10.62,0.0,0.0,0.0,2.7945244
10.63,10.63,10.63,10.63,0.0,0.0,0.0,2.8264322
10.64,10.64,10.64,10.64,0.0,0.0,0.0,2.79814745
10.65,10.65,10.65,10.65,0.0,0.0,0.0,2.82478798
10.66,10.66,10.66,10.66,0.0,0.0,0.0,2.78034429
10.67,10.67,10.67,10.67,0.0,0.0,0.0,2.79166984
10.68,10.68,10.68,10.68,0.0,0.0,0.0,2.77133154
10.69,10.69,10.69,10.69,0.0,0.0,0.0,2.77997908
10.7,10.7,10.7,10.7,0.0,0.0,0.0,2.80061302
10.71,10.71,10.71,10.71,0.0,0.0,0.0,2.80893174
10.72,10.72,10.72,10.72,0.0,0.0,0.0,2.77291971
10.73,10.73,10.73,10.73,0.0,0.0,0.0,2.79895283
10.74,10.74,10.74,10.74,0.0,0.0,0.0,2.79313436
10.75,10.75,10.75,10.75,0.0,0.0,0.0,2.76231972
10.76,10.76,10.76,10.76,0.0,0.0,0.0,2.76877124
10.77,10.77,10.77,10.77,0.0,0.0,0.0,2.78571832
10.78,10.78,10.78,10.78,0.0,0.0,0.0,2.78675788
10.79,10.79,10.79,10.79,0.0,0.0,0.0,2.79556324
10.8,10.8,10.8,10.8,0.0,0.0,0.0,2.78304981
10.81,10.81,10.81,10.81,0.0,0.0,0.0,2.78589677
10.82,10.82,10.82,10.82,0.0,0.0,0.0,2.77529243
10.83,10.83,10.83,10.83,0.0,0.0,0.0,2.80787738
10.84,10.84,10.84,10.84,0.0,0.0,0.0,2.78866031
10.85,10.85,10.85,10.85,0.0,0.0,0.0,2.80907741
10.86,10.86,10.86,10.86,0.0,0.0,0.0,2.76748431
10.87,10.87,10.87,10.87,0.0,0.0,0.0,2.78213513
10.88,10.88,10.88,10.88,0.0,0.0,0.0,2.78368665
10.89,10.89,10.89,10.89,0.0,0.0,0.0,2.78477298
10.9,10.9,10.9,10.9,0.0,0.0,0.0,2.79721642


==> dataEV76C661parkingLot4Branch.csv <==
0.0,0.0,0.0,0.0,2.922747,0.7445668,1.194334,-0.09799393
0.01,0.01,0.01,0.01,2.9034255,0.7310256,1.1562117,-0.09664243
0.02,0.02,0.02,0.02,2.9243374,0.73803365,1.191157,-0.09823337
0.03,0.03,0.03,0.03,2.918366,0.73368996,1.1758311,-0.09958471
0.04,0.04,0.04,0.04,2.9551568,0.7535339,1.2302766,-0.09826227
0.05,0.05,0.05,0.05,2.9010015,0.73029625,1.1339703,-0.09865709
0.06,0.06,0.06,0.06,2.8878345,0.73530316,1.1400038,-0.09587518
0.07,0.07,0.07,0.07,2.915311,0.72898865,1.1759279,-0.09710868
0.08,0.08,0.08,0.08,2.8974147,0.7261002,1.1440818,-0.09793624
0.09,0.09,0.09,0.09,2.9130452,0.7413162,1.1929328,-0.09871874
0.1,0.1,0.1,0.1,2.912376,0.7389178,1.1939232,-0.09666456
0.11,0.11,0.11,0.11,2.8908544,0.7137096,1.1285669,-0.10000785
0.12,0.12,0.12,0.12,2.9177716,0.73044574,1.1828437,-0.09954785
0.13,0.13,0.13,0.13,2.891984,0.71490735,1.1205494,-0.09800238
0.14,0.14,0.14,0.14,2.9451451,0.75078434,1.1981436,-0.10046513
0.15,0.15,0.15,0.15,2.891317,0.73280203,1.1670449,-0.09650116
0.16,0.16,0.16,0.16,2.9289846,0.7343628,1.1742274,-0.09869518
0.17,0.17,0.17,0.17,2.8888986,0.7167572,1.1336799,-0.09830714
0.18,0.18,0.18,0.18,2.920549,0.7234968,1.1648242,-0.09622626
0.19,0.19,0.19,0.19,2.9233043,0.7414658,1.1972955,-0.09712831
0.2,0.2,0.2,0.2,2.9370928,0.73639107,1.207546,-0.09808189
0.21,0.21,0.21,0.21,2.8937478,0.71553093,1.1332514,-0.09931037
0.22,0.22,0.22,0.22,2.87333,0.7137069,1.1051922,-0.09679176
0.23,0.23,0.23,0.23,2.8934515,0.71747386,1.146112,-0.09750294
0.24,0.24,0.24,0.24,2.8783286,0.7119138,1.103024,-0.097656
0.25,0.25,0.25,0.25,2.9289763,0.7379282,1.1920896,-0.09793183
0.26,0.26,0.26,0.26,2.8884065,0.7120335,1.115082,-0.09656487
0.27,0.27,0.27,0.27,2.878745,0.72606117,1.1502573,-0.09693129
0.28,0.28,0.28,0.28,2.9051244,0.72430015,1.1472397,-0.09754165
0.29,0.29,0.29,0.29,2.8898883,0.7051228,1.1003809,-0.09767342
0.3,0.3,0.3,0.3,2.8886328,0.7148881,1.1225907,-0.09759631
0.31,0.31,0.31,0.31,2.8905606,0.7140819,1.1289124,-0.09706135
0.32,0.32,0.32,0.32,2.89921,0.7329921,1.1738787,-0.09618351
0.33,0.33,0.33,0.33,2.864736,0.7125197,1.1238384,-0.09694351
0.34,0.34,0.34,0.34,2.8959966,0.72014475,1.1310593,-0.09807767
0.35,0.35,0.35,0.35,2.8727708,0.7089158,1.1264479,-0.09628309
0.36,0.36,0.36,0.36,2.9160678,0.74883,1.2276428,-0.0989423
0.37,0.37,0.37,0.37,2.9246268,0.74179626,1.2075529,-0.09842207
0.38,0.38,0.38,0.38,2.8837552,0.7219034,1.1496139,-0.09690051
0.39,0.39,0.39,0.39,2.9389815,0.75269246,1.2332929,-0.09990127
0.4,0.4,0.4,0.4,2.9337401,0.7578747,1.2554233,-0.09876075
0.41,0.41,0.41,0.41,3.0118308,0.7863797,1.3504536,-0.10185707
0.42,0.42,0.42,0.42,2.963786,0.759768,1.2548729,-0.10245626
0.43,0.43,0.43,0.43,2.9481525,0.75695604,1.2631528,-0.10099301
0.44,0.44,0.44,0.44,2.9060075,0.7475987,1.1975768,-0.0988809
0.45,0.45,0.45,0.45,2.9166245,0.7492275,1.2197535,-0.09974618
0.46,0.46,0.46,0.46,2.9137166,0.7607111,1.2379858,-0.09762053
0.47,0.47,0.47,0.47,2.904307,0.7420342,1.2068781,-0.09819969
0.48,0.48,0.48,0.48,2.9797282,0.78510916,1.3066785,-0.09957256
0.49,0.49,0.49,0.49,2.9402575,0.7626052,1.252425,-0.09794964
0.5,0.5,0.5,0.5,2.92702,0.7417997,1.211483,-0.10007174
0.51,0.51,0.51,0.51,2.954272,0.7594833,1.2626536,-0.09971609
0.52,0.52,0.52,0.52,2.9312892,0.75111663,1.2607654,-0.09771734
0.53,0.53,0.53,0.53,2.921785,0.74431854,1.2264479,-0.09934057
0.54,0.54,0.54,0.54,2.9478867,0.7579138,1.2597954,-0.09780588
0.55,0.55,0.55,0.55,2.9279559,0.7496499,1.230587,-0.10063379
0.56,0.56,0.56,0.56,2.960222,0.76722074,1.2604711,-0.10034075
0.57,0.57,0.57,0.57,2.9161232,0.7575835,1.2607777,-0.09885941
0.58,0.58,0.58,0.58,2.9255357,0.749612,1.2277114,-0.09842543
0.59,0.59,0.59,0.59,2.8436196,0.700761,1.0756763,-0.09465656
0.6,0.6,0.6,0.6,2.8228602,0.68157136,1.0340704,-0.09292814
0.61,0.61,0.61,0.61,2.8074162,0.6645733,0.9573987,-0.09281833
0.62,0.62,0.62,0.62,2.7979932,0.651606,0.9225501,-0.09073327
0.63,0.63,0.63,0.63,2.794037,0.6580106,0.9324258,-0.0907205
0.64,0.64,0.64,0.64,2.80475,0.65525395,0.9411769,-0.09123295
0.65,0.65,0.65,0.65,2.7736886,0.63698584,0.85483587,-0.09003729
0.66,0.66,0.66,0.66,2.7773836,0.64574015,0.8946454,-0.08881674
0.67,0.67,0.67,0.67,2.781847,0.64492184,0.9109516,-0.09046503
0.68,0.68,0.68,0.68,2.8322825,0.68036175,1.0149688,-0.09412846
0.69,0.69,0.69,0.69,2.8671312,0.7094637,1.0757436,-0.0949858
0.7,0.7,0.7,0.7,2.8788924,0.7240008,1.1482307,-0.09653522
0.71,0.71,0.71,0.71,2.9041107,0.7505239,1.2350433,-0.09701741
0.72,0.72,0.72,0.72,2.8855212,0.72964567,1.174774,-0.09837774
0.73,0.73,0.73,0.73,2.9221523,0.7594126,1.2727692,-0.10024627
0.74,0.74,0.74,0.74,2.902279,0.7515592,1.2402285,-0.09904878
0.75,0.75,0.75,0.75,2.9230905,0.74999696,1.2239195,-0.10139468
0.76,0.76,0.76,0.76,2.9518685,0.7646607,1.2678326,-0.10122528
0.77,0.77,0.77,0.77,2.9607441,0.7859208,1.3334374,-0.1035476
0.78,0.78,0.78,0.78,3.016047,0.8013995,1.3958519,-0.10369204
0.79,0.79,0.79,0.79,2.9647853,0.78504264,1.3431349,-0.10624765
0.8,0.8,0.8,0.8,2.939679,0.77499497,1.326989,-0.10199939
0.81,0.81,0.81,0.81,2.9257333,0.7779973,1.3190227,-0.10305212
0.82,0.82,0.82,0.82,2.9629593,0.7871993,1.345956,-0.10372032
0.83,0.83,0.83,0.83,2.9573383,0.79617345,1.3921791,-0.10237634
0.84,0.84,0.84,0.84,2.9202561,0.76489365,1.313638,-0.10343684
0.85,0.85,0.85,0.85,2.9551864,0.7658241,1.3062049,-0.10112343
0.86,0.86,0.86,0.86,2.889214,0.74344915,1.2194266,-0.09700619
0.87,0.87,0.87,0.87,2.9731421,0.76566184,1.287681,-0.101519
0.88,0.88,0.88,0.88,2.9374175,0.7626144,1.2623591,-0.10233897
0.89,0.89,0.89,0.89,2.9641335,0.7948649,1.3588079,-0.10467143
0.9,0.9,0.9,0.9,2.9619474,0.7932652,1.3921299,-0.10605671
0.91,0.91,0.91,0.91,2.999941,0.81587094,1.4275551,-0.10689674
0.92,0.92,0.92,0.92,2.9740531,0.79801714,1.4155135,-0.10860423
0.93,0.93,0.93,0.93,3.024507,0.82935256,1.4956234,-0.10882725
0.94,0.94,0.94,0.94,3.0255313,0.8340708,1.5334796,-0.10891783
0.95,0.95,0.95,0.95,3.0072658,0.8048652,1.4258478,-0.11062189
0.96,0.96,0.96,0.96,3.002047,0.83084476,1.4818358,-0.11015253
0.97,0.97,0.97,0.97,3.0427608,0.8459622,1.5508794,-0.11158697
0.98,0.98,0.98,0.98,3.0524137,0.8476055,1.5225496,-0.11026064
0.99,0.99,0.99,0.99,3.0843575,0.85629445,1.5973928,-0.11223146
1.0,1.0,1.0,1.0,3.12868,0.8874219,1.7091236,-0.11777244
1.01,1.01,1.01,1.01,3.1106079,0.94505817,1.845301,-0.11889299
1.02,1.02,1.02,1.02,3.130948,0.9486337,1.8457663,-0.11912068
1.03,1.03,1.03,1.03,3.1631606,0.9592471,1.8935608,-0.12179913
1.04,1.04,1.04,1.04,3.1143148,0.94291484,1.8529507,-0.12151586
1.05,1.05,1.05,1.05,3.1592877,0.9712645,1.9431255,-0.12208349
1.06,1.06,1.06,1.06,3.148627,0.94185543,1.879174,-0.12462527
1.07,1.07,1.07,1.07,3.1739135,0.960065,1.9250749,-0.12184958
1.08,1.08,1.08,1.08,3.1928363,1.0060817,2.0417533,-0.12401563
1.09,1.09,1.09,1.09,3.1308277,1.0006768,2.0795648,-0.12279201
1.1,1.1,1.1,1.1,3.128938,1.0109738,2.1094928,-0.12541012
1.11,1.11,1.11,1.11,3.1608016,1.0343102,2.171313,-0.12467976
1.12,1.12,1.12,1.12,3.1086285,1.0557834,2.2247734,-0.12381919
1.13,1.13,1.13,1.13,3.0503983,1.0097792,2.10683,-0.12413999
1.14,1.14,1.14,1.14,3.0724797,1.033367,2.189074,-0.12388775
1.15,1.15,1.15,1.15,3.0575366,1.0343044,2.1620364,-0.12211035
1.16,1.16,1.16,1.16,3.1066957,1.0388418,2.1468704,-0.12050647
1.17,1.17,1.17,1.17,3.0711663,1.0464804,2.1517243,-0.1233101
1.18,1.18,1.18,1.18,3.0617661,1.0155251,2.0960755,-0.12025192
1.19,1.19,1.19,1.19,3.0646048,1.0232254,2.099921,-0.1213813
1.2,1.2,1.2,1.2,3.0693917,0.9946006,2.0596738,-0.12386128
1.21,1.21,1.21,1.21,3.0672188,1.0149987,2.1643128,-0.12464546
1.22,1.22,1.22,1.22,3.0415075,1.0074533,2.0875373,-0.11605145
1.23,1.23,1.23,1.23,3.046338,1.0449393,2.1840236,-0.12157123
1.24,1.24,1.24,1.24,3.0134826,1.0447223,2.1676695,-0.12435378
1.25,1.25,1.25,1.25,3.0023832,1.0358752,2.1251202,-0.12251499
1.26,1.26,1.26,1.26,3.0173993,1.0947918,2.3037329,-0.12281712
1.27,1.27,1.27,1.27,3.0684044,1.085115,2.3289893,-0.12630233
1.28,1.28,1.28,1.28,3.009732,1.0915258,2.3209212,-0.12167555
1.29,1.29,1.29,1.29,3.0237188,1.0989226,2.3253396,-0.12344948
1.3,1.3,1.3,1.3,3.0194867,1.0692964,2.213306,-0.12222222
1.31,1.31,1.31,1.31,3.0249128,1.0965208,2.3299396,-0.12331356
1.32,1.32,1.32,1.32,3.0057297,1.1063799,2.338455,-0.11921065
1.33,1.33,1.33,1.33,2.9694123,1.0782902,2.282187,-0.12233162
1.34,1.34,1.34,1.34,2.947172,1.1125929,2.3642383,-0.12274893
1.35,1.35,1.35,1.35,2.9633598,1.1049212,2.3746436,-0.12519574
1.36,1.36,1.36,1.36,2.975027,1.0766944,2.2705622,-0.12439801
1.37,1.37,1.37,1.37,2.9527888,1.0738132,2.2151022,-0.12183867
1.38,1.38,1.38,1.38,2.9645286,1.081351,2.2713344,-0.12179265
1.39,1.39,1.39,1.39,2.9750319,1.0854639,2.265045,-0.11948438
1.4,1.4,1.4,1.4,2.9647965,1.0681684,2.2377324,-0.12025268
1.41,1.41,1.41,1.41,2.9497385,1.0668437,2.2264504,-0.11854968
1.42,1.42,1.42,1.42,2.967673,1.0554925,2.1542695,-0.11720578
1.43,1.43,1.43,1.43,2.9468608,1.0474726,2.1505919,-0.11842585
1.44,1.44,1.44,1.44,2.9443762,1.0366696,2.1240203,-0.1182047
1.45,1.45,1.45,1.45,2.9015317,1.0269163,2.1016703,-0.11795534
1.46,1.46,1.46,1.46,2.8936703,1.033874,2.1093936,-0.11776496
1.47,1.47,1.47,1.47,2.9411106,1.0740198,2.2192583,-0.12000879
1.48,1.48,1.48,1.48,2.9294214,1.0920236,2.2657406,-0.1208814
1.49,1.49,1.49,1.49,2.884404,1.0718725,2.22383,-0.11991634
1.5,1.5,1.5,1.5,2.9429836,1.0783064,2.221974,-0.11919242
1.51,1.51,1.51,1.51,2.930201,1.057064,2.176886,-0.1191384
1.52,1.52,1.52,1.52,2.9884837,1.0561198,2.2048445,-0.12071508
1.53,1.53,1.53,1.53,2.9350438,1.0297848,2.1406493,-0.11689138
1.54,1.54,1.54,1.54,2.902962,1.0462687,2.1577446,-0.11590369
1.55,1.55,1.55,1.55,2.873396,1.0372131,2.108481,-0.11625133
1.56,1.56,1.56,1.56,2.92571,1.0725024,2.2143354,-0.11785565
1.57,1.57,1.57,1.57,2.8966126,1.0649346,2.196391,-0.11950684
1.58,1.58,1.58,1.58,2.8191907,1.1096475,2.3006778,-0.11627597
1.59,1.59,1.59,1.59,2.844131,1.104399,2.3140593,-0.11806098
1.6,1.6,1.6,1.6,2.8164775,1.1038654,2.303975,-0.11977828
1.61,1.61,1.61,1.61,2.783042,1.0886966,2.2487445,-0.11670136
1.62,1.62,1.62,1.62,2.7919984,1.1128596,2.3245878,-0.11926708
1.63,1.63,1.63,1.63,2.7678773,1.0849576,2.2492604,-0.11717536
1.64,1.64,1.64,1.64,2.720607,1.1168263,2.2840285,-0.11754324
1.65,1.65,1.65,1.65,2.717155,1.1192484,2.3208158,-0.11622431
1.66,1.66,1.66,1.66,2.6999536,1.1373295,2.3633316,-0.11721523
1.67,1.67,1.67,1.67,2.6000788,1.134713,2.3110976,-0.11341195
1.68,1.68,1.68,1.68,2.5258307,1.1481973,2.3660092,-0.11276535
1.69,1.69,1.69,1.69,2.4478831,1.1324263,2.3083074,-0.11162955
1.7,1.7,1.7,1.7,2.3627832,1.1472168,2.3328118,-0.11000411
1.71,1.71,1.71,1.71,2.3727896,1.1459835,2.3237205,-0.11041294
1.72,1.72,1.72,1.72,2.3755412,1.1471467,2.299615,-0.11349992
1.73,1.73,1.73,1.73,2.4017885,1.1647279,2.3765144,-0.11160801
1.74,1.74,1.74,1.74,2.3810253,1.1718557,2.3681507,-0.11050694
1.75,1.75,1.75,1.75,2.386891,1.1487345,2.3181472,-0.11023561
1.76,1.76,1.76,1.76,2.4262116,1.1634244,2.350576,-0.10796434
1.77,1.77,1.77,1.77,2.4286335,1.1673027,2.375894,-0.11052853
1.78,1.78,1.78,1.78,2.4307392,1.1616848,2.3883076,-0.11131748
1.79,1.79,1.79,1.79,2.4670632,1.1400669,2.3298874,-0.10993507
1.8,1.8,1.8,1.8,2.5445642,1.1706325,2.3972573,-0.11211962
1.81,1.81,1.81,1.81,2.6337914,1.1486048,2.4049509,-0.11328783
1.82,1.82,1.82,1.82,2.5963664,1.1251159,2.3271515,-0.11274104
1.83,1.83,1.83,1.83,2.6062584,1.1292114,2.3256545,-0.11401343
1.84,1.84,1.84,1.84,2.6279438,1.1182262,2.3359272,-0.11279495
1.85,1.85,1.85,1.85,2.7346978,1.0967293,2.2812486,-0.1172088
1.86,1.86,1.86,1.86,2.7479725,1.0647914,2.1645582,-0.11502787
1.87,1.87,1.87,1.87,2.830574,1.0574725,2.1404507,-0.11589544
1.88,1.88,1.88,1.88,2.8975961,1.0464739,2.1478288,-0.11980927
1.89,1.89,1.89,1.89,2.9387994,1.0342848,2.10993,-0.11703186
1.9,1.9,1.9,1.9,2.9998446,1.0572307,2.1706138,-0.11905698
1.91,1.91,1.91,1.91,3.0521188,1.0168844,2.0774689,-0.11746871
1.92,1.92,1.92,1.92,3.1124995,1.0080235,2.0570624,-0.12058704
1.93,1.93,1.93,1.93,3.161633,0.96989375,1.9292734,-0.12087162
1.94,1.94,1.94,1.94,3.0782733,0.93479425,1.8242693,-0.11865902
1.95,1.95,1.95,1.95,3.112949,0.9201373,1.7588114,-0.1189122
1.96,1.96,1.96,1.96,3.11287,0.9187735,1.7271401,-0.11741476
1.97,1.97,1.97,1.97,3.091381,0.88364077,1.6459181,-0.11321169
1.98,1.98,1.98,1.98,3.0559485,0.83703244,1.4934924,-0.1117145
1.99,1.99,1.99,1.99,3.0859761,0.8705487,1.5631893,-0.10867433
2.0,2.0,2.0,2.0,3.0440419,0.82364196,1.461386,-0.11084998
2.01,2.01,2.01,2.01,3.080855,0.8406062,1.5080211,-0.11305723
2.02,2.02,2.02,2.02,3.0796182,0.862051,1.5924461,-0.11417355
2.03,2.03,2.03,2.03,3.0941687,0.9200541,1.7502983,-0.11319502
2.04,2.04,2.04,2.04,3.0155418,0.9201602,1.8045073,-0.11462047
2.05,2.05,2.05,2.05,2.934246,0.9295535,1.7927345,-0.11122315
2.06,2.06,2.06,2.06,2.9123156,0.9605447,1.8826799,-0.1087641
2.07,2.07,2.07,2.07,2.7974858,0.9839007,1.9294243,-0.10938545
2.08,2.08,2.08,2.08,2.7286704,0.9915525,1.9341568,-0.11190958
2.09,2.09,2.09,2.09,2.7654176,1.0458497,2.1034193,-0.11303302
2.1,2.1,2.1,2.1,2.6292498,1.0546793,2.108838,-0.1136325
2.11,2.11,2.11,2.11,2.5929663,1.03562,2.0632868,-0.10992271
2.12,2.12,2.12,2.12,2.5796916,1.0529821,2.087296,-0.11113343
2.13,2.13,2.13,2.13,2.5118918,1.0650834,2.1164474,-0.10966901
2.14,2.14,2.14,2.14,2.5272624,1.0565126,2.1109774,-0.11158295
2.15,2.15,2.15,2.15,2.5948093,1.05063,2.0762105,-0.11364553
2.16,2.16,2.16,2.16,2.548386,1.0558554,2.09243,-0.1110708
2.17,2.17,2.17,2.17,2.4300184,1.0534803,2.069458,-0.11056596
2.18,2.18,2.18,2.18,2.4566422,1.0578598,2.1072028,-0.1103934
2.19,2.19,2.19,2.19,2.489326,1.1048559,2.2124515,-0.11027434
2.2,2.2,2.2,2.2,2.3759294,1.0924671,2.1715255,-0.10898908
2.21,2.21,2.21,2.21,2.3778417,1.1106198,2.215032,-0.11099432
2.22,2.22,2.22,2.22,2.3549902,1.1121972,2.204158,-0.10795091
2.23,2.23,2.23,2.23,2.395996,1.1080916,2.1798263,-0.1110613
2.24,2.24,2.24,2.24,2.3376532,1.092226,2.1551824,-0.10932098
2.25,2.25,2.25,2.25,2.2999177,1.0838044,2.144654,-0.10787691
2.26,2.26,2.26,2.26,2.3099566,1.081194,2.1327264,-0.10601185
2.27,2.27,2.27,2.27,2.3038938,1.0614793,2.0726883,-0.10811329
2.28,2.28,2.28,2.28,2.2671032,1.0813398,2.0856557,-0.10458563
2.29,2.29,2.29,2.29,2.2481458,1.1071885,2.1525798,-0.1063147
2.3,2.3,2.3,2.3,2.1499186,1.1181698,2.1444716,-0.10445986
2.31,2.31,2.31,2.31,2.0348036,1.130548,2.1671672,-0.10568883
2.32,2.32,2.32,2.32,1.9286731,1.1395113,2.1917398,-0.10687004
2.33,2.33,2.33,2.33,1.9272783,1.1569884,2.1829827,-0.10444652
2.34,2.34,2.34,2.34,1.9799236,1.1388443,2.215105,-0.10476086
2.35,2.35,2.35,2.35,1.932033,1.1569917,2.2072577,-0.10404613
2.36,2.36,2.36,2.36,1.9176934,1.1469612,2.2016718,-0.105799
2.37,2.37,2.37,2.37,1.84242,1.1441308,2.1621711,-0.10584786
2.38,2.38,2.38,2.38,1.8565676,1.1352055,2.1722698,-0.10393997
2.39,2.39,2.39,2.39,1.7639965,1.1393946,2.1479778,-0.10013275
2.4,2.4,2.4,2.4,1.6863534,1.1275694,2.09655,-0.10051723
2.41,2.41,2.41,2.41,1.658625,1.1374578,2.1157959,-0.10542747
2.42,2.42,2.42,2.42,1.6757927,1.1443155,2.1055725,-0.1034614
2.43,2.43,2.43,2.43,1.5143998,1.1278111,2.058157,-0.10226001
2.44,2.44,2.44,2.44,1.4892037,1.1373914,2.0594902,-0.10549041
2.45,2.45,2.45,2.45,1.4608859,1.127843,2.0540762,-0.10159705
2.46,2.46,2.46,2.46,1.3940718,1.1177123,2.036191,-0.10301204
2.47,2.47,2.47,2.47,1.3258497,1.1312436,1.9990273,-0.10371184
2.48,2.48,2.48,2.48,1.2911144,1.1299322,1.9926876,-0.10482994
2.49,2.49,2.49,2.49,1.2853982,1.0995038,1.9058974,-0.10819121
2.5,2.5,2.5,2.5,1.2303684,1.1028447,1.9375699,-0.10314365
2.51,2.51,2.51,2.51,1.1906366,1.0911205,1.8741897,-0.10434743
2.52,2.52,2.52,2.52,1.2000297,1.0779359,1.8510395,-0.10364083
2.53,2.53,2.53,2.53,1.1618121,1.0613487,1.7854393,-0.10457349
2.54,2.54,2.54,2.54,1.162483,1.05639,1.777779,-0.10631047
2.55,2.55,2.55,2.55,1.1304866,1.0165337,1.699033,-0.10578911
2.56,2.56,2.56,2.56,1.1076243,1.0279187,1.7076591,-0.10508623
2.57,2.57,2.57,2.57,1.1227596,1.0127208,1.6766517,-0.10766472
2.58,2.58,2.58,2.58,1.1960406,1.0311247,1.6804794,-0.11194956
2.59,2.59,2.59,2.59,1.1838924,0.9984743,1.6016128,-0.11135668
2.6,2.6,2.6,2.6,1.1460769,0.9797862,1.5277672,-0.11045267
2.61,2.61,2.61,2.61,1.1203189,0.9861107,1.5913157,-0.10505001
2.62,2.62,2.62,2.62,1.1061957,1.0437739,1.7049748,-0.1075326
2.63,2.63,2.63,2.63,1.0706407,0.9954484,1.6020739,-0.10681611
2.64,2.64,2.64,2.64,1.0854025,0.97875583,1.5432963,-0.10985056
2.65,2.65,2.65,2.65,1.0929139,1.0035306,1.6048386,-0.10830957
2.66,2.66,2.66,2.66,1.1075484,1.0256646,1.6076183,-0.11032473
2.67,2.67,2.67,2.67,1.1953089,1.0235587,1.6200203,-0.11021131
2.68,2.68,2.68,2.68,1.132908,1.0054357,1.601544,-0.11167876
2.69,2.69,2.69,2.69,1.2283441,1.0027983,1.5400095,-0.1127129
2.7,2.7,2.7,2.7,1.2341228,1.0163687,1.5907623,-0.11407051
2.71,2.71,2.71,2.71,1.2208078,0.9961812,1.546426,-0.11221274
2.72,2.72,2.72,2.72,1.2098898,0.9956053,1.5308053,-0.11146379
2.73,2.73,2.73,2.73,1.3642565,1.0140225,1.4904344,-0.11985328
2.74,2.74,2.74,2.74,1.5404596,1.0089288,1.3795073,-0.12359439
2.75,2.75,2.75,2.75,1.5774854,1.0021017,1.3383952,-0.12339067
2.76,2.76,2.76,2.76,1.5634618,0.9935318,1.3536177,-0.12320928
2.77,2.77,2.77,2.77,1.5810726,0.9851428,1.3077444,-0.12364911
2.78,2.78,2.78,2.78,1.5521791,0.9973526,1.3314303,-0.12401143
2.79,2.79,2.79,2.79,1.5824697,1.0002955,1.3414937,-0.12294445
2.8,2.8,2.8,2.8,1.5726798,0.98430026,1.3080949,-0.12354739
2.81,2.81,2.81,2.81,1.5587196,0.9904556,1.3139722,-0.12331504
2.82,2.82,2.82,2.82,1.5833247,0.99710023,1.3448327,-0.12169884
2.83,2.83,2.83,2.83,1.5994303,0.99560976,1.3254449,-0.12375705
2.84,2.84,2.84,2.84,1.5924437,0.9852603,1.296439,-0.12338284
2.85,2.85,2.85,2.85,1.5251181,0.9793032,1.3284354,-0.11960153
2.86,2.86,2.86,2.86,1.5424104,0.98715055,1.3127142,-0.12492321
2.87,2.87,2.87,2.87,1.5750235,0.98592174,1.291176,-0.12386116
2.88,2.88,2.88,2.88,1.5203493,0.99836457,1.3263953,-0.12341808
2.89,2.89,2.89,2.89,1.5820565,0.9934953,1.315141,-0.12574093
2.9,2.9,2.9,2.9,1.5642176,1.0080545,1.3432869,-0.12659535
2.91,2.91,2.91,2.91,1.5676687,1.0027647,1.3501985,-0.12518117
2.92,2.92,2.92,2.92,1.5607948,0.9979943,1.3453348,-0.12402634
2.93,2.93,2.93,2.93,1.5651643,1.0138662,1.3596691,-0.12437588
2.94,2.94,2.94,2.94,1.5633835,0.99433404,1.3286874,-0.12543195
2.95,2.95,2.95,2.95,1.5579416,0.99561083,1.3355683,-0.12504283
2.96,2.96,2.96,2.96,1.5577188,0.99843895,1.3456874,-0.12398548
2.97,2.97,2.97,2.97,1.5856413,1.0054381,1.3444847,-0.12507686
2.98,2.98,2.98,2.98,1.5625641,1.0061593,1.347358,-0.12563808
2.99,2.99,2.99,2.99,1.5958636,1.0090907,1.3584232,-0.12724932
3.0,3.0,3.0,3.0,1.5693986,0.9966092,1.3341165,-0.12548314
3.01,3.01,3.01,3.01,1.5834376,1.0180835,1.406929,-0.12819281
3.02,3.02,3.02,3.02,1.5943084,1.0116806,1.3474585,-0.12821022
3.03,3.03,3.03,3.03,1.5667818,1.004352,1.3319223,-0.12647572
3.04,3.04,3.04,3.04,1.5774969,1.0099432,1.3517401,-0.12718198
3.05,3.05,3.05,3.05,1.5645673,1.0212994,1.3634048,-0.12368611
3.06,3.06,3.06,3.06,1.576638,1.0158792,1.3696611,-0.12483653
3.07,3.07,3.07,3.07,1.6107572,1.0176451,1.3450035,-0.1257033
3.08,3.08,3.08,3.08,1.5383192,0.9993065,1.3333733,-0.12629302
3.09,3.09,3.09,3.09,1.5164752,0.99888486,1.3321083,-0.12317722
3.1,3.1,3.1,3.1,1.5722921,1.0077946,1.3514149,-0.12401645
3.11,3.11,3.11,3.11,1.539953,0.9947548,1.3182251,-0.12352818
3.12,3.12,3.12,3.12,1.5226868,0.9820657,1.3063729,-0.12307946
3.13,3.13,3.13,3.13,1.5564468,0.9980978,1.3467244,-0.12143354
3.14,3.14,3.14,3.14,1.5445201,1.0051849,1.3436911,-0.12214247
3.15,3.15,3.15,3.15,1.5098836,0.9902714,1.3304431,-0.12125587
3.16,3.16,3.16,3.16,1.5041659,0.9966513,1.3311484,-0.12169733
3.17,3.17,3.17,3.17,1.5281923,1.0065534,1.3447189,-0.12225711
3.18,3.18,3.18,3.18,1.5296853,0.9927583,1.3211944,-0.12160455
3.19,3.19,3.19,3.19,1.5512246,1.0024961,1.3489252,-0.12299743
3.2,3.2,3.2,3.2,1.5527894,0.99045527,1.3158344,-0.12214198
3.21,3.21,3.21,3.21,1.4979373,0.9783851,1.3260863,-0.12085667
3.22,3.22,3.22,3.22,1.4760201,1.0010338,1.3570291,-0.11888994
3.23,3.23,3.23,3.23,1.4970329,1.0000956,1.3708527,-0.11832152
3.24,3.24,3.24,3.24,1.4703548,0.9742301,1.3348079,-0.11596821
3.25,3.25,3.25,3.25,1.4378941,0.9907958,1.3928618,-0.11458162
3.26,3.26,3.26,3.26,1.4247503,0.96984684,1.3707194,-0.1155526
3.27,3.27,3.27,3.27,1.4023887,0.9790305,1.4134473,-0.11273018
3.28,3.28,3.28,3.28,1.3861784,0.9840355,1.4500175,-0.10969287
3.29,3.29,3.29,3.29,1.3481286,0.97442234,1.457408,-0.11187425
3.3,3.3,3.3,3.3,1.4395001,0.9978627,1.519219,-0.11311805
3.31,3.31,3.31,3.31,1.4608493,1.0074797,1.5412772,-0.11383513
3.32,3.32,3.32,3.32,1.429282,1.0032294,1.5807955,-0.11134104
3.33,3.33,3.33,3.33,1.504403,1.0556357,1.6846174,-0.11031953
3.34,3.34,3.34,3.34,1.598018,1.0551364,1.7263645,-0.11179928
3.35,3.35,3.35,3.35,1.5948395,1.0771343,1.807605,-0.1125354
3.36,3.36,3.36,3.36,1.5797511,1.0386834,1.7296737,-0.11465236
3.37,3.37,3.37,3.37,1.5846002,1.060539,1.780049,-0.1135489
3.38,3.38,3.38,3.38,1.5767972,1.055396,1.7610319,-0.11223998
3.39,3.39,3.39,3.39,1.6129932,1.0646948,1.7489208,-0.11428396
3.4,3.4,3.4,3.4,1.6349018,1.0546265,1.7279432,-0.11442065
3.41,3.41,3.41,3.41,1.6066002,1.041189,1.632859,-0.11725309
3.42,3.42,3.42,3.42,1.5919591,1.0387768,1.5770925,-0.11789556
3.43,3.43,3.43,3.43,1.5723953,1.025183,1.5560703,-0.11868805
3.44,3.44,3.44,3.44,1.5370251,1.0311068,1.5109199,-0.11749343
3.45,3.45,3.45,3.45,1.5284312,1.0096183,1.4197733,-0.12058153
3.46,3.46,3.46,3.46,1.5165457,1.0146025,1.3787918,-0.12134107
3.47,3.47,3.47,3.47,1.5723273,0.99997866,1.3357667,-0.12206285
3.48,3.48,3.48,3.48,1.5478518,1.0022706,1.3271811,-0.12170079
3.49,3.49,3.49,3.49,1.5768216,1.0120509,1.3530629,-0.12450828
3.5,3.5,3.5,3.5,1.5546498,0.9984728,1.3477273,-0.12487794
3.51,3.51,3.51,3.51,1.5628684,0.9930636,1.3209612,-0.12692276
3.52,3.52,3.52,3.52,1.5369027,1.0077281,1.3680454,-0.1266846
3.53,3.53,3.53,3.53,1.53434,1.0059869,1.3612736,-0.12768719
3.54,3.54,3.54,3.54,1.5703341,0.9760679,1.293126,-0.12676513
3.55,3.55,3.55,3.55,1.5620925,1.0081756,1.3539811,-0.12715861
3.56,3.56,3.56,3.56,1.5615718,1.001534,1.3327491,-0.12511738
3.57,3.57,3.57,3.57,1.5677454,1.0100873,1.3464082,-0.12582439
3.58,3.58,3.58,3.58,1.6015491,0.9954157,1.3260804,-0.12447306
3.59,3.59,3.59,3.59,1.5752109,0.9957048,1.3200718,-0.12441166
3.6,3.6,3.6,3.6,1.58983,0.9927434,1.3279492,-0.12329043
3.61,3.61,3.61,3.61,1.5641762,0.99257356,1.3162736,-0.12427552
3.62,3.62,3.62,3.62,1.538012,0.9597521,1.2745459,-0.12162087
3.63,3.63,3.63,3.63,1.5584719,0.97319305,1.29791,-0.11980077
3.64,3.64,3.64,3.64,1.5462838,0.9704193,1.292577,-0.12047861
3.65,3.65,3.65,3.65,1.5039287,0.98199666,1.3234452,-0.1176091
3.66,3.66,3.66,3.66,1.5033095,0.9544303,1.2717158,-0.11795952
3.67,3.67,3.67,3.67,1.5388925,0.9810411,1.3292818,-0.11864579
3.68,3.68,3.68,3.68,1.5023153,0.9578144,1.2787468,-0.11858217
3.69,3.69,3.69,3.69,1.5267844,0.977733,1.3140278,-0.11803262
3.7,3.7,3.7,3.7,1.5230896,0.9834765,1.3287976,-0.11618501
3.71,3.71,3.71,3.71,1.5308453,0.97057664,1.298722,-0.11745103
3.72,3.72,3.72,3.72,1.5314145,0.98067474,1.3091316,-0.11800028
3.73,3.73,3.73,3.73,1.495218,0.9759062,1.3132508,-0.11581125
3.74,3.74,3.74,3.74,1.4941552,0.949323,1.2743132,-0.1161494
3.75,3.75,3.75,3.75,1.5158447,0.98426545,1.3318162,-0.11838327
3.76,3.76,3.76,3.76,1.4933027,0.9851588,1.3227472,-0.11670794
3.77,3.77,3.77,3.77,1.4707316,0.9654525,1.301573,-0.11595769
3.78,3.78,3.78,3.78,1.4994118,0.98760176,1.3305888,-0.11726931
3.79,3.79,3.79,3.79,1.5524657,0.99588645,1.3200247,-0.11973193
3.8,3.8,3.8,3.8,1.5438969,0.98758566,1.3029288,-0.11856937
3.81,3.81,3.81,3.81,1.6101679,1.0005429,1.3064662,-0.12256885
3.82,3.82,3.82,3.82,1.6158301,1.0008156,1.309943,-0.12194606
3.83,3.83,3.83,3.83,1.5981408,0.9981719,1.3001305,-0.12285835
3.84,3.84,3.84,3.84,1.5952853,0.9836628,1.2798496,-0.12277262
3.85,3.85,3.85,3.85,1.6092666,0.9920025,1.2993305,-0.12197169
3.86,3.86,3.86,3.86,1.6103748,0.9900897,1.3002905,-0.12234195
3.87,3.87,3.87,3.87,1.5723118,0.9888983,1.3454684,-0.11860628
3.88,3.88,3.88,3.88,1.4810497,0.9915439,1.3783288,-0.1154712
3.89,3.89,3.89,3.89,1.477651,0.96001494,1.3261784,-0.11751758
3.9,3.9,3.9,3.9,1.4801753,0.984398,1.3556731,-0.11731802
3.91,3.91,3.91,3.91,1.4818802,0.9992857,1.3730097,-0.11582103
3.92,3.92,3.92,3.92,1.4987328,0.97879493,1.3524513,-0.11715186
3.93,3.93,3.93,3.93,1.5245345,1.0042617,1.4085964,-0.11873846
3.94,3.94,3.94,3.94,1.5233791,1.0062768,1.4022126,-0.11635742
3.95,3.95,3.95,3.95,1.4896399,0.99725217,1.3907592,-0.11613601
3.96,3.96,3.96,3.96,1.5138477,0.99490273,1.3794005,-0.1189004
3.97,3.97,3.97,3.97,1.4765172,0.9975848,1.4124702,-0.11499558
3.98,3.98,3.98,3.98,1.4869386,0.9890381,1.4065148,-0.11702351
3.99,3.99,3.99,3.99,1.4778044,0.9812671,1.395719,-0.116433
4.0,4.0,4.0,4.0,1.4495208,0.9932359,1.4224035,-0.11787305
4.01,4.01,4.01,4.01,1.4869817,1.0098138,1.4544929,-0.11659501
4.02,4.02,4.02,4.02,1.5195397,0.99544144,1.4175594,-0.117817
4.03,4.03,4.03,4.03,1.4673347,0.99528664,1.4353249,-0.11698397
4.04,4.04,4.04,4.04,1.4839882,0.98850286,1.4511298,-0.11743613
4.05,4.05,4.05,4.05,1.443408,0.9721633,1.4040456,-0.11694455
4.06,4.06,4.06,4.06,1.4584938,0.98477376,1.425632,-0.11389703
4.07,4.07,4.07,4.07,1.2395227,0.9822394,1.5301379,-0.10646766
4.08,4.08,4.08,4.08,1.1776923,0.93762463,1.4622664,-0.10431097
4.09,4.09,4.09,4.09,1.2801701,0.9851244,1.5385545,-0.10936868
4.1,4.1,4.1,4.1,1.3694011,0.97953737,1.4750639,-0.11299977
4.11,4.11,4.11,4.11,1.311075,0.96699554,1.4577941,-0.11065133
4.12,4.12,4.12,4.12,1.2979497,0.9819272,1.50745,-0.10892566
4.13,4.13,4.13,4.13,1.2755955,0.97345114,1.4858457,-0.10671999
4.14,4.14,4.14,4.14,1.2740178,0.9543166,1.4770129,-0.10690743
4.15,4.15,4.15,4.15,1.267518,0.9684268,1.4967303,-0.10694867
4.16,4.16,4.16,4.16,1.2569978,0.9618883,1.4781387,-0.10670446
4.17,4.17,4.17,4.17,1.2603471,0.962356,1.4925919,-0.10737692
4.18,4.18,4.18,4.18,1.2344434,0.9570258,1.4754113,-0.10640065
4.19,4.19,4.19,4.19,1.2229543,0.9406861,1.4505317,-0.10375889
4.2,4.2,4.2,4.2,1.2594643,0.95632946,1.4781646,-0.10786196
4.21,4.21,4.21,4.21,1.1888021,0.93565667,1.469402,-0.10414828
4.22,4.22,4.22,4.22,1.2186502,0.9414817,1.4772428,-0.10317595
4.23,4.23,4.23,4.23,1.2822847,0.9446744,1.4743121,-0.10748881
4.24,4.24,4.24,4.24,1.271485,0.9601499,1.4679196,-0.10838832
4.25,4.25,4.25,4.25,1.3355167,0.9697092,1.4741933,-0.11095041
4.26,4.26,4.26,4.26,1.3077492,0.9899434,1.5043342,-0.11001203
4.27,4.27,4.27,4.27,1.3177642,0.9646063,1.4598663,-0.1114483
4.28,4.28,4.28,4.28,1.3574549,0.9832241,1.4852057,-0.11129294
4.29,4.29,4.29,4.29,1.3260155,0.97074616,1.4629787,-0.11040813
4.3,4.3,4.3,4.3,1.34495,0.96721137,1.4247427,-0.11124057
4.31,4.31,4.31,4.31,1.3550798,0.97063255,1.4426446,-0.11441666
4.32,4.32,4.32,4.32,1.3823179,0.9824103,1.4438231,-0.11705247
4.33,4.33,4.33,4.33,1.3502225,0.9874274,1.4566925,-0.11549848
4.34,4.34,4.34,4.34,1.4327592,0.97071457,1.4039762,-0.11748374
4.35,4.35,4.35,4.35,1.4193314,0.9782661,1.4178706,-0.1149343
4.36,4.36,4.36,4.36,1.4475383,0.97476137,1.3947294,-0.11571326
4.37,4.37,4.37,4.37,1.4395225,0.9912176,1.4342808,-0.11504267
4.38,4.38,4.38,4.38,1.4503081,0.98992634,1.4116262,-0.11951783
4.39,4.39,4.39,4.39,1.4710085,0.9856086,1.4040016,-0.11829574
4.4,4.4,4.4,4.4,1.428673,0.98102987,1.4114543,-0.11550882
4.41,4.41,4.41,4.41,1.4589909,0.9795992,1.4124942,-0.11648556
4.42,4.42,4.42,4.42,1.4367014,1.0047116,1.4655184,-0.11734913
4.43,4.43,4.43,4.43,1.4676689,1.0197073,1.50536,-0.11802523
4.44,4.44,4.44,4.44,1.4678903,0.9976217,1.4599576,-0.11459571
4.45,4.45,4.45,4.45,1.46003,1.0003185,1.4813349,-0.11624585
4.46,4.46,4.46,4.46,1.4538655,0.99348724,1.4561409,-0.1125176
4.47,4.47,4.47,4.47,1.4615463,1.0023229,1.4645844,-0.11393899
4.48,4.48,4.48,4.48,1.3959563,0.9967998,1.4507987,-0.11084615
4.49,4.49,4.49,4.49,1.419373,0.9983085,1.4628818,-0.11325105
4.5,4.5,4.5,4.5,1.4694356,1.0047996,1.431687,-0.11551591
4.51,4.51,4.51,4.51,1.4469466,0.9951153,1.4507358,-0.11600457
4.52,4.52,4.52,4.52,1.4678075,0.99420035,1.4329002,-0.1163338
4.53,4.53,4.53,4.53,1.4514003,1.0023807,1.4396333,-0.11590587
4.54,4.54,4.54,4.54,1.4643883,0.99517995,1.4032977,-0.11646849
4.55,4.55,4.55,4.55,1.4691787,0.9975112,1.3948524,-0.11644164
4.56,4.56,4.56,4.56,1.5115412,1.0036036,1.3970886,-0.11757617
4.57,4.57,4.57,4.57,1.4865594,0.9838241,1.3657787,-0.11759876
4.58,4.58,4.58,4.58,1.4962823,1.0016029,1.4098847,-0.11841508
4.59,4.59,4.59,4.59,1.4542559,0.9912478,1.3846722,-0.11435966
4.6,4.6,4.6,4.6,1.4708737,1.0018526,1.4124122,-0.11530542
4.61,4.61,4.61,4.61,1.4718664,0.98746336,1.3758223,-0.11497941
4.62,4.62,4.62,4.62,1.4526904,1.001023,1.4302316,-0.1162025
4.63,4.63,4.63,4.63,1.4589088,0.9932763,1.3953426,-0.11844327
4.64,4.64,4.64,4.64,1.4760468,0.9926112,1.399931,-0.11574621
4.65,4.65,4.65,4.65,1.4389702,0.99338484,1.3884588,-0.11578242
4.66,4.66,4.66,4.66,1.4514874,0.99097145,1.39932,-0.11556114
4.67,4.67,4.67,4.67,1.461833,0.9977708,1.3940266,-0.11665764
4.68,4.68,4.68,4.68,1.4759003,0.98920834,1.3785871,-0.1180646
4.69,4.69,4.69,4.69,1.4623536,0.9867028,1.3773364,-0.11843703
4.7,4.7,4.7,4.7,1.4740611,0.991691,1.3848541,-0.11767513
4.71,4.71,4.71,4.71,1.4673536,0.9955033,1.4009193,-0.11687143
4.72,4.72,4.72,4.72,1.4306052,0.98959047,1.3864129,-0.11552894
4.73,4.73,4.73,4.73,1.4553112,1.0050273,1.4264734,-0.11449502
4.74,4.74,4.74,4.74,1.4413265,0.996151,1.4214469,-0.11672892
4.75,4.75,4.75,4.75,1.4492499,0.9977354,1.4172989,-0.11597033
4.76,4.76,4.76,4.76,1.4430128,0.98397195,1.3930014,-0.11638077
4.77,4.77,4.77,4.77,1.433046,0.9862691,1.4009668,-0.11819851
4.78,4.78,4.78,4.78,1.5028403,1.0068951,1.4337461,-0.11708321
4.79,4.79,4.79,4.79,1.4524496,1.014069,1.4644095,-0.11560384
4.8,4.8,4.8,4.8,1.4653491,1.0313925,1.5116414,-0.11560897
4.81,4.81,4.81,4.81,1.5041506,1.0439309,1.531017,-0.11673892
4.82,4.82,4.82,4.82,1.4233395,1.0399452,1.5372136,-0.11417345
4.83,4.83,4.83,4.83,1.5249004,1.0604773,1.533951,-0.11817084
4.84,4.84,4.84,4.84,1.5389386,1.0403206,1.4845527,-0.12104187
4.85,4.85,4.85,4.85,1.5667837,1.0420276,1.4699903,-0.12058471
4.86,4.86,4.86,4.86,1.5733402,1.0203555,1.4180257,-0.12106462
4.87,4.87,4.87,4.87,1.6058064,1.0354398,1.4083719,-0.12317774
4.88,4.88,4.88,4.88,1.5751257,1.0352365,1.4148223,-0.12086637
4.89,4.89,4.89,4.89,1.6013552,1.030674,1.3955686,-0.12216745
4.9,4.9,4.9,4.9,1.6084388,1.0432673,1.4110492,-0.12114594
4.91,4.91,4.91,4.91,1.5832471,1.0219574,1.4207851,-0.12149367
4.92,4.92,4.92,4.92,1.5577209,1.0188234,1.384571,-0.1206645
4.93,4.93,4.93,4.93,1.5908406,1.0329185,1.411169,-0.12227867
4.94,4.94,4.94,4.94,1.5982897,1.0338744,1.4297729,-0.12204727
4.95,4.95,4.95,4.95,1.5757561,1.0437491,1.4542458,-0.12157054
4.96,4.96,4.96,4.96,1.556957,1.041118,1.4648597,-0.11961825
4.97,4.97,4.97,4.97,1.5327369,1.0293046,1.4349153,-0.12025799
4.98,4.98,4.98,4.98,1.5627575,1.028508,1.4248321,-0.12149435
4.99,4.99,4.99,4.99,1.5207094,1.0183352,1.4257741,-0.11767552
5.0,5.0,5.0,5.0,1.5069263,1.0402867,1.485719,-0.11747324
5.01,5.01,5.01,5.01,1.4908907,1.0188417,1.4395102,-0.11910466
5.02,5.02,5.02,5.02,1.5269105,1.035507,1.481103,-0.11982827
5.03,5.03,5.03,5.03,1.497462,1.0473964,1.4940386,-0.12029687
5.04,5.04,5.04,5.04,1.556467,1.0406992,1.4684205,-0.11901225
5.05,5.05,5.05,5.05,1.5524338,1.0445735,1.4843953,-0.1223409
5.06,5.06,5.06,5.06,1.5459732,1.0323257,1.474304,-0.11923563
5.07,5.07,5.07,5.07,1.5604633,1.036331,1.4723347,-0.12089461
5.08,5.08,5.08,5.08,1.5662768,1.0456344,1.4963062,-0.11845519
5.09,5.09,5.09,5.09,1.5770413,1.0313158,1.4745277,-0.1217375
5.1,5.1,5.1,5.1,1.4951079,1.0348192,1.5017307,-0.11817791
5.11,5.11,5.11,5.11,1.4916492,1.021286,1.5015967,-0.1195883
5.12,5.12,5.12,5.12,1.469003,1.0206649,1.4574785,-0.1168138
5.13,5.13,5.13,5.13,1.4695779,1.0089359,1.4577105,-0.11936489
5.14,5.14,5.14,5.14,1.4470217,0.98806226,1.4214383,-0.11618756
5.15,5.15,5.15,5.15,1.3863083,0.9802536,1.4110106,-0.11297711
5.16,5.16,5.16,5.16,1.4194144,0.98797,1.4455503,-0.11427282
5.17,5.17,5.17,5.17,1.4269207,0.9812317,1.375498,-0.11501291
5.18,5.18,5.18,5.18,1.4758718,0.99650496,1.4256276,-0.11582924
5.19,5.19,5.19,5.19,1.5428646,0.9913144,1.4030927,-0.11858952
5.2,5.2,5.2,5.2,1.5301267,0.97045153,1.3943527,-0.11779668
5.21,5.21,5.21,5.21,1.4863786,0.9559282,1.3867037,-0.11416944
5.22,5.22,5.22,5.22,1.4588069,0.96511775,1.401777,-0.11380987
5.23,5.23,5.23,5.23,1.4430314,0.95460117,1.402124,-0.11422633
5.24,5.24,5.24,5.24,1.458011,0.9675852,1.4069754,-0.1135574
5.25,5.25,5.25,5.25,1.4775159,0.9798276,1.3998313,-0.11861489
5.26,5.26,5.26,5.26,1.4548404,0.9663418,1.3654492,-0.11638252
5.27,5.27,5.27,5.27,1.4693842,0.98757374,1.3851366,-0.11727051
5.28,5.28,5.28,5.28,1.4618145,0.99223804,1.3934038,-0.11902609
5.29,5.29,5.29,5.29,1.46365,0.9869019,1.3765368,-0.11812769
5.3,5.3,5.3,5.3,1.4422003,0.98448735,1.3786814,-0.11766329
5.31,5.31,5.31,5.31,1.4210992,0.9783851,1.3796246,-0.11940805
5.32,5.32,5.32,5.32,1.3937151,0.96398103,1.4045743,-0.11673328
5.33,5.33,5.33,5.33,1.4224833,0.9774456,1.4227791,-0.11655834
5.34,5.34,5.34,5.34,1.4066042,0.99518365,1.4919889,-0.11688308
5.35,5.35,5.35,5.35,1.3908291,1.0014555,1.5517782,-0.11690439
5.36,5.36,5.36,5.36,1.3882077,1.0130199,1.6045539,-0.11534698
5.37,5.37,5.37,5.37,1.3533283,1.0089012,1.6235743,-0.10935863
5.38,5.38,5.38,5.38,1.263881,1.025883,1.686072,-0.10692243
5.39,5.39,5.39,5.39,1.2446444,1.0380595,1.7505085,-0.10583417
5.4,5.4,5.4,5.4,1.2806003,1.0487379,1.7926617,-0.10542901
5.41,5.41,5.41,5.41,1.2410614,1.0548698,1.8437707,-0.10489511
5.42,5.42,5.42,5.42,1.2723701,1.0599121,1.8431803,-0.10397891
5.43,5.43,5.43,5.43,1.201164,1.056328,1.8302864,-0.10281583
5.44,5.44,5.44,5.44,1.1516309,1.0569651,1.8584265,-0.09970687
5.45,5.45,5.45,5.45,1.1865335,1.0448352,1.7967476,-0.10253777
5.46,5.46,5.46,5.46,1.1007224,1.0707211,1.884353,-0.10222869
5.47,5.47,5.47,5.47,1.219597,1.03336,1.7272823,-0.10789102
5.48,5.48,5.48,5.48,1.2150741,1.0589578,1.7851194,-0.10558965
5.49,5.49,5.49,5.49,1.245142,1.0451555,1.7334992,-0.1086864
5.5,5.5,5.5,5.5,1.2785046,1.0337844,1.6932722,-0.11026716
5.51,5.51,5.51,5.51,1.2860274,1.0105072,1.6250807,-0.1099491
5.52,5.52,5.52,5.52,1.3160686,1.0375602,1.6500555,-0.11207725
5.53,5.53,5.53,5.53,1.3055089,1.0331991,1.6169608,-0.11317257
5.54,5.54,5.54,5.54,1.3373271,1.0241005,1.5669391,-0.11694828
5.55,5.55,5.55,5.55,1.3448699,1.0047901,1.5193993,-0.11472905
5.56,5.56,5.56,5.56,1.3386283,1.0161718,1.5183235,-0.1134616
5.57,5.57,5.57,5.57,1.3972709,0.99700785,1.4636297,-0.11617646
5.58,5.58,5.58,5.58,1.419709,1.0020461,1.4506238,-0.11609878
5.59,5.59,5.59,5.59,1.364277,0.98288393,1.4038764,-0.11645804
5.6,5.6,5.6,5.6,1.4368005,0.9729029,1.3878491,-0.11693212
5.61,5.61,5.61,5.61,1.4571066,0.98826283,1.4152259,-0.11701479
5.62,5.62,5.62,5.62,1.462829,0.98683375,1.4172614,-0.1155234
5.63,5.63,5.63,5.63,1.4205459,0.9771441,1.4194211,-0.11612882
5.64,5.64,5.64,5.64,1.4933746,0.9834118,1.4198521,-0.11837058
5.65,5.65,5.65,5.65,1.425253,0.9847833,1.4572545,-0.1148466
5.66,5.66,5.66,5.66,1.465484,0.9585784,1.4009581,-0.1151243
5.67,5.67,5.67,5.67,1.4372644,0.9529188,1.407027,-0.11464126
5.68,5.68,5.68,5.68,1.4220003,0.97523403,1.4504586,-0.11393481
5.69,5.69,5.69,5.69,1.4112624,0.9635541,1.4335165,-0.11498801
5.7,5.7,5.7,5.7,1.4232109,0.97480214,1.466427,-0.11465681
5.71,5.71,5.71,5.71,1.4843886,0.9710016,1.4237027,-0.11834536
5.72,5.72,5.72,5.72,1.443599,0.9682665,1.4181465,-0.11681346
5.73,5.73,5.73,5.73,1.4557416,0.9716228,1.4191477,-0.11641006
5.74,5.74,5.74,5.74,1.4609209,0.9774429,1.4269121,-0.11633791
5.75,5.75,5.75,5.75,1.4999918,1.002043,1.4674405,-0.11814247
5.76,5.76,5.76,5.76,1.4621531,0.9882487,1.4215205,-0.11579964
5.77,5.77,5.77,5.77,1.4267933,0.97401536,1.407911,-0.11538067
5.78,5.78,5.78,5.78,1.3688204,0.9827307,1.414824,-0.11426149
5.79,5.79,5.79,5.79,1.3390075,0.97083396,1.4102306,-0.11416675
5.8,5.8,5.8,5.8,1.3491993,0.9777805,1.446223,-0.11475803
5.81,5.81,5.81,5.81,1.3344628,0.99285567,1.4676753,-0.11384569
5.82,5.82,5.82,5.82,1.3392928,1.0161082,1.5496675,-0.11543529
5.83,5.83,5.83,5.83,1.3346664,1.0073769,1.5335058,-0.11413383
5.84,5.84,5.84,5.84,1.3750107,1.0271561,1.5980072,-0.11335597
5.85,5.85,5.85,5.85,1.3353655,1.015924,1.5991756,-0.11477878
5.86,5.86,5.86,5.86,1.3341477,1.0250232,1.6275158,-0.1111275
5.87,5.87,5.87,5.87,1.3182187,1.0275062,1.6421528,-0.11156291
5.88,5.88,5.88,5.88,1.3187841,1.0278554,1.6583236,-0.11027311
5.89,5.89,5.89,5.89,1.3146472,1.0362064,1.660483,-0.11085884
5.9,5.9,5.9,5.9,1.3294239,1.0449784,1.6765867,-0.11293989
5.91,5.91,5.91,5.91,1.3009397,1.022021,1.657738,-0.10986237
5.92,5.92,5.92,5.92,1.3052592,1.0598242,1.74843,-0.10960793
5.93,5.93,5.93,5.93,1.3081225,1.0447025,1.6923205,-0.11171992
5.94,5.94,5.94,5.94,1.3397799,1.0478716,1.7201017,-0.11087053
5.95,5.95,5.95,5.95,1.2403252,1.0539594,1.7803147,-0.10699441
5.96,5.96,5.96,5.96,1.2886361,1.0500867,1.795804,-0.10687268
5.97,5.97,5.97,5.97,1.2825778,1.0455191,1.7732826,-0.10557321
5.98,5.98,5.98,5.98,1.2475065,1.0507836,1.8089039,-0.10325502
5.99,5.99,5.99,5.99,1.2871437,1.0748683,1.8278697,-0.10474005
6.0,6.0,6.0,6.0,1.2495049,1.0618562,1.8334644,-0.10294785
6.01,6.01,6.01,6.01,1.2786204,1.0839307,1.8506382,-0.10701302
6.02,6.02,6.02,6.02,1.3237246,1.0850408,1.8833082,-0.10613346
6.03,6.03,6.03,6.03,1.2878077,1.0633078,1.8302364,-0.10436402
6.04,6.04,6.04,6.04,1.2477627,1.0442175,1.78584,-0.10669808
6.05,6.05,6.05,6.05,1.241926,1.0470368,1.7994633,-0.10808249
6.06,6.06,6.06,6.06,1.2560587,1.0649605,1.823831,-0.10540666
6.07,6.07,6.07,6.07,1.2824514,1.0544899,1.8167999,-0.10461579
6.08,6.08,6.08,6.08,1.2677788,1.048959,1.8014389,-0.10800924
6.09,6.09,6.09,6.09,1.2391741,1.0466197,1.7766784,-0.10366008
6.1,6.1,6.1,6.1,1.2922356,1.0693915,1.8297479,-0.10822622
6.11,6.11,6.11,6.11,1.2690666,1.0751517,1.8097954,-0.11008396
6.12,6.12,6.12,6.12,1.2220441,1.0705739,1.8073187,-0.10861309
6.13,6.13,6.13,6.13,1.190188,1.0632255,1.7834412,-0.10762338
6.14,6.14,6.14,6.14,1.1674875,1.0751623,1.8025471,-0.10867076
6.15,6.15,6.15,6.15,1.1868105,1.0535651,1.7340405,-0.1062925
6.16,6.16,6.16,6.16,1.246842,1.0340347,1.646279,-0.11362316
6.17,6.17,6.17,6.17,1.2305,1.0284531,1.6049734,-0.11073704
6.18,6.18,6.18,6.18,1.202532,1.0385299,1.6395569,-0.11080764
6.19,6.19,6.19,6.19,1.2129709,1.0293481,1.6016009,-0.1093711
6.2,6.2,6.2,6.2,1.21571,1.0279691,1.5796055,-0.11260648
6.21,6.21,6.21,6.21,1.2324399,1.0230592,1.5586295,-0.11198235
6.22,6.22,6.22,6.22,1.2070178,1.0268831,1.5714375,-0.1093348
6.23,6.23,6.23,6.23,1.2005191,1.0339154,1.5902917,-0.11087958
6.24,6.24,6.24,6.24,1.2032998,1.0323254,1.5550132,-0.11005479
6.25,6.25,6.25,6.25,1.1784768,1.0527662,1.5906585,-0.10902031
6.26,6.26,6.26,6.26,1.1386592,1.0205814,1.5142823,-0.10619479
6.27,6.27,6.27,6.27,1.1380526,1.0198194,1.5210305,-0.10560055
6.28,6.28,6.28,6.28,1.1969396,1.0394582,1.5553219,-0.10924019
6.29,6.29,6.29,6.29,1.2323853,1.0199072,1.5349706,-0.11022321
6.3,6.3,6.3,6.3,1.2886121,1.0292096,1.5538096,-0.11228345
6.31,6.31,6.31,6.31,1.227353,1.013551,1.5262778,-0.11323053
6.32,6.32,6.32,6.32,1.2586713,1.0263895,1.5529518,-0.11124645
6.33,6.33,6.33,6.33,1.3056058,1.0374686,1.5762869,-0.1146914
6.34,6.34,6.34,6.34,1.2831864,1.0404228,1.5497266,-0.11295949
6.35,6.35,6.35,6.35,1.2547159,1.0333519,1.5682855,-0.11158784
6.36,6.36,6.36,6.36,1.1988765,1.0076268,1.5241401,-0.10619563
6.37,6.37,6.37,6.37,1.2793258,1.0279577,1.5737123,-0.11339982
6.38,6.38,6.38,6.38,1.2735347,1.0377387,1.569432,-0.11351238
6.39,6.39,6.39,6.39,1.2971724,1.040635,1.6049576,-0.11522976
6.4,6.4,6.4,6.4,1.3459289,1.0201417,1.5441408,-0.11672785
6.41,6.41,6.41,6.41,1.3252037,1.0230155,1.596101,-0.11295563
6.42,6.42,6.42,6.42,1.3313928,1.0372329,1.6071991,-0.11709913
6.43,6.43,6.43,6.43,1.3145014,1.0154859,1.550123,-0.11418404
6.44,6.44,6.44,6.44,1.2990811,1.0181289,1.5824049,-0.11355765
6.45,6.45,6.45,6.45,1.3476208,1.0274862,1.5842222,-0.11237228
6.46,6.46,6.46,6.46,1.3628685,1.0091217,1.515177,-0.11400595
6.47,6.47,6.47,6.47,1.308396,1.0051813,1.5459456,-0.11215626
6.48,6.48,6.48,6.48,1.351156,1.0062423,1.5408494,-0.11467246
6.49,6.49,6.49,6.49,1.3115793,1.0040467,1.5316871,-0.11280471
6.5,6.5,6.5,6.5,1.3434708,1.0064157,1.5344574,-0.11665136
6.51,6.51,6.51,6.51,1.3481292,0.99110967,1.5203265,-0.11290216
6.52,6.52,6.52,6.52,1.3340185,0.97164094,1.5023782,-0.11266957
6.53,6.53,6.53,6.53,1.3955252,0.9820975,1.5191028,-0.11461426
6.54,6.54,6.54,6.54,1.3718168,0.98039687,1.5177743,-0.11434467
6.55,6.55,6.55,6.55,1.4184451,0.9536211,1.4706898,-0.11613222
6.56,6.56,6.56,6.56,1.3688331,0.978305,1.5129728,-0.11326323
6.57,6.57,6.57,6.57,1.3800862,0.9906192,1.5240555,-0.11456959
6.58,6.58,6.58,6.58,1.4203924,0.9760977,1.4788278,-0.1122003
6.59,6.59,6.59,6.59,1.3986509,0.9672847,1.458145,-0.11311407
6.6,6.6,6.6,6.6,1.4787014,0.9882528,1.4865459,-0.11555608
6.61,6.61,6.61,6.61,1.413801,0.9816265,1.4535325,-0.11661489
6.62,6.62,6.62,6.62,1.4375799,0.94874126,1.4121119,-0.11455078
6.63,6.63,6.63,6.63,1.4321463,0.98214227,1.4737989,-0.11499095
6.64,6.64,6.64,6.64,1.4359887,0.9651839,1.4554551,-0.11179455
6.65,6.65,6.65,6.65,1.4203532,0.95359933,1.4467065,-0.1127225
6.66,6.66,6.66,6.66,1.4017045,0.9763862,1.4765855,-0.11138149
6.67,6.67,6.67,6.67,1.3926213,0.9763482,1.4968523,-0.10979261
6.68,6.68,6.68,6.68,1.3698312,0.96167135,1.4623759,-0.10981532
6.69,6.69,6.69,6.69,1.3981595,0.97432727,1.4693596,-0.10955423
6.7,6.7,6.7,6.7,1.4003735,0.9700987,1.4972987,-0.11163376
6.71,6.71,6.71,6.71,1.4034963,0.975258,1.4895482,-0.11171098
6.72,6.72,6.72,6.72,1.4040332,0.9703558,1.4443941,-0.11178176
6.73,6.73,6.73,6.73,1.3830731,0.96982515,1.4304624,-0.11125817
6.74,6.74,6.74,6.74,1.410231,0.9572133,1.4263682,-0.11119513
6.75,6.75,6.75,6.75,1.3831518,0.96104753,1.4242587,-0.11134551
6.76,6.76,6.76,6.76,1.3878663,0.9673134,1.4847343,-0.10990157
6.77,6.77,6.77,6.77,1.3619806,0.9708408,1.510109,-0.11050379
6.78,6.78,6.78,6.78,1.3207927,0.96559966,1.4778847,-0.10924532
6.79,6.79,6.79,6.79,1.3245742,0.9745866,1.5273635,-0.10754485
6.8,6.8,6.8,6.8,1.3381337,0.9653737,1.4955044,-0.10718896
6.81,6.81,6.81,6.81,1.3437179,0.9656806,1.5284699,-0.10825821
6.82,6.82,6.82,6.82,1.3428804,0.9483824,1.4519985,-0.10993415
6.83,6.83,6.83,6.83,1.3185543,0.95836896,1.4652991,-0.10859442
6.84,6.84,6.84,6.84,1.3090326,0.9441107,1.4253961,-0.10789424
6.85,6.85,6.85,6.85,1.3195701,0.9342338,1.4200045,-0.10874025
6.86,6.86,6.86,6.86,1.3628008,0.9499339,1.4142288,-0.1123359
6.87,6.87,6.87,6.87,1.3447348,0.9279739,1.3731632,-0.11026248
6.88,6.88,6.88,6.88,1.3417162,0.92784435,1.353884,-0.11106461
6.89,6.89,6.89,6.89,1.3105475,0.90992534,1.3316548,-0.11178239
6.9,6.9,6.9,6.9,1.3258213,0.9202876,1.3772409,-0.10806564
6.91,6.91,6.91,6.91,1.3188031,0.9293734,1.4041468,-0.10831793
6.92,6.92,6.92,6.92,1.3255504,0.9164463,1.3710647,-0.10845816
6.93,6.93,6.93,6.93,1.283848,0.9236275,1.372449,-0.10804386
6.94,6.94,6.94,6.94,1.3013418,0.9403302,1.399598,-0.10830687
6.95,6.95,6.95,6.95,1.3421466,0.9430536,1.3938795,-0.11196123
6.96,6.96,6.96,6.96,1.2371802,0.90941775,1.3509415,-0.10843299
6.97,6.97,6.97,6.97,1.2961502,0.9338008,1.3914328,-0.11095721
6.98,6.98,6.98,6.98,1.3448443,0.9304714,1.3543229,-0.11191767
6.99,6.99,6.99,6.99,1.3381227,0.93169606,1.3644227,-0.11433144
7.0,7.0,7.0,7.0,1.4095275,0.9390322,1.3734882,-0.11531542
7.01,7.01,7.01,7.01,1.4750518,0.9451494,1.3638413,-0.11753964
7.02,7.02,7.02,7.02,1.3685806,0.9295467,1.3633691,-0.11461911
7.03,7.03,7.03,7.03,1.467105,0.96439713,1.4463004,-0.12065122
7.04,7.04,7.04,7.04,1.3618801,0.9607646,1.4372711,-0.11640164
7.05,7.05,7.05,7.05,1.4219307,0.9589421,1.4475453,-0.11750267
7.06,7.06,7.06,7.06,1.436766,0.9749028,1.4914867,-0.11757924
7.07,7.07,7.07,7.07,1.4300187,0.98212516,1.4985301,-0.11690402
7.08,7.08,7.08,7.08,1.4036033,0.9492313,1.4531472,-0.1147987
7.09,7.09,7.09,7.09,1.3572233,0.9500805,1.4842545,-0.11337651
7.1,7.1,7.1,7.1,1.423383,0.98598784,1.5493559,-0.11748029
7.11,7.11,7.11,7.11,1.394628,0.9530314,1.4808161,-0.11650461
7.12,7.12,7.12,7.12,1.3709112,0.95466805,1.5081344,-0.11354282
7.13,7.13,7.13,7.13,1.4005482,1.0044835,1.6111873,-0.11469005
7.14,7.14,7.14,7.14,1.3862214,0.99638605,1.6872272,-0.11037955
7.15,7.15,7.15,7.15,1.4455876,1.0453384,1.8267208,-0.10951848
7.16,7.16,7.16,7.16,1.5033095,1.0553836,1.8476639,-0.10812049
7.17,7.17,7.17,7.17,1.4840778,1.0676639,1.8983276,-0.10497852
7.18,7.18,7.18,7.18,1.4776409,1.0768853,1.8957703,-0.10803552
7.19,7.19,7.19,7.19,1.5313259,1.0935597,1.9568818,-0.10584656
7.2,7.2,7.2,7.2,1.5849583,1.0934403,2.0059102,-0.10510756
7.21,7.21,7.21,7.21,1.6110607,1.1191618,2.059553,-0.10452799
7.22,7.22,7.22,7.22,1.5808148,1.1239702,2.0620048,-0.10430007
7.23,7.23,7.23,7.23,1.6017994,1.1336044,2.0683846,-0.10392775
7.24,7.24,7.24,7.24,1.5908173,1.144812,2.0800712,-0.10259241
7.25,7.25,7.25,7.25,1.5174482,1.0947158,1.9975764,-0.10379781
7.26,7.26,7.26,7.26,1.5270462,1.1124359,2.0176852,-0.10198689
7.27,7.27,7.27,7.27,1.4871814,1.0947349,1.9896352,-0.10235433
7.28,7.28,7.28,7.28,1.4541236,1.118767,2.0251136,-0.10213474
7.29,7.29,7.29,7.29,1.3887385,1.0948575,1.9810684,-0.10264341
7.3,7.3,7.3,7.3,1.3429115,1.0834249,1.9303236,-0.1019475
7.31,7.31,7.31,7.31,1.361011,1.0951749,1.9621592,-0.10495504
7.32,7.32,7.32,7.32,1.3101964,1.0825311,1.9486408,-0.10457949
7.33,7.33,7.33,7.33,1.2370313,1.0690999,1.9105142,-0.1014026
7.34,7.34,7.34,7.34,1.191636,1.0797467,1.8829511,-0.10380937
7.35,7.35,7.35,7.35,1.0986761,1.060462,1.8233904,-0.10047392
7.36,7.36,7.36,7.36,1.0036578,1.0535675,1.7830093,-0.09966215
7.37,7.37,7.37,7.37,1.047555,1.0466901,1.7393461,-0.10408141
7.38,7.38,7.38,7.38,1.1376992,1.0180401,1.6530073,-0.10899357
7.39,7.39,7.39,7.39,1.2261856,0.9829342,1.5156815,-0.11023706
7.4,7.4,7.4,7.4,1.1864028,0.9683126,1.5028808,-0.106802
7.41,7.41,7.41,7.41,1.2381725,0.9818778,1.5197852,-0.10678867
7.42,7.42,7.42,7.42,1.2433554,0.9738555,1.5039607,-0.10833175
7.43,7.43,7.43,7.43,1.2695447,0.95382994,1.4378362,-0.10604713
7.44,7.44,7.44,7.44,1.2782471,0.98288983,1.4840589,-0.10765751
7.45,7.45,7.45,7.45,1.2179638,0.94764185,1.4069161,-0.10655934
7.46,7.46,7.46,7.46,1.2602346,0.9204935,1.3665221,-0.10842294
7.47,7.47,7.47,7.47,1.263238,0.94587517,1.4176818,-0.10593748
7.48,7.48,7.48,7.48,1.3142817,0.96149826,1.4325436,-0.10963373
7.49,7.49,7.49,7.49,1.2488258,0.9224874,1.3714316,-0.10629107
7.5,7.5,7.5,7.5,1.2879149,0.93280256,1.3910997,-0.10827522
7.51,7.51,7.51,7.51,1.2866576,0.9352336,1.3838992,-0.10837308
7.52,7.52,7.52,7.52,1.2909557,0.9487859,1.3989879,-0.10844783
7.53,7.53,7.53,7.53,1.3294919,0.94783723,1.4037446,-0.11082001
7.54,7.54,7.54,7.54,1.3221388,0.95291024,1.4187024,-0.109933
7.55,7.55,7.55,7.55,1.2980232,0.92851096,1.377805,-0.10915893
7.56,7.56,7.56,7.56,1.3403692,0.9275759,1.3736055,-0.11094674
7.57,7.57,7.57,7.57,1.3105023,0.9802246,1.4793123,-0.10925764
7.58,7.58,7.58,7.58,1.3078232,0.9376389,1.401322,-0.10845359
7.59,7.59,7.59,7.59,1.3344339,0.9418026,1.4046189,-0.109062
7.6,7.6,7.6,7.6,1.3412856,0.9273527,1.379368,-0.11045706
7.61,7.61,7.61,7.61,1.3345433,0.93604994,1.409587,-0.10946812
7.62,7.62,7.62,7.62,1.3317683,0.9203237,1.3956645,-0.10858025
7.63,7.63,7.63,7.63,1.299366,0.9346841,1.4016906,-0.10814376
7.64,7.64,7.64,7.64,1.2985206,0.9347521,1.435935,-0.10695966
7.65,7.65,7.65,7.65,1.2775763,0.94127893,1.43454,-0.1111538
7.66,7.66,7.66,7.66,1.309207,0.941078,1.4392707,-0.11015423
7.67,7.67,7.67,7.67,1.2827151,0.9469741,1.4776647,-0.10820808
7.68,7.68,7.68,7.68,1.2997258,0.9320156,1.4574081,-0.10815679
7.69,7.69,7.69,7.69,1.2435124,0.9017314,1.39765,-0.10823723
7.7,7.7,7.7,7.7,1.2535208,0.93581086,1.4809906,-0.10588843
7.71,7.71,7.71,7.71,1.282298,0.96689206,1.5313172,-0.10607725
7.72,7.72,7.72,7.72,1.2555299,0.9442705,1.5099542,-0.10416821
7.73,7.73,7.73,7.73,1.2585828,0.9416686,1.4961276,-0.10540835
7.74,7.74,7.74,7.74,1.3562258,0.963486,1.5549389,-0.10560787
7.75,7.75,7.75,7.75,1.3193269,0.9708291,1.596377,-0.10734306
7.76,7.76,7.76,7.76,1.3259383,0.96034116,1.5829213,-0.10743674
7.77,7.77,7.77,7.77,1.3646411,0.9996599,1.7184103,-0.10296883
7.78,7.78,7.78,7.78,1.4486951,1.00331,1.692908,-0.10716864
7.79,7.79,7.79,7.79,1.4833034,1.0436355,1.8356241,-0.10652658
7.8,7.8,7.8,7.8,1.477761,1.0876414,1.9695947,-0.10443582
7.81,7.81,7.81,7.81,1.5203087,1.0868833,1.9745376,-0.10601211
7.82,7.82,7.82,7.82,1.5534172,1.1021584,2.0201094,-0.10277866
7.83,7.83,7.83,7.83,1.5808599,1.1124966,2.0400326,-0.10278478
7.84,7.84,7.84,7.84,1.6518701,1.1173918,2.042993,-0.10792152
7.85,7.85,7.85,7.85,1.6791677,1.13084,2.0752816,-0.10434147
7.86,7.86,7.86,7.86,1.6713331,1.1139333,2.0329318,-0.10762148
7.87,7.87,7.87,7.87,1.6752443,1.0981617,2.0280948,-0.10768489
7.88,7.88,7.88,7.88,1.7446454,1.1265618,2.075157,-0.10626875
7.89,7.89,7.89,7.89,1.7372673,1.1073492,2.0134797,-0.10706534
7.9,7.9,7.9,7.9,1.6957066,1.1036284,2.0237012,-0.10396967
7.91,7.91,7.91,7.91,1.7410557,1.1159546,2.0579305,-0.10537048
7.92,7.92,7.92,7.92,1.7376106,1.1289675,2.090369,-0.10770105
7.93,7.93,7.93,7.93,1.737245,1.1159867,2.0476377,-0.10648819
7.94,7.94,7.94,7.94,1.6825516,1.1278641,2.070059,-0.10560288
7.95,7.95,7.95,7.95,1.6460679,1.1295359,2.0797923,-0.10558803
7.96,7.96,7.96,7.96,1.5978535,1.1257889,2.0458434,-0.10288322
7.97,7.97,7.97,7.97,1.6777313,1.1405656,2.083514,-0.10514157
7.98,7.98,7.98,7.98,1.6705358,1.13811,2.0845723,-0.10763202
7.99,7.99,7.99,7.99,1.698073,1.1388226,2.0777664,-0.10512646
8.0,8.0,8.0,8.0,1.7172701,1.1310141,2.0615246,-0.10573425
8.01,8.01,8.01,8.01,1.7376884,1.1289343,2.0724711,-0.10514544
8.02,8.02,8.02,8.02,1.7830832,1.121279,2.0645225,-0.10715739
8.03,8.03,8.03,8.03,1.8537223,1.1313698,2.0796525,-0.10609796
8.04,8.04,8.04,8.04,1.87376,1.1296369,2.1100914,-0.10707001
8.05,8.05,8.05,8.05,1.8365628,1.1107309,2.053089,-0.1053106
8.06,8.06,8.06,8.06,1.9239476,1.1491898,2.1636105,-0.10615031
8.07,8.07,8.07,8.07,1.8915828,1.1393017,2.1451266,-0.10710438
8.08,8.08,8.08,8.08,1.9714928,1.1355245,2.1346257,-0.1048487
8.09,8.09,8.09,8.09,1.9658983,1.1256565,2.1386929,-0.10457055
8.1,8.1,8.1,8.1,1.9868362,1.106469,2.0641503,-0.10419641
8.11,8.11,8.11,8.11,2.020294,1.1260765,2.1173933,-0.10679705
8.12,8.12,8.12,8.12,2.0441165,1.1108627,2.108809,-0.10328466
8.13,8.13,8.13,8.13,2.0924995,1.1104258,2.127977,-0.10893289
8.14,8.14,8.14,8.14,2.1435466,1.0960864,2.080092,-0.10753249
8.15,8.15,8.15,8.15,2.1892977,1.113247,2.1347702,-0.10651959
8.16,8.16,8.16,8.16,2.2138813,1.0944035,2.1271672,-0.10907854
8.17,8.17,8.17,8.17,2.2320516,1.0857897,2.118594,-0.10670394
8.18,8.18,8.18,8.18,2.2157657,1.0674088,2.0656772,-0.10539882
8.19,8.19,8.19,8.19,2.2854495,1.0918852,2.1466253,-0.10580835
8.2,8.2,8.2,8.2,2.30937,1.0529706,2.066231,-0.10428025
8.21,8.21,8.21,8.21,2.3036587,1.0634133,2.0572057,-0.10810699
8.22,8.22,8.22,8.22,2.3553834,1.0547192,2.0468786,-0.10912859
8.23,8.23,8.23,8.23,2.3957987,1.0413649,2.0478835,-0.11055331
8.24,8.24,8.24,8.24,2.4135294,1.0320034,2.0152752,-0.11236912
8.25,8.25,8.25,8.25,2.4951468,1.0514216,2.067169,-0.11035077
8.26,8.26,8.26,8.26,2.4998367,1.030023,2.042835,-0.11250871
8.27,8.27,8.27,8.27,2.5705216,1.0360559,2.032691,-0.11194911
8.28,8.28,8.28,8.28,2.6015315,1.0403353,2.0815325,-0.11302838
8.29,8.29,8.29,8.29,2.6248784,1.0330561,2.0927668,-0.11305946
8.3,8.3,8.3,8.3,2.6991732,1.0315021,2.0485425,-0.11303453
8.31,8.31,8.31,8.31,2.7254596,1.0308793,2.0525446,-0.11197249
8.32,8.32,8.32,8.32,2.7107248,1.0088022,2.0313342,-0.1119843
8.33,8.33,8.33,8.33,2.7485013,1.0103052,2.039515,-0.11288212
8.34,8.34,8.34,8.34,2.757277,1.0148814,2.053956,-0.11374608
8.35,8.35,8.35,8.35,2.8117366,1.0189469,2.0616398,-0.1106986
8.36,8.36,8.36,8.36,2.76586,0.9970387,2.0113962,-0.11079372
8.37,8.37,8.37,8.37,2.7870336,1.0155561,2.0048742,-0.111277
8.38,8.38,8.38,8.38,2.7962058,0.985493,1.9657228,-0.10858057
8.39,8.39,8.39,8.39,2.8440707,0.9924098,1.9734261,-0.11197285
8.4,8.4,8.4,8.4,2.8872523,0.99659044,1.989041,-0.10968231
8.41,8.41,8.41,8.41,2.888783,0.98656905,1.9683632,-0.11444543
8.42,8.42,8.42,8.42,2.9315248,0.98198926,1.933333,-0.11131945
8.43,8.43,8.43,8.43,2.9549336,0.9850233,1.9920155,-0.11281905
8.44,8.44,8.44,8.44,2.9574175,0.99861634,1.9747636,-0.11269011
8.45,8.45,8.45,8.45,2.9216514,0.9956032,1.9915125,-0.11272265
8.46,8.46,8.46,8.46,2.8476908,0.9989704,1.9869419,-0.11275238
8.47,8.47,8.47,8.47,2.9023957,0.9999038,2.019737,-0.11580584
8.48,8.48,8.48,8.48,2.85822,1.0206785,2.0565338,-0.11409315
8.49,8.49,8.49,8.49,2.8411193,0.9895914,1.9718578,-0.11065918
8.5,8.5,8.5,8.5,2.8605516,1.0150168,2.0349534,-0.11255328
8.51,8.51,8.51,8.51,2.8528676,1.0165613,2.057601,-0.11260052
8.52,8.52,8.52,8.52,2.9503846,1.0277073,2.1151106,-0.1165785
8.53,8.53,8.53,8.53,2.9152236,1.0139647,2.042488,-0.11380615
8.54,8.54,8.54,8.54,2.8842163,0.985356,1.9789164,-0.11431066
8.55,8.55,8.55,8.55,2.9511247,0.9821497,1.9636137,-0.11369245
8.56,8.56,8.56,8.56,2.9582303,1.0082843,2.0058494,-0.1152428
8.57,8.57,8.57,8.57,2.957963,1.0159601,2.0388865,-0.11724611
8.58,8.58,8.58,8.58,2.8881576,0.9949688,2.0073771,-0.11116321
8.59,8.59,8.59,8.59,2.8930922,1.0120367,2.0307565,-0.11176463
8.6,8.6,8.6,8.6,2.8761485,1.0165734,2.0517926,-0.11273335
8.61,8.61,8.61,8.61,2.9157557,1.0366491,2.1220336,-0.11498896
8.62,8.62,8.62,8.62,2.9251318,1.0129457,2.0789483,-0.11484399
8.63,8.63,8.63,8.63,2.8722546,1.0060103,2.0261278,-0.11497834
8.64,8.64,8.64,8.64,2.9100957,0.99500954,2.008159,-0.11455804
8.65,8.65,8.65,8.65,2.932245,1.01523,2.0555463,-0.11358923
8.66,8.66,8.66,8.66,2.923448,1.0069442,2.037595,-0.11278876
8.67,8.67,8.67,8.67,2.9387212,0.99620056,2.0196815,-0.11384965
8.68,8.68,8.68,8.68,2.8821065,0.99481833,1.9992851,-0.11335077
8.69,8.69,8.69,8.69,2.8774855,1.0355089,2.131142,-0.11485608
8.7,8.7,8.7,8.7,2.8510618,1.0671573,2.1755326,-0.11659744
8.71,8.71,8.71,8.71,2.7806242,1.0791953,2.2469354,-0.11746148
8.72,8.72,8.72,8.72,2.7061098,1.0832144,2.238822,-0.11512192
8.73,8.73,8.73,8.73,2.6759691,1.0780226,2.2318628,-0.11582085
8.74,8.74,8.74,8.74,2.6433966,1.1019843,2.2615716,-0.11308018
8.75,8.75,8.75,8.75,2.577853,1.1077756,2.2746482,-0.11230109
8.76,8.76,8.76,8.76,2.591699,1.108522,2.3003633,-0.11478871
8.77,8.77,8.77,8.77,2.6748545,1.1064831,2.3085036,-0.1154606
8.78,8.78,8.78,8.78,2.681737,1.1087258,2.3187718,-0.11403022
8.79,8.79,8.79,8.79,2.6792927,1.0795152,2.2414653,-0.11395775
8.8,8.8,8.8,8.8,2.6950574,1.1016738,2.2807603,-0.11705947
8.81,8.81,8.81,8.81,2.6935096,1.1005473,2.2932897,-0.11556015
8.82,8.82,8.82,8.82,2.7346706,1.0784233,2.2288394,-0.11461153
8.83,8.83,8.83,8.83,2.7223206,1.1014426,2.3099535,-0.1132092
8.84,8.84,8.84,8.84,2.7261817,1.096553,2.2364984,-0.11445002
8.85,8.85,8.85,8.85,2.712502,1.0929589,2.2716615,-0.11442934
8.86,8.86,8.86,8.86,2.7019389,1.0939738,2.258947,-0.11319192
8.87,8.87,8.87,8.87,2.7418854,1.0928499,2.2982957,-0.11622898
8.88,8.88,8.88,8.88,2.7802346,1.0867752,2.2590225,-0.11756178
8.89,8.89,8.89,8.89,2.7997303,1.0737659,2.239196,-0.11809134
8.9,8.9,8.9,8.9,2.7705688,1.0675724,2.207048,-0.11700352
8.91,8.91,8.91,8.91,2.8240676,1.075872,2.213184,-0.11600152
8.92,8.92,8.92,8.92,2.801145,1.0718154,2.1964738,-0.11597764
8.93,8.93,8.93,8.93,2.7583032,1.0948887,2.281443,-0.11564215
8.94,8.94,8.94,8.94,2.8006892,1.0816653,2.2298112,-0.1170149
8.95,8.95,8.95,8.95,2.8261123,1.0813311,2.2712626,-0.11712839
8.96,8.96,8.96,8.96,2.7753243,1.0755243,2.2227397,-0.11563557
8.97,8.97,8.97,8.97,2.797108,1.0715144,2.2334092,-0.11605372
8.98,8.98,8.98,8.98,2.8150284,1.0779263,2.2301774,-0.11512436
8.99,8.99,8.99,8.99,2.7830567,1.0977461,2.2649684,-0.11400358
9.0,9.0,9.0,9.0,2.796039,1.071923,2.1738083,-0.11397137
9.01,9.01,9.01,9.01,2.8380892,1.062726,2.1969187,-0.11788058
9.02,9.02,9.02,9.02,2.8463774,1.0722796,2.2093,-0.11847717
9.03,9.03,9.03,9.03,2.8483903,1.0714563,2.2264593,-0.11574185
9.04,9.04,9.04,9.04,2.8361452,1.0892651,2.2457273,-0.11791696
9.05,9.05,9.05,9.05,2.7278695,1.1050229,2.30235,-0.11543967
9.06,9.06,9.06,9.06,2.7458482,1.1274793,2.332056,-0.11743287
9.07,9.07,9.07,9.07,2.7289252,1.1084249,2.3290906,-0.1186979
9.08,9.08,9.08,9.08,2.7486596,1.1437815,2.420567,-0.11775842
9.09,9.09,9.09,9.09,2.6486087,1.1305563,2.3365965,-0.11706172
9.1,9.1,9.1,9.1,2.6403332,1.1527045,2.3912492,-0.11668722
9.11,9.11,9.11,9.11,2.5548835,1.1257699,2.3357172,-0.11234795
9.12,9.12,9.12,9.12,2.4710004,1.1258713,2.2794456,-0.11322279
9.13,9.13,9.13,9.13,2.4348135,1.1250017,2.2758038,-0.11183783
9.14,9.14,9.14,9.14,2.4801288,1.1534979,2.3575308,-0.11068472
9.15,9.15,9.15,9.15,2.4273357,1.1337532,2.2849612,-0.11283113
9.16,9.16,9.16,9.16,2.4265244,1.1292224,2.2746139,-0.11487329
9.17,9.17,9.17,9.17,2.5011547,1.1362636,2.3045516,-0.11153863
9.18,9.18,9.18,9.18,2.458385,1.1342242,2.2912803,-0.11174679
9.19,9.19,9.19,9.19,2.4399579,1.1195372,2.2653117,-0.11313508
9.2,9.2,9.2,9.2,2.4261203,1.1397521,2.2988927,-0.10946661
9.21,9.21,9.21,9.21,2.4933386,1.1065284,2.2607286,-0.11365896
9.22,9.22,9.22,9.22,2.594715,1.1219807,2.3481925,-0.11630055
9.23,9.23,9.23,9.23,2.733538,1.1227199,2.3442311,-0.11443378
9.24,9.24,9.24,9.24,2.8209858,1.1287138,2.362862,-0.11757891
9.25,9.25,9.25,9.25,2.8130631,1.1025996,2.3086479,-0.11769048
9.26,9.26,9.26,9.26,2.8309872,1.0904765,2.2746892,-0.11466004
9.27,9.27,9.27,9.27,2.870671,1.0760803,2.2381315,-0.11659072
9.28,9.28,9.28,9.28,2.9582953,1.0975926,2.2946682,-0.11535312
9.29,9.29,9.29,9.29,2.9569259,1.1048723,2.2880902,-0.11547573
9.3,9.3,9.3,9.3,2.9653432,1.0563223,2.1490858,-0.1169314
9.31,9.31,9.31,9.31,2.9678698,1.0411148,2.1390784,-0.11550335
9.32,9.32,9.32,9.32,2.9980738,1.0141501,2.080654,-0.11129959
9.33,9.33,9.33,9.33,3.0191662,0.9744064,1.9385163,-0.1118659
9.34,9.34,9.34,9.34,2.9848878,0.8991702,1.7345169,-0.10657921
9.35,9.35,9.35,9.35,3.028328,0.8781492,1.6488168,-0.11617763
9.36,9.36,9.36,9.36,3.0895495,0.85694885,1.6127676,-0.11237366
9.37,9.37,9.37,9.37,2.9821284,0.77648056,1.3666527,-0.11078386
9.38,9.38,9.38,9.38,2.9464757,0.7519758,1.3034198,-0.10644195
9.39,9.39,9.39,9.39,2.9520948,0.77822727,1.3496906,-0.1094206
9.4,9.4,9.4,9.4,3.020898,0.80145675,1.4470985,-0.1083894
9.41,9.41,9.41,9.41,3.0052016,0.8028115,1.4535853,-0.11277671
9.42,9.42,9.42,9.42,3.0001552,0.81648004,1.5140045,-0.11268076
9.43,9.43,9.43,9.43,3.0103576,0.83089197,1.5972402,-0.11478277
9.44,9.44,9.44,9.44,3.0425231,0.84694624,1.6140449,-0.1137132
9.45,9.45,9.45,9.45,3.0779972,0.8638978,1.675554,-0.11859194
9.46,9.46,9.46,9.46,3.0832503,0.8897374,1.7666609,-0.11854734
9.47,9.47,9.47,9.47,3.1366205,0.93055755,1.873687,-0.1188042
9.48,9.48,9.48,9.48,3.1015255,0.9160814,1.8160496,-0.12010242
9.49,9.49,9.49,9.49,3.1040008,0.93416035,1.8743074,-0.11899643
9.5,9.5,9.5,9.5,3.104019,0.92698973,1.8676653,-0.12021863
9.51,9.51,9.51,9.51,3.136638,0.93816566,1.8842678,-0.12224056
9.52,9.52,9.52,9.52,3.0883749,0.8727523,1.7057279,-0.12221299
9.53,9.53,9.53,9.53,3.0652204,0.8768015,1.6759651,-0.11860355
9.54,9.54,9.54,9.54,3.110798,0.8642498,1.6876795,-0.12195081
9.55,9.55,9.55,9.55,3.0667567,0.8752014,1.7105122,-0.1209286
9.56,9.56,9.56,9.56,3.1199396,0.8768422,1.683006,-0.12153794
9.57,9.57,9.57,9.57,3.1523092,0.9131133,1.786535,-0.12073972
9.58,9.58,9.58,9.58,3.1229541,0.87769145,1.678649,-0.11992636
9.59,9.59,9.59,9.59,3.1290016,0.8810121,1.6904194,-0.11711639
9.6,9.6,9.6,9.6,3.0989175,0.85258704,1.599818,-0.11879689
9.61,9.61,9.61,9.61,3.1010444,0.84861773,1.6009159,-0.11401494
9.62,9.62,9.62,9.62,3.0461388,0.8261504,1.5040468,-0.1120026
9.63,9.63,9.63,9.63,3.0408742,0.8171772,1.4475036,-0.10810377
9.64,9.64,9.64,9.64,3.0316675,0.7878243,1.3701661,-0.10652156
9.65,9.65,9.65,9.65,2.9789152,0.76305044,1.2606544,-0.10591211
9.66,9.66,9.66,9.66,2.9914072,0.7583975,1.2893189,-0.10615065
9.67,9.67,9.67,9.67,2.9730694,0.75596875,1.2397982,-0.1048618
9.68,9.68,9.68,9.68,2.9302313,0.73115265,1.1861416,-0.1012468
9.69,9.69,9.69,9.69,2.9303582,0.72796345,1.1492093,-0.10242611
9.7,9.7,9.7,9.7,2.890981,0.72387755,1.1243694,-0.09874035
9.71,9.71,9.71,9.71,2.881009,0.7105553,1.0923612,-0.09746893
9.72,9.72,9.72,9.72,2.8325887,0.68282217,1.0209833,-0.09291969
9.73,9.73,9.73,9.73,2.8197875,0.6668708,0.95712435,-0.09359549
9.74,9.74,9.74,9.74,2.8181052,0.6575114,0.92753583,-0.08970113
9.75,9.75,9.75,9.75,2.8177133,0.6696567,0.9537543,-0.09281048
9.76,9.76,9.76,9.76,2.7911403,0.6502639,0.90749013,-0.09065686
9.77,9.77,9.77,9.77,2.803179,0.6563157,0.92734754,-0.0893118
9.78,9.78,9.78,9.78,2.7973235,0.65383273,0.91020614,-0.09004735
9.79,9.79,9.79,9.79,2.8131108,0.6635722,0.9464761,-0.09078104
9.8,9.8,9.8,9.8,2.833414,0.67412937,0.974362,-0.09228881
9.81,9.81,9.81,9.81,2.8151133,0.670648,0.95124686,-0.09184529
9.82,9.82,9.82,9.82,2.8239193,0.66865736,0.96410716,-0.09018517
9.83,9.83,9.83,9.83,2.812476,0.661336,0.92816365,-0.09140258
9.84,9.84,9.84,9.84,2.8043664,0.6535224,0.9083015,-0.09073801
9.85,9.85,9.85,9.85,2.8355155,0.6832503,0.97799605,-0.09241965
9.86,9.86,9.86,9.86,2.8421233,0.68331873,0.98641026,-0.09123059
9.87,9.87,9.87,9.87,2.8358228,0.66891354,0.9658597,-0.09150436
9.88,9.88,9.88,9.88,2.8598084,0.688781,1.0138686,-0.09203969
9.89,9.89,9.89,9.89,2.835137,0.6812404,0.977183,-0.09276131
9.9,9.9,9.9,9.9,2.8256419,0.6837194,0.99843633,-0.09232728
9.91,9.91,9.91,9.91,2.8157282,0.67542124,0.9671553,-0.09284167
9.92,9.92,9.92,9.92,2.8662162,0.70583546,1.0557251,-0.09354185
9.93,9.93,9.93,9.93,2.8456066,0.6860543,1.0243094,-0.09288011
9.94,9.94,9.94,9.94,2.873205,0.70382154,1.0607455,-0.09434558
9.95,9.95,9.95,9.95,2.8317275,0.6893004,0.99813443,-0.09551182
9.96,9.96,9.96,9.96,2.8377855,0.6957308,1.0046002,-0.09428255
9.97,9.97,9.97,9.97,2.8315768,0.6781069,0.9868393,-0.09482117
9.98,9.98,9.98,9.98,2.820335,0.6843607,1.0032454,-0.09438484
9.99,9.99,9.99,9.99,2.8593647,0.69208825,1.0307726,-0.09453759
10.0,10.0,10.0,10.0,2.8658903,0.7075925,1.0708894,-0.09513862
10.01,10.01,10.01,10.01,2.8521905,0.6952329,1.0428072,-0.09583182
10.02,10.02,10.02,10.02,2.8747835,0.70152295,1.051941,-0.09753956
10.03,10.03,10.03,10.03,2.8523026,0.70403874,1.0659533,-0.09607859
10.04,10.04,10.04,10.04,2.8846564,0.7134276,1.0883292,-0.09489208
10.05,10.05,10.05,10.05,2.8763378,0.7121834,1.0982555,-0.09468174
10.06,10.06,10.06,10.06,2.8399165,0.68262374,1.0125856,-0.09438044
10.07,10.07,10.07,10.07,2.7793667,0.65540665,0.94470584,-0.09239917
10.08,10.08,10.08,10.08,2.8254304,0.6770385,0.9869113,-0.09163748
10.09,10.09,10.09,10.09,2.8307824,0.68171453,1.0069616,-0.09300131
10.1,10.1,10.1,10.1,2.7884681,0.6498834,0.9243348,-0.09008642
10.11,10.11,10.11,10.11,2.793291,0.6560041,0.9439376,-0.09052359
10.12,10.12,10.12,10.12,2.8010442,0.6470602,0.89605534,-0.09090789
10.13,10.13,10.13,10.13,2.7324145,0.6075564,0.77877367,-0.08557393
10.14,10.14,10.14,10.14,2.7138166,0.59802735,0.74232674,-0.085756
10.15,10.15,10.15,10.15,2.7057695,0.58957833,0.7350828,-0.08472741
10.16,10.16,10.16,10.16,2.7124028,0.5915355,0.7350828,-0.08482322
10.17,10.17,10.17,10.17,2.7607126,0.6167377,0.82592183,-0.08705111
10.18,10.18,10.18,10.18,2.8276837,0.6598479,0.98297787,-0.09270914
10.19,10.19,10.19,10.19,2.8250747,0.6698082,0.9965852,-0.09456392
10.2,10.2,10.2,10.2,2.8589153,0.6842722,1.0026824,-0.09834623
10.21,10.21,10.21,10.21,2.847856,0.6739914,0.98128384,-0.09371749
10.22,10.22,10.22,10.22,2.8162723,0.6568153,0.9459506,-0.09503826
10.23,10.23,10.23,10.23,2.8343902,0.67182046,0.9897176,-0.09563065
10.24,10.24,10.24,10.24,2.8350933,0.6799912,0.9926984,-0.09473039
10.25,10.25,10.25,10.25,2.8164837,0.6641408,0.9645728,-0.09574626
10.26,10.26,10.26,10.26,2.7855935,0.6492015,0.9096899,-0.09383951
10.27,10.27,10.27,10.27,2.7858305,0.6411747,0.90613127,-0.09231618
10.28,10.28,10.28,10.28,2.8094723,0.65422034,0.9123327,-0.09097279
10.29,10.29,10.29,10.29,2.7615452,0.6243614,0.8354224,-0.08686725
10.3,10.3,10.3,10.3,2.7328224,0.60526764,0.7683422,-0.08553782
10.31,10.31,10.31,10.31,2.709174,0.5928728,0.73769444,-0.08394156
10.32,10.32,10.32,10.32,2.708539,0.5917787,0.7370781,-0.08362802
10.33,10.33,10.33,10.33,2.708539,0.5917787,0.7370781,-0.08362802
10.34,10.34,10.34,10.34,2.70862,0.5917159,0.73770213,-0.08378283
10.35,10.35,10.35,10.35,2.729961,0.60517657,0.76898634,-0.08522218
10.36,10.36,10.36,10.36,2.734292,0.612785,0.7998339,-0.08699047
10.37,10.37,10.37,10.37,2.7284343,0.60396755,0.77368456,-0.08577493
10.38,10.38,10.38,10.38,2.7288644,0.61384636,0.7929164,-0.08637591
10.39,10.39,10.39,10.39,2.7507384,0.617323,0.81677705,-0.08773548
10.4,10.4,10.4,10.4,2.8133574,0.64613473,0.909397,-0.09124932
10.41,10.41,10.41,10.41,2.8641143,0.6779734,1.0049036,-0.09455448
10.42,10.42,10.42,10.42,2.8671098,0.69443256,1.0656842,-0.09675768
10.43,10.43,10.43,10.43,2.8884146,0.71329725,1.1084821,-0.09833017
10.44,10.44,10.44,10.44,2.9045157,0.71024907,1.126705,-0.09729104
10.45,10.45,10.45,10.45,2.8826694,0.71090454,1.1262085,-0.09865958
10.46,10.46,10.46,10.46,2.8889303,0.73582333,1.1733154,-0.09938718
10.47,10.47,10.47,10.47,2.8887997,0.74293697,1.1967618,-0.10129346
10.48,10.48,10.48,10.48,2.9234753,0.76634485,1.2873834,-0.10032262
10.49,10.49,10.49,10.49,2.9156587,0.7433236,1.2226411,-0.09811245
10.5,10.5,10.5,10.5,2.8958657,0.7233077,1.1713936,-0.09996538
10.51,10.51,10.51,10.51,2.9603,0.76407,1.2481519,-0.10216602
10.52,10.52,10.52,10.52,2.937655,0.7604037,1.2580065,-0.10012259
10.53,10.53,10.53,10.53,2.9687276,0.780451,1.3268478,-0.10220414
10.54,10.54,10.54,10.54,2.9508011,0.77380776,1.3020067,-0.09888883
10.55,10.55,10.55,10.55,2.9222434,0.747259,1.2527103,-0.10193338
10.56,10.56,10.56,10.56,2.9460168,0.7459434,1.2322266,-0.10069066
10.57,10.57,10.57,10.57,2.952682,0.7604734,1.2743597,-0.10021491
10.58,10.58,10.58,10.58,2.9467778,0.746827,1.2496394,-0.1008726
10.59,10.59,10.59,10.59,2.9697988,0.7732233,1.2990134,-0.10125035
10.6,10.6,10.6,10.6,2.9711838,0.78058463,1.302387,-0.10129013
10.61,10.61,10.61,10.61,2.9404407,0.7585751,1.2605927,-0.10032736
10.62,10.62,10.62,10.62,2.9607444,0.7592617,1.2939982,-0.10315914
10.63,10.63,10.63,10.63,2.9559834,0.75528234,1.2594333,-0.10175989
10.64,10.64,10.64,10.64,2.9549716,0.7705339,1.3056573,-0.10246219
10.65,10.65,10.65,10.65,2.9592917,0.7566923,1.2859396,-0.10151324
10.66,10.66,10.66,10.66,2.9563231,0.7466835,1.2497985,-0.10288159
10.67,10.67,10.67,10.67,2.962932,0.7625654,1.264633,-0.1028564
10.68,10.68,10.68,10.68,2.9445767,0.7539632,1.2497289,-0.10172647
10.69,10.69,10.69,10.69,2.9342427,0.7502686,1.236276,-0.1009357
10.7,10.7,10.7,10.7,2.931304,0.7613322,1.2771266,-0.0991903
10.71,10.71,10.71,10.71,2.9771829,0.77725935,1.3009566,-0.10268945
10.72,10.72,10.72,10.72,2.945564,0.754002,1.265733,-0.10171369
10.73,10.73,10.73,10.73,2.920316,0.7520048,1.2426484,-0.1001111
10.74,10.74,10.74,10.74,2.9524038,0.77460575,1.302778,-0.10145388
10.75,10.75,10.75,10.75,2.924212,0.7529304,1.2370054,-0.10082859
10.76,10.76,10.76,10.76,2.9251552,0.75567377,1.2485712,-0.10003805
10.77,10.77,10.77,10.77,2.951654,0.7701821,1.2987604,-0.10244305
10.78,10.78,10.78,10.78,2.9387789,0.758285,1.2650648,-0.10350748
10.79,10.79,10.79,10.79,2.9504113,0.76533574,1.2741014,-0.10013817
10.8,10.8,10.8,10.8,2.92302,0.75402516,1.2589495,-0.1011887
10.81,10.81,10.81,10.81,2.9450383,0.74174106,1.2518914,-0.10083397
10.82,10.82,10.82,10.82,2.9059067,0.72673106,1.1839539,-0.10069066
10.83,10.83,10.83,10.83,2.9526906,0.77952915,1.3033998,-0.10069169
10.84,10.84,10.84,10.84,2.967806,0.77033335,1.2955778,-0.10282274
10.85,10.85,10.85,10.85,2.9412625,0.7579731,1.263986,-0.10086969
10.86,10.86,10.86,10.86,2.936952,0.749975,1.2386547,-0.10011554
10.87,10.87,10.87,10.87,2.945376,0.75184673,1.2429152,-0.10194878
10.88,10.88,10.88,10.88,2.9218738,0.7491895,1.2511263,-0.10195653
10.89,10.89,10.89,10.89,2.9491189,0.76500386,1.2744949,-0.10154393
10.9,10.9,10.9,10.9,2.9491675,0.7587166,1.2563174,-0.10035382


==> dataEV76C661parkingLot4BranchAll.csv <==
0.0,0.0,0.0,0.0,4.2438045,0.07427616,2.1458254,0.6108512
0.01,0.01,0.01,0.01,4.2470293,0.07430388,2.1500866,0.57937205
0.02,0.02,0.02,0.02,4.231731,0.07376114,2.1552844,0.6164329
0.03,0.03,0.03,0.03,4.241881,0.07460088,2.1478498,0.56733626
0.04,0.04,0.04,0.04,4.241197,0.07418001,2.1488814,0.588848
0.05,0.05,0.05,0.05,4.231497,0.07409595,2.1455257,0.5794449
0.06,0.06,0.06,0.06,4.247562,0.07398828,2.1512437,0.58703685
0.07,0.07,0.07,0.07,4.229403,0.07536409,2.1444612,0.6067622
0.08,0.08,0.08,0.08,4.236581,0.07509592,2.1443896,0.5951892
0.09,0.09,0.09,0.09,4.23271,0.07455245,2.1506782,0.56313396
0.1,0.1,0.1,0.1,4.233417,0.07355154,2.1488864,0.5737893
0.11,0.11,0.11,0.11,4.2454433,0.07347612,2.1518004,0.6143656
0.12,0.12,0.12,0.12,4.2490797,0.07546993,2.15327,0.59716594
0.13,0.13,0.13,0.13,4.2393556,0.07537201,2.1493707,0.56022245
0.14,0.14,0.14,0.14,4.247286,0.07460932,2.152816,0.5246059
0.15,0.15,0.15,0.15,4.2360125,0.07499579,2.1466658,0.579284
0.16,0.16,0.16,0.16,4.2434454,0.07485779,2.151853,0.59282744
0.17,0.17,0.17,0.17,4.239427,0.07527114,2.144652,0.59805113
0.18,0.18,0.18,0.18,4.2478766,0.07377897,2.1520102,0.56809354
0.19,0.19,0.19,0.19,4.248383,0.07666922,2.150857,0.578298
0.2,0.2,0.2,0.2,4.238995,0.07235973,2.1467707,0.57030994
0.21,0.21,0.21,0.21,4.2397614,0.07476769,2.150579,0.605464
0.22,0.22,0.22,0.22,4.236697,0.07266019,2.1472144,0.6113945
0.23,0.23,0.23,0.23,4.2356305,0.07295346,2.1453025,0.58553785
0.24,0.24,0.24,0.24,4.2471833,0.07306986,2.144528,0.62485874
0.25,0.25,0.25,0.25,4.2491913,0.07213095,2.1454458,0.54074603
0.26,0.26,0.26,0.26,4.2442403,0.07542054,2.1444926,0.57884514
0.27,0.27,0.27,0.27,4.232576,0.0728173,2.1507938,0.57636803
0.28,0.28,0.28,0.28,4.2488637,0.07326843,2.1500077,0.6177346
0.29,0.29,0.29,0.29,4.2446404,0.07243254,2.1493042,0.60239226
0.3,0.3,0.3,0.3,4.2339373,0.07492404,2.1475325,0.60081935
0.31,0.31,0.31,0.31,4.248084,0.07382474,2.148788,0.5780642
0.32,0.32,0.32,0.32,4.243809,0.07364541,2.1518075,0.5851166
0.33,0.33,0.33,0.33,4.236964,0.07352383,2.1483207,0.5773095
0.34,0.34,0.34,0.34,4.2367773,0.07173719,2.1439548,0.5922302
0.35,0.35,0.35,0.35,4.2233477,0.0740615,2.1480868,0.60712343
0.36,0.36,0.36,0.36,4.2299843,0.0739818,2.1527572,0.5895209
0.37,0.37,0.37,0.37,4.2398534,0.07783326,2.1625714,0.5398973
0.38,0.38,0.38,0.38,4.2288933,0.07686216,2.1505537,0.62036026
0.39,0.39,0.39,0.39,4.2254286,0.07955741,2.158861,0.57507056
0.4,0.4,0.4,0.4,4.2380075,0.0814124,2.1580164,0.5558569
0.41,0.41,0.41,0.41,4.2359667,0.08253681,2.1702447,0.5207704
0.42,0.42,0.42,0.42,4.2549553,0.08135127,2.1591709,0.54706824
0.43,0.43,0.43,0.43,4.2405853,0.08083654,2.1652448,0.4950521
0.44,0.44,0.44,0.44,4.2489004,0.07861861,2.1571486,0.5517374
0.45,0.45,0.45,0.45,4.228536,0.07817065,2.1597214,0.55038184
0.46,0.46,0.46,0.46,4.214874,0.07766725,2.1609411,0.5521629
0.47,0.47,0.47,0.47,4.21902,0.07841612,2.1571987,0.58608687
0.48,0.48,0.48,0.48,4.2411623,0.0812797,2.1598246,0.5569881
0.49,0.49,0.49,0.49,4.2140827,0.07987131,2.1615274,0.5780878
0.5,0.5,0.5,0.5,4.236485,0.0775585,2.1629539,0.55808866
0.51,0.51,0.51,0.51,4.2372007,0.08092394,2.1627138,0.56116056
0.52,0.52,0.52,0.52,4.2288966,0.07974596,2.1609225,0.56177026
0.53,0.53,0.53,0.53,4.221343,0.08121613,2.1594996,0.549729
0.54,0.54,0.54,0.54,4.239991,0.07965814,2.1597838,0.5493883
0.55,0.55,0.55,0.55,4.2517385,0.0784281,2.1608343,0.54536206
0.56,0.56,0.56,0.56,4.235096,0.07985101,2.1640475,0.5495124
0.57,0.57,0.57,0.57,4.235094,0.07983321,2.1652148,0.5589195
0.58,0.58,0.58,0.58,4.234014,0.07821843,2.1593285,0.55213946
0.59,0.59,0.59,0.59,4.225061,0.07124409,2.1419497,0.6932868
0.6,0.6,0.6,0.6,4.2111506,0.06678374,2.1303067,0.74408257
0.61,0.61,0.61,0.61,4.219592,0.06705894,2.125596,0.73340493
0.62,0.62,0.62,0.62,4.2181344,0.06292307,2.118223,0.7688223
0.63,0.63,0.63,0.63,4.221759,0.06279753,2.1232347,0.7301353
0.64,0.64,0.64,0.64,4.2187295,0.06337737,2.1210632,0.7303813
0.65,0.65,0.65,0.65,4.21815,0.06018581,2.121788,0.7578093
0.66,0.66,0.66,0.66,4.22448,0.06146725,2.1163023,0.78737134
0.67,0.67,0.67,0.67,4.220765,0.06174967,2.1203873,0.80630314
0.68,0.68,0.68,0.68,4.2158427,0.06352023,2.127064,0.73296386
0.69,0.69,0.69,0.69,4.2266035,0.06872943,2.1369507,0.6757366
0.7,0.7,0.7,0.7,4.232375,0.07317454,2.148558,0.6361365
0.71,0.71,0.71,0.71,4.210515,0.08062644,2.1596415,0.5927209
0.72,0.72,0.72,0.72,4.1988077,0.08173321,2.1513345,0.63191116
0.73,0.73,0.73,0.73,4.21772,0.08534577,2.160372,0.57550997
0.74,0.74,0.74,0.74,4.1921387,0.08383846,2.1673698,0.55612046
0.75,0.75,0.75,0.75,4.2151346,0.08288119,2.1677547,0.57647353
0.76,0.76,0.76,0.76,4.228351,0.08299108,2.1728835,0.53628474
0.77,0.77,0.77,0.77,4.203146,0.09010334,2.1772704,0.52487475
0.78,0.78,0.78,0.78,4.19413,0.09191863,2.1779904,0.52084625
0.79,0.79,0.79,0.79,4.206716,0.09529907,2.1791193,0.5728339
0.8,0.8,0.8,0.8,4.1838536,0.09276824,2.1685982,0.58612293
0.81,0.81,0.81,0.81,4.1960435,0.0897221,2.161271,0.60702956
0.82,0.82,0.82,0.82,4.2085605,0.09126662,2.1712554,0.48074222
0.83,0.83,0.83,0.83,4.203448,0.09094121,2.1728497,0.5167165
0.84,0.84,0.84,0.84,4.190205,0.08945404,2.170295,0.55784994
0.85,0.85,0.85,0.85,4.1970716,0.08617991,2.166938,0.6102511
0.86,0.86,0.86,0.86,4.211979,0.0817235,2.1601,0.6395171
0.87,0.87,0.87,0.87,4.210699,0.08453342,2.1650028,0.56554306
0.88,0.88,0.88,0.88,4.1829257,0.08560118,2.1749792,0.5756318
0.89,0.89,0.89,0.89,4.1887717,0.09386655,2.1805646,0.53182113
0.9,0.9,0.9,0.9,4.199953,0.09995382,2.1861997,0.49220538
0.91,0.91,0.91,0.91,4.190398,0.10220627,2.1908784,0.47442403
0.92,0.92,0.92,0.92,4.1758738,0.0986341,2.190191,0.49517202
0.93,0.93,0.93,0.93,4.205337,0.10023997,2.1979487,0.46392956
0.94,0.94,0.94,0.94,4.18976,0.10158489,2.1999335,0.46281514
0.95,0.95,0.95,0.95,4.203728,0.10238592,2.1961153,0.415528
0.96,0.96,0.96,0.96,4.2140408,0.10260205,2.200293,0.45573655
0.97,0.97,0.97,0.97,4.201731,0.10143316,2.2109127,0.4171887
0.98,0.98,0.98,0.98,4.2091217,0.106734,2.2109377,0.42562336
0.99,0.99,0.99,0.99,4.2061563,0.10661753,2.2212334,0.36174864
1.0,1.0,1.0,1.0,4.2262144,0.11564418,2.2343955,0.27877977
1.01,1.01,1.01,1.01,4.1962633,0.12572517,2.2489517,0.27175897
1.02,1.02,1.02,1.02,4.1980762,0.12342758,2.2542598,0.2686451
1.03,1.03,1.03,1.03,4.194801,0.12627101,2.2543697,0.2512153
1.04,1.04,1.04,1.04,4.20455,0.124035,2.2509234,0.25966588
1.05,1.05,1.05,1.05,4.1657577,0.13068552,2.2555413,0.27883357
1.06,1.06,1.06,1.06,4.1536074,0.13151626,2.2660036,0.23868139
1.07,1.07,1.07,1.07,4.1701956,0.13050444,2.2654939,0.2263984
1.08,1.08,1.08,1.08,4.1632495,0.13275813,2.270835,0.24937943
1.09,1.09,1.09,1.09,4.09988,0.14059885,2.2804713,0.27171856
1.1,1.1,1.1,1.1,4.074279,0.14542994,2.284434,0.22130522
1.11,1.11,1.11,1.11,4.0631285,0.14784658,2.2864745,0.23373933
1.12,1.12,1.12,1.12,3.998073,0.15223128,2.29882,0.21076962
1.13,1.13,1.13,1.13,3.9951062,0.15442255,2.2934003,0.23353961
1.14,1.14,1.14,1.14,3.977031,0.14901939,2.2965586,0.24138229
1.15,1.15,1.15,1.15,3.960252,0.15417589,2.294628,0.22969279
1.16,1.16,1.16,1.16,3.971618,0.1453579,2.2856889,0.21425335
1.17,1.17,1.17,1.17,3.9500518,0.14667712,2.2768445,0.22509308
1.18,1.18,1.18,1.18,4.0077233,0.13970569,2.2848725,0.20222414
1.19,1.19,1.19,1.19,3.9727547,0.14170538,2.2771678,0.2329355
1.2,1.2,1.2,1.2,4.0055566,0.13961045,2.2880645,0.2702291
1.21,1.21,1.21,1.21,3.9804718,0.14486764,2.2938268,0.25699398
1.22,1.22,1.22,1.22,3.942283,0.14667177,2.2826426,0.22783759
1.23,1.23,1.23,1.23,3.9281387,0.15535612,2.2874863,0.2559387
1.24,1.24,1.24,1.24,3.8921494,0.15532415,2.287894,0.22365084
1.25,1.25,1.25,1.25,3.8805797,0.15709455,2.2858658,0.19605587
1.26,1.26,1.26,1.26,3.8438,0.16840854,2.310021,0.15834382
1.27,1.27,1.27,1.27,3.845858,0.16397151,2.3145778,0.13013312
1.28,1.28,1.28,1.28,3.7986827,0.1726129,2.304161,0.12272467
1.29,1.29,1.29,1.29,3.8231826,0.17042434,2.3023293,0.10438478
1.3,1.3,1.3,1.3,3.849916,0.16250709,2.2998524,0.11109984
1.31,1.31,1.31,1.31,3.84276,0.16378435,2.2915847,0.14969675
1.32,1.32,1.32,1.32,3.8091145,0.167771,2.3033745,0.11753877
1.33,1.33,1.33,1.33,3.7151737,0.1693602,2.3092296,0.08469515
1.34,1.34,1.34,1.34,3.7038054,0.17568848,2.3075838,0.08480643
1.35,1.35,1.35,1.35,3.7220752,0.17408358,2.3160224,0.04990695
1.36,1.36,1.36,1.36,3.706213,0.1738191,2.3025544,0.09192936
1.37,1.37,1.37,1.37,3.7194607,0.17502522,2.293,0.06093708
1.38,1.38,1.38,1.38,3.740419,0.1668292,2.290725,0.12323743
1.39,1.39,1.39,1.39,3.74128,0.16762885,2.2920508,0.09825776
1.4,1.4,1.4,1.4,3.7399688,0.16854255,2.2974775,0.08089592
1.41,1.41,1.41,1.41,3.7476654,0.16549447,2.2879868,0.1269186
1.42,1.42,1.42,1.42,3.7912648,0.15605758,2.277964,0.10764086
1.43,1.43,1.43,1.43,3.8031974,0.15595832,2.269988,0.15337762
1.44,1.44,1.44,1.44,3.7713635,0.15583855,2.2840025,0.20786385
1.45,1.45,1.45,1.45,3.7417278,0.1587805,2.2745347,0.1782738
1.46,1.46,1.46,1.46,3.7614388,0.15897973,2.276313,0.09876834
1.47,1.47,1.47,1.47,3.7121239,0.16707642,2.303844,0.07138138
1.48,1.48,1.48,1.48,3.704924,0.16919169,2.2932782,0.09814098
1.49,1.49,1.49,1.49,3.7055237,0.1652334,2.2927237,0.12830019
1.5,1.5,1.5,1.5,3.7192702,0.1621575,2.2972922,0.01758811
1.51,1.51,1.51,1.51,3.705796,0.1640645,2.2923622,0.03643251
1.52,1.52,1.52,1.52,3.7238858,0.16450924,2.2841818,0.09713123
1.53,1.53,1.53,1.53,3.7615342,0.16035041,2.2763367,0.12487529
1.54,1.54,1.54,1.54,3.7777429,0.15989801,2.2716908,0.15461513
1.55,1.55,1.55,1.55,3.72873,0.15884462,2.2770035,0.13871913
1.56,1.56,1.56,1.56,3.6945891,0.16629387,2.2898488,0.09472956
1.57,1.57,1.57,1.57,3.6767304,0.16900443,2.2940726,0.06074926
1.58,1.58,1.58,1.58,3.593454,0.1800553,2.3118782,0.0471969
1.59,1.59,1.59,1.59,3.55447,0.18110463,2.3039136,-0.029655
1.6,1.6,1.6,1.6,3.5349107,0.18558276,2.3011863,0.02753875
1.61,1.61,1.61,1.61,3.508475,0.182318,2.3053303,0.03749539
1.62,1.62,1.62,1.62,3.4933953,0.1825038,2.3047855,-0.00415292
1.63,1.63,1.63,1.63,3.49624,0.18209991,2.3067791,0.02033553
1.64,1.64,1.64,1.64,3.4539876,0.18369566,2.3053136,-0.01341046
1.65,1.65,1.65,1.65,3.4180348,0.19332728,2.3138008,0.03818836
1.66,1.66,1.66,1.66,3.3600807,0.19200467,2.3137507,-0.00452078
1.67,1.67,1.67,1.67,3.2836642,0.20011874,2.3157487,-0.01100914
1.68,1.68,1.68,1.68,3.152744,0.20961909,2.3175468,-0.00328739
1.69,1.69,1.69,1.69,3.0305755,0.21247987,2.3160713,-0.03787985
1.7,1.7,1.7,1.7,2.954475,0.21790127,2.3217843,-0.05192994
1.71,1.71,1.71,1.71,2.9639518,0.21728608,2.3149345,-0.01755664
1.72,1.72,1.72,1.72,3.0069337,0.21428256,2.3184085,-0.01979647
1.73,1.73,1.73,1.73,3.0245967,0.21514289,2.3185024,-0.02767679
1.74,1.74,1.74,1.74,3.0200124,0.21367991,2.3140578,-0.0409421
1.75,1.75,1.75,1.75,3.0526724,0.21351609,2.3198726,0.03240405
1.76,1.76,1.76,1.76,3.0612657,0.21481407,2.3214211,0.03785766
1.77,1.77,1.77,1.77,3.1023993,0.20867383,2.3131948,0.00086859893
1.78,1.78,1.78,1.78,3.0983455,0.21203847,2.314997,0.02411608
1.79,1.79,1.79,1.79,3.0631015,0.21331279,2.3218997,-0.03746224
1.8,1.8,1.8,1.8,3.1545043,0.21017277,2.3188853,-0.08118824
1.81,1.81,1.81,1.81,3.213611,0.2046369,2.318305,-0.03391849
1.82,1.82,1.82,1.82,3.3062358,0.20226744,2.3027701,0.05093946
1.83,1.83,1.83,1.83,3.3506207,0.19787958,2.300874,0.03106619
1.84,1.84,1.84,1.84,3.387794,0.19444107,2.3012972,0.07649901
1.85,1.85,1.85,1.85,3.5192761,0.18484631,2.3003814,0.09447606
1.86,1.86,1.86,1.86,3.5944493,0.18212919,2.2843807,0.12170392
1.87,1.87,1.87,1.87,3.709557,0.17407441,2.2765608,0.19259053
1.88,1.88,1.88,1.88,3.7442734,0.16848812,2.2806647,0.1436983
1.89,1.89,1.89,1.89,3.8336082,0.16245618,2.2736945,0.21760091
1.9,1.9,1.9,1.9,3.9460557,0.1547191,2.2688441,0.22947888
1.91,1.91,1.91,1.91,4.071549,0.14172545,2.2645974,0.2772027
1.92,1.92,1.92,1.92,4.128039,0.13590929,2.2498295,0.27843088
1.93,1.93,1.93,1.93,4.1760087,0.12712477,2.2445734,0.30591518
1.94,1.94,1.94,1.94,4.1807556,0.12626122,2.2191653,0.3423153
1.95,1.95,1.95,1.95,4.204254,0.12172771,2.2130733,0.350604
1.96,1.96,1.96,1.96,4.229098,0.11992159,2.2254927,0.36112553
1.97,1.97,1.97,1.97,4.2535534,0.11575647,2.199498,0.42020994
1.98,1.98,1.98,1.98,4.266007,0.10564993,2.197978,0.3269722
1.99,1.99,1.99,1.99,4.277149,0.10075255,2.176902,0.40259582
2.0,2.0,2.0,2.0,4.260318,0.09937919,2.1795814,0.42419964
2.01,2.01,2.01,2.01,4.2749357,0.10250808,2.1880379,0.44885135
2.02,2.02,2.02,2.02,4.2371874,0.10880085,2.19202,0.40464783
2.03,2.03,2.03,2.03,4.151023,0.11739335,2.1989448,0.3937108
2.04,2.04,2.04,2.04,4.055681,0.12090393,2.209907,0.3209688
2.05,2.05,2.05,2.05,3.9138896,0.12941124,2.2203202,0.36844093
2.06,2.06,2.06,2.06,3.8245049,0.13539456,2.223086,0.27362844
2.07,2.07,2.07,2.07,3.683279,0.14752513,2.2373097,0.21039756
2.08,2.08,2.08,2.08,3.5667076,0.15806513,2.2559922,0.12439485
2.09,2.09,2.09,2.09,3.4906592,0.17455111,2.275228,0.08307038
2.1,2.1,2.1,2.1,3.3776455,0.18029055,2.2726965,0.04612938
2.11,2.11,2.11,2.11,3.3069587,0.17907164,2.2826934,0.06476036
2.12,2.12,2.12,2.12,3.3049026,0.18101367,2.2663453,0.03917661
2.13,2.13,2.13,2.13,3.2065196,0.19368392,2.285287,0.00549101
2.14,2.14,2.14,2.14,3.2017817,0.19230303,2.273782,0.06764166
2.15,2.15,2.15,2.15,3.2560844,0.18715987,2.2732918,0.04059515
2.16,2.16,2.16,2.16,3.2596211,0.18370618,2.2766356,0.02211361
2.17,2.17,2.17,2.17,3.14915,0.19465849,2.2845411,0.02639288
2.18,2.18,2.18,2.18,3.1495543,0.19553228,2.2856307,0.02659958
2.19,2.19,2.19,2.19,3.1187057,0.20116322,2.2883275,-0.01095523
2.2,2.2,2.2,2.2,3.0175319,0.20954923,2.296246,0.03289241
2.21,2.21,2.21,2.21,2.9680526,0.21105957,2.2953086,-0.01377973
2.22,2.22,2.22,2.22,2.9723775,0.21169761,2.298082,-0.01406505
2.23,2.23,2.23,2.23,3.0245082,0.2067961,2.2812257,0.02676228
2.24,2.24,2.24,2.24,2.9837608,0.20646779,2.2860856,0.00855535
2.25,2.25,2.25,2.25,2.9905453,0.2051198,2.2808871,-0.0023736167
2.26,2.26,2.26,2.26,2.98338,0.20620775,2.2758822,0.01532294
2.27,2.27,2.27,2.27,2.977415,0.20612922,2.2728138,0.02248508
2.28,2.28,2.28,2.28,2.921677,0.209706,2.2755735,-0.00671006
2.29,2.29,2.29,2.29,2.8701339,0.2147452,2.296244,-0.00326489
2.3,2.3,2.3,2.3,2.7495785,0.22070754,2.289886,0.0283117
2.31,2.31,2.31,2.31,2.611465,0.22972281,2.2928123,-0.01211366
2.32,2.32,2.32,2.32,2.5158896,0.239695,2.2910323,0.01726174
2.33,2.33,2.33,2.33,2.4684553,0.24173398,2.2926078,-0.00494205
2.34,2.34,2.34,2.34,2.472197,0.24105144,2.292168,0.00527897
2.35,2.35,2.35,2.35,2.4084716,0.2464811,2.2980883,-0.02900754
2.36,2.36,2.36,2.36,2.422586,0.24081197,2.2894437,0.01373195
2.37,2.37,2.37,2.37,2.4138544,0.24305061,2.2866547,-0.0022535091
2.38,2.38,2.38,2.38,2.3833308,0.24336269,2.2839777,-0.0013559314
2.39,2.39,2.39,2.39,2.2513816,0.25070164,2.2810001,-0.01823003
2.4,2.4,2.4,2.4,2.1910768,0.25457838,2.2727087,-0.01450912
2.41,2.41,2.41,2.41,2.1687508,0.24842343,2.2769918,-0.0337991
2.42,2.42,2.42,2.42,2.1402116,0.25101295,2.272149,-0.04431918
2.43,2.43,2.43,2.43,1.968374,0.26230353,2.2763438,-0.02156062
2.44,2.44,2.44,2.44,1.8567517,0.25977618,2.2703896,-0.03131759
2.45,2.45,2.45,2.45,1.7999582,0.260235,2.2567346,-0.04030821
2.46,2.46,2.46,2.46,1.7776747,0.26504904,2.2621589,-0.01662604
2.47,2.47,2.47,2.47,1.6263269,0.26170847,2.258434,-0.00854682
2.48,2.48,2.48,2.48,1.5406092,0.26006678,2.2509234,-0.0374207
2.49,2.49,2.49,2.49,1.4608234,0.25513163,2.2476568,0.0100393
2.5,2.5,2.5,2.5,1.3940976,0.2568882,2.229981,0.02183596
2.51,2.51,2.51,2.51,1.3482476,0.2504278,2.237926,0.02095966
2.52,2.52,2.52,2.52,1.3438954,0.24918179,2.2407653,0.03875043
2.53,2.53,2.53,2.53,1.298658,0.2461266,2.2274299,0.06774957
2.54,2.54,2.54,2.54,1.2295959,0.2483941,2.2198534,0.06518813
2.55,2.55,2.55,2.55,1.1647285,0.24539208,2.2108397,0.10168233
2.56,2.56,2.56,2.56,1.0410261,0.23212354,2.1910748,0.06062647
2.57,2.57,2.57,2.57,0.9805654,0.22670107,2.1972828,0.01310495
2.58,2.58,2.58,2.58,0.9190769,0.21329014,2.1974862,0.00496701
2.59,2.59,2.59,2.59,0.8575591,0.21866293,2.1917222,0.05510576
2.6,2.6,2.6,2.6,0.7896126,0.20463204,2.186093,0.10568754
2.61,2.61,2.61,2.61,0.7635986,0.21390852,2.1814582,0.06693061
2.62,2.62,2.62,2.62,0.79745644,0.22154431,2.1815286,0.01951288
2.63,2.63,2.63,2.63,0.78227913,0.22574735,2.183003,0.0216537
2.64,2.64,2.64,2.64,0.7481825,0.21564391,2.1859057,0.04455773
2.65,2.65,2.65,2.65,0.75901425,0.21715672,2.1828833,0.02087517
2.66,2.66,2.66,2.66,0.7713955,0.21783705,2.1781113,-0.01471341
2.67,2.67,2.67,2.67,0.7753534,0.19626279,2.1801946,0.02858604
2.68,2.68,2.68,2.68,0.817416,0.22296302,2.1775382,-0.06368811
2.69,2.69,2.69,2.69,0.8191595,0.18874416,2.1652029,0.06464745
2.7,2.7,2.7,2.7,0.8236679,0.19099799,2.1740549,0.03009974
2.71,2.71,2.71,2.71,0.8242175,0.19550516,2.1839175,0.02000595
2.72,2.72,2.72,2.72,0.7538847,0.18396282,2.1677337,0.08010198
2.73,2.73,2.73,2.73,0.7048199,0.13940533,2.1645799,0.1827288
2.74,2.74,2.74,2.74,0.75679666,0.08858062,2.1343818,0.3100745
2.75,2.75,2.75,2.75,0.80179226,0.06064963,2.1214852,0.41645187
2.76,2.76,2.76,2.76,0.7756765,0.07492603,2.123442,0.3859803
2.77,2.77,2.77,2.77,0.81292456,0.06366631,2.1336799,0.4501955
2.78,2.78,2.78,2.78,0.79433674,0.0694841,2.1275141,0.41450423
2.79,2.79,2.79,2.79,0.79863846,0.06398105,2.1218123,0.40003037
2.8,2.8,2.8,2.8,0.8099748,0.05989127,2.1231015,0.43173942
2.81,2.81,2.81,2.81,0.80828446,0.06096681,2.128151,0.44762635
2.82,2.82,2.82,2.82,0.80121213,0.06313751,2.1268146,0.42954016
2.83,2.83,2.83,2.83,0.8398155,0.05176315,2.1255736,0.48095766
2.84,2.84,2.84,2.84,0.8360629,0.05451743,2.1291518,0.46984515
2.85,2.85,2.85,2.85,0.7893505,0.07820132,2.1284223,0.41717416
2.86,2.86,2.86,2.86,0.7873453,0.07222833,2.1260304,0.40225497
2.87,2.87,2.87,2.87,0.82430345,0.05580138,2.135801,0.4994421
2.88,2.88,2.88,2.88,0.813691,0.06698345,2.14047,0.45171523
2.89,2.89,2.89,2.89,0.8370906,0.05518225,2.1351852,0.45368934
2.9,2.9,2.9,2.9,0.81498307,0.06376635,2.133243,0.40109557
2.91,2.91,2.91,2.91,0.8153531,0.06837966,2.1270118,0.3863532
2.92,2.92,2.92,2.92,0.8126259,0.06729811,2.1368442,0.41801757
2.93,2.93,2.93,2.93,0.7980722,0.06872139,2.1196709,0.4016246
2.94,2.94,2.94,2.94,0.82563245,0.06531017,2.1297326,0.44897142
2.95,2.95,2.95,2.95,0.8161332,0.0674424,2.12458,0.42644066
2.96,2.96,2.96,2.96,0.81264096,0.06958551,2.1344008,0.3834196
2.97,2.97,2.97,2.97,0.85846615,0.05605481,2.1305006,0.45977536
2.98,2.98,2.98,2.98,0.82686436,0.06336056,2.128471,0.40576854
2.99,2.99,2.99,2.99,0.827407,0.06243248,2.1409771,0.4077422
3.0,3.0,3.0,3.0,0.82781875,0.06580897,2.1236808,0.41446215
3.01,3.01,3.01,3.01,0.8023802,0.07236916,2.1459599,0.34104174
3.02,3.02,3.02,3.02,0.83106935,0.06315693,2.1289396,0.37329543
3.03,3.03,3.03,3.03,0.82648647,0.06564646,2.1397586,0.3809099
3.04,3.04,3.04,3.04,0.83937263,0.06415706,2.1194756,0.378358
3.05,3.05,3.05,3.05,0.84319717,0.06243454,2.14088,0.41233224
3.06,3.06,3.06,3.06,0.84379685,0.06341213,2.121131,0.39538258
3.07,3.07,3.07,3.07,0.8623284,0.05769923,2.1218274,0.41259727
3.08,3.08,3.08,3.08,0.8485586,0.06353773,2.1285841,0.414023
3.09,3.09,3.09,3.09,0.8060322,0.07116966,2.1391892,0.3911723
3.1,3.1,3.1,3.1,0.86015016,0.05845635,2.136339,0.47557336
3.11,3.11,3.11,3.11,0.8421978,0.06329693,2.133267,0.4494041
3.12,3.12,3.12,3.12,0.8391541,0.06323083,2.128352,0.5015744
3.13,3.13,3.13,3.13,0.8522237,0.05934795,2.132337,0.5234361
3.14,3.14,3.14,3.14,0.8150176,0.06470111,2.139939,0.43242508
3.15,3.15,3.15,3.15,0.8032695,0.06943903,2.1474645,0.4440372
3.16,3.16,3.16,3.16,0.8264801,0.07251184,2.1401582,0.47813272
3.17,3.17,3.17,3.17,0.8232047,0.06691751,2.151703,0.47123355
3.18,3.18,3.18,3.18,0.8353709,0.06680105,2.1459982,0.46876225
3.19,3.19,3.19,3.19,0.8133752,0.06462536,2.136377,0.4467891
3.2,3.2,3.2,3.2,0.82928574,0.06123164,2.1474192,0.505947
3.21,3.21,3.21,3.21,0.81860983,0.06938572,2.1413956,0.5156667
3.22,3.22,3.22,3.22,0.8283579,0.06950901,2.1392975,0.53539693
3.23,3.23,3.23,3.23,0.84259355,0.0654919,2.1324492,0.51512235
3.24,3.24,3.24,3.24,0.86253655,0.07202785,2.1437292,0.56154144
3.25,3.25,3.25,3.25,0.8266269,0.08290045,2.1367676,0.5441948
3.26,3.26,3.26,3.26,0.8712826,0.08727419,2.1503966,0.56186473
3.27,3.27,3.27,3.27,0.8411709,0.1089503,2.1605542,0.4534437
3.28,3.28,3.28,3.28,0.8694978,0.11800766,2.1607094,0.40920562
3.29,3.29,3.29,3.29,0.9219699,0.13665806,2.1750011,0.3569153
3.3,3.3,3.3,3.3,1.076863,0.14319143,2.1698582,0.28396764
3.31,3.31,3.31,3.31,1.1564296,0.14824528,2.1911964,0.28173906
3.32,3.32,3.32,3.32,1.2440864,0.17887534,2.2017267,0.20410673
3.33,3.33,3.33,3.33,1.3644387,0.17513135,2.21194,0.19994007
3.34,3.34,3.34,3.34,1.503103,0.18396194,2.2187343,0.1422983
3.35,3.35,3.35,3.35,1.5727003,0.19617364,2.2311819,0.10442793
3.36,3.36,3.36,3.36,1.555022,0.2060558,2.236184,0.08377316
3.37,3.37,3.37,3.37,1.5900478,0.20240077,2.2359257,0.07004069
3.38,3.38,3.38,3.38,1.5267627,0.20236652,2.231564,0.06462554
3.39,3.39,3.39,3.39,1.4976213,0.18648085,2.2210774,0.07530814
3.4,3.4,3.4,3.4,1.4393139,0.17107983,2.2242987,0.13669935
3.41,3.41,3.41,3.41,1.3719522,0.1505992,2.1977215,0.19329697
3.42,3.42,3.42,3.42,1.2671324,0.1259546,2.193509,0.31838578
3.43,3.43,3.43,3.43,1.1560934,0.12075876,2.176166,0.32259253
3.44,3.44,3.44,3.44,1.0453838,0.11276605,2.1663482,0.2885142
3.45,3.45,3.45,3.45,0.9316484,0.09179448,2.13625,0.39485452
3.46,3.46,3.46,3.46,0.8040641,0.08169698,2.1294014,0.3522124
3.47,3.47,3.47,3.47,0.8402108,0.05534097,2.1241174,0.4187799
3.48,3.48,3.48,3.48,0.84113884,0.05736781,2.1176116,0.43035883
3.49,3.49,3.49,3.49,0.8499322,0.05846572,2.127161,0.42915782
3.5,3.5,3.5,3.5,0.82545155,0.06958416,2.136775,0.40410575
3.51,3.51,3.51,3.51,0.8474659,0.06565995,2.1348853,0.42325687
3.52,3.52,3.52,3.52,0.8209349,0.07539391,2.1298032,0.3445552
3.53,3.53,3.53,3.53,0.80309993,0.0875715,2.1324778,0.2509324
3.54,3.54,3.54,3.54,0.8603339,0.06713551,2.137657,0.35733005
3.55,3.55,3.55,3.55,0.82846344,0.07053374,2.1391594,0.3306721
3.56,3.56,3.56,3.56,0.8315791,0.06616657,2.1433587,0.3556699
3.57,3.57,3.57,3.57,0.8542892,0.05916975,2.1334307,0.40453476
3.58,3.58,3.58,3.58,0.85638314,0.0533918,2.1405363,0.46255183
3.59,3.59,3.59,3.59,0.8642427,0.04893387,2.1364255,0.47177562
3.6,3.6,3.6,3.6,0.8646835,0.05262998,2.1308236,0.4839937
3.61,3.61,3.61,3.61,0.8484275,0.05723624,2.1287081,0.47922736
3.62,3.62,3.62,3.62,0.84051704,0.06121369,2.1420887,0.5299396
3.63,3.63,3.63,3.63,0.8668834,0.05772064,2.1407046,0.55947846
3.64,3.64,3.64,3.64,0.85854185,0.06385607,2.1444366,0.56997186
3.65,3.65,3.65,3.65,0.8443476,0.06591053,2.1436148,0.5539662
3.66,3.66,3.66,3.66,0.8500439,0.06582521,2.1405373,0.5642948
3.67,3.67,3.67,3.67,0.87232333,0.05830007,2.1375701,0.61611235
3.68,3.68,3.68,3.68,0.8694865,0.05860651,2.1454887,0.6373977
3.69,3.69,3.69,3.69,0.87911975,0.056316,2.1495268,0.6047965
3.7,3.7,3.7,3.7,0.86502284,0.05691402,2.138351,0.58413774
3.71,3.71,3.71,3.71,0.8627388,0.05620926,2.1440992,0.62069935
3.72,3.72,3.72,3.72,0.91178197,0.04656839,2.1321063,0.6547753
3.73,3.73,3.73,3.73,0.88716257,0.05755223,2.1382697,0.680482
3.74,3.74,3.74,3.74,0.9032893,0.05762549,2.1469162,0.70581234
3.75,3.75,3.75,3.75,0.8808131,0.05754728,2.1563668,0.628543
3.76,3.76,3.76,3.76,0.9135629,0.05459252,2.150193,0.695351
3.77,3.77,3.77,3.77,0.89791584,0.05921687,2.1456654,0.6819385
3.78,3.78,3.78,3.78,0.8803156,0.05719698,2.133914,0.6012233
3.79,3.79,3.79,3.79,0.8881981,0.04521092,2.1511223,0.6315075
3.8,3.8,3.8,3.8,0.86597174,0.05001292,2.1374242,0.631983
3.81,3.81,3.81,3.81,0.87696207,0.03753154,2.1329243,0.5786124
3.82,3.82,3.82,3.82,0.8662678,0.04188394,2.129231,0.5424119
3.83,3.83,3.83,3.83,0.86950195,0.04337348,2.140539,0.56557256
3.84,3.84,3.84,3.84,0.8749072,0.04124722,2.1242924,0.6030244
3.85,3.85,3.85,3.85,0.87471163,0.04215381,2.1259913,0.61665106
3.86,3.86,3.86,3.86,0.89847744,0.03982713,2.1341944,0.6081331
3.87,3.87,3.87,3.87,0.9018768,0.05238337,2.1526802,0.591714
3.88,3.88,3.88,3.88,0.86620617,0.08727565,2.1638265,0.49059862
3.89,3.89,3.89,3.89,0.8885519,0.08106239,2.153298,0.5684373
3.9,3.9,3.9,3.9,0.87693566,0.08147446,2.1656466,0.48757344
3.91,3.91,3.91,3.91,0.8379563,0.08230074,2.1421952,0.46300912
3.92,3.92,3.92,3.92,0.8543229,0.08034141,2.1448584,0.5066983
3.93,3.93,3.93,3.93,0.8994177,0.08493423,2.1645505,0.44780993
3.94,3.94,3.94,3.94,0.91796494,0.07680072,2.160686,0.509962
3.95,3.95,3.95,3.95,0.8888213,0.08888163,2.1597238,0.45666584
3.96,3.96,3.96,3.96,0.9007476,0.08507316,2.1542356,0.43276757
3.97,3.97,3.97,3.97,0.88543785,0.09211595,2.1651976,0.44744864
3.98,3.98,3.98,3.98,0.8834383,0.09381281,2.1605663,0.48526916
3.99,3.99,3.99,3.99,0.91246015,0.10007908,2.1673696,0.46710667
4.0,4.0,4.0,4.0,0.8836554,0.10686072,2.1662378,0.4342979
4.01,4.01,4.01,4.01,0.89557105,0.0955338,2.156763,0.41994047
4.02,4.02,4.02,4.02,0.9302022,0.09885177,2.1679492,0.45364094
4.03,4.03,4.03,4.03,0.92394906,0.09886697,2.1669393,0.46516523
4.04,4.04,4.04,4.04,0.8878907,0.10621706,2.1541493,0.4155697
4.05,4.05,4.05,4.05,0.89422035,0.10443567,2.1685824,0.45799002
4.06,4.06,4.06,4.06,0.9196113,0.10300162,2.1617045,0.46405536
4.07,4.07,4.07,4.07,0.8758189,0.16432273,2.1881766,0.28889325
4.08,4.08,4.08,4.08,0.8607079,0.18123798,2.1839204,0.25455424
4.09,4.09,4.09,4.09,0.88391227,0.16768873,2.1742072,0.31788668
4.1,4.1,4.1,4.1,0.9396451,0.14330886,2.1793263,0.35541087
4.11,4.11,4.11,4.11,0.94560194,0.15419748,2.1756375,0.30938312
4.12,4.12,4.12,4.12,0.9428093,0.15558505,2.1802135,0.32614538
4.13,4.13,4.13,4.13,0.94842184,0.15697028,2.1814454,0.31221038
4.14,4.14,4.14,4.14,0.9415797,0.15956089,2.1742904,0.37601772
4.15,4.15,4.15,4.15,0.95741063,0.16630653,2.185677,0.27259183
4.16,4.16,4.16,4.16,0.9255273,0.16038144,2.1827319,0.3745457
4.17,4.17,4.17,4.17,0.93695223,0.16626523,2.1786244,0.32155967
4.18,4.18,4.18,4.18,0.9387228,0.16918015,2.1882563,0.3906495
4.19,4.19,4.19,4.19,0.92491025,0.17124993,2.2016912,0.39708287
4.2,4.2,4.2,4.2,0.9475292,0.15656579,2.179243,0.4292322
4.21,4.21,4.21,4.21,0.9467853,0.17564271,2.1964695,0.40850347
4.22,4.22,4.22,4.22,0.933195,0.16824774,2.1872914,0.40354133
4.23,4.23,4.23,4.23,0.91197175,0.1604058,2.1826787,0.39121142
4.24,4.24,4.24,4.24,0.94537604,0.15314166,2.1653137,0.38607758
4.25,4.25,4.25,4.25,0.96962845,0.14218622,2.1813564,0.40262955
4.26,4.26,4.26,4.26,0.90487707,0.15433905,2.1849713,0.3723566
4.27,4.27,4.27,4.27,0.92835605,0.14797685,2.191269,0.38216314
4.28,4.28,4.28,4.28,0.923378,0.13785349,2.181562,0.36643535
4.29,4.29,4.29,4.29,0.9440875,0.14610246,2.1788447,0.34365025
4.3,4.3,4.3,4.3,0.8874744,0.13693205,2.160005,0.37462208
4.31,4.31,4.31,4.31,0.88413304,0.13854423,2.1811926,0.3472935
4.32,4.32,4.32,4.32,0.86851656,0.12972134,2.153692,0.33246848
4.33,4.33,4.33,4.33,0.84122455,0.14496382,2.1598594,0.27468303
4.34,4.34,4.34,4.34,0.9162671,0.12082509,2.1758895,0.36310542
4.35,4.35,4.35,4.35,0.8917676,0.12088288,2.1521528,0.37175032
4.36,4.36,4.36,4.36,0.9156936,0.1091408,2.1725316,0.39983925
4.37,4.37,4.37,4.37,0.88075894,0.11081667,2.154325,0.40376368
4.38,4.38,4.38,4.38,0.8828042,0.10576093,2.1595955,0.3732124
4.39,4.39,4.39,4.39,0.8919927,0.10315759,2.15305,0.3926099
4.4,4.4,4.4,4.4,0.8790904,0.11563931,2.1625233,0.37756115
4.41,4.41,4.41,4.41,0.9531376,0.10664202,2.1598663,0.44666356
4.42,4.42,4.42,4.42,0.89729726,0.11463507,2.1506371,0.36453953
4.43,4.43,4.43,4.43,0.9088644,0.12106284,2.1514375,0.32923725
4.44,4.44,4.44,4.44,0.9329864,0.10675677,2.1681983,0.38108146
4.45,4.45,4.45,4.45,0.9591352,0.11878008,2.1619473,0.374097
4.46,4.46,4.46,4.46,0.96017677,0.12149689,2.149301,0.36033088
4.47,4.47,4.47,4.47,0.9243234,0.11854833,2.1492271,0.36948398
4.48,4.48,4.48,4.48,0.94118106,0.12006493,2.1700034,0.41494456
4.49,4.49,4.49,4.49,0.9073326,0.1261135,2.1508162,0.36380464
4.5,4.5,4.5,4.5,0.94320184,0.10103705,2.158167,0.43460736
4.51,4.51,4.51,4.51,0.91956174,0.1117174,2.162932,0.39938083
4.52,4.52,4.52,4.52,0.939258,0.10806098,2.1604362,0.4140032
4.53,4.53,4.53,4.53,0.8884379,0.10099498,2.155614,0.40081745
4.54,4.54,4.54,4.54,0.8822025,0.09715726,2.1493883,0.4118823
4.55,4.55,4.55,4.55,0.8734827,0.090864,2.1494837,0.42546502
4.56,4.56,4.56,4.56,0.87722886,0.08778991,2.1433463,0.43728757
4.57,4.57,4.57,4.57,0.8597034,0.08702444,2.1526499,0.45075217
4.58,4.58,4.58,4.58,0.8580743,0.09096552,2.1585336,0.4092771
4.59,4.59,4.59,4.59,0.86304724,0.09566199,2.1444476,0.4214248
4.6,4.6,4.6,4.6,0.8761613,0.09540121,2.1445727,0.4266808
4.61,4.61,4.61,4.61,0.883618,0.08659562,2.1529326,0.4412604
4.62,4.62,4.62,4.62,0.82833546,0.09786426,2.1544683,0.41947022
4.63,4.63,4.63,4.63,0.84402734,0.09383759,2.1496668,0.3912264
4.64,4.64,4.64,4.64,0.8581956,0.08999482,2.1464436,0.4406569
4.65,4.65,4.65,4.65,0.853546,0.08948939,2.1478481,0.42409045
4.66,4.66,4.66,4.66,0.82686883,0.10228725,2.1340415,0.37378767
4.67,4.67,4.67,4.67,0.84457284,0.09919617,2.1501837,0.4030024
4.68,4.68,4.68,4.68,0.85137826,0.09632868,2.1338527,0.39336747
4.69,4.69,4.69,4.69,0.8431075,0.09759759,2.14661,0.3783271
4.7,4.7,4.7,4.7,0.8501779,0.09279209,2.16201,0.44787788
4.71,4.71,4.71,4.71,0.84502345,0.09772937,2.149777,0.39922187
4.72,4.72,4.72,4.72,0.8424719,0.0990416,2.1469746,0.40533853
4.73,4.73,4.73,4.73,0.86311024,0.09992968,2.1569514,0.39712703
4.74,4.74,4.74,4.74,0.85571593,0.10003219,2.1453707,0.41294995
4.75,4.75,4.75,4.75,0.87197715,0.10268488,2.1538966,0.37665987
4.76,4.76,4.76,4.76,0.859043,0.10768653,2.151033,0.3728584
4.77,4.77,4.77,4.77,0.8639738,0.10950557,2.154664,0.34717393
4.78,4.78,4.78,4.78,0.91772044,0.10355461,2.1515064,0.36397654
4.79,4.79,4.79,4.79,0.8971054,0.10837475,2.1600022,0.36393273
4.8,4.8,4.8,4.8,0.90504694,0.11162971,2.158544,0.3146225
4.81,4.81,4.81,4.81,0.9417621,0.11008807,2.1652718,0.2961682
4.82,4.82,4.82,4.82,0.9287299,0.12218992,2.1632771,0.30907384
4.83,4.83,4.83,4.83,0.93414414,0.10513823,2.1555996,0.31708983
4.84,4.84,4.84,4.84,0.9356796,0.08913954,2.1572106,0.38510042
4.85,4.85,4.85,4.85,0.92589295,0.06972955,2.1506734,0.4256007
4.86,4.86,4.86,4.86,0.89675057,0.05853556,2.1439824,0.46581674
4.87,4.87,4.87,4.87,0.87160444,0.05258118,2.1389716,0.4630817
4.88,4.88,4.88,4.88,0.8613577,0.05554486,2.136537,0.4299698
4.89,4.89,4.89,4.89,0.8725692,0.05030533,2.1286817,0.49249038
4.9,4.9,4.9,4.9,0.89120656,0.04845321,2.1340673,0.53153956
4.91,4.91,4.91,4.91,0.880645,0.0589214,2.1398284,0.412784
4.92,4.92,4.92,4.92,0.8839779,0.06057822,2.1460414,0.46454698
4.93,4.93,4.93,4.93,0.88477784,0.05871395,2.141153,0.44619283
4.94,4.94,4.94,4.94,0.9107441,0.06790814,2.1405394,0.39401528
4.95,4.95,4.95,4.95,0.9280445,0.06991646,2.1471019,0.39420754
4.96,4.96,4.96,4.96,0.894204,0.08586291,2.155647,0.35098168
4.97,4.97,4.97,4.97,0.8935238,0.07975762,2.144548,0.3850916
4.98,4.98,4.98,4.98,0.9360403,0.07158539,2.1471777,0.42030653
4.99,4.99,4.99,4.99,0.8954153,0.07478303,2.1560082,0.44558376
5.0,5.0,5.0,5.0,0.89413655,0.09579272,2.1594403,0.35821205
5.01,5.01,5.01,5.01,0.8541487,0.0887209,2.1549962,0.394814
5.02,5.02,5.02,5.02,0.86114615,0.08708634,2.1435888,0.37535396
5.03,5.03,5.03,5.03,0.85709035,0.09570225,2.1550102,0.3385541
5.04,5.04,5.04,5.04,0.8987557,0.08055322,2.1476471,0.43123302
5.05,5.05,5.05,5.05,0.93299854,0.09071661,2.1545408,0.34499142
5.06,5.06,5.06,5.06,0.9333841,0.08573823,2.151012,0.43249202
5.07,5.07,5.07,5.07,0.92644596,0.08543208,2.1533384,0.38897198
5.08,5.08,5.08,5.08,0.9588828,0.08211987,2.1622689,0.4280327
5.09,5.09,5.09,5.09,0.928714,0.08142485,2.152505,0.4317811
5.1,5.1,5.1,5.1,0.91048145,0.09562019,2.163533,0.39790103
5.11,5.11,5.11,5.11,0.9311231,0.10787435,2.1677806,0.39664537
5.12,5.12,5.12,5.12,0.93154895,0.11182819,2.1684992,0.37839928
5.13,5.13,5.13,5.13,0.9502327,0.11068603,2.154858,0.35808387
5.14,5.14,5.14,5.14,0.9287275,0.11319081,2.1609373,0.42418075
5.15,5.15,5.15,5.15,0.9157941,0.11778326,2.1643877,0.37930578
5.16,5.16,5.16,5.16,0.92180693,0.10696457,2.1669738,0.4172767
5.17,5.17,5.17,5.17,0.8992175,0.10419235,2.1532457,0.4144786
5.18,5.18,5.18,5.18,0.93841094,0.09939425,2.1658418,0.3967966
5.19,5.19,5.19,5.19,0.98217285,0.09788918,2.169313,0.42928153
5.2,5.2,5.2,5.2,0.98542356,0.10342216,2.1748223,0.407804
5.21,5.21,5.21,5.21,1.0140402,0.11050864,2.1650004,0.465981
5.22,5.22,5.22,5.22,1.0341138,0.11563976,2.1622107,0.45254493
5.23,5.23,5.23,5.23,0.98054636,0.12121538,2.170528,0.4226542
5.24,5.24,5.24,5.24,0.9802186,0.12222061,2.173434,0.35267556
5.25,5.25,5.25,5.25,0.9669944,0.10709955,2.1792521,0.42487916
5.26,5.26,5.26,5.26,0.9233157,0.10494105,2.155126,0.4175582
5.27,5.27,5.27,5.27,0.87203074,0.09882711,2.1639729,0.45830026
5.28,5.28,5.28,5.28,0.8320154,0.09033318,2.138468,0.4222123
5.29,5.29,5.29,5.29,0.8582948,0.09947839,2.1506515,0.42414483
5.3,5.3,5.3,5.3,0.8552958,0.1020301,2.1388233,0.42578736
5.31,5.31,5.31,5.31,0.83473337,0.11588335,2.1619165,0.3805148
5.32,5.32,5.32,5.32,0.8504721,0.12918004,2.1720486,0.36699617
5.33,5.33,5.33,5.33,0.8697567,0.13276878,2.1641402,0.26945704
5.34,5.34,5.34,5.34,0.9350147,0.15144119,2.166969,0.24275815
5.35,5.35,5.35,5.35,1.0563123,0.1729526,2.1743693,0.15612736
5.36,5.36,5.36,5.36,1.1421155,0.17972909,2.1920118,0.16727763
5.37,5.37,5.37,5.37,1.1733693,0.19477807,2.2002406,0.14401457
5.38,5.38,5.38,5.38,1.1898847,0.21558876,2.2047803,0.09072717
5.39,5.39,5.39,5.39,1.2287108,0.2362515,2.2133446,0.0511915
5.4,5.4,5.4,5.4,1.2695268,0.2418882,2.2176275,0.03231056
5.41,5.41,5.41,5.41,1.2893772,0.25191003,2.2390838,0.01521286
5.42,5.42,5.42,5.42,1.2332553,0.24895677,2.2273214,0.00943821
5.43,5.43,5.43,5.43,1.1889727,0.25926393,2.231976,-0.00841294
5.44,5.44,5.44,5.44,1.220073,0.26239774,2.229867,0.01865663
5.45,5.45,5.45,5.45,1.1675618,0.24873963,2.227921,0.03058965
5.46,5.46,5.46,5.46,1.1077769,0.26227295,2.2307563,-0.040717
5.47,5.47,5.47,5.47,1.1064725,0.23341067,2.2196374,0.0019142438
5.48,5.48,5.48,5.48,1.1494136,0.23470004,2.2220342,-0.0010118878
5.49,5.49,5.49,5.49,1.1153266,0.2164448,2.2096753,0.08483573
5.5,5.5,5.5,5.5,1.1208161,0.20705299,2.1987705,0.09833016
5.51,5.51,5.51,5.51,1.1168613,0.19281004,2.192781,0.13254574
5.52,5.52,5.52,5.52,1.1127464,0.17857102,2.192723,0.13626492
5.53,5.53,5.53,5.53,1.1032541,0.18235025,2.187287,0.17563288
5.54,5.54,5.54,5.54,1.0741464,0.16600908,2.1789012,0.21274379
5.55,5.55,5.55,5.55,1.0169634,0.15494472,2.1773584,0.2920642
5.56,5.56,5.56,5.56,0.95366764,0.15721326,2.16862,0.25395066
5.57,5.57,5.57,5.57,0.9293526,0.1314642,2.1642735,0.27669904
5.58,5.58,5.58,5.58,0.9112728,0.12327617,2.1588118,0.26482376
5.59,5.59,5.59,5.59,0.8973977,0.1191685,2.1695094,0.33068207
5.6,5.6,5.6,5.6,0.9252383,0.1065565,2.1452227,0.39777276
5.61,5.61,5.61,5.61,0.9667471,0.10941137,2.145533,0.36516497
5.62,5.62,5.62,5.62,0.9660881,0.10718827,2.1614175,0.39315495
5.63,5.63,5.63,5.63,0.9337797,0.12805226,2.1481333,0.28979194
5.64,5.64,5.64,5.64,0.99295074,0.11834055,2.1669385,0.3556352
5.65,5.65,5.65,5.65,0.98362905,0.1315669,2.171165,0.3619426
5.66,5.66,5.66,5.66,1.0436616,0.12293865,2.1631842,0.37543496
5.67,5.67,5.67,5.67,1.0426078,0.1345782,2.1718986,0.31865022
5.68,5.68,5.68,5.68,1.0013521,0.1367821,2.167127,0.34657702
5.69,5.69,5.69,5.69,1.031388,0.13572489,2.1717684,0.34001872
5.7,5.7,5.7,5.7,1.0214739,0.13966368,2.1683497,0.32767445
5.71,5.71,5.71,5.71,1.0371348,0.12422767,2.1760552,0.36129558
5.72,5.72,5.72,5.72,1.0344486,0.1367878,2.1711636,0.29847157
5.73,5.73,5.73,5.73,1.0040371,0.13182089,2.159884,0.2977395
5.74,5.74,5.74,5.74,0.99010354,0.12793168,2.174351,0.34624952
5.75,5.75,5.75,5.75,0.9808666,0.12022135,2.1721103,0.3353271
5.76,5.76,5.76,5.76,0.98348427,0.11433701,2.1701229,0.39416388
5.77,5.77,5.77,5.77,0.97453356,0.12598935,2.1638458,0.35532317
5.78,5.78,5.78,5.78,0.90332603,0.122775,2.1637645,0.37261087
5.79,5.79,5.79,5.79,0.909424,0.13479891,2.1520882,0.30346915
5.8,5.8,5.8,5.8,0.912432,0.13552609,2.1689546,0.315304
5.81,5.81,5.81,5.81,0.948047,0.14364721,2.160855,0.27108562
5.82,5.82,5.82,5.82,0.9973934,0.15656368,2.1642056,0.20530632
5.83,5.83,5.83,5.83,1.0500444,0.15550974,2.1798768,0.26732835
5.84,5.84,5.84,5.84,1.0963142,0.16350928,2.1723676,0.21389237
5.85,5.85,5.85,5.85,1.1297349,0.18003318,2.181309,0.17565879
5.86,5.86,5.86,5.86,1.1547076,0.18746838,2.1950738,0.14974509
5.87,5.87,5.87,5.87,1.1999034,0.1864045,2.1972404,0.14481227
5.88,5.88,5.88,5.88,1.2051444,0.1967561,2.2124946,0.13134913
5.89,5.89,5.89,5.89,1.1767514,0.19940747,2.2024887,0.1445621
5.9,5.9,5.9,5.9,1.1919836,0.1964728,2.1921506,0.14365335
5.91,5.91,5.91,5.91,1.1923077,0.19572724,2.20813,0.14315113
5.92,5.92,5.92,5.92,1.1994743,0.20682628,2.2064815,0.11699142
5.93,5.93,5.93,5.93,1.2160519,0.20809719,2.1957405,0.1345709
5.94,5.94,5.94,5.94,1.2731302,0.21520475,2.2096896,0.08552063
5.95,5.95,5.95,5.95,1.2897232,0.22937794,2.2237306,0.0792964
5.96,5.96,5.96,5.96,1.3536959,0.23263247,2.2345138,0.0945061
5.97,5.97,5.97,5.97,1.3375075,0.23216383,2.2217631,0.0633653
5.98,5.98,5.98,5.98,1.3500644,0.23898415,2.2317264,0.05874789
5.99,5.99,5.99,5.99,1.4044588,0.23930235,2.2204738,0.05744366
6.0,6.0,6.0,6.0,1.4157784,0.2415889,2.2313755,0.05262327
6.01,6.01,6.01,6.01,1.41409,0.23994629,2.2307096,0.03272799
6.02,6.02,6.02,6.02,1.4347109,0.23948863,2.2409408,0.05457181
6.03,6.03,6.03,6.03,1.4395916,0.243566,2.244379,0.05479133
6.04,6.04,6.04,6.04,1.3499645,0.23934591,2.231959,0.07169996
6.05,6.05,6.05,6.05,1.3410531,0.2343142,2.2253532,0.10238801
6.06,6.06,6.06,6.06,1.4032373,0.24457899,2.237224,0.07110241
6.07,6.07,6.07,6.07,1.4278274,0.2443753,2.2407343,0.08545599
6.08,6.08,6.08,6.08,1.4089682,0.24199295,2.247366,0.0564553
6.09,6.09,6.09,6.09,1.3553063,0.2408802,2.2282376,0.04384908
6.1,6.1,6.1,6.1,1.3979286,0.240594,2.2382922,0.03053914
6.11,6.11,6.11,6.11,1.4109155,0.24125604,2.2386966,0.01550835
6.12,6.12,6.12,6.12,1.2636268,0.23717523,2.2183623,-0.01441813
6.13,6.13,6.13,6.13,1.1765848,0.23275106,2.2127094,-0.00300549
6.14,6.14,6.14,6.14,1.0635799,0.22661081,2.1971648,-0.01665573
6.15,6.15,6.15,6.15,0.9570795,0.2158819,2.1853044,0.02059234
6.16,6.16,6.16,6.16,0.93071,0.19530055,2.181408,0.07194749
6.17,6.17,6.17,6.17,0.8720309,0.1832268,2.1659088,0.12895814
6.18,6.18,6.18,6.18,0.8846863,0.19100328,2.1640656,0.07996509
6.19,6.19,6.19,6.19,0.86337864,0.18170136,2.1621246,0.1462445
6.2,6.2,6.2,6.2,0.85300493,0.17379986,2.150661,0.14192131
6.21,6.21,6.21,6.21,0.8544229,0.16932663,2.1473324,0.16005334
6.22,6.22,6.22,6.22,0.84191215,0.17293234,2.1515076,0.17487451
6.23,6.23,6.23,6.23,0.83329934,0.17182697,2.1498199,0.18135054
6.24,6.24,6.24,6.24,0.8445779,0.15828103,2.1301684,0.23354504
6.25,6.25,6.25,6.25,0.82537746,0.15142855,2.1466677,0.26739877
6.26,6.26,6.26,6.26,0.8149704,0.16124308,2.1622818,0.29489473
6.27,6.27,6.27,6.27,0.8062269,0.15506658,2.1462803,0.30061677
6.28,6.28,6.28,6.28,0.82165277,0.15480909,2.152374,0.25565645
6.29,6.29,6.29,6.29,0.8607769,0.1545097,2.1441543,0.23682098
6.3,6.3,6.3,6.3,0.8678338,0.15286615,2.1620383,0.21573141
6.31,6.31,6.31,6.31,0.89868134,0.1660954,2.156736,0.20820208
6.32,6.32,6.32,6.32,0.9001447,0.1555964,2.160832,0.2176716
6.33,6.33,6.33,6.33,0.8763623,0.15830013,2.16685,0.19614242
6.34,6.34,6.34,6.34,0.88104564,0.14682774,2.1661491,0.23682961
6.35,6.35,6.35,6.35,0.8628275,0.15050864,2.1635234,0.21744423
6.36,6.36,6.36,6.36,0.8845763,0.16719651,2.1587415,0.24171746
6.37,6.37,6.37,6.37,0.8965743,0.15503119,2.1757576,0.22284727
6.38,6.38,6.38,6.38,0.9348734,0.16089186,2.153835,0.1802806
6.39,6.39,6.39,6.39,0.9558693,0.16663991,2.1751242,0.13074565
6.4,6.4,6.4,6.4,0.9795849,0.1480358,2.1677108,0.2213798
6.41,6.41,6.41,6.41,0.9879848,0.16336536,2.1666827,0.17363927
6.42,6.42,6.42,6.42,1.0110427,0.15962084,2.1707468,0.16056147
6.43,6.43,6.43,6.43,0.99117935,0.16712545,2.188266,0.1421003
6.44,6.44,6.44,6.44,1.0288833,0.16397694,2.169541,0.20797396
6.45,6.45,6.45,6.45,1.0362577,0.15877697,2.177743,0.23725665
6.46,6.46,6.46,6.46,1.0256444,0.1525725,2.1667972,0.24678154
6.47,6.47,6.47,6.47,0.983518,0.16425379,2.1602547,0.22920623
6.48,6.48,6.48,6.48,0.9842564,0.15504995,2.1667018,0.25994462
6.49,6.49,6.49,6.49,0.98746073,0.15929359,2.1760852,0.25877255
6.5,6.5,6.5,6.5,1.0144135,0.15206319,2.1836255,0.24457915
6.51,6.51,6.51,6.51,1.0541477,0.15994012,2.163716,0.28180403
6.52,6.52,6.52,6.52,1.086212,0.16115105,2.1802785,0.30687135
6.53,6.53,6.53,6.53,1.079239,0.16145119,2.179978,0.26540017
6.54,6.54,6.54,6.54,1.0855888,0.16886316,2.208243,0.25467634
6.55,6.55,6.55,6.55,1.1250881,0.15715751,2.1998992,0.35580367
6.56,6.56,6.56,6.56,1.1370575,0.16216277,2.1874294,0.28137752
6.57,6.57,6.57,6.57,1.1061343,0.16213416,2.1866217,0.30145532
6.58,6.58,6.58,6.58,1.1389636,0.14746162,2.187903,0.34520382
6.59,6.59,6.59,6.59,1.0848948,0.14677909,2.1776905,0.34349984
6.6,6.6,6.6,6.6,1.0972978,0.13231368,2.187221,0.41032904
6.61,6.61,6.61,6.61,1.1092715,0.14131019,2.182248,0.35923794
6.62,6.62,6.62,6.62,1.115264,0.13630265,2.1885908,0.44950438
6.63,6.63,6.63,6.63,1.1046456,0.1417729,2.182426,0.3818385
6.64,6.64,6.64,6.64,1.151756,0.14079729,2.1792026,0.39872032
6.65,6.65,6.65,6.65,1.2003949,0.14235058,2.1824286,0.38854405
6.66,6.66,6.66,6.66,1.1987543,0.14887075,2.1797843,0.39818138
6.67,6.67,6.67,6.67,1.19741,0.15669504,2.1911452,0.39472693
6.68,6.68,6.68,6.68,1.1419301,0.15347768,2.1752188,0.36969647
6.69,6.69,6.69,6.69,1.1082804,0.14431953,2.1765995,0.39666298
6.7,6.7,6.7,6.7,1.123289,0.15346989,2.195233,0.38354242
6.71,6.71,6.71,6.71,1.0890228,0.1406524,2.1773791,0.37898642
6.72,6.72,6.72,6.72,1.0732276,0.13430303,2.177756,0.44845074
6.73,6.73,6.73,6.73,0.9981183,0.12773798,2.1806238,0.4346634
6.74,6.74,6.74,6.74,1.0274699,0.13263607,2.185388,0.41156802
6.75,6.75,6.75,6.75,1.0324372,0.13921042,2.1820455,0.40491098
6.76,6.76,6.76,6.76,1.1080267,0.1427553,2.1795583,0.42774087
6.77,6.77,6.77,6.77,1.1094136,0.16482195,2.1782067,0.3602149
6.78,6.78,6.78,6.78,1.1087649,0.16414835,2.190206,0.3279701
6.79,6.79,6.79,6.79,1.1295135,0.1733227,2.1803613,0.368634
6.8,6.8,6.8,6.8,1.1389912,0.16451894,2.2000813,0.3509311
6.81,6.81,6.81,6.81,1.097237,0.17171933,2.1959758,0.28752863
6.82,6.82,6.82,6.82,1.0540403,0.1579838,2.1983914,0.38272506
6.83,6.83,6.83,6.83,1.0440767,0.15376043,2.1927552,0.37232813
6.84,6.84,6.84,6.84,0.9809696,0.15370278,2.1737661,0.35959882
6.85,6.85,6.85,6.85,0.9840988,0.15606508,2.1778095,0.3331791
6.86,6.86,6.86,6.86,0.95965874,0.14296862,2.168283,0.3984588
6.87,6.87,6.87,6.87,0.93220204,0.13708055,2.1774676,0.42545158
6.88,6.88,6.88,6.88,0.89127463,0.12672292,2.166261,0.46996778
6.89,6.89,6.89,6.89,0.8880925,0.13515149,2.1739352,0.46266007
6.9,6.9,6.9,6.9,0.93955165,0.14242451,2.175553,0.4349169
6.91,6.91,6.91,6.91,0.9251982,0.14133964,2.1758988,0.43453044
6.92,6.92,6.92,6.92,0.90377635,0.13516903,2.1719584,0.48349375
6.93,6.93,6.93,6.93,0.8698286,0.1467848,2.1847713,0.40691143
6.94,6.94,6.94,6.94,0.87154454,0.13747716,2.1658692,0.40819994
6.95,6.95,6.95,6.95,0.8785944,0.13380802,2.1583893,0.43402225
6.96,6.96,6.96,6.96,0.8130534,0.14839134,2.1580615,0.43807706
6.97,6.97,6.97,6.97,0.85036534,0.14207004,2.1630015,0.4687925
6.98,6.98,6.98,6.98,0.8779479,0.12646726,2.1630597,0.43762955
6.99,6.99,6.99,6.99,0.8571482,0.13959977,2.1613383,0.39242768
7.0,7.0,7.0,7.0,0.8556708,0.12628378,2.1602788,0.4228328
7.01,7.01,7.01,7.01,0.8530156,0.12351885,2.1454482,0.38481775
7.02,7.02,7.02,7.02,0.7978803,0.14201002,2.1662352,0.33039385
7.03,7.03,7.03,7.03,0.88556796,0.13517329,2.174562,0.27200177
7.04,7.04,7.04,7.04,0.9196805,0.15738182,2.1709826,0.24202415
7.05,7.05,7.05,7.05,0.97932255,0.15733501,2.1883814,0.21094926
7.06,7.06,7.06,7.06,0.9827989,0.1593626,2.191497,0.208691
7.07,7.07,7.07,7.07,0.9725256,0.15286073,2.1782324,0.21750422
7.08,7.08,7.08,7.08,0.96570194,0.1740642,2.2029586,0.18486056
7.09,7.09,7.09,7.09,1.0121561,0.1868355,2.196795,0.13391657
7.1,7.1,7.1,7.1,1.0660698,0.17335357,2.2007906,0.12095691
7.11,7.11,7.11,7.11,1.0299554,0.18087703,2.1891913,0.12412941
7.12,7.12,7.12,7.12,1.0854956,0.18708083,2.19626,0.1097397
7.13,7.13,7.13,7.13,1.203053,0.19164255,2.2063127,0.07002315
7.14,7.14,7.14,7.14,1.4089935,0.23043928,2.2339423,-0.00946487
7.15,7.15,7.15,7.15,1.6509457,0.24168488,2.2515755,0.00065466762
7.16,7.16,7.16,7.16,1.7359743,0.2393249,2.2605836,0.00019977396
7.17,7.17,7.17,7.17,1.825674,0.25137624,2.2474675,-0.00517723
7.18,7.18,7.18,7.18,1.8836685,0.24458483,2.2670848,0.02152586
7.19,7.19,7.19,7.19,1.9858582,0.25131875,2.267154,0.03946561
7.2,7.2,7.2,7.2,2.04548,0.25412637,2.2663856,0.06545538
7.21,7.21,7.21,7.21,2.1629686,0.25180274,2.2836394,0.07737695
7.22,7.22,7.22,7.22,2.1156895,0.25411204,2.265513,0.06182923
7.23,7.23,7.23,7.23,2.1242907,0.25202093,2.2679162,0.07493285
7.24,7.24,7.24,7.24,2.11145,0.25180545,2.271709,0.05153707
7.25,7.25,7.25,7.25,2.078367,0.24957848,2.2665343,0.07571431
7.26,7.26,7.26,7.26,2.0271773,0.25039285,2.26428,0.05093937
7.27,7.27,7.27,7.27,1.9983556,0.25674632,2.2498088,0.06716087
7.28,7.28,7.28,7.28,1.877956,0.25988516,2.249349,0.02865441
7.29,7.29,7.29,7.29,1.825923,0.26074284,2.238408,0.05298049
7.3,7.3,7.3,7.3,1.7358137,0.2602837,2.2240503,0.03383926
7.31,7.31,7.31,7.31,1.7086824,0.26263702,2.2367294,0.001069144
7.32,7.32,7.32,7.32,1.6498184,0.2656488,2.2411609,-0.01314013
7.33,7.33,7.33,7.33,1.5740855,0.27183586,2.2399137,-0.00289649
7.34,7.34,7.34,7.34,1.4867517,0.26834893,2.231038,-0.01189323
7.35,7.35,7.35,7.35,1.3553509,0.26822323,2.2157085,-0.00559043
7.36,7.36,7.36,7.36,1.132779,0.26491275,2.21215,0.03399365
7.37,7.37,7.37,7.37,0.9404541,0.23564196,2.195522,0.07675841
7.38,7.38,7.38,7.38,0.8722947,0.21306773,2.1959882,0.05304047
7.39,7.39,7.39,7.39,0.83895606,0.1841332,2.186989,0.13474515
7.4,7.4,7.4,7.4,0.8212441,0.18789741,2.1806815,0.15640719
7.41,7.41,7.41,7.41,0.81898135,0.17159452,2.1815715,0.24206953
7.42,7.42,7.42,7.42,0.8253767,0.1638746,2.1751215,0.28544894
7.43,7.43,7.43,7.43,0.8140799,0.15288346,2.158525,0.34776682
7.44,7.44,7.44,7.44,0.83718264,0.15236251,2.1681101,0.3523102
7.45,7.45,7.45,7.45,0.83009976,0.15650624,2.171866,0.33862567
7.46,7.46,7.46,7.46,0.84765995,0.15044877,2.1549838,0.33016372
7.47,7.47,7.47,7.47,0.85225934,0.1627546,2.173655,0.3156016
7.48,7.48,7.48,7.48,0.86498755,0.14544341,2.1749418,0.4097504
7.49,7.49,7.49,7.49,0.8445433,0.15577593,2.1576734,0.38451368
7.5,7.5,7.5,7.5,0.86023885,0.14573279,2.1713274,0.39494953
7.51,7.51,7.51,7.51,0.8725707,0.14657322,2.17982,0.4005735
7.52,7.52,7.52,7.52,0.87839526,0.14534333,2.1672034,0.36262792
7.53,7.53,7.53,7.53,0.9173312,0.1288339,2.1785216,0.46470237
7.54,7.54,7.54,7.54,0.9092759,0.1393718,2.1667378,0.4035608
7.55,7.55,7.55,7.55,0.9333785,0.1354388,2.1713555,0.46999812
7.56,7.56,7.56,7.56,0.9122779,0.13364692,2.1815438,0.45985216
7.57,7.57,7.57,7.57,0.92355096,0.13653043,2.1978316,0.40850872
7.58,7.58,7.58,7.58,0.9136604,0.14631404,2.1879086,0.36616704
7.59,7.59,7.59,7.59,0.9626276,0.13869493,2.1836593,0.39574003
7.6,7.6,7.6,7.6,0.97628117,0.13560465,2.1916745,0.46047273
7.61,7.61,7.61,7.61,0.9383831,0.1482593,2.1730227,0.41606712
7.62,7.62,7.62,7.62,0.942485,0.15370436,2.1772873,0.35879728
7.63,7.63,7.63,7.63,0.9205617,0.14988,2.1732998,0.37683883
7.64,7.64,7.64,7.64,0.930494,0.15884256,2.1921592,0.33033878
7.65,7.65,7.65,7.65,0.95307523,0.16419213,2.1845527,0.25975624
7.66,7.66,7.66,7.66,0.91165954,0.16599075,2.1921067,0.2992391
7.67,7.67,7.67,7.67,0.9382084,0.17192438,2.185715,0.17520583
7.68,7.68,7.68,7.68,0.9280033,0.1701378,2.1961029,0.27697745
7.69,7.69,7.69,7.69,0.9383705,0.17503384,2.1896749,0.2907595
7.7,7.7,7.7,7.7,0.9270155,0.18024151,2.187419,0.23276353
7.71,7.71,7.71,7.71,0.94030464,0.1823845,2.1872761,0.2046484
7.72,7.72,7.72,7.72,0.99919385,0.18922418,2.1940153,0.20926777
7.73,7.73,7.73,7.73,0.9979925,0.18961687,2.193365,0.22091691
7.74,7.74,7.74,7.74,1.0845091,0.19044128,2.2063146,0.18903139
7.75,7.75,7.75,7.75,1.1149817,0.199774,2.2128186,0.19891843
7.76,7.76,7.76,7.76,1.1683056,0.20615885,2.2195458,0.1456084
7.77,7.77,7.77,7.77,1.2319511,0.21732673,2.2210107,0.12229311
7.78,7.78,7.78,7.78,1.3837029,0.22041276,2.2369084,0.07945107
7.79,7.79,7.79,7.79,1.5950402,0.24155346,2.2526467,-0.01406913
7.8,7.8,7.8,7.8,1.7588733,0.25507882,2.2694564,-0.00920399
7.81,7.81,7.81,7.81,1.8838167,0.2597091,2.2657583,-0.02501568
7.82,7.82,7.82,7.82,1.9625957,0.26268956,2.2684753,0.03078922
7.83,7.83,7.83,7.83,2.0535898,0.26009104,2.2811682,0.01320839
7.84,7.84,7.84,7.84,2.1376455,0.25616765,2.2715878,0.04536938
7.85,7.85,7.85,7.85,2.1981328,0.256562,2.2705543,0.04581351
7.86,7.86,7.86,7.86,2.2178934,0.25317377,2.280784,0.05604563
7.87,7.87,7.87,7.87,2.2540154,0.2486163,2.2840674,0.07110987
7.88,7.88,7.88,7.88,2.3152542,0.2477798,2.2795188,0.08233929
7.89,7.89,7.89,7.89,2.3002455,0.250626,2.2779207,0.07533779
7.9,7.9,7.9,7.9,2.2302306,0.25251684,2.2670474,0.06691746
7.91,7.91,7.91,7.91,2.2971685,0.2504706,2.2815998,0.09946042
7.92,7.92,7.92,7.92,2.2821212,0.2503141,2.2829957,0.07770957
7.93,7.93,7.93,7.93,2.3087976,0.24561322,2.2764995,0.09959527
7.94,7.94,7.94,7.94,2.2388883,0.24704662,2.275158,0.07347135
7.95,7.95,7.95,7.95,2.1982243,0.24666736,2.2681613,0.06240388
7.96,7.96,7.96,7.96,2.1418943,0.24591096,2.2592027,0.0946876
7.97,7.97,7.97,7.97,2.1983788,0.24787796,2.2568033,0.08986333
7.98,7.98,7.98,7.98,2.2181392,0.2488102,2.2635074,0.06661884
7.99,7.99,7.99,7.99,2.224594,0.2472183,2.268228,0.07367727
8.0,8.0,8.0,8.0,2.2692325,0.24590676,2.2703614,0.09050164
8.01,8.01,8.01,8.01,2.3103242,0.24500325,2.2653613,0.10672961
8.02,8.02,8.02,8.02,2.3935742,0.24041316,2.2699962,0.10005826
8.03,8.03,8.03,8.03,2.400668,0.23809466,2.2687805,0.07916898
8.04,8.04,8.04,8.04,2.4179273,0.23866704,2.279588,0.07881815
8.05,8.05,8.05,8.05,2.4389217,0.23567215,2.2802732,0.0739062
8.06,8.06,8.06,8.06,2.433818,0.23301654,2.279191,0.07773338
8.07,8.07,8.07,8.07,2.458407,0.22898042,2.2767344,0.06633732
8.08,8.08,8.08,8.08,2.4738133,0.23255818,2.2796512,0.06188316
8.09,8.09,8.09,8.09,2.5007715,0.23098274,2.2779768,0.09341659
8.1,8.1,8.1,8.1,2.5759003,0.22649714,2.2706382,0.0892031
8.11,8.11,8.11,8.11,2.578997,0.22742227,2.278958,0.11094471
8.12,8.12,8.12,8.12,2.6344001,0.22491448,2.2724223,0.13505872
8.13,8.13,8.13,8.13,2.709414,0.2283541,2.2824483,0.10928985
8.14,8.14,8.14,8.14,2.761744,0.2166667,2.281311,0.09841622
8.15,8.15,8.15,8.15,2.8339548,0.21389206,2.2814555,0.12510827
8.16,8.16,8.16,8.16,2.8410554,0.21700132,2.274241,0.12481791
8.17,8.17,8.17,8.17,2.859435,0.21601793,2.2812583,0.08883464
8.18,8.18,8.18,8.18,2.8872762,0.21425788,2.278035,0.07974845
8.19,8.19,8.19,8.19,2.9103885,0.2123003,2.2758636,0.07183237
8.2,8.2,8.2,8.2,2.9663692,0.20949486,2.2682807,0.10507767
8.21,8.21,8.21,8.21,3.0102272,0.2093567,2.2747347,0.11052736
8.22,8.22,8.22,8.22,3.0793624,0.20450611,2.2691798,0.09055741
8.23,8.23,8.23,8.23,3.1319485,0.20276466,2.2696695,0.15925214
8.24,8.24,8.24,8.24,3.187612,0.20153455,2.272801,0.11438105
8.25,8.25,8.25,8.25,3.2407768,0.19546935,2.2796853,0.11010809
8.26,8.26,8.26,8.26,3.2582474,0.19407152,2.2851305,0.12464786
8.27,8.27,8.27,8.27,3.3269677,0.19166613,2.27717,0.12881486
8.28,8.28,8.28,8.28,3.37327,0.18370104,2.2725315,0.1378454
8.29,8.29,8.29,8.29,3.4223514,0.1884177,2.271554,0.21866564
8.3,8.3,8.3,8.3,3.5367954,0.18086958,2.2744446,0.16854341
8.31,8.31,8.31,8.31,3.5904317,0.17106111,2.268321,0.22188807
8.32,8.32,8.32,8.32,3.6145644,0.1732188,2.2620144,0.24177246
8.33,8.33,8.33,8.33,3.6855102,0.16958126,2.2600875,0.23791894
8.34,8.34,8.34,8.34,3.6602263,0.16652706,2.2583575,0.2943581
8.35,8.35,8.35,8.35,3.694619,0.16486718,2.2587912,0.31130475
8.36,8.36,8.36,8.36,3.6691327,0.16223802,2.2547457,0.32565698
8.37,8.37,8.37,8.37,3.7051005,0.1594117,2.2550495,0.31228605
8.38,8.38,8.38,8.38,3.7360668,0.15816095,2.249294,0.31789267
8.39,8.39,8.39,8.39,3.7683282,0.15693313,2.2505736,0.33360606
8.4,8.4,8.4,8.4,3.8181698,0.15523581,2.2462132,0.33194312
8.41,8.41,8.41,8.41,3.874045,0.14883396,2.248003,0.33121476
8.42,8.42,8.42,8.42,3.9306748,0.1449478,2.2472777,0.35286385
8.43,8.43,8.43,8.43,3.9633186,0.14034155,2.2487924,0.32233465
8.44,8.44,8.44,8.44,3.962438,0.1454309,2.251105,0.29688975
8.45,8.45,8.45,8.45,3.9019656,0.1457235,2.2589195,0.33757502
8.46,8.46,8.46,8.46,3.8406186,0.15393348,2.2455468,0.38512295
8.47,8.47,8.47,8.47,3.8529396,0.15176187,2.2612433,0.27274975
8.48,8.48,8.48,8.48,3.814748,0.16017757,2.2603054,0.31089845
8.49,8.49,8.49,8.49,3.7683072,0.1605091,2.2529397,0.3207823
8.5,8.5,8.5,8.5,3.7622764,0.15811507,2.2530603,0.31176117
8.51,8.51,8.51,8.51,3.784202,0.15690282,2.263514,0.33009794
8.52,8.52,8.52,8.52,3.8567429,0.15468909,2.2619567,0.33166426
8.53,8.53,8.53,8.53,3.8997788,0.15458068,2.2538004,0.36856264
8.54,8.54,8.54,8.54,3.927753,0.14811808,2.2487552,0.33998686
8.55,8.55,8.55,8.55,3.9411988,0.14639352,2.242865,0.3372888
8.56,8.56,8.56,8.56,3.9358144,0.14698586,2.2440734,0.2962703
8.57,8.57,8.57,8.57,3.926155,0.14790007,2.2642808,0.27160046
8.58,8.58,8.58,8.58,3.8433871,0.15287256,2.2650814,0.3239925
8.59,8.59,8.59,8.59,3.8268216,0.15550907,2.2506146,0.29233274
8.6,8.6,8.6,8.6,3.7981904,0.15829092,2.2548032,0.31594732
8.61,8.61,8.61,8.61,3.804697,0.15721573,2.2586415,0.28839815
8.62,8.62,8.62,8.62,3.8178902,0.15558031,2.2656112,0.2973358
8.63,8.63,8.63,8.63,3.8101935,0.15891622,2.2654302,0.2851377
8.64,8.64,8.64,8.64,3.849516,0.15503499,2.252389,0.33051768
8.65,8.65,8.65,8.65,3.9043021,0.15265389,2.2584028,0.327371
8.66,8.66,8.66,8.66,3.956264,0.14431128,2.2569923,0.34393084
8.67,8.67,8.67,8.67,3.9157777,0.1462833,2.2635179,0.33876175
8.68,8.68,8.68,8.68,3.8463035,0.15126106,2.2535594,0.3072762
8.69,8.69,8.69,8.69,3.7719665,0.16077204,2.2645822,0.30530295
8.7,8.7,8.7,8.7,3.6921093,0.17576125,2.279081,0.23851483
8.71,8.71,8.71,8.71,3.5978818,0.18410075,2.3006504,0.16709507
8.72,8.72,8.72,8.72,3.442567,0.18978994,2.2979932,0.09725124
8.73,8.73,8.73,8.73,3.38547,0.19295979,2.3046994,0.0599578
8.74,8.74,8.74,8.74,3.357259,0.1965873,2.301999,0.106697
8.75,8.75,8.75,8.75,3.2870681,0.20366034,2.303547,0.02517959
8.76,8.76,8.76,8.76,3.3561566,0.19820869,2.3092136,0.02951418
8.77,8.77,8.77,8.77,3.3337867,0.19814542,2.3081002,-0.0057434
8.78,8.78,8.78,8.78,3.3894475,0.19365418,2.301829,0.03410473
8.79,8.79,8.79,8.79,3.3913422,0.19516689,2.2937782,0.12678356
8.8,8.8,8.8,8.8,3.457086,0.18984562,2.2961888,0.1151423
8.81,8.81,8.81,8.81,3.4186816,0.19302106,2.293181,0.09253399
8.82,8.82,8.82,8.82,3.449902,0.18773879,2.3034713,0.15331301
8.83,8.83,8.83,8.83,3.4477124,0.18916339,2.302359,0.10536911
8.84,8.84,8.84,8.84,3.4096825,0.18982844,2.2980275,0.13104816
8.85,8.85,8.85,8.85,3.3918705,0.19015536,2.2999578,0.09633328
8.86,8.86,8.86,8.86,3.4527297,0.19150217,2.2969332,0.16397163
8.87,8.87,8.87,8.87,3.505658,0.18772377,2.302155,0.13362405
8.88,8.88,8.88,8.88,3.576577,0.18403642,2.3002374,0.15609035
8.89,8.89,8.89,8.89,3.606565,0.18268201,2.3016393,0.1638942
8.9,8.9,8.9,8.9,3.6267705,0.18563393,2.291496,0.21545
8.91,8.91,8.91,8.91,3.6033866,0.1781593,2.2964787,0.1782
8.92,8.92,8.92,8.92,3.6246586,0.1802788,2.291606,0.16939315
8.93,8.93,8.93,8.93,3.5746841,0.17980143,2.2990072,0.19113472
8.94,8.94,8.94,8.94,3.6238773,0.18003708,2.2943065,0.18051305
8.95,8.95,8.95,8.95,3.6586983,0.18116805,2.2937675,0.18584138
8.96,8.96,8.96,8.96,3.6404548,0.18315645,2.2973857,0.1530157
8.97,8.97,8.97,8.97,3.6443877,0.18407097,2.306884,0.18264066
8.98,8.98,8.98,8.98,3.6413116,0.17604269,2.2913535,0.20193994
8.99,8.99,8.99,8.99,3.5850186,0.17886743,2.2961435,0.16944537
9.0,9.0,9.0,9.0,3.630859,0.1759596,2.284679,0.18958667
9.01,9.01,9.01,9.01,3.6777205,0.17310593,2.2924056,0.20639715
9.02,9.02,9.02,9.02,3.692641,0.18074355,2.2843957,0.22056505
9.03,9.03,9.03,9.03,3.6645343,0.17820904,2.2896438,0.16632502
9.04,9.04,9.04,9.04,3.6086097,0.1811926,2.3044908,0.16491619
9.05,9.05,9.05,9.05,3.4892488,0.19377528,2.3006032,0.12969077
9.06,9.06,9.06,9.06,3.515726,0.19369696,2.3018112,0.06853564
9.07,9.07,9.07,9.07,3.4943364,0.19442837,2.3122284,0.0825671
9.08,9.08,9.08,9.08,3.4351048,0.19941966,2.310093,0.05293914
9.09,9.09,9.09,9.09,3.3612227,0.20220682,2.3111372,0.05427665
9.1,9.1,9.1,9.1,3.2812507,0.20478256,2.3136296,-0.01345593
9.11,9.11,9.11,9.11,3.1960354,0.20853265,2.313034,-0.00926547
9.12,9.12,9.12,9.12,3.1240163,0.21294674,2.3070073,-0.00662855
9.13,9.13,9.13,9.13,3.0841436,0.21282499,2.3131092,0.0063868
9.14,9.14,9.14,9.14,3.053086,0.21422458,2.3159766,-0.01561678
9.15,9.15,9.15,9.15,3.0691662,0.21669433,2.3095171,-0.0013060771
9.16,9.16,9.16,9.16,3.0949895,0.21223624,2.3087978,-0.05818428
9.17,9.17,9.17,9.17,3.0980964,0.21620569,2.3138719,-0.00973725
9.18,9.18,9.18,9.18,3.0513523,0.21464257,2.3084233,-0.01398669
9.19,9.19,9.19,9.19,3.033967,0.21539995,2.3127089,-0.0028290027
9.2,9.2,9.2,9.2,3.0587897,0.21722904,2.3118389,-0.02875269
9.21,9.21,9.21,9.21,3.1188293,0.2078933,2.3181722,0.02287615
9.22,9.22,9.22,9.22,3.2755058,0.20152414,2.3263805,-0.02143463
9.23,9.23,9.23,9.23,3.3634896,0.19411863,2.3113341,0.04050033
9.24,9.24,9.24,9.24,3.440689,0.19092986,2.3138845,0.04990743
9.25,9.25,9.25,9.25,3.482561,0.18735506,2.3059473,0.10198352
9.26,9.26,9.26,9.26,3.5672455,0.1803722,2.2969384,0.0556858
9.27,9.27,9.27,9.27,3.6364148,0.17390339,2.2886703,0.12553059
9.28,9.28,9.28,9.28,3.6993096,0.16605918,2.291984,0.10057203
9.29,9.29,9.29,9.29,3.7433803,0.16209778,2.2770886,0.12110529
9.3,9.3,9.3,9.3,3.8350315,0.15414107,2.2688446,0.19027019
9.31,9.31,9.31,9.31,3.8682182,0.14993285,2.268896,0.24797535
9.32,9.32,9.32,9.32,3.9085155,0.14172553,2.252372,0.27675527
9.33,9.33,9.33,9.33,4.032727,0.1273322,2.236742,0.30817273
9.34,9.34,9.34,9.34,4.0850163,0.11884852,2.2093985,0.38142493
9.35,9.35,9.35,9.35,4.17926,0.11279388,2.2028055,0.48094672
9.36,9.36,9.36,9.36,4.272182,0.10660539,2.1991544,0.51318014
9.37,9.37,9.37,9.37,4.2807913,0.09163045,2.1784265,0.60874975
9.38,9.38,9.38,9.38,4.2651286,0.08592464,2.162002,0.64382464
9.39,9.39,9.39,9.39,4.2457,0.08982366,2.1778727,0.67391914
9.4,9.4,9.4,9.4,4.300481,0.0938153,2.192992,0.5932831
9.41,9.41,9.41,9.41,4.2584996,0.0940789,2.1825612,0.60200554
9.42,9.42,9.42,9.42,4.2605233,0.09884327,2.1964316,0.5460174
9.43,9.43,9.43,9.43,4.214004,0.10630295,2.208931,0.56147367
9.44,9.44,9.44,9.44,4.2627435,0.10854143,2.206515,0.5067825
9.45,9.45,9.45,9.45,4.2454314,0.11743631,2.2209544,0.4841103
9.46,9.46,9.46,9.46,4.2537966,0.1179265,2.2300153,0.431715
9.47,9.47,9.47,9.47,4.234334,0.12488619,2.2447188,0.3671301
9.48,9.48,9.48,9.48,4.2305136,0.1270797,2.2456224,0.40411478
9.49,9.49,9.49,9.49,4.1859503,0.12805921,2.240202,0.38239422
9.5,9.5,9.5,9.5,4.233865,0.12671788,2.25076,0.40083987
9.51,9.51,9.51,9.51,4.2526984,0.1244093,2.237276,0.36825797
9.52,9.52,9.52,9.52,4.268806,0.11906356,2.2316296,0.4282443
9.53,9.53,9.53,9.53,4.2799864,0.11366554,2.227058,0.4443713
9.54,9.54,9.54,9.54,4.312783,0.11185179,2.2191694,0.42023095
9.55,9.55,9.55,9.55,4.2656927,0.1216838,2.236749,0.45635644
9.56,9.56,9.56,9.56,4.296715,0.11422022,2.2187827,0.43931118
9.57,9.57,9.57,9.57,4.312075,0.11628856,2.2353122,0.33613744
9.58,9.58,9.58,9.58,4.3129454,0.11381552,2.2140803,0.43820375
9.59,9.59,9.59,9.59,4.3295465,0.10961799,2.2058537,0.43872237
9.6,9.6,9.6,9.6,4.344463,0.10687903,2.2075438,0.43740788
9.61,9.61,9.61,9.61,4.342065,0.10179025,2.2044923,0.4266799
9.62,9.62,9.62,9.62,4.3340783,0.10025755,2.2034063,0.40759867
9.63,9.63,9.63,9.63,4.325846,0.09226499,2.183618,0.52605593
9.64,9.64,9.64,9.64,4.296075,0.08263537,2.171885,0.4517138
9.65,9.65,9.65,9.65,4.308336,0.08345342,2.1666305,0.46395916
9.66,9.66,9.66,9.66,4.2895765,0.08307673,2.1635008,0.48504525
9.67,9.67,9.67,9.67,4.290449,0.08314528,2.1630816,0.51313823
9.68,9.68,9.68,9.68,4.275428,0.07604823,2.1578047,0.6228925
9.69,9.69,9.69,9.69,4.268935,0.07187011,2.139465,0.67030835
9.7,9.7,9.7,9.7,4.280246,0.07082586,2.140716,0.6590694
9.71,9.71,9.71,9.71,4.274836,0.06752982,2.1377816,0.71398914
9.72,9.72,9.72,9.72,4.257537,0.06450212,2.1309009,0.7554005
9.73,9.73,9.73,9.73,4.2282777,0.06299059,2.1230626,0.7269837
9.74,9.74,9.74,9.74,4.228433,0.062262,2.122294,0.7038597
9.75,9.75,9.75,9.75,4.228753,0.06381943,2.1181197,0.68399876
9.76,9.76,9.76,9.76,4.2282925,0.06287887,2.119348,0.698017
9.77,9.77,9.77,9.77,4.2358227,0.06116228,2.1201684,0.6872264
9.78,9.78,9.78,9.78,4.2253385,0.06511569,2.1179328,0.7480196
9.79,9.79,9.79,9.79,4.2305183,0.06337468,2.1163497,0.70814466
9.8,9.8,9.8,9.8,4.226479,0.06383292,2.1232774,0.68397605
9.81,9.81,9.81,9.81,4.233416,0.06537007,2.1237223,0.65678793
9.82,9.82,9.82,9.82,4.228862,0.06311347,2.1202848,0.6726794
9.83,9.83,9.83,9.83,4.228032,0.06469586,2.1208403,0.6928631
9.84,9.84,9.84,9.84,4.2295837,0.06240725,2.1198983,0.65731
9.85,9.85,9.85,9.85,4.2321043,0.06553559,2.1213646,0.66164905
9.86,9.86,9.86,9.86,4.2382035,0.06607813,2.122125,0.6175214
9.87,9.87,9.87,9.87,4.2348843,0.0662982,2.1238718,0.64693004
9.88,9.88,9.88,9.88,4.2407556,0.06682649,2.123075,0.638879
9.89,9.89,9.89,9.89,4.2430034,0.06619971,2.127627,0.6521511
9.9,9.9,9.9,9.9,4.2241774,0.06573462,2.1255965,0.66599935
9.91,9.91,9.91,9.91,4.2299185,0.0673392,2.1279662,0.7065104
9.92,9.92,9.92,9.92,4.2178,0.06938569,2.127912,0.6812188
9.93,9.93,9.93,9.93,4.2362204,0.06971721,2.1324878,0.6594997
9.94,9.94,9.94,9.94,4.243764,0.06988277,2.1348429,0.6077154
9.95,9.95,9.95,9.95,4.2344084,0.07267439,2.131308,0.62746656
9.96,9.96,9.96,9.96,4.223586,0.0702829,2.1279883,0.65054286
9.97,9.97,9.97,9.97,4.20979,0.07123773,2.1297414,0.6518386
9.98,9.98,9.98,9.98,4.208767,0.07203181,2.124807,0.675142
9.99,9.99,9.99,9.99,4.220453,0.0727997,2.1321294,0.59797394
10.0,10.0,10.0,10.0,4.214011,0.07425474,2.1330762,0.5956109
10.01,10.01,10.01,10.01,4.218687,0.07293217,2.135529,0.59543943
10.02,10.02,10.02,10.02,4.2340226,0.07330176,2.1357741,0.5823575
10.03,10.03,10.03,10.03,4.23623,0.07529686,2.1408813,0.5593394
10.04,10.04,10.04,10.04,4.2308283,0.07609175,2.1407197,0.55417955
10.05,10.05,10.05,10.05,4.2298656,0.07584009,2.1342146,0.60939586
10.06,10.06,10.06,10.06,4.2324743,0.07121568,2.1335144,0.5980138
10.07,10.07,10.07,10.07,4.228244,0.07130755,2.1267169,0.66042334
10.08,10.08,10.08,10.08,4.225907,0.06770303,2.1245894,0.6890379
10.09,10.09,10.09,10.09,4.21219,0.06844807,2.1255004,0.68156636
10.1,10.1,10.1,10.1,4.2278614,0.06774499,2.1186326,0.7465212
10.11,10.11,10.11,10.11,4.2102113,0.0667755,2.1213222,0.74697036
10.12,10.12,10.12,10.12,4.2175922,0.0623807,2.115818,0.7395257
10.13,10.13,10.13,10.13,4.2144814,0.05232666,2.103606,0.84839374
10.14,10.14,10.14,10.14,4.204829,0.04934628,2.0974987,0.87778914
10.15,10.15,10.15,10.15,4.2048945,0.04928311,2.0969684,0.877694
10.16,10.16,10.16,10.16,4.2056565,0.04922061,2.0977561,0.88763726
10.17,10.17,10.17,10.17,4.219283,0.05422687,2.105845,0.8202461
10.18,10.18,10.18,10.18,4.232865,0.06511454,2.1284077,0.72876996
10.19,10.19,10.19,10.19,4.2350717,0.06643702,2.1283731,0.71359646
10.2,10.2,10.2,10.2,4.2379117,0.06800141,2.122058,0.6917274
10.21,10.21,10.21,10.21,4.2424846,0.06727333,2.1252644,0.75000656
10.22,10.22,10.22,10.22,4.249065,0.06534538,2.1249187,0.7753485
10.23,10.23,10.23,10.23,4.2480803,0.06900889,2.1304257,0.74597216
10.24,10.24,10.24,10.24,4.250045,0.07261717,2.1289637,0.79220104
10.25,10.25,10.25,10.25,4.2375607,0.06945308,2.1283252,0.7820943
10.26,10.26,10.26,10.26,4.2432017,0.0642948,2.1220288,0.8187213
10.27,10.27,10.27,10.27,4.2474456,0.0658929,2.124946,0.791015
10.28,10.28,10.28,10.28,4.229247,0.0609768,2.1139104,0.7532307
10.29,10.29,10.29,10.29,4.2130747,0.05491363,2.1055222,0.82578355
10.3,10.3,10.3,10.3,4.208436,0.05079032,2.1015959,0.8452717
10.31,10.31,10.31,10.31,4.2081904,0.04899262,2.097586,0.8968669
10.32,10.32,10.32,10.32,4.20727,0.04914808,2.0976055,0.8983577
10.33,10.33,10.33,10.33,4.20727,0.04914808,2.0976055,0.8983577
10.34,10.34,10.34,10.34,4.20727,0.04914808,2.0976055,0.8983577
10.35,10.35,10.35,10.35,4.2087555,0.05199183,2.0996413,0.86142606
10.36,10.36,10.36,10.36,4.210153,0.05471629,2.1054316,0.8361781
10.37,10.37,10.37,10.37,4.211675,0.05485628,2.1064057,0.84893465
10.38,10.38,10.38,10.38,4.2090755,0.05616312,2.106491,0.846554
10.39,10.39,10.39,10.39,4.2141294,0.05537822,2.110147,0.8190883
10.4,10.4,10.4,10.4,4.225375,0.06076801,2.1211214,0.7342576
10.41,10.41,10.41,10.41,4.2434044,0.0671088,2.1383066,0.69077826
10.42,10.42,10.42,10.42,4.2364645,0.07253445,2.1435444,0.65262514
10.43,10.43,10.43,10.43,4.2304883,0.07689637,2.1487668,0.64679396
10.44,10.44,10.44,10.44,4.2475004,0.07288948,2.1489377,0.61640847
10.45,10.45,10.45,10.45,4.219531,0.07795581,2.156356,0.6097085
10.46,10.46,10.46,10.46,4.2379994,0.07981239,2.1609712,0.6200588
10.47,10.47,10.47,10.47,4.2345386,0.08105358,2.162792,0.5894462
10.48,10.48,10.48,10.48,4.218282,0.08402096,2.1607327,0.58675784
10.49,10.49,10.49,10.49,4.2284613,0.08180469,2.1610992,0.59334457
10.5,10.5,10.5,10.5,4.23592,0.08101796,2.162474,0.59776205
10.51,10.51,10.51,10.51,4.23508,0.08127128,2.1681824,0.55266756
10.52,10.52,10.52,10.52,4.2312617,0.08177397,2.170805,0.55902535
10.53,10.53,10.53,10.53,4.233999,0.08356525,2.167322,0.5415539
10.54,10.54,10.54,10.54,4.2421036,0.08240396,2.168281,0.5585121
10.55,10.55,10.55,10.55,4.244855,0.08046513,2.1676478,0.5760089
10.56,10.56,10.56,10.56,4.2453136,0.08244263,2.1691499,0.55192065
10.57,10.57,10.57,10.57,4.2495165,0.08277924,2.168196,0.5736441
10.58,10.58,10.58,10.58,4.2495775,0.08417521,2.1724303,0.5614859
10.59,10.59,10.59,10.59,4.232521,0.08444008,2.1684556,0.54671085
10.6,10.6,10.6,10.6,4.241796,0.08576761,2.1660323,0.5548402
10.61,10.61,10.61,10.61,4.236079,0.08386226,2.165052,0.5517508
10.62,10.62,10.62,10.62,4.257124,0.08430554,2.168108,0.56102467
10.63,10.63,10.63,10.63,4.247853,0.08398704,2.1705124,0.5455187
10.64,10.64,10.64,10.64,4.255211,0.0830327,2.1692283,0.5536191
10.65,10.65,10.65,10.65,4.2702856,0.08350117,2.1645672,0.5794958
10.66,10.66,10.66,10.66,4.260676,0.0836965,2.162128,0.56547177
10.67,10.67,10.67,10.67,4.258194,0.08389049,2.1659114,0.5321939
10.68,10.68,10.68,10.68,4.2426605,0.0825814,2.1651816,0.588389
10.69,10.69,10.69,10.69,4.2328787,0.083391,2.167545,0.59886605
10.7,10.7,10.7,10.7,4.2447133,0.0837688,2.1636682,0.5725173
10.71,10.71,10.71,10.71,4.240081,0.08568271,2.1692648,0.5385038
10.72,10.72,10.72,10.72,4.2548494,0.08433656,2.1659932,0.5654155
10.73,10.73,10.73,10.73,4.233903,0.08548649,2.165069,0.554175
10.74,10.74,10.74,10.74,4.234082,0.08561426,2.1685853,0.5724354
10.75,10.75,10.75,10.75,4.243221,0.08312575,2.1689162,0.5651539
10.76,10.76,10.76,10.76,4.238511,0.08256547,2.1655164,0.56540656
10.77,10.77,10.77,10.77,4.2567644,0.08372473,2.166481,0.55822855
10.78,10.78,10.78,10.78,4.237925,0.08387734,2.1703386,0.5641812
10.79,10.79,10.79,10.79,4.2331147,0.0844651,2.1681628,0.56086534
10.8,10.8,10.8,10.8,4.24118,0.08603236,2.1666472,0.57902056
10.81,10.81,10.81,10.81,4.257211,0.08196413,2.1666415,0.56706107
10.82,10.82,10.82,10.82,4.243523,0.08529399,2.1694543,0.5955053
10.83,10.83,10.83,10.83,4.2471576,0.08467787,2.1714134,0.5147723
10.84,10.84,10.84,10.84,4.2463293,0.08484064,2.1689665,0.56004786
10.85,10.85,10.85,10.85,4.2257547,0.08650168,2.165928,0.56436723
10.86,10.86,10.86,10.86,4.2541656,0.08396664,2.1651437,0.5552741
10.87,10.87,10.87,10.87,4.253081,0.08182493,2.1700435,0.5286058
10.88,10.88,10.88,10.88,4.241223,0.08392709,2.1693516,0.577329
10.89,10.89,10.89,10.89,4.2372494,0.08292511,2.1698315,0.5468596
10.9,10.9,10.9,10.9,4.239688,0.08409305,2.1669972,0.55823624


==> dataEV76C661parkingLot4BranchConf.csv <==
0.0,0.0,0.0,0.0,2.2492454,0.11957566,1.1307824,-0.16661645
0.01,0.01,0.01,0.01,2.2367234,0.12049617,1.0978634,-0.05266465
0.02,0.02,0.02,0.02,2.235908,0.1288004,1.095343,-0.07478796
0.03,0.03,0.03,0.03,2.2584827,0.11482789,1.1005731,-0.10011882
0.04,0.04,0.04,0.04,2.2521293,0.11753782,1.0970577,-0.06820332
0.05,0.05,0.05,0.05,2.2439284,0.12345721,1.1045034,-0.13425966
0.06,0.06,0.06,0.06,2.2461731,0.11987647,1.1121242,-0.1122324
0.07,0.07,0.07,0.07,2.2528226,0.12496485,1.112945,-0.11165246
0.08,0.08,0.08,0.08,2.2516074,0.11756507,1.0977153,-0.08288336
0.09,0.09,0.09,0.09,2.2677686,0.1254991,1.1144264,-0.06842385
0.1,0.1,0.1,0.1,2.2780585,0.12232548,1.122805,-0.10564355
0.11,0.11,0.11,0.11,2.2286897,0.11867598,1.0853,-0.0800714
0.12,0.12,0.12,0.12,2.2556534,0.11715726,1.0988414,-0.0854786
0.13,0.13,0.13,0.13,2.2474332,0.1264341,1.1022183,-0.08747394
0.14,0.14,0.14,0.14,2.2739797,0.1203863,1.1281095,-0.10605361
0.15,0.15,0.15,0.15,2.2589428,0.12055403,1.1181471,-0.11224943
0.16,0.16,0.16,0.16,2.2544608,0.11758387,1.102111,-0.05309765
0.17,0.17,0.17,0.17,2.2542932,0.11869933,1.1099464,-0.08373757
0.18,0.18,0.18,0.18,2.2667744,0.12130512,1.1129869,-0.07119957
0.19,0.19,0.19,0.19,2.2797287,0.11631276,1.1325994,-0.11062954
0.2,0.2,0.2,0.2,2.2443113,0.12927824,1.0926336,-0.07671999
0.21,0.21,0.21,0.21,2.2511582,0.11746371,1.1033125,-0.06584645
0.22,0.22,0.22,0.22,2.2208815,0.12107867,1.0974898,-0.08246009
0.23,0.23,0.23,0.23,2.249791,0.11846317,1.0920908,-0.0875655
0.24,0.24,0.24,0.24,2.2539468,0.11920736,1.1191653,-0.08467846
0.25,0.25,0.25,0.25,2.273973,0.11632866,1.1425807,-0.11741849
0.26,0.26,0.26,0.26,2.2578576,0.12229808,1.1014149,-0.0942494
0.27,0.27,0.27,0.27,2.2425153,0.11723633,1.096621,-0.07004313
0.28,0.28,0.28,0.28,2.2366533,0.11599318,1.0980619,-0.06920045
0.29,0.29,0.29,0.29,2.2398036,0.1159239,1.0947648,-0.10542474
0.3,0.3,0.3,0.3,2.2400985,0.12015666,1.1028035,-0.11441968
0.31,0.31,0.31,0.31,2.262423,0.11595698,1.1040385,-0.1009012
0.32,0.32,0.32,0.32,2.255409,0.11256877,1.1110842,-0.10901968
0.33,0.33,0.33,0.33,2.2593744,0.12183406,1.1334443,-0.05011521
0.34,0.34,0.34,0.34,2.236155,0.12107549,1.0997052,-0.08632736
0.35,0.35,0.35,0.35,2.2430105,0.12131877,1.09408,-0.07906736
0.36,0.36,0.36,0.36,2.269639,0.11886878,1.1439494,-0.12833695
0.37,0.37,0.37,0.37,2.2600603,0.12575613,1.1285995,-0.11441884
0.38,0.38,0.38,0.38,2.2512252,0.12795416,1.1139224,-0.08534561
0.39,0.39,0.39,0.39,2.279517,0.12545338,1.126148,-0.14475316
0.4,0.4,0.4,0.4,2.2630575,0.12963262,1.1288587,-0.07522561
0.41,0.41,0.41,0.41,2.3186166,0.12788545,1.1831023,-0.15534364
0.42,0.42,0.42,0.42,2.286783,0.12335025,1.1157211,-0.09542283
0.43,0.43,0.43,0.43,2.267611,0.12956169,1.1263857,-0.09226912
0.44,0.44,0.44,0.44,2.2657714,0.12795945,1.1207098,-0.06380569
0.45,0.45,0.45,0.45,2.245768,0.12561749,1.101197,-0.11152954
0.46,0.46,0.46,0.46,2.2703242,0.12998761,1.1271975,-0.09259497
0.47,0.47,0.47,0.47,2.2495854,0.12729442,1.1079298,-0.0977354
0.48,0.48,0.48,0.48,2.2662954,0.12639037,1.1135944,-0.11012677
0.49,0.49,0.49,0.49,2.2527277,0.13162006,1.1286464,-0.05980539
0.5,0.5,0.5,0.5,2.2637763,0.12637071,1.1376796,-0.05003623
0.51,0.51,0.51,0.51,2.2615616,0.12847608,1.1236181,-0.08613525
0.52,0.52,0.52,0.52,2.2547908,0.12529033,1.122621,-0.106619
0.53,0.53,0.53,0.53,2.2609124,0.12065257,1.125848,-0.08839107
0.54,0.54,0.54,0.54,2.275128,0.13153994,1.1392372,-0.08561184
0.55,0.55,0.55,0.55,2.2609992,0.13137613,1.1194898,-0.06757326
0.56,0.56,0.56,0.56,2.261622,0.12840061,1.1358268,-0.10357739
0.57,0.57,0.57,0.57,2.2632089,0.1282666,1.132561,-0.0978567
0.58,0.58,0.58,0.58,2.2511988,0.12539199,1.1094882,-0.09350109
0.59,0.59,0.59,0.59,2.2309728,0.11848774,1.092037,-0.05609947
0.6,0.6,0.6,0.6,2.1992214,0.11389482,1.0716312,-0.06422408
0.61,0.61,0.61,0.61,2.1903462,0.1126187,1.0480478,-0.09916729
0.62,0.62,0.62,0.62,2.1886208,0.11027302,1.0646977,-0.06143517
0.63,0.63,0.63,0.63,2.188686,0.10529488,1.051183,-0.06530483
0.64,0.64,0.64,0.64,2.1830053,0.11158273,1.0367532,-0.04521861
0.65,0.65,0.65,0.65,2.188828,0.10360003,1.0424551,-0.07178234
0.66,0.66,0.66,0.66,2.1924767,0.10535649,1.0524802,-0.08301166
0.67,0.67,0.67,0.67,2.1929276,0.1086504,1.0420047,-0.06005882
0.68,0.68,0.68,0.68,2.2114348,0.10830643,1.0844984,-0.0777737
0.69,0.69,0.69,0.69,2.2324207,0.11111619,1.1043184,-0.0791705
0.7,0.7,0.7,0.7,2.2487192,0.1226091,1.1315166,-0.08856027
0.71,0.71,0.71,0.71,2.247373,0.12876448,1.1251538,-0.08050548
0.72,0.72,0.72,0.72,2.2136667,0.13701306,1.1308234,-0.08264877
0.73,0.73,0.73,0.73,2.2596383,0.14444605,1.1519251,-0.1315129
0.74,0.74,0.74,0.74,2.208799,0.13857642,1.1161647,-0.11068354
0.75,0.75,0.75,0.75,2.286216,0.12392604,1.1557385,-0.10026254
0.76,0.76,0.76,0.76,2.2773395,0.12661979,1.1610386,-0.11287206
0.77,0.77,0.77,0.77,2.2794366,0.12596427,1.1283028,-0.12731776
0.78,0.78,0.78,0.78,2.281843,0.13419028,1.1671561,-0.09492957
0.79,0.79,0.79,0.79,2.2538757,0.14680804,1.1520491,-0.13467602
0.8,0.8,0.8,0.8,2.254457,0.13771322,1.1364053,-0.1460363
0.81,0.81,0.81,0.81,2.2795796,0.14309508,1.1595693,-0.16111812
0.82,0.82,0.82,0.82,2.2380092,0.14123833,1.1605746,-0.15136336
0.83,0.83,0.83,0.83,2.241844,0.14386271,1.1633589,-0.14016643
0.84,0.84,0.84,0.84,2.2353988,0.14085314,1.1386853,-0.09464108
0.85,0.85,0.85,0.85,2.2819362,0.14165172,1.1445493,-0.1175112
0.86,0.86,0.86,0.86,2.2352834,0.1314751,1.1260822,-0.09690457
0.87,0.87,0.87,0.87,2.2765608,0.12964652,1.1436508,-0.1114497
0.88,0.88,0.88,0.88,2.2490745,0.14566398,1.1495099,-0.0822366
0.89,0.89,0.89,0.89,2.2451656,0.145996,1.16765,-0.14974643
0.9,0.9,0.9,0.9,2.2716863,0.14885905,1.2078607,-0.13108625
0.91,0.91,0.91,0.91,2.2525337,0.14845178,1.1774912,-0.14711328
0.92,0.92,0.92,0.92,2.2463672,0.16042289,1.1694306,-0.13111964
0.93,0.93,0.93,0.93,2.291649,0.15875605,1.2152348,-0.16454445
0.94,0.94,0.94,0.94,2.2841706,0.16728923,1.2190447,-0.17867447
0.95,0.95,0.95,0.95,2.2314026,0.16848466,1.1617393,-0.1208902
0.96,0.96,0.96,0.96,2.2934651,0.16543357,1.1815721,-0.1282461
0.97,0.97,0.97,0.97,2.28441,0.15657333,1.1926149,-0.11379281
0.98,0.98,0.98,0.98,2.3019936,0.1674977,1.1923764,-0.13638744
0.99,0.99,0.99,0.99,2.3274055,0.16214827,1.238929,-0.1239354
1.0,1.0,1.0,1.0,2.3532984,0.16988678,1.2488631,-0.19298787
1.01,1.01,1.01,1.01,2.3593564,0.19158378,1.3086458,-0.20013013
1.02,1.02,1.02,1.02,2.417687,0.1895714,1.343365,-0.1344814
1.03,1.03,1.03,1.03,2.3642604,0.17813595,1.2924596,-0.13397145
1.04,1.04,1.04,1.04,2.3446376,0.18729225,1.2631624,-0.15737599
1.05,1.05,1.05,1.05,2.3305092,0.19724764,1.2736472,-0.13411655
1.06,1.06,1.06,1.06,2.320167,0.21031232,1.2779624,-0.11852498
1.07,1.07,1.07,1.07,2.351912,0.20649147,1.2929565,-0.14525905
1.08,1.08,1.08,1.08,2.3589177,0.2091124,1.3404138,-0.13399613
1.09,1.09,1.09,1.09,2.3464127,0.2217296,1.341512,-0.13194415
1.1,1.1,1.1,1.1,2.3121188,0.2230418,1.3367481,-0.17452005
1.11,1.11,1.11,1.11,2.347563,0.23449655,1.3412856,-0.13553292
1.12,1.12,1.12,1.12,2.3058245,0.2350739,1.3847001,-0.15804124
1.13,1.13,1.13,1.13,2.267867,0.2432926,1.3640201,-0.15670511
1.14,1.14,1.14,1.14,2.2565808,0.24360044,1.3588161,-0.08890688
1.15,1.15,1.15,1.15,2.259088,0.24182442,1.3874509,-0.1571388
1.16,1.16,1.16,1.16,2.2602274,0.24032828,1.3667977,-0.08046801
1.17,1.17,1.17,1.17,2.2661471,0.25067973,1.3723356,-0.13078608
1.18,1.18,1.18,1.18,2.2714791,0.24570028,1.377451,-0.13671976
1.19,1.19,1.19,1.19,2.2569337,0.22690547,1.3563272,-0.12627342
1.2,1.2,1.2,1.2,2.27437,0.24040227,1.3959897,-0.11441045
1.21,1.21,1.21,1.21,2.3005142,0.24195246,1.3659794,-0.12385236
1.22,1.22,1.22,1.22,2.266357,0.2262876,1.3927232,-0.14115039
1.23,1.23,1.23,1.23,2.2240665,0.23124114,1.3793634,-0.18848963
1.24,1.24,1.24,1.24,2.244772,0.2427504,1.355364,-0.19954221
1.25,1.25,1.25,1.25,2.2045133,0.24029955,1.3483847,-0.08166879
1.26,1.26,1.26,1.26,2.2432656,0.25717303,1.4036123,-0.13293841
1.27,1.27,1.27,1.27,2.2462776,0.25032866,1.388433,-0.11847321
1.28,1.28,1.28,1.28,2.2161682,0.26318973,1.4640065,-0.19150661
1.29,1.29,1.29,1.29,2.219787,0.2521908,1.4733613,-0.19834822
1.3,1.3,1.3,1.3,2.2393758,0.23969766,1.4020725,-0.06724472
1.31,1.31,1.31,1.31,2.2430198,0.24181998,1.4287186,-0.19756934
1.32,1.32,1.32,1.32,2.1854174,0.25290006,1.4008195,-0.16480906
1.33,1.33,1.33,1.33,2.179135,0.26437506,1.4246346,-0.10621373
1.34,1.34,1.34,1.34,2.1672492,0.26557294,1.4218888,-0.12177952
1.35,1.35,1.35,1.35,2.1738663,0.2688632,1.4204481,-0.15748817
1.36,1.36,1.36,1.36,2.1488767,0.27038866,1.4450461,-0.13340156
1.37,1.37,1.37,1.37,2.1589599,0.27794522,1.3879602,-0.10047165
1.38,1.38,1.38,1.38,2.1819153,0.2505582,1.3851551,-0.1487057
1.39,1.39,1.39,1.39,2.179447,0.25864646,1.4077626,-0.14596084
1.4,1.4,1.4,1.4,2.2287078,0.26151332,1.4177449,-0.14440471
1.41,1.41,1.41,1.41,2.2032802,0.25679713,1.4137375,-0.15581383
1.42,1.42,1.42,1.42,2.2154098,0.23809984,1.4401162,-0.18835773
1.43,1.43,1.43,1.43,2.232994,0.24890217,1.4438508,-0.13054912
1.44,1.44,1.44,1.44,2.1560645,0.2413686,1.3874506,-0.13549837
1.45,1.45,1.45,1.45,2.182837,0.2246665,1.4188877,-0.13483326
1.46,1.46,1.46,1.46,2.2111776,0.22839871,1.386228,-0.16919191
1.47,1.47,1.47,1.47,2.2318196,0.27075973,1.4429138,-0.13069925
1.48,1.48,1.48,1.48,2.1801574,0.27250102,1.4111823,-0.13373569
1.49,1.49,1.49,1.49,2.1608455,0.25919878,1.3805907,-0.09851693
1.5,1.5,1.5,1.5,2.1962028,0.25637627,1.3941063,-0.16762829
1.51,1.51,1.51,1.51,2.2050216,0.24547955,1.4161557,-0.11099134
1.52,1.52,1.52,1.52,2.1865072,0.23991135,1.4001286,-0.08614756
1.53,1.53,1.53,1.53,2.1889496,0.24233866,1.3691859,-0.09636703
1.54,1.54,1.54,1.54,2.200189,0.23704907,1.430126,-0.1465203
1.55,1.55,1.55,1.55,2.1673443,0.24456677,1.3928552,-0.07610308
1.56,1.56,1.56,1.56,2.1633792,0.24411401,1.418544,-0.156109
1.57,1.57,1.57,1.57,2.144751,0.2571441,1.4095291,-0.11250194
1.58,1.58,1.58,1.58,2.1088705,0.27198964,1.4244734,-0.15918076
1.59,1.59,1.59,1.59,2.0960653,0.27917546,1.4420525,-0.15736198
1.6,1.6,1.6,1.6,2.1048212,0.28873342,1.4398682,-0.09188785
1.61,1.61,1.61,1.61,2.108038,0.25884685,1.44888,-0.1606263
1.62,1.62,1.62,1.62,2.0807083,0.2771045,1.4857677,-0.15113884
1.63,1.63,1.63,1.63,2.0537057,0.2822343,1.4493735,-0.06543554
1.64,1.64,1.64,1.64,2.0578241,0.28059775,1.4670871,-0.12803057
1.65,1.65,1.65,1.65,2.0306497,0.2832384,1.4897292,-0.11034033
1.66,1.66,1.66,1.66,2.003583,0.29284504,1.4953796,-0.09739622
1.67,1.67,1.67,1.67,1.928633,0.29895037,1.5120097,-0.14435962
1.68,1.68,1.68,1.68,1.9299904,0.31555012,1.4858042,-0.07157563
1.69,1.69,1.69,1.69,1.8540409,0.31853867,1.5200217,-0.08929993
1.7,1.7,1.7,1.7,1.8228356,0.30499771,1.5301034,-0.0013414175
1.71,1.71,1.71,1.71,1.8317375,0.29866928,1.5561144,-0.03496292
1.72,1.72,1.72,1.72,1.8358927,0.29058674,1.5079114,-0.02336757
1.73,1.73,1.73,1.73,1.8242791,0.28765568,1.5425532,-0.0181057
1.74,1.74,1.74,1.74,1.8506248,0.29776904,1.5021718,-0.06472667
1.75,1.75,1.75,1.75,1.8476448,0.29296863,1.4949816,-0.08311383
1.76,1.76,1.76,1.76,1.823556,0.3023942,1.5343167,-0.14026228
1.77,1.77,1.77,1.77,1.8350804,0.27711052,1.5014178,-0.00959517
1.78,1.78,1.78,1.78,1.8425004,0.29885092,1.4962716,-0.06072543
1.79,1.79,1.79,1.79,1.8903332,0.2821252,1.5218801,-0.09877314
1.8,1.8,1.8,1.8,1.9211111,0.28662083,1.5439068,-0.0794834
1.81,1.81,1.81,1.81,1.9639523,0.30311555,1.5102147,-0.13552786
1.82,1.82,1.82,1.82,1.9575573,0.28546804,1.4508357,-0.08844142
1.83,1.83,1.83,1.83,1.978009,0.28752258,1.4509537,-0.07960244
1.84,1.84,1.84,1.84,1.9642456,0.2801057,1.4192237,-0.13461314
1.85,1.85,1.85,1.85,2.0435355,0.2683019,1.4021466,-0.09922818
1.86,1.86,1.86,1.86,2.0519564,0.2469606,1.4082077,-0.06755544
1.87,1.87,1.87,1.87,2.1060119,0.24226832,1.3558834,-0.09663852
1.88,1.88,1.88,1.88,2.1736126,0.2548662,1.3571175,-0.12705109
1.89,1.89,1.89,1.89,2.1631541,0.21940966,1.3242233,-0.13884056
1.9,1.9,1.9,1.9,2.2429428,0.23355749,1.3262167,-0.16363886
1.91,1.91,1.91,1.91,2.2710803,0.19889356,1.3277913,-0.18484476
1.92,1.92,1.92,1.92,2.361694,0.16517042,1.3231089,-0.21062152
1.93,1.93,1.93,1.93,2.309694,0.16233817,1.2359049,-0.14062007
1.94,1.94,1.94,1.94,2.3142333,0.15818454,1.2212628,-0.16135862
1.95,1.95,1.95,1.95,2.3211913,0.15462475,1.2538025,-0.20867734
1.96,1.96,1.96,1.96,2.300078,0.15102091,1.185853,-0.1500117
1.97,1.97,1.97,1.97,2.321757,0.1434236,1.1654155,-0.06420915
1.98,1.98,1.98,1.98,2.3354356,0.12105636,1.198651,-0.15202847
1.99,1.99,1.99,1.99,2.3203843,0.12090762,1.1758708,-0.13339648
2.0,2.0,2.0,2.0,2.350798,0.12343661,1.1922766,-0.13022791
2.01,2.01,2.01,2.01,2.3590052,0.1344822,1.1762445,-0.11534353
2.02,2.02,2.02,2.02,2.3658576,0.13848984,1.2180513,-0.09403609
2.03,2.03,2.03,2.03,2.3138683,0.16352162,1.2345289,-0.15302381
2.04,2.04,2.04,2.04,2.2897456,0.17666134,1.2891248,-0.06709822
2.05,2.05,2.05,2.05,2.1834505,0.18525662,1.2347956,-0.09127546
2.06,2.06,2.06,2.06,2.1691215,0.19936983,1.3010174,-0.09129817
2.07,2.07,2.07,2.07,2.0978734,0.2252574,1.3547996,-0.07821494
2.08,2.08,2.08,2.08,2.0545678,0.24776809,1.3703226,-0.04372215
2.09,2.09,2.09,2.09,2.0298285,0.2764377,1.4227477,-0.06357329
2.1,2.1,2.1,2.1,2.0218375,0.26962876,1.4459498,-0.11976881
2.11,2.11,2.11,2.11,1.955246,0.27764767,1.4398724,-0.1691359
2.12,2.12,2.12,2.12,1.9490982,0.2634525,1.4696543,-0.11470155
2.13,2.13,2.13,2.13,1.8998171,0.28262624,1.4482131,-0.04383913
2.14,2.14,2.14,2.14,1.8851559,0.2766177,1.4450818,-0.11464457
2.15,2.15,2.15,2.15,1.9285167,0.2472291,1.4482226,-0.09049512
2.16,2.16,2.16,2.16,1.9170532,0.2711193,1.4559642,-0.07196792
2.17,2.17,2.17,2.17,1.871385,0.2768769,1.468187,-0.11711609
2.18,2.18,2.18,2.18,1.879329,0.28462476,1.4869387,-0.10413571
2.19,2.19,2.19,2.19,1.8567972,0.28199935,1.4791653,-0.09823473
2.2,2.2,2.2,2.2,1.8221251,0.28961143,1.5271122,-0.04883713
2.21,2.21,2.21,2.21,1.8151264,0.29325908,1.5346928,-0.10368831
2.22,2.22,2.22,2.22,1.7371137,0.29929203,1.5060565,-0.03818894
2.23,2.23,2.23,2.23,1.7886728,0.27926898,1.519294,-0.086185
2.24,2.24,2.24,2.24,1.7885323,0.28848523,1.5071639,-0.03330839
2.25,2.25,2.25,2.25,1.7707838,0.29250425,1.512812,-0.13714007
2.26,2.26,2.26,2.26,1.7450737,0.28865376,1.4878764,-0.07119275
2.27,2.27,2.27,2.27,1.802578,0.27544576,1.5031775,-0.05360475
2.28,2.28,2.28,2.28,1.7596945,0.27571204,1.4877898,-0.03018873
2.29,2.29,2.29,2.29,1.7233598,0.26978692,1.5082126,-0.118942
2.3,2.3,2.3,2.3,1.6759058,0.2930013,1.5199028,-0.01156788
2.31,2.31,2.31,2.31,1.5668578,0.28665692,1.5026052,0.00753807
2.32,2.32,2.32,2.32,1.5404891,0.28650987,1.4949337,0.0525243
2.33,2.33,2.33,2.33,1.5468358,0.2830909,1.5409852,-0.02301686
2.34,2.34,2.34,2.34,1.5229403,0.27181748,1.5379157,0.03222572
2.35,2.35,2.35,2.35,1.4985206,0.27181643,1.5249789,0.01702484
2.36,2.36,2.36,2.36,1.487421,0.279996,1.5215371,0.02351775
2.37,2.37,2.37,2.37,1.5061362,0.27402157,1.5155917,0.03714831
2.38,2.38,2.38,2.38,1.4945308,0.268959,1.478383,0.02217945
2.39,2.39,2.39,2.39,1.4335858,0.26214093,1.540128,0.01442595
2.4,2.4,2.4,2.4,1.4278208,0.25566986,1.5188812,0.00887928
2.41,2.41,2.41,2.41,1.4112955,0.26306826,1.5385001,0.02695649
2.42,2.42,2.42,2.42,1.3936131,0.2636194,1.5436926,0.01860747
2.43,2.43,2.43,2.43,1.3048096,0.25595528,1.5157471,0.05404731
2.44,2.44,2.44,2.44,1.2827853,0.2418422,1.529157,0.06091988
2.45,2.45,2.45,2.45,1.2333548,0.23326492,1.5238961,0.0540011
2.46,2.46,2.46,2.46,1.2615161,0.24986438,1.5451663,0.02069978
2.47,2.47,2.47,2.47,1.2311954,0.23487625,1.5289462,0.0530745
2.48,2.48,2.48,2.48,1.1722438,0.2316024,1.5188825,0.04986753
2.49,2.49,2.49,2.49,1.1768973,0.22232898,1.5203203,0.07452461
2.5,2.5,2.5,2.5,1.1227462,0.22261217,1.5176504,0.08277459
2.51,2.51,2.51,2.51,1.1361592,0.22111122,1.5145496,0.04801214
2.52,2.52,2.52,2.52,1.1355596,0.23793688,1.5209855,0.0500298
2.53,2.53,2.53,2.53,1.1285819,0.23414215,1.5016131,0.0500298
2.54,2.54,2.54,2.54,1.1200242,0.23805773,1.5326602,0.06529185
2.55,2.55,2.55,2.55,1.0868593,0.23027873,1.4914379,0.0500298
2.56,2.56,2.56,2.56,1.079044,0.22449437,1.4866725,0.0500298
2.57,2.57,2.57,2.57,1.0660633,0.22881481,1.501973,0.0500298
2.58,2.58,2.58,2.58,1.064366,0.21786729,1.4741691,0.0500298
2.59,2.59,2.59,2.59,1.0423057,0.21297336,1.4415568,0.0500298
2.6,2.6,2.6,2.6,1.0394185,0.21060634,1.437419,0.04456353
2.61,2.61,2.61,2.61,1.0111289,0.21311852,1.4228202,0.0500298
2.62,2.62,2.62,2.62,1.0311128,0.21432717,1.5043247,0.05088617
2.63,2.63,2.63,2.63,1.0170143,0.21957989,1.494808,0.04842095
2.64,2.64,2.64,2.64,1.0288364,0.20612267,1.476027,0.0500298
2.65,2.65,2.65,2.65,1.037764,0.22515103,1.4913186,0.0500298
2.66,2.66,2.66,2.66,1.0531622,0.23177342,1.512904,0.0500298
2.67,2.67,2.67,2.67,1.058162,0.22926891,1.4762051,0.0500298
2.68,2.68,2.68,2.68,1.0483361,0.23329678,1.479015,0.0500298
2.69,2.69,2.69,2.69,1.084926,0.22040737,1.4732293,0.0500298
2.7,2.7,2.7,2.7,1.094309,0.21796496,1.4816605,0.0500298
2.71,2.71,2.71,2.71,1.0711987,0.22895758,1.4589025,0.04979071
2.72,2.72,2.72,2.72,1.0753286,0.21131012,1.4823006,0.043294
2.73,2.73,2.73,2.73,1.1030481,0.17543525,1.4457395,0.0500298
2.74,2.74,2.74,2.74,1.1359339,0.11820972,1.381623,0.0500298
2.75,2.75,2.75,2.75,1.1251267,0.08926801,1.3044245,0.0500298
2.76,2.76,2.76,2.76,1.1211913,0.10850199,1.3365002,0.0500298
2.77,2.77,2.77,2.77,1.1119776,0.0845048,1.2893027,0.0500298
2.78,2.78,2.78,2.78,1.1210566,0.09755503,1.2986555,0.0500298
2.79,2.79,2.79,2.79,1.1237755,0.08718767,1.2952127,0.0500298
2.8,2.8,2.8,2.8,1.1152341,0.08124113,1.2626977,0.0500298
2.81,2.81,2.81,2.81,1.111086,0.08010817,1.2518773,0.0500298
2.82,2.82,2.82,2.82,1.1128138,0.07593869,1.2734855,0.0500298
2.83,2.83,2.83,2.83,1.1085731,0.07000605,1.2237664,0.0500298
2.84,2.84,2.84,2.84,1.1093522,0.06682153,1.26374,0.0500298
2.85,2.85,2.85,2.85,1.0980695,0.08798079,1.282057,0.0500298
2.86,2.86,2.86,2.86,1.1115862,0.10575324,1.2949955,0.0500298
2.87,2.87,2.87,2.87,1.1114492,0.06968529,1.229712,0.0500298
2.88,2.88,2.88,2.88,1.1062806,0.08065816,1.2607411,0.0500298
2.89,2.89,2.89,2.89,1.1138728,0.0825819,1.2454939,0.0500298
2.9,2.9,2.9,2.9,1.1297262,0.09159027,1.3078992,0.0500298
2.91,2.91,2.91,2.91,1.1248125,0.09229966,1.2813052,0.0500298
2.92,2.92,2.92,2.92,1.1170987,0.08940528,1.2503544,0.0500298
2.93,2.93,2.93,2.93,1.120009,0.09421665,1.2976942,0.0500298
2.94,2.94,2.94,2.94,1.1121379,0.08904009,1.2606403,0.0500298
2.95,2.95,2.95,2.95,1.1232997,0.09269322,1.2918605,0.0500298
2.96,2.96,2.96,2.96,1.1170268,0.09384349,1.2774411,0.0500298
2.97,2.97,2.97,2.97,1.1154547,0.09807856,1.254683,0.0500298
2.98,2.98,2.98,2.98,1.1294141,0.1012926,1.2914579,0.0500298
2.99,2.99,2.99,2.99,1.1229999,0.1008774,1.2793214,0.0500298
3.0,3.0,3.0,3.0,1.1326795,0.10831021,1.2893307,0.0500298
3.01,3.01,3.01,3.01,1.1467383,0.10781839,1.3493631,0.0500298
3.02,3.02,3.02,3.02,1.1350127,0.10133886,1.3056465,0.0500298
3.03,3.03,3.03,3.03,1.1324711,0.10188701,1.3044748,0.0500298
3.04,3.04,3.04,3.04,1.1325616,0.10382687,1.2935575,0.0500298
3.05,3.05,3.05,3.05,1.1246817,0.10144667,1.27156,0.0500298
3.06,3.06,3.06,3.06,1.1295077,0.10379615,1.296838,0.0500298
3.07,3.07,3.07,3.07,1.1310896,0.10532947,1.272263,0.0500298
3.08,3.08,3.08,3.08,1.1268833,0.11276649,1.2688643,0.0500298
3.09,3.09,3.09,3.09,1.1221952,0.12393081,1.2936902,0.0500298
3.1,3.1,3.1,3.1,1.1123652,0.10541705,1.246762,0.0500298
3.11,3.11,3.11,3.11,1.1148047,0.10678711,1.2555288,0.0500298
3.12,3.12,3.12,3.12,1.09947,0.10144709,1.2236582,0.0500298
3.13,3.13,3.13,3.13,1.1080576,0.10186344,1.232197,0.0500298
3.14,3.14,3.14,3.14,1.1144989,0.11313353,1.262947,0.0500298
3.15,3.15,3.15,3.15,1.1010834,0.11154511,1.2594917,0.0500298
3.16,3.16,3.16,3.16,1.0958412,0.10352568,1.21906,0.0500298
3.17,3.17,3.17,3.17,1.109562,0.11794621,1.2688113,0.0500298
3.18,3.18,3.18,3.18,1.0981584,0.10678382,1.2437435,0.0500298
3.19,3.19,3.19,3.19,1.1104434,0.09418248,1.2397041,0.0500298
3.2,3.2,3.2,3.2,1.1014459,0.09236307,1.2324275,0.0500298
3.21,3.21,3.21,3.21,1.0911292,0.09171233,1.2431719,0.0500298
3.22,3.22,3.22,3.22,1.0850135,0.08842567,1.2339207,0.0500298
3.23,3.23,3.23,3.23,1.0732561,0.06632152,1.2147045,0.0500298
3.24,3.24,3.24,3.24,1.0617692,0.06403941,1.1928029,0.0500298
3.25,3.25,3.25,3.25,1.0599929,0.07179707,1.2423445,0.0500298
3.26,3.26,3.26,3.26,1.0526673,0.07845299,1.2260736,0.0500298
3.27,3.27,3.27,3.27,1.0396199,0.09161361,1.241193,0.0500298
3.28,3.28,3.28,3.28,1.0677507,0.10148381,1.2661726,0.0500298
3.29,3.29,3.29,3.29,1.0858548,0.13500145,1.3231003,0.04525743
3.3,3.3,3.3,3.3,1.1123022,0.15196446,1.3396744,0.0500298
3.31,3.31,3.31,3.31,1.148401,0.14406721,1.3488997,0.04924517
3.32,3.32,3.32,3.32,1.1659105,0.18363404,1.410485,0.0500298
3.33,3.33,3.33,3.33,1.2320385,0.19901568,1.4216293,0.04916943
3.34,3.34,3.34,3.34,1.2607536,0.22254272,1.4528078,0.05390693
3.35,3.35,3.35,3.35,1.2809293,0.23163584,1.4871327,0.05188185
3.36,3.36,3.36,3.36,1.2913878,0.25142172,1.4555018,0.0500298
3.37,3.37,3.37,3.37,1.2930381,0.24961944,1.4722972,0.0421164
3.38,3.38,3.38,3.38,1.3021774,0.23453358,1.4808955,0.01955762
3.39,3.39,3.39,3.39,1.3049395,0.22674362,1.4598405,0.04669543
3.4,3.4,3.4,3.4,1.2852155,0.20366812,1.4407,0.04684259
3.41,3.41,3.41,3.41,1.2831384,0.1819619,1.4180169,0.06049573
3.42,3.42,3.42,3.42,1.222713,0.15216663,1.3701754,0.0550427
3.43,3.43,3.43,3.43,1.2112775,0.14119196,1.3601213,0.05314646
3.44,3.44,3.44,3.44,1.167278,0.13152042,1.3360956,0.04152643
3.45,3.45,3.45,3.45,1.1334031,0.10107632,1.2866298,0.0500298
3.46,3.46,3.46,3.46,1.1076514,0.08887741,1.299093,0.0500298
3.47,3.47,3.47,3.47,1.1234698,0.06659283,1.2751338,0.0500298
3.48,3.48,3.48,3.48,1.1143987,0.06739818,1.253392,0.0500298
3.49,3.49,3.49,3.49,1.1158149,0.07649508,1.2516236,0.0500298
3.5,3.5,3.5,3.5,1.1211406,0.09252746,1.2677901,0.0500298
3.51,3.51,3.51,3.51,1.1198496,0.09956725,1.255628,0.0500298
3.52,3.52,3.52,3.52,1.1227828,0.11380032,1.3040593,0.0500298
3.53,3.53,3.53,3.53,1.1228597,0.13081494,1.3065898,0.0500298
3.54,3.54,3.54,3.54,1.1152074,0.11317047,1.2673839,0.0500298
3.55,3.55,3.55,3.55,1.1424521,0.13006152,1.3017385,0.0500298
3.56,3.56,3.56,3.56,1.1217095,0.11630684,1.2736659,0.0500298
3.57,3.57,3.57,3.57,1.1211398,0.10371272,1.2578808,0.0500298
3.58,3.58,3.58,3.58,1.1178503,0.10317993,1.2278159,0.0500298
3.59,3.59,3.59,3.59,1.1172674,0.08170068,1.2495381,0.0500298
3.6,3.6,3.6,3.6,1.0989869,0.07635254,1.2157596,0.0500298
3.61,3.61,3.61,3.61,1.1131771,0.09471579,1.2544199,0.0500298
3.62,3.62,3.62,3.62,1.0949855,0.08603676,1.2302718,0.0500298
3.63,3.63,3.63,3.63,1.0923754,0.06514879,1.2141182,0.0500298
3.64,3.64,3.64,3.64,1.0827146,0.07833949,1.210919,0.0500298
3.65,3.65,3.65,3.65,1.0788853,0.07647195,1.2136468,0.0500298
3.66,3.66,3.66,3.66,1.0803341,0.07610756,1.2056139,0.0500298
3.67,3.67,3.67,3.67,1.0742986,0.04581758,1.1790135,0.0500298
3.68,3.68,3.68,3.68,1.0719073,0.05754169,1.1856562,0.0500298
3.69,3.69,3.69,3.69,1.0753554,0.04704412,1.1697173,0.0500298
3.7,3.7,3.7,3.7,1.0710922,0.04921564,1.1856583,0.0500298
3.71,3.71,3.71,3.71,1.065202,0.04065852,1.1816497,0.0500298
3.72,3.72,3.72,3.72,1.0596907,0.03793703,1.1521151,0.0500298
3.73,3.73,3.73,3.73,1.0602669,0.04994384,1.1511179,0.0500298
3.74,3.74,3.74,3.74,1.0506299,0.04771396,1.1386951,0.0500298
3.75,3.75,3.75,3.75,1.0624176,0.04723166,1.1392896,0.0500298
3.76,3.76,3.76,3.76,1.0442736,0.05156021,1.1190261,0.0500298
3.77,3.77,3.77,3.77,1.0517366,0.04773374,1.119024,0.0500298
3.78,3.78,3.78,3.78,1.0614382,0.0474473,1.1593204,0.0500298
3.79,3.79,3.79,3.79,1.0727662,0.03620432,1.1581261,0.0500298
3.8,3.8,3.8,3.8,1.0785776,0.04439597,1.1749238,0.0500298
3.81,3.81,3.81,3.81,1.0980718,0.02981236,1.180965,0.0500298
3.82,3.82,3.82,3.82,1.1117858,0.03310849,1.196532,0.0500298
3.83,3.83,3.83,3.83,1.0999305,0.03106043,1.1755791,0.0500298
3.84,3.84,3.84,3.84,1.1068375,0.03286495,1.1826835,0.0500298
3.85,3.85,3.85,3.85,1.0891311,0.02918862,1.1563079,0.0500298
3.86,3.86,3.86,3.86,1.0933459,0.03613742,1.1731606,0.0500298
3.87,3.87,3.87,3.87,1.0704266,0.04272185,1.1592071,0.0500298
3.88,3.88,3.88,3.88,1.0907822,0.08410741,1.2407944,0.0500298
3.89,3.89,3.89,3.89,1.0785129,0.08416176,1.187657,0.0500298
3.9,3.9,3.9,3.9,1.1050357,0.08986783,1.2427557,0.0500298
3.91,3.91,3.91,3.91,1.091902,0.08960499,1.2596682,0.0500298
3.92,3.92,3.92,3.92,1.0948675,0.08908363,1.2223582,0.0500298
3.93,3.93,3.93,3.93,1.1069207,0.09675856,1.269835,0.0500298
3.94,3.94,3.94,3.94,1.0970215,0.08711227,1.2119155,0.0500298
3.95,3.95,3.95,3.95,1.0921056,0.09966086,1.2435946,0.0500298
3.96,3.96,3.96,3.96,1.1132677,0.10078868,1.2670972,0.0500298
3.97,3.97,3.97,3.97,1.1073353,0.10028706,1.2570611,0.0500298
3.98,3.98,3.98,3.98,1.0925263,0.10222082,1.2523086,0.0500298
3.99,3.99,3.99,3.99,1.0930578,0.09689168,1.2354897,0.0500298
4.0,4.0,4.0,4.0,1.0984787,0.10619186,1.2891675,0.0500298
4.01,4.01,4.01,4.01,1.1082551,0.10448058,1.2721133,0.0500298
4.02,4.02,4.02,4.02,1.109146,0.10523925,1.2544209,0.0500298
4.03,4.03,4.03,4.03,1.0871363,0.10588763,1.2656548,0.0500298
4.04,4.04,4.04,4.04,1.0924675,0.11473696,1.2679664,0.0500298
4.05,4.05,4.05,4.05,1.0800186,0.10341235,1.2281817,0.0500298
4.06,4.06,4.06,4.06,1.0924737,0.10308506,1.2711744,0.0500298
4.07,4.07,4.07,4.07,1.0540755,0.16646601,1.3617303,0.0500298
4.08,4.08,4.08,4.08,1.0277926,0.17605487,1.356196,0.0500298
4.09,4.09,4.09,4.09,1.0586696,0.15927023,1.3944688,0.0500298
4.1,4.1,4.1,4.1,1.0725396,0.13802415,1.3509736,0.04290337
4.11,4.11,4.11,4.11,1.0693674,0.15040073,1.3342596,0.04539361
4.12,4.12,4.12,4.12,1.0612241,0.15013042,1.3483838,0.0500298
4.13,4.13,4.13,4.13,1.0480607,0.1376257,1.3262293,0.0500298
4.14,4.14,4.14,4.14,1.0437946,0.13998255,1.2878578,0.0500298
4.15,4.15,4.15,4.15,1.0459062,0.1383075,1.3219368,0.0500298
4.16,4.16,4.16,4.16,1.0354068,0.14204878,1.2978184,0.0500298
4.17,4.17,4.17,4.17,1.0445057,0.14188369,1.3372623,0.04903815
4.18,4.18,4.18,4.18,1.0299028,0.14369039,1.2863373,0.0500298
4.19,4.19,4.19,4.19,1.0235949,0.14576125,1.2910719,0.0500298
4.2,4.2,4.2,4.2,1.0484831,0.150099,1.2735298,0.0500298
4.21,4.21,4.21,4.21,1.0260382,0.16373177,1.286633,0.0500298
4.22,4.22,4.22,4.22,1.0291789,0.1690475,1.2712004,0.0500298
4.23,4.23,4.23,4.23,1.052376,0.1583586,1.2937311,0.0500298
4.24,4.24,4.24,4.24,1.0762894,0.15775701,1.3076317,0.0500298
4.25,4.25,4.25,4.25,1.0649995,0.1476455,1.3024694,0.0500298
4.26,4.26,4.26,4.26,1.0723213,0.16821551,1.3216152,0.0500298
4.27,4.27,4.27,4.27,1.072047,0.16384633,1.3183447,0.0448565
4.28,4.28,4.28,4.28,1.0758011,0.15095493,1.3100276,0.0500298
4.29,4.29,4.29,4.29,1.0766189,0.16088165,1.3071375,0.0500298
4.3,4.3,4.3,4.3,1.0612576,0.15647669,1.2663372,0.0500298
4.31,4.31,4.31,4.31,1.0521294,0.1515317,1.2657161,0.0500298
4.32,4.32,4.32,4.32,1.0766569,0.14879283,1.2900279,0.0500298
4.33,4.33,4.33,4.33,1.075621,0.15932414,1.3213909,0.0500298
4.34,4.34,4.34,4.34,1.1016804,0.14968084,1.2849989,0.0500298
4.35,4.35,4.35,4.35,1.0847285,0.13427441,1.2851757,0.0500298
4.36,4.36,4.36,4.36,1.0742961,0.12131355,1.2633442,0.0500298
4.37,4.37,4.37,4.37,1.0811386,0.12059357,1.3029001,0.0500298
4.38,4.38,4.38,4.38,1.0997498,0.12792353,1.2839197,0.0500298
4.39,4.39,4.39,4.39,1.1033511,0.12098155,1.2935067,0.0500298
4.4,4.4,4.4,4.4,1.0689342,0.12439655,1.2741352,0.0500298
4.41,4.41,4.41,4.41,1.0762007,0.11630267,1.2674601,0.04625026
4.42,4.42,4.42,4.42,1.0663358,0.12175306,1.2865374,0.0500298
4.43,4.43,4.43,4.43,1.0873406,0.12494272,1.3313173,0.0500298
4.44,4.44,4.44,4.44,1.0747998,0.10290984,1.2777791,0.0500298
4.45,4.45,4.45,4.45,1.0925814,0.12457882,1.3060503,0.0500298
4.46,4.46,4.46,4.46,1.0694318,0.11445073,1.2928264,0.0500298
4.47,4.47,4.47,4.47,1.0837055,0.11619787,1.30894,0.0500298
4.48,4.48,4.48,4.48,1.0561073,0.11086073,1.2582842,0.0500298
4.49,4.49,4.49,4.49,1.0685424,0.11604681,1.3067292,0.0500298
4.5,4.5,4.5,4.5,1.0635399,0.08201995,1.256243,0.0500298
4.51,4.51,4.51,4.51,1.0672004,0.10063849,1.282121,0.0500298
4.52,4.52,4.52,4.52,1.0909454,0.10381754,1.2744567,0.0500298
4.53,4.53,4.53,4.53,1.0701969,0.08892022,1.2706013,0.0500298
4.54,4.54,4.54,4.54,1.0733666,0.095452,1.27286,0.0500298
4.55,4.55,4.55,4.55,1.0724909,0.09040885,1.2730634,0.0500298
4.56,4.56,4.56,4.56,1.0836086,0.09403621,1.2607963,0.0500298
4.57,4.57,4.57,4.57,1.0734919,0.09079141,1.2505022,0.0500298
4.58,4.58,4.58,4.58,1.0827298,0.10111707,1.2785326,0.0500298
4.59,4.59,4.59,4.59,1.0789583,0.10020649,1.298604,0.0500298
4.6,4.6,4.6,4.6,1.0834795,0.10862883,1.2875265,0.0500298
4.61,4.61,4.61,4.61,1.0902321,0.09698879,1.2748357,0.0500298
4.62,4.62,4.62,4.62,1.0707362,0.10895266,1.281258,0.0500298
4.63,4.63,4.63,4.63,1.0895325,0.1088288,1.289006,0.0500298
4.64,4.64,4.64,4.64,1.0802157,0.10638257,1.2847062,0.0500298
4.65,4.65,4.65,4.65,1.084532,0.10284104,1.289885,0.0500298
4.66,4.66,4.66,4.66,1.0792935,0.10022048,1.2933608,0.0500298
4.67,4.67,4.67,4.67,1.0782144,0.1004971,1.2895706,0.0500298
4.68,4.68,4.68,4.68,1.0850399,0.09154683,1.2757518,0.0500298
4.69,4.69,4.69,4.69,1.0863934,0.10659667,1.2941313,0.0500298
4.7,4.7,4.7,4.7,1.0696608,0.09374066,1.253944,0.0500298
4.71,4.71,4.71,4.71,1.077136,0.09842347,1.2675424,0.0500298
4.72,4.72,4.72,4.72,1.0753715,0.1010014,1.2882565,0.0500298
4.73,4.73,4.73,4.73,1.0819414,0.10005969,1.2828742,0.0500298
4.74,4.74,4.74,4.74,1.082153,0.10476372,1.2715654,0.0500298
4.75,4.75,4.75,4.75,1.08275,0.10568488,1.2900089,0.0500298
4.76,4.76,4.76,4.76,1.101137,0.11983702,1.311972,0.0500298
4.77,4.77,4.77,4.77,1.1036739,0.12356271,1.3310503,0.0500298
4.78,4.78,4.78,4.78,1.0997667,0.10371904,1.3234928,0.0500298
4.79,4.79,4.79,4.79,1.0966454,0.11410035,1.3330204,0.0500298
4.8,4.8,4.8,4.8,1.1026844,0.11033163,1.3355734,0.0500298
4.81,4.81,4.81,4.81,1.1289649,0.12078859,1.3461707,0.05066314
4.82,4.82,4.82,4.82,1.1073028,0.11886301,1.3509955,0.05579903
4.83,4.83,4.83,4.83,1.1365902,0.0950239,1.3101243,0.0500298
4.84,4.84,4.84,4.84,1.139646,0.09602617,1.311372,0.0500298
4.85,4.85,4.85,4.85,1.1661425,0.07073498,1.2831372,0.0500298
4.86,4.86,4.86,4.86,1.1352122,0.05993588,1.2394745,0.0500298
4.87,4.87,4.87,4.87,1.1245869,0.05956653,1.2589834,0.0500298
4.88,4.88,4.88,4.88,1.1367416,0.04848975,1.2919841,0.04812799
4.89,4.89,4.89,4.89,1.1200062,0.0516912,1.2281169,0.0500298
4.9,4.9,4.9,4.9,1.1221207,0.04738022,1.2263054,0.0500298
4.91,4.91,4.91,4.91,1.129361,0.05011122,1.2895545,0.05381722
4.92,4.92,4.92,4.92,1.1016362,0.05788906,1.246165,0.0500298
4.93,4.93,4.93,4.93,1.12186,0.05758999,1.2781616,0.05495792
4.94,4.94,4.94,4.94,1.1490492,0.05655751,1.3176241,0.04417291
4.95,4.95,4.95,4.95,1.1354555,0.07692344,1.3038342,0.05120167
4.96,4.96,4.96,4.96,1.1581143,0.08721093,1.3506182,0.07638783
4.97,4.97,4.97,4.97,1.145827,0.07820012,1.3114555,0.0500298
4.98,4.98,4.98,4.98,1.1489129,0.08208332,1.2897193,0.0500298
4.99,4.99,4.99,4.99,1.1196799,0.07918064,1.2905989,0.0500298
5.0,5.0,5.0,5.0,1.1316262,0.10139189,1.3358462,0.04900689
5.01,5.01,5.01,5.01,1.1163824,0.09845255,1.3048866,0.0575541
5.02,5.02,5.02,5.02,1.1467819,0.09132452,1.3111529,0.03015924
5.03,5.03,5.03,5.03,1.1542536,0.10410377,1.3308588,0.05570389
5.04,5.04,5.04,5.04,1.1041728,0.08638127,1.2821826,0.03084283
5.05,5.05,5.05,5.05,1.1580523,0.09026542,1.3474745,0.03854737
5.06,5.06,5.06,5.06,1.106114,0.08389825,1.2914581,0.0500298
5.07,5.07,5.07,5.07,1.1253852,0.07865244,1.3117473,0.04886041
5.08,5.08,5.08,5.08,1.1307534,0.08168547,1.3057148,0.0500298
5.09,5.09,5.09,5.09,1.1169133,0.07995639,1.2705687,0.04690728
5.1,5.1,5.1,5.1,1.1192713,0.09298366,1.3224077,0.04793267
5.11,5.11,5.11,5.11,1.1078147,0.11705158,1.332069,0.0500298
5.12,5.12,5.12,5.12,1.1190937,0.12080826,1.3049786,0.0500298
5.13,5.13,5.13,5.13,1.1195238,0.13303599,1.31442,0.0500298
5.14,5.14,5.14,5.14,1.101682,0.11924498,1.2717811,0.0500298
5.15,5.15,5.15,5.15,1.0874956,0.11644051,1.290893,0.0500298
5.16,5.16,5.16,5.16,1.0967486,0.11229186,1.2694447,0.0500298
5.17,5.17,5.17,5.17,1.0991648,0.10432466,1.2792907,0.0500298
5.18,5.18,5.18,5.18,1.1353449,0.09950998,1.2823943,0.05142133
5.19,5.19,5.19,5.19,1.1486646,0.10947682,1.2791796,0.0500298
5.2,5.2,5.2,5.2,1.1485536,0.10875957,1.2814343,0.0500298
5.21,5.21,5.21,5.21,1.1290563,0.12489325,1.2382233,0.0500298
5.22,5.22,5.22,5.22,1.1335007,0.13683785,1.2667797,0.0500298
5.23,5.23,5.23,5.23,1.1163067,0.1358391,1.2490975,0.0500298
5.24,5.24,5.24,5.24,1.12344,0.13716464,1.2886016,0.0500298
5.25,5.25,5.25,5.25,1.1236961,0.11920224,1.275441,0.0500298
5.26,5.26,5.26,5.26,1.1255494,0.12773606,1.2813473,0.0500298
5.27,5.27,5.27,5.27,1.0907347,0.10722828,1.2399366,0.0500298
5.28,5.28,5.28,5.28,1.0998409,0.11309151,1.2868532,0.0500298
5.29,5.29,5.29,5.29,1.0924158,0.10640892,1.272475,0.0500298
5.3,5.3,5.3,5.3,1.0931509,0.11109628,1.283776,0.0500298
5.31,5.31,5.31,5.31,1.0898832,0.12551455,1.3030865,0.0500298
5.32,5.32,5.32,5.32,1.0990674,0.14149871,1.3184226,0.0500298
5.33,5.33,5.33,5.33,1.1154491,0.15673482,1.3972292,0.0500298
5.34,5.34,5.34,5.34,1.1031822,0.16511312,1.3756926,0.05733833
5.35,5.35,5.35,5.35,1.1375829,0.20388901,1.4802939,0.0500298
5.36,5.36,5.36,5.36,1.1355183,0.21441153,1.4786074,0.0500298
5.37,5.37,5.37,5.37,1.1186553,0.1959019,1.4545455,0.06204455
5.38,5.38,5.38,5.38,1.1092907,0.21753745,1.4750339,0.0500298
5.39,5.39,5.39,5.39,1.0859385,0.22360007,1.5049065,0.0500298
5.4,5.4,5.4,5.4,1.0959494,0.24393113,1.5151591,0.0500298
5.41,5.41,5.41,5.41,1.0936539,0.23323396,1.5241811,0.04929986
5.42,5.42,5.42,5.42,1.0593495,0.23825908,1.5169387,0.0500298
5.43,5.43,5.43,5.43,1.0355304,0.23808172,1.5413831,0.0500298
5.44,5.44,5.44,5.44,1.0192157,0.2398518,1.5092388,0.0500298
5.45,5.45,5.45,5.45,1.0390046,0.24522519,1.4826026,0.0500298
5.46,5.46,5.46,5.46,1.0596794,0.254798,1.5361723,0.0500298
5.47,5.47,5.47,5.47,1.0685256,0.24268611,1.5004206,0.05070825
5.48,5.48,5.48,5.48,1.0686479,0.24246554,1.4747912,0.0500298
5.49,5.49,5.49,5.49,1.0761966,0.22143316,1.4630611,0.0500298
5.5,5.5,5.5,5.5,1.1029336,0.21593228,1.4579108,0.0500298
5.51,5.51,5.51,5.51,1.1087215,0.18938439,1.4365082,0.05679513
5.52,5.52,5.52,5.52,1.1137421,0.20011416,1.4271283,0.0500298
5.53,5.53,5.53,5.53,1.1116002,0.1890637,1.4036989,0.0500298
5.54,5.54,5.54,5.54,1.1175702,0.17495987,1.4207826,0.05508565
5.55,5.55,5.55,5.55,1.0827228,0.16930553,1.3684653,0.0500298
5.56,5.56,5.56,5.56,1.0797198,0.17092058,1.3848299,0.0500298
5.57,5.57,5.57,5.57,1.1128676,0.1440264,1.38022,0.0500298
5.58,5.58,5.58,5.58,1.1139333,0.13872217,1.3788228,0.0500298
5.59,5.59,5.59,5.59,1.1031536,0.13242951,1.3191512,0.0500298
5.6,5.6,5.6,5.6,1.119306,0.11696681,1.3023672,0.0500298
5.61,5.61,5.61,5.61,1.1342084,0.12088815,1.310116,0.0500298
5.62,5.62,5.62,5.62,1.1362554,0.12091754,1.3305213,0.0500298
5.63,5.63,5.63,5.63,1.119766,0.12330095,1.343468,0.0500298
5.64,5.64,5.64,5.64,1.1431419,0.1346298,1.3144771,0.0500298
5.65,5.65,5.65,5.65,1.136467,0.14384636,1.3347918,0.0500298
5.66,5.66,5.66,5.66,1.1392192,0.14796187,1.3042275,0.0500298
5.67,5.67,5.67,5.67,1.1318773,0.1647232,1.2922412,0.0500298
5.68,5.68,5.68,5.68,1.1151811,0.15025696,1.307986,0.04040924
5.69,5.69,5.69,5.69,1.1127827,0.13670382,1.3089246,0.0500298
5.7,5.7,5.7,5.7,1.12453,0.1513938,1.3280212,0.0500298
5.71,5.71,5.71,5.71,1.1304457,0.1372908,1.2983917,0.0500298
5.72,5.72,5.72,5.72,1.1484509,0.16365448,1.3687937,0.0500298
5.73,5.73,5.73,5.73,1.1472148,0.14865561,1.3288467,0.0500298
5.74,5.74,5.74,5.74,1.1240643,0.1371443,1.2974738,0.0500298
5.75,5.75,5.75,5.75,1.1388806,0.12693647,1.3178748,0.0500298
5.76,5.76,5.76,5.76,1.152372,0.1340615,1.2924526,0.0500298
5.77,5.77,5.77,5.77,1.133682,0.13654009,1.318207,0.0500298
5.78,5.78,5.78,5.78,1.0994742,0.13203672,1.3310866,0.0500298
5.79,5.79,5.79,5.79,1.0850123,0.14247254,1.3336575,0.0500298
5.8,5.8,5.8,5.8,1.0824282,0.14230408,1.3470299,0.04861627
5.81,5.81,5.81,5.81,1.0895844,0.16689062,1.3797829,0.0500298
5.82,5.82,5.82,5.82,1.109501,0.1774734,1.4160627,0.0500298
5.83,5.83,5.83,5.83,1.1278393,0.17924146,1.4060901,0.0500298
5.84,5.84,5.84,5.84,1.1232176,0.18910807,1.3959985,0.0500298
5.85,5.85,5.85,5.85,1.1273069,0.18646735,1.402282,0.04556353
5.86,5.86,5.86,5.86,1.1210968,0.20166278,1.4402578,0.0500298
5.87,5.87,5.87,5.87,1.1289446,0.20596452,1.452529,0.03997369
5.88,5.88,5.88,5.88,1.1110154,0.20726044,1.4223642,0.0500298
5.89,5.89,5.89,5.89,1.1352725,0.21222293,1.43068,0.0500298
5.9,5.9,5.9,5.9,1.1216191,0.21170454,1.458596,0.0500298
5.91,5.91,5.91,5.91,1.1274118,0.21384716,1.4422039,0.0500298
5.92,5.92,5.92,5.92,1.1372526,0.21169575,1.4677912,0.0500298
5.93,5.93,5.93,5.93,1.1316817,0.21646996,1.4706199,0.0500298
5.94,5.94,5.94,5.94,1.1539671,0.22175352,1.4804785,0.04781639
5.95,5.95,5.95,5.95,1.149195,0.23239104,1.4993974,0.0500298
5.96,5.96,5.96,5.96,1.162939,0.24418049,1.4955812,0.05851185
5.97,5.97,5.97,5.97,1.127383,0.23086827,1.5021865,0.05481415
5.98,5.98,5.98,5.98,1.1337156,0.23341337,1.481137,0.0500298
5.99,5.99,5.99,5.99,1.1463425,0.24013774,1.5079212,0.0500298
6.0,6.0,6.0,6.0,1.1445967,0.24014528,1.5026456,0.0500298
6.01,6.01,6.01,6.01,1.1495979,0.23934487,1.4882085,0.0500298
6.02,6.02,6.02,6.02,1.1650461,0.2448751,1.4910303,0.04807485
6.03,6.03,6.03,6.03,1.1720966,0.2383872,1.4846072,0.0634122
6.04,6.04,6.04,6.04,1.1327008,0.24494664,1.4815702,0.0500298
6.05,6.05,6.05,6.05,1.1307367,0.23840936,1.4764805,0.0500298
6.06,6.06,6.06,6.06,1.1416906,0.24553454,1.4761624,0.05720462
6.07,6.07,6.07,6.07,1.1687658,0.24629709,1.5142822,0.0500298
6.08,6.08,6.08,6.08,1.1572456,0.24855614,1.5061848,0.06347508
6.09,6.09,6.09,6.09,1.1609796,0.24982293,1.5055463,0.06189341
6.1,6.1,6.1,6.1,1.1814549,0.25805828,1.5244339,0.05332487
6.11,6.11,6.11,6.11,1.16246,0.24606451,1.5271022,0.0522882
6.12,6.12,6.12,6.12,1.1415579,0.24464166,1.5455753,0.04495774
6.13,6.13,6.13,6.13,1.103786,0.25312084,1.5231197,0.05400174
6.14,6.14,6.14,6.14,1.0691382,0.23958167,1.5174733,0.0500298
6.15,6.15,6.15,6.15,1.0401937,0.2139659,1.4831704,0.05720481
6.16,6.16,6.16,6.16,1.0310524,0.19852196,1.4571228,0.0500298
6.17,6.17,6.17,6.17,1.0247964,0.17986465,1.4152646,0.0500298
6.18,6.18,6.18,6.18,1.0168327,0.19664769,1.4644613,0.0500298
6.19,6.19,6.19,6.19,1.0222495,0.19538718,1.4300054,0.04895806
6.2,6.2,6.2,6.2,1.0332625,0.18145278,1.4359921,0.0500298
6.21,6.21,6.21,6.21,1.0405906,0.18152934,1.4181093,0.0500298
6.22,6.22,6.22,6.22,1.0369732,0.18314807,1.4226353,0.0500298
6.23,6.23,6.23,6.23,1.036625,0.17004345,1.422178,0.0500298
6.24,6.24,6.24,6.24,1.0311891,0.1576087,1.381879,0.0500298
6.25,6.25,6.25,6.25,1.0226386,0.15134828,1.3659245,0.0500298
6.26,6.26,6.26,6.26,1.0309101,0.16510323,1.3958681,0.0500298
6.27,6.27,6.27,6.27,1.032249,0.1680139,1.3683691,0.0500298
6.28,6.28,6.28,6.28,1.061921,0.17086548,1.4126112,0.0500298
6.29,6.29,6.29,6.29,1.0843083,0.17673454,1.4206617,0.0500298
6.3,6.3,6.3,6.3,1.0884879,0.18439505,1.4463973,0.04570476
6.31,6.31,6.31,6.31,1.0990018,0.18173334,1.4373165,0.0500298
6.32,6.32,6.32,6.32,1.0885051,0.18036574,1.3989391,0.0500298
6.33,6.33,6.33,6.33,1.1284176,0.18909153,1.4551735,0.0500298
6.34,6.34,6.34,6.34,1.1141212,0.1840104,1.4263166,0.04617291
6.35,6.35,6.35,6.35,1.1003425,0.17551427,1.4274058,0.0500298
6.36,6.36,6.36,6.36,1.0675831,0.17588209,1.389547,0.0500298
6.37,6.37,6.37,6.37,1.1134906,0.18165523,1.425078,0.03284283
6.38,6.38,6.38,6.38,1.1164302,0.2010874,1.4560039,0.0500298
6.39,6.39,6.39,6.39,1.1325619,0.2049639,1.4716653,0.0500298
6.4,6.4,6.4,6.4,1.1316555,0.19340743,1.4165261,0.0500298
6.41,6.41,6.41,6.41,1.1538659,0.20140144,1.4727083,0.0500298
6.42,6.42,6.42,6.42,1.1586571,0.2057925,1.4684974,0.0500298
6.43,6.43,6.43,6.43,1.1314336,0.2014538,1.4326726,0.0500298
6.44,6.44,6.44,6.44,1.1100559,0.18563811,1.4042356,0.0500298
6.45,6.45,6.45,6.45,1.134601,0.19376485,1.44618,0.04269439
6.46,6.46,6.46,6.46,1.1464517,0.17388268,1.3976045,0.05638587
6.47,6.47,6.47,6.47,1.1351497,0.19157359,1.3866704,0.0500298
6.48,6.48,6.48,6.48,1.1337749,0.17734845,1.4126211,0.0500298
6.49,6.49,6.49,6.49,1.1246103,0.17022905,1.3685076,0.0500298
6.5,6.5,6.5,6.5,1.1234705,0.18062751,1.3729675,0.0500298
6.51,6.51,6.51,6.51,1.1335785,0.17457376,1.3608241,0.0500298
6.52,6.52,6.52,6.52,1.1360635,0.18448874,1.3571658,0.0500298
6.53,6.53,6.53,6.53,1.1297196,0.1841618,1.3531477,0.0500298
6.54,6.54,6.54,6.54,1.157276,0.1864905,1.3960121,0.04436822
6.55,6.55,6.55,6.55,1.1420833,0.16954103,1.3382565,0.0500298
6.56,6.56,6.56,6.56,1.1417552,0.1833962,1.3458443,0.0500298
6.57,6.57,6.57,6.57,1.161541,0.17945081,1.3475995,0.0500298
6.58,6.58,6.58,6.58,1.1319218,0.15040556,1.3136544,0.04822955
6.59,6.59,6.59,6.59,1.117367,0.15503831,1.3048036,0.0500298
6.6,6.6,6.6,6.6,1.1362503,0.1498287,1.2811173,0.0500298
6.61,6.61,6.61,6.61,1.1396209,0.16059235,1.3065368,0.0500298
6.62,6.62,6.62,6.62,1.1357367,0.14494617,1.2859306,0.0500298
6.63,6.63,6.63,6.63,1.1351482,0.16234998,1.2998726,0.0500298
6.64,6.64,6.64,6.64,1.1521156,0.14415565,1.2830389,0.06283865
6.65,6.65,6.65,6.65,1.1655738,0.15780984,1.3073736,0.0500298
6.66,6.66,6.66,6.66,1.1559583,0.15854917,1.3113091,0.0500298
6.67,6.67,6.67,6.67,1.1626047,0.16163857,1.3309608,0.0500298
6.68,6.68,6.68,6.68,1.1408311,0.16691351,1.321615,0.0500298
6.69,6.69,6.69,6.69,1.1123321,0.14003007,1.2679181,0.0500298
6.7,6.7,6.7,6.7,1.1442862,0.15269555,1.3029401,0.0500298
6.71,6.71,6.71,6.71,1.131643,0.14483908,1.311733,0.05860215
6.72,6.72,6.72,6.72,1.1167389,0.1418242,1.2662725,0.04513189
6.73,6.73,6.73,6.73,1.0986454,0.13524981,1.2809684,0.0500298
6.74,6.74,6.74,6.74,1.0983536,0.13120481,1.2647419,0.0500298
6.75,6.75,6.75,6.75,1.0839045,0.1336327,1.2888315,0.04285455
6.76,6.76,6.76,6.76,1.1199387,0.14901432,1.2731802,0.0500298
6.77,6.77,6.77,6.77,1.1073867,0.16876602,1.3034242,0.04838189
6.78,6.78,6.78,6.78,1.1299905,0.17179835,1.3416542,0.0500298
6.79,6.79,6.79,6.79,1.1091472,0.16121742,1.2857203,0.0500298
6.8,6.8,6.8,6.8,1.1197317,0.17530069,1.3203989,0.054814
6.81,6.81,6.81,6.81,1.1132116,0.16786194,1.3362569,0.05779057
6.82,6.82,6.82,6.82,1.1017833,0.1526065,1.279303,0.0500298
6.83,6.83,6.83,6.83,1.0957325,0.15823592,1.2951069,0.0500298
6.84,6.84,6.84,6.84,1.0795807,0.15625183,1.3000656,0.0500298
6.85,6.85,6.85,6.85,1.072026,0.15378448,1.2969036,0.0500298
6.86,6.86,6.86,6.86,1.0875227,0.15326658,1.2518699,0.04787431
6.87,6.87,6.87,6.87,1.0767692,0.1409885,1.2441494,0.0500298
6.88,6.88,6.88,6.88,1.0465345,0.11900749,1.2105634,0.0500298
6.89,6.89,6.89,6.89,1.0496068,0.12970248,1.1735789,0.0500298
6.9,6.9,6.9,6.9,1.0680707,0.1345577,1.2339103,0.0500298
6.91,6.91,6.91,6.91,1.0564421,0.13825732,1.2335986,0.0500298
6.92,6.92,6.92,6.92,1.0489631,0.13458958,1.2120588,0.0500298
6.93,6.93,6.93,6.93,1.0475299,0.15194717,1.2580063,0.0500298
6.94,6.94,6.94,6.94,1.0694354,0.14207333,1.2744236,0.0500298
6.95,6.95,6.95,6.95,1.0788465,0.15487523,1.2768538,0.0500298
6.96,6.96,6.96,6.96,1.0368546,0.14754972,1.2405227,0.0500298
6.97,6.97,6.97,6.97,1.0605459,0.15051086,1.2761511,0.0500298
6.98,6.98,6.98,6.98,1.0675294,0.13245754,1.2397661,0.0500298
6.99,6.99,6.99,6.99,1.0708978,0.15156205,1.3118552,0.0500298
7.0,7.0,7.0,7.0,1.0969634,0.1421384,1.2984031,0.0500298
7.01,7.01,7.01,7.01,1.1170447,0.1447937,1.3114898,0.04939752
7.02,7.02,7.02,7.02,1.0861524,0.15794533,1.3129337,0.0500298
7.03,7.03,7.03,7.03,1.13683,0.18589029,1.3646356,0.0500298
7.04,7.04,7.04,7.04,1.1337265,0.1983586,1.3841703,0.05251264
7.05,7.05,7.05,7.05,1.168265,0.2180144,1.4132581,0.0500298
7.06,7.06,7.06,7.06,1.1637006,0.20893022,1.4027117,0.02997708
7.07,7.07,7.07,7.07,1.1722664,0.2072629,1.4148148,0.0500298
7.08,7.08,7.08,7.08,1.1490988,0.22744504,1.3776996,0.04783501
7.09,7.09,7.09,7.09,1.1468718,0.23281655,1.4164386,0.0500298
7.1,7.1,7.1,7.1,1.1889474,0.24926038,1.4587553,0.02844551
7.11,7.11,7.11,7.11,1.1653043,0.22829084,1.42532,0.0472459
7.12,7.12,7.12,7.12,1.1638092,0.24166068,1.4277962,0.050687
7.13,7.13,7.13,7.13,1.2116964,0.24393578,1.460333,0.04279596
7.14,7.14,7.14,7.14,1.2136339,0.2625429,1.4853077,0.0500298
7.15,7.15,7.15,7.15,1.2830672,0.2655303,1.5366575,0.05935525
7.16,7.16,7.16,7.16,1.2965543,0.27239567,1.5021541,0.03594049
7.17,7.17,7.17,7.17,1.3103776,0.25517625,1.5306882,0.04784841
7.18,7.18,7.18,7.18,1.3322964,0.25799996,1.5570343,0.0500298
7.19,7.19,7.19,7.19,1.3425335,0.26448232,1.5246422,0.05336513
7.2,7.2,7.2,7.2,1.3426918,0.24973786,1.5411112,0.05950715
7.21,7.21,7.21,7.21,1.336619,0.2519271,1.5203131,0.04534859
7.22,7.22,7.22,7.22,1.3744434,0.2532021,1.5411966,0.03711389
7.23,7.23,7.23,7.23,1.3519843,0.23238297,1.5181361,0.03699024
7.24,7.24,7.24,7.24,1.3120648,0.2325652,1.5431433,0.02044229
7.25,7.25,7.25,7.25,1.3090996,0.23356538,1.5160658,0.04205246
7.26,7.26,7.26,7.26,1.2822188,0.22246091,1.5606843,0.04805081
7.27,7.27,7.27,7.27,1.2864759,0.2305427,1.5117391,0.054383
7.28,7.28,7.28,7.28,1.2494081,0.23308651,1.520307,0.03566078
7.29,7.29,7.29,7.29,1.2471205,0.23047087,1.525245,0.06088995
7.3,7.3,7.3,7.3,1.212985,0.24780297,1.5205252,0.04661431
7.31,7.31,7.31,7.31,1.2486298,0.25293678,1.541732,0.03071344
7.32,7.32,7.32,7.32,1.215081,0.23258886,1.5385507,0.01540449
7.33,7.33,7.33,7.33,1.1739734,0.2390651,1.5264523,0.0132095
7.34,7.34,7.34,7.34,1.143084,0.24252298,1.5298129,0.05853838
7.35,7.35,7.35,7.35,1.0768547,0.24368732,1.5346276,0.04773736
7.36,7.36,7.36,7.36,1.0316188,0.23173249,1.5107527,0.0500298
7.37,7.37,7.37,7.37,1.0338837,0.22755079,1.4947513,0.0500298
7.38,7.38,7.38,7.38,1.0443642,0.21838912,1.4874599,0.0500298
7.39,7.39,7.39,7.39,1.0663837,0.19362617,1.4076116,0.0500298
7.4,7.4,7.4,7.4,1.0401871,0.18802801,1.3706506,0.05012158
7.41,7.41,7.41,7.41,1.048049,0.1859045,1.3523002,0.0500298
7.42,7.42,7.42,7.42,1.0466632,0.16735302,1.3410871,0.0500298
7.43,7.43,7.43,7.43,1.0415657,0.16151974,1.3285687,0.0500298
7.44,7.44,7.44,7.44,1.0400105,0.16336665,1.3077123,0.0500298
7.45,7.45,7.45,7.45,1.0447204,0.16032359,1.3314407,0.0500298
7.46,7.46,7.46,7.46,1.0459495,0.15956448,1.2661262,0.0500298
7.47,7.47,7.47,7.47,1.0639335,0.1580565,1.3441184,0.0500298
7.48,7.48,7.48,7.48,1.0484941,0.14498912,1.2762467,0.0500298
7.49,7.49,7.49,7.49,1.0302498,0.14906488,1.2703288,0.0500298
7.5,7.5,7.5,7.5,1.054876,0.13580939,1.2899407,0.0500298
7.51,7.51,7.51,7.51,1.0450037,0.13538966,1.267793,0.0500298
7.52,7.52,7.52,7.52,1.0461177,0.14383397,1.2798914,0.0500298
7.53,7.53,7.53,7.53,1.0668328,0.1334262,1.2708921,0.0500298
7.54,7.54,7.54,7.54,1.0520345,0.13503475,1.2821974,0.0500298
7.55,7.55,7.55,7.55,1.0600641,0.14007083,1.2725612,0.0500298
7.56,7.56,7.56,7.56,1.0534211,0.12772453,1.2416022,0.0500298
7.57,7.57,7.57,7.57,1.0669576,0.12835082,1.2655652,0.0500298
7.58,7.58,7.58,7.58,1.0444934,0.1282342,1.2530783,0.0500298
7.59,7.59,7.59,7.59,1.0521401,0.12082921,1.280374,0.0500298
7.6,7.6,7.6,7.6,1.0482165,0.11246385,1.2336018,0.0500298
7.61,7.61,7.61,7.61,1.0469275,0.13483444,1.2795565,0.0500298
7.62,7.62,7.62,7.62,1.0316225,0.15120795,1.2844592,0.0500298
7.63,7.63,7.63,7.63,1.0472022,0.14051344,1.2595179,0.0500298
7.64,7.64,7.64,7.64,1.0432646,0.15258846,1.3083045,0.0500298
7.65,7.65,7.65,7.65,1.0469902,0.17723617,1.3392236,0.04386236
7.66,7.66,7.66,7.66,1.0439076,0.16923675,1.3187828,0.0500298
7.67,7.67,7.67,7.67,1.0485985,0.18534496,1.3558776,0.0500298
7.68,7.68,7.68,7.68,1.0480541,0.16180524,1.3460834,0.0500298
7.69,7.69,7.69,7.69,1.0279363,0.16813694,1.315373,0.0500298
7.7,7.7,7.7,7.7,1.024932,0.18969834,1.3571898,0.0500298
7.71,7.71,7.71,7.71,1.0512214,0.19340557,1.376995,0.0500298
7.72,7.72,7.72,7.72,1.0291426,0.18510568,1.3533782,0.0500298
7.73,7.73,7.73,7.73,1.0608356,0.19913182,1.3757963,0.0500298
7.74,7.74,7.74,7.74,1.0900266,0.20952162,1.378825,0.0500298
7.75,7.75,7.75,7.75,1.1208906,0.22287019,1.3980615,0.04563775
7.76,7.76,7.76,7.76,1.1318794,0.23052773,1.434125,0.0500298
7.77,7.77,7.77,7.77,1.1487703,0.2371259,1.4602966,0.0498037
7.78,7.78,7.78,7.78,1.2132363,0.24403945,1.4470943,0.04971075
7.79,7.79,7.79,7.79,1.2975309,0.27262414,1.5208542,0.04454936
7.8,7.8,7.8,7.8,1.2854593,0.261776,1.5274194,0.0500298
7.81,7.81,7.81,7.81,1.3025377,0.26600996,1.5175493,0.05630327
7.82,7.82,7.82,7.82,1.3443015,0.2707041,1.4993093,0.0500298
7.83,7.83,7.83,7.83,1.3629299,0.26185733,1.5207105,0.04228888
7.84,7.84,7.84,7.84,1.417076,0.25826472,1.5065793,0.03978807
7.85,7.85,7.85,7.85,1.4043947,0.25727686,1.5149254,0.05899157
7.86,7.86,7.86,7.86,1.417099,0.2501005,1.4858717,0.06487731
7.87,7.87,7.87,7.87,1.3903666,0.24761097,1.5052989,0.04710837
7.88,7.88,7.88,7.88,1.4553095,0.2512988,1.522654,0.02836277
7.89,7.89,7.89,7.89,1.4298033,0.2615329,1.4963757,0.04890784
7.9,7.9,7.9,7.9,1.4097581,0.249645,1.5133611,0.0512483
7.91,7.91,7.91,7.91,1.4290979,0.24015936,1.4879951,0.02649947
7.92,7.92,7.92,7.92,1.4209931,0.24309802,1.5104393,0.0317024
7.93,7.93,7.93,7.93,1.4052289,0.24521258,1.5143534,0.03223407
7.94,7.94,7.94,7.94,1.3849595,0.23492081,1.5166866,0.04369802
7.95,7.95,7.95,7.95,1.3574241,0.22192268,1.5345305,0.0429573
7.96,7.96,7.96,7.96,1.3551621,0.22563429,1.5141888,0.03565147
7.97,7.97,7.97,7.97,1.3450519,0.22175038,1.5207076,0.04339292
7.98,7.98,7.98,7.98,1.359065,0.23019724,1.505934,0.05238275
7.99,7.99,7.99,7.99,1.3442237,0.23497066,1.5048878,0.01940872
8.0,8.0,8.0,8.0,1.3881037,0.22696218,1.520721,0.05595214
8.01,8.01,8.01,8.01,1.3734608,0.21220808,1.4861524,0.04766749
8.02,8.02,8.02,8.02,1.4047606,0.2441669,1.4881895,0.0378898
8.03,8.03,8.03,8.03,1.4360447,0.21825011,1.5153688,0.04681329
8.04,8.04,8.04,8.04,1.4579241,0.22266504,1.4862205,0.02979763
8.05,8.05,8.05,8.05,1.4338742,0.22033553,1.4857025,0.0531336
8.06,8.06,8.06,8.06,1.4553368,0.22985724,1.4673185,0.05641051
8.07,8.07,8.07,8.07,1.4266472,0.22373965,1.5049778,0.04022763
8.08,8.08,8.08,8.08,1.4556314,0.21078284,1.4819181,0.00653081
8.09,8.09,8.09,8.09,1.4770491,0.23509653,1.471003,0.03194267
8.1,8.1,8.1,8.1,1.5251548,0.2188737,1.4842255,0.03893824
8.11,8.11,8.11,8.11,1.5110635,0.23412755,1.4894915,0.01529144
8.12,8.12,8.12,8.12,1.5326667,0.24094853,1.4819812,0.04865415
8.13,8.13,8.13,8.13,1.599988,0.24386647,1.495918,-0.01822456
8.14,8.14,8.14,8.14,1.6387854,0.25933388,1.4802487,0.02001677
8.15,8.15,8.15,8.15,1.6537068,0.26402727,1.479133,0.06155015
8.16,8.16,8.16,8.16,1.6446555,0.2572134,1.4714797,0.05433666
8.17,8.17,8.17,8.17,1.6710184,0.2552788,1.4785997,-0.00377508
8.18,8.18,8.18,8.18,1.7018187,0.27514377,1.4732605,-0.00890196
8.19,8.19,8.19,8.19,1.7079929,0.266818,1.4675438,-0.00548809
8.2,8.2,8.2,8.2,1.6860176,0.2758506,1.4179091,-0.03593666
8.21,8.21,8.21,8.21,1.7614216,0.2574327,1.4524246,-0.0234942
8.22,8.22,8.22,8.22,1.8047101,0.27551213,1.42718,-0.04377088
8.23,8.23,8.23,8.23,1.8004944,0.26961464,1.442011,-0.04576807
8.24,8.24,8.24,8.24,1.8782685,0.27305907,1.4248718,-0.01931097
8.25,8.25,8.25,8.25,1.868322,0.2808258,1.4239037,-0.01061056
8.26,8.26,8.26,8.26,1.908905,0.25327072,1.4267479,-0.07102983
8.27,8.27,8.27,8.27,1.9287446,0.25691083,1.4318613,-0.0560916
8.28,8.28,8.28,8.28,1.9350758,0.272492,1.4276067,-0.04629413
8.29,8.29,8.29,8.29,1.971015,0.2480417,1.3840933,-0.13872877
8.3,8.3,8.3,8.3,1.9958757,0.26103935,1.3775009,-0.12736045
8.31,8.31,8.31,8.31,2.0433068,0.24026434,1.3719599,-0.11428826
8.32,8.32,8.32,8.32,2.0301852,0.2319906,1.3753321,-0.08787961
8.33,8.33,8.33,8.33,2.080371,0.23919857,1.363336,-0.06965628
8.34,8.34,8.34,8.34,2.056241,0.25268826,1.3505814,-0.05388512
8.35,8.35,8.35,8.35,2.0532136,0.2299804,1.3354446,-0.11271431
8.36,8.36,8.36,8.36,2.0400949,0.23084705,1.321443,-0.09071425
8.37,8.37,8.37,8.37,2.0853755,0.24180582,1.3313682,-0.07614081
8.38,8.38,8.38,8.38,2.07625,0.22302237,1.3275247,-0.04945549
8.39,8.39,8.39,8.39,2.1427941,0.2390408,1.3319719,-0.1463371
8.4,8.4,8.4,8.4,2.1289449,0.21847618,1.3416765,-0.11106292
8.41,8.41,8.41,8.41,2.1598382,0.22169523,1.3096833,-0.14058714
8.42,8.42,8.42,8.42,2.1498587,0.20480621,1.2847205,-0.11484928
8.43,8.43,8.43,8.43,2.2028472,0.2044466,1.2924621,-0.14179865
8.44,8.44,8.44,8.44,2.207618,0.21443824,1.3068681,-0.12733288
8.45,8.45,8.45,8.45,2.1317916,0.22619024,1.3400848,-0.15881638
8.46,8.46,8.46,8.46,2.139559,0.2301611,1.3182412,-0.13949065
8.47,8.47,8.47,8.47,2.1576276,0.21076396,1.3230447,-0.16950402
8.48,8.48,8.48,8.48,2.1191967,0.23180445,1.3212832,-0.13339677
8.49,8.49,8.49,8.49,2.1144433,0.2317297,1.2962353,-0.06535099
8.5,8.5,8.5,8.5,2.1342516,0.2221661,1.3286159,-0.1678024
8.51,8.51,8.51,8.51,2.0761762,0.24165528,1.3078827,-0.11798836
8.52,8.52,8.52,8.52,2.1796458,0.22345488,1.3248265,-0.14782196
8.53,8.53,8.53,8.53,2.1774638,0.21869126,1.3202637,-0.10310191
8.54,8.54,8.54,8.54,2.16449,0.21796313,1.3088725,-0.10712929
8.55,8.55,8.55,8.55,2.1836793,0.2095073,1.2964143,-0.09192134
8.56,8.56,8.56,8.56,2.2188478,0.1928695,1.3313301,-0.1697705
8.57,8.57,8.57,8.57,2.214161,0.21887454,1.3648045,-0.14399612
8.58,8.58,8.58,8.58,2.1688848,0.2165395,1.3424994,-0.09842106
8.59,8.59,8.59,8.59,2.1732163,0.22673443,1.3770052,-0.15167463
8.6,8.6,8.6,8.6,2.1455832,0.22301598,1.3489066,-0.13304621
8.61,8.61,8.61,8.61,2.1581788,0.22089812,1.3633211,-0.1292416
8.62,8.62,8.62,8.62,2.14716,0.2343485,1.3411958,-0.0988849
8.63,8.63,8.63,8.63,2.148614,0.22885314,1.3323817,-0.15798607
8.64,8.64,8.64,8.64,2.1427083,0.23349757,1.3020198,-0.1178714
8.65,8.65,8.65,8.65,2.1885238,0.19954637,1.3229907,-0.15730017
8.66,8.66,8.66,8.66,2.1735282,0.21553245,1.2966975,-0.12218318
8.67,8.67,8.67,8.67,2.2166777,0.20619151,1.3444345,-0.15582888
8.68,8.68,8.68,8.68,2.1365743,0.22246066,1.3035005,-0.13879438
8.69,8.69,8.69,8.69,2.129105,0.23102157,1.3664291,-0.15618074
8.7,8.7,8.7,8.7,2.1053014,0.25920266,1.3753885,-0.11291639
8.71,8.71,8.71,8.71,2.064816,0.28112182,1.3801334,-0.04227361
8.72,8.72,8.72,8.72,2.0265675,0.28443974,1.4373596,-0.05977941
8.73,8.73,8.73,8.73,1.9950432,0.28805655,1.4471264,-0.08570693
8.74,8.74,8.74,8.74,1.9665096,0.28176305,1.4513566,-0.05529254
8.75,8.75,8.75,8.75,1.9620937,0.2934023,1.5190386,-0.09856789
8.76,8.76,8.76,8.76,1.9813353,0.28967914,1.4321971,-0.03195034
8.77,8.77,8.77,8.77,2.0009675,0.29540455,1.4644105,-0.04233941
8.78,8.78,8.78,8.78,2.0149882,0.29295877,1.4538605,-0.08441554
8.79,8.79,8.79,8.79,2.003301,0.2801521,1.4229931,-0.10323522
8.8,8.8,8.8,8.8,2.0556905,0.30260628,1.4167162,-0.04194379
8.81,8.81,8.81,8.81,2.037046,0.28325355,1.4362503,-0.07732352
8.82,8.82,8.82,8.82,2.000282,0.28697157,1.4170425,-0.05887032
8.83,8.83,8.83,8.83,2.0135481,0.2791576,1.4109292,-0.14254275
8.84,8.84,8.84,8.84,1.9755322,0.2921415,1.4031379,-0.06683412
8.85,8.85,8.85,8.85,1.9885231,0.29541075,1.4159925,-0.02326995
8.86,8.86,8.86,8.86,2.0249863,0.2774024,1.3888073,-0.08816754
8.87,8.87,8.87,8.87,2.057488,0.26951566,1.4454483,-0.05459
8.88,8.88,8.88,8.88,2.0836377,0.2788336,1.39272,-0.05636967
8.89,8.89,8.89,8.89,2.0970342,0.27084512,1.4022816,-0.03651571
8.9,8.9,8.9,8.9,2.059261,0.27015683,1.3788908,-0.10497583
8.91,8.91,8.91,8.91,2.0745027,0.2632591,1.3664049,-0.0512551
8.92,8.92,8.92,8.92,2.0817788,0.2745801,1.373021,-0.09340404
8.93,8.93,8.93,8.93,2.0670228,0.2665119,1.3840799,-0.09154405
8.94,8.94,8.94,8.94,2.1017718,0.26506475,1.4073409,-0.07630982
8.95,8.95,8.95,8.95,2.100594,0.24280457,1.4099052,-0.06988952
8.96,8.96,8.96,8.96,2.0997043,0.26266915,1.3733617,-0.06575214
8.97,8.97,8.97,8.97,2.093235,0.2576558,1.3666238,-0.09530143
8.98,8.98,8.98,8.98,2.0835752,0.251552,1.3931091,-0.06094961
8.99,8.99,8.99,8.99,2.075445,0.25450814,1.4387468,-0.11519927
9.0,9.0,9.0,9.0,2.1164541,0.2525406,1.3886807,-0.04209888
9.01,9.01,9.01,9.01,2.1378956,0.24331932,1.3611127,-0.03897014
9.02,9.02,9.02,9.02,2.1280031,0.270352,1.3872997,-0.0928698
9.03,9.03,9.03,9.03,2.1097717,0.25405753,1.3981987,-0.08583044
9.04,9.04,9.04,9.04,2.10724,0.2647398,1.4070846,-0.12621768
9.05,9.05,9.05,9.05,2.0771441,0.27071983,1.4429567,-0.09709524
9.06,9.06,9.06,9.06,2.0791035,0.28307936,1.4621725,-0.0630465
9.07,9.07,9.07,9.07,2.0460644,0.2861002,1.3641527,-0.04110695
9.08,9.08,9.08,9.08,2.0483077,0.2914262,1.4469177,-0.02470712
9.09,9.09,9.09,9.09,1.9777008,0.30419978,1.4462073,-0.04344673
9.1,9.1,9.1,9.1,1.9611378,0.2926193,1.4964645,-0.07776257
9.11,9.11,9.11,9.11,1.9324958,0.31142643,1.4572681,-0.02504198
9.12,9.12,9.12,9.12,1.922059,0.31652132,1.4806902,0.00971068
9.13,9.13,9.13,9.13,1.904813,0.30701643,1.4688498,-0.03258546
9.14,9.14,9.14,9.14,1.8553832,0.31593505,1.4922159,-0.01795165
9.15,9.15,9.15,9.15,1.8680494,0.30942756,1.4928954,-0.01548683
9.16,9.16,9.16,9.16,1.873169,0.28050435,1.5366843,-0.08155441
9.17,9.17,9.17,9.17,1.8896478,0.30630282,1.4903927,-0.09413797
9.18,9.18,9.18,9.18,1.8660218,0.29772797,1.4906065,-0.04492927
9.19,9.19,9.19,9.19,1.8656425,0.31041244,1.4812739,-0.01308455
9.2,9.2,9.2,9.2,1.8640264,0.30207586,1.4943777,-0.02645465
9.21,9.21,9.21,9.21,1.8881719,0.30965677,1.468636,-0.04314948
9.22,9.22,9.22,9.22,1.945665,0.30218843,1.4678833,-0.03646534
9.23,9.23,9.23,9.23,2.0148532,0.31012654,1.4762584,-0.12067932
9.24,9.24,9.24,9.24,2.0604765,0.30525506,1.4561523,-0.09166484
9.25,9.25,9.25,9.25,2.070747,0.28214172,1.4337537,-0.05275457
9.26,9.26,9.26,9.26,2.0849564,0.27858892,1.4463898,-0.09704307
9.27,9.27,9.27,9.27,2.1319647,0.27433437,1.430048,-0.10863651
9.28,9.28,9.28,9.28,2.1558466,0.24886087,1.4425299,-0.13986726
9.29,9.29,9.29,9.29,2.1462257,0.2488743,1.4273676,-0.10344653
9.3,9.3,9.3,9.3,2.1777391,0.22570498,1.3837743,-0.13365415
9.31,9.31,9.31,9.31,2.1989548,0.22603396,1.3688103,-0.13237265
9.32,9.32,9.32,9.32,2.1865191,0.21103749,1.3355672,-0.20734508
9.33,9.33,9.33,9.33,2.2670724,0.19015959,1.3260956,-0.19005707
9.34,9.34,9.34,9.34,2.2432415,0.17190959,1.2566172,-0.08768415
9.35,9.35,9.35,9.35,2.2644968,0.15143152,1.1993527,-0.1285688
9.36,9.36,9.36,9.36,2.3436742,0.15155831,1.2285576,-0.12702033
9.37,9.37,9.37,9.37,2.277294,0.11844359,1.1579933,-0.12860796
9.38,9.38,9.38,9.38,2.233829,0.12580773,1.11924,-0.11538793
9.39,9.39,9.39,9.39,2.2531617,0.11589117,1.1192496,-0.09255423
9.4,9.4,9.4,9.4,2.3262339,0.1282458,1.1938703,-0.17856194
9.41,9.41,9.41,9.41,2.2829819,0.12740302,1.1491588,-0.07335198
9.42,9.42,9.42,9.42,2.2848833,0.1257731,1.1588213,-0.14110479
9.43,9.43,9.43,9.43,2.2583795,0.12398791,1.163138,-0.22466464
9.44,9.44,9.44,9.44,2.3112304,0.1316611,1.193967,-0.1349899
9.45,9.45,9.45,9.45,2.2824543,0.14442483,1.1706543,-0.20300958
9.46,9.46,9.46,9.46,2.27185,0.15377937,1.170395,-0.12716094
9.47,9.47,9.47,9.47,2.3276222,0.16301689,1.231194,-0.23656365
9.48,9.48,9.48,9.48,2.319617,0.17843753,1.2358251,-0.20403914
9.49,9.49,9.49,9.49,2.305428,0.18550967,1.2258092,-0.08577236
9.5,9.5,9.5,9.5,2.325724,0.17150386,1.1990172,-0.16583917
9.51,9.51,9.51,9.51,2.3504682,0.15805508,1.2386851,-0.20580605
9.52,9.52,9.52,9.52,2.3035588,0.15320632,1.1819913,-0.12681507
9.53,9.53,9.53,9.53,2.3283722,0.15100408,1.1988409,-0.11378556
9.54,9.54,9.54,9.54,2.3676476,0.13587935,1.2378573,-0.22827871
9.55,9.55,9.55,9.55,2.30308,0.16725394,1.1874874,-0.16151395
9.56,9.56,9.56,9.56,2.3331664,0.14797115,1.1985712,-0.12719767
9.57,9.57,9.57,9.57,2.3844252,0.14381011,1.2458217,-0.20321162
9.58,9.58,9.58,9.58,2.3596222,0.14825895,1.2123126,-0.14472678
9.59,9.59,9.59,9.59,2.355156,0.13144453,1.2397074,-0.16042034
9.6,9.6,9.6,9.6,2.3306901,0.13317238,1.2092131,-0.15940058
9.61,9.61,9.61,9.61,2.3367016,0.1477182,1.207327,-0.15228544
9.62,9.62,9.62,9.62,2.3372626,0.11876819,1.2140366,-0.18719341
9.63,9.63,9.63,9.63,2.3188357,0.12033574,1.1697035,-0.15422623
9.64,9.64,9.64,9.64,2.3169656,0.11546649,1.1743462,-0.16347405
9.65,9.65,9.65,9.65,2.3367352,0.10767116,1.1612368,-0.13848321
9.66,9.66,9.66,9.66,2.3108654,0.11472778,1.1693311,-0.15209964
9.67,9.67,9.67,9.67,2.3151522,0.10986048,1.1566033,-0.12744606
9.68,9.68,9.68,9.68,2.2851834,0.10546251,1.1397218,-0.16853109
9.69,9.69,9.69,9.69,2.2604792,0.09978436,1.1210353,-0.09808861
9.7,9.7,9.7,9.7,2.2570627,0.10783092,1.1209908,-0.13606422
9.71,9.71,9.71,9.71,2.2325943,0.09793345,1.1046947,-0.13788879
9.72,9.72,9.72,9.72,2.219709,0.0972716,1.0966495,-0.13689272
9.73,9.73,9.73,9.73,2.2139688,0.09927712,1.0713929,-0.07634337
9.74,9.74,9.74,9.74,2.2058418,0.09411182,1.0642449,-0.07747253
9.75,9.75,9.75,9.75,2.2140913,0.09798344,1.0764797,-0.08349617
9.76,9.76,9.76,9.76,2.214139,0.09626382,1.0559388,-0.05440702
9.77,9.77,9.77,9.77,2.2104385,0.10064001,1.0631287,-0.05574197
9.78,9.78,9.78,9.78,2.2113376,0.09807021,1.0673107,-0.08141296
9.79,9.79,9.79,9.79,2.2289462,0.0944619,1.0862324,-0.07610035
9.8,9.8,9.8,9.8,2.2211573,0.10024892,1.0766276,-0.11198954
9.81,9.81,9.81,9.81,2.2378764,0.09216636,1.0874709,-0.08934861
9.82,9.82,9.82,9.82,2.219035,0.08681469,1.0846303,-0.12028047
9.83,9.83,9.83,9.83,2.2130747,0.08985372,1.080073,-0.08019325
9.84,9.84,9.84,9.84,2.213267,0.09771651,1.079815,-0.09568235
9.85,9.85,9.85,9.85,2.2338855,0.09859019,1.0729445,-0.08109955
9.86,9.86,9.86,9.86,2.2391343,0.08747663,1.0967581,-0.09749804
9.87,9.87,9.87,9.87,2.2339585,0.09461226,1.0812509,-0.07341728
9.88,9.88,9.88,9.88,2.2347481,0.10134312,1.0863824,-0.1036381
9.89,9.89,9.89,9.89,2.23061,0.09846723,1.0843945,-0.09098798
9.9,9.9,9.9,9.9,2.2460961,0.09422729,1.0837498,-0.08096294
9.91,9.91,9.91,9.91,2.2270808,0.10028984,1.0961921,-0.10124546
9.92,9.92,9.92,9.92,2.2509084,0.10420169,1.1214683,-0.10976914
9.93,9.93,9.93,9.93,2.254613,0.10568913,1.1052135,-0.08333303
9.94,9.94,9.94,9.94,2.2440813,0.10313737,1.1151308,-0.09137271
9.95,9.95,9.95,9.95,2.2291827,0.10598552,1.0983816,-0.10173362
9.96,9.96,9.96,9.96,2.2320983,0.10356436,1.0884746,-0.09750161
9.97,9.97,9.97,9.97,2.2122471,0.0974361,1.0870583,-0.1253241
9.98,9.98,9.98,9.98,2.2260447,0.1014054,1.0928612,-0.08314063
9.99,9.99,9.99,9.99,2.2401075,0.10114557,1.0951029,-0.07560876
10.0,10.0,10.0,10.0,2.252065,0.10512619,1.1077224,-0.09677885
10.01,10.01,10.01,10.01,2.2407722,0.10794474,1.1009308,-0.10723965
10.02,10.02,10.02,10.02,2.2536159,0.10660321,1.1202177,-0.09699597
10.03,10.03,10.03,10.03,2.2535822,0.10626328,1.1062634,-0.09652668
10.04,10.04,10.04,10.04,2.268551,0.10697089,1.1207092,-0.04983046
10.05,10.05,10.05,10.05,2.2391634,0.09945883,1.1015451,-0.0849045
10.06,10.06,10.06,10.06,2.247837,0.09600085,1.0871911,-0.06146378
10.07,10.07,10.07,10.07,2.2276144,0.09405153,1.0813143,-0.06976549
10.08,10.08,10.08,10.08,2.2132256,0.09728125,1.0903739,-0.09675808
10.09,10.09,10.09,10.09,2.2197878,0.09311785,1.0681098,-0.08876906
10.1,10.1,10.1,10.1,2.2215629,0.09580486,1.0629677,-0.07558989
10.11,10.11,10.11,10.11,2.2117248,0.09643381,1.057659,-0.07791746
10.12,10.12,10.12,10.12,2.214007,0.08596621,1.0618486,-0.07236401
10.13,10.13,10.13,10.13,2.179968,0.08986159,1.0410191,-0.0566464
10.14,10.14,10.14,10.14,2.1629682,0.09251349,1.0267453,-0.05687833
10.15,10.15,10.15,10.15,2.160684,0.09373465,1.0276697,-0.05687833
10.16,10.16,10.16,10.16,2.1599233,0.09165481,1.0266194,-0.05687833
10.17,10.17,10.17,10.17,2.1933088,0.09309137,1.0465285,-0.06672338
10.18,10.18,10.18,10.18,2.216908,0.0982855,1.0584348,-0.07068952
10.19,10.19,10.19,10.19,2.2264962,0.10192021,1.0824631,-0.09942012
10.2,10.2,10.2,10.2,2.2355628,0.10278902,1.0695999,-0.07603748
10.21,10.21,10.21,10.21,2.2252798,0.10227791,1.0894438,-0.07970984
10.22,10.22,10.22,10.22,2.2239099,0.09508307,1.0634257,-0.07612993
10.23,10.23,10.23,10.23,2.2449229,0.10814637,1.0988317,-0.10238936
10.24,10.24,10.24,10.24,2.208272,0.11715233,1.0754945,-0.08568536
10.25,10.25,10.25,10.25,2.1985857,0.10593285,1.0357857,-0.05048978
10.26,10.26,10.26,10.26,2.1980684,0.0960074,1.0544945,-0.0580809
10.27,10.27,10.27,10.27,2.1924093,0.09757788,1.049047,-0.09228981
10.28,10.28,10.28,10.28,2.2160993,0.09290612,1.0793456,-0.07140452
10.29,10.29,10.29,10.29,2.1846702,0.09303043,1.0410258,-0.06436612
10.3,10.3,10.3,10.3,2.1816688,0.0882766,1.0425456,-0.05745096
10.31,10.31,10.31,10.31,2.1581008,0.09039032,1.0304214,-0.0575406
10.32,10.32,10.32,10.32,2.1575372,0.09104947,1.029119,-0.05687833
10.33,10.33,10.33,10.33,2.1575372,0.09104947,1.029119,-0.05687833
10.34,10.34,10.34,10.34,2.1575394,0.09105229,1.0291245,-0.05751801
10.35,10.35,10.35,10.35,2.164922,0.088801,1.0311496,-0.04663146
10.36,10.36,10.36,10.36,2.165379,0.09073922,1.0278199,-0.04829554
10.37,10.37,10.37,10.37,2.161573,0.09528492,1.0264173,-0.0453621
10.38,10.38,10.38,10.38,2.157346,0.09936444,1.0192242,-0.04792664
10.39,10.39,10.39,10.39,2.167107,0.0962661,1.0307914,-0.06257403
10.4,10.4,10.4,10.4,2.199278,0.09942964,1.056783,-0.07163282
10.41,10.41,10.41,10.41,2.232691,0.10222713,1.0625478,-0.05774102
10.42,10.42,10.42,10.42,2.2519095,0.10824879,1.0885565,-0.08236738
10.43,10.43,10.43,10.43,2.2580552,0.11291414,1.0793903,-0.0594157
10.44,10.44,10.44,10.44,2.2658665,0.11359297,1.097409,-0.0515499
10.45,10.45,10.45,10.45,2.2557533,0.12169753,1.0859548,-0.06417681
10.46,10.46,10.46,10.46,2.2432168,0.12775417,1.0825794,-0.03205973
10.47,10.47,10.47,10.47,2.2553232,0.12504803,1.106837,-0.08530582
10.48,10.48,10.48,10.48,2.238328,0.12805042,1.0921428,-0.08815929
10.49,10.49,10.49,10.49,2.2370057,0.13199037,1.094049,-0.05521584
10.5,10.5,10.5,10.5,2.2312818,0.13264525,1.0880911,-0.06139002
10.51,10.51,10.51,10.51,2.257563,0.1308937,1.1041617,-0.05779134
10.52,10.52,10.52,10.52,2.2678466,0.12884896,1.1098036,-0.07813473
10.53,10.53,10.53,10.53,2.281248,0.13169153,1.1339428,-0.08428209
10.54,10.54,10.54,10.54,2.2822456,0.13018739,1.131466,-0.11185386
10.55,10.55,10.55,10.55,2.2838483,0.12184881,1.1115506,-0.08047719
10.56,10.56,10.56,10.56,2.2807188,0.1203349,1.101299,-0.07750525
10.57,10.57,10.57,10.57,2.2835934,0.1260663,1.0966084,-0.07130171
10.58,10.58,10.58,10.58,2.274632,0.13287765,1.0989943,-0.06429243
10.59,10.59,10.59,10.59,2.2720327,0.13536556,1.1129781,-0.11244301
10.6,10.6,10.6,10.6,2.2819233,0.12775238,1.1150974,-0.12483577
10.61,10.61,10.61,10.61,2.2905476,0.13883846,1.1122417,-0.05725974
10.62,10.62,10.62,10.62,2.2775068,0.12373047,1.0897224,-0.08335421
10.63,10.63,10.63,10.63,2.3178875,0.13330488,1.1433306,-0.10832158
10.64,10.64,10.64,10.64,2.2852516,0.12184761,1.1169019,-0.07726181
10.65,10.65,10.65,10.65,2.2950366,0.12429526,1.1237923,-0.06539786
10.66,10.66,10.66,10.66,2.2741456,0.12946305,1.0865514,-0.04702114
10.67,10.67,10.67,10.67,2.274305,0.12963226,1.0950348,-0.0759656
10.68,10.68,10.68,10.68,2.257214,0.13672404,1.0843042,-0.05271464
10.69,10.69,10.69,10.69,2.2564864,0.1340937,1.0882784,-0.08533742
10.7,10.7,10.7,10.7,2.2688215,0.1262778,1.111937,-0.09418868
10.71,10.71,10.71,10.71,2.2716305,0.13217282,1.115131,-0.08935606
10.72,10.72,10.72,10.72,2.2948403,0.13687818,1.125246,-0.09901406
10.73,10.73,10.73,10.73,2.2800925,0.13647062,1.1036625,-0.09021308
10.74,10.74,10.74,10.74,2.2905881,0.12805696,1.1413939,-0.12664914
10.75,10.75,10.75,10.75,2.2796347,0.13789299,1.1301285,-0.09613106
10.76,10.76,10.76,10.76,2.2609723,0.14060107,1.0939419,-0.05527576
10.77,10.77,10.77,10.77,2.3035975,0.1220267,1.1457131,-0.12405597
10.78,10.78,10.78,10.78,2.2757661,0.13356104,1.1256464,-0.09041872
10.79,10.79,10.79,10.79,2.3037598,0.12999113,1.1370206,-0.11800887
10.8,10.8,10.8,10.8,2.2620723,0.13428232,1.1108339,-0.07579705
10.81,10.81,10.81,10.81,2.2820048,0.1378951,1.0883865,-0.05830919
10.82,10.82,10.82,10.82,2.2827146,0.13911185,1.1151022,-0.06564238
10.83,10.83,10.83,10.83,2.2919483,0.13332507,1.1559125,-0.13483842
10.84,10.84,10.84,10.84,2.2748766,0.13508455,1.1159984,-0.08446448
10.85,10.85,10.85,10.85,2.2703574,0.13099942,1.1382055,-0.12860587
10.86,10.86,10.86,10.86,2.2853885,0.13316137,1.0984548,-0.07404767
10.87,10.87,10.87,10.87,2.2790291,0.12553711,1.0981324,-0.08038462
10.88,10.88,10.88,10.88,2.277573,0.12562291,1.1124839,-0.11101911
10.89,10.89,10.89,10.89,2.2960837,0.13306381,1.1230469,-0.12128421
10.9,10.9,10.9,10.9,2.291505,0.13002089,1.1255511,-0.11198582


==> dataEV76C661parkingLotB+F.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.35
0.01,0.01,0.01,0.01,0.0,0.0,0.0,5.3875
0.02,0.02,0.02,0.02,0.0,0.0,0.0,5.3125
0.03,0.03,0.03,0.03,0.0,0.0,0.0,5.4
0.04,0.04,0.04,0.04,0.0,0.0,0.0,5.4125
0.05,0.05,0.05,0.05,0.0,0.0,0.0,5.4125
0.06,0.06,0.06,0.06,0.0,0.0,0.0,5.3125
0.07,0.07,0.07,0.07,0.0,0.0,0.0,5.3125
0.08,0.08,0.08,0.08,0.0,0.0,0.0,5.3375
0.09,0.09,0.09,0.09,0.0,0.0,0.0,5.35
0.1,0.1,0.1,0.1,0.0,0.0,0.0,5.3625
0.11,0.11,0.11,0.11,0.0,0.0,0.0,5.325
0.12,0.12,0.12,0.12,0.0,0.0,0.0,5.3125
0.13,0.13,0.13,0.13,0.0,0.0,0.0,5.35
0.14,0.14,0.14,0.14,0.0,0.0,0.0,5.25
0.15,0.15,0.15,0.15,0.0,0.0,0.0,5.2625
0.16,0.16,0.16,0.16,0.0,0.0,0.0,5.3375
0.17,0.17,0.17,0.17,0.0,0.0,0.0,5.35
0.18,0.18,0.18,0.18,0.0,0.0,0.0,5.3125
0.19,0.19,0.19,0.19,0.0,0.0,0.0,5.35
0.2,0.2,0.2,0.2,0.0,0.0,0.0,5.35
0.21,0.21,0.21,0.21,0.0,0.0,0.0,5.3
0.22,0.22,0.22,0.22,0.0,0.0,0.0,5.3625
0.23,0.23,0.23,0.23,0.0,0.0,0.0,5.3375
0.24,0.24,0.24,0.24,0.0,0.0,0.0,5.325
0.25,0.25,0.25,0.25,0.0,0.0,0.0,5.325
0.26,0.26,0.26,0.26,0.0,0.0,0.0,5.275
0.27,0.27,0.27,0.27,0.0,0.0,0.0,5.3125
0.28,0.28,0.28,0.28,0.0,0.0,0.0,5.225
0.29,0.29,0.29,0.29,0.0,0.0,0.0,5.2875
0.3,0.3,0.3,0.3,0.0,0.0,0.0,5.3875
0.31,0.31,0.31,0.31,0.0,0.0,0.0,5.35
0.32,0.32,0.32,0.32,0.0,0.0,0.0,5.3125
0.33,0.33,0.33,0.33,0.0,0.0,0.0,5.175
0.34,0.34,0.34,0.34,0.0,0.0,0.0,5.3125
0.35,0.35,0.35,0.35,0.0,0.0,0.0,5.35
0.36,0.36,0.36,0.36,0.0,0.0,0.0,5.2125
0.37,0.37,0.37,0.37,0.0,0.0,0.0,5.25
0.38,0.38,0.38,0.38,0.0,0.0,0.0,5.2
0.39,0.39,0.39,0.39,0.0,0.0,0.0,5.175
0.4,0.4,0.4,0.4,0.0,0.0,0.0,5.275
0.41,0.41,0.41,0.41,0.0,0.0,0.0,5.3
0.42,0.42,0.42,0.42,0.0,0.0,0.0,5.2125
0.43,0.43,0.43,0.43,0.0,0.0,0.0,5.1625
0.44,0.44,0.44,0.44,0.0,0.0,0.0,5.25
0.45,0.45,0.45,0.45,0.0,0.0,0.0,5.275
0.46,0.46,0.46,0.46,0.0,0.0,0.0,5.25
0.47,0.47,0.47,0.47,0.0,0.0,0.0,5.25
0.48,0.48,0.48,0.48,0.0,0.0,0.0,5.125
0.49,0.49,0.49,0.49,0.0,0.0,0.0,5.2625
0.5,0.5,0.5,0.5,0.0,0.0,0.0,5.325
0.51,0.51,0.51,0.51,0.0,0.0,0.0,5.275
0.52,0.52,0.52,0.52,0.0,0.0,0.0,5.3625
0.53,0.53,0.53,0.53,0.0,0.0,0.0,5.3625
0.54,0.54,0.54,0.54,0.0,0.0,0.0,5.275
0.55,0.55,0.55,0.55,0.0,0.0,0.0,5.325
0.56,0.56,0.56,0.56,0.0,0.0,0.0,5.3625
0.57,0.57,0.57,0.57,0.0,0.0,0.0,5.3625
0.58,0.58,0.58,0.58,0.0,0.0,0.0,5.275
0.59,0.59,0.59,0.59,0.0,0.0,0.0,5.2625
0.6,0.6,0.6,0.6,0.0,0.0,0.0,5.325
0.61,0.61,0.61,0.61,0.0,0.0,0.0,5.3
0.62,0.62,0.62,0.62,0.0,0.0,0.0,5.3375
0.63,0.63,0.63,0.63,0.0,0.0,0.0,5.3875
0.64,0.64,0.64,0.64,0.0,0.0,0.0,5.425
0.65,0.65,0.65,0.65,0.0,0.0,0.0,5.4
0.66,0.66,0.66,0.66,0.0,0.0,0.0,5.35
0.67,0.67,0.67,0.67,0.0,0.0,0.0,5.2625
0.68,0.68,0.68,0.68,0.0,0.0,0.0,5.4125
0.69,0.69,0.69,0.69,0.0,0.0,0.0,5.4
0.7,0.7,0.7,0.7,0.0,0.0,0.0,5.4
0.71,0.71,0.71,0.71,0.0,0.0,0.0,5.4
0.72,0.72,0.72,0.72,0.0,0.0,0.0,5.425
0.73,0.73,0.73,0.73,0.0,0.0,0.0,5.4125
0.74,0.74,0.74,0.74,0.0,0.0,0.0,5.5
0.75,0.75,0.75,0.75,0.0,0.0,0.0,5.4625
0.76,0.76,0.76,0.76,0.0,0.0,0.0,5.5375
0.77,0.77,0.77,0.77,0.0,0.0,0.0,5.5875
0.78,0.78,0.78,0.78,0.0,0.0,0.0,5.5
0.79,0.79,0.79,0.79,0.0,0.0,0.0,5.425
0.8,0.8,0.8,0.8,0.0,0.0,0.0,5.5125
0.81,0.81,0.81,0.81,0.0,0.0,0.0,5.35
0.82,0.82,0.82,0.82,0.0,0.0,0.0,5.55
0.83,0.83,0.83,0.83,0.0,0.0,0.0,5.45
0.84,0.84,0.84,0.84,0.0,0.0,0.0,5.4
0.85,0.85,0.85,0.85,0.0,0.0,0.0,5.425
0.86,0.86,0.86,0.86,0.0,0.0,0.0,5.425
0.87,0.87,0.87,0.87,0.0,0.0,0.0,5.5875
0.88,0.88,0.88,0.88,0.0,0.0,0.0,5.3625
0.89,0.89,0.89,0.89,0.0,0.0,0.0,5.3625
0.9,0.9,0.9,0.9,0.0,0.0,0.0,5.4
0.91,0.91,0.91,0.91,0.0,0.0,0.0,5.2875
0.92,0.92,0.92,0.92,0.0,0.0,0.0,5.375
0.93,0.93,0.93,0.93,0.0,0.0,0.0,5.275
0.94,0.94,0.94,0.94,0.0,0.0,0.0,5.3375
0.95,0.95,0.95,0.95,0.0,0.0,0.0,5.2375
0.96,0.96,0.96,0.96,0.0,0.0,0.0,5.0875
0.97,0.97,0.97,0.97,0.0,0.0,0.0,4.975
0.98,0.98,0.98,0.98,0.0,0.0,0.0,4.9875
0.99,0.99,0.99,0.99,0.0,0.0,0.0,5.0
1.0,1.0,1.0,1.0,0.0,0.0,0.0,4.9
1.01,1.01,1.01,1.01,0.0,0.0,0.0,4.8875
1.02,1.02,1.02,1.02,0.0,0.0,0.0,4.825
1.03,1.03,1.03,1.03,0.0,0.0,0.0,4.875
1.04,1.04,1.04,1.04,0.0,0.0,0.0,4.6625
1.05,1.05,1.05,1.05,0.0,0.0,0.0,4.675
1.06,1.06,1.06,1.06,0.0,0.0,0.0,4.925
1.07,1.07,1.07,1.07,0.0,0.0,0.0,4.8
1.08,1.08,1.08,1.08,0.0,0.0,0.0,4.875
1.09,1.09,1.09,1.09,0.0,0.0,0.0,5.0875
1.1,1.1,1.1,1.1,0.0,0.0,0.0,5.1125
1.11,1.11,1.11,1.11,0.0,0.0,0.0,5.1125
1.12,1.12,1.12,1.12,0.0,0.0,0.0,5.2625
1.13,1.13,1.13,1.13,0.0,0.0,0.0,5.1625
1.14,1.14,1.14,1.14,0.0,0.0,0.0,5.2625
1.15,1.15,1.15,1.15,0.0,0.0,0.0,5.225
1.16,1.16,1.16,1.16,0.0,0.0,0.0,5.2125
1.17,1.17,1.17,1.17,0.0,0.0,0.0,5.225
1.18,1.18,1.18,1.18,0.0,0.0,0.0,5.45
1.19,1.19,1.19,1.19,0.0,0.0,0.0,5.6125
1.2,1.2,1.2,1.2,0.0,0.0,0.0,5.3875
1.21,1.21,1.21,1.21,0.0,0.0,0.0,5.625
1.22,1.22,1.22,1.22,0.0,0.0,0.0,5.6875
1.23,1.23,1.23,1.23,0.0,0.0,0.0,5.5875
1.24,1.24,1.24,1.24,0.0,0.0,0.0,5.55
1.25,1.25,1.25,1.25,0.0,0.0,0.0,5.525
1.26,1.26,1.26,1.26,0.0,0.0,0.0,5.525
1.27,1.27,1.27,1.27,0.0,0.0,0.0,5.6625
1.28,1.28,1.28,1.28,0.0,0.0,0.0,5.75
1.29,1.29,1.29,1.29,0.0,0.0,0.0,5.825
1.3,1.3,1.3,1.3,0.0,0.0,0.0,5.8375
1.31,1.31,1.31,1.31,0.0,0.0,0.0,5.8625
1.32,1.32,1.32,1.32,0.0,0.0,0.0,5.9125
1.33,1.33,1.33,1.33,0.0,0.0,0.0,5.925
1.34,1.34,1.34,1.34,0.0,0.0,0.0,5.8875
1.35,1.35,1.35,1.35,0.0,0.0,0.0,5.975
1.36,1.36,1.36,1.36,0.0,0.0,0.0,5.8875
1.37,1.37,1.37,1.37,0.0,0.0,0.0,5.775
1.38,1.38,1.38,1.38,0.0,0.0,0.0,5.7375
1.39,1.39,1.39,1.39,0.0,0.0,0.0,5.725
1.4,1.4,1.4,1.4,0.0,0.0,0.0,5.675
1.41,1.41,1.41,1.41,0.0,0.0,0.0,5.725
1.42,1.42,1.42,1.42,0.0,0.0,0.0,5.6625
1.43,1.43,1.43,1.43,0.0,0.0,0.0,5.625
1.44,1.44,1.44,1.44,0.0,0.0,0.0,5.5875
1.45,1.45,1.45,1.45,0.0,0.0,0.0,5.6
1.46,1.46,1.46,1.46,0.0,0.0,0.0,5.5625
1.47,1.47,1.47,1.47,0.0,0.0,0.0,5.575
1.48,1.48,1.48,1.48,0.0,0.0,0.0,5.55
1.49,1.49,1.49,1.49,0.0,0.0,0.0,5.45
1.5,1.5,1.5,1.5,0.0,0.0,0.0,5.575
1.51,1.51,1.51,1.51,0.0,0.0,0.0,5.55
1.52,1.52,1.52,1.52,0.0,0.0,0.0,5.525
1.53,1.53,1.53,1.53,0.0,0.0,0.0,5.475
1.54,1.54,1.54,1.54,0.0,0.0,0.0,5.4125
1.55,1.55,1.55,1.55,0.0,0.0,0.0,5.3125
1.56,1.56,1.56,1.56,0.0,0.0,0.0,5.2375
1.57,1.57,1.57,1.57,0.0,0.0,0.0,5.275
1.58,1.58,1.58,1.58,0.0,0.0,0.0,5.2375
1.59,1.59,1.59,1.59,0.0,0.0,0.0,5.125
1.6,1.6,1.6,1.6,0.0,0.0,0.0,5.25
1.61,1.61,1.61,1.61,0.0,0.0,0.0,5.275
1.62,1.62,1.62,1.62,0.0,0.0,0.0,5.225
1.63,1.63,1.63,1.63,0.0,0.0,0.0,5.2125
1.64,1.64,1.64,1.64,0.0,0.0,0.0,5.1125
1.65,1.65,1.65,1.65,0.0,0.0,0.0,5.175
1.66,1.66,1.66,1.66,0.0,0.0,0.0,5.125
1.67,1.67,1.67,1.67,0.0,0.0,0.0,5.175
1.68,1.68,1.68,1.68,0.0,0.0,0.0,5.1625
1.69,1.69,1.69,1.69,0.0,0.0,0.0,5.1125
1.7,1.7,1.7,1.7,0.0,0.0,0.0,5.15
1.71,1.71,1.71,1.71,0.0,0.0,0.0,5.1125
1.72,1.72,1.72,1.72,0.0,0.0,0.0,5.0125
1.73,1.73,1.73,1.73,0.0,0.0,0.0,5.0375
1.74,1.74,1.74,1.74,0.0,0.0,0.0,5.0625
1.75,1.75,1.75,1.75,0.0,0.0,0.0,5.0375
1.76,1.76,1.76,1.76,0.0,0.0,0.0,5.025
1.77,1.77,1.77,1.77,0.0,0.0,0.0,5.0
1.78,1.78,1.78,1.78,0.0,0.0,0.0,4.975
1.79,1.79,1.79,1.79,0.0,0.0,0.0,4.925
1.8,1.8,1.8,1.8,0.0,0.0,0.0,5.05
1.81,1.81,1.81,1.81,0.0,0.0,0.0,5.0625
1.82,1.82,1.82,1.82,0.0,0.0,0.0,5.1125
1.83,1.83,1.83,1.83,0.0,0.0,0.0,5.0
1.84,1.84,1.84,1.84,0.0,0.0,0.0,5.0375
1.85,1.85,1.85,1.85,0.0,0.0,0.0,4.9625
1.86,1.86,1.86,1.86,0.0,0.0,0.0,5.0125
1.87,1.87,1.87,1.87,0.0,0.0,0.0,4.95
1.88,1.88,1.88,1.88,0.0,0.0,0.0,5.075
1.89,1.89,1.89,1.89,0.0,0.0,0.0,5.0375
1.9,1.9,1.9,1.9,0.0,0.0,0.0,5.0
1.91,1.91,1.91,1.91,0.0,0.0,0.0,4.9875
1.92,1.92,1.92,1.92,0.0,0.0,0.0,4.975
1.93,1.93,1.93,1.93,0.0,0.0,0.0,4.9125
1.94,1.94,1.94,1.94,0.0,0.0,0.0,4.975
1.95,1.95,1.95,1.95,0.0,0.0,0.0,4.85
1.96,1.96,1.96,1.96,0.0,0.0,0.0,4.9125
1.97,1.97,1.97,1.97,0.0,0.0,0.0,4.8875
1.98,1.98,1.98,1.98,0.0,0.0,0.0,4.975
1.99,1.99,1.99,1.99,0.0,0.0,0.0,4.9125
2.0,2.0,2.0,2.0,0.0,0.0,0.0,5.025
2.01,2.01,2.01,2.01,0.0,0.0,0.0,5.0125
2.02,2.02,2.02,2.02,0.0,0.0,0.0,4.9375
2.03,2.03,2.03,2.03,0.0,0.0,0.0,5.0
2.04,2.04,2.04,2.04,0.0,0.0,0.0,5.0125
2.05,2.05,2.05,2.05,0.0,0.0,0.0,4.975
2.06,2.06,2.06,2.06,0.0,0.0,0.0,4.9125
2.07,2.07,2.07,2.07,0.0,0.0,0.0,4.975
2.08,2.08,2.08,2.08,0.0,0.0,0.0,5.075
2.09,2.09,2.09,2.09,0.0,0.0,0.0,5.0625
2.1,2.1,2.1,2.1,0.0,0.0,0.0,4.8875
2.11,2.11,2.11,2.11,0.0,0.0,0.0,4.9625
2.12,2.12,2.12,2.12,0.0,0.0,0.0,5.0875
2.13,2.13,2.13,2.13,0.0,0.0,0.0,5.1125
2.14,2.14,2.14,2.14,0.0,0.0,0.0,5.0125
2.15,2.15,2.15,2.15,0.0,0.0,0.0,5.05
2.16,2.16,2.16,2.16,0.0,0.0,0.0,4.9875
2.17,2.17,2.17,2.17,0.0,0.0,0.0,5.0
2.18,2.18,2.18,2.18,0.0,0.0,0.0,4.9875
2.19,2.19,2.19,2.19,0.0,0.0,0.0,4.975
2.2,2.2,2.2,2.2,0.0,0.0,0.0,5.0125
2.21,2.21,2.21,2.21,0.0,0.0,0.0,4.95
2.22,2.22,2.22,2.22,0.0,0.0,0.0,4.925
2.23,2.23,2.23,2.23,0.0,0.0,0.0,4.9
2.24,2.24,2.24,2.24,0.0,0.0,0.0,4.85
2.25,2.25,2.25,2.25,0.0,0.0,0.0,4.9125
2.26,2.26,2.26,2.26,0.0,0.0,0.0,4.975
2.27,2.27,2.27,2.27,0.0,0.0,0.0,4.8625
2.28,2.28,2.28,2.28,0.0,0.0,0.0,4.9625
2.29,2.29,2.29,2.29,0.0,0.0,0.0,5.075
2.3,2.3,2.3,2.3,0.0,0.0,0.0,5.0625
2.31,2.31,2.31,2.31,0.0,0.0,0.0,5.0125
2.32,2.32,2.32,2.32,0.0,0.0,0.0,5.0375
2.33,2.33,2.33,2.33,0.0,0.0,0.0,5.0625
2.34,2.34,2.34,2.34,0.0,0.0,0.0,5.0375
2.35,2.35,2.35,2.35,0.0,0.0,0.0,5.125
2.36,2.36,2.36,2.36,0.0,0.0,0.0,5.15
2.37,2.37,2.37,2.37,0.0,0.0,0.0,5.2
2.38,2.38,2.38,2.38,0.0,0.0,0.0,5.225
2.39,2.39,2.39,2.39,0.0,0.0,0.0,5.175
2.4,2.4,2.4,2.4,0.0,0.0,0.0,5.1875
2.41,2.41,2.41,2.41,0.0,0.0,0.0,5.25
2.42,2.42,2.42,2.42,0.0,0.0,0.0,5.3
2.43,2.43,2.43,2.43,0.0,0.0,0.0,5.25
2.44,2.44,2.44,2.44,0.0,0.0,0.0,5.2375
2.45,2.45,2.45,2.45,0.0,0.0,0.0,5.2
2.46,2.46,2.46,2.46,0.0,0.0,0.0,5.0875
2.47,2.47,2.47,2.47,0.0,0.0,0.0,5.1625
2.48,2.48,2.48,2.48,0.0,0.0,0.0,5.275
2.49,2.49,2.49,2.49,0.0,0.0,0.0,5.15
2.5,2.5,2.5,2.5,0.0,0.0,0.0,5.2125
2.51,2.51,2.51,2.51,0.0,0.0,0.0,5.1875
2.52,2.52,2.52,2.52,0.0,0.0,0.0,5.2
2.53,2.53,2.53,2.53,0.0,0.0,0.0,5.2375
2.54,2.54,2.54,2.54,0.0,0.0,0.0,5.2625
2.55,2.55,2.55,2.55,0.0,0.0,0.0,5.3
2.56,2.56,2.56,2.56,0.0,0.0,0.0,5.2
2.57,2.57,2.57,2.57,0.0,0.0,0.0,5.25
2.58,2.58,2.58,2.58,0.0,0.0,0.0,5.2625
2.59,2.59,2.59,2.59,0.0,0.0,0.0,5.1875
2.6,2.6,2.6,2.6,0.0,0.0,0.0,5.225
2.61,2.61,2.61,2.61,0.0,0.0,0.0,5.0875
2.62,2.62,2.62,2.62,0.0,0.0,0.0,5.225
2.63,2.63,2.63,2.63,0.0,0.0,0.0,5.275
2.64,2.64,2.64,2.64,0.0,0.0,0.0,5.175
2.65,2.65,2.65,2.65,0.0,0.0,0.0,5.15
2.66,2.66,2.66,2.66,0.0,0.0,0.0,5.125
2.67,2.67,2.67,2.67,0.0,0.0,0.0,5.2375
2.68,2.68,2.68,2.68,0.0,0.0,0.0,5.15
2.69,2.69,2.69,2.69,0.0,0.0,0.0,5.225
2.7,2.7,2.7,2.7,0.0,0.0,0.0,5.2625
2.71,2.71,2.71,2.71,0.0,0.0,0.0,5.1875
2.72,2.72,2.72,2.72,0.0,0.0,0.0,5.0625
2.73,2.73,2.73,2.73,0.0,0.0,0.0,5.0375
2.74,2.74,2.74,2.74,0.0,0.0,0.0,5.0625
2.75,2.75,2.75,2.75,0.0,0.0,0.0,5.0125
2.76,2.76,2.76,2.76,0.0,0.0,0.0,4.9375
2.77,2.77,2.77,2.77,0.0,0.0,0.0,4.9875
2.78,2.78,2.78,2.78,0.0,0.0,0.0,4.875
2.79,2.79,2.79,2.79,0.0,0.0,0.0,4.8875
2.8,2.8,2.8,2.8,0.0,0.0,0.0,4.7625
2.81,2.81,2.81,2.81,0.0,0.0,0.0,4.8625
2.82,2.82,2.82,2.82,0.0,0.0,0.0,5.0
2.83,2.83,2.83,2.83,0.0,0.0,0.0,5.05
2.84,2.84,2.84,2.84,0.0,0.0,0.0,4.8
2.85,2.85,2.85,2.85,0.0,0.0,0.0,4.7875
2.86,2.86,2.86,2.86,0.0,0.0,0.0,4.8875
2.87,2.87,2.87,2.87,0.0,0.0,0.0,4.8625
2.88,2.88,2.88,2.88,0.0,0.0,0.0,4.85
2.89,2.89,2.89,2.89,0.0,0.0,0.0,4.75
2.9,2.9,2.9,2.9,0.0,0.0,0.0,4.7875
2.91,2.91,2.91,2.91,0.0,0.0,0.0,4.9375
2.92,2.92,2.92,2.92,0.0,0.0,0.0,4.8
2.93,2.93,2.93,2.93,0.0,0.0,0.0,4.7875
2.94,2.94,2.94,2.94,0.0,0.0,0.0,4.75
2.95,2.95,2.95,2.95,0.0,0.0,0.0,4.825
2.96,2.96,2.96,2.96,0.0,0.0,0.0,4.6875
2.97,2.97,2.97,2.97,0.0,0.0,0.0,4.8125
2.98,2.98,2.98,2.98,0.0,0.0,0.0,5.0375
2.99,2.99,2.99,2.99,0.0,0.0,0.0,5.0125
3.0,3.0,3.0,3.0,0.0,0.0,0.0,5.0125
3.01,3.01,3.01,3.01,0.0,0.0,0.0,5.1125
3.02,3.02,3.02,3.02,0.0,0.0,0.0,5.075
3.03,3.03,3.03,3.03,0.0,0.0,0.0,5.1375
3.04,3.04,3.04,3.04,0.0,0.0,0.0,5.2
3.05,3.05,3.05,3.05,0.0,0.0,0.0,5.2
3.06,3.06,3.06,3.06,0.0,0.0,0.0,5.2375
3.07,3.07,3.07,3.07,0.0,0.0,0.0,5.2125
3.08,3.08,3.08,3.08,0.0,0.0,0.0,5.15
3.09,3.09,3.09,3.09,0.0,0.0,0.0,5.2
3.1,3.1,3.1,3.1,0.0,0.0,0.0,5.1
3.11,3.11,3.11,3.11,0.0,0.0,0.0,5.1875
3.12,3.12,3.12,3.12,0.0,0.0,0.0,5.1375
3.13,3.13,3.13,3.13,0.0,0.0,0.0,5.0875
3.14,3.14,3.14,3.14,0.0,0.0,0.0,5.125
3.15,3.15,3.15,3.15,0.0,0.0,0.0,5.1
3.16,3.16,3.16,3.16,0.0,0.0,0.0,5.025
3.17,3.17,3.17,3.17,0.0,0.0,0.0,4.9625
3.18,3.18,3.18,3.18,0.0,0.0,0.0,5.0
3.19,3.19,3.19,3.19,0.0,0.0,0.0,4.975
3.2,3.2,3.2,3.2,0.0,0.0,0.0,5.025
3.21,3.21,3.21,3.21,0.0,0.0,0.0,4.9875
3.22,3.22,3.22,3.22,0.0,0.0,0.0,5.0625
3.23,3.23,3.23,3.23,0.0,0.0,0.0,5.175
3.24,3.24,3.24,3.24,0.0,0.0,0.0,5.15
3.25,3.25,3.25,3.25,0.0,0.0,0.0,5.175
3.26,3.26,3.26,3.26,0.0,0.0,0.0,5.1125
3.27,3.27,3.27,3.27,0.0,0.0,0.0,5.1125
3.28,3.28,3.28,3.28,0.0,0.0,0.0,5.2125
3.29,3.29,3.29,3.29,0.0,0.0,0.0,5.15
3.3,3.3,3.3,3.3,0.0,0.0,0.0,5.05
3.31,3.31,3.31,3.31,0.0,0.0,0.0,5.1125
3.32,3.32,3.32,3.32,0.0,0.0,0.0,5.0875
3.33,3.33,3.33,3.33,0.0,0.0,0.0,5.0125
3.34,3.34,3.34,3.34,0.0,0.0,0.0,5.1875
3.35,3.35,3.35,3.35,0.0,0.0,0.0,5.1375
3.36,3.36,3.36,3.36,0.0,0.0,0.0,5.1875
3.37,3.37,3.37,3.37,0.0,0.0,0.0,5.1125
3.38,3.38,3.38,3.38,0.0,0.0,0.0,5.2
3.39,3.39,3.39,3.39,0.0,0.0,0.0,5.15
3.4,3.4,3.4,3.4,0.0,0.0,0.0,5.0875
3.41,3.41,3.41,3.41,0.0,0.0,0.0,5.2125
3.42,3.42,3.42,3.42,0.0,0.0,0.0,5.175
3.43,3.43,3.43,3.43,0.0,0.0,0.0,5.1125
3.44,3.44,3.44,3.44,0.0,0.0,0.0,5.075
3.45,3.45,3.45,3.45,0.0,0.0,0.0,4.925
3.46,3.46,3.46,3.46,0.0,0.0,0.0,5.0375
3.47,3.47,3.47,3.47,0.0,0.0,0.0,5.025
3.48,3.48,3.48,3.48,0.0,0.0,0.0,4.975
3.49,3.49,3.49,3.49,0.0,0.0,0.0,4.9625
3.5,3.5,3.5,3.5,0.0,0.0,0.0,5.0875
3.51,3.51,3.51,3.51,0.0,0.0,0.0,5.075
3.52,3.52,3.52,3.52,0.0,0.0,0.0,5.125
3.53,3.53,3.53,3.53,0.0,0.0,0.0,4.9875
3.54,3.54,3.54,3.54,0.0,0.0,0.0,4.9375
3.55,3.55,3.55,3.55,0.0,0.0,0.0,5.025
3.56,3.56,3.56,3.56,0.0,0.0,0.0,5.0
3.57,3.57,3.57,3.57,0.0,0.0,0.0,5.0
3.58,3.58,3.58,3.58,0.0,0.0,0.0,4.975
3.59,3.59,3.59,3.59,0.0,0.0,0.0,5.1125
3.6,3.6,3.6,3.6,0.0,0.0,0.0,5.0625
3.61,3.61,3.61,3.61,0.0,0.0,0.0,5.05
3.62,3.62,3.62,3.62,0.0,0.0,0.0,4.9875
3.63,3.63,3.63,3.63,0.0,0.0,0.0,4.9125
3.64,3.64,3.64,3.64,0.0,0.0,0.0,5.0875
3.65,3.65,3.65,3.65,0.0,0.0,0.0,5.025
3.66,3.66,3.66,3.66,0.0,0.0,0.0,4.9875
3.67,3.67,3.67,3.67,0.0,0.0,0.0,5.125
3.68,3.68,3.68,3.68,0.0,0.0,0.0,4.9875
3.69,3.69,3.69,3.69,0.0,0.0,0.0,4.9
3.7,3.7,3.7,3.7,0.0,0.0,0.0,5.0375
3.71,3.71,3.71,3.71,0.0,0.0,0.0,4.8875
3.72,3.72,3.72,3.72,0.0,0.0,0.0,5.1
3.73,3.73,3.73,3.73,0.0,0.0,0.0,4.8625
3.74,3.74,3.74,3.74,0.0,0.0,0.0,5.1375
3.75,3.75,3.75,3.75,0.0,0.0,0.0,4.925
3.76,3.76,3.76,3.76,0.0,0.0,0.0,5.125
3.77,3.77,3.77,3.77,0.0,0.0,0.0,4.95
3.78,3.78,3.78,3.78,0.0,0.0,0.0,4.975
3.79,3.79,3.79,3.79,0.0,0.0,0.0,5.0
3.8,3.8,3.8,3.8,0.0,0.0,0.0,5.075
3.81,3.81,3.81,3.81,0.0,0.0,0.0,5.1375
3.82,3.82,3.82,3.82,0.0,0.0,0.0,5.05
3.83,3.83,3.83,3.83,0.0,0.0,0.0,5.0375
3.84,3.84,3.84,3.84,0.0,0.0,0.0,5.0875
3.85,3.85,3.85,3.85,0.0,0.0,0.0,5.0125
3.86,3.86,3.86,3.86,0.0,0.0,0.0,5.25
3.87,3.87,3.87,3.87,0.0,0.0,0.0,4.925
3.88,3.88,3.88,3.88,0.0,0.0,0.0,4.9125
3.89,3.89,3.89,3.89,0.0,0.0,0.0,4.6625
3.9,3.9,3.9,3.9,0.0,0.0,0.0,4.875
3.91,3.91,3.91,3.91,0.0,0.0,0.0,4.675
3.92,3.92,3.92,3.92,0.0,0.0,0.0,4.75
3.93,3.93,3.93,3.93,0.0,0.0,0.0,4.7125
3.94,3.94,3.94,3.94,0.0,0.0,0.0,4.8625
3.95,3.95,3.95,3.95,0.0,0.0,0.0,4.675
3.96,3.96,3.96,3.96,0.0,0.0,0.0,4.6875
3.97,3.97,3.97,3.97,0.0,0.0,0.0,4.9375
3.98,3.98,3.98,3.98,0.0,0.0,0.0,4.7375
3.99,3.99,3.99,3.99,0.0,0.0,0.0,4.6625
4.0,4.0,4.0,4.0,0.0,0.0,0.0,4.675
4.01,4.01,4.01,4.01,0.0,0.0,0.0,4.875
4.02,4.02,4.02,4.02,0.0,0.0,0.0,5.025
4.03,4.03,4.03,4.03,0.0,0.0,0.0,5.075
4.04,4.04,4.04,4.04,0.0,0.0,0.0,5.275
4.05,4.05,4.05,4.05,0.0,0.0,0.0,5.4
4.06,4.06,4.06,4.06,0.0,0.0,0.0,5.5375
4.07,4.07,4.07,4.07,0.0,0.0,0.0,5.5
4.08,4.08,4.08,4.08,0.0,0.0,0.0,5.6875
4.09,4.09,4.09,4.09,0.0,0.0,0.0,5.6125
4.1,4.1,4.1,4.1,0.0,0.0,0.0,5.6125
4.11,4.11,4.11,4.11,0.0,0.0,0.0,5.6625
4.12,4.12,4.12,4.12,0.0,0.0,0.0,5.775
4.13,4.13,4.13,4.13,0.0,0.0,0.0,5.875
4.14,4.14,4.14,4.14,0.0,0.0,0.0,5.9125
4.15,4.15,4.15,4.15,0.0,0.0,0.0,5.925
4.16,4.16,4.16,4.16,0.0,0.0,0.0,5.9625
4.17,4.17,4.17,4.17,0.0,0.0,0.0,5.9625
4.18,4.18,4.18,4.18,0.0,0.0,0.0,6.0375
4.19,4.19,4.19,4.19,0.0,0.0,0.0,5.925
4.2,4.2,4.2,4.2,0.0,0.0,0.0,5.9875
4.21,4.21,4.21,4.21,0.0,0.0,0.0,5.9875
4.22,4.22,4.22,4.22,0.0,0.0,0.0,5.9
4.23,4.23,4.23,4.23,0.0,0.0,0.0,5.8375
4.24,4.24,4.24,4.24,0.0,0.0,0.0,5.925
4.25,4.25,4.25,4.25,0.0,0.0,0.0,5.825
4.26,4.26,4.26,4.26,0.0,0.0,0.0,5.8375
4.27,4.27,4.27,4.27,0.0,0.0,0.0,5.7375
4.28,4.28,4.28,4.28,0.0,0.0,0.0,5.7625
4.29,4.29,4.29,4.29,0.0,0.0,0.0,5.8
4.3,4.3,4.3,4.3,0.0,0.0,0.0,5.875
4.31,4.31,4.31,4.31,0.0,0.0,0.0,5.9125
4.32,4.32,4.32,4.32,0.0,0.0,0.0,6.05
4.33,4.33,4.33,4.33,0.0,0.0,0.0,6.05
4.34,4.34,4.34,4.34,0.0,0.0,0.0,6.075
4.35,4.35,4.35,4.35,0.0,0.0,0.0,6.1875
4.36,4.36,4.36,4.36,0.0,0.0,0.0,6.0875
4.37,4.37,4.37,4.37,0.0,0.0,0.0,5.975
4.38,4.38,4.38,4.38,0.0,0.0,0.0,5.85
4.39,4.39,4.39,4.39,0.0,0.0,0.0,5.7
4.4,4.4,4.4,4.4,0.0,0.0,0.0,5.925
4.41,4.41,4.41,4.41,0.0,0.0,0.0,5.675
4.42,4.42,4.42,4.42,0.0,0.0,0.0,5.5375
4.43,4.43,4.43,4.43,0.0,0.0,0.0,5.525
4.44,4.44,4.44,4.44,0.0,0.0,0.0,5.55
4.45,4.45,4.45,4.45,0.0,0.0,0.0,5.4375
4.46,4.46,4.46,4.46,0.0,0.0,0.0,5.3375
4.47,4.47,4.47,4.47,0.0,0.0,0.0,5.4125
4.48,4.48,4.48,4.48,0.0,0.0,0.0,5.325
4.49,4.49,4.49,4.49,0.0,0.0,0.0,5.35
4.5,4.5,4.5,4.5,0.0,0.0,0.0,5.2875
4.51,4.51,4.51,4.51,0.0,0.0,0.0,5.1625
4.52,4.52,4.52,4.52,0.0,0.0,0.0,5.2625
4.53,4.53,4.53,4.53,0.0,0.0,0.0,5.0625
4.54,4.54,4.54,4.54,0.0,0.0,0.0,5.1875
4.55,4.55,4.55,4.55,0.0,0.0,0.0,5.175
4.56,4.56,4.56,4.56,0.0,0.0,0.0,5.025
4.57,4.57,4.57,4.57,0.0,0.0,0.0,5.0875
4.58,4.58,4.58,4.58,0.0,0.0,0.0,5.25
4.59,4.59,4.59,4.59,0.0,0.0,0.0,5.1875
4.6,4.6,4.6,4.6,0.0,0.0,0.0,5.2
4.61,4.61,4.61,4.61,0.0,0.0,0.0,5.175
4.62,4.62,4.62,4.62,0.0,0.0,0.0,5.1875
4.63,4.63,4.63,4.63,0.0,0.0,0.0,5.2125
4.64,4.64,4.64,4.64,0.0,0.0,0.0,5.25
4.65,4.65,4.65,4.65,0.0,0.0,0.0,5.2
4.66,4.66,4.66,4.66,0.0,0.0,0.0,5.2875
4.67,4.67,4.67,4.67,0.0,0.0,0.0,5.2375
4.68,4.68,4.68,4.68,0.0,0.0,0.0,5.2375
4.69,4.69,4.69,4.69,0.0,0.0,0.0,5.2
4.7,4.7,4.7,4.7,0.0,0.0,0.0,5.225
4.71,4.71,4.71,4.71,0.0,0.0,0.0,5.175
4.72,4.72,4.72,4.72,0.0,0.0,0.0,5.1
4.73,4.73,4.73,4.73,0.0,0.0,0.0,5.1
4.74,4.74,4.74,4.74,0.0,0.0,0.0,5.15
4.75,4.75,4.75,4.75,0.0,0.0,0.0,5.1625
4.76,4.76,4.76,4.76,0.0,0.0,0.0,5.15
4.77,4.77,4.77,4.77,0.0,0.0,0.0,5.05
4.78,4.78,4.78,4.78,0.0,0.0,0.0,5.15
4.79,4.79,4.79,4.79,0.0,0.0,0.0,5.125
4.8,4.8,4.8,4.8,0.0,0.0,0.0,5.2
4.81,4.81,4.81,4.81,0.0,0.0,0.0,5.2
4.82,4.82,4.82,4.82,0.0,0.0,0.0,5.225
4.83,4.83,4.83,4.83,0.0,0.0,0.0,5.2125
4.84,4.84,4.84,4.84,0.0,0.0,0.0,5.2125
4.85,4.85,4.85,4.85,0.0,0.0,0.0,5.0875
4.86,4.86,4.86,4.86,0.0,0.0,0.0,5.075
4.87,4.87,4.87,4.87,0.0,0.0,0.0,4.9125
4.88,4.88,4.88,4.88,0.0,0.0,0.0,4.925
4.89,4.89,4.89,4.89,0.0,0.0,0.0,5.1625
4.9,4.9,4.9,4.9,0.0,0.0,0.0,5.0625
4.91,4.91,4.91,4.91,0.0,0.0,0.0,5.075
4.92,4.92,4.92,4.92,0.0,0.0,0.0,5.1625
4.93,4.93,4.93,4.93,0.0,0.0,0.0,5.1125
4.94,4.94,4.94,4.94,0.0,0.0,0.0,5.0625
4.95,4.95,4.95,4.95,0.0,0.0,0.0,5.05
4.96,4.96,4.96,4.96,0.0,0.0,0.0,5.025
4.97,4.97,4.97,4.97,0.0,0.0,0.0,5.1
4.98,4.98,4.98,4.98,0.0,0.0,0.0,5.0375
4.99,4.99,4.99,4.99,0.0,0.0,0.0,5.0
5.0,5.0,5.0,5.0,0.0,0.0,0.0,5.0125
5.01,5.01,5.01,5.01,0.0,0.0,0.0,4.9875
5.02,5.02,5.02,5.02,0.0,0.0,0.0,4.9375
5.03,5.03,5.03,5.03,0.0,0.0,0.0,5.0875
5.04,5.04,5.04,5.04,0.0,0.0,0.0,4.9375
5.05,5.05,5.05,5.05,0.0,0.0,0.0,4.9375
5.06,5.06,5.06,5.06,0.0,0.0,0.0,4.9875
5.07,5.07,5.07,5.07,0.0,0.0,0.0,5.0125
5.08,5.08,5.08,5.08,0.0,0.0,0.0,5.0125
5.09,5.09,5.09,5.09,0.0,0.0,0.0,5.0875
5.1,5.1,5.1,5.1,0.0,0.0,0.0,5.0875
5.11,5.11,5.11,5.11,0.0,0.0,0.0,5.0875
5.12,5.12,5.12,5.12,0.0,0.0,0.0,5.1125
5.13,5.13,5.13,5.13,0.0,0.0,0.0,5.15
5.14,5.14,5.14,5.14,0.0,0.0,0.0,5.2125
5.15,5.15,5.15,5.15,0.0,0.0,0.0,5.1875
5.16,5.16,5.16,5.16,0.0,0.0,0.0,5.1375
5.17,5.17,5.17,5.17,0.0,0.0,0.0,5.1875
5.18,5.18,5.18,5.18,0.0,0.0,0.0,5.1875
5.19,5.19,5.19,5.19,0.0,0.0,0.0,5.1375
5.2,5.2,5.2,5.2,0.0,0.0,0.0,5.1875
5.21,5.21,5.21,5.21,0.0,0.0,0.0,5.1375
5.22,5.22,5.22,5.22,0.0,0.0,0.0,5.1875
5.23,5.23,5.23,5.23,0.0,0.0,0.0,5.0875
5.24,5.24,5.24,5.24,0.0,0.0,0.0,5.225
5.25,5.25,5.25,5.25,0.0,0.0,0.0,5.225
5.26,5.26,5.26,5.26,0.0,0.0,0.0,5.2125
5.27,5.27,5.27,5.27,0.0,0.0,0.0,5.25
5.28,5.28,5.28,5.28,0.0,0.0,0.0,5.2125
5.29,5.29,5.29,5.29,0.0,0.0,0.0,5.2875
5.3,5.3,5.3,5.3,0.0,0.0,0.0,5.3125
5.31,5.31,5.31,5.31,0.0,0.0,0.0,5.275
5.32,5.32,5.32,5.32,0.0,0.0,0.0,5.3
5.33,5.33,5.33,5.33,0.0,0.0,0.0,5.3375
5.34,5.34,5.34,5.34,0.0,0.0,0.0,5.3
5.35,5.35,5.35,5.35,0.0,0.0,0.0,5.3125
5.36,5.36,5.36,5.36,0.0,0.0,0.0,5.3625
5.37,5.37,5.37,5.37,0.0,0.0,0.0,5.4
5.38,5.38,5.38,5.38,0.0,0.0,0.0,5.375
5.39,5.39,5.39,5.39,0.0,0.0,0.0,5.325
5.4,5.4,5.4,5.4,0.0,0.0,0.0,5.35
5.41,5.41,5.41,5.41,0.0,0.0,0.0,5.2375
5.42,5.42,5.42,5.42,0.0,0.0,0.0,5.3625
5.43,5.43,5.43,5.43,0.0,0.0,0.0,5.3625
5.44,5.44,5.44,5.44,0.0,0.0,0.0,5.35
5.45,5.45,5.45,5.45,0.0,0.0,0.0,5.2375
5.46,5.46,5.46,5.46,0.0,0.0,0.0,5.4
5.47,5.47,5.47,5.47,0.0,0.0,0.0,5.3375
5.48,5.48,5.48,5.48,0.0,0.0,0.0,5.225
5.49,5.49,5.49,5.49,0.0,0.0,0.0,5.3
5.5,5.5,5.5,5.5,0.0,0.0,0.0,5.2625
5.51,5.51,5.51,5.51,0.0,0.0,0.0,5.35
5.52,5.52,5.52,5.52,0.0,0.0,0.0,5.3125
5.53,5.53,5.53,5.53,0.0,0.0,0.0,5.2875
5.54,5.54,5.54,5.54,0.0,0.0,0.0,5.15
5.55,5.55,5.55,5.55,0.0,0.0,0.0,5.1875
5.56,5.56,5.56,5.56,0.0,0.0,0.0,5.25
5.57,5.57,5.57,5.57,0.0,0.0,0.0,5.3375
5.58,5.58,5.58,5.58,0.0,0.0,0.0,5.35
5.59,5.59,5.59,5.59,0.0,0.0,0.0,5.2875
5.6,5.6,5.6,5.6,0.0,0.0,0.0,5.2875
5.61,5.61,5.61,5.61,0.0,0.0,0.0,5.25
5.62,5.62,5.62,5.62,0.0,0.0,0.0,5.2125
5.63,5.63,5.63,5.63,0.0,0.0,0.0,5.1875
5.64,5.64,5.64,5.64,0.0,0.0,0.0,5.1625
5.65,5.65,5.65,5.65,0.0,0.0,0.0,5.2625
5.66,5.66,5.66,5.66,0.0,0.0,0.0,5.2875
5.67,5.67,5.67,5.67,0.0,0.0,0.0,5.25
5.68,5.68,5.68,5.68,0.0,0.0,0.0,5.2
5.69,5.69,5.69,5.69,0.0,0.0,0.0,5.05
5.7,5.7,5.7,5.7,0.0,0.0,0.0,5.0875
5.71,5.71,5.71,5.71,0.0,0.0,0.0,5.175
5.72,5.72,5.72,5.72,0.0,0.0,0.0,5.0875
5.73,5.73,5.73,5.73,0.0,0.0,0.0,5.1875
5.74,5.74,5.74,5.74,0.0,0.0,0.0,5.2125
5.75,5.75,5.75,5.75,0.0,0.0,0.0,5.3
5.76,5.76,5.76,5.76,0.0,0.0,0.0,5.225
5.77,5.77,5.77,5.77,0.0,0.0,0.0,5.125
5.78,5.78,5.78,5.78,0.0,0.0,0.0,5.2875
5.79,5.79,5.79,5.79,0.0,0.0,0.0,5.1375
5.8,5.8,5.8,5.8,0.0,0.0,0.0,5.1125
5.81,5.81,5.81,5.81,0.0,0.0,0.0,5.0625
5.82,5.82,5.82,5.82,0.0,0.0,0.0,5.0125
5.83,5.83,5.83,5.83,0.0,0.0,0.0,5.025
5.84,5.84,5.84,5.84,0.0,0.0,0.0,5.2
5.85,5.85,5.85,5.85,0.0,0.0,0.0,5.1125
5.86,5.86,5.86,5.86,0.0,0.0,0.0,5.1625
5.87,5.87,5.87,5.87,0.0,0.0,0.0,5.225
5.88,5.88,5.88,5.88,0.0,0.0,0.0,5.1625
5.89,5.89,5.89,5.89,0.0,0.0,0.0,5.2375
5.9,5.9,5.9,5.9,0.0,0.0,0.0,5.1125
5.91,5.91,5.91,5.91,0.0,0.0,0.0,5.1
5.92,5.92,5.92,5.92,0.0,0.0,0.0,5.0625
5.93,5.93,5.93,5.93,0.0,0.0,0.0,5.1
5.94,5.94,5.94,5.94,0.0,0.0,0.0,5.1625
5.95,5.95,5.95,5.95,0.0,0.0,0.0,5.1
5.96,5.96,5.96,5.96,0.0,0.0,0.0,5.05
5.97,5.97,5.97,5.97,0.0,0.0,0.0,5.05
5.98,5.98,5.98,5.98,0.0,0.0,0.0,5.0
5.99,5.99,5.99,5.99,0.0,0.0,0.0,5.15
6.0,6.0,6.0,6.0,0.0,0.0,0.0,5.025
6.01,6.01,6.01,6.01,0.0,0.0,0.0,5.125
6.02,6.02,6.02,6.02,0.0,0.0,0.0,5.175
6.03,6.03,6.03,6.03,0.0,0.0,0.0,5.3
6.04,6.04,6.04,6.04,0.0,0.0,0.0,5.2375
6.05,6.05,6.05,6.05,0.0,0.0,0.0,5.425
6.06,6.06,6.06,6.06,0.0,0.0,0.0,5.3125
6.07,6.07,6.07,6.07,0.0,0.0,0.0,5.425
6.08,6.08,6.08,6.08,0.0,0.0,0.0,5.45
6.09,6.09,6.09,6.09,0.0,0.0,0.0,5.3375
6.1,6.1,6.1,6.1,0.0,0.0,0.0,5.4
6.11,6.11,6.11,6.11,0.0,0.0,0.0,5.3125
6.12,6.12,6.12,6.12,0.0,0.0,0.0,5.375
6.13,6.13,6.13,6.13,0.0,0.0,0.0,5.4
6.14,6.14,6.14,6.14,0.0,0.0,0.0,5.4
6.15,6.15,6.15,6.15,0.0,0.0,0.0,5.3875
6.16,6.16,6.16,6.16,0.0,0.0,0.0,5.3125
6.17,6.17,6.17,6.17,0.0,0.0,0.0,5.4
6.18,6.18,6.18,6.18,0.0,0.0,0.0,5.4375
6.19,6.19,6.19,6.19,0.0,0.0,0.0,5.4875
6.2,6.2,6.2,6.2,0.0,0.0,0.0,5.3875
6.21,6.21,6.21,6.21,0.0,0.0,0.0,5.275
6.22,6.22,6.22,6.22,0.0,0.0,0.0,5.3125
6.23,6.23,6.23,6.23,0.0,0.0,0.0,5.2125
6.24,6.24,6.24,6.24,0.0,0.0,0.0,5.225
6.25,6.25,6.25,6.25,0.0,0.0,0.0,5.1
6.26,6.26,6.26,6.26,0.0,0.0,0.0,5.1125
6.27,6.27,6.27,6.27,0.0,0.0,0.0,4.95
6.28,6.28,6.28,6.28,0.0,0.0,0.0,5.0625
6.29,6.29,6.29,6.29,0.0,0.0,0.0,5.1125
6.3,6.3,6.3,6.3,0.0,0.0,0.0,5.0625
6.31,6.31,6.31,6.31,0.0,0.0,0.0,4.95
6.32,6.32,6.32,6.32,0.0,0.0,0.0,5.0
6.33,6.33,6.33,6.33,0.0,0.0,0.0,5.025
6.34,6.34,6.34,6.34,0.0,0.0,0.0,5.0
6.35,6.35,6.35,6.35,0.0,0.0,0.0,4.95
6.36,6.36,6.36,6.36,0.0,0.0,0.0,4.9375
6.37,6.37,6.37,6.37,0.0,0.0,0.0,4.825
6.38,6.38,6.38,6.38,0.0,0.0,0.0,5.0
6.39,6.39,6.39,6.39,0.0,0.0,0.0,4.925
6.4,6.4,6.4,6.4,0.0,0.0,0.0,4.8375
6.41,6.41,6.41,6.41,0.0,0.0,0.0,4.9625
6.42,6.42,6.42,6.42,0.0,0.0,0.0,4.8875
6.43,6.43,6.43,6.43,0.0,0.0,0.0,4.8375
6.44,6.44,6.44,6.44,0.0,0.0,0.0,4.8
6.45,6.45,6.45,6.45,0.0,0.0,0.0,4.95
6.46,6.46,6.46,6.46,0.0,0.0,0.0,4.9375
6.47,6.47,6.47,6.47,0.0,0.0,0.0,4.95
6.48,6.48,6.48,6.48,0.0,0.0,0.0,4.7875
6.49,6.49,6.49,6.49,0.0,0.0,0.0,4.95
6.5,6.5,6.5,6.5,0.0,0.0,0.0,4.9625
6.51,6.51,6.51,6.51,0.0,0.0,0.0,4.95
6.52,6.52,6.52,6.52,0.0,0.0,0.0,4.75
6.53,6.53,6.53,6.53,0.0,0.0,0.0,4.725
6.54,6.54,6.54,6.54,0.0,0.0,0.0,4.7375
6.55,6.55,6.55,6.55,0.0,0.0,0.0,4.825
6.56,6.56,6.56,6.56,0.0,0.0,0.0,4.875
6.57,6.57,6.57,6.57,0.0,0.0,0.0,4.9
6.58,6.58,6.58,6.58,0.0,0.0,0.0,4.825
6.59,6.59,6.59,6.59,0.0,0.0,0.0,4.85
6.6,6.6,6.6,6.6,0.0,0.0,0.0,4.8375
6.61,6.61,6.61,6.61,0.0,0.0,0.0,4.8
6.62,6.62,6.62,6.62,0.0,0.0,0.0,4.8625
6.63,6.63,6.63,6.63,0.0,0.0,0.0,4.8375
6.64,6.64,6.64,6.64,0.0,0.0,0.0,4.725
6.65,6.65,6.65,6.65,0.0,0.0,0.0,4.8125
6.66,6.66,6.66,6.66,0.0,0.0,0.0,4.8125
6.67,6.67,6.67,6.67,0.0,0.0,0.0,4.825
6.68,6.68,6.68,6.68,0.0,0.0,0.0,4.9375
6.69,6.69,6.69,6.69,0.0,0.0,0.0,4.8375
6.7,6.7,6.7,6.7,0.0,0.0,0.0,4.7625
6.71,6.71,6.71,6.71,0.0,0.0,0.0,4.75
6.72,6.72,6.72,6.72,0.0,0.0,0.0,4.8125
6.73,6.73,6.73,6.73,0.0,0.0,0.0,4.6625
6.74,6.74,6.74,6.74,0.0,0.0,0.0,4.6875
6.75,6.75,6.75,6.75,0.0,0.0,0.0,4.7125
6.76,6.76,6.76,6.76,0.0,0.0,0.0,4.725
6.77,6.77,6.77,6.77,0.0,0.0,0.0,4.625
6.78,6.78,6.78,6.78,0.0,0.0,0.0,5.0375
6.79,6.79,6.79,6.79,0.0,0.0,0.0,4.6875
6.8,6.8,6.8,6.8,0.0,0.0,0.0,4.8625
6.81,6.81,6.81,6.81,0.0,0.0,0.0,4.8
6.82,6.82,6.82,6.82,0.0,0.0,0.0,5.0375
6.83,6.83,6.83,6.83,0.0,0.0,0.0,4.85
6.84,6.84,6.84,6.84,0.0,0.0,0.0,4.825
6.85,6.85,6.85,6.85,0.0,0.0,0.0,5.0125
6.86,6.86,6.86,6.86,0.0,0.0,0.0,4.8875
6.87,6.87,6.87,6.87,0.0,0.0,0.0,5.0125
6.88,6.88,6.88,6.88,0.0,0.0,0.0,4.975
6.89,6.89,6.89,6.89,0.0,0.0,0.0,4.7875
6.9,6.9,6.9,6.9,0.0,0.0,0.0,4.8875
6.91,6.91,6.91,6.91,0.0,0.0,0.0,5.0125
6.92,6.92,6.92,6.92,0.0,0.0,0.0,5.0125
6.93,6.93,6.93,6.93,0.0,0.0,0.0,4.85
6.94,6.94,6.94,6.94,0.0,0.0,0.0,4.6875
6.95,6.95,6.95,6.95,0.0,0.0,0.0,5.0125
6.96,6.96,6.96,6.96,0.0,0.0,0.0,5.0375
6.97,6.97,6.97,6.97,0.0,0.0,0.0,5.0125
6.98,6.98,6.98,6.98,0.0,0.0,0.0,4.9125
6.99,6.99,6.99,6.99,0.0,0.0,0.0,4.9875
7.0,7.0,7.0,7.0,0.0,0.0,0.0,5.0875
7.01,7.01,7.01,7.01,0.0,0.0,0.0,5.0625
7.02,7.02,7.02,7.02,0.0,0.0,0.0,5.1125
7.03,7.03,7.03,7.03,0.0,0.0,0.0,5.15
7.04,7.04,7.04,7.04,0.0,0.0,0.0,5.1875
7.05,7.05,7.05,7.05,0.0,0.0,0.0,5.225
7.06,7.06,7.06,7.06,0.0,0.0,0.0,5.1875
7.07,7.07,7.07,7.07,0.0,0.0,0.0,5.2125
7.08,7.08,7.08,7.08,0.0,0.0,0.0,5.2625
7.09,7.09,7.09,7.09,0.0,0.0,0.0,5.1375
7.1,7.1,7.1,7.1,0.0,0.0,0.0,5.1625
7.11,7.11,7.11,7.11,0.0,0.0,0.0,5.0
7.12,7.12,7.12,7.12,0.0,0.0,0.0,5.0375
7.13,7.13,7.13,7.13,0.0,0.0,0.0,5.0625
7.14,7.14,7.14,7.14,0.0,0.0,0.0,4.975
7.15,7.15,7.15,7.15,0.0,0.0,0.0,5.1
7.16,7.16,7.16,7.16,0.0,0.0,0.0,4.9625
7.17,7.17,7.17,7.17,0.0,0.0,0.0,5.1625
7.18,7.18,7.18,7.18,0.0,0.0,0.0,5.1375
7.19,7.19,7.19,7.19,0.0,0.0,0.0,5.125
7.2,7.2,7.2,7.2,0.0,0.0,0.0,5.1375
7.21,7.21,7.21,7.21,0.0,0.0,0.0,5.0125
7.22,7.22,7.22,7.22,0.0,0.0,0.0,5.175
7.23,7.23,7.23,7.23,0.0,0.0,0.0,4.925
7.24,7.24,7.24,7.24,0.0,0.0,0.0,5.0875
7.25,7.25,7.25,7.25,0.0,0.0,0.0,5.1375
7.26,7.26,7.26,7.26,0.0,0.0,0.0,5.0875
7.27,7.27,7.27,7.27,0.0,0.0,0.0,4.9875
7.28,7.28,7.28,7.28,0.0,0.0,0.0,5.0375
7.29,7.29,7.29,7.29,0.0,0.0,0.0,4.9625
7.3,7.3,7.3,7.3,0.0,0.0,0.0,4.9375
7.31,7.31,7.31,7.31,0.0,0.0,0.0,4.9625
7.32,7.32,7.32,7.32,0.0,0.0,0.0,4.975
7.33,7.33,7.33,7.33,0.0,0.0,0.0,4.9625
7.34,7.34,7.34,7.34,0.0,0.0,0.0,4.9375
7.35,7.35,7.35,7.35,0.0,0.0,0.0,4.8375
7.36,7.36,7.36,7.36,0.0,0.0,0.0,4.85
7.37,7.37,7.37,7.37,0.0,0.0,0.0,4.9
7.38,7.38,7.38,7.38,0.0,0.0,0.0,4.775
7.39,7.39,7.39,7.39,0.0,0.0,0.0,4.875
7.4,7.4,7.4,7.4,0.0,0.0,0.0,4.925
7.41,7.41,7.41,7.41,0.0,0.0,0.0,4.75
7.42,7.42,7.42,7.42,0.0,0.0,0.0,4.7375
7.43,7.43,7.43,7.43,0.0,0.0,0.0,4.8625
7.44,7.44,7.44,7.44,0.0,0.0,0.0,4.675
7.45,7.45,7.45,7.45,0.0,0.0,0.0,4.8
7.46,7.46,7.46,7.46,0.0,0.0,0.0,4.8375
7.47,7.47,7.47,7.47,0.0,0.0,0.0,4.7375
7.48,7.48,7.48,7.48,0.0,0.0,0.0,4.875
7.49,7.49,7.49,7.49,0.0,0.0,0.0,4.7625
7.5,7.5,7.5,7.5,0.0,0.0,0.0,4.825
7.51,7.51,7.51,7.51,0.0,0.0,0.0,4.7625
7.52,7.52,7.52,7.52,0.0,0.0,0.0,4.8
7.53,7.53,7.53,7.53,0.0,0.0,0.0,4.75
7.54,7.54,7.54,7.54,0.0,0.0,0.0,4.725
7.55,7.55,7.55,7.55,0.0,0.0,0.0,4.7125
7.56,7.56,7.56,7.56,0.0,0.0,0.0,4.7875
7.57,7.57,7.57,7.57,0.0,0.0,0.0,4.7625
7.58,7.58,7.58,7.58,0.0,0.0,0.0,4.6875
7.59,7.59,7.59,7.59,0.0,0.0,0.0,4.775
7.6,7.6,7.6,7.6,0.0,0.0,0.0,4.9375
7.61,7.61,7.61,7.61,0.0,0.0,0.0,5.1625
7.62,7.62,7.62,7.62,0.0,0.0,0.0,5.2
7.63,7.63,7.63,7.63,0.0,0.0,0.0,5.125
7.64,7.64,7.64,7.64,0.0,0.0,0.0,5.0375
7.65,7.65,7.65,7.65,0.0,0.0,0.0,5.0125
7.66,7.66,7.66,7.66,0.0,0.0,0.0,4.9125
7.67,7.67,7.67,7.67,0.0,0.0,0.0,4.9375
7.68,7.68,7.68,7.68,0.0,0.0,0.0,4.7375
7.69,7.69,7.69,7.69,0.0,0.0,0.0,4.9375
7.7,7.7,7.7,7.7,0.0,0.0,0.0,4.875
7.71,7.71,7.71,7.71,0.0,0.0,0.0,4.8625
7.72,7.72,7.72,7.72,0.0,0.0,0.0,4.9125
7.73,7.73,7.73,7.73,0.0,0.0,0.0,4.8875
7.74,7.74,7.74,7.74,0.0,0.0,0.0,4.975
7.75,7.75,7.75,7.75,0.0,0.0,0.0,4.9875
7.76,7.76,7.76,7.76,0.0,0.0,0.0,4.975
7.77,7.77,7.77,7.77,0.0,0.0,0.0,4.9875
7.78,7.78,7.78,7.78,0.0,0.0,0.0,4.975
7.79,7.79,7.79,7.79,0.0,0.0,0.0,5.0
7.8,7.8,7.8,7.8,0.0,0.0,0.0,4.975
7.81,7.81,7.81,7.81,0.0,0.0,0.0,5.0
7.82,7.82,7.82,7.82,0.0,0.0,0.0,5.075
7.83,7.83,7.83,7.83,0.0,0.0,0.0,5.0
7.84,7.84,7.84,7.84,0.0,0.0,0.0,5.0125
7.85,7.85,7.85,7.85,0.0,0.0,0.0,5.0125
7.86,7.86,7.86,7.86,0.0,0.0,0.0,4.9875
7.87,7.87,7.87,7.87,0.0,0.0,0.0,5.0
7.88,7.88,7.88,7.88,0.0,0.0,0.0,5.0375
7.89,7.89,7.89,7.89,0.0,0.0,0.0,5.05
7.9,7.9,7.9,7.9,0.0,0.0,0.0,4.9875
7.91,7.91,7.91,7.91,0.0,0.0,0.0,5.0375
7.92,7.92,7.92,7.92,0.0,0.0,0.0,5.0625
7.93,7.93,7.93,7.93,0.0,0.0,0.0,5.0875
7.94,7.94,7.94,7.94,0.0,0.0,0.0,5.125
7.95,7.95,7.95,7.95,0.0,0.0,0.0,5.0625
7.96,7.96,7.96,7.96,0.0,0.0,0.0,5.1375
7.97,7.97,7.97,7.97,0.0,0.0,0.0,5.1875
7.98,7.98,7.98,7.98,0.0,0.0,0.0,5.1125
7.99,7.99,7.99,7.99,0.0,0.0,0.0,5.225
8.0,8.0,8.0,8.0,0.0,0.0,0.0,5.2875
8.01,8.01,8.01,8.01,0.0,0.0,0.0,5.225
8.02,8.02,8.02,8.02,0.0,0.0,0.0,5.2375
8.03,8.03,8.03,8.03,0.0,0.0,0.0,5.325
8.04,8.04,8.04,8.04,0.0,0.0,0.0,5.3
8.05,8.05,8.05,8.05,0.0,0.0,0.0,5.3625
8.06,8.06,8.06,8.06,0.0,0.0,0.0,5.3375
8.07,8.07,8.07,8.07,0.0,0.0,0.0,5.375
8.08,8.08,8.08,8.08,0.0,0.0,0.0,5.375
8.09,8.09,8.09,8.09,0.0,0.0,0.0,5.4375
8.1,8.1,8.1,8.1,0.0,0.0,0.0,5.3875
8.11,8.11,8.11,8.11,0.0,0.0,0.0,5.325
8.12,8.12,8.12,8.12,0.0,0.0,0.0,5.3125
8.13,8.13,8.13,8.13,0.0,0.0,0.0,5.3625
8.14,8.14,8.14,8.14,0.0,0.0,0.0,5.3125
8.15,8.15,8.15,8.15,0.0,0.0,0.0,5.3625
8.16,8.16,8.16,8.16,0.0,0.0,0.0,5.3375
8.17,8.17,8.17,8.17,0.0,0.0,0.0,5.4375
8.18,8.18,8.18,8.18,0.0,0.0,0.0,5.3125
8.19,8.19,8.19,8.19,0.0,0.0,0.0,5.3625
8.2,8.2,8.2,8.2,0.0,0.0,0.0,5.4625
8.21,8.21,8.21,8.21,0.0,0.0,0.0,5.4125
8.22,8.22,8.22,8.22,0.0,0.0,0.0,5.3625
8.23,8.23,8.23,8.23,0.0,0.0,0.0,5.2625
8.24,8.24,8.24,8.24,0.0,0.0,0.0,5.275
8.25,8.25,8.25,8.25,0.0,0.0,0.0,5.375
8.26,8.26,8.26,8.26,0.0,0.0,0.0,5.3125
8.27,8.27,8.27,8.27,0.0,0.0,0.0,5.225
8.28,8.28,8.28,8.28,0.0,0.0,0.0,5.2125
8.29,8.29,8.29,8.29,0.0,0.0,0.0,5.2125
8.3,8.3,8.3,8.3,0.0,0.0,0.0,5.2625
8.31,8.31,8.31,8.31,0.0,0.0,0.0,5.25
8.32,8.32,8.32,8.32,0.0,0.0,0.0,5.2
8.33,8.33,8.33,8.33,0.0,0.0,0.0,5.25
8.34,8.34,8.34,8.34,0.0,0.0,0.0,5.35
8.35,8.35,8.35,8.35,0.0,0.0,0.0,5.2875
8.36,8.36,8.36,8.36,0.0,0.0,0.0,5.225
8.37,8.37,8.37,8.37,0.0,0.0,0.0,5.175
8.38,8.38,8.38,8.38,0.0,0.0,0.0,5.125
8.39,8.39,8.39,8.39,0.0,0.0,0.0,4.7625
8.4,8.4,8.4,8.4,0.0,0.0,0.0,5.0125
8.41,8.41,8.41,8.41,0.0,0.0,0.0,4.9875
8.42,8.42,8.42,8.42,0.0,0.0,0.0,5.0
8.43,8.43,8.43,8.43,0.0,0.0,0.0,5.0625
8.44,8.44,8.44,8.44,0.0,0.0,0.0,5.25
8.45,8.45,8.45,8.45,0.0,0.0,0.0,5.275
8.46,8.46,8.46,8.46,0.0,0.0,0.0,5.475
8.47,8.47,8.47,8.47,0.0,0.0,0.0,5.6625
8.48,8.48,8.48,8.48,0.0,0.0,0.0,5.6875
8.49,8.49,8.49,8.49,0.0,0.0,0.0,5.8875
8.5,8.5,8.5,8.5,0.0,0.0,0.0,5.8875
8.51,8.51,8.51,8.51,0.0,0.0,0.0,6.0625
8.52,8.52,8.52,8.52,0.0,0.0,0.0,6.0125
8.53,8.53,8.53,8.53,0.0,0.0,0.0,6.1
8.54,8.54,8.54,8.54,0.0,0.0,0.0,6.2125
8.55,8.55,8.55,8.55,0.0,0.0,0.0,6.2125
8.56,8.56,8.56,8.56,0.0,0.0,0.0,6.0875
8.57,8.57,8.57,8.57,0.0,0.0,0.0,6.0375
8.58,8.58,8.58,8.58,0.0,0.0,0.0,5.95
8.59,8.59,8.59,8.59,0.0,0.0,0.0,5.8875
8.6,8.6,8.6,8.6,0.0,0.0,0.0,5.7375
8.61,8.61,8.61,8.61,0.0,0.0,0.0,5.6
8.62,8.62,8.62,8.62,0.0,0.0,0.0,5.575
8.63,8.63,8.63,8.63,0.0,0.0,0.0,5.65
8.64,8.64,8.64,8.64,0.0,0.0,0.0,5.6375
8.65,8.65,8.65,8.65,0.0,0.0,0.0,5.65
8.66,8.66,8.66,8.66,0.0,0.0,0.0,5.6375
8.67,8.67,8.67,8.67,0.0,0.0,0.0,5.65
8.68,8.68,8.68,8.68,0.0,0.0,0.0,5.6625
8.69,8.69,8.69,8.69,0.0,0.0,0.0,5.55
8.7,8.7,8.7,8.7,0.0,0.0,0.0,5.65
8.71,8.71,8.71,8.71,0.0,0.0,0.0,5.4625
8.72,8.72,8.72,8.72,0.0,0.0,0.0,5.4375
8.73,8.73,8.73,8.73,0.0,0.0,0.0,5.35
8.74,8.74,8.74,8.74,0.0,0.0,0.0,5.1625
8.75,8.75,8.75,8.75,0.0,0.0,0.0,4.9875
8.76,8.76,8.76,8.76,0.0,0.0,0.0,5.1375
8.77,8.77,8.77,8.77,0.0,0.0,0.0,5.1
8.78,8.78,8.78,8.78,0.0,0.0,0.0,5.1375
8.79,8.79,8.79,8.79,0.0,0.0,0.0,5.2625
8.8,8.8,8.8,8.8,0.0,0.0,0.0,5.3875
8.81,8.81,8.81,8.81,0.0,0.0,0.0,5.425
8.82,8.82,8.82,8.82,0.0,0.0,0.0,5.475
8.83,8.83,8.83,8.83,0.0,0.0,0.0,5.4375
8.84,8.84,8.84,8.84,0.0,0.0,0.0,5.5125
8.85,8.85,8.85,8.85,0.0,0.0,0.0,5.45
8.86,8.86,8.86,8.86,0.0,0.0,0.0,5.475
8.87,8.87,8.87,8.87,0.0,0.0,0.0,5.5375
8.88,8.88,8.88,8.88,0.0,0.0,0.0,5.525
8.89,8.89,8.89,8.89,0.0,0.0,0.0,5.55
8.9,8.9,8.9,8.9,0.0,0.0,0.0,5.475
8.91,8.91,8.91,8.91,0.0,0.0,0.0,5.4125
8.92,8.92,8.92,8.92,0.0,0.0,0.0,5.4375
8.93,8.93,8.93,8.93,0.0,0.0,0.0,5.45
8.94,8.94,8.94,8.94,0.0,0.0,0.0,5.3875
8.95,8.95,8.95,8.95,0.0,0.0,0.0,5.425
8.96,8.96,8.96,8.96,0.0,0.0,0.0,5.7375
8.97,8.97,8.97,8.97,0.0,0.0,0.0,5.6875
8.98,8.98,8.98,8.98,0.0,0.0,0.0,5.5
8.99,8.99,8.99,8.99,0.0,0.0,0.0,5.5125
9.0,9.0,9.0,9.0,0.0,0.0,0.0,5.55
9.01,9.01,9.01,9.01,0.0,0.0,0.0,5.5875
9.02,9.02,9.02,9.02,0.0,0.0,0.0,5.75
9.03,9.03,9.03,9.03,0.0,0.0,0.0,5.4875
9.04,9.04,9.04,9.04,0.0,0.0,0.0,5.575
9.05,9.05,9.05,9.05,0.0,0.0,0.0,5.5875
9.06,9.06,9.06,9.06,0.0,0.0,0.0,5.3375
9.07,9.07,9.07,9.07,0.0,0.0,0.0,5.55
9.08,9.08,9.08,9.08,0.0,0.0,0.0,5.475
9.09,9.09,9.09,9.09,0.0,0.0,0.0,5.5375
9.1,9.1,9.1,9.1,0.0,0.0,0.0,5.425
9.11,9.11,9.11,9.11,0.0,0.0,0.0,5.5
9.12,9.12,9.12,9.12,0.0,0.0,0.0,5.3625
9.13,9.13,9.13,9.13,0.0,0.0,0.0,5.5
9.14,9.14,9.14,9.14,0.0,0.0,0.0,5.45
9.15,9.15,9.15,9.15,0.0,0.0,0.0,5.475
9.16,9.16,9.16,9.16,0.0,0.0,0.0,5.4125
9.17,9.17,9.17,9.17,0.0,0.0,0.0,5.5
9.18,9.18,9.18,9.18,0.0,0.0,0.0,5.5375
9.19,9.19,9.19,9.19,0.0,0.0,0.0,5.4625
9.2,9.2,9.2,9.2,0.0,0.0,0.0,5.3625
9.21,9.21,9.21,9.21,0.0,0.0,0.0,5.5125
9.22,9.22,9.22,9.22,0.0,0.0,0.0,5.4375
9.23,9.23,9.23,9.23,0.0,0.0,0.0,5.55
9.24,9.24,9.24,9.24,0.0,0.0,0.0,5.45
9.25,9.25,9.25,9.25,0.0,0.0,0.0,5.3625
9.26,9.26,9.26,9.26,0.0,0.0,0.0,5.5625
9.27,9.27,9.27,9.27,0.0,0.0,0.0,5.775
9.28,9.28,9.28,9.28,0.0,0.0,0.0,5.7125
9.29,9.29,9.29,9.29,0.0,0.0,0.0,5.75
9.3,9.3,9.3,9.3,0.0,0.0,0.0,5.6375
9.31,9.31,9.31,9.31,0.0,0.0,0.0,5.5125
9.32,9.32,9.32,9.32,0.0,0.0,0.0,5.325
9.33,9.33,9.33,9.33,0.0,0.0,0.0,5.325
9.34,9.34,9.34,9.34,0.0,0.0,0.0,5.3125
9.35,9.35,9.35,9.35,0.0,0.0,0.0,5.1
9.36,9.36,9.36,9.36,0.0,0.0,0.0,5.15
9.37,9.37,9.37,9.37,0.0,0.0,0.0,5.275
9.38,9.38,9.38,9.38,0.0,0.0,0.0,5.1625
9.39,9.39,9.39,9.39,0.0,0.0,0.0,5.25
9.4,9.4,9.4,9.4,0.0,0.0,0.0,5.175
9.41,9.41,9.41,9.41,0.0,0.0,0.0,5.175
9.42,9.42,9.42,9.42,0.0,0.0,0.0,5.0625
9.43,9.43,9.43,9.43,0.0,0.0,0.0,5.0875
9.44,9.44,9.44,9.44,0.0,0.0,0.0,5.05
9.45,9.45,9.45,9.45,0.0,0.0,0.0,5.1875
9.46,9.46,9.46,9.46,0.0,0.0,0.0,5.0625
9.47,9.47,9.47,9.47,0.0,0.0,0.0,5.2
9.48,9.48,9.48,9.48,0.0,0.0,0.0,5.1625
9.49,9.49,9.49,9.49,0.0,0.0,0.0,5.2
9.5,9.5,9.5,9.5,0.0,0.0,0.0,5.25
9.51,9.51,9.51,9.51,0.0,0.0,0.0,5.4375
9.52,9.52,9.52,9.52,0.0,0.0,0.0,5.5125
9.53,9.53,9.53,9.53,0.0,0.0,0.0,5.425
9.54,9.54,9.54,9.54,0.0,0.0,0.0,5.475
9.55,9.55,9.55,9.55,0.0,0.0,0.0,5.625
9.56,9.56,9.56,9.56,0.0,0.0,0.0,5.5875
9.57,9.57,9.57,9.57,0.0,0.0,0.0,5.5875
9.58,9.58,9.58,9.58,0.0,0.0,0.0,5.65
9.59,9.59,9.59,9.59,0.0,0.0,0.0,5.6
9.6,9.6,9.6,9.6,0.0,0.0,0.0,5.65
9.61,9.61,9.61,9.61,0.0,0.0,0.0,5.6
9.62,9.62,9.62,9.62,0.0,0.0,0.0,5.5375
9.63,9.63,9.63,9.63,0.0,0.0,0.0,5.4875
9.64,9.64,9.64,9.64,0.0,0.0,0.0,5.6125
9.65,9.65,9.65,9.65,0.0,0.0,0.0,5.5125
9.66,9.66,9.66,9.66,0.0,0.0,0.0,5.6
9.67,9.67,9.67,9.67,0.0,0.0,0.0,5.6125
9.68,9.68,9.68,9.68,0.0,0.0,0.0,5.4375
9.69,9.69,9.69,9.69,0.0,0.0,0.0,5.4875
9.7,9.7,9.7,9.7,0.0,0.0,0.0,5.6
9.71,9.71,9.71,9.71,0.0,0.0,0.0,5.55
9.72,9.72,9.72,9.72,0.0,0.0,0.0,5.3375
9.73,9.73,9.73,9.73,0.0,0.0,0.0,5.4625
9.74,9.74,9.74,9.74,0.0,0.0,0.0,5.45
9.75,9.75,9.75,9.75,0.0,0.0,0.0,5.2625
9.76,9.76,9.76,9.76,0.0,0.0,0.0,5.275
9.77,9.77,9.77,9.77,0.0,0.0,0.0,5.2875
9.78,9.78,9.78,9.78,0.0,0.0,0.0,5.3375
9.79,9.79,9.79,9.79,0.0,0.0,0.0,5.4625
9.8,9.8,9.8,9.8,0.0,0.0,0.0,5.5625
9.81,9.81,9.81,9.81,0.0,0.0,0.0,5.6125
9.82,9.82,9.82,9.82,0.0,0.0,0.0,5.675
9.83,9.83,9.83,9.83,0.0,0.0,0.0,5.8
9.84,9.84,9.84,9.84,0.0,0.0,0.0,5.55
9.85,9.85,9.85,9.85,0.0,0.0,0.0,5.375
9.86,9.86,9.86,9.86,0.0,0.0,0.0,5.375
9.87,9.87,9.87,9.87,0.0,0.0,0.0,5.4375
9.88,9.88,9.88,9.88,0.0,0.0,0.0,5.4625
9.89,9.89,9.89,9.89,0.0,0.0,0.0,5.45
9.9,9.9,9.9,9.9,0.0,0.0,0.0,5.475
9.91,9.91,9.91,9.91,0.0,0.0,0.0,5.575
9.92,9.92,9.92,9.92,0.0,0.0,0.0,5.7875
9.93,9.93,9.93,9.93,0.0,0.0,0.0,5.8
9.94,9.94,9.94,9.94,0.0,0.0,0.0,5.7
9.95,9.95,9.95,9.95,0.0,0.0,0.0,5.5375
9.96,9.96,9.96,9.96,0.0,0.0,0.0,5.625
9.97,9.97,9.97,9.97,0.0,0.0,0.0,5.575
9.98,9.98,9.98,9.98,0.0,0.0,0.0,5.5125
9.99,9.99,9.99,9.99,0.0,0.0,0.0,5.5
10.0,10.0,10.0,10.0,0.0,0.0,0.0,5.4
10.01,10.01,10.01,10.01,0.0,0.0,0.0,5.3875
10.02,10.02,10.02,10.02,0.0,0.0,0.0,5.425
10.03,10.03,10.03,10.03,0.0,0.0,0.0,5.4625
10.04,10.04,10.04,10.04,0.0,0.0,0.0,5.5875
10.05,10.05,10.05,10.05,0.0,0.0,0.0,5.5625
10.06,10.06,10.06,10.06,0.0,0.0,0.0,5.5375
10.07,10.07,10.07,10.07,0.0,0.0,0.0,5.6
10.08,10.08,10.08,10.08,0.0,0.0,0.0,5.5625
10.09,10.09,10.09,10.09,0.0,0.0,0.0,5.65
10.1,10.1,10.1,10.1,0.0,0.0,0.0,5.5875
10.11,10.11,10.11,10.11,0.0,0.0,0.0,5.5625
10.12,10.12,10.12,10.12,0.0,0.0,0.0,5.475
10.13,10.13,10.13,10.13,0.0,0.0,0.0,5.4875
10.14,10.14,10.14,10.14,0.0,0.0,0.0,5.475
10.15,10.15,10.15,10.15,0.0,0.0,0.0,5.5125
10.16,10.16,10.16,10.16,0.0,0.0,0.0,5.525
10.17,10.17,10.17,10.17,0.0,0.0,0.0,5.425
10.18,10.18,10.18,10.18,0.0,0.0,0.0,5.425
10.19,10.19,10.19,10.19,0.0,0.0,0.0,5.3875
10.2,10.2,10.2,10.2,0.0,0.0,0.0,5.3125
10.21,10.21,10.21,10.21,0.0,0.0,0.0,5.45
10.22,10.22,10.22,10.22,0.0,0.0,0.0,5.5
10.23,10.23,10.23,10.23,0.0,0.0,0.0,5.4875
10.24,10.24,10.24,10.24,0.0,0.0,0.0,5.4875
10.25,10.25,10.25,10.25,0.0,0.0,0.0,5.425
10.26,10.26,10.26,10.26,0.0,0.0,0.0,5.4125
10.27,10.27,10.27,10.27,0.0,0.0,0.0,5.4
10.28,10.28,10.28,10.28,0.0,0.0,0.0,5.4
10.29,10.29,10.29,10.29,0.0,0.0,0.0,5.3625
10.3,10.3,10.3,10.3,0.0,0.0,0.0,5.45
10.31,10.31,10.31,10.31,0.0,0.0,0.0,5.3375
10.32,10.32,10.32,10.32,0.0,0.0,0.0,5.3875
10.33,10.33,10.33,10.33,0.0,0.0,0.0,5.3125
10.34,10.34,10.34,10.34,0.0,0.0,0.0,5.4
10.35,10.35,10.35,10.35,0.0,0.0,0.0,5.45
10.36,10.36,10.36,10.36,0.0,0.0,0.0,5.3625
10.37,10.37,10.37,10.37,0.0,0.0,0.0,5.35
10.38,10.38,10.38,10.38,0.0,0.0,0.0,5.35
10.39,10.39,10.39,10.39,0.0,0.0,0.0,5.325
10.4,10.4,10.4,10.4,0.0,0.0,0.0,5.375
10.41,10.41,10.41,10.41,0.0,0.0,0.0,5.325
10.42,10.42,10.42,10.42,0.0,0.0,0.0,5.325
10.43,10.43,10.43,10.43,0.0,0.0,0.0,5.3375
10.44,10.44,10.44,10.44,0.0,0.0,0.0,5.3625
10.45,10.45,10.45,10.45,0.0,0.0,0.0,5.3875
10.46,10.46,10.46,10.46,0.0,0.0,0.0,5.375
10.47,10.47,10.47,10.47,0.0,0.0,0.0,5.3
10.48,10.48,10.48,10.48,0.0,0.0,0.0,5.3375
10.49,10.49,10.49,10.49,0.0,0.0,0.0,5.375
10.5,10.5,10.5,10.5,0.0,0.0,0.0,5.325
10.51,10.51,10.51,10.51,0.0,0.0,0.0,5.3375
10.52,10.52,10.52,10.52,0.0,0.0,0.0,5.425
10.53,10.53,10.53,10.53,0.0,0.0,0.0,5.4
10.54,10.54,10.54,10.54,0.0,0.0,0.0,5.3625
10.55,10.55,10.55,10.55,0.0,0.0,0.0,5.3875
10.56,10.56,10.56,10.56,0.0,0.0,0.0,5.35
10.57,10.57,10.57,10.57,0.0,0.0,0.0,5.3
10.58,10.58,10.58,10.58,0.0,0.0,0.0,5.3875
10.59,10.59,10.59,10.59,0.0,0.0,0.0,5.425
10.6,10.6,10.6,10.6,0.0,0.0,0.0,5.3875
10.61,10.61,10.61,10.61,0.0,0.0,0.0,5.3625


==> dataEV76C661parkingLotPCA.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.5875
0.01,0.01,0.01,0.01,0.0,0.0,0.0,5.6125
0.02,0.02,0.02,0.02,0.0,0.0,0.0,5.5875
0.03,0.03,0.03,0.03,0.0,0.0,0.0,5.5625
0.04,0.04,0.04,0.04,0.0,0.0,0.0,5.6375
0.05,0.05,0.05,0.05,0.0,0.0,0.0,5.5125
0.06,0.06,0.06,0.06,0.0,0.0,0.0,5.525
0.07,0.07,0.07,0.07,0.0,0.0,0.0,5.4375
0.08,0.08,0.08,0.08,0.0,0.0,0.0,5.475
0.09,0.09,0.09,0.09,0.0,0.0,0.0,5.5625
0.1,0.1,0.1,0.1,0.0,0.0,0.0,5.5625
0.11,0.11,0.11,0.11,0.0,0.0,0.0,5.4375
0.12,0.12,0.12,0.12,0.0,0.0,0.0,5.45
0.13,0.13,0.13,0.13,0.0,0.0,0.0,5.4625
0.14,0.14,0.14,0.14,0.0,0.0,0.0,5.425
0.15,0.15,0.15,0.15,0.0,0.0,0.0,5.425
0.16,0.16,0.16,0.16,0.0,0.0,0.0,5.3875
0.17,0.17,0.17,0.17,0.0,0.0,0.0,5.425
0.18,0.18,0.18,0.18,0.0,0.0,0.0,5.425
0.19,0.19,0.19,0.19,0.0,0.0,0.0,5.4
0.2,0.2,0.2,0.2,0.0,0.0,0.0,5.375
0.21,0.21,0.21,0.21,0.0,0.0,0.0,5.3125
0.22,0.22,0.22,0.22,0.0,0.0,0.0,5.3375
0.23,0.23,0.23,0.23,0.0,0.0,0.0,5.4
0.24,0.24,0.24,0.24,0.0,0.0,0.0,5.3125
0.25,0.25,0.25,0.25,0.0,0.0,0.0,5.275
0.26,0.26,0.26,0.26,0.0,0.0,0.0,5.3125
0.27,0.27,0.27,0.27,0.0,0.0,0.0,5.2625
0.28,0.28,0.28,0.28,0.0,0.0,0.0,5.25
0.29,0.29,0.29,0.29,0.0,0.0,0.0,5.3
0.3,0.3,0.3,0.3,0.0,0.0,0.0,5.25
0.31,0.31,0.31,0.31,0.0,0.0,0.0,5.2625
0.32,0.32,0.32,0.32,0.0,0.0,0.0,5.2875
0.33,0.33,0.33,0.33,0.0,0.0,0.0,5.2625
0.34,0.34,0.34,0.34,0.0,0.0,0.0,5.2625
0.35,0.35,0.35,0.35,0.0,0.0,0.0,5.2625
0.36,0.36,0.36,0.36,0.0,0.0,0.0,5.2625
0.37,0.37,0.37,0.37,0.0,0.0,0.0,5.3625
0.38,0.38,0.38,0.38,0.0,0.0,0.0,5.3125
0.39,0.39,0.39,0.39,0.0,0.0,0.0,5.2875
0.4,0.4,0.4,0.4,0.0,0.0,0.0,5.2875
0.41,0.41,0.41,0.41,0.0,0.0,0.0,5.35
0.42,0.42,0.42,0.42,0.0,0.0,0.0,5.275
0.43,0.43,0.43,0.43,0.0,0.0,0.0,5.275
0.44,0.44,0.44,0.44,0.0,0.0,0.0,5.3125
0.45,0.45,0.45,0.45,0.0,0.0,0.0,5.3875
0.46,0.46,0.46,0.46,0.0,0.0,0.0,5.3
0.47,0.47,0.47,0.47,0.0,0.0,0.0,5.35
0.48,0.48,0.48,0.48,0.0,0.0,0.0,5.4125
0.49,0.49,0.49,0.49,0.0,0.0,0.0,5.375
0.5,0.5,0.5,0.5,0.0,0.0,0.0,5.4125
0.51,0.51,0.51,0.51,0.0,0.0,0.0,5.375
0.52,0.52,0.52,0.52,0.0,0.0,0.0,5.4375
0.53,0.53,0.53,0.53,0.0,0.0,0.0,5.4625
0.54,0.54,0.54,0.54,0.0,0.0,0.0,5.4375
0.55,0.55,0.55,0.55,0.0,0.0,0.0,5.4625
0.56,0.56,0.56,0.56,0.0,0.0,0.0,5.4875
0.57,0.57,0.57,0.57,0.0,0.0,0.0,5.5
0.58,0.58,0.58,0.58,0.0,0.0,0.0,5.525
0.59,0.59,0.59,0.59,0.0,0.0,0.0,5.575
0.6,0.6,0.6,0.6,0.0,0.0,0.0,5.5625
0.61,0.61,0.61,0.61,0.0,0.0,0.0,5.5875
0.62,0.62,0.62,0.62,0.0,0.0,0.0,5.575
0.63,0.63,0.63,0.63,0.0,0.0,0.0,5.5375
0.64,0.64,0.64,0.64,0.0,0.0,0.0,5.625
0.65,0.65,0.65,0.65,0.0,0.0,0.0,5.6875
0.66,0.66,0.66,0.66,0.0,0.0,0.0,5.6875
0.67,0.67,0.67,0.67,0.0,0.0,0.0,5.7
0.68,0.68,0.68,0.68,0.0,0.0,0.0,5.725
0.69,0.69,0.69,0.69,0.0,0.0,0.0,5.7875
0.7,0.7,0.7,0.7,0.0,0.0,0.0,5.8
0.71,0.71,0.71,0.71,0.0,0.0,0.0,5.775
0.72,0.72,0.72,0.72,0.0,0.0,0.0,5.75
0.73,0.73,0.73,0.73,0.0,0.0,0.0,5.85
0.74,0.74,0.74,0.74,0.0,0.0,0.0,5.825
0.75,0.75,0.75,0.75,0.0,0.0,0.0,5.825
0.76,0.76,0.76,0.76,0.0,0.0,0.0,5.825
0.77,0.77,0.77,0.77,0.0,0.0,0.0,5.8125
0.78,0.78,0.78,0.78,0.0,0.0,0.0,5.8125
0.79,0.79,0.79,0.79,0.0,0.0,0.0,5.75
0.8,0.8,0.8,0.8,0.0,0.0,0.0,5.725
0.81,0.81,0.81,0.81,0.0,0.0,0.0,5.6625
0.82,0.82,0.82,0.82,0.0,0.0,0.0,5.675
0.83,0.83,0.83,0.83,0.0,0.0,0.0,5.7
0.84,0.84,0.84,0.84,0.0,0.0,0.0,5.6
0.85,0.85,0.85,0.85,0.0,0.0,0.0,5.575
0.86,0.86,0.86,0.86,0.0,0.0,0.0,5.5375
0.87,0.87,0.87,0.87,0.0,0.0,0.0,5.5875
0.88,0.88,0.88,0.88,0.0,0.0,0.0,5.55
0.89,0.89,0.89,0.89,0.0,0.0,0.0,5.5125
0.9,0.9,0.9,0.9,0.0,0.0,0.0,5.575
0.91,0.91,0.91,0.91,0.0,0.0,0.0,5.575
0.92,0.92,0.92,0.92,0.0,0.0,0.0,5.5625
0.93,0.93,0.93,0.93,0.0,0.0,0.0,5.6625
0.94,0.94,0.94,0.94,0.0,0.0,0.0,5.7375
0.95,0.95,0.95,0.95,0.0,0.0,0.0,5.8
0.96,0.96,0.96,0.96,0.0,0.0,0.0,5.7375
0.97,0.97,0.97,0.97,0.0,0.0,0.0,5.6625
0.98,0.98,0.98,0.98,0.0,0.0,0.0,5.7375
0.99,0.99,0.99,0.99,0.0,0.0,0.0,5.75
1.0,1.0,1.0,1.0,0.0,0.0,0.0,5.775
1.01,1.01,1.01,1.01,0.0,0.0,0.0,5.7875
1.02,1.02,1.02,1.02,0.0,0.0,0.0,5.8
1.03,1.03,1.03,1.03,0.0,0.0,0.0,5.75
1.04,1.04,1.04,1.04,0.0,0.0,0.0,5.6625
1.05,1.05,1.05,1.05,0.0,0.0,0.0,5.725
1.06,1.06,1.06,1.06,0.0,0.0,0.0,5.6375
1.07,1.07,1.07,1.07,0.0,0.0,0.0,5.675
1.08,1.08,1.08,1.08,0.0,0.0,0.0,5.65
1.09,1.09,1.09,1.09,0.0,0.0,0.0,5.575
1.1,1.1,1.1,1.1,0.0,0.0,0.0,5.5875
1.11,1.11,1.11,1.11,0.0,0.0,0.0,5.6125
1.12,1.12,1.12,1.12,0.0,0.0,0.0,5.65
1.13,1.13,1.13,1.13,0.0,0.0,0.0,5.675
1.14,1.14,1.14,1.14,0.0,0.0,0.0,5.7
1.15,1.15,1.15,1.15,0.0,0.0,0.0,5.725
1.16,1.16,1.16,1.16,0.0,0.0,0.0,5.75
1.17,1.17,1.17,1.17,0.0,0.0,0.0,5.825
1.18,1.18,1.18,1.18,0.0,0.0,0.0,5.8375
1.19,1.19,1.19,1.19,0.0,0.0,0.0,5.9375
1.2,1.2,1.2,1.2,0.0,0.0,0.0,5.9875
1.21,1.21,1.21,1.21,0.0,0.0,0.0,6.0875
1.22,1.22,1.22,1.22,0.0,0.0,0.0,6.075
1.23,1.23,1.23,1.23,0.0,0.0,0.0,6.05
1.24,1.24,1.24,1.24,0.0,0.0,0.0,6.1
1.25,1.25,1.25,1.25,0.0,0.0,0.0,6.1
1.26,1.26,1.26,1.26,0.0,0.0,0.0,6.1625
1.27,1.27,1.27,1.27,0.0,0.0,0.0,6.175
1.28,1.28,1.28,1.28,0.0,0.0,0.0,6.1625
1.29,1.29,1.29,1.29,0.0,0.0,0.0,6.225
1.3,1.3,1.3,1.3,0.0,0.0,0.0,6.1625
1.31,1.31,1.31,1.31,0.0,0.0,0.0,6.1125
1.32,1.32,1.32,1.32,0.0,0.0,0.0,6.125
1.33,1.33,1.33,1.33,0.0,0.0,0.0,6.025
1.34,1.34,1.34,1.34,0.0,0.0,0.0,6.0
1.35,1.35,1.35,1.35,0.0,0.0,0.0,5.975
1.36,1.36,1.36,1.36,0.0,0.0,0.0,5.85
1.37,1.37,1.37,1.37,0.0,0.0,0.0,5.75
1.38,1.38,1.38,1.38,0.0,0.0,0.0,5.675
1.39,1.39,1.39,1.39,0.0,0.0,0.0,5.6375
1.4,1.4,1.4,1.4,0.0,0.0,0.0,5.6125
1.41,1.41,1.41,1.41,0.0,0.0,0.0,5.5875
1.42,1.42,1.42,1.42,0.0,0.0,0.0,5.6125
1.43,1.43,1.43,1.43,0.0,0.0,0.0,5.55
1.44,1.44,1.44,1.44,0.0,0.0,0.0,5.575
1.45,1.45,1.45,1.45,0.0,0.0,0.0,5.55
1.46,1.46,1.46,1.46,0.0,0.0,0.0,5.5125
1.47,1.47,1.47,1.47,0.0,0.0,0.0,5.575
1.48,1.48,1.48,1.48,0.0,0.0,0.0,5.6125
1.49,1.49,1.49,1.49,0.0,0.0,0.0,5.575
1.5,1.5,1.5,1.5,0.0,0.0,0.0,5.5125
1.51,1.51,1.51,1.51,0.0,0.0,0.0,5.4875
1.52,1.52,1.52,1.52,0.0,0.0,0.0,5.475
1.53,1.53,1.53,1.53,0.0,0.0,0.0,5.45
1.54,1.54,1.54,1.54,0.0,0.0,0.0,5.4375
1.55,1.55,1.55,1.55,0.0,0.0,0.0,5.4125
1.56,1.56,1.56,1.56,0.0,0.0,0.0,5.4125
1.57,1.57,1.57,1.57,0.0,0.0,0.0,5.4375
1.58,1.58,1.58,1.58,0.0,0.0,0.0,5.3625
1.59,1.59,1.59,1.59,0.0,0.0,0.0,5.35
1.6,1.6,1.6,1.6,0.0,0.0,0.0,5.3375
1.61,1.61,1.61,1.61,0.0,0.0,0.0,5.275
1.62,1.62,1.62,1.62,0.0,0.0,0.0,5.2625
1.63,1.63,1.63,1.63,0.0,0.0,0.0,5.1875
1.64,1.64,1.64,1.64,0.0,0.0,0.0,5.2375
1.65,1.65,1.65,1.65,0.0,0.0,0.0,5.175
1.66,1.66,1.66,1.66,0.0,0.0,0.0,5.2
1.67,1.67,1.67,1.67,0.0,0.0,0.0,5.1375
1.68,1.68,1.68,1.68,0.0,0.0,0.0,5.1
1.69,1.69,1.69,1.69,0.0,0.0,0.0,5.1125
1.7,1.7,1.7,1.7,0.0,0.0,0.0,5.0625
1.71,1.71,1.71,1.71,0.0,0.0,0.0,5.125
1.72,1.72,1.72,1.72,0.0,0.0,0.0,5.1
1.73,1.73,1.73,1.73,0.0,0.0,0.0,5.0625
1.74,1.74,1.74,1.74,0.0,0.0,0.0,5.0375
1.75,1.75,1.75,1.75,0.0,0.0,0.0,5.075
1.76,1.76,1.76,1.76,0.0,0.0,0.0,5.1
1.77,1.77,1.77,1.77,0.0,0.0,0.0,5.1125
1.78,1.78,1.78,1.78,0.0,0.0,0.0,5.05
1.79,1.79,1.79,1.79,0.0,0.0,0.0,5.1125
1.8,1.8,1.8,1.8,0.0,0.0,0.0,5.1875
1.81,1.81,1.81,1.81,0.0,0.0,0.0,5.075
1.82,1.82,1.82,1.82,0.0,0.0,0.0,5.1625
1.83,1.83,1.83,1.83,0.0,0.0,0.0,5.025
1.84,1.84,1.84,1.84,0.0,0.0,0.0,5.1
1.85,1.85,1.85,1.85,0.0,0.0,0.0,5.0625
1.86,1.86,1.86,1.86,0.0,0.0,0.0,5.0875
1.87,1.87,1.87,1.87,0.0,0.0,0.0,4.925
1.88,1.88,1.88,1.88,0.0,0.0,0.0,5.0375
1.89,1.89,1.89,1.89,0.0,0.0,0.0,5.0625
1.9,1.9,1.9,1.9,0.0,0.0,0.0,5.0125
1.91,1.91,1.91,1.91,0.0,0.0,0.0,5.0125
1.92,1.92,1.92,1.92,0.0,0.0,0.0,5.05
1.93,1.93,1.93,1.93,0.0,0.0,0.0,4.95
1.94,1.94,1.94,1.94,0.0,0.0,0.0,4.975
1.95,1.95,1.95,1.95,0.0,0.0,0.0,4.775
1.96,1.96,1.96,1.96,0.0,0.0,0.0,4.875
1.97,1.97,1.97,1.97,0.0,0.0,0.0,4.9125
1.98,1.98,1.98,1.98,0.0,0.0,0.0,4.9875
1.99,1.99,1.99,1.99,0.0,0.0,0.0,4.8875
2.0,2.0,2.0,2.0,0.0,0.0,0.0,4.925
2.01,2.01,2.01,2.01,0.0,0.0,0.0,5.025
2.02,2.02,2.02,2.02,0.0,0.0,0.0,4.8625
2.03,2.03,2.03,2.03,0.0,0.0,0.0,4.9875
2.04,2.04,2.04,2.04,0.0,0.0,0.0,5.0125
2.05,2.05,2.05,2.05,0.0,0.0,0.0,5.05
2.06,2.06,2.06,2.06,0.0,0.0,0.0,4.9875
2.07,2.07,2.07,2.07,0.0,0.0,0.0,5.025
2.08,2.08,2.08,2.08,0.0,0.0,0.0,5.2
2.09,2.09,2.09,2.09,0.0,0.0,0.0,5.1
2.1,2.1,2.1,2.1,0.0,0.0,0.0,5.0625
2.11,2.11,2.11,2.11,0.0,0.0,0.0,5.125
2.12,2.12,2.12,2.12,0.0,0.0,0.0,5.225
2.13,2.13,2.13,2.13,0.0,0.0,0.0,5.225
2.14,2.14,2.14,2.14,0.0,0.0,0.0,5.1875
2.15,2.15,2.15,2.15,0.0,0.0,0.0,5.2125
2.16,2.16,2.16,2.16,0.0,0.0,0.0,5.2375
2.17,2.17,2.17,2.17,0.0,0.0,0.0,5.225
2.18,2.18,2.18,2.18,0.0,0.0,0.0,5.2125
2.19,2.19,2.19,2.19,0.0,0.0,0.0,5.175
2.2,2.2,2.2,2.2,0.0,0.0,0.0,5.1125
2.21,2.21,2.21,2.21,0.0,0.0,0.0,5.1375
2.22,2.22,2.22,2.22,0.0,0.0,0.0,5.0875
2.23,2.23,2.23,2.23,0.0,0.0,0.0,5.1125
2.24,2.24,2.24,2.24,0.0,0.0,0.0,5.125
2.25,2.25,2.25,2.25,0.0,0.0,0.0,5.225
2.26,2.26,2.26,2.26,0.0,0.0,0.0,5.2
2.27,2.27,2.27,2.27,0.0,0.0,0.0,5.175
2.28,2.28,2.28,2.28,0.0,0.0,0.0,5.2
2.29,2.29,2.29,2.29,0.0,0.0,0.0,5.15
2.3,2.3,2.3,2.3,0.0,0.0,0.0,5.1625
2.31,2.31,2.31,2.31,0.0,0.0,0.0,5.125
2.32,2.32,2.32,2.32,0.0,0.0,0.0,5.15
2.33,2.33,2.33,2.33,0.0,0.0,0.0,5.175
2.34,2.34,2.34,2.34,0.0,0.0,0.0,5.1375
2.35,2.35,2.35,2.35,0.0,0.0,0.0,5.1625
2.36,2.36,2.36,2.36,0.0,0.0,0.0,5.1375
2.37,2.37,2.37,2.37,0.0,0.0,0.0,5.225
2.38,2.38,2.38,2.38,0.0,0.0,0.0,5.1625
2.39,2.39,2.39,2.39,0.0,0.0,0.0,5.175
2.4,2.4,2.4,2.4,0.0,0.0,0.0,5.2375
2.41,2.41,2.41,2.41,0.0,0.0,0.0,5.2
2.42,2.42,2.42,2.42,0.0,0.0,0.0,5.25
2.43,2.43,2.43,2.43,0.0,0.0,0.0,5.25
2.44,2.44,2.44,2.44,0.0,0.0,0.0,5.225
2.45,2.45,2.45,2.45,0.0,0.0,0.0,5.2375
2.46,2.46,2.46,2.46,0.0,0.0,0.0,5.1625
2.47,2.47,2.47,2.47,0.0,0.0,0.0,5.2625
2.48,2.48,2.48,2.48,0.0,0.0,0.0,5.1875
2.49,2.49,2.49,2.49,0.0,0.0,0.0,5.225
2.5,2.5,2.5,2.5,0.0,0.0,0.0,5.3
2.51,2.51,2.51,2.51,0.0,0.0,0.0,5.2875
2.52,2.52,2.52,2.52,0.0,0.0,0.0,5.225
2.53,2.53,2.53,2.53,0.0,0.0,0.0,5.3125
2.54,2.54,2.54,2.54,0.0,0.0,0.0,5.2875
2.55,2.55,2.55,2.55,0.0,0.0,0.0,5.2125
2.56,2.56,2.56,2.56,0.0,0.0,0.0,5.1625
2.57,2.57,2.57,2.57,0.0,0.0,0.0,5.2125
2.58,2.58,2.58,2.58,0.0,0.0,0.0,5.2125
2.59,2.59,2.59,2.59,0.0,0.0,0.0,5.2625
2.6,2.6,2.6,2.6,0.0,0.0,0.0,5.25
2.61,2.61,2.61,2.61,0.0,0.0,0.0,5.2375
2.62,2.62,2.62,2.62,0.0,0.0,0.0,5.2875
2.63,2.63,2.63,2.63,0.0,0.0,0.0,5.3375
2.64,2.64,2.64,2.64,0.0,0.0,0.0,5.35
2.65,2.65,2.65,2.65,0.0,0.0,0.0,5.3125
2.66,2.66,2.66,2.66,0.0,0.0,0.0,5.3375
2.67,2.67,2.67,2.67,0.0,0.0,0.0,5.2875
2.68,2.68,2.68,2.68,0.0,0.0,0.0,5.2875
2.69,2.69,2.69,2.69,0.0,0.0,0.0,5.275
2.7,2.7,2.7,2.7,0.0,0.0,0.0,5.15
2.71,2.71,2.71,2.71,0.0,0.0,0.0,5.1375
2.72,2.72,2.72,2.72,0.0,0.0,0.0,5.0625
2.73,2.73,2.73,2.73,0.0,0.0,0.0,5.0375
2.74,2.74,2.74,2.74,0.0,0.0,0.0,5.025
2.75,2.75,2.75,2.75,0.0,0.0,0.0,5.0
2.76,2.76,2.76,2.76,0.0,0.0,0.0,5.0
2.77,2.77,2.77,2.77,0.0,0.0,0.0,5.075
2.78,2.78,2.78,2.78,0.0,0.0,0.0,5.0
2.79,2.79,2.79,2.79,0.0,0.0,0.0,5.05
2.8,2.8,2.8,2.8,0.0,0.0,0.0,5.0625
2.81,2.81,2.81,2.81,0.0,0.0,0.0,5.1125
2.82,2.82,2.82,2.82,0.0,0.0,0.0,5.1375
2.83,2.83,2.83,2.83,0.0,0.0,0.0,5.2
2.84,2.84,2.84,2.84,0.0,0.0,0.0,5.075
2.85,2.85,2.85,2.85,0.0,0.0,0.0,5.0875
2.86,2.86,2.86,2.86,0.0,0.0,0.0,5.1
2.87,2.87,2.87,2.87,0.0,0.0,0.0,5.0625
2.88,2.88,2.88,2.88,0.0,0.0,0.0,5.0375
2.89,2.89,2.89,2.89,0.0,0.0,0.0,5.025
2.9,2.9,2.9,2.9,0.0,0.0,0.0,5.1125
2.91,2.91,2.91,2.91,0.0,0.0,0.0,5.1375
2.92,2.92,2.92,2.92,0.0,0.0,0.0,5.1125
2.93,2.93,2.93,2.93,0.0,0.0,0.0,5.15
2.94,2.94,2.94,2.94,0.0,0.0,0.0,5.175
2.95,2.95,2.95,2.95,0.0,0.0,0.0,5.1875
2.96,2.96,2.96,2.96,0.0,0.0,0.0,5.25
2.97,2.97,2.97,2.97,0.0,0.0,0.0,5.3375
2.98,2.98,2.98,2.98,0.0,0.0,0.0,5.4125
2.99,2.99,2.99,2.99,0.0,0.0,0.0,5.4
3.0,3.0,3.0,3.0,0.0,0.0,0.0,5.425
3.01,3.01,3.01,3.01,0.0,0.0,0.0,5.475
3.02,3.02,3.02,3.02,0.0,0.0,0.0,5.4625
3.03,3.03,3.03,3.03,0.0,0.0,0.0,5.4625
3.04,3.04,3.04,3.04,0.0,0.0,0.0,5.4875
3.05,3.05,3.05,3.05,0.0,0.0,0.0,5.3875
3.06,3.06,3.06,3.06,0.0,0.0,0.0,5.3625
3.07,3.07,3.07,3.07,0.0,0.0,0.0,5.35
3.08,3.08,3.08,3.08,0.0,0.0,0.0,5.3
3.09,3.09,3.09,3.09,0.0,0.0,0.0,5.2625
3.1,3.1,3.1,3.1,0.0,0.0,0.0,5.1875
3.11,3.11,3.11,3.11,0.0,0.0,0.0,5.175
3.12,3.12,3.12,3.12,0.0,0.0,0.0,5.1625
3.13,3.13,3.13,3.13,0.0,0.0,0.0,5.075
3.14,3.14,3.14,3.14,0.0,0.0,0.0,5.0875
3.15,3.15,3.15,3.15,0.0,0.0,0.0,5.075
3.16,3.16,3.16,3.16,0.0,0.0,0.0,5.025
3.17,3.17,3.17,3.17,0.0,0.0,0.0,4.9875
3.18,3.18,3.18,3.18,0.0,0.0,0.0,5.025
3.19,3.19,3.19,3.19,0.0,0.0,0.0,5.0125
3.2,3.2,3.2,3.2,0.0,0.0,0.0,5.0375
3.21,3.21,3.21,3.21,0.0,0.0,0.0,5.125
3.22,3.22,3.22,3.22,0.0,0.0,0.0,5.1625
3.23,3.23,3.23,3.23,0.0,0.0,0.0,5.2125
3.24,3.24,3.24,3.24,0.0,0.0,0.0,5.2
3.25,3.25,3.25,3.25,0.0,0.0,0.0,5.15
3.26,3.26,3.26,3.26,0.0,0.0,0.0,5.1625
3.27,3.27,3.27,3.27,0.0,0.0,0.0,5.2
3.28,3.28,3.28,3.28,0.0,0.0,0.0,5.1625
3.29,3.29,3.29,3.29,0.0,0.0,0.0,5.1
3.3,3.3,3.3,3.3,0.0,0.0,0.0,5.175
3.31,3.31,3.31,3.31,0.0,0.0,0.0,5.2125
3.32,3.32,3.32,3.32,0.0,0.0,0.0,5.0625
3.33,3.33,3.33,3.33,0.0,0.0,0.0,5.1
3.34,3.34,3.34,3.34,0.0,0.0,0.0,5.1375
3.35,3.35,3.35,3.35,0.0,0.0,0.0,5.175
3.36,3.36,3.36,3.36,0.0,0.0,0.0,5.175
3.37,3.37,3.37,3.37,0.0,0.0,0.0,5.175
3.38,3.38,3.38,3.38,0.0,0.0,0.0,5.25
3.39,3.39,3.39,3.39,0.0,0.0,0.0,5.1875
3.4,3.4,3.4,3.4,0.0,0.0,0.0,5.3125
3.41,3.41,3.41,3.41,0.0,0.0,0.0,5.2375
3.42,3.42,3.42,3.42,0.0,0.0,0.0,5.1875
3.43,3.43,3.43,3.43,0.0,0.0,0.0,5.1625
3.44,3.44,3.44,3.44,0.0,0.0,0.0,5.1125
3.45,3.45,3.45,3.45,0.0,0.0,0.0,5.0125
3.46,3.46,3.46,3.46,0.0,0.0,0.0,5.075
3.47,3.47,3.47,3.47,0.0,0.0,0.0,5.0875
3.48,3.48,3.48,3.48,0.0,0.0,0.0,4.975
3.49,3.49,3.49,3.49,0.0,0.0,0.0,5.0375
3.5,3.5,3.5,3.5,0.0,0.0,0.0,5.05
3.51,3.51,3.51,3.51,0.0,0.0,0.0,5.0
3.52,3.52,3.52,3.52,0.0,0.0,0.0,5.05
3.53,3.53,3.53,3.53,0.0,0.0,0.0,4.9375
3.54,3.54,3.54,3.54,0.0,0.0,0.0,4.8625
3.55,3.55,3.55,3.55,0.0,0.0,0.0,4.9625
3.56,3.56,3.56,3.56,0.0,0.0,0.0,4.9875
3.57,3.57,3.57,3.57,0.0,0.0,0.0,4.9875
3.58,3.58,3.58,3.58,0.0,0.0,0.0,4.9375
3.59,3.59,3.59,3.59,0.0,0.0,0.0,5.025
3.6,3.6,3.6,3.6,0.0,0.0,0.0,5.0375
3.61,3.61,3.61,3.61,0.0,0.0,0.0,4.9625
3.62,3.62,3.62,3.62,0.0,0.0,0.0,4.9625
3.63,3.63,3.63,3.63,0.0,0.0,0.0,4.9125
3.64,3.64,3.64,3.64,0.0,0.0,0.0,4.9625
3.65,3.65,3.65,3.65,0.0,0.0,0.0,5.025
3.66,3.66,3.66,3.66,0.0,0.0,0.0,4.9625
3.67,3.67,3.67,3.67,0.0,0.0,0.0,5.0
3.68,3.68,3.68,3.68,0.0,0.0,0.0,4.9625
3.69,3.69,3.69,3.69,0.0,0.0,0.0,4.8875
3.7,3.7,3.7,3.7,0.0,0.0,0.0,4.9125
3.71,3.71,3.71,3.71,0.0,0.0,0.0,4.875
3.72,3.72,3.72,3.72,0.0,0.0,0.0,4.975
3.73,3.73,3.73,3.73,0.0,0.0,0.0,4.85
3.74,3.74,3.74,3.74,0.0,0.0,0.0,4.9875
3.75,3.75,3.75,3.75,0.0,0.0,0.0,4.9
3.76,3.76,3.76,3.76,0.0,0.0,0.0,4.975
3.77,3.77,3.77,3.77,0.0,0.0,0.0,4.8625
3.78,3.78,3.78,3.78,0.0,0.0,0.0,4.825
3.79,3.79,3.79,3.79,0.0,0.0,0.0,4.875
3.8,3.8,3.8,3.8,0.0,0.0,0.0,4.95
3.81,3.81,3.81,3.81,0.0,0.0,0.0,4.95
3.82,3.82,3.82,3.82,0.0,0.0,0.0,4.9625
3.83,3.83,3.83,3.83,0.0,0.0,0.0,4.9
3.84,3.84,3.84,3.84,0.0,0.0,0.0,4.9875
3.85,3.85,3.85,3.85,0.0,0.0,0.0,4.95
3.86,3.86,3.86,3.86,0.0,0.0,0.0,5.0625
3.87,3.87,3.87,3.87,0.0,0.0,0.0,4.9
3.88,3.88,3.88,3.88,0.0,0.0,0.0,4.8625
3.89,3.89,3.89,3.89,0.0,0.0,0.0,4.675
3.9,3.9,3.9,3.9,0.0,0.0,0.0,4.8
3.91,3.91,3.91,3.91,0.0,0.0,0.0,4.6125
3.92,3.92,3.92,3.92,0.0,0.0,0.0,4.7
3.93,3.93,3.93,3.93,0.0,0.0,0.0,4.6875
3.94,3.94,3.94,3.94,0.0,0.0,0.0,4.8
3.95,3.95,3.95,3.95,0.0,0.0,0.0,4.6625
3.96,3.96,3.96,3.96,0.0,0.0,0.0,4.625
3.97,3.97,3.97,3.97,0.0,0.0,0.0,4.775
3.98,3.98,3.98,3.98,0.0,0.0,0.0,4.65
3.99,3.99,3.99,3.99,0.0,0.0,0.0,4.65
4.0,4.0,4.0,4.0,0.0,0.0,0.0,4.65
4.01,4.01,4.01,4.01,0.0,0.0,0.0,4.825
4.02,4.02,4.02,4.02,0.0,0.0,0.0,4.975
4.03,4.03,4.03,4.03,0.0,0.0,0.0,5.2125
4.04,4.04,4.04,4.04,0.0,0.0,0.0,5.3875
4.05,4.05,4.05,4.05,0.0,0.0,0.0,5.5875
4.06,4.06,4.06,4.06,0.0,0.0,0.0,5.775
4.07,4.07,4.07,4.07,0.0,0.0,0.0,5.875
4.08,4.08,4.08,4.08,0.0,0.0,0.0,5.8875
4.09,4.09,4.09,4.09,0.0,0.0,0.0,5.95
4.1,4.1,4.1,4.1,0.0,0.0,0.0,5.9375
4.11,4.11,4.11,4.11,0.0,0.0,0.0,5.9625
4.12,4.12,4.12,4.12,0.0,0.0,0.0,5.9875
4.13,4.13,4.13,4.13,0.0,0.0,0.0,5.95
4.14,4.14,4.14,4.14,0.0,0.0,0.0,6.0375
4.15,4.15,4.15,4.15,0.0,0.0,0.0,6.1125
4.16,4.16,4.16,4.16,0.0,0.0,0.0,6.0375
4.17,4.17,4.17,4.17,0.0,0.0,0.0,6.1125
4.18,4.18,4.18,4.18,0.0,0.0,0.0,6.15
4.19,4.19,4.19,4.19,0.0,0.0,0.0,6.1
4.2,4.2,4.2,4.2,0.0,0.0,0.0,6.175
4.21,4.21,4.21,4.21,0.0,0.0,0.0,6.25
4.22,4.22,4.22,4.22,0.0,0.0,0.0,6.0875
4.23,4.23,4.23,4.23,0.0,0.0,0.0,6.1625
4.24,4.24,4.24,4.24,0.0,0.0,0.0,6.125
4.25,4.25,4.25,4.25,0.0,0.0,0.0,6.1
4.26,4.26,4.26,4.26,0.0,0.0,0.0,6.1625
4.27,4.27,4.27,4.27,0.0,0.0,0.0,6.0625
4.28,4.28,4.28,4.28,0.0,0.0,0.0,6.1
4.29,4.29,4.29,4.29,0.0,0.0,0.0,6.1375
4.3,4.3,4.3,4.3,0.0,0.0,0.0,6.125
4.31,4.31,4.31,4.31,0.0,0.0,0.0,6.2125
4.32,4.32,4.32,4.32,0.0,0.0,0.0,6.2125
4.33,4.33,4.33,4.33,0.0,0.0,0.0,6.25
4.34,4.34,4.34,4.34,0.0,0.0,0.0,6.2375
4.35,4.35,4.35,4.35,0.0,0.0,0.0,6.3125
4.36,4.36,4.36,4.36,0.0,0.0,0.0,6.25
4.37,4.37,4.37,4.37,0.0,0.0,0.0,6.1875
4.38,4.38,4.38,4.38,0.0,0.0,0.0,6.1875
4.39,4.39,4.39,4.39,0.0,0.0,0.0,6.15
4.4,4.4,4.4,4.4,0.0,0.0,0.0,6.0625
4.41,4.41,4.41,4.41,0.0,0.0,0.0,5.8875
4.42,4.42,4.42,4.42,0.0,0.0,0.0,5.85
4.43,4.43,4.43,4.43,0.0,0.0,0.0,5.7875
4.44,4.44,4.44,4.44,0.0,0.0,0.0,5.75
4.45,4.45,4.45,4.45,0.0,0.0,0.0,5.775
4.46,4.46,4.46,4.46,0.0,0.0,0.0,5.6375
4.47,4.47,4.47,4.47,0.0,0.0,0.0,5.6375
4.48,4.48,4.48,4.48,0.0,0.0,0.0,5.5875
4.49,4.49,4.49,4.49,0.0,0.0,0.0,5.6
4.5,4.5,4.5,4.5,0.0,0.0,0.0,5.575
4.51,4.51,4.51,4.51,0.0,0.0,0.0,5.4875
4.52,4.52,4.52,4.52,0.0,0.0,0.0,5.425
4.53,4.53,4.53,4.53,0.0,0.0,0.0,5.4
4.54,4.54,4.54,4.54,0.0,0.0,0.0,5.5375
4.55,4.55,4.55,4.55,0.0,0.0,0.0,5.45
4.56,4.56,4.56,4.56,0.0,0.0,0.0,5.375
4.57,4.57,4.57,4.57,0.0,0.0,0.0,5.325
4.58,4.58,4.58,4.58,0.0,0.0,0.0,5.3375
4.59,4.59,4.59,4.59,0.0,0.0,0.0,5.2875
4.6,4.6,4.6,4.6,0.0,0.0,0.0,5.3375
4.61,4.61,4.61,4.61,0.0,0.0,0.0,5.275
4.62,4.62,4.62,4.62,0.0,0.0,0.0,5.2875
4.63,4.63,4.63,4.63,0.0,0.0,0.0,5.3
4.64,4.64,4.64,4.64,0.0,0.0,0.0,5.3375
4.65,4.65,4.65,4.65,0.0,0.0,0.0,5.3625
4.66,4.66,4.66,4.66,0.0,0.0,0.0,5.3375
4.67,4.67,4.67,4.67,0.0,0.0,0.0,5.35
4.68,4.68,4.68,4.68,0.0,0.0,0.0,5.3125
4.69,4.69,4.69,4.69,0.0,0.0,0.0,5.2625
4.7,4.7,4.7,4.7,0.0,0.0,0.0,5.2125
4.71,4.71,4.71,4.71,0.0,0.0,0.0,5.1875
4.72,4.72,4.72,4.72,0.0,0.0,0.0,5.225
4.73,4.73,4.73,4.73,0.0,0.0,0.0,5.1625
4.74,4.74,4.74,4.74,0.0,0.0,0.0,5.2
4.75,4.75,4.75,4.75,0.0,0.0,0.0,5.1875
4.76,4.76,4.76,4.76,0.0,0.0,0.0,5.2125
4.77,4.77,4.77,4.77,0.0,0.0,0.0,5.125
4.78,4.78,4.78,4.78,0.0,0.0,0.0,5.15
4.79,4.79,4.79,4.79,0.0,0.0,0.0,5.2125
4.8,4.8,4.8,4.8,0.0,0.0,0.0,5.1625
4.81,4.81,4.81,4.81,0.0,0.0,0.0,5.1875
4.82,4.82,4.82,4.82,0.0,0.0,0.0,5.1375
4.83,4.83,4.83,4.83,0.0,0.0,0.0,5.15
4.84,4.84,4.84,4.84,0.0,0.0,0.0,5.1375
4.85,4.85,4.85,4.85,0.0,0.0,0.0,5.15
4.86,4.86,4.86,4.86,0.0,0.0,0.0,5.15
4.87,4.87,4.87,4.87,0.0,0.0,0.0,5.125
4.88,4.88,4.88,4.88,0.0,0.0,0.0,5.125
4.89,4.89,4.89,4.89,0.0,0.0,0.0,5.1125
4.9,4.9,4.9,4.9,0.0,0.0,0.0,5.15
4.91,4.91,4.91,4.91,0.0,0.0,0.0,5.1
4.92,4.92,4.92,4.92,0.0,0.0,0.0,5.0875
4.93,4.93,4.93,4.93,0.0,0.0,0.0,5.15
4.94,4.94,4.94,4.94,0.0,0.0,0.0,5.1375
4.95,4.95,4.95,4.95,0.0,0.0,0.0,5.1
4.96,4.96,4.96,4.96,0.0,0.0,0.0,5.0875
4.97,4.97,4.97,4.97,0.0,0.0,0.0,5.075
4.98,4.98,4.98,4.98,0.0,0.0,0.0,5.1
4.99,4.99,4.99,4.99,0.0,0.0,0.0,5.1
5.0,5.0,5.0,5.0,0.0,0.0,0.0,5.0375
5.01,5.01,5.01,5.01,0.0,0.0,0.0,5.0375
5.02,5.02,5.02,5.02,0.0,0.0,0.0,5.0375
5.03,5.03,5.03,5.03,0.0,0.0,0.0,5.05
5.04,5.04,5.04,5.04,0.0,0.0,0.0,5.1125
5.05,5.05,5.05,5.05,0.0,0.0,0.0,5.0625
5.06,5.06,5.06,5.06,0.0,0.0,0.0,5.025
5.07,5.07,5.07,5.07,0.0,0.0,0.0,5.025
5.08,5.08,5.08,5.08,0.0,0.0,0.0,5.0125
5.09,5.09,5.09,5.09,0.0,0.0,0.0,5.0375
5.1,5.1,5.1,5.1,0.0,0.0,0.0,5.025
5.11,5.11,5.11,5.11,0.0,0.0,0.0,5.05
5.12,5.12,5.12,5.12,0.0,0.0,0.0,5.0
5.13,5.13,5.13,5.13,0.0,0.0,0.0,5.05
5.14,5.14,5.14,5.14,0.0,0.0,0.0,5.0875
5.15,5.15,5.15,5.15,0.0,0.0,0.0,5.05
5.16,5.16,5.16,5.16,0.0,0.0,0.0,5.0625
5.17,5.17,5.17,5.17,0.0,0.0,0.0,5.075
5.18,5.18,5.18,5.18,0.0,0.0,0.0,5.0625
5.19,5.19,5.19,5.19,0.0,0.0,0.0,5.075
5.2,5.2,5.2,5.2,0.0,0.0,0.0,5.0875
5.21,5.21,5.21,5.21,0.0,0.0,0.0,5.05
5.22,5.22,5.22,5.22,0.0,0.0,0.0,5.0875
5.23,5.23,5.23,5.23,0.0,0.0,0.0,5.075
5.24,5.24,5.24,5.24,0.0,0.0,0.0,5.125
5.25,5.25,5.25,5.25,0.0,0.0,0.0,5.1125
5.26,5.26,5.26,5.26,0.0,0.0,0.0,5.1125
5.27,5.27,5.27,5.27,0.0,0.0,0.0,5.1
5.28,5.28,5.28,5.28,0.0,0.0,0.0,5.1125
5.29,5.29,5.29,5.29,0.0,0.0,0.0,5.225
5.3,5.3,5.3,5.3,0.0,0.0,0.0,5.2125
5.31,5.31,5.31,5.31,0.0,0.0,0.0,5.2125
5.32,5.32,5.32,5.32,0.0,0.0,0.0,5.1875
5.33,5.33,5.33,5.33,0.0,0.0,0.0,5.2125
5.34,5.34,5.34,5.34,0.0,0.0,0.0,5.2875
5.35,5.35,5.35,5.35,0.0,0.0,0.0,5.225
5.36,5.36,5.36,5.36,0.0,0.0,0.0,5.275
5.37,5.37,5.37,5.37,0.0,0.0,0.0,5.3
5.38,5.38,5.38,5.38,0.0,0.0,0.0,5.2625
5.39,5.39,5.39,5.39,0.0,0.0,0.0,5.2625
5.4,5.4,5.4,5.4,0.0,0.0,0.0,5.2125
5.41,5.41,5.41,5.41,0.0,0.0,0.0,5.2
5.42,5.42,5.42,5.42,0.0,0.0,0.0,5.25
5.43,5.43,5.43,5.43,0.0,0.0,0.0,5.2625
5.44,5.44,5.44,5.44,0.0,0.0,0.0,5.25
5.45,5.45,5.45,5.45,0.0,0.0,0.0,5.225
5.46,5.46,5.46,5.46,0.0,0.0,0.0,5.25
5.47,5.47,5.47,5.47,0.0,0.0,0.0,5.2
5.48,5.48,5.48,5.48,0.0,0.0,0.0,5.1375
5.49,5.49,5.49,5.49,0.0,0.0,0.0,5.0375
5.5,5.5,5.5,5.5,0.0,0.0,0.0,5.0875
5.51,5.51,5.51,5.51,0.0,0.0,0.0,5.125
5.52,5.52,5.52,5.52,0.0,0.0,0.0,5.0875
5.53,5.53,5.53,5.53,0.0,0.0,0.0,5.1375
5.54,5.54,5.54,5.54,0.0,0.0,0.0,5.075
5.55,5.55,5.55,5.55,0.0,0.0,0.0,5.1125
5.56,5.56,5.56,5.56,0.0,0.0,0.0,5.1125
5.57,5.57,5.57,5.57,0.0,0.0,0.0,5.1125
5.58,5.58,5.58,5.58,0.0,0.0,0.0,5.1
5.59,5.59,5.59,5.59,0.0,0.0,0.0,5.1125
5.6,5.6,5.6,5.6,0.0,0.0,0.0,5.1375
5.61,5.61,5.61,5.61,0.0,0.0,0.0,5.1625
5.62,5.62,5.62,5.62,0.0,0.0,0.0,5.1375
5.63,5.63,5.63,5.63,0.0,0.0,0.0,5.175
5.64,5.64,5.64,5.64,0.0,0.0,0.0,5.15
5.65,5.65,5.65,5.65,0.0,0.0,0.0,5.2625
5.66,5.66,5.66,5.66,0.0,0.0,0.0,5.225
5.67,5.67,5.67,5.67,0.0,0.0,0.0,5.2625
5.68,5.68,5.68,5.68,0.0,0.0,0.0,5.2375
5.69,5.69,5.69,5.69,0.0,0.0,0.0,5.2125
5.7,5.7,5.7,5.7,0.0,0.0,0.0,5.1875
5.71,5.71,5.71,5.71,0.0,0.0,0.0,5.225
5.72,5.72,5.72,5.72,0.0,0.0,0.0,5.2375
5.73,5.73,5.73,5.73,0.0,0.0,0.0,5.2875
5.74,5.74,5.74,5.74,0.0,0.0,0.0,5.3
5.75,5.75,5.75,5.75,0.0,0.0,0.0,5.2875
5.76,5.76,5.76,5.76,0.0,0.0,0.0,5.25
5.77,5.77,5.77,5.77,0.0,0.0,0.0,5.275
5.78,5.78,5.78,5.78,0.0,0.0,0.0,5.2875
5.79,5.79,5.79,5.79,0.0,0.0,0.0,5.3125
5.8,5.8,5.8,5.8,0.0,0.0,0.0,5.3375
5.81,5.81,5.81,5.81,0.0,0.0,0.0,5.3125
5.82,5.82,5.82,5.82,0.0,0.0,0.0,5.2625
5.83,5.83,5.83,5.83,0.0,0.0,0.0,5.2375
5.84,5.84,5.84,5.84,0.0,0.0,0.0,5.25
5.85,5.85,5.85,5.85,0.0,0.0,0.0,5.2625
5.86,5.86,5.86,5.86,0.0,0.0,0.0,5.2375
5.87,5.87,5.87,5.87,0.0,0.0,0.0,5.1875
5.88,5.88,5.88,5.88,0.0,0.0,0.0,5.2
5.89,5.89,5.89,5.89,0.0,0.0,0.0,5.1625
5.9,5.9,5.9,5.9,0.0,0.0,0.0,5.1375
5.91,5.91,5.91,5.91,0.0,0.0,0.0,5.125
5.92,5.92,5.92,5.92,0.0,0.0,0.0,5.0875
5.93,5.93,5.93,5.93,0.0,0.0,0.0,5.05
5.94,5.94,5.94,5.94,0.0,0.0,0.0,5.2
5.95,5.95,5.95,5.95,0.0,0.0,0.0,5.1125
5.96,5.96,5.96,5.96,0.0,0.0,0.0,5.1125
5.97,5.97,5.97,5.97,0.0,0.0,0.0,5.15
5.98,5.98,5.98,5.98,0.0,0.0,0.0,5.1125
5.99,5.99,5.99,5.99,0.0,0.0,0.0,5.175
6.0,6.0,6.0,6.0,0.0,0.0,0.0,5.225
6.01,6.01,6.01,6.01,0.0,0.0,0.0,5.3375
6.02,6.02,6.02,6.02,0.0,0.0,0.0,5.5
6.03,6.03,6.03,6.03,0.0,0.0,0.0,5.4875
6.04,6.04,6.04,6.04,0.0,0.0,0.0,5.5875
6.05,6.05,6.05,6.05,0.0,0.0,0.0,5.7
6.06,6.06,6.06,6.06,0.0,0.0,0.0,5.6
6.07,6.07,6.07,6.07,0.0,0.0,0.0,5.6625
6.08,6.08,6.08,6.08,0.0,0.0,0.0,5.6625
6.09,6.09,6.09,6.09,0.0,0.0,0.0,5.6375
6.1,6.1,6.1,6.1,0.0,0.0,0.0,5.6375
6.11,6.11,6.11,6.11,0.0,0.0,0.0,5.625
6.12,6.12,6.12,6.12,0.0,0.0,0.0,5.6
6.13,6.13,6.13,6.13,0.0,0.0,0.0,5.5875
6.14,6.14,6.14,6.14,0.0,0.0,0.0,5.55
6.15,6.15,6.15,6.15,0.0,0.0,0.0,5.5375
6.16,6.16,6.16,6.16,0.0,0.0,0.0,5.5875
6.17,6.17,6.17,6.17,0.0,0.0,0.0,5.425
6.18,6.18,6.18,6.18,0.0,0.0,0.0,5.375
6.19,6.19,6.19,6.19,0.0,0.0,0.0,5.2875
6.2,6.2,6.2,6.2,0.0,0.0,0.0,5.2
6.21,6.21,6.21,6.21,0.0,0.0,0.0,5.175
6.22,6.22,6.22,6.22,0.0,0.0,0.0,5.1625
6.23,6.23,6.23,6.23,0.0,0.0,0.0,5.1375
6.24,6.24,6.24,6.24,0.0,0.0,0.0,5.175
6.25,6.25,6.25,6.25,0.0,0.0,0.0,5.2125
6.26,6.26,6.26,6.26,0.0,0.0,0.0,5.1875
6.27,6.27,6.27,6.27,0.0,0.0,0.0,5.2125
6.28,6.28,6.28,6.28,0.0,0.0,0.0,5.2625
6.29,6.29,6.29,6.29,0.0,0.0,0.0,5.225
6.3,6.3,6.3,6.3,0.0,0.0,0.0,5.2125
6.31,6.31,6.31,6.31,0.0,0.0,0.0,5.2
6.32,6.32,6.32,6.32,0.0,0.0,0.0,5.2875
6.33,6.33,6.33,6.33,0.0,0.0,0.0,5.2875
6.34,6.34,6.34,6.34,0.0,0.0,0.0,5.3
6.35,6.35,6.35,6.35,0.0,0.0,0.0,5.2875
6.36,6.36,6.36,6.36,0.0,0.0,0.0,5.2875
6.37,6.37,6.37,6.37,0.0,0.0,0.0,5.2875
6.38,6.38,6.38,6.38,0.0,0.0,0.0,5.25
6.39,6.39,6.39,6.39,0.0,0.0,0.0,5.225
6.4,6.4,6.4,6.4,0.0,0.0,0.0,5.1625
6.41,6.41,6.41,6.41,0.0,0.0,0.0,5.1875
6.42,6.42,6.42,6.42,0.0,0.0,0.0,5.1625
6.43,6.43,6.43,6.43,0.0,0.0,0.0,5.1625
6.44,6.44,6.44,6.44,0.0,0.0,0.0,5.1625
6.45,6.45,6.45,6.45,0.0,0.0,0.0,5.1625
6.46,6.46,6.46,6.46,0.0,0.0,0.0,5.1625
6.47,6.47,6.47,6.47,0.0,0.0,0.0,5.125
6.48,6.48,6.48,6.48,0.0,0.0,0.0,4.95
6.49,6.49,6.49,6.49,0.0,0.0,0.0,4.9625
6.5,6.5,6.5,6.5,0.0,0.0,0.0,4.8625
6.51,6.51,6.51,6.51,0.0,0.0,0.0,4.975
6.52,6.52,6.52,6.52,0.0,0.0,0.0,4.8125
6.53,6.53,6.53,6.53,0.0,0.0,0.0,4.775
6.54,6.54,6.54,6.54,0.0,0.0,0.0,4.75
6.55,6.55,6.55,6.55,0.0,0.0,0.0,4.775
6.56,6.56,6.56,6.56,0.0,0.0,0.0,4.75
6.57,6.57,6.57,6.57,0.0,0.0,0.0,4.8125
6.58,6.58,6.58,6.58,0.0,0.0,0.0,4.7625
6.59,6.59,6.59,6.59,0.0,0.0,0.0,4.8375
6.6,6.6,6.6,6.6,0.0,0.0,0.0,4.825
6.61,6.61,6.61,6.61,0.0,0.0,0.0,4.8
6.62,6.62,6.62,6.62,0.0,0.0,0.0,4.8
6.63,6.63,6.63,6.63,0.0,0.0,0.0,4.7875
6.64,6.64,6.64,6.64,0.0,0.0,0.0,4.625
6.65,6.65,6.65,6.65,0.0,0.0,0.0,4.7
6.66,6.66,6.66,6.66,0.0,0.0,0.0,4.7625
6.67,6.67,6.67,6.67,0.0,0.0,0.0,4.7625
6.68,6.68,6.68,6.68,0.0,0.0,0.0,4.7625
6.69,6.69,6.69,6.69,0.0,0.0,0.0,4.7875
6.7,6.7,6.7,6.7,0.0,0.0,0.0,4.7
6.71,6.71,6.71,6.71,0.0,0.0,0.0,4.6875
6.72,6.72,6.72,6.72,0.0,0.0,0.0,4.6875
6.73,6.73,6.73,6.73,0.0,0.0,0.0,4.6125
6.74,6.74,6.74,6.74,0.0,0.0,0.0,4.65
6.75,6.75,6.75,6.75,0.0,0.0,0.0,4.725
6.76,6.76,6.76,6.76,0.0,0.0,0.0,4.7
6.77,6.77,6.77,6.77,0.0,0.0,0.0,4.675
6.78,6.78,6.78,6.78,0.0,0.0,0.0,4.8875
6.79,6.79,6.79,6.79,0.0,0.0,0.0,4.7375
6.8,6.8,6.8,6.8,0.0,0.0,0.0,4.9
6.81,6.81,6.81,6.81,0.0,0.0,0.0,4.825
6.82,6.82,6.82,6.82,0.0,0.0,0.0,5.025
6.83,6.83,6.83,6.83,0.0,0.0,0.0,4.825
6.84,6.84,6.84,6.84,0.0,0.0,0.0,4.825
6.85,6.85,6.85,6.85,0.0,0.0,0.0,4.975
6.86,6.86,6.86,6.86,0.0,0.0,0.0,4.9
6.87,6.87,6.87,6.87,0.0,0.0,0.0,4.9625
6.88,6.88,6.88,6.88,0.0,0.0,0.0,4.975
6.89,6.89,6.89,6.89,0.0,0.0,0.0,4.8125
6.9,6.9,6.9,6.9,0.0,0.0,0.0,4.9625
6.91,6.91,6.91,6.91,0.0,0.0,0.0,5.1625
6.92,6.92,6.92,6.92,0.0,0.0,0.0,5.1375
6.93,6.93,6.93,6.93,0.0,0.0,0.0,5.2
6.94,6.94,6.94,6.94,0.0,0.0,0.0,5.175
6.95,6.95,6.95,6.95,0.0,0.0,0.0,5.3625
6.96,6.96,6.96,6.96,0.0,0.0,0.0,5.4
6.97,6.97,6.97,6.97,0.0,0.0,0.0,5.375
6.98,6.98,6.98,6.98,0.0,0.0,0.0,5.3875
6.99,6.99,6.99,6.99,0.0,0.0,0.0,5.35
7.0,7.0,7.0,7.0,0.0,0.0,0.0,5.4125
7.01,7.01,7.01,7.01,0.0,0.0,0.0,5.4875
7.02,7.02,7.02,7.02,0.0,0.0,0.0,5.5125
7.03,7.03,7.03,7.03,0.0,0.0,0.0,5.575
7.04,7.04,7.04,7.04,0.0,0.0,0.0,5.5875
7.05,7.05,7.05,7.05,0.0,0.0,0.0,5.575
7.06,7.06,7.06,7.06,0.0,0.0,0.0,5.6
7.07,7.07,7.07,7.07,0.0,0.0,0.0,5.6375
7.08,7.08,7.08,7.08,0.0,0.0,0.0,5.6
7.09,7.09,7.09,7.09,0.0,0.0,0.0,5.5
7.1,7.1,7.1,7.1,0.0,0.0,0.0,5.5125
7.11,7.11,7.11,7.11,0.0,0.0,0.0,5.5125
7.12,7.12,7.12,7.12,0.0,0.0,0.0,5.6125
7.13,7.13,7.13,7.13,0.0,0.0,0.0,5.5625
7.14,7.14,7.14,7.14,0.0,0.0,0.0,5.65
7.15,7.15,7.15,7.15,0.0,0.0,0.0,5.625
7.16,7.16,7.16,7.16,0.0,0.0,0.0,5.625
7.17,7.17,7.17,7.17,0.0,0.0,0.0,5.6
7.18,7.18,7.18,7.18,0.0,0.0,0.0,5.575
7.19,7.19,7.19,7.19,0.0,0.0,0.0,5.675
7.2,7.2,7.2,7.2,0.0,0.0,0.0,5.625
7.21,7.21,7.21,7.21,0.0,0.0,0.0,5.6125
7.22,7.22,7.22,7.22,0.0,0.0,0.0,5.65
7.23,7.23,7.23,7.23,0.0,0.0,0.0,5.5375
7.24,7.24,7.24,7.24,0.0,0.0,0.0,5.575
7.25,7.25,7.25,7.25,0.0,0.0,0.0,5.4625
7.26,7.26,7.26,7.26,0.0,0.0,0.0,5.4125
7.27,7.27,7.27,7.27,0.0,0.0,0.0,5.4375
7.28,7.28,7.28,7.28,0.0,0.0,0.0,5.375
7.29,7.29,7.29,7.29,0.0,0.0,0.0,5.25
7.3,7.3,7.3,7.3,0.0,0.0,0.0,5.2125
7.31,7.31,7.31,7.31,0.0,0.0,0.0,5.225
7.32,7.32,7.32,7.32,0.0,0.0,0.0,5.2375
7.33,7.33,7.33,7.33,0.0,0.0,0.0,5.15
7.34,7.34,7.34,7.34,0.0,0.0,0.0,5.1875
7.35,7.35,7.35,7.35,0.0,0.0,0.0,5.1125
7.36,7.36,7.36,7.36,0.0,0.0,0.0,5.075
7.37,7.37,7.37,7.37,0.0,0.0,0.0,5.0625
7.38,7.38,7.38,7.38,0.0,0.0,0.0,5.025
7.39,7.39,7.39,7.39,0.0,0.0,0.0,4.95
7.4,7.4,7.4,7.4,0.0,0.0,0.0,4.975
7.41,7.41,7.41,7.41,0.0,0.0,0.0,4.975
7.42,7.42,7.42,7.42,0.0,0.0,0.0,4.9125
7.43,7.43,7.43,7.43,0.0,0.0,0.0,4.95
7.44,7.44,7.44,7.44,0.0,0.0,0.0,4.925
7.45,7.45,7.45,7.45,0.0,0.0,0.0,4.975
7.46,7.46,7.46,7.46,0.0,0.0,0.0,4.9625
7.47,7.47,7.47,7.47,0.0,0.0,0.0,4.8375
7.48,7.48,7.48,7.48,0.0,0.0,0.0,4.9125
7.49,7.49,7.49,7.49,0.0,0.0,0.0,4.9
7.5,7.5,7.5,7.5,0.0,0.0,0.0,4.875
7.51,7.51,7.51,7.51,0.0,0.0,0.0,4.875
7.52,7.52,7.52,7.52,0.0,0.0,0.0,4.8875
7.53,7.53,7.53,7.53,0.0,0.0,0.0,4.8375
7.54,7.54,7.54,7.54,0.0,0.0,0.0,4.825
7.55,7.55,7.55,7.55,0.0,0.0,0.0,4.9125
7.56,7.56,7.56,7.56,0.0,0.0,0.0,4.875
7.57,7.57,7.57,7.57,0.0,0.0,0.0,4.8875
7.58,7.58,7.58,7.58,0.0,0.0,0.0,4.8625
7.59,7.59,7.59,7.59,0.0,0.0,0.0,4.9375
7.6,7.6,7.6,7.6,0.0,0.0,0.0,5.05
7.61,7.61,7.61,7.61,0.0,0.0,0.0,5.1125
7.62,7.62,7.62,7.62,0.0,0.0,0.0,5.0625
7.63,7.63,7.63,7.63,0.0,0.0,0.0,5.0375
7.64,7.64,7.64,7.64,0.0,0.0,0.0,5.0375
7.65,7.65,7.65,7.65,0.0,0.0,0.0,4.95
7.66,7.66,7.66,7.66,0.0,0.0,0.0,4.95
7.67,7.67,7.67,7.67,0.0,0.0,0.0,4.9125
7.68,7.68,7.68,7.68,0.0,0.0,0.0,4.8875
7.69,7.69,7.69,7.69,0.0,0.0,0.0,4.9625
7.7,7.7,7.7,7.7,0.0,0.0,0.0,4.925
7.71,7.71,7.71,7.71,0.0,0.0,0.0,4.875
7.72,7.72,7.72,7.72,0.0,0.0,0.0,4.875
7.73,7.73,7.73,7.73,0.0,0.0,0.0,4.9875
7.74,7.74,7.74,7.74,0.0,0.0,0.0,5.0
7.75,7.75,7.75,7.75,0.0,0.0,0.0,5.0125
7.76,7.76,7.76,7.76,0.0,0.0,0.0,5.0375
7.77,7.77,7.77,7.77,0.0,0.0,0.0,5.0375
7.78,7.78,7.78,7.78,0.0,0.0,0.0,5.025
7.79,7.79,7.79,7.79,0.0,0.0,0.0,5.025
7.8,7.8,7.8,7.8,0.0,0.0,0.0,5.0
7.81,7.81,7.81,7.81,0.0,0.0,0.0,4.975
7.82,7.82,7.82,7.82,0.0,0.0,0.0,5.1
7.83,7.83,7.83,7.83,0.0,0.0,0.0,5.025
7.84,7.84,7.84,7.84,0.0,0.0,0.0,5.025
7.85,7.85,7.85,7.85,0.0,0.0,0.0,5.0875
7.86,7.86,7.86,7.86,0.0,0.0,0.0,5.025
7.87,7.87,7.87,7.87,0.0,0.0,0.0,5.05
7.88,7.88,7.88,7.88,0.0,0.0,0.0,5.0875
7.89,7.89,7.89,7.89,0.0,0.0,0.0,5.0625
7.9,7.9,7.9,7.9,0.0,0.0,0.0,5.0125
7.91,7.91,7.91,7.91,0.0,0.0,0.0,5.0625
7.92,7.92,7.92,7.92,0.0,0.0,0.0,5.05
7.93,7.93,7.93,7.93,0.0,0.0,0.0,5.1125
7.94,7.94,7.94,7.94,0.0,0.0,0.0,5.1375
7.95,7.95,7.95,7.95,0.0,0.0,0.0,5.1
7.96,7.96,7.96,7.96,0.0,0.0,0.0,5.1125
7.97,7.97,7.97,7.97,0.0,0.0,0.0,5.1
7.98,7.98,7.98,7.98,0.0,0.0,0.0,5.125
7.99,7.99,7.99,7.99,0.0,0.0,0.0,5.125
8.0,8.0,8.0,8.0,0.0,0.0,0.0,5.2625
8.01,8.01,8.01,8.01,0.0,0.0,0.0,5.2625
8.02,8.02,8.02,8.02,0.0,0.0,0.0,5.2125
8.03,8.03,8.03,8.03,0.0,0.0,0.0,5.275
8.04,8.04,8.04,8.04,0.0,0.0,0.0,5.2375
8.05,8.05,8.05,8.05,0.0,0.0,0.0,5.25
8.06,8.06,8.06,8.06,0.0,0.0,0.0,5.2625
8.07,8.07,8.07,8.07,0.0,0.0,0.0,5.2875
8.08,8.08,8.08,8.08,0.0,0.0,0.0,5.3375
8.09,8.09,8.09,8.09,0.0,0.0,0.0,5.4375
8.1,8.1,8.1,8.1,0.0,0.0,0.0,5.375
8.11,8.11,8.11,8.11,0.0,0.0,0.0,5.4125
8.12,8.12,8.12,8.12,0.0,0.0,0.0,5.45
8.13,8.13,8.13,8.13,0.0,0.0,0.0,5.4375
8.14,8.14,8.14,8.14,0.0,0.0,0.0,5.4625
8.15,8.15,8.15,8.15,0.0,0.0,0.0,5.4625
8.16,8.16,8.16,8.16,0.0,0.0,0.0,5.5125
8.17,8.17,8.17,8.17,0.0,0.0,0.0,5.575
8.18,8.18,8.18,8.18,0.0,0.0,0.0,5.6125
8.19,8.19,8.19,8.19,0.0,0.0,0.0,5.575
8.2,8.2,8.2,8.2,0.0,0.0,0.0,5.525
8.21,8.21,8.21,8.21,0.0,0.0,0.0,5.5625
8.22,8.22,8.22,8.22,0.0,0.0,0.0,5.5125
8.23,8.23,8.23,8.23,0.0,0.0,0.0,5.3875
8.24,8.24,8.24,8.24,0.0,0.0,0.0,5.3875
8.25,8.25,8.25,8.25,0.0,0.0,0.0,5.325
8.26,8.26,8.26,8.26,0.0,0.0,0.0,5.325
8.27,8.27,8.27,8.27,0.0,0.0,0.0,5.2125
8.28,8.28,8.28,8.28,0.0,0.0,0.0,5.1375
8.29,8.29,8.29,8.29,0.0,0.0,0.0,5.1875
8.3,8.3,8.3,8.3,0.0,0.0,0.0,5.25
8.31,8.31,8.31,8.31,0.0,0.0,0.0,5.225
8.32,8.32,8.32,8.32,0.0,0.0,0.0,5.2625
8.33,8.33,8.33,8.33,0.0,0.0,0.0,5.4125
8.34,8.34,8.34,8.34,0.0,0.0,0.0,5.5375
8.35,8.35,8.35,8.35,0.0,0.0,0.0,5.75
8.36,8.36,8.36,8.36,0.0,0.0,0.0,5.8
8.37,8.37,8.37,8.37,0.0,0.0,0.0,5.925
8.38,8.38,8.38,8.38,0.0,0.0,0.0,5.9
8.39,8.39,8.39,8.39,0.0,0.0,0.0,6.0375
8.4,8.4,8.4,8.4,0.0,0.0,0.0,6.125
8.41,8.41,8.41,8.41,0.0,0.0,0.0,6.1875
8.42,8.42,8.42,8.42,0.0,0.0,0.0,6.2
8.43,8.43,8.43,8.43,0.0,0.0,0.0,6.2125
8.44,8.44,8.44,8.44,0.0,0.0,0.0,6.25
8.45,8.45,8.45,8.45,0.0,0.0,0.0,6.2
8.46,8.46,8.46,8.46,0.0,0.0,0.0,6.275
8.47,8.47,8.47,8.47,0.0,0.0,0.0,6.35
8.48,8.48,8.48,8.48,0.0,0.0,0.0,6.3875
8.49,8.49,8.49,8.49,0.0,0.0,0.0,6.3875
8.5,8.5,8.5,8.5,0.0,0.0,0.0,6.425
8.51,8.51,8.51,8.51,0.0,0.0,0.0,6.5
8.52,8.52,8.52,8.52,0.0,0.0,0.0,6.475
8.53,8.53,8.53,8.53,0.0,0.0,0.0,6.5
8.54,8.54,8.54,8.54,0.0,0.0,0.0,6.375
8.55,8.55,8.55,8.55,0.0,0.0,0.0,6.3875
8.56,8.56,8.56,8.56,0.0,0.0,0.0,6.325
8.57,8.57,8.57,8.57,0.0,0.0,0.0,6.2625
8.58,8.58,8.58,8.58,0.0,0.0,0.0,6.3125
8.59,8.59,8.59,8.59,0.0,0.0,0.0,6.275
8.6,8.6,8.6,8.6,0.0,0.0,0.0,6.3125
8.61,8.61,8.61,8.61,0.0,0.0,0.0,6.2
8.62,8.62,8.62,8.62,0.0,0.0,0.0,6.0625
8.63,8.63,8.63,8.63,0.0,0.0,0.0,6.0875
8.64,8.64,8.64,8.64,0.0,0.0,0.0,6.0625
8.65,8.65,8.65,8.65,0.0,0.0,0.0,5.9625
8.66,8.66,8.66,8.66,0.0,0.0,0.0,6.0125
8.67,8.67,8.67,8.67,0.0,0.0,0.0,6.05
8.68,8.68,8.68,8.68,0.0,0.0,0.0,6.0625
8.69,8.69,8.69,8.69,0.0,0.0,0.0,6.075
8.7,8.7,8.7,8.7,0.0,0.0,0.0,6.075
8.71,8.71,8.71,8.71,0.0,0.0,0.0,6.125
8.72,8.72,8.72,8.72,0.0,0.0,0.0,6.15
8.73,8.73,8.73,8.73,0.0,0.0,0.0,6.15
8.74,8.74,8.74,8.74,0.0,0.0,0.0,6.025
8.75,8.75,8.75,8.75,0.0,0.0,0.0,6.0
8.76,8.76,8.76,8.76,0.0,0.0,0.0,5.9375
8.77,8.77,8.77,8.77,0.0,0.0,0.0,5.9125
8.78,8.78,8.78,8.78,0.0,0.0,0.0,6.0
8.79,8.79,8.79,8.79,0.0,0.0,0.0,6.0
8.8,8.8,8.8,8.8,0.0,0.0,0.0,5.8875
8.81,8.81,8.81,8.81,0.0,0.0,0.0,5.8875
8.82,8.82,8.82,8.82,0.0,0.0,0.0,5.925
8.83,8.83,8.83,8.83,0.0,0.0,0.0,5.875
8.84,8.84,8.84,8.84,0.0,0.0,0.0,5.875
8.85,8.85,8.85,8.85,0.0,0.0,0.0,5.8875
8.86,8.86,8.86,8.86,0.0,0.0,0.0,5.925
8.87,8.87,8.87,8.87,0.0,0.0,0.0,5.9
8.88,8.88,8.88,8.88,0.0,0.0,0.0,5.9125
8.89,8.89,8.89,8.89,0.0,0.0,0.0,5.9375
8.9,8.9,8.9,8.9,0.0,0.0,0.0,5.9
8.91,8.91,8.91,8.91,0.0,0.0,0.0,5.8875
8.92,8.92,8.92,8.92,0.0,0.0,0.0,5.9
8.93,8.93,8.93,8.93,0.0,0.0,0.0,5.9
8.94,8.94,8.94,8.94,0.0,0.0,0.0,5.9125
8.95,8.95,8.95,8.95,0.0,0.0,0.0,5.9125
8.96,8.96,8.96,8.96,0.0,0.0,0.0,5.9125
8.97,8.97,8.97,8.97,0.0,0.0,0.0,5.8875
8.98,8.98,8.98,8.98,0.0,0.0,0.0,5.875
8.99,8.99,8.99,8.99,0.0,0.0,0.0,5.8375
9.0,9.0,9.0,9.0,0.0,0.0,0.0,5.85
9.01,9.01,9.01,9.01,0.0,0.0,0.0,5.85
9.02,9.02,9.02,9.02,0.0,0.0,0.0,5.9
9.03,9.03,9.03,9.03,0.0,0.0,0.0,5.925
9.04,9.04,9.04,9.04,0.0,0.0,0.0,5.9375
9.05,9.05,9.05,9.05,0.0,0.0,0.0,5.9625
9.06,9.06,9.06,9.06,0.0,0.0,0.0,5.8625
9.07,9.07,9.07,9.07,0.0,0.0,0.0,5.8375
9.08,9.08,9.08,9.08,0.0,0.0,0.0,5.9125
9.09,9.09,9.09,9.09,0.0,0.0,0.0,5.9375
9.1,9.1,9.1,9.1,0.0,0.0,0.0,5.875
9.11,9.11,9.11,9.11,0.0,0.0,0.0,5.9
9.12,9.12,9.12,9.12,0.0,0.0,0.0,5.925
9.13,9.13,9.13,9.13,0.0,0.0,0.0,5.925
9.14,9.14,9.14,9.14,0.0,0.0,0.0,5.8875
9.15,9.15,9.15,9.15,0.0,0.0,0.0,5.9125
9.16,9.16,9.16,9.16,0.0,0.0,0.0,5.925
9.17,9.17,9.17,9.17,0.0,0.0,0.0,5.925
9.18,9.18,9.18,9.18,0.0,0.0,0.0,5.9375
9.19,9.19,9.19,9.19,0.0,0.0,0.0,5.9875
9.2,9.2,9.2,9.2,0.0,0.0,0.0,5.95
9.21,9.21,9.21,9.21,0.0,0.0,0.0,5.9375
9.22,9.22,9.22,9.22,0.0,0.0,0.0,5.925
9.23,9.23,9.23,9.23,0.0,0.0,0.0,5.95
9.24,9.24,9.24,9.24,0.0,0.0,0.0,5.925
9.25,9.25,9.25,9.25,0.0,0.0,0.0,5.925
9.26,9.26,9.26,9.26,0.0,0.0,0.0,5.9375
9.27,9.27,9.27,9.27,0.0,0.0,0.0,6.0125
9.28,9.28,9.28,9.28,0.0,0.0,0.0,6.0875
9.29,9.29,9.29,9.29,0.0,0.0,0.0,6.15
9.3,9.3,9.3,9.3,0.0,0.0,0.0,6.075
9.31,9.31,9.31,9.31,0.0,0.0,0.0,6.0375
9.32,9.32,9.32,9.32,0.0,0.0,0.0,5.9875
9.33,9.33,9.33,9.33,0.0,0.0,0.0,5.875
9.34,9.34,9.34,9.34,0.0,0.0,0.0,5.8625
9.35,9.35,9.35,9.35,0.0,0.0,0.0,5.7875
9.36,9.36,9.36,9.36,0.0,0.0,0.0,5.8
9.37,9.37,9.37,9.37,0.0,0.0,0.0,5.875
9.38,9.38,9.38,9.38,0.0,0.0,0.0,5.8625
9.39,9.39,9.39,9.39,0.0,0.0,0.0,5.825
9.4,9.4,9.4,9.4,0.0,0.0,0.0,5.8875
9.41,9.41,9.41,9.41,0.0,0.0,0.0,5.8375
9.42,9.42,9.42,9.42,0.0,0.0,0.0,5.8125
9.43,9.43,9.43,9.43,0.0,0.0,0.0,5.8
9.44,9.44,9.44,9.44,0.0,0.0,0.0,5.8375
9.45,9.45,9.45,9.45,0.0,0.0,0.0,5.8125
9.46,9.46,9.46,9.46,0.0,0.0,0.0,5.8375
9.47,9.47,9.47,9.47,0.0,0.0,0.0,5.85
9.48,9.48,9.48,9.48,0.0,0.0,0.0,5.9
9.49,9.49,9.49,9.49,0.0,0.0,0.0,5.85
9.5,9.5,9.5,9.5,0.0,0.0,0.0,5.9
9.51,9.51,9.51,9.51,0.0,0.0,0.0,5.975
9.52,9.52,9.52,9.52,0.0,0.0,0.0,6.05
9.53,9.53,9.53,9.53,0.0,0.0,0.0,6.0
9.54,9.54,9.54,9.54,0.0,0.0,0.0,6.05
9.55,9.55,9.55,9.55,0.0,0.0,0.0,6.0125
9.56,9.56,9.56,9.56,0.0,0.0,0.0,6.0125
9.57,9.57,9.57,9.57,0.0,0.0,0.0,6.0875
9.58,9.58,9.58,9.58,0.0,0.0,0.0,6.0375
9.59,9.59,9.59,9.59,0.0,0.0,0.0,6.0875
9.6,9.6,9.6,9.6,0.0,0.0,0.0,6.075
9.61,9.61,9.61,9.61,0.0,0.0,0.0,6.025
9.62,9.62,9.62,9.62,0.0,0.0,0.0,5.975
9.63,9.63,9.63,9.63,0.0,0.0,0.0,5.925
9.64,9.64,9.64,9.64,0.0,0.0,0.0,5.8125
9.65,9.65,9.65,9.65,0.0,0.0,0.0,5.9375
9.66,9.66,9.66,9.66,0.0,0.0,0.0,5.9125
9.67,9.67,9.67,9.67,0.0,0.0,0.0,5.9625
9.68,9.68,9.68,9.68,0.0,0.0,0.0,6.0375
9.69,9.69,9.69,9.69,0.0,0.0,0.0,6.05
9.7,9.7,9.7,9.7,0.0,0.0,0.0,6.0
9.71,9.71,9.71,9.71,0.0,0.0,0.0,5.975
9.72,9.72,9.72,9.72,0.0,0.0,0.0,5.9875
9.73,9.73,9.73,9.73,0.0,0.0,0.0,5.95
9.74,9.74,9.74,9.74,0.0,0.0,0.0,5.975
9.75,9.75,9.75,9.75,0.0,0.0,0.0,5.9125
9.76,9.76,9.76,9.76,0.0,0.0,0.0,5.9125
9.77,9.77,9.77,9.77,0.0,0.0,0.0,5.95
9.78,9.78,9.78,9.78,0.0,0.0,0.0,6.025
9.79,9.79,9.79,9.79,0.0,0.0,0.0,6.0125
9.8,9.8,9.8,9.8,0.0,0.0,0.0,6.05
9.81,9.81,9.81,9.81,0.0,0.0,0.0,6.0125
9.82,9.82,9.82,9.82,0.0,0.0,0.0,6.0125
9.83,9.83,9.83,9.83,0.0,0.0,0.0,6.05
9.84,9.84,9.84,9.84,0.0,0.0,0.0,6.0875
9.85,9.85,9.85,9.85,0.0,0.0,0.0,6.075
9.86,9.86,9.86,9.86,0.0,0.0,0.0,6.025
9.87,9.87,9.87,9.87,0.0,0.0,0.0,5.9875
9.88,9.88,9.88,9.88,0.0,0.0,0.0,5.9875
9.89,9.89,9.89,9.89,0.0,0.0,0.0,5.9625
9.9,9.9,9.9,9.9,0.0,0.0,0.0,6.0125
9.91,9.91,9.91,9.91,0.0,0.0,0.0,6.1
9.92,9.92,9.92,9.92,0.0,0.0,0.0,6.025
9.93,9.93,9.93,9.93,0.0,0.0,0.0,5.8375
9.94,9.94,9.94,9.94,0.0,0.0,0.0,5.6875
9.95,9.95,9.95,9.95,0.0,0.0,0.0,5.7375
9.96,9.96,9.96,9.96,0.0,0.0,0.0,5.675
9.97,9.97,9.97,9.97,0.0,0.0,0.0,5.6625
9.98,9.98,9.98,9.98,0.0,0.0,0.0,5.6
9.99,9.99,9.99,9.99,0.0,0.0,0.0,5.65
10.0,10.0,10.0,10.0,0.0,0.0,0.0,5.6625
10.01,10.01,10.01,10.01,0.0,0.0,0.0,5.675
10.02,10.02,10.02,10.02,0.0,0.0,0.0,5.65
10.03,10.03,10.03,10.03,0.0,0.0,0.0,5.6625
10.04,10.04,10.04,10.04,0.0,0.0,0.0,5.7125
10.05,10.05,10.05,10.05,0.0,0.0,0.0,5.75
10.06,10.06,10.06,10.06,0.0,0.0,0.0,5.725
10.07,10.07,10.07,10.07,0.0,0.0,0.0,5.825
10.08,10.08,10.08,10.08,0.0,0.0,0.0,5.775
10.09,10.09,10.09,10.09,0.0,0.0,0.0,5.85
10.1,10.1,10.1,10.1,0.0,0.0,0.0,5.825
10.11,10.11,10.11,10.11,0.0,0.0,0.0,5.8375
10.12,10.12,10.12,10.12,0.0,0.0,0.0,5.85
10.13,10.13,10.13,10.13,0.0,0.0,0.0,5.8375
10.14,10.14,10.14,10.14,0.0,0.0,0.0,5.8125
10.15,10.15,10.15,10.15,0.0,0.0,0.0,5.7625
10.16,10.16,10.16,10.16,0.0,0.0,0.0,5.8
10.17,10.17,10.17,10.17,0.0,0.0,0.0,5.7625
10.18,10.18,10.18,10.18,0.0,0.0,0.0,5.825
10.19,10.19,10.19,10.19,0.0,0.0,0.0,5.7375
10.2,10.2,10.2,10.2,0.0,0.0,0.0,5.7375
10.21,10.21,10.21,10.21,0.0,0.0,0.0,5.775
10.22,10.22,10.22,10.22,0.0,0.0,0.0,5.775
10.23,10.23,10.23,10.23,0.0,0.0,0.0,5.6875
10.24,10.24,10.24,10.24,0.0,0.0,0.0,5.675
10.25,10.25,10.25,10.25,0.0,0.0,0.0,5.7
10.26,10.26,10.26,10.26,0.0,0.0,0.0,5.7
10.27,10.27,10.27,10.27,0.0,0.0,0.0,5.75
10.28,10.28,10.28,10.28,0.0,0.0,0.0,5.7
10.29,10.29,10.29,10.29,0.0,0.0,0.0,5.7625
10.3,10.3,10.3,10.3,0.0,0.0,0.0,5.7375
10.31,10.31,10.31,10.31,0.0,0.0,0.0,5.675
10.32,10.32,10.32,10.32,0.0,0.0,0.0,5.6625
10.33,10.33,10.33,10.33,0.0,0.0,0.0,5.6875
10.34,10.34,10.34,10.34,0.0,0.0,0.0,5.725
10.35,10.35,10.35,10.35,0.0,0.0,0.0,5.7125
10.36,10.36,10.36,10.36,0.0,0.0,0.0,5.675
10.37,10.37,10.37,10.37,0.0,0.0,0.0,5.6625
10.38,10.38,10.38,10.38,0.0,0.0,0.0,5.6375
10.39,10.39,10.39,10.39,0.0,0.0,0.0,5.675
10.4,10.4,10.4,10.4,0.0,0.0,0.0,5.6
10.41,10.41,10.41,10.41,0.0,0.0,0.0,5.6625
10.42,10.42,10.42,10.42,0.0,0.0,0.0,5.6
10.43,10.43,10.43,10.43,0.0,0.0,0.0,5.65
10.44,10.44,10.44,10.44,0.0,0.0,0.0,5.5875
10.45,10.45,10.45,10.45,0.0,0.0,0.0,5.6625
10.46,10.46,10.46,10.46,0.0,0.0,0.0,5.6125
10.47,10.47,10.47,10.47,0.0,0.0,0.0,5.6125
10.48,10.48,10.48,10.48,0.0,0.0,0.0,5.5875
10.49,10.49,10.49,10.49,0.0,0.0,0.0,5.5875
10.5,10.5,10.5,10.5,0.0,0.0,0.0,5.575
10.51,10.51,10.51,10.51,0.0,0.0,0.0,5.575
10.52,10.52,10.52,10.52,0.0,0.0,0.0,5.5375
10.53,10.53,10.53,10.53,0.0,0.0,0.0,5.6125
10.54,10.54,10.54,10.54,0.0,0.0,0.0,5.55
10.55,10.55,10.55,10.55,0.0,0.0,0.0,5.55
10.56,10.56,10.56,10.56,0.0,0.0,0.0,5.55
10.57,10.57,10.57,10.57,0.0,0.0,0.0,5.425
10.58,10.58,10.58,10.58,0.0,0.0,0.0,5.5125
10.59,10.59,10.59,10.59,0.0,0.0,0.0,5.4625
10.6,10.6,10.6,10.6,0.0,0.0,0.0,5.45
10.61,10.61,10.61,10.61,0.0,0.0,0.0,5.5


==> dataEV76C661parkingLotnoiseModel.csv <==
0.0,0.0,0.0,0.0,5.237476,0.2292167,2.8985875,0.0
0.01,0.01,0.01,0.01,5.231856,0.22918385,2.9002123,0.0
0.02,0.02,0.02,0.02,5.236001,0.22908558,2.8992481,0.0
0.03,0.03,0.03,0.03,5.235084,0.22930418,2.8989892,0.0
0.04,0.04,0.04,0.04,5.234525,0.22901565,2.8997853,0.0
0.05,0.05,0.05,0.05,5.2392735,0.22899477,2.8977962,0.0
0.06,0.06,0.06,0.06,5.2358913,0.22892071,2.8980863,0.0
0.07,0.07,0.07,0.07,5.2321243,0.22897914,2.8993876,0.0
0.08,0.08,0.08,0.08,5.234736,0.22901024,2.902002,0.0
0.09,0.09,0.09,0.09,5.241118,0.22916205,2.8980932,0.0
0.1,0.1,0.1,0.1,5.229604,0.22889109,2.899021,0.0
0.11,0.11,0.11,0.11,5.232289,0.22939402,2.9008203,0.0
0.12,0.12,0.12,0.12,5.2259355,0.22908443,2.898211,0.0
0.13,0.13,0.13,0.13,5.2365427,0.22892609,2.8992784,0.0
0.14,0.14,0.14,0.14,5.2385397,0.22905399,2.9040534,0.0
0.15,0.15,0.15,0.15,5.2319164,0.22878566,2.8980088,0.0
0.16,0.16,0.16,0.16,5.2327466,0.22915176,2.8961864,0.0
0.17,0.17,0.17,0.17,5.2283883,0.22934559,2.898538,0.0
0.18,0.18,0.18,0.18,5.238114,0.22917472,2.8988006,0.0
0.19,0.19,0.19,0.19,5.235529,0.2291426,2.901293,0.0
0.2,0.2,0.2,0.2,5.2362924,0.22882135,2.8971744,0.0
0.21,0.21,0.21,0.21,5.2330256,0.22873159,2.8998568,0.0
0.22,0.22,0.22,0.22,5.233453,0.22898975,2.901301,0.0
0.23,0.23,0.23,0.23,5.239201,0.22882609,2.901766,0.0
0.24,0.24,0.24,0.24,5.2369175,0.22909729,2.8999364,0.0
0.25,0.25,0.25,0.25,5.2393084,0.22897284,2.9013288,0.0
0.26,0.26,0.26,0.26,5.2353244,0.22921598,2.8990278,0.0
0.27,0.27,0.27,0.27,5.231587,0.22882046,2.9022622,0.0
0.28,0.28,0.28,0.28,5.2326484,0.22919527,2.8993385,0.0
0.29,0.29,0.29,0.29,5.23154,0.22905672,2.8953173,0.0
0.3,0.3,0.3,0.3,5.231648,0.22928062,2.9048896,0.0
0.31,0.31,0.31,0.31,5.2325563,0.22910699,2.8986735,0.0
0.32,0.32,0.32,0.32,5.2330384,0.2289524,2.90094,0.0
0.33,0.33,0.33,0.33,5.239764,0.22903524,2.8989189,0.0
0.34,0.34,0.34,0.34,5.2294197,0.22922157,2.8983889,0.0
0.35,0.35,0.35,0.35,5.2293377,0.22907846,2.8987117,0.0
0.36,0.36,0.36,0.36,5.228062,0.22921623,2.898903,0.0
0.37,0.37,0.37,0.37,5.2259393,0.22909524,2.8995264,0.0
0.38,0.38,0.38,0.38,5.2276187,0.2292416,2.898431,0.0
0.39,0.39,0.39,0.39,5.2175307,0.22909988,2.899778,0.0
0.4,0.4,0.4,0.4,5.2083054,0.22902471,2.8973823,0.0
0.41,0.41,0.41,0.41,5.210937,0.2293308,2.8998044,0.0
0.42,0.42,0.42,0.42,5.2150054,0.22929691,2.8996592,0.0
0.43,0.43,0.43,0.43,5.219489,0.22896484,2.8969808,0.0
0.44,0.44,0.44,0.44,5.2221613,0.22897895,2.9009635,0.0
0.45,0.45,0.45,0.45,5.2196383,0.22892556,2.896919,0.0
0.46,0.46,0.46,0.46,5.2171006,0.22916538,2.900763,0.0
0.47,0.47,0.47,0.47,5.213868,0.2291104,2.898066,0.0
0.48,0.48,0.48,0.48,5.2174406,0.22915198,2.896777,0.0
0.49,0.49,0.49,0.49,5.214627,0.2291035,2.8998342,0.0
0.5,0.5,0.5,0.5,5.2126226,0.22928277,2.9006605,0.0
0.51,0.51,0.51,0.51,5.2108755,0.22938028,2.9008849,0.0
0.52,0.52,0.52,0.52,5.2174926,0.22888406,2.9011161,0.0
0.53,0.53,0.53,0.53,5.213631,0.22918715,2.9000509,0.0
0.54,0.54,0.54,0.54,5.211288,0.2292074,2.896016,0.0
0.55,0.55,0.55,0.55,5.2125235,0.2294784,2.901154,0.0
0.56,0.56,0.56,0.56,5.207981,0.22903484,2.9014797,0.0
0.57,0.57,0.57,0.57,5.2111754,0.22933406,2.8997424,0.0
0.58,0.58,0.58,0.58,5.216695,0.22911942,2.8996572,0.0
0.59,0.59,0.59,0.59,5.242876,0.22934814,2.900664,0.0
0.6,0.6,0.6,0.6,5.255631,0.22908954,2.9010985,0.0
0.61,0.61,0.61,0.61,5.2684646,0.22912674,2.898874,0.0
0.62,0.62,0.62,0.62,5.266717,0.22903173,2.9023628,0.0
0.63,0.63,0.63,0.63,5.2707944,0.22909607,2.9007087,0.0
0.64,0.64,0.64,0.64,5.2713385,0.22923039,2.8993564,0.0
0.65,0.65,0.65,0.65,5.2858276,0.22922617,2.8959105,0.0
0.66,0.66,0.66,0.66,5.2794757,0.2292053,2.8999503,0.0
0.67,0.67,0.67,0.67,5.2728896,0.2289122,2.8985643,0.0
0.68,0.68,0.68,0.68,5.2563286,0.22903782,2.8968105,0.0
0.69,0.69,0.69,0.69,5.2373056,0.22904941,2.898886,0.0
0.7,0.7,0.7,0.7,5.226432,0.229024,2.8989267,0.0
0.71,0.71,0.71,0.71,5.2145915,0.22908102,2.8992271,0.0
0.72,0.72,0.72,0.72,5.2038884,0.22912239,2.8990283,0.0
0.73,0.73,0.73,0.73,5.2008014,0.22916819,2.8993342,0.0
0.74,0.74,0.74,0.74,5.2023945,0.22893295,2.8971913,0.0
0.75,0.75,0.75,0.75,5.2022853,0.22890703,2.8971987,0.0
0.76,0.76,0.76,0.76,5.1903634,0.22935489,2.8962553,0.0
0.77,0.77,0.77,0.77,5.183612,0.2288058,2.897736,0.0
0.78,0.78,0.78,0.78,5.186213,0.22933014,2.8971574,0.0
0.79,0.79,0.79,0.79,5.1737843,0.22935924,2.8957214,0.0
0.8,0.8,0.8,0.8,5.1899476,0.22894683,2.898789,0.0
0.81,0.81,0.81,0.81,5.193188,0.22923295,2.8991778,0.0
0.82,0.82,0.82,0.82,5.170636,0.22911227,2.8977773,0.0
0.83,0.83,0.83,0.83,5.1749845,0.22914125,2.9005473,0.0
0.84,0.84,0.84,0.84,5.1777463,0.22909643,2.9013634,0.0
0.85,0.85,0.85,0.85,5.1877947,0.22897469,2.8984628,0.0
0.86,0.86,0.86,0.86,5.2035365,0.22909884,2.899505,0.0
0.87,0.87,0.87,0.87,5.1939435,0.22936107,2.900178,0.0
0.88,0.88,0.88,0.88,5.1747274,0.22933678,2.899652,0.0
0.89,0.89,0.89,0.89,5.1537175,0.22895013,2.8974862,0.0
0.9,0.9,0.9,0.9,5.1456323,0.22901294,2.8968701,0.0
0.91,0.91,0.91,0.91,5.1286087,0.22903652,2.8993623,0.0
0.92,0.92,0.92,0.92,5.12764,0.22919276,2.9003422,0.0
0.93,0.93,0.93,0.93,5.1187844,0.22909656,2.8990993,0.0
0.94,0.94,0.94,0.94,5.0980444,0.22898011,2.897613,0.0
0.95,0.95,0.95,0.95,5.1134195,0.22913386,2.899549,0.0
0.96,0.96,0.96,0.96,5.1180906,0.2293102,2.899484,0.0
0.97,0.97,0.97,0.97,5.1111283,0.22907025,2.8957148,0.0
0.98,0.98,0.98,0.98,5.097406,0.22901723,2.9037435,0.0
0.99,0.99,0.99,0.99,5.065747,0.22908834,2.8977501,0.0
1.0,1.0,1.0,1.0,5.042251,0.22906116,2.8973947,0.0
1.01,1.01,1.01,1.01,5.011805,0.22914694,2.898997,0.0
1.02,1.02,1.02,1.02,4.997482,0.22899348,2.899461,0.0
1.03,1.03,1.03,1.03,4.9983115,0.22890367,2.9000685,0.0
1.04,1.04,1.04,1.04,4.978232,0.22905162,2.899784,0.0
1.05,1.05,1.05,1.05,4.9501185,0.22910011,2.8989112,0.0
1.06,1.06,1.06,1.06,4.928773,0.22914328,2.8983958,0.0
1.07,1.07,1.07,1.07,4.909994,0.22933885,2.90035,0.0
1.08,1.08,1.08,1.08,4.8752904,0.2292298,2.8982606,0.0
1.09,1.09,1.09,1.09,4.841353,0.22884054,2.8987117,0.0
1.1,1.1,1.1,1.1,4.7951336,0.22918871,2.8975623,0.0
1.11,1.11,1.11,1.11,4.73681,0.22937272,2.898396,0.0
1.12,1.12,1.12,1.12,4.681836,0.22921227,2.899364,0.0
1.13,1.13,1.13,1.13,4.657638,0.22914806,2.8989894,0.0
1.14,1.14,1.14,1.14,4.641892,0.22933057,2.8994458,0.0
1.15,1.15,1.15,1.15,4.628007,0.22899188,2.8992689,0.0
1.16,1.16,1.16,1.16,4.6273193,0.22896574,2.9011319,0.0
1.17,1.17,1.17,1.17,4.616307,0.22884867,2.9005392,0.0
1.18,1.18,1.18,1.18,4.643166,0.22909403,2.8994944,0.0
1.19,1.19,1.19,1.19,4.6305804,0.22914879,2.8991632,0.0
1.2,1.2,1.2,1.2,4.6451445,0.22900772,2.9002812,0.0
1.21,1.21,1.21,1.21,4.615831,0.22922745,2.8971183,0.0
1.22,1.22,1.22,1.22,4.592727,0.22912009,2.8981097,0.0
1.23,1.23,1.23,1.23,4.5517693,0.2292843,2.9019728,0.0
1.24,1.24,1.24,1.24,4.517679,0.22910213,2.8966484,0.0
1.25,1.25,1.25,1.25,4.485604,0.2288647,2.9011347,0.0
1.26,1.26,1.26,1.26,4.4355354,0.22913814,2.897686,0.0
1.27,1.27,1.27,1.27,4.405169,0.22896326,2.8992994,0.0
1.28,1.28,1.28,1.28,4.351423,0.22897698,2.9026723,0.0
1.29,1.29,1.29,1.29,4.3695765,0.22921646,2.8988907,0.0
1.3,1.3,1.3,1.3,4.384138,0.22888428,2.8996131,0.0
1.31,1.31,1.31,1.31,4.364503,0.22906741,2.9015844,0.0
1.32,1.32,1.32,1.32,4.3282447,0.22928794,2.9022224,0.0
1.33,1.33,1.33,1.33,4.2409515,0.22926408,2.900657,0.0
1.34,1.34,1.34,1.34,4.2489605,0.22916548,2.9004269,0.0
1.35,1.35,1.35,1.35,4.2375464,0.2289891,2.8996668,0.0
1.36,1.36,1.36,1.36,4.2493706,0.2291148,2.9008753,0.0
1.37,1.37,1.37,1.37,4.2802362,0.2288562,2.899968,0.0
1.38,1.38,1.38,1.38,4.290394,0.22913201,2.8989747,0.0
1.39,1.39,1.39,1.39,4.32448,0.22929886,2.9021056,0.0
1.4,1.4,1.4,1.4,4.3402047,0.22908969,2.9000497,0.0
1.41,1.41,1.41,1.41,4.3573456,0.229344,2.9021075,0.0
1.42,1.42,1.42,1.42,4.3765388,0.22911985,2.9005132,0.0
1.43,1.43,1.43,1.43,4.393871,0.22900805,2.8978722,0.0
1.44,1.44,1.44,1.44,4.3761325,0.22914717,2.9017637,0.0
1.45,1.45,1.45,1.45,4.377297,0.2289903,2.9007213,0.0
1.46,1.46,1.46,1.46,4.3522353,0.22909267,2.9020402,0.0
1.47,1.47,1.47,1.47,4.284546,0.22900082,2.9001472,0.0
1.48,1.48,1.48,1.48,4.263906,0.22919622,2.9020734,0.0
1.49,1.49,1.49,1.49,4.2760587,0.22909035,2.9001489,0.0
1.5,1.5,1.5,1.5,4.292779,0.22896409,2.9003253,0.0
1.51,1.51,1.51,1.51,4.300736,0.22923686,2.9000003,0.0
1.52,1.52,1.52,1.52,4.307538,0.22915779,2.9002595,0.0
1.53,1.53,1.53,1.53,4.335699,0.22905567,2.903024,0.0
1.54,1.54,1.54,1.54,4.3647294,0.2289466,2.8973992,0.0
1.55,1.55,1.55,1.55,4.324489,0.22921546,2.9030576,0.0
1.56,1.56,1.56,1.56,4.275095,0.22925386,2.9019918,0.0
1.57,1.57,1.57,1.57,4.21413,0.22912695,2.9012969,0.0
1.58,1.58,1.58,1.58,4.107299,0.22919634,2.8987541,0.0
1.59,1.59,1.59,1.59,4.0645056,0.22925697,2.899374,0.0
1.6,1.6,1.6,1.6,4.045245,0.22912802,2.901378,0.0
1.61,1.61,1.61,1.61,4.007207,0.22910704,2.9010255,0.0
1.62,1.62,1.62,1.62,3.9896753,0.22917232,2.9009087,0.0
1.63,1.63,1.63,1.63,3.9653134,0.22899182,2.8973544,0.0
1.64,1.64,1.64,1.64,3.9331727,0.22928937,2.8988013,0.0
1.65,1.65,1.65,1.65,3.8742867,0.22901748,2.900001,0.0
1.66,1.66,1.66,1.66,3.8013766,0.2290326,2.8990972,0.0
1.67,1.67,1.67,1.67,3.6818311,0.22912586,2.9028537,0.0
1.68,1.68,1.68,1.68,3.5840793,0.22890799,2.899088,0.0
1.69,1.69,1.69,1.69,3.4393759,0.22926733,2.903856,0.0
1.7,1.7,1.7,1.7,3.3687093,0.2291171,2.9003725,0.0
1.71,1.71,1.71,1.71,3.366448,0.22921814,2.8997386,0.0
1.72,1.72,1.72,1.72,3.3964431,0.22915798,2.901313,0.0
1.73,1.73,1.73,1.73,3.435085,0.22927515,2.9015977,0.0
1.74,1.74,1.74,1.74,3.4352765,0.22900505,2.8997872,0.0
1.75,1.75,1.75,1.75,3.4552093,0.22910747,2.8997538,0.0
1.76,1.76,1.76,1.76,3.4805562,0.22904874,2.9002478,0.0
1.77,1.77,1.77,1.77,3.5048525,0.22895183,2.896862,0.0
1.78,1.78,1.78,1.78,3.5409207,0.22904168,2.9017377,0.0
1.79,1.79,1.79,1.79,3.5789394,0.22918126,2.9015312,0.0
1.8,1.8,1.8,1.8,3.6490836,0.22928378,2.900441,0.0
1.81,1.81,1.81,1.81,3.7396097,0.22913581,2.901795,0.0
1.82,1.82,1.82,1.82,3.8221552,0.2291887,2.9019444,0.0
1.83,1.83,1.83,1.83,3.8774726,0.22940989,2.8994868,0.0
1.84,1.84,1.84,1.84,3.9661663,0.22923283,2.8992682,0.0
1.85,1.85,1.85,1.85,4.0711746,0.22916119,2.8986993,0.0
1.86,1.86,1.86,1.86,4.1720777,0.22888742,2.9024277,0.0
1.87,1.87,1.87,1.87,4.2908764,0.2288453,2.9021666,0.0
1.88,1.88,1.88,1.88,4.3917937,0.22884542,2.902317,0.0
1.89,1.89,1.89,1.89,4.4782004,0.22904675,2.8983517,0.0
1.9,1.9,1.9,1.9,4.5948744,0.22900648,2.9012933,0.0
1.91,1.91,1.91,1.91,4.7180057,0.22932114,2.9012463,0.0
1.92,1.92,1.92,1.92,4.826493,0.22924666,2.9015172,0.0
1.93,1.93,1.93,1.93,4.890968,0.22922157,2.9014332,0.0
1.94,1.94,1.94,1.94,4.933827,0.22906874,2.8995364,0.0
1.95,1.95,1.95,1.95,4.9837112,0.22923939,2.9007092,0.0
1.96,1.96,1.96,1.96,5.034959,0.22904363,2.9005272,0.0
1.97,1.97,1.97,1.97,5.0737433,0.22904491,2.903071,0.0
1.98,1.98,1.98,1.98,5.110587,0.22907211,2.9009418,0.0
1.99,1.99,1.99,1.99,5.1292405,0.2292174,2.8989224,0.0
2.0,2.0,2.0,2.0,5.1296177,0.22916766,2.8966007,0.0
2.01,2.01,2.01,2.01,5.117898,0.22931355,2.9020278,0.0
2.02,2.02,2.02,2.02,5.039237,0.22929768,2.899497,0.0
2.03,2.03,2.03,2.03,4.9477663,0.22926855,2.9006028,0.0
2.04,2.04,2.04,2.04,4.843552,0.22895762,2.8999288,0.0
2.05,2.05,2.05,2.05,4.6941857,0.22925277,2.8987076,0.0
2.06,2.06,2.06,2.06,4.5509577,0.22912842,2.900838,0.0
2.07,2.07,2.07,2.07,4.368972,0.22916332,2.8997726,0.0
2.08,2.08,2.08,2.08,4.1964903,0.22916152,2.8994174,0.0
2.09,2.09,2.09,2.09,4.062204,0.2288838,2.8989556,0.0
2.1,2.1,2.1,2.1,3.9285488,0.22913355,2.899938,0.0
2.11,2.11,2.11,2.11,3.85777,0.22939657,2.9038374,0.0
2.12,2.12,2.12,2.12,3.8017712,0.22929771,2.8983555,0.0
2.13,2.13,2.13,2.13,3.7457309,0.22912073,2.9007578,0.0
2.14,2.14,2.14,2.14,3.7636003,0.22917533,2.8957572,0.0
2.15,2.15,2.15,2.15,3.773949,0.22912824,2.9001987,0.0
2.16,2.16,2.16,2.16,3.762442,0.22915556,2.8985727,0.0
2.17,2.17,2.17,2.17,3.6691062,0.2289639,2.9031677,0.0
2.18,2.18,2.18,2.18,3.615523,0.22921728,2.9004917,0.0
2.19,2.19,2.19,2.19,3.538819,0.22932047,2.8998923,0.0
2.2,2.2,2.2,2.2,3.4538145,0.22897264,2.9016724,0.0
2.21,2.21,2.21,2.21,3.4029005,0.22921738,2.8989658,0.0
2.22,2.22,2.22,2.22,3.3737326,0.2290384,2.9006424,0.0
2.23,2.23,2.23,2.23,3.406984,0.22914201,2.9001684,0.0
2.24,2.24,2.24,2.24,3.3829317,0.22913201,2.8997579,0.0
2.25,2.25,2.25,2.25,3.4051478,0.229261,2.9018116,0.0
2.26,2.26,2.26,2.26,3.464717,0.22911406,2.8992937,0.0
2.27,2.27,2.27,2.27,3.4922032,0.22882336,2.900266,0.0
2.28,2.28,2.28,2.28,3.3841624,0.22898167,2.900019,0.0
2.29,2.29,2.29,2.29,3.270041,0.22907397,2.8996348,0.0
2.3,2.3,2.3,2.3,3.14972,0.22907907,2.8981872,0.0
2.31,2.31,2.31,2.31,2.946611,0.2290336,2.896558,0.0
2.32,2.32,2.32,2.32,2.8420281,0.22901252,2.8925292,0.0
2.33,2.33,2.33,2.33,2.8003287,0.22898696,2.894621,0.0
2.34,2.34,2.34,2.34,2.817187,0.22916602,2.894322,0.0
2.35,2.35,2.35,2.35,2.7447238,0.22895464,2.8907943,0.0
2.36,2.36,2.36,2.36,2.7378066,0.22887978,2.8898969,0.0
2.37,2.37,2.37,2.37,2.7188747,0.22856493,2.8898208,0.0
2.38,2.38,2.38,2.38,2.6829133,0.22896138,2.886926,0.0
2.39,2.39,2.39,2.39,2.5585854,0.22886948,2.885805,0.0
2.4,2.4,2.4,2.4,2.4934797,0.22878875,2.8803544,0.0
2.41,2.41,2.41,2.41,2.4205215,0.22853415,2.875666,0.0
2.42,2.42,2.42,2.42,2.351582,0.22834943,2.8694863,0.0
2.43,2.43,2.43,2.43,2.188357,0.22778317,2.857515,0.0
2.44,2.44,2.44,2.44,2.0860307,0.22741956,2.8431916,0.0
2.45,2.45,2.45,2.45,2.0220823,0.22768229,2.8490586,0.0
2.46,2.46,2.46,2.46,1.9315144,0.22729324,2.8401341,0.0
2.47,2.47,2.47,2.47,1.7507042,0.22629172,2.810027,0.0
2.48,2.48,2.48,2.48,1.676133,0.22555178,2.7929595,0.0
2.49,2.49,2.49,2.49,1.5991035,0.22428218,2.7572818,0.0
2.5,2.5,2.5,2.5,1.5240922,0.22384265,2.7448504,0.0
2.51,2.51,2.51,2.51,1.462435,0.22086102,2.7068388,0.0
2.52,2.52,2.52,2.52,1.4219412,0.21972843,2.67728,0.0
2.53,2.53,2.53,2.53,1.3725333,0.2181635,2.6505144,0.0
2.54,2.54,2.54,2.54,1.3219501,0.21720399,2.6341407,0.0
2.55,2.55,2.55,2.55,1.2143935,0.21643895,2.6088667,0.0
2.56,2.56,2.56,2.56,1.0697867,0.21583074,2.5808556,0.0
2.57,2.57,2.57,2.57,0.9757451,0.21384075,2.5306664,0.0
2.58,2.58,2.58,2.58,0.8926197,0.21134755,2.4788256,0.0
2.59,2.59,2.59,2.59,0.8298815,0.21181129,2.4653482,0.0
2.6,2.6,2.6,2.6,0.7464803,0.20960721,2.4194775,0.0
2.61,2.61,2.61,2.61,0.76069856,0.21116373,2.4505606,0.0
2.62,2.62,2.62,2.62,0.8271658,0.21453556,2.5097613,0.0
2.63,2.63,2.63,2.63,0.8080833,0.21422431,2.504616,0.0
2.64,2.64,2.64,2.64,0.74727124,0.21133356,2.4520082,0.0
2.65,2.65,2.65,2.65,0.7570208,0.21322541,2.4650319,0.0
2.66,2.66,2.66,2.66,0.7938817,0.21529855,2.4982245,0.0
2.67,2.67,2.67,2.67,0.7617145,0.21007968,2.4273548,0.0
2.68,2.68,2.68,2.68,0.87085074,0.21795942,2.541258,0.0
2.69,2.69,2.69,2.69,0.7943411,0.2098054,2.418696,0.0
2.7,2.7,2.7,2.7,0.8192124,0.21232985,2.455137,0.0
2.71,2.71,2.71,2.71,0.80811423,0.21278185,2.4626195,0.0
2.72,2.72,2.72,2.72,0.70340997,0.20942836,2.3951972,0.0
2.73,2.73,2.73,2.73,0.50030774,0.1977922,2.2108018,0.0
2.74,2.74,2.74,2.74,0.37360424,0.18661231,2.050801,0.0
2.75,2.75,2.75,2.75,0.31052995,0.1782549,1.9567174,0.0
2.76,2.76,2.76,2.76,0.340575,0.18203104,1.9992771,0.0
2.77,2.77,2.77,2.77,0.300907,0.17600091,1.9418012,0.0
2.78,2.78,2.78,2.78,0.32419902,0.17967907,1.9759392,0.0
2.79,2.79,2.79,2.79,0.3349001,0.18129498,1.9926558,0.0
2.8,2.8,2.8,2.8,0.31119132,0.17766686,1.9555482,0.0
2.81,2.81,2.81,2.81,0.31611666,0.17804888,1.9625322,0.0
2.82,2.82,2.82,2.82,0.3222341,0.17880128,1.9682622,0.0
2.83,2.83,2.83,2.83,0.29690814,0.17458461,1.9313964,0.0
2.84,2.84,2.84,2.84,0.30962318,0.17641897,1.949709,0.0
2.85,2.85,2.85,2.85,0.35357296,0.18241502,2.0122163,0.0
2.86,2.86,2.86,2.86,0.35940328,0.18325941,2.0198011,0.0
2.87,2.87,2.87,2.87,0.30418155,0.17495072,1.944388,0.0
2.88,2.88,2.88,2.88,0.33833984,0.17988959,1.9873968,0.0
2.89,2.89,2.89,2.89,0.31327483,0.17642367,1.9543034,0.0
2.9,2.9,2.9,2.9,0.339869,0.179895,1.9908406,0.0
2.91,2.91,2.91,2.91,0.34416184,0.18072692,1.9991643,0.0
2.92,2.92,2.92,2.92,0.3407759,0.17999458,1.9953067,0.0
2.93,2.93,2.93,2.93,0.34825724,0.18039124,2.004426,0.0
2.94,2.94,2.94,2.94,0.33260828,0.17820963,1.9807653,0.0
2.95,2.95,2.95,2.95,0.34985864,0.18060946,2.006455,0.0
2.96,2.96,2.96,2.96,0.35045806,0.18063363,2.004183,0.0
2.97,2.97,2.97,2.97,0.30560514,0.17454578,1.9429073,0.0
2.98,2.98,2.98,2.98,0.35272428,0.1808834,2.0118017,0.0
2.99,2.99,2.99,2.99,0.33468914,0.17854054,1.9880846,0.0
3.0,3.0,3.0,3.0,0.35208598,0.1816926,2.014487,0.0
3.01,3.01,3.01,3.01,0.38364416,0.1861244,2.061573,0.0
3.02,3.02,3.02,3.02,0.35261452,0.18223281,2.0117037,0.0
3.03,3.03,3.03,3.03,0.35364038,0.18244721,2.0165648,0.0
3.04,3.04,3.04,3.04,0.34139776,0.18068907,1.998856,0.0
3.05,3.05,3.05,3.05,0.34395465,0.18091941,2.0008092,0.0
3.06,3.06,3.06,3.06,0.35030603,0.18211506,2.011637,0.0
3.07,3.07,3.07,3.07,0.32222906,0.17845947,1.9688036,0.0
3.08,3.08,3.08,3.08,0.33879417,0.18035914,1.9904096,0.0
3.09,3.09,3.09,3.09,0.35952455,0.18350707,2.022602,0.0
3.1,3.1,3.1,3.1,0.3020016,0.17510979,1.941326,0.0
3.11,3.11,3.11,3.11,0.30875546,0.17645562,1.9518493,0.0
3.12,3.12,3.12,3.12,0.29947668,0.1750994,1.9392984,0.0
3.13,3.13,3.13,3.13,0.2942911,0.1741304,1.927929,0.0
3.14,3.14,3.14,3.14,0.32239285,0.17848548,1.9732616,0.0
3.15,3.15,3.15,3.15,0.33954492,0.180558,1.9956137,0.0
3.16,3.16,3.16,3.16,0.32337347,0.1781533,1.9702421,0.0
3.17,3.17,3.17,3.17,0.31779578,0.17776328,1.96334,0.0
3.18,3.18,3.18,3.18,0.31854552,0.17804608,1.9695479,0.0
3.19,3.19,3.19,3.19,0.30546603,0.17613246,1.9485279,0.0
3.2,3.2,3.2,3.2,0.30683273,0.17500277,1.9428424,0.0
3.21,3.21,3.21,3.21,0.3338747,0.1761582,1.9640656,0.0
3.22,3.22,3.22,3.22,0.33733505,0.17492673,1.9543284,0.0
3.23,3.23,3.23,3.23,0.3523056,0.17414974,1.9554566,0.0
3.24,3.24,3.24,3.24,0.34137025,0.17045584,1.9270682,0.0
3.25,3.25,3.25,3.25,0.37438998,0.173807,1.9569643,0.0
3.26,3.26,3.26,3.26,0.43802533,0.17608412,2.0000312,0.0
3.27,3.27,3.27,3.27,0.56158185,0.18339747,2.0835528,0.0
3.28,3.28,3.28,3.28,0.6875959,0.18739405,2.1406336,0.0
3.29,3.29,3.29,3.29,0.8931539,0.19473562,2.2405238,0.0
3.3,3.3,3.3,3.3,1.1522264,0.19864632,2.3000393,0.0
3.31,3.31,3.31,3.31,1.3056151,0.19993676,2.3390841,0.0
3.32,3.32,3.32,3.32,1.5114394,0.20723191,2.4409597,0.0
3.33,3.33,3.33,3.33,1.6682504,0.20779325,2.4726515,0.0
3.34,3.34,3.34,3.34,1.8678265,0.2137182,2.5579348,0.0
3.35,3.35,3.35,3.35,1.9777341,0.21606809,2.5980844,0.0
3.36,3.36,3.36,3.36,2.0085266,0.2185858,2.6323376,0.0
3.37,3.37,3.37,3.37,2.0201147,0.21854614,2.632509,0.0
3.38,3.38,3.38,3.38,2.00735,0.21742488,2.6104038,0.0
3.39,3.39,3.39,3.39,1.9664974,0.21516214,2.5694525,0.0
3.4,3.4,3.4,3.4,1.894013,0.21028732,2.4943602,0.0
3.41,3.41,3.41,3.41,1.7694905,0.20548786,2.4153752,0.0
3.42,3.42,3.42,3.42,1.6034268,0.1982707,2.313068,0.0
3.43,3.43,3.43,3.43,1.4572356,0.19559479,2.2623944,0.0
3.44,3.44,3.44,3.44,1.2257597,0.19454528,2.218519,0.0
3.45,3.45,3.45,3.45,0.8939016,0.18497959,2.0849195,0.0
3.46,3.46,3.46,3.46,0.3728405,0.18469574,2.0431008,0.0
3.47,3.47,3.47,3.47,0.34307468,0.18006782,1.9935962,0.0
3.48,3.48,3.48,3.48,0.35571167,0.18014562,2.0082998,0.0
3.49,3.49,3.49,3.49,0.35065576,0.17936303,1.9992965,0.0
3.5,3.5,3.5,3.5,0.3812155,0.18316436,2.0470912,0.0
3.51,3.51,3.51,3.51,0.3663227,0.18190995,2.0273702,0.0
3.52,3.52,3.52,3.52,0.40451863,0.18744929,2.0874805,0.0
3.53,3.53,3.53,3.53,0.4407231,0.1926069,2.1461942,0.0
3.54,3.54,3.54,3.54,0.3489215,0.1816198,2.0088043,0.0
3.55,3.55,3.55,3.55,0.38140106,0.18603562,2.0634768,0.0
3.56,3.56,3.56,3.56,0.35146725,0.18252212,2.01494,0.0
3.57,3.57,3.57,3.57,0.31461495,0.17805555,1.9662125,0.0
3.58,3.58,3.58,3.58,0.2992419,0.17612983,1.944431,0.0
3.59,3.59,3.59,3.59,0.2925501,0.1752662,1.9377327,0.0
3.6,3.6,3.6,3.6,0.2729939,0.17226091,1.9078444,0.0
3.61,3.61,3.61,3.61,0.2962123,0.17562473,1.934941,0.0
3.62,3.62,3.62,3.62,0.28977466,0.17384762,1.9210392,0.0
3.63,3.63,3.63,3.63,0.27074495,0.17105028,1.8937829,0.0
3.64,3.64,3.64,3.64,0.26863527,0.17036632,1.8877753,0.0
3.65,3.65,3.65,3.65,0.26896808,0.17002548,1.8819401,0.0
3.66,3.66,3.66,3.66,0.26824716,0.16986544,1.8787235,0.0
3.67,3.67,3.67,3.67,0.24505253,0.16628474,1.8532401,0.0
3.68,3.68,3.68,3.68,0.25584733,0.16767047,1.8579954,0.0
3.69,3.69,3.69,3.69,0.2565816,0.16785093,1.861884,0.0
3.7,3.7,3.7,3.7,0.25346413,0.16735664,1.8598639,0.0
3.71,3.71,3.71,3.71,0.2506238,0.16715422,1.8527619,0.0
3.72,3.72,3.72,3.72,0.2132433,0.1607536,1.8055286,0.0
3.73,3.73,3.73,3.73,0.23537026,0.16378218,1.8292726,0.0
3.74,3.74,3.74,3.74,0.24049647,0.16419022,1.8325535,0.0
3.75,3.75,3.75,3.75,0.24797353,0.16524878,1.8375838,0.0
3.76,3.76,3.76,3.76,0.2346782,0.16177543,1.8172653,0.0
3.77,3.77,3.77,3.77,0.24642685,0.16400208,1.8338488,0.0
3.78,3.78,3.78,3.78,0.26364228,0.16692367,1.8590614,0.0
3.79,3.79,3.79,3.79,0.22946198,0.16439362,1.8291126,0.0
3.8,3.8,3.8,3.8,0.24541171,0.16757861,1.8549398,0.0
3.81,3.81,3.81,3.81,0.23403203,0.16705479,1.844516,0.0
3.82,3.82,3.82,3.82,0.2541703,0.16967344,1.871896,0.0
3.83,3.83,3.83,3.83,0.24564174,0.1684046,1.864108,0.0
3.84,3.84,3.84,3.84,0.245958,0.16897574,1.8654786,0.0
3.85,3.85,3.85,3.85,0.22985363,0.16611086,1.8426869,0.0
3.86,3.86,3.86,3.86,0.21638976,0.16339417,1.8194841,0.0
3.87,3.87,3.87,3.87,0.35549948,0.1665461,1.874501,0.0
3.88,3.88,3.88,3.88,0.5165688,0.1812732,2.021874,0.0
3.89,3.89,3.89,3.89,0.5036495,0.17722806,1.9826002,0.0
3.9,3.9,3.9,3.9,0.495156,0.17842394,1.9946249,0.0
3.91,3.91,3.91,3.91,0.4865881,0.17905746,2.0039427,0.0
3.92,3.92,3.92,3.92,0.46711496,0.17832442,1.99323,0.0
3.93,3.93,3.93,3.93,0.53416026,0.18174562,2.0446265,0.0
3.94,3.94,3.94,3.94,0.5042336,0.17714272,2.0006793,0.0
3.95,3.95,3.95,3.95,0.5356435,0.18203737,2.049124,0.0
3.96,3.96,3.96,3.96,0.5402333,0.18298064,2.0578556,0.0
3.97,3.97,3.97,3.97,0.5452728,0.18323568,2.0599277,0.0
3.98,3.98,3.98,3.98,0.5499471,0.18138105,2.0474572,0.0
3.99,3.99,3.99,3.99,0.58130217,0.18249947,2.0627084,0.0
4.0,4.0,4.0,4.0,0.61830604,0.18628661,2.1001039,0.0
4.01,4.01,4.01,4.01,0.6115157,0.18340518,2.0767787,0.0
4.02,4.02,4.02,4.02,0.59472716,0.18209732,2.06719,0.0
4.03,4.03,4.03,4.03,0.58958584,0.18335444,2.0704222,0.0
4.04,4.04,4.04,4.04,0.6252608,0.18558791,2.0987337,0.0
4.05,4.05,4.05,4.05,0.60981226,0.18391109,2.0820384,0.0
4.06,4.06,4.06,4.06,0.6181473,0.18433288,2.0893364,0.0
4.07,4.07,4.07,4.07,0.7348169,0.19709426,2.2516985,0.0
4.08,4.08,4.08,4.08,0.7807859,0.20141114,2.2973356,0.0
4.09,4.09,4.09,4.09,0.77181095,0.19545974,2.2364888,0.0
4.1,4.1,4.1,4.1,0.7706578,0.19257201,2.212904,0.0
4.11,4.11,4.11,4.11,0.8086857,0.1963952,2.2562697,0.0
4.12,4.12,4.12,4.12,0.81588936,0.19637556,2.2579672,0.0
4.13,4.13,4.13,4.13,0.83179265,0.19852993,2.2792025,0.0
4.14,4.14,4.14,4.14,0.8218273,0.19585417,2.256627,0.0
4.15,4.15,4.15,4.15,0.86169493,0.20076893,2.3154132,0.0
4.16,4.16,4.16,4.16,0.8210911,0.1937036,2.238038,0.0
4.17,4.17,4.17,4.17,0.8477137,0.19924343,2.2967963,0.0
4.18,4.18,4.18,4.18,0.82098734,0.19647343,2.2647934,0.0
4.19,4.19,4.19,4.19,0.8187387,0.19691026,2.273639,0.0
4.2,4.2,4.2,4.2,0.7983526,0.19403137,2.2413466,0.0
4.21,4.21,4.21,4.21,0.8253359,0.19585581,2.2590072,0.0
4.22,4.22,4.22,4.22,0.8153373,0.19429354,2.2384622,0.0
4.23,4.23,4.23,4.23,0.80209446,0.19278024,2.2183993,0.0
4.24,4.24,4.24,4.24,0.78273964,0.1910462,2.1995354,0.0
4.25,4.25,4.25,4.25,0.7753252,0.19152819,2.2052412,0.0
4.26,4.26,4.26,4.26,0.779748,0.19539282,2.2443843,0.0
4.27,4.27,4.27,4.27,0.7670021,0.19406487,2.2297268,0.0
4.28,4.28,4.28,4.28,0.72645545,0.19093117,2.1924722,0.0
4.29,4.29,4.29,4.29,0.72096527,0.19392979,2.2202456,0.0
4.3,4.3,4.3,4.3,0.6815223,0.19073617,2.186721,0.0
4.31,4.31,4.31,4.31,0.6826199,0.19313836,2.2141764,0.0
4.32,4.32,4.32,4.32,0.66604805,0.19384521,2.21476,0.0
4.33,4.33,4.33,4.33,0.66729206,0.19513246,2.2271287,0.0
4.34,4.34,4.34,4.34,0.61897206,0.18746941,2.1343777,0.0
4.35,4.35,4.35,4.35,0.6343334,0.18950494,2.1491303,0.0
4.36,4.36,4.36,4.36,0.5943372,0.18387374,2.0894277,0.0
4.37,4.37,4.37,4.37,0.61896074,0.18986054,2.1530848,0.0
4.38,4.38,4.38,4.38,0.61361295,0.18870415,2.1421208,0.0
4.39,4.39,4.39,4.39,0.62323093,0.18803023,2.1335258,0.0
4.4,4.4,4.4,4.4,0.6374125,0.18876216,2.1504047,0.0
4.41,4.41,4.41,4.41,0.6327915,0.18589537,2.1224217,0.0
4.42,4.42,4.42,4.42,0.6605695,0.18941504,2.1617875,0.0
4.43,4.43,4.43,4.43,0.6935205,0.19350141,2.2012906,0.0
4.44,4.44,4.44,4.44,0.6960335,0.19029377,2.171517,0.0
4.45,4.45,4.45,4.45,0.7101133,0.19153301,2.1850972,0.0
4.46,4.46,4.46,4.46,0.7116918,0.19205984,2.1936822,0.0
4.47,4.47,4.47,4.47,0.7129407,0.1918645,2.1918454,0.0
4.48,4.48,4.48,4.48,0.7002786,0.18959695,2.169674,0.0
4.49,4.49,4.49,4.49,0.71596974,0.1926612,2.1976035,0.0
4.5,4.5,4.5,4.5,0.67189914,0.1860687,2.1324482,0.0
4.51,4.51,4.51,4.51,0.68210167,0.18878053,2.158857,0.0
4.52,4.52,4.52,4.52,0.67442185,0.1891472,2.1596894,0.0
4.53,4.53,4.53,4.53,0.634342,0.18895464,2.1469467,0.0
4.54,4.54,4.54,4.54,0.6012793,0.18834098,2.135191,0.0
4.55,4.55,4.55,4.55,0.5733346,0.1864146,2.1074407,0.0
4.56,4.56,4.56,4.56,0.55117077,0.182914,2.0716844,0.0
4.57,4.57,4.57,4.57,0.5447736,0.18423884,2.079079,0.0
4.58,4.58,4.58,4.58,0.541628,0.18376222,2.0748959,0.0
4.59,4.59,4.59,4.59,0.54351604,0.18425713,2.0823395,0.0
4.6,4.6,4.6,4.6,0.5422275,0.18480656,2.0882585,0.0
4.61,4.61,4.61,4.61,0.5247554,0.18257579,2.063992,0.0
4.62,4.62,4.62,4.62,0.53361386,0.1849871,2.0871618,0.0
4.63,4.63,4.63,4.63,0.53552765,0.18622768,2.0991495,0.0
4.64,4.64,4.64,4.64,0.5059903,0.18151425,2.0514998,0.0
4.65,4.65,4.65,4.65,0.51162595,0.18262334,2.0660932,0.0
4.66,4.66,4.66,4.66,0.54335225,0.18775308,2.115395,0.0
4.67,4.67,4.67,4.67,0.5170164,0.1850842,2.0909758,0.0
4.68,4.68,4.68,4.68,0.5124101,0.18578519,2.0995123,0.0
4.69,4.69,4.69,4.69,0.5236459,0.18775694,2.1183784,0.0
4.7,4.7,4.7,4.7,0.48178995,0.1815446,2.057476,0.0
4.71,4.71,4.71,4.71,0.5214049,0.18689151,2.1074462,0.0
4.72,4.72,4.72,4.72,0.5347641,0.18608804,2.0995378,0.0
4.73,4.73,4.73,4.73,0.5474497,0.18573424,2.0963662,0.0
4.74,4.74,4.74,4.74,0.5641297,0.18528326,2.0914917,0.0
4.75,4.75,4.75,4.75,0.594533,0.1873672,2.1158516,0.0
4.76,4.76,4.76,4.76,0.6110216,0.18982191,2.1448164,0.0
4.77,4.77,4.77,4.77,0.63171214,0.19210619,2.1624327,0.0
4.78,4.78,4.78,4.78,0.6521334,0.19017784,2.154431,0.0
4.79,4.79,4.79,4.79,0.65649575,0.187719,2.139621,0.0
4.8,4.8,4.8,4.8,0.7131018,0.19176036,2.186189,0.0
4.81,4.81,4.81,4.81,0.7342924,0.1922865,2.1943257,0.0
4.82,4.82,4.82,4.82,0.76302916,0.19397435,2.2169585,0.0
4.83,4.83,4.83,4.83,0.75447506,0.18919668,2.1685345,0.0
4.84,4.84,4.84,4.84,0.6887461,0.18346894,2.0899634,0.0
4.85,4.85,4.85,4.85,0.60727984,0.17938073,2.017186,0.0
4.86,4.86,4.86,4.86,0.52792823,0.17405316,1.9498675,0.0
4.87,4.87,4.87,4.87,0.4780246,0.17513281,1.9425542,0.0
4.88,4.88,4.88,4.88,0.49433452,0.17604627,1.9496632,0.0
4.89,4.89,4.89,4.89,0.4592915,0.17228886,1.9164,0.0
4.9,4.9,4.9,4.9,0.45968726,0.17056105,1.9059385,0.0
4.91,4.91,4.91,4.91,0.51762754,0.17807955,1.9794307,0.0
4.92,4.92,4.92,4.92,0.5268026,0.1766136,1.9683026,0.0
4.93,4.93,4.93,4.93,0.5473878,0.17726874,1.9803641,0.0
4.94,4.94,4.94,4.94,0.5892855,0.18217032,2.0334883,0.0
4.95,4.95,4.95,4.95,0.6104765,0.18080601,2.023878,0.0
4.96,4.96,4.96,4.96,0.6365975,0.18661065,2.0768685,0.0
4.97,4.97,4.97,4.97,0.6137184,0.18361007,2.0484736,0.0
4.98,4.98,4.98,4.98,0.59624904,0.18032776,2.0245626,0.0
4.99,4.99,4.99,4.99,0.56115556,0.17793486,1.9982477,0.0
5.0,5.0,5.0,5.0,0.6040031,0.18556747,2.0765934,0.0
5.01,5.01,5.01,5.01,0.507063,0.18302481,2.0498,0.0
5.02,5.02,5.02,5.02,0.5179806,0.18356381,2.045613,0.0
5.03,5.03,5.03,5.03,0.57513046,0.18590508,2.0708885,0.0
5.04,5.04,5.04,5.04,0.6167535,0.18023609,2.023525,0.0
5.05,5.05,5.05,5.05,0.70454776,0.18760379,2.1082368,0.0
5.06,5.06,5.06,5.06,0.7096358,0.18221793,2.068995,0.0
5.07,5.07,5.07,5.07,0.7168271,0.18397735,2.0894928,0.0
5.08,5.08,5.08,5.08,0.70041925,0.18261798,2.0707574,0.0
5.09,5.09,5.09,5.09,0.6864864,0.18306585,2.073917,0.0
5.1,5.1,5.1,5.1,0.6997086,0.18596047,2.1049674,0.0
5.11,5.11,5.11,5.11,0.73163575,0.18744089,2.1366687,0.0
5.12,5.12,5.12,5.12,0.7466808,0.18850848,2.1529198,0.0
5.13,5.13,5.13,5.13,0.75625086,0.19050723,2.1780834,0.0
5.14,5.14,5.14,5.14,0.7003139,0.1862946,2.1316717,0.0
5.15,5.15,5.15,5.15,0.68311065,0.19036321,2.1631594,0.0
5.16,5.16,5.16,5.16,0.59426993,0.18756823,2.1220388,0.0
5.17,5.17,5.17,5.17,0.6098494,0.18688211,2.0996385,0.0
5.18,5.18,5.18,5.18,0.73192734,0.18764257,2.1159782,0.0
5.19,5.19,5.19,5.19,0.8468532,0.18645568,2.1062167,0.0
5.2,5.2,5.2,5.2,0.8688061,0.18784769,2.1195705,0.0
5.21,5.21,5.21,5.21,0.905409,0.18861777,2.1352193,0.0
5.22,5.22,5.22,5.22,0.90440726,0.18953922,2.1576989,0.0
5.23,5.23,5.23,5.23,0.89357734,0.19080608,2.1717014,0.0
5.24,5.24,5.24,5.24,0.87407845,0.19312996,2.1981826,0.0
5.25,5.25,5.25,5.25,0.80311525,0.18831274,2.1409492,0.0
5.26,5.26,5.26,5.26,0.705384,0.18856902,2.1278727,0.0
5.27,5.27,5.27,5.27,0.5768547,0.18515494,2.0774822,0.0
5.28,5.28,5.28,5.28,0.49473137,0.18530793,2.070636,0.0
5.29,5.29,5.29,5.29,0.4943567,0.18573193,2.0878544,0.0
5.3,5.3,5.3,5.3,0.5045757,0.1854185,2.0881293,0.0
5.31,5.31,5.31,5.31,0.58166486,0.19056518,2.158252,0.0
5.32,5.32,5.32,5.32,0.6549833,0.19295469,2.1947536,0.0
5.33,5.33,5.33,5.33,0.74545187,0.19623862,2.2431395,0.0
5.34,5.34,5.34,5.34,0.88944656,0.20047359,2.3253207,0.0
5.35,5.35,5.35,5.35,1.0678582,0.20830877,2.4547439,0.0
5.36,5.36,5.36,5.36,1.1585913,0.20989875,2.488854,0.0
5.37,5.37,5.37,5.37,1.2339387,0.21213445,2.5376227,0.0
5.38,5.38,5.38,5.38,1.3156075,0.21591607,2.6019022,0.0
5.39,5.39,5.39,5.39,1.3947563,0.22016582,2.6733162,0.0
5.4,5.4,5.4,5.4,1.4148766,0.22034764,2.684864,0.0
5.41,5.41,5.41,5.41,1.4448477,0.22159775,2.7148418,0.0
5.42,5.42,5.42,5.42,1.4046853,0.22143096,2.7004623,0.0
5.43,5.43,5.43,5.43,1.4009005,0.22228774,2.7153964,0.0
5.44,5.44,5.44,5.44,1.3793284,0.22267716,2.722262,0.0
5.45,5.45,5.45,5.45,1.3229342,0.22046785,2.66731,0.0
5.46,5.46,5.46,5.46,1.3197305,0.22290818,2.7059293,0.0
5.47,5.47,5.47,5.47,1.2782484,0.21958289,2.6377537,0.0
5.48,5.48,5.48,5.48,1.2871425,0.21992065,2.649403,0.0
5.49,5.49,5.49,5.49,1.2489542,0.21657927,2.5927198,0.0
5.5,5.5,5.5,5.5,1.2294531,0.21426922,2.559186,0.0
5.51,5.51,5.51,5.51,1.1963022,0.21177068,2.5227354,0.0
5.52,5.52,5.52,5.52,1.1742005,0.20936762,2.4899566,0.0
5.53,5.53,5.53,5.53,1.1661053,0.20985298,2.4890964,0.0
5.54,5.54,5.54,5.54,1.1095535,0.20549497,2.4246132,0.0
5.55,5.55,5.55,5.55,1.0154765,0.20164558,2.3586545,0.0
5.56,5.56,5.56,5.56,0.92283636,0.20228387,2.3429737,0.0
5.57,5.57,5.57,5.57,0.7738642,0.1966253,2.2548625,0.0
5.58,5.58,5.58,5.58,0.70410764,0.1957896,2.2252789,0.0
5.59,5.59,5.59,5.59,0.75965196,0.19384415,2.1972609,0.0
5.6,5.6,5.6,5.6,0.8545477,0.19130412,2.1671348,0.0
5.61,5.61,5.61,5.61,0.8863417,0.19245543,2.1805882,0.0
5.62,5.62,5.62,5.62,0.8895042,0.1919291,2.1761696,0.0
5.63,5.63,5.63,5.63,0.9228533,0.19687405,2.228711,0.0
5.64,5.64,5.64,5.64,0.928019,0.19446893,2.2057369,0.0
5.65,5.65,5.65,5.65,0.9483782,0.19597371,2.226023,0.0
5.66,5.66,5.66,5.66,0.94839716,0.19438136,2.2130363,0.0
5.67,5.67,5.67,5.67,0.9734192,0.19815597,2.2560534,0.0
5.68,5.68,5.68,5.68,0.96295655,0.19540988,2.2294593,0.0
5.69,5.69,5.69,5.69,0.9657255,0.19615528,2.2384932,0.0
5.7,5.7,5.7,5.7,0.9804731,0.19790892,2.2613597,0.0
5.71,5.71,5.71,5.71,0.95501006,0.1933322,2.2052462,0.0
5.72,5.72,5.72,5.72,0.98577166,0.1998739,2.282346,0.0
5.73,5.73,5.73,5.73,0.96668065,0.19725424,2.248804,0.0
5.74,5.74,5.74,5.74,0.9667562,0.19707069,2.2412453,0.0
5.75,5.75,5.75,5.75,0.9280349,0.19406787,2.1996913,0.0
5.76,5.76,5.76,5.76,0.9072334,0.19074434,2.1652315,0.0
5.77,5.77,5.77,5.77,0.90161175,0.19366701,2.1963668,0.0
5.78,5.78,5.78,5.78,0.78996354,0.19277707,2.1868348,0.0
5.79,5.79,5.79,5.79,0.704005,0.19680205,2.2366922,0.0
5.8,5.8,5.8,5.8,0.67127204,0.19622247,2.248537,0.0
5.81,5.81,5.81,5.81,0.8533623,0.20047559,2.322143,0.0
5.82,5.82,5.82,5.82,0.96053135,0.20382307,2.3799572,0.0
5.83,5.83,5.83,5.83,1.0702821,0.20347269,2.394002,0.0
5.84,5.84,5.84,5.84,1.1545286,0.20574594,2.4361186,0.0
5.85,5.85,5.85,5.85,1.2163717,0.20920874,2.4902601,0.0
5.86,5.86,5.86,5.86,1.2748967,0.21270764,2.5404994,0.0
5.87,5.87,5.87,5.87,1.2810405,0.21163876,2.5306106,0.0
5.88,5.88,5.88,5.88,1.3077717,0.21263054,2.5438888,0.0
5.89,5.89,5.89,5.89,1.3097252,0.21285011,2.5524573,0.0
5.9,5.9,5.9,5.9,1.3342952,0.21357493,2.564988,0.0
5.91,5.91,5.91,5.91,1.3275747,0.21191359,2.5444286,0.0
5.92,5.92,5.92,5.92,1.3693738,0.21435913,2.5816207,0.0
5.93,5.93,5.93,5.93,1.3869015,0.21383695,2.5750134,0.0
5.94,5.94,5.94,5.94,1.4289498,0.21589497,2.6104765,0.0
5.95,5.95,5.95,5.95,1.4855287,0.21901304,2.658406,0.0
5.96,5.96,5.96,5.96,1.5275902,0.22015826,2.681676,0.0
5.97,5.97,5.97,5.97,1.5240117,0.2196497,2.6744952,0.0
5.98,5.98,5.98,5.98,1.5448347,0.21995683,2.6893547,0.0
5.99,5.99,5.99,5.99,1.5981121,0.22186555,2.7240756,0.0
6.0,6.0,6.0,6.0,1.6042736,0.22170553,2.7142434,0.0
6.01,6.01,6.01,6.01,1.6228886,0.22109064,2.713568,0.0
6.02,6.02,6.02,6.02,1.6262372,0.2206614,2.7019727,0.0
6.03,6.03,6.03,6.03,1.6429437,0.22178891,2.7173934,0.0
6.04,6.04,6.04,6.04,1.5886375,0.22001426,2.6832564,0.0
6.05,6.05,6.05,6.05,1.5733714,0.2192939,2.6667953,0.0
6.06,6.06,6.06,6.06,1.6086451,0.22073631,2.6946273,0.0
6.07,6.07,6.07,6.07,1.6278512,0.22086483,2.697783,0.0
6.08,6.08,6.08,6.08,1.6098918,0.22137843,2.7057674,0.0
6.09,6.09,6.09,6.09,1.5625381,0.21977617,2.6795838,0.0
6.1,6.1,6.1,6.1,1.6001055,0.22183579,2.7135508,0.0
6.11,6.11,6.11,6.11,1.5776232,0.22246857,2.720085,0.0
6.12,6.12,6.12,6.12,1.4695246,0.2211311,2.6954057,0.0
6.13,6.13,6.13,6.13,1.3668782,0.2202677,2.6768954,0.0
6.14,6.14,6.14,6.14,1.214645,0.21926871,2.654217,0.0
6.15,6.15,6.15,6.15,1.0473976,0.21484356,2.5670109,0.0
6.16,6.16,6.16,6.16,0.9440888,0.21297348,2.5257459,0.0
6.17,6.17,6.17,6.17,0.87614435,0.20969574,2.4696724,0.0
6.18,6.18,6.18,6.18,0.89721245,0.21255101,2.5115387,0.0
6.19,6.19,6.19,6.19,0.8567363,0.20864882,2.4560666,0.0
6.2,6.2,6.2,6.2,0.8338645,0.20808469,2.448543,0.0
6.21,6.21,6.21,6.21,0.7961585,0.20592594,2.4123292,0.0
6.22,6.22,6.22,6.22,0.7987528,0.20702119,2.435068,0.0
6.23,6.23,6.23,6.23,0.7894195,0.20684513,2.429735,0.0
6.24,6.24,6.24,6.24,0.73129296,0.20251341,2.3711095,0.0
6.25,6.25,6.25,6.25,0.7000353,0.20068511,2.353322,0.0
6.26,6.26,6.26,6.26,0.68521273,0.19993854,2.3393354,0.0
6.27,6.27,6.27,6.27,0.6708577,0.19974151,2.3271272,0.0
6.28,6.28,6.28,6.28,0.7447503,0.2019996,2.353003,0.0
6.29,6.29,6.29,6.29,0.87517434,0.20258164,2.3603213,0.0
6.3,6.3,6.3,6.3,0.9428852,0.20421803,2.381945,0.0
6.31,6.31,6.31,6.31,0.9948736,0.206409,2.4141827,0.0
6.32,6.32,6.32,6.32,0.9506488,0.20270054,2.3703837,0.0
6.33,6.33,6.33,6.33,1.0003502,0.20435698,2.3848362,0.0
6.34,6.34,6.34,6.34,0.9325642,0.20116441,2.3452508,0.0
6.35,6.35,6.35,6.35,0.8962727,0.20215102,2.3544405,0.0
6.36,6.36,6.36,6.36,0.9367927,0.20504843,2.395992,0.0
6.37,6.37,6.37,6.37,0.94321513,0.20236188,2.359159,0.0
6.38,6.38,6.38,6.38,1.0226616,0.20581697,2.4140568,0.0
6.39,6.39,6.39,6.39,1.1146069,0.20830652,2.4287426,0.0
6.4,6.4,6.4,6.4,1.1114066,0.20476276,2.3813264,0.0
6.41,6.41,6.41,6.41,1.1386632,0.20689179,2.4160008,0.0
6.42,6.42,6.42,6.42,1.1425854,0.20677091,2.4091995,0.0
6.43,6.43,6.43,6.43,1.1626843,0.20832317,2.4284832,0.0
6.44,6.44,6.44,6.44,1.1739584,0.20773113,2.421041,0.0
6.45,6.45,6.45,6.45,1.1625081,0.20631817,2.405921,0.0
6.46,6.46,6.46,6.46,1.1526088,0.20459881,2.3916416,0.0
6.47,6.47,6.47,6.47,1.1452302,0.2038374,2.3816557,0.0
6.48,6.48,6.48,6.48,1.1401947,0.20330961,2.369389,0.0
6.49,6.49,6.49,6.49,1.1438806,0.20345344,2.3741987,0.0
6.5,6.5,6.5,6.5,1.1396614,0.20178126,2.3566673,0.0
6.51,6.51,6.51,6.51,1.17829,0.20245086,2.3650417,0.0
6.52,6.52,6.52,6.52,1.2000303,0.20280686,2.3602557,0.0
6.53,6.53,6.53,6.53,1.2172973,0.20239745,2.3515966,0.0
6.54,6.54,6.54,6.54,1.2235378,0.20309487,2.359384,0.0
6.55,6.55,6.55,6.55,1.2132018,0.19912356,2.3120532,0.0
6.56,6.56,6.56,6.56,1.2367201,0.20372674,2.3634996,0.0
6.57,6.57,6.57,6.57,1.2330576,0.20225362,2.3517506,0.0
6.58,6.58,6.58,6.58,1.2156767,0.197242,2.289915,0.0
6.59,6.59,6.59,6.59,1.2193444,0.19934385,2.313973,0.0
6.6,6.6,6.6,6.6,1.188759,0.19417953,2.2493105,0.0
6.61,6.61,6.61,6.61,1.203658,0.19622199,2.2715018,0.0
6.62,6.62,6.62,6.62,1.194579,0.19132765,2.2174222,0.0
6.63,6.63,6.63,6.63,1.225055,0.19589742,2.2700212,0.0
6.64,6.64,6.64,6.64,1.2438867,0.19538675,2.2725472,0.0
6.65,6.65,6.65,6.65,1.265436,0.19774993,2.3003402,0.0
6.66,6.66,6.66,6.66,1.2757144,0.19818072,2.312696,0.0
6.67,6.67,6.67,6.67,1.2809123,0.19829346,2.3139453,0.0
6.68,6.68,6.68,6.68,1.276387,0.19816443,2.3101373,0.0
6.69,6.69,6.69,6.69,1.217965,0.1957766,2.2770047,0.0
6.7,6.7,6.7,6.7,1.2589045,0.19832076,2.3069656,0.0
6.71,6.71,6.71,6.71,1.1970158,0.1968709,2.2817593,0.0
6.72,6.72,6.72,6.72,1.1004373,0.19254255,2.2301533,0.0
6.73,6.73,6.73,6.73,1.0120907,0.19004366,2.1971285,0.0
6.74,6.74,6.74,6.74,1.0469021,0.19125828,2.209563,0.0
6.75,6.75,6.75,6.75,1.069792,0.19442225,2.2449684,0.0
6.76,6.76,6.76,6.76,1.1655127,0.19470799,2.2642734,0.0
6.77,6.77,6.77,6.77,1.2425643,0.19957353,2.3310454,0.0
6.78,6.78,6.78,6.78,1.2915151,0.20035458,2.3457618,0.0
6.79,6.79,6.79,6.79,1.3219718,0.20044927,2.3444765,0.0
6.8,6.8,6.8,6.8,1.2937088,0.19863331,2.3243651,0.0
6.81,6.81,6.81,6.81,1.237763,0.20180415,2.3518956,0.0
6.82,6.82,6.82,6.82,1.0890144,0.19709773,2.2815516,0.0
6.83,6.83,6.83,6.83,1.0734717,0.19702931,2.2793128,0.0
6.84,6.84,6.84,6.84,0.9662354,0.19645077,2.2574904,0.0
6.85,6.85,6.85,6.85,0.9212632,0.19757639,2.270698,0.0
6.86,6.86,6.86,6.86,0.82832485,0.19319476,2.2068586,0.0
6.87,6.87,6.87,6.87,0.78005964,0.1903524,2.1718037,0.0
6.88,6.88,6.88,6.88,0.6911803,0.1880301,2.1285143,0.0
6.89,6.89,6.89,6.89,0.6864563,0.18753403,2.128785,0.0
6.9,6.9,6.9,6.9,0.6375529,0.18881783,2.1393554,0.0
6.91,6.91,6.91,6.91,0.6370484,0.19031096,2.1487179,0.0
6.92,6.92,6.92,6.92,0.60192937,0.1855273,2.0901847,0.0
6.93,6.93,6.93,6.93,0.63973165,0.190451,2.151074,0.0
6.94,6.94,6.94,6.94,0.62334824,0.19032392,2.1480396,0.0
6.95,6.95,6.95,6.95,0.6187479,0.18954948,2.1350842,0.0
6.96,6.96,6.96,6.96,0.63270205,0.19046405,2.1491907,0.0
6.97,6.97,6.97,6.97,0.61885494,0.18796615,2.1191227,0.0
6.98,6.98,6.98,6.98,0.6057576,0.18620978,2.0870247,0.0
6.99,6.99,6.99,6.99,0.6231136,0.19121324,2.146027,0.0
7.0,7.0,7.0,7.0,0.5989151,0.18694855,2.0917337,0.0
7.01,7.01,7.01,7.01,0.60661983,0.18713127,2.0924368,0.0
7.02,7.02,7.02,7.02,0.64499855,0.19285256,2.1549149,0.0
7.03,7.03,7.03,7.03,0.7314303,0.19562264,2.2011144,0.0
7.04,7.04,7.04,7.04,0.8930186,0.19980596,2.2687082,0.0
7.05,7.05,7.05,7.05,0.9736338,0.20255713,2.3083146,0.0
7.06,7.06,7.06,7.06,0.9884499,0.20219341,2.3034422,0.0
7.07,7.07,7.07,7.07,0.9270507,0.19924338,2.261844,0.0
7.08,7.08,7.08,7.08,1.043905,0.20536917,2.3467753,0.0
7.09,7.09,7.09,7.09,1.1531012,0.20961085,2.4116714,0.0
7.1,7.1,7.1,7.1,1.2409899,0.20818596,2.3945577,0.0
7.11,7.11,7.11,7.11,1.2049626,0.2080986,2.3939,0.0
7.12,7.12,7.12,7.12,1.2987812,0.2099701,2.4272945,0.0
7.13,7.13,7.13,7.13,1.4909737,0.21331668,2.4899695,0.0
7.14,7.14,7.14,7.14,1.8507876,0.22100568,2.6429486,0.0
7.15,7.15,7.15,7.15,2.1044152,0.22495149,2.7498758,0.0
7.16,7.16,7.16,7.16,2.167193,0.22390343,2.741538,0.0
7.17,7.17,7.17,7.17,2.2335098,0.22613508,2.7929401,0.0
7.18,7.18,7.18,7.18,2.2890897,0.22631449,2.8140702,0.0
7.19,7.19,7.19,7.19,2.3718584,0.22766224,2.850923,0.0
7.2,7.2,7.2,7.2,2.4085588,0.2280371,2.859018,0.0
7.21,7.21,7.21,7.21,2.5034165,0.22888067,2.889069,0.0
7.22,7.22,7.22,7.22,2.4818096,0.22869362,2.8845644,0.0
7.23,7.23,7.23,7.23,2.5125184,0.22904901,2.8870475,0.0
7.24,7.24,7.24,7.24,2.4761589,0.22856888,2.8826766,0.0
7.25,7.25,7.25,7.25,2.4736586,0.22859712,2.8838418,0.0
7.26,7.26,7.26,7.26,2.4266798,0.22858226,2.8771198,0.0
7.27,7.27,7.27,7.27,2.4028282,0.22860265,2.874453,0.0
7.28,7.28,7.28,7.28,2.3535101,0.22815153,2.8646648,0.0
7.29,7.29,7.29,7.29,2.271646,0.22827294,2.853935,0.0
7.3,7.3,7.3,7.3,2.1451163,0.22731061,2.8195612,0.0
7.31,7.31,7.31,7.31,2.150278,0.22699188,2.819192,0.0
7.32,7.32,7.32,7.32,2.0855455,0.22678225,2.807022,0.0
7.33,7.33,7.33,7.33,1.9971504,0.22661076,2.8075383,0.0
7.34,7.34,7.34,7.34,1.8382936,0.22579017,2.7798557,0.0
7.35,7.35,7.35,7.35,1.6195554,0.2253108,2.7663095,0.0
7.36,7.36,7.36,7.36,1.2292594,0.22254212,2.7042813,0.0
7.37,7.37,7.37,7.37,0.9514585,0.215624,2.5717459,0.0
7.38,7.38,7.38,7.38,0.831329,0.21223627,2.495571,0.0
7.39,7.39,7.39,7.39,0.7356766,0.2059896,2.381558,0.0
7.4,7.4,7.4,7.4,0.7025392,0.20448513,2.3546844,0.0
7.41,7.41,7.41,7.41,0.6668581,0.2005528,2.292478,0.0
7.42,7.42,7.42,7.42,0.642827,0.19635446,2.2317278,0.0
7.43,7.43,7.43,7.43,0.6306277,0.19364117,2.2012093,0.0
7.44,7.44,7.44,7.44,0.6393879,0.19448477,2.207438,0.0
7.45,7.45,7.45,7.45,0.63833976,0.19410925,2.1970353,0.0
7.46,7.46,7.46,7.46,0.6516883,0.19477582,2.2034814,0.0
7.47,7.47,7.47,7.47,0.6682719,0.19604522,2.2180247,0.0
7.48,7.48,7.48,7.48,0.6473985,0.19141628,2.1690054,0.0
7.49,7.49,7.49,7.49,0.6606804,0.19380443,2.195707,0.0
7.5,7.5,7.5,7.5,0.66071326,0.19331549,2.1802516,0.0
7.51,7.51,7.51,7.51,0.660398,0.19106732,2.1598818,0.0
7.52,7.52,7.52,7.52,0.686133,0.19421786,2.1959884,0.0
7.53,7.53,7.53,7.53,0.6736479,0.19001043,2.159252,0.0
7.54,7.54,7.54,7.54,0.6898165,0.19160725,2.1777008,0.0
7.55,7.55,7.55,7.55,0.6904783,0.19017942,2.171324,0.0
7.56,7.56,7.56,7.56,0.6846528,0.18837526,2.1540403,0.0
7.57,7.57,7.57,7.57,0.6984577,0.19146772,2.1906087,0.0
7.58,7.58,7.58,7.58,0.7041296,0.19303228,2.1997602,0.0
7.59,7.59,7.59,7.59,0.6922977,0.19292147,2.1895208,0.0
7.6,7.6,7.6,7.6,0.6627868,0.1883656,2.1471038,0.0
7.61,7.61,7.61,7.61,0.682362,0.19235216,2.1855588,0.0
7.62,7.62,7.62,7.62,0.70298666,0.19690357,2.2312531,0.0
7.63,7.63,7.63,7.63,0.68459076,0.1931482,2.1996398,0.0
7.64,7.64,7.64,7.64,0.7098403,0.19616061,2.2269084,0.0
7.65,7.65,7.65,7.65,0.74153477,0.20060723,2.2851443,0.0
7.66,7.66,7.66,7.66,0.7276063,0.19808544,2.2604027,0.0
7.67,7.67,7.67,7.67,0.7757015,0.20371002,2.3336365,0.0
7.68,7.68,7.68,7.68,0.75640875,0.20024163,2.2973385,0.0
7.69,7.69,7.69,7.69,0.78182125,0.20157225,2.3144808,0.0
7.7,7.7,7.7,7.7,0.8409457,0.20498587,2.3653471,0.0
7.71,7.71,7.71,7.71,0.88325065,0.20525685,2.381049,0.0
7.72,7.72,7.72,7.72,0.9287531,0.20671989,2.4103472,0.0
7.73,7.73,7.73,7.73,0.9836089,0.20601349,2.4027655,0.0
7.74,7.74,7.74,7.74,1.0790439,0.20856331,2.4448078,0.0
7.75,7.75,7.75,7.75,1.1783199,0.20872,2.4597492,0.0
7.76,7.76,7.76,7.76,1.2869624,0.21106102,2.5062714,0.0
7.77,7.77,7.77,7.77,1.4332616,0.21390152,2.554536,0.0
7.78,7.78,7.78,7.78,1.6288788,0.21675868,2.606011,0.0
7.79,7.79,7.79,7.79,1.8528985,0.2230666,2.724158,0.0
7.8,7.8,7.8,7.8,2.089622,0.22615075,2.7998843,0.0
7.81,7.81,7.81,7.81,2.2775247,0.22719218,2.8368661,0.0
7.82,7.82,7.82,7.82,2.4060788,0.22805324,2.8566275,0.0
7.83,7.83,7.83,7.83,2.5008075,0.22808608,2.8630517,0.0
7.84,7.84,7.84,7.84,2.572522,0.22821262,2.8667674,0.0
7.85,7.85,7.85,7.85,2.6388254,0.22850809,2.8712132,0.0
7.86,7.86,7.86,7.86,2.672947,0.22858137,2.8789153,0.0
7.87,7.87,7.87,7.87,2.6972096,0.22870518,2.8839824,0.0
7.88,7.88,7.88,7.88,2.7252223,0.22890376,2.8857226,0.0
7.89,7.89,7.89,7.89,2.7239494,0.22878507,2.8822978,0.0
7.9,7.9,7.9,7.9,2.7214277,0.22872932,2.8736286,0.0
7.91,7.91,7.91,7.91,2.7596548,0.22866327,2.883774,0.0
7.92,7.92,7.92,7.92,2.768594,0.22863469,2.8832138,0.0
7.93,7.93,7.93,7.93,2.7839463,0.2288462,2.889969,0.0
7.94,7.94,7.94,7.94,2.7612622,0.2289329,2.8909786,0.0
7.95,7.95,7.95,7.95,2.7259555,0.2287428,2.8938515,0.0
7.96,7.96,7.96,7.96,2.6744318,0.22891231,2.893069,0.0
7.97,7.97,7.97,7.97,2.709825,0.22918022,2.895409,0.0
7.98,7.98,7.98,7.98,2.7440472,0.2289132,2.893625,0.0
7.99,7.99,7.99,7.99,2.7572699,0.22906704,2.8928983,0.0
8.0,8.0,8.0,8.0,2.789298,0.22888991,2.8947585,0.0
8.01,8.01,8.01,8.01,2.8217728,0.22914153,2.8953607,0.0
8.02,8.02,8.02,8.02,2.8786142,0.22900333,2.8968654,0.0
8.03,8.03,8.03,8.03,2.9329822,0.22894734,2.89385,0.0
8.04,8.04,8.04,8.04,2.938055,0.2287286,2.8971832,0.0
8.05,8.05,8.05,8.05,2.9540324,0.22894916,2.8974922,0.0
8.06,8.06,8.06,8.06,2.9526744,0.22899197,2.8991835,0.0
8.07,8.07,8.07,8.07,2.9676678,0.22891869,2.8985462,0.0
8.08,8.08,8.08,8.08,3.0159864,0.22923301,2.8964608,0.0
8.09,8.09,8.09,8.09,3.0570965,0.22901185,2.900556,0.0
8.1,8.1,8.1,8.1,3.0893815,0.2292302,2.9010084,0.0
8.11,8.11,8.11,8.11,3.1405122,0.22920974,2.902569,0.0
8.12,8.12,8.12,8.12,3.199306,0.22922331,2.9007158,0.0
8.13,8.13,8.13,8.13,3.2471955,0.22904517,2.9020004,0.0
8.14,8.14,8.14,8.14,3.2875924,0.22920778,2.900216,0.0
8.15,8.15,8.15,8.15,3.3435678,0.2291096,2.8972354,0.0
8.16,8.16,8.16,8.16,3.3766043,0.22906385,2.9023438,0.0
8.17,8.17,8.17,8.17,3.4289002,0.22917104,2.9034708,0.0
8.18,8.18,8.18,8.18,3.4787714,0.2292781,2.9003463,0.0
8.19,8.19,8.19,8.19,3.4979012,0.2291731,2.8993402,0.0
8.2,8.2,8.2,8.2,3.5479503,0.22911578,2.9020667,0.0
8.21,8.21,8.21,8.21,3.581738,0.22923416,2.899095,0.0
8.22,8.22,8.22,8.22,3.6416543,0.22904445,2.9019136,0.0
8.23,8.23,8.23,8.23,3.7062535,0.229103,2.8996017,0.0
8.24,8.24,8.24,8.24,3.7665143,0.22898996,2.8987515,0.0
8.25,8.25,8.25,8.25,3.8331225,0.22890916,2.9029927,0.0
8.26,8.26,8.26,8.26,3.8705893,0.22914878,2.9029608,0.0
8.27,8.27,8.27,8.27,3.9319446,0.22943744,2.8999083,0.0
8.28,8.28,8.28,8.28,3.984507,0.22913171,2.8999426,0.0
8.29,8.29,8.29,8.29,4.0614457,0.2291184,2.9036095,0.0
8.3,8.3,8.3,8.3,4.1412215,0.22922525,2.9002967,0.0
8.31,8.31,8.31,8.31,4.198805,0.22901602,2.9028406,0.0
8.32,8.32,8.32,8.32,4.2671933,0.22916466,2.8978574,0.0
8.33,8.33,8.33,8.33,4.31607,0.22898632,2.8995845,0.0
8.34,8.34,8.34,8.34,4.3160796,0.22916384,2.8993242,0.0
8.35,8.35,8.35,8.35,4.356393,0.22901036,2.9031997,0.0
8.36,8.36,8.36,8.36,4.3698053,0.2291824,2.897436,0.0
8.37,8.37,8.37,8.37,4.4010677,0.229283,2.901215,0.0
8.38,8.38,8.38,8.38,4.4278193,0.22905755,2.8973405,0.0
8.39,8.39,8.39,8.39,4.470431,0.2291639,2.9004664,0.0
8.4,8.4,8.4,8.4,4.530983,0.22924668,2.9047785,0.0
8.41,8.41,8.41,8.41,4.5972037,0.22937045,2.899822,0.0
8.42,8.42,8.42,8.42,4.642835,0.2289759,2.901878,0.0
8.43,8.43,8.43,8.43,4.6690702,0.22929256,2.898893,0.0
8.44,8.44,8.44,8.44,4.6612377,0.22896333,2.9012907,0.0
8.45,8.45,8.45,8.45,4.5956345,0.22921804,2.9009092,0.0
8.46,8.46,8.46,8.46,4.5472455,0.2291763,2.9008434,0.0
8.47,8.47,8.47,8.47,4.548126,0.2292084,2.9009178,0.0
8.48,8.48,8.48,8.48,4.4863415,0.22896907,2.8990226,0.0
8.49,8.49,8.49,8.49,4.44683,0.22908801,2.8989096,0.0
8.5,8.5,8.5,8.5,4.4436283,0.22930059,2.9015546,0.0
8.51,8.51,8.51,8.51,4.4833336,0.22876076,2.896468,0.0
8.52,8.52,8.52,8.52,4.5303473,0.22924925,2.9015129,0.0
8.53,8.53,8.53,8.53,4.5796056,0.22923808,2.9011998,0.0
8.54,8.54,8.54,8.54,4.6284842,0.22926585,2.8975527,0.0
8.55,8.55,8.55,8.55,4.6487994,0.22902858,2.8991337,0.0
8.56,8.56,8.56,8.56,4.638119,0.22906692,2.9023952,0.0
8.57,8.57,8.57,8.57,4.5841103,0.22907002,2.9000235,0.0
8.58,8.58,8.58,8.58,4.534326,0.22937551,2.9002473,0.0
8.59,8.59,8.59,8.59,4.5068455,0.22882932,2.8992372,0.0
8.6,8.6,8.6,8.6,4.4708447,0.22942671,2.900533,0.0
8.61,8.61,8.61,8.61,4.4571447,0.22885562,2.8995569,0.0
8.62,8.62,8.62,8.62,4.4591656,0.22899003,2.90003,0.0
8.63,8.63,8.63,8.63,4.4781847,0.22912064,2.9012454,0.0
8.64,8.64,8.64,8.64,4.5424795,0.22913386,2.9020386,0.0
8.65,8.65,8.65,8.65,4.5917296,0.229279,2.8990288,0.0
8.66,8.66,8.66,8.66,4.6204996,0.22902356,2.901309,0.0
8.67,8.67,8.67,8.67,4.6123967,0.22902328,2.9023948,0.0
8.68,8.68,8.68,8.68,4.5322213,0.22926475,2.9017782,0.0
8.69,8.69,8.69,8.69,4.4154906,0.228679,2.9002502,0.0
8.7,8.7,8.7,8.7,4.2689238,0.22910884,2.8974922,0.0
8.71,8.71,8.71,8.71,4.1218305,0.22926912,2.8998098,0.0
8.72,8.72,8.72,8.72,3.980452,0.22917472,2.8968377,0.0
8.73,8.73,8.73,8.73,3.9009824,0.2289643,2.9024017,0.0
8.74,8.74,8.74,8.74,3.8326395,0.22915094,2.90226,0.0
8.75,8.75,8.75,8.75,3.774833,0.22923492,2.9031653,0.0
8.76,8.76,8.76,8.76,3.7928073,0.22914119,2.902151,0.0
8.77,8.77,8.77,8.77,3.8278549,0.2290732,2.900181,0.0
8.78,8.78,8.78,8.78,3.8601654,0.2291561,2.8995929,0.0
8.79,8.79,8.79,8.79,3.9137487,0.22892828,2.8994212,0.0
8.8,8.8,8.8,8.8,3.968137,0.2288191,2.8975778,0.0
8.81,8.81,8.81,8.81,3.9508917,0.22904283,2.903045,0.0
8.82,8.82,8.82,8.82,3.983237,0.22918846,2.9023454,0.0
8.83,8.83,8.83,8.83,3.9935968,0.22911568,2.9030805,0.0
8.84,8.84,8.84,8.84,3.9555361,0.22923864,2.9012353,0.0
8.85,8.85,8.85,8.85,3.9498677,0.229084,2.9025548,0.0
8.86,8.86,8.86,8.86,4.007607,0.22911415,2.8987482,0.0
8.87,8.87,8.87,8.87,4.0380597,0.2292521,2.9045377,0.0
8.88,8.88,8.88,8.88,4.1333804,0.22903775,2.9015393,0.0
8.89,8.89,8.89,8.89,4.1446676,0.22909491,2.899101,0.0
8.9,8.9,8.9,8.9,4.1634374,0.2291245,2.9005735,0.0
8.91,8.91,8.91,8.91,4.143852,0.2290704,2.9008954,0.0
8.92,8.92,8.92,8.92,4.1501083,0.22912742,2.898891,0.0
8.93,8.93,8.93,8.93,4.096824,0.22914913,2.902565,0.0
8.94,8.94,8.94,8.94,4.160153,0.22938198,2.9028273,0.0
8.95,8.95,8.95,8.95,4.1909337,0.2292222,2.9007485,0.0
8.96,8.96,8.96,8.96,4.186899,0.22905056,2.8994548,0.0
8.97,8.97,8.97,8.97,4.1827755,0.22899924,2.8980634,0.0
8.98,8.98,8.98,8.98,4.1767383,0.22937582,2.9018877,0.0
8.99,8.99,8.99,8.99,4.1237555,0.22897339,2.8981876,0.0
9.0,9.0,9.0,9.0,4.1938906,0.22940983,2.9019513,0.0
9.01,9.01,9.01,9.01,4.2479963,0.22912121,2.9013388,0.0
9.02,9.02,9.02,9.02,4.2797604,0.22928429,2.898058,0.0
9.03,9.03,9.03,9.03,4.218564,0.22910194,2.9028442,0.0
9.04,9.04,9.04,9.04,4.170149,0.22939166,2.902567,0.0
9.05,9.05,9.05,9.05,4.034706,0.229018,2.9018033,0.0
9.06,9.06,9.06,9.06,4.029856,0.22921328,2.9016085,0.0
9.07,9.07,9.07,9.07,3.9825768,0.22924116,2.9004307,0.0
9.08,9.08,9.08,9.08,3.925623,0.22895709,2.9016986,0.0
9.09,9.09,9.09,9.09,3.8006816,0.22911628,2.9019306,0.0
9.1,9.1,9.1,9.1,3.7320628,0.22909676,2.898031,0.0
9.11,9.11,9.11,9.11,3.628111,0.22913702,2.8984451,0.0
9.12,9.12,9.12,9.12,3.5890207,0.22880563,2.8985896,0.0
9.13,9.13,9.13,9.13,3.5404406,0.22913532,2.8981888,0.0
9.14,9.14,9.14,9.14,3.5239298,0.22922105,2.8982902,0.0
9.15,9.15,9.15,9.15,3.535746,0.22914566,2.89852,0.0
9.16,9.16,9.16,9.16,3.5574067,0.22925156,2.9012194,0.0
9.17,9.17,9.17,9.17,3.5476203,0.22927885,2.898522,0.0
9.18,9.18,9.18,9.18,3.4811444,0.22890925,2.8990498,0.0
9.19,9.19,9.19,9.19,3.4257104,0.22912006,2.8993452,0.0
9.2,9.2,9.2,9.2,3.4285016,0.22926585,2.8979251,0.0
9.21,9.21,9.21,9.21,3.485278,0.22889812,2.8995326,0.0
9.22,9.22,9.22,9.22,3.6317437,0.22908498,2.899067,0.0
9.23,9.23,9.23,9.23,3.7818818,0.22911753,2.900779,0.0
9.24,9.24,9.24,9.24,3.8990433,0.22939838,2.9020612,0.0
9.25,9.25,9.25,9.25,3.9712195,0.2290029,2.9018419,0.0
9.26,9.26,9.26,9.26,4.0696254,0.22895737,2.9032862,0.0
9.27,9.27,9.27,9.27,4.1517644,0.22919223,2.8989708,0.0
9.28,9.28,9.28,9.28,4.2378273,0.22908169,2.9025242,0.0
9.29,9.29,9.29,9.29,4.3224125,0.22907326,2.8971493,0.0
9.3,9.3,9.3,9.3,4.4078226,0.22943558,2.901823,0.0
9.31,9.31,9.31,9.31,4.482248,0.22920497,2.9000137,0.0
9.32,9.32,9.32,9.32,4.5673885,0.22907896,2.8987365,0.0
9.33,9.33,9.33,9.33,4.7109385,0.22886722,2.9001937,0.0
9.34,9.34,9.34,9.34,4.8549314,0.22909592,2.8990846,0.0
9.35,9.35,9.35,9.35,4.98094,0.22918312,2.89931,0.0
9.36,9.36,9.36,9.36,5.083641,0.22913906,2.899328,0.0
9.37,9.37,9.37,9.37,5.1603465,0.2290756,2.8971126,0.0
9.38,9.38,9.38,9.38,5.170323,0.22926179,2.8964531,0.0
9.39,9.39,9.39,9.39,5.165351,0.22939274,2.9000049,0.0
9.4,9.4,9.4,9.4,5.159688,0.2294006,2.8996406,0.0
9.41,9.41,9.41,9.41,5.1345406,0.22933738,2.9013014,0.0
9.42,9.42,9.42,9.42,5.1047196,0.22921932,2.8961322,0.0
9.43,9.43,9.43,9.43,5.0572577,0.22917677,2.895924,0.0
9.44,9.44,9.44,9.44,5.067616,0.22916086,2.8995366,0.0
9.45,9.45,9.45,9.45,5.029769,0.22930275,2.9008303,0.0
9.46,9.46,9.46,9.46,5.003706,0.22916509,2.8979928,0.0
9.47,9.47,9.47,9.47,4.9903774,0.22945468,2.9014027,0.0
9.48,9.48,9.48,9.48,4.9569197,0.2292313,2.8985248,0.0
9.49,9.49,9.49,9.49,4.934678,0.22894987,2.901977,0.0
9.5,9.5,9.5,9.5,4.9714513,0.22911151,2.8984077,0.0
9.51,9.51,9.51,9.51,4.985665,0.22919665,2.9021423,0.0
9.52,9.52,9.52,9.52,5.0385575,0.22910945,2.8985207,0.0
9.53,9.53,9.53,9.53,5.0727024,0.22895232,2.9024704,0.0
9.54,9.54,9.54,9.54,5.092092,0.22912802,2.9006684,0.0
9.55,9.55,9.55,9.55,5.052664,0.229086,2.900492,0.0
9.56,9.56,9.56,9.56,5.0871296,0.22922915,2.8973916,0.0
9.57,9.57,9.57,9.57,5.0893726,0.22912379,2.8981347,0.0
9.58,9.58,9.58,9.58,5.111111,0.2290553,2.9019353,0.0
9.59,9.59,9.59,9.59,5.113778,0.22914012,2.901103,0.0
9.6,9.6,9.6,9.6,5.1359954,0.22910652,2.8975463,0.0
9.61,9.61,9.61,9.61,5.1572237,0.22908385,2.8993165,0.0
9.62,9.62,9.62,9.62,5.1772118,0.22928014,2.8994458,0.0
9.63,9.63,9.63,9.63,5.202463,0.22891212,2.9001446,0.0
9.64,9.64,9.64,9.64,5.230598,0.22916046,2.8981383,0.0
9.65,9.65,9.65,9.65,5.233662,0.22905464,2.903911,0.0
9.66,9.66,9.66,9.66,5.225851,0.229187,2.9028988,0.0
9.67,9.67,9.67,9.67,5.2250395,0.22925095,2.9029744,0.0
9.68,9.68,9.68,9.68,5.2342606,0.22922866,2.8976347,0.0
9.69,9.69,9.69,9.69,5.2349157,0.22903918,2.9003072,0.0
9.7,9.7,9.7,9.7,5.237224,0.22946386,2.8993104,0.0
9.71,9.71,9.71,9.71,5.251375,0.22916213,2.8992348,0.0
9.72,9.72,9.72,9.72,5.2660313,0.22933361,2.898532,0.0
9.73,9.73,9.73,9.73,5.275133,0.22910233,2.8969526,0.0
9.74,9.74,9.74,9.74,5.279184,0.22926137,2.898865,0.0
9.75,9.75,9.75,9.75,5.2822123,0.22897978,2.8973348,0.0
9.76,9.76,9.76,9.76,5.276977,0.2289409,2.8986206,0.0
9.77,9.77,9.77,9.77,5.280271,0.22911352,2.8978803,0.0
9.78,9.78,9.78,9.78,5.2810974,0.22911677,2.8985486,0.0
9.79,9.79,9.79,9.79,5.2693877,0.22932553,2.897184,0.0
9.8,9.8,9.8,9.8,5.2675805,0.2290851,2.9014883,0.0
9.81,9.81,9.81,9.81,5.2732997,0.22905564,2.898295,0.0
9.82,9.82,9.82,9.82,5.276122,0.22910184,2.900286,0.0
9.83,9.83,9.83,9.83,5.281181,0.22928049,2.898032,0.0
9.84,9.84,9.84,9.84,5.26789,0.22919719,2.8969193,0.0
9.85,9.85,9.85,9.85,5.273962,0.22913873,2.8987553,0.0
9.86,9.86,9.86,9.86,5.279735,0.22902888,2.9008415,0.0
9.87,9.87,9.87,9.87,5.2680235,0.22903746,2.8994465,0.0
9.88,9.88,9.88,9.88,5.269897,0.22932708,2.901048,0.0
9.89,9.89,9.89,9.89,5.2723455,0.22916633,2.8996964,0.0
9.9,9.9,9.9,9.9,5.2703195,0.22892866,2.8942478,0.0
9.91,9.91,9.91,9.91,5.2651453,0.22906685,2.8991895,0.0
9.92,9.92,9.92,9.92,5.266098,0.22905916,2.8993254,0.0
9.93,9.93,9.93,9.93,5.2630773,0.2291341,2.900608,0.0
9.94,9.94,9.94,9.94,5.254111,0.22913541,2.8985643,0.0
9.95,9.95,9.95,9.95,5.252126,0.22899452,2.900329,0.0
9.96,9.96,9.96,9.96,5.252839,0.22916684,2.898392,0.0
9.97,9.97,9.97,9.97,5.2427807,0.22910729,2.8988516,0.0
9.98,9.98,9.98,9.98,5.251322,0.22897631,2.8975348,0.0
9.99,9.99,9.99,9.99,5.250803,0.22898482,2.9000487,0.0
10.0,10.0,10.0,10.0,5.247264,0.2290473,2.897985,0.0
10.01,10.01,10.01,10.01,5.249556,0.22915041,2.8997622,0.0
10.02,10.02,10.02,10.02,5.2548594,0.22888924,2.8974507,0.0
10.03,10.03,10.03,10.03,5.2426863,0.22947875,2.9008152,0.0
10.04,10.04,10.04,10.04,5.2422976,0.2291296,2.9015737,0.0
10.05,10.05,10.05,10.05,5.247378,0.22909966,2.9001172,0.0
10.06,10.06,10.06,10.06,5.252009,0.22936143,2.9021394,0.0
10.07,10.07,10.07,10.07,5.2586517,0.22885227,2.9002473,0.0
10.08,10.08,10.08,10.08,5.264896,0.22923066,2.8977616,0.0
10.09,10.09,10.09,10.09,5.264679,0.22904669,2.8976731,0.0
10.1,10.1,10.1,10.1,5.2678304,0.22913668,2.8939383,0.0
10.11,10.11,10.11,10.11,5.271172,0.22915533,2.8969333,0.0
10.12,10.12,10.12,10.12,5.2736125,0.22904846,2.900911,0.0
10.13,10.13,10.13,10.13,5.30008,0.22902764,2.898901,0.0
10.14,10.14,10.14,10.14,5.306712,0.22917138,2.9006705,0.0
10.15,10.15,10.15,10.15,5.3018126,0.22926252,2.9009302,0.0
10.16,10.16,10.16,10.16,5.3065376,0.22921324,2.8993177,0.0
10.17,10.17,10.17,10.17,5.2986183,0.22927578,2.8988113,0.0
10.18,10.18,10.18,10.18,5.2787366,0.22908,2.8995183,0.0
10.19,10.19,10.19,10.19,5.278616,0.22903834,2.8974884,0.0
10.2,10.2,10.2,10.2,5.277876,0.22906536,2.900285,0.0
10.21,10.21,10.21,10.21,5.283477,0.22912353,2.899815,0.0
10.22,10.22,10.22,10.22,5.2745433,0.22889161,2.8980076,0.0
10.23,10.23,10.23,10.23,5.270189,0.2290926,2.9006073,0.0
10.24,10.24,10.24,10.24,5.268455,0.22905533,2.8967798,0.0
10.25,10.25,10.25,10.25,5.2688766,0.2291692,2.899405,0.0
10.26,10.26,10.26,10.26,5.2722173,0.22923271,2.8994837,0.0
10.27,10.27,10.27,10.27,5.2845645,0.22909334,2.9006917,0.0
10.28,10.28,10.28,10.28,5.281509,0.22906631,2.897594,0.0
10.29,10.29,10.29,10.29,5.292062,0.2290071,2.8982084,0.0
10.3,10.3,10.3,10.3,5.305439,0.2289429,2.8995774,0.0
10.31,10.31,10.31,10.31,5.302211,0.22917856,2.8954182,0.0
10.32,10.32,10.32,10.32,5.30815,0.22932144,2.9012394,0.0
10.33,10.33,10.33,10.33,5.3041935,0.22887048,2.8998935,0.0
10.34,10.34,10.34,10.34,5.3002872,0.22910193,2.8977232,0.0
10.35,10.35,10.35,10.35,5.3057766,0.2290057,2.8985472,0.0
10.36,10.36,10.36,10.36,5.2970753,0.22916126,2.9008875,0.0
10.37,10.37,10.37,10.37,5.3002954,0.2291006,2.89802,0.0
10.38,10.38,10.38,10.38,5.30149,0.22930047,2.894132,0.0
10.39,10.39,10.39,10.39,5.299178,0.22901788,2.8985581,0.0
10.4,10.4,10.4,10.4,5.2826457,0.22923608,2.9027147,0.0
10.41,10.41,10.41,10.41,5.2758303,0.22927737,2.8983445,0.0
10.42,10.42,10.42,10.42,5.2582016,0.22913559,2.9027324,0.0
10.43,10.43,10.43,10.43,5.247161,0.22909997,2.8987615,0.0
10.44,10.44,10.44,10.44,5.2457385,0.22888401,2.897893,0.0
10.45,10.45,10.45,10.45,5.2417097,0.22930907,2.8992178,0.0
10.46,10.46,10.46,10.46,5.2376423,0.2289531,2.900772,0.0
10.47,10.47,10.47,10.47,5.2312617,0.22865736,2.8991485,0.0
10.48,10.48,10.48,10.48,5.2227674,0.22921075,2.89995,0.0
10.49,10.49,10.49,10.49,5.2166233,0.22908019,2.8980527,0.0
10.5,10.5,10.5,10.5,5.2201314,0.22912066,2.9036345,0.0
10.51,10.51,10.51,10.51,5.2241607,0.22905327,2.8958344,0.0
10.52,10.52,10.52,10.52,5.224064,0.2288644,2.8964124,0.0
10.53,10.53,10.53,10.53,5.227268,0.22886021,2.8984141,0.0
10.54,10.54,10.54,10.54,5.228616,0.22914004,2.900986,0.0
10.55,10.55,10.55,10.55,5.230518,0.22903341,2.9010649,0.0
10.56,10.56,10.56,10.56,5.228954,0.22878304,2.896221,0.0
10.57,10.57,10.57,10.57,5.2306437,0.22900215,2.9006233,0.0
10.58,10.58,10.58,10.58,5.2333603,0.22927196,2.9003377,0.0
10.59,10.59,10.59,10.59,5.226943,0.22915561,2.8998876,0.0
10.6,10.6,10.6,10.6,5.2364306,0.22893909,2.894952,0.0
10.61,10.61,10.61,10.61,5.2317057,0.22894648,2.8980184,0.0
10.62,10.62,10.62,10.62,5.2350955,0.22869675,2.901819,0.0
10.63,10.63,10.63,10.63,5.233628,0.22932342,2.8997827,0.0
10.64,10.64,10.64,10.64,5.237389,0.228919,2.8983126,0.0
10.65,10.65,10.65,10.65,5.233857,0.22919625,2.8962543,0.0
10.66,10.66,10.66,10.66,5.2359877,0.22914872,2.8974712,0.0
10.67,10.67,10.67,10.67,5.2261267,0.22896892,2.9006114,0.0
10.68,10.68,10.68,10.68,5.237901,0.22925569,2.8967812,0.0
10.69,10.69,10.69,10.69,5.237493,0.22905199,2.902486,0.0
10.7,10.7,10.7,10.7,5.235493,0.22917119,2.9008741,0.0
10.71,10.71,10.71,10.71,5.2370415,0.22896568,2.901976,0.0
10.72,10.72,10.72,10.72,5.241749,0.22906469,2.8979456,0.0
10.73,10.73,10.73,10.73,5.2368617,0.22916566,2.8983922,0.0
10.74,10.74,10.74,10.74,5.2389755,0.22910742,2.8982673,0.0
10.75,10.75,10.75,10.75,5.238234,0.22924416,2.90043,0.0
10.76,10.76,10.76,10.76,5.23632,0.22931711,2.8995037,0.0
10.77,10.77,10.77,10.77,5.235134,0.22924332,2.8968265,0.0
10.78,10.78,10.78,10.78,5.2372637,0.22922532,2.897095,0.0
10.79,10.79,10.79,10.79,5.230738,0.22933778,2.8998406,0.0
10.8,10.8,10.8,10.8,5.235852,0.22945303,2.8983135,0.0
10.81,10.81,10.81,10.81,5.2380795,0.228953,2.8959904,0.0
10.82,10.82,10.82,10.82,5.2338276,0.22917968,2.8975399,0.0
10.83,10.83,10.83,10.83,5.2352414,0.229051,2.8963294,0.0
10.84,10.84,10.84,10.84,5.2361717,0.22910276,2.9018583,0.0
10.85,10.85,10.85,10.85,5.2339444,0.22904462,2.898882,0.0
10.86,10.86,10.86,10.86,5.2345986,0.22924016,2.8991728,0.0
10.87,10.87,10.87,10.87,5.2357097,0.22907439,2.8968008,0.0
10.88,10.88,10.88,10.88,5.2350736,0.22917375,2.8973012,0.0
10.89,10.89,10.89,10.89,5.2353444,0.2289838,2.8979568,0.0
10.9,10.9,10.9,10.9,5.2362967,0.22921535,2.9003356,0.0


==> dataICX285cellar+5Gauss4Branch.csv <==
0.0,0.0,0.0,0.0,2.0956652,1.7901288,4.4314237,-0.0969712
0.01,0.01,0.01,0.01,2.1489377,1.8384598,4.586422,-0.0758706
0.02,0.02,0.02,0.02,2.1542382,1.8321221,4.5799217,-0.08020069
0.03,0.03,0.03,0.03,2.1376982,1.8063425,4.545453,-0.07802726
0.04,0.04,0.04,0.04,2.0884066,1.8174636,4.5339694,-0.09232052
0.05,0.05,0.05,0.05,2.1057816,1.8140589,4.519409,-0.09809153
0.06,0.06,0.06,0.06,2.1100094,1.8130951,4.557259,-0.01204275
0.07,0.07,0.07,0.07,2.0883238,1.8056118,4.493816,-0.07703953
0.08,0.08,0.08,0.08,2.132184,1.8441305,4.5421267,-0.09365841
0.09,0.09,0.09,0.09,2.0677202,1.8038319,4.4354568,-0.07367177
0.1,0.1,0.1,0.1,2.1123872,1.8219153,4.5176773,-0.0749336
0.11,0.11,0.11,0.11,2.1100094,1.8320612,4.4845123,-0.06168178
0.12,0.12,0.12,0.12,2.0386052,1.7985151,4.4161644,-0.09018337
0.13,0.13,0.13,0.13,2.1222508,1.8146795,4.474328,-0.09019132
0.14,0.14,0.14,0.14,2.0650296,1.8012834,4.4944735,-0.0958548
0.15,0.15,0.15,0.15,2.0428362,1.8279035,4.4978414,-0.09098443
0.16,0.16,0.16,0.16,2.059571,1.8162876,4.485791,-0.09358126
0.17,0.17,0.17,0.17,2.1083384,1.8227733,4.5448723,-0.08989864
0.18,0.18,0.18,0.18,2.100041,1.8414633,4.523197,-0.07363454
0.19,0.19,0.19,0.19,2.1333039,1.8396649,4.5306435,-0.08728726
0.2,0.2,0.2,0.2,2.1031196,1.8410201,4.5290885,-0.06930975
0.21,0.21,0.21,0.21,2.0688956,1.8135759,4.4557137,-0.08558331
0.22,0.22,0.22,0.22,2.0990388,1.8068347,4.4417295,-0.07913585
0.23,0.23,0.23,0.23,2.089946,1.8460792,4.5616555,-0.07801454
0.24,0.24,0.24,0.24,2.1127846,1.8259792,4.432426,-0.08545735
0.25,0.25,0.25,0.25,2.1173918,1.8208601,4.5672755,-0.08127985
0.26,0.26,0.26,0.26,2.1007738,1.8272969,4.521449,-0.06885369
0.27,0.27,0.27,0.27,2.0970294,1.8123353,4.493921,-0.10157166
0.28,0.28,0.28,0.28,2.0996988,1.8212198,4.500887,-0.09639977
0.29,0.29,0.29,0.29,2.1369305,1.8400658,4.51724,-0.07474096
0.3,0.3,0.3,0.3,2.1094735,1.857249,4.6150517,-0.08990262
0.31,0.31,0.31,0.31,2.0534718,1.7842777,4.403834,-0.10801443
0.32,0.32,0.32,0.32,2.038927,1.8139808,4.4981494,-0.0928213
0.33,0.33,0.33,0.33,2.1037958,1.8359551,4.502565,-0.10709537
0.34,0.34,0.34,0.34,2.117553,1.8131679,4.526002,-0.0834005
0.35,0.35,0.35,0.35,2.0744967,1.7920203,4.4747643,-0.0897661
0.36,0.36,0.36,0.36,2.0784457,1.8168787,4.449367,-0.09887178
0.37,0.37,0.37,0.37,2.119621,1.8288847,4.4979362,-0.10221455
0.38,0.38,0.38,0.38,2.0880935,1.8421034,4.521908,-0.08955544
0.39,0.39,0.39,0.39,2.086812,1.8061346,4.459711,-0.08427176
0.4,0.4,0.4,0.4,2.1376288,1.8715422,4.5693655,-0.08941323
0.41,0.41,0.41,0.41,2.093669,1.8118787,4.489144,-0.08825356
0.42,0.42,0.42,0.42,2.0909886,1.8107611,4.535749,-0.09027512
0.43,0.43,0.43,0.43,2.1068296,1.8098868,4.5273046,-0.09232304
0.44,0.44,0.44,0.44,2.124882,1.8630137,4.5725985,-0.08001982
0.45,0.45,0.45,0.45,2.1339943,1.8271513,4.5379653,-0.06613926
0.46,0.46,0.46,0.46,2.1249375,1.8301746,4.497801,-0.0736117
0.47,0.47,0.47,0.47,2.1555727,1.8182193,4.5046706,-0.09074538
0.48,0.48,0.48,0.48,2.117194,1.8458897,4.5814633,-0.09126288
0.49,0.49,0.49,0.49,2.0782962,1.8048706,4.5003495,-0.09534113
0.5,0.5,0.5,0.5,2.142628,1.8582718,4.611852,-0.08281232
0.51,0.51,0.51,0.51,2.0980127,1.8302854,4.5098944,-0.08729182
0.52,0.52,0.52,0.52,2.061125,1.8120221,4.463775,-0.09292339
0.53,0.53,0.53,0.53,2.0930188,1.8365985,4.5798564,-0.08409876
0.54,0.54,0.54,0.54,2.1308103,1.812395,4.4987216,-0.09350544
0.55,0.55,0.55,0.55,2.105807,1.8139316,4.5316224,-0.06726874
0.56,0.56,0.56,0.56,2.0497644,1.8106742,4.4539437,-0.10581968
0.57,0.57,0.57,0.57,2.1132703,1.8111806,4.5225587,-0.09106421
0.58,0.58,0.58,0.58,2.0757234,1.8141842,4.5134296,-0.09007666
0.59,0.59,0.59,0.59,2.1718376,1.8541203,4.5317163,-0.08832251
0.6,0.6,0.6,0.6,2.0857167,1.812562,4.5339074,-0.09374774
0.61,0.61,0.61,0.61,2.1307604,1.8111987,4.4698534,-0.08637109
0.62,0.62,0.62,0.62,2.12395,1.8366803,4.5241184,-0.10256711
0.63,0.63,0.63,0.63,2.0757606,1.8182838,4.453187,-0.09648477
0.64,0.64,0.64,0.64,2.1350207,1.8383636,4.5871067,-0.07259093
0.65,0.65,0.65,0.65,2.09556,1.8230634,4.453155,-0.09997628
0.66,0.66,0.66,0.66,2.1011958,1.8512187,4.5499573,-0.10202207
0.67,0.67,0.67,0.67,2.0682378,1.8097308,4.479507,-0.09592735
0.68,0.68,0.68,0.68,2.0653698,1.8300424,4.455121,-0.09334803
0.69,0.69,0.69,0.69,2.0775168,1.82772,4.5194817,-0.10429057
0.7,0.7,0.7,0.7,2.038607,1.8011804,4.4330854,-0.1092208
0.71,0.71,0.71,0.71,2.0994403,1.827359,4.512236,-0.11180301
0.72,0.72,0.72,0.72,2.0690894,1.8160316,4.42626,-0.11395508
0.73,0.73,0.73,0.73,2.0298839,1.8215784,4.447725,-0.10961583
0.74,0.74,0.74,0.74,1.9357594,1.8002402,4.4014935,-0.11198126
0.75,0.75,0.75,0.75,1.9394066,1.8064607,4.393786,-0.11136942
0.76,0.76,0.76,0.76,1.9722297,1.8147414,4.428048,-0.11379426
0.77,0.77,0.77,0.77,1.9647859,1.805081,4.386001,-0.11092324
0.78,0.78,0.78,0.78,1.9396075,1.7800148,4.3788567,-0.09245129
0.79,0.79,0.79,0.79,1.9736587,1.7939175,4.453403,-0.08995421
0.8,0.8,0.8,0.8,2.0075202,1.8158325,4.4501543,-0.10729246
0.81,0.81,0.81,0.81,2.0157638,1.8522654,4.560602,-0.12125441
0.82,0.82,0.82,0.82,2.0000124,1.8334222,4.4452496,-0.10720104
0.83,0.83,0.83,0.83,2.079198,1.8297567,4.5120335,-0.09930156
0.84,0.84,0.84,0.84,2.030721,1.8303332,4.402412,-0.10589202
0.85,0.85,0.85,0.85,2.03927,1.8075756,4.5179973,-0.09517561
0.86,0.86,0.86,0.86,2.1028059,1.8282882,4.5268025,-0.10112062
0.87,0.87,0.87,0.87,2.0615733,1.8195693,4.59175,-0.08801923
0.88,0.88,0.88,0.88,2.041847,1.784541,4.5555573,-0.10388077
0.89,0.89,0.89,0.89,2.1149035,1.8276423,4.5738735,-0.08831549
0.9,0.9,0.9,0.9,2.1027775,1.8142494,4.5847917,-0.09789334
0.91,0.91,0.91,0.91,2.2375867,1.8501849,4.623145,-0.08921593
0.92,0.92,0.92,0.92,2.2824411,1.8358889,4.63188,-0.0999847
0.93,0.93,0.93,0.93,2.4668262,1.8883191,4.787025,-0.09417369
0.94,0.94,0.94,0.94,2.62491,1.9268612,4.837662,-0.11283613
0.95,0.95,0.95,0.95,2.6647513,1.9205898,4.8460474,-0.08900826
0.96,0.96,0.96,0.96,2.6915512,1.9678551,4.9772353,-0.08666235
0.97,0.97,0.97,0.97,2.684179,1.9325274,4.9366283,-0.09988082
0.98,0.98,0.98,0.98,2.766512,1.9710077,5.010096,-0.10714988
0.99,0.99,0.99,0.99,2.6686745,1.9125186,4.808773,-0.10874538
1.0,1.0,1.0,1.0,2.7234988,1.8684628,4.7658896,-0.10768806
1.01,1.01,1.01,1.01,2.6728477,1.899819,4.921305,-0.08326767
1.02,1.02,1.02,1.02,2.6552715,1.8882601,4.81197,-0.09868855
1.03,1.03,1.03,1.03,2.7232916,1.8684498,4.7872567,-0.09816862
1.04,1.04,1.04,1.04,2.8365955,1.9617758,4.910978,-0.09984207
1.05,1.05,1.05,1.05,2.8646605,1.9527855,4.9230037,-0.10860303
1.06,1.06,1.06,1.06,2.705006,1.919172,4.77369,-0.12481459
1.07,1.07,1.07,1.07,2.6242182,1.9281155,4.9018974,-0.09854642
1.08,1.08,1.08,1.08,2.568279,1.8633206,4.744181,-0.09581324
1.09,1.09,1.09,1.09,2.4509428,1.8218404,4.619578,-0.08233559
1.1,1.1,1.1,1.1,2.397276,1.8133446,4.6012506,-0.10481463
1.11,1.11,1.11,1.11,2.3491359,1.8417629,4.65396,-0.08925564
1.12,1.12,1.12,1.12,2.3245986,1.8215662,4.6073174,-0.09506527
1.13,1.13,1.13,1.13,2.2388422,1.8057424,4.5293884,-0.09548187
1.14,1.14,1.14,1.14,2.3369663,1.8501647,4.689731,-0.09190225
1.15,1.15,1.15,1.15,2.2558992,1.8148754,4.5378838,-0.0960912
1.16,1.16,1.16,1.16,2.2997262,1.8394988,4.661953,-0.07126479
1.17,1.17,1.17,1.17,2.289892,1.860472,4.743978,-0.06088881
1.18,1.18,1.18,1.18,2.256774,1.8158371,4.589448,-0.09657691
1.19,1.19,1.19,1.19,2.221869,1.8314188,4.614799,-0.09194762
1.2,1.2,1.2,1.2,2.1997626,1.8408397,4.5725794,-0.0792743
1.21,1.21,1.21,1.21,2.2385576,1.8539964,4.632947,-0.08740209
1.22,1.22,1.22,1.22,2.2706869,1.8363758,4.6303873,-0.08235743
1.23,1.23,1.23,1.23,2.2879105,1.838116,4.6143055,-0.09872609
1.24,1.24,1.24,1.24,2.2436457,1.835522,4.6100473,-0.10079805
1.25,1.25,1.25,1.25,2.1955965,1.8616401,4.5902085,-0.11523211
1.26,1.26,1.26,1.26,2.2282546,1.8491776,4.6323686,-0.09635051
1.27,1.27,1.27,1.27,2.2146142,1.8527935,4.610246,-0.10942435
1.28,1.28,1.28,1.28,2.111928,1.8593549,4.5615044,-0.12356459
1.29,1.29,1.29,1.29,2.1801965,1.8543705,4.5495877,-0.12131032
1.3,1.3,1.3,1.3,2.1390777,1.8392445,4.465847,-0.11224219
1.31,1.31,1.31,1.31,2.1613214,1.8211422,4.442661,-0.12410901
1.32,1.32,1.32,1.32,2.1426692,1.848293,4.457866,-0.12742515
1.33,1.33,1.33,1.33,2.2398038,1.875911,4.5698705,-0.10954571
1.34,1.34,1.34,1.34,2.2242506,1.8430457,4.522371,-0.09372297
1.35,1.35,1.35,1.35,2.2045002,1.8531955,4.532006,-0.10794425
1.36,1.36,1.36,1.36,2.2253125,1.8739575,4.5365243,-0.11547989
1.37,1.37,1.37,1.37,2.2990856,1.8595829,4.5228863,-0.11247464
1.38,1.38,1.38,1.38,2.2894063,1.8917046,4.5957227,-0.11423504
1.39,1.39,1.39,1.39,2.39742,1.8748704,4.6564775,-0.09192157
1.4,1.4,1.4,1.4,2.4851553,1.9300139,4.6472,-0.09688497
1.41,1.41,1.41,1.41,2.5560172,1.9047235,4.759633,-0.06003945
1.42,1.42,1.42,1.42,2.7182648,1.9517066,4.8389115,-0.0970917
1.43,1.43,1.43,1.43,2.6752179,1.8970968,4.7304425,-0.07825103
1.44,1.44,1.44,1.44,2.7728188,1.9753953,4.8536777,-0.10662024
1.45,1.45,1.45,1.45,2.7751303,1.9209582,4.749355,-0.10487351
1.46,1.46,1.46,1.46,2.8135064,1.967523,4.840113,-0.10173893
1.47,1.47,1.47,1.47,2.8807716,1.9965792,4.931491,-0.10731073
1.48,1.48,1.48,1.48,2.8678477,1.9276028,4.8535023,-0.09283752
1.49,1.49,1.49,1.49,2.951306,1.9878016,4.942269,-0.12211888
1.5,1.5,1.5,1.5,2.96137,1.990449,4.972006,-0.13082348
1.51,1.51,1.51,1.51,3.0291252,1.9898535,4.899621,-0.10064247
1.52,1.52,1.52,1.52,3.0631144,2.0056279,4.965588,-0.14205493
1.53,1.53,1.53,1.53,3.2582746,2.1043365,5.085045,-0.14438173
1.54,1.54,1.54,1.54,3.2455578,2.0934677,5.063502,-0.1619825
1.55,1.55,1.55,1.55,3.2292979,2.0240355,4.99601,-0.1709151
1.56,1.56,1.56,1.56,3.4013066,2.0791724,5.033871,-0.16392598
1.57,1.57,1.57,1.57,3.5508358,2.1393983,5.368641,-0.13557677
1.58,1.58,1.58,1.58,3.4961889,2.1457298,5.227405,-0.18341722
1.59,1.59,1.59,1.59,3.448664,2.156216,5.296465,-0.13596338
1.6,1.6,1.6,1.6,3.375716,2.1811657,5.428158,-0.1083874
1.61,1.61,1.61,1.61,3.3864794,2.096531,5.1627507,-0.13516891
1.62,1.62,1.62,1.62,3.3622935,2.1364906,5.2360587,-0.1390452
1.63,1.63,1.63,1.63,3.3839877,2.1426132,5.371002,-0.11813984
1.64,1.64,1.64,1.64,3.4600072,2.1719382,5.4095597,-0.12512687
1.65,1.65,1.65,1.65,3.349129,2.1154604,5.220724,-0.13151252
1.66,1.66,1.66,1.66,3.3106427,2.132632,5.312973,-0.1167601
1.67,1.67,1.67,1.67,3.323441,2.0960326,5.300672,-0.12350717
1.68,1.68,1.68,1.68,3.2215652,2.08065,5.197532,-0.11387064
1.69,1.69,1.69,1.69,3.1912198,2.0619438,5.1348095,-0.10200264
1.7,1.7,1.7,1.7,3.0930717,2.0246673,5.0445585,-0.11946023
1.71,1.71,1.71,1.71,3.053805,1.9861245,5.0259795,-0.11546622
1.72,1.72,1.72,1.72,3.0636737,2.0460906,5.0394325,-0.11014586
1.73,1.73,1.73,1.73,3.0588696,1.9713926,4.9819984,-0.11157144
1.74,1.74,1.74,1.74,3.0083852,1.9782101,4.9849954,-0.08224207
1.75,1.75,1.75,1.75,3.0037923,1.9798688,4.979085,-0.09636233
1.76,1.76,1.76,1.76,2.9246528,1.9769574,5.030591,-0.08475397
1.77,1.77,1.77,1.77,2.9649465,1.9568148,4.9284024,-0.09533742
1.78,1.78,1.78,1.78,2.9643726,1.9665208,4.926759,-0.0994534
1.79,1.79,1.79,1.79,2.9628088,2.003504,5.024629,-0.0978331
1.8,1.8,1.8,1.8,2.917625,1.9802399,4.9735928,-0.08178338
1.81,1.81,1.81,1.81,2.9383535,1.9505072,4.9266458,-0.07605913
1.82,1.82,1.82,1.82,2.9055579,1.9507782,4.995213,-0.05342043
1.83,1.83,1.83,1.83,2.850069,1.9336652,4.881796,-0.09225777
1.84,1.84,1.84,1.84,2.8248804,1.9611746,5.0140595,-0.07702018
1.85,1.85,1.85,1.85,2.9190643,1.960183,4.9743447,-0.07721232
1.86,1.86,1.86,1.86,2.8333511,1.9129511,4.909378,-0.05648254
1.87,1.87,1.87,1.87,2.8403378,1.9136441,5.010943,-0.04586337
1.88,1.88,1.88,1.88,2.734055,1.8393217,4.8250246,-0.04376588
1.89,1.89,1.89,1.89,2.7744434,1.9124365,5.045463,-0.04679834
1.9,1.9,1.9,1.9,2.854325,1.8910164,5.01395,-0.03850795
1.91,1.91,1.91,1.91,2.9834054,1.9621191,5.167291,-0.04847768
1.92,1.92,1.92,1.92,2.989243,1.9341434,4.9417253,-0.08539391
1.93,1.93,1.93,1.93,2.8550088,1.9298308,4.9422717,-0.09495173
1.94,1.94,1.94,1.94,2.94602,1.9812155,5.039483,-0.09834848
1.95,1.95,1.95,1.95,2.8175337,1.9295508,4.847244,-0.10476192
1.96,1.96,1.96,1.96,2.8069077,1.9217738,4.8558626,-0.09766397
1.97,1.97,1.97,1.97,2.8516364,1.9501752,4.8710723,-0.08064581
1.98,1.98,1.98,1.98,2.9215648,1.9608327,4.835079,-0.11353705
1.99,1.99,1.99,1.99,3.0051272,1.9595088,4.9374604,-0.13838829
2.0,2.0,2.0,2.0,3.09997,2.0227334,5.142779,-0.07091279
2.01,2.01,2.01,2.01,3.1328926,1.9846934,4.992984,-0.12970518
2.02,2.02,2.02,2.02,3.105138,2.0308044,5.1567464,-0.1114875
2.03,2.03,2.03,2.03,3.1199634,1.9840181,5.012254,-0.11868288
2.04,2.04,2.04,2.04,3.0994432,1.9890165,5.0671473,-0.0972434
2.05,2.05,2.05,2.05,3.0483186,1.9618245,4.9566107,-0.11331589
2.06,2.06,2.06,2.06,2.9812934,1.9373777,4.88059,-0.12740628
2.07,2.07,2.07,2.07,2.9641201,1.9794972,4.995683,-0.11707877
2.08,2.08,2.08,2.08,2.9903712,1.999015,5.0586953,-0.10106033
2.09,2.09,2.09,2.09,3.0320547,2.009333,5.071179,-0.10910245
2.1,2.1,2.1,2.1,2.9500566,1.931432,4.9827046,-0.09761016
2.11,2.11,2.11,2.11,2.906236,1.9512234,5.051778,-0.09271397
2.12,2.12,2.12,2.12,2.991319,1.9792675,5.1496005,-0.08132721
2.13,2.13,2.13,2.13,3.032809,1.9784167,5.0971394,-0.09803247
2.14,2.14,2.14,2.14,3.1533904,2.0492804,5.2832017,-0.07696661
2.15,2.15,2.15,2.15,3.2449977,2.0625546,5.337966,-0.09252999
2.16,2.16,2.16,2.16,3.3135045,2.0830078,5.339271,-0.08852939
2.17,2.17,2.17,2.17,3.2239103,2.0047886,5.153135,-0.10737763
2.18,2.18,2.18,2.18,3.3242655,2.0646482,5.2132316,-0.10423545
2.19,2.19,2.19,2.19,3.363379,2.114147,5.3698435,-0.09767389
2.2,2.2,2.2,2.2,3.3793702,2.1551867,5.551279,-0.11190585
2.21,2.21,2.21,2.21,3.3400607,2.1518,5.515854,-0.11541776
2.22,2.22,2.22,2.22,3.3293839,2.1090984,5.4015117,-0.11880127
2.23,2.23,2.23,2.23,3.2471592,2.0874472,5.2746787,-0.13734157
2.24,2.24,2.24,2.24,3.2846632,2.0728517,5.2431283,-0.13442689
2.25,2.25,2.25,2.25,3.255994,2.0882797,5.237493,-0.13564375
2.26,2.26,2.26,2.26,3.1246219,2.029253,4.9794273,-0.13168932
2.27,2.27,2.27,2.27,3.1221201,2.0128934,5.1067853,-0.13159
2.28,2.28,2.28,2.28,3.0746338,1.9951867,4.98194,-0.11831335
2.29,2.29,2.29,2.29,3.1187973,1.9566817,4.971272,-0.0914062
2.3,2.3,2.3,2.3,3.1090918,2.0278368,5.138805,-0.09849942
2.31,2.31,2.31,2.31,3.0331337,2.0294607,4.9914236,-0.10327406
2.32,2.32,2.32,2.32,3.0065022,2.0121183,4.9997587,-0.11341345
2.33,2.33,2.33,2.33,2.9680867,1.9529475,4.8913336,-0.09558072
2.34,2.34,2.34,2.34,2.9821491,1.9769298,4.959888,-0.10658506
2.35,2.35,2.35,2.35,2.975816,1.9578342,4.9129586,-0.12082433
2.36,2.36,2.36,2.36,2.9271088,1.9738861,4.9097505,-0.11298969
2.37,2.37,2.37,2.37,2.9831073,2.0101478,5.0326214,-0.10665105
2.38,2.38,2.38,2.38,3.0365856,1.98921,4.9237046,-0.11140477
2.39,2.39,2.39,2.39,3.0237882,1.9799616,4.9314785,-0.11777124
2.4,2.4,2.4,2.4,3.058114,1.9768702,5.0296702,-0.10962287
2.41,2.41,2.41,2.41,3.0387714,2.0213249,5.0028114,-0.1101786
2.42,2.42,2.42,2.42,3.0513208,2.0014806,4.9765306,-0.12888986
2.43,2.43,2.43,2.43,3.062682,2.0132496,4.954223,-0.12868643
2.44,2.44,2.44,2.44,2.9824877,1.9682877,4.8605194,-0.12047473
2.45,2.45,2.45,2.45,3.0778155,2.02973,5.0555873,-0.11004374
2.46,2.46,2.46,2.46,2.9898996,1.9670975,4.9012895,-0.09932272
2.47,2.47,2.47,2.47,3.1019678,2.0569005,5.111753,-0.11604979
2.48,2.48,2.48,2.48,3.0466309,2.0141284,5.007681,-0.12457346
2.49,2.49,2.49,2.49,3.1100585,2.0132668,4.999513,-0.11388406
2.5,2.5,2.5,2.5,3.0726638,2.0296829,5.0059137,-0.13673772
2.51,2.51,2.51,2.51,3.0390964,2.0012763,5.0013094,-0.11993898
2.52,2.52,2.52,2.52,3.003327,2.0021122,5.061083,-0.11200871
2.53,2.53,2.53,2.53,3.0054526,2.0068126,4.9672837,-0.11653448
2.54,2.54,2.54,2.54,2.9195611,2.0136168,5.0125723,-0.1097429
2.55,2.55,2.55,2.55,2.8320935,1.9479235,4.882592,-0.12010998
2.56,2.56,2.56,2.56,2.7887633,1.9287348,4.8545184,-0.11463962
2.57,2.57,2.57,2.57,2.7212892,1.9450319,4.885124,-0.09394208
2.58,2.58,2.58,2.58,2.659385,1.9418764,4.908137,-0.08658337
2.59,2.59,2.59,2.59,2.6199431,1.875516,4.705788,-0.09010989
2.6,2.6,2.6,2.6,2.596533,1.8892359,4.742978,-0.10521672
2.61,2.61,2.61,2.61,2.6587424,1.9399779,4.9468913,-0.09316655
2.62,2.62,2.62,2.62,2.6380951,1.9209008,4.793681,-0.11417819
2.63,2.63,2.63,2.63,2.7257009,1.9184456,4.86831,-0.10413356
2.64,2.64,2.64,2.64,2.6594434,1.9127864,4.78852,-0.10702638
2.65,2.65,2.65,2.65,2.6337621,1.8969039,4.7534266,-0.11658727
2.66,2.66,2.66,2.66,2.5931444,1.9065822,4.6890817,-0.12245451
2.67,2.67,2.67,2.67,2.6901078,1.9115036,4.8381615,-0.08117013
2.68,2.68,2.68,2.68,2.6413302,1.8647093,4.690144,-0.10596023
2.69,2.69,2.69,2.69,2.6335285,1.8813848,4.764122,-0.09394214
2.7,2.7,2.7,2.7,2.6300116,1.8799481,4.8191676,-0.09335689
2.71,2.71,2.71,2.71,2.588396,1.8529851,4.71161,-0.10240009
2.72,2.72,2.72,2.72,2.6498528,1.8725188,4.8002157,-0.07317027
2.73,2.73,2.73,2.73,2.709388,1.8527478,4.695714,-0.09208591
2.74,2.74,2.74,2.74,2.6572437,1.9108195,4.878575,-0.09250867
2.75,2.75,2.75,2.75,2.68184,1.8887117,4.758717,-0.09768492
2.76,2.76,2.76,2.76,2.65476,1.8916992,4.8065424,-0.09078335
2.77,2.77,2.77,2.77,2.602711,1.8844726,4.7505226,-0.09865782
2.78,2.78,2.78,2.78,2.6013522,1.8810041,4.760021,-0.08759324
2.79,2.79,2.79,2.79,2.603302,1.9131644,4.7915864,-0.08700924
2.8,2.8,2.8,2.8,2.5947108,1.8689725,4.7769556,-0.08459769
2.81,2.81,2.81,2.81,2.5590496,1.850307,4.682981,-0.09398784
2.82,2.82,2.82,2.82,2.5956683,1.9009572,4.798419,-0.10146676
2.83,2.83,2.83,2.83,2.5023093,1.866004,4.7495666,-0.09245018
2.84,2.84,2.84,2.84,2.5184238,1.8869987,4.8195477,-0.08580894
2.85,2.85,2.85,2.85,2.5105603,1.8685969,4.754236,-0.08393697
2.86,2.86,2.86,2.86,2.4896004,1.8619243,4.778785,-0.09122414
2.87,2.87,2.87,2.87,2.4098344,1.8167341,4.6478896,-0.08196861
2.88,2.88,2.88,2.88,2.404445,1.7953222,4.5961967,-0.09985154
2.89,2.89,2.89,2.89,2.3721445,1.7660551,4.5657454,-0.08498475
2.9,2.9,2.9,2.9,2.306905,1.8037652,4.63759,-0.08986241
2.91,2.91,2.91,2.91,2.2723212,1.7870605,4.526035,-0.08899756
2.92,2.92,2.92,2.92,2.2193065,1.7693527,4.501685,-0.08163489
2.93,2.93,2.93,2.93,2.2035425,1.7725972,4.5759053,-0.06972396
2.94,2.94,2.94,2.94,2.1045656,1.7486405,4.4900703,-0.07458637
2.95,2.95,2.95,2.95,2.087048,1.7773416,4.620232,-0.07408687
2.96,2.96,2.96,2.96,2.0352685,1.7781386,4.5593657,-0.07814842
2.97,2.97,2.97,2.97,2.038408,1.7782952,4.5680923,-0.07857806
2.98,2.98,2.98,2.98,2.0786867,1.7753217,4.607908,-0.07810913
2.99,2.99,2.99,2.99,2.0060754,1.7854973,4.508971,-0.09029742
3.0,3.0,3.0,3.0,2.0519702,1.8203576,4.659252,-0.07120187
3.01,3.01,3.01,3.01,1.9926928,1.7964002,4.557629,-0.08703415
3.02,3.02,3.02,3.02,1.9131778,1.7658508,4.457644,-0.08693129
3.03,3.03,3.03,3.03,1.9163879,1.7908968,4.48554,-0.10238838
3.04,3.04,3.04,3.04,1.9413416,1.7774116,4.4268007,-0.11147267
3.05,3.05,3.05,3.05,1.8944451,1.8051847,4.4206014,-0.11378745
3.06,3.06,3.06,3.06,1.8912065,1.8024213,4.4813523,-0.10842345
3.07,3.07,3.07,3.07,1.8314286,1.7574686,4.2726007,-0.12060864
3.08,3.08,3.08,3.08,1.8078854,1.7570038,4.1967883,-0.12009896
3.09,3.09,3.09,3.09,1.8414364,1.781073,4.2750425,-0.12839161
3.1,3.1,3.1,3.1,1.782178,1.7602667,4.197276,-0.12239929
3.11,3.11,3.11,3.11,1.8573353,1.7921473,4.2558484,-0.13730685
3.12,3.12,3.12,3.12,1.8570946,1.8060282,4.317003,-0.123636
3.13,3.13,3.13,3.13,1.8432267,1.7573785,4.1847525,-0.1343802
3.14,3.14,3.14,3.14,1.8801551,1.7925352,4.242227,-0.13929208
3.15,3.15,3.15,3.15,1.9184798,1.7926962,4.218928,-0.13771634
3.16,3.16,3.16,3.16,1.9047788,1.7887638,4.2361135,-0.1318195
3.17,3.17,3.17,3.17,1.8805524,1.801427,4.18162,-0.13532217
3.18,3.18,3.18,3.18,1.8814118,1.8107487,4.264107,-0.14107992
3.19,3.19,3.19,3.19,1.9301981,1.8207366,4.2855034,-0.14230175
3.2,3.2,3.2,3.2,2.020186,1.8621922,4.4531436,-0.14523345
3.21,3.21,3.21,3.21,2.044362,1.8413385,4.388062,-0.14549904
3.22,3.22,3.22,3.22,2.087672,1.8534031,4.382407,-0.15738182
3.23,3.23,3.23,3.23,2.174956,1.8711139,4.501019,-0.14622024
3.24,3.24,3.24,3.24,2.1826549,1.8484799,4.4435887,-0.15146793
3.25,3.25,3.25,3.25,2.1727042,1.8506544,4.3828363,-0.16300073
3.26,3.26,3.26,3.26,2.349114,1.9250573,4.5793056,-0.1573228
3.27,3.27,3.27,3.27,2.4281526,1.8945277,4.54991,-0.1441468
3.28,3.28,3.28,3.28,2.4148772,1.8706534,4.5227976,-0.15520029
3.29,3.29,3.29,3.29,2.486939,1.8941005,4.500358,-0.14064862
3.3,3.3,3.3,3.3,2.4547572,1.906403,4.63615,-0.15780674
3.31,3.31,3.31,3.31,2.5356739,1.910415,4.57722,-0.16992798
3.32,3.32,3.32,3.32,2.5073109,1.8832216,4.544331,-0.17795622
3.33,3.33,3.33,3.33,2.4281056,1.8732052,4.524889,-0.1748432
3.34,3.34,3.34,3.34,2.5109563,1.8851964,4.5163317,-0.1937168
3.35,3.35,3.35,3.35,2.5921416,1.9034293,4.5648384,-0.17563158
3.36,3.36,3.36,3.36,2.7570615,1.9529756,4.761308,-0.16702321
3.37,3.37,3.37,3.37,2.757497,1.9896078,4.7814264,-0.17708413
3.38,3.38,3.38,3.38,2.872251,1.9493209,4.7436028,-0.17689511
3.39,3.39,3.39,3.39,2.9439983,1.91926,4.6724772,-0.18800758
3.4,3.4,3.4,3.4,2.980615,2.0339937,4.8999386,-0.16540135
3.41,3.41,3.41,3.41,3.0287116,2.0683076,4.9570365,-0.15858835
3.42,3.42,3.42,3.42,3.1720517,2.0658278,4.9999804,-0.16716833
3.43,3.43,3.43,3.43,3.0728652,1.9847164,4.890244,-0.1697018
3.44,3.44,3.44,3.44,3.0661905,1.968525,4.771558,-0.1456611
3.45,3.45,3.45,3.45,3.0308762,1.9910343,4.8949947,-0.18002957
3.46,3.46,3.46,3.46,3.0075698,1.9870814,4.826048,-0.18068916
3.47,3.47,3.47,3.47,3.11883,2.023908,4.9368634,-0.16296113
3.48,3.48,3.48,3.48,2.9670117,2.0006208,4.970743,-0.15705897
3.49,3.49,3.49,3.49,2.9120915,1.9800216,4.870962,-0.14153445
3.5,3.5,3.5,3.5,2.8464787,1.9181486,4.7789493,-0.12214649
3.51,3.51,3.51,3.51,2.8003745,1.9174066,4.8177695,-0.11093009
3.52,3.52,3.52,3.52,2.860826,1.9179337,4.8660636,-0.12340769
3.53,3.53,3.53,3.53,2.7902021,1.946938,4.8035083,-0.13363063
3.54,3.54,3.54,3.54,2.8372886,1.9247475,4.745848,-0.13363516
3.55,3.55,3.55,3.55,2.8136199,1.9469804,4.8504195,-0.14087202
3.56,3.56,3.56,3.56,2.8081028,1.9339643,4.768604,-0.13442619
3.57,3.57,3.57,3.57,2.83464,1.9617597,4.8334,-0.13364697
3.58,3.58,3.58,3.58,2.794426,1.9283674,4.79924,-0.13221493
3.59,3.59,3.59,3.59,2.7640538,1.9348485,4.804917,-0.11633018
3.6,3.6,3.6,3.6,2.7995424,1.9501996,4.8024573,-0.13880092
3.61,3.61,3.61,3.61,2.7571552,1.9291801,4.7831106,-0.12142105
3.62,3.62,3.62,3.62,2.8569207,1.9338475,4.8695736,-0.10750715
3.63,3.63,3.63,3.63,2.7851617,1.9360477,4.815192,-0.11964315
3.64,3.64,3.64,3.64,2.7415388,1.9153631,4.835306,-0.09950791
3.65,3.65,3.65,3.65,2.6638021,1.902935,4.808927,-0.11297093
3.66,3.66,3.66,3.66,2.5347505,1.8790525,4.6338696,-0.12495684
3.67,3.67,3.67,3.67,2.4417922,1.8073823,4.5731273,-0.10489284
3.68,3.68,3.68,3.68,2.3803399,1.8131902,4.571768,-0.10233168
3.69,3.69,3.69,3.69,2.282785,1.7927332,4.5507836,-0.10050871
3.7,3.7,3.7,3.7,2.3928368,1.850686,4.72634,-0.10322003
3.71,3.71,3.71,3.71,2.4402978,1.8584999,4.72477,-0.09593343
3.72,3.72,3.72,3.72,2.4293232,1.8747771,4.716642,-0.10805812
3.73,3.73,3.73,3.73,2.448804,1.8600996,4.728937,-0.09134056
3.74,3.74,3.74,3.74,2.3971407,1.8468215,4.626662,-0.0983686
3.75,3.75,3.75,3.75,2.4327648,1.8417826,4.6240673,-0.08326438
3.76,3.76,3.76,3.76,2.4806826,1.8762895,4.7266135,-0.0871349
3.77,3.77,3.77,3.77,2.5416043,1.8696934,4.7494774,-0.1036106
3.78,3.78,3.78,3.78,2.4408028,1.8564386,4.673353,-0.1059172
3.79,3.79,3.79,3.79,2.513364,1.8802869,4.768125,-0.10342179
3.8,3.8,3.8,3.8,2.4937696,1.8469385,4.6827865,-0.08324347
3.81,3.81,3.81,3.81,2.5103254,1.8773569,4.71379,-0.08515421
3.82,3.82,3.82,3.82,2.611813,1.8455439,4.670006,-0.10689504
3.83,3.83,3.83,3.83,2.545369,1.8842536,4.7063518,-0.09689001
3.84,3.84,3.84,3.84,2.6283119,1.8712106,4.780898,-0.09043483
3.85,3.85,3.85,3.85,2.6309612,1.8863866,4.7722173,-0.08846296
3.86,3.86,3.86,3.86,2.6101804,1.8675271,4.735647,-0.10001606
3.87,3.87,3.87,3.87,2.598641,1.8942076,4.7294154,-0.07112323
3.88,3.88,3.88,3.88,2.6207578,1.8910884,4.7270865,-0.09641909
3.89,3.89,3.89,3.89,2.5411913,1.8495278,4.6585584,-0.08678707
3.9,3.9,3.9,3.9,2.5430267,1.8457237,4.739316,-0.09777983
3.91,3.91,3.91,3.91,2.5209966,1.8373998,4.6732407,-0.07657722
3.92,3.92,3.92,3.92,2.4987547,1.8995454,4.8194942,-0.06954305
3.93,3.93,3.93,3.93,2.4717517,1.8217479,4.7300267,-0.06732155
3.94,3.94,3.94,3.94,2.4183967,1.8292949,4.7205,-0.07087427
3.95,3.95,3.95,3.95,2.4092462,1.8182181,4.729407,-0.05687167
3.96,3.96,3.96,3.96,2.4121292,1.8097324,4.6791005,-0.05454304
3.97,3.97,3.97,3.97,2.3738263,1.7918336,4.6627374,-0.06327438
3.98,3.98,3.98,3.98,2.436794,1.8251932,4.7072597,-0.05493948
3.99,3.99,3.99,3.99,2.4529803,1.8511981,4.7659006,-0.05303248
4.0,4.0,4.0,4.0,2.395727,1.8507758,4.746307,-0.06211356
4.01,4.01,4.01,4.01,2.4860933,1.8430095,4.777113,-0.06823675
4.02,4.02,4.02,4.02,2.4420035,1.8297855,4.6547217,-0.07683006
4.03,4.03,4.03,4.03,2.513768,1.8687773,4.846885,-0.08365639
4.04,4.04,4.04,4.04,2.4984205,1.8645363,4.7420025,-0.07059667
4.05,4.05,4.05,4.05,2.488137,1.8285499,4.64046,-0.07485661
4.06,4.06,4.06,4.06,2.4981337,1.8749566,4.7465653,-0.0784896
4.07,4.07,4.07,4.07,2.484755,1.8576663,4.7004,-0.07458511
4.08,4.08,4.08,4.08,2.4376712,1.8518833,4.6078963,-0.08650202
4.09,4.09,4.09,4.09,2.4308856,1.8693014,4.673524,-0.0771816
4.1,4.1,4.1,4.1,2.4024768,1.8365604,4.652252,-0.07237333
4.11,4.11,4.11,4.11,2.3639717,1.866498,4.6243076,-0.08679453
4.12,4.12,4.12,4.12,2.3662295,1.8095999,4.5743093,-0.09144705
4.13,4.13,4.13,4.13,2.3862414,1.8370713,4.566718,-0.11329443
4.14,4.14,4.14,4.14,2.4438412,1.8895291,4.669827,-0.09249852
4.15,4.15,4.15,4.15,2.353697,1.8541626,4.6156898,-0.10118489
4.16,4.16,4.16,4.16,2.3156228,1.8160824,4.5650854,-0.10658202
4.17,4.17,4.17,4.17,2.3821337,1.8304511,4.6135545,-0.1164737
4.18,4.18,4.18,4.18,2.3939564,1.9027255,4.7052402,-0.11650799
4.19,4.19,4.19,4.19,2.4106438,1.8785393,4.6105294,-0.13573186
4.2,4.2,4.2,4.2,2.383627,1.8745519,4.646902,-0.13133685
4.21,4.21,4.21,4.21,2.3924298,1.8552246,4.6153646,-0.12404875
4.22,4.22,4.22,4.22,2.422026,1.8585706,4.6140704,-0.13028552
4.23,4.23,4.23,4.23,2.4826155,1.8757097,4.735139,-0.11395812
4.24,4.24,4.24,4.24,2.5227013,1.8566526,4.667378,-0.10205082
4.25,4.25,4.25,4.25,2.6146092,1.8824208,4.6919084,-0.12958923
4.26,4.26,4.26,4.26,2.7069328,1.9384263,4.918601,-0.06358359
4.27,4.27,4.27,4.27,2.7236824,1.9421065,4.8087106,-0.10571238
4.28,4.28,4.28,4.28,2.7177153,1.895285,4.7561965,-0.11119515
4.29,4.29,4.29,4.29,2.7532485,1.9281433,4.875585,-0.08702667
4.3,4.3,4.3,4.3,2.7547965,1.914308,4.839187,-0.11180702
4.31,4.31,4.31,4.31,2.715098,1.91921,4.7952814,-0.11565895
4.32,4.32,4.32,4.32,2.8611617,1.9904914,5.0161314,-0.0855171
4.33,4.33,4.33,4.33,2.800719,1.9799695,5.02632,-0.08931288
4.34,4.34,4.34,4.34,2.8390448,1.9416316,5.00458,-0.09741995
4.35,4.35,4.35,4.35,2.8540044,1.9570844,4.9736176,-0.10136305
4.36,4.36,4.36,4.36,2.8529584,1.9715616,4.9913306,-0.10391395
4.37,4.37,4.37,4.37,2.8645263,1.9673771,4.9328985,-0.11311523
4.38,4.38,4.38,4.38,2.8390667,1.9889402,4.971795,-0.10056647
4.39,4.39,4.39,4.39,2.8450286,1.9832882,4.949561,-0.11169059
4.4,4.4,4.4,4.4,2.8363628,1.9651543,4.909315,-0.1023275
4.41,4.41,4.41,4.41,2.8766756,1.9780432,4.921742,-0.11709957
4.42,4.42,4.42,4.42,2.9151053,2.0020518,5.038563,-0.10966833
4.43,4.43,4.43,4.43,2.9262598,1.9761198,5.0238075,-0.11837072
4.44,4.44,4.44,4.44,2.8964891,1.976538,4.9520054,-0.09959121
4.45,4.45,4.45,4.45,2.8044074,1.9826277,5.0796337,-0.07655596
4.46,4.46,4.46,4.46,2.7692757,1.9510176,4.846009,-0.11650718
4.47,4.47,4.47,4.47,2.7543561,1.9133165,4.853936,-0.11000234
4.48,4.48,4.48,4.48,2.7680254,1.9798641,4.936221,-0.09875952
4.49,4.49,4.49,4.49,2.722932,1.9264598,4.879873,-0.10561603
4.5,4.5,4.5,4.5,2.6323032,1.886729,4.7935205,-0.09693749
4.51,4.51,4.51,4.51,2.539054,1.873528,4.728812,-0.08367651
4.52,4.52,4.52,4.52,2.4738026,1.9034011,4.72744,-0.09008402
4.53,4.53,4.53,4.53,2.3534243,1.8219126,4.575473,-0.10002208
4.54,4.54,4.54,4.54,2.3126483,1.7998623,4.520208,-0.10558967
4.55,4.55,4.55,4.55,2.2600546,1.7882663,4.4730916,-0.11010039
4.56,4.56,4.56,4.56,2.13601,1.7966292,4.4615383,-0.10180061
4.57,4.57,4.57,4.57,2.1114128,1.7641826,4.3729544,-0.11042207
4.58,4.58,4.58,4.58,2.0433147,1.7881896,4.437136,-0.1117324
4.59,4.59,4.59,4.59,1.8957863,1.7674239,4.2453666,-0.11878908
4.6,4.6,4.6,4.6,1.8232309,1.767594,4.2458825,-0.12021945
4.61,4.61,4.61,4.61,1.8050092,1.7867674,4.2686963,-0.1271389
4.62,4.62,4.62,4.62,1.7498175,1.768503,4.2602887,-0.12261585
4.63,4.63,4.63,4.63,1.7286695,1.7420132,4.1624293,-0.1194203
4.64,4.64,4.64,4.64,1.7701405,1.7663745,4.2020054,-0.12506047
4.65,4.65,4.65,4.65,1.7881622,1.7649695,4.230147,-0.13273634
4.66,4.66,4.66,4.66,1.8544197,1.7892033,4.2710705,-0.12194575
4.67,4.67,4.67,4.67,1.8263223,1.7858634,4.2876906,-0.12268683
4.68,4.68,4.68,4.68,1.9937769,1.8012106,4.4097023,-0.12640178
4.69,4.69,4.69,4.69,2.0733225,1.7850622,4.263169,-0.12310638
4.7,4.7,4.7,4.7,2.0823925,1.8049395,4.4309196,-0.11593277
4.71,4.71,4.71,4.71,2.1868064,1.8105345,4.4388833,-0.11635649
4.72,4.72,4.72,4.72,2.1818013,1.7872137,4.4600544,-0.10754824
4.73,4.73,4.73,4.73,2.272012,1.8196833,4.4542284,-0.13141516
4.74,4.74,4.74,4.74,2.3154688,1.8426291,4.569836,-0.10392372
4.75,4.75,4.75,4.75,2.322162,1.8331841,4.5595245,-0.10689128
4.76,4.76,4.76,4.76,2.3183944,1.8491446,4.5255027,-0.09175159
4.77,4.77,4.77,4.77,2.31879,1.8372803,4.5416503,-0.10751198
4.78,4.78,4.78,4.78,2.3866196,1.885195,4.6138926,-0.10539882
4.79,4.79,4.79,4.79,2.1957963,1.8184623,4.5374985,-0.09769956
4.8,4.8,4.8,4.8,2.2220826,1.8099159,4.468958,-0.09990799
4.81,4.81,4.81,4.81,2.2179432,1.8240588,4.5030026,-0.08916978
4.82,4.82,4.82,4.82,2.1106627,1.795562,4.4170423,-0.1017222
4.83,4.83,4.83,4.83,2.016976,1.7878275,4.4300222,-0.10253657
4.84,4.84,4.84,4.84,1.9179674,1.747873,4.2613215,-0.09602773
4.85,4.85,4.85,4.85,1.7977054,1.7394764,4.2540655,-0.09449832
4.86,4.86,4.86,4.86,1.8011577,1.7172817,4.224661,-0.10111301
4.87,4.87,4.87,4.87,1.8577029,1.7351824,4.3032055,-0.09054381
4.88,4.88,4.88,4.88,1.9475439,1.7665635,4.393525,-0.09026965
4.89,4.89,4.89,4.89,1.9832122,1.7979164,4.431412,-0.06862269
4.9,4.9,4.9,4.9,1.988935,1.7928796,4.4349036,-0.08327226
4.91,4.91,4.91,4.91,1.9155748,1.7715725,4.4019876,-0.08756423
4.92,4.92,4.92,4.92,1.839419,1.7416974,4.272258,-0.09255687
4.93,4.93,4.93,4.93,1.792654,1.7415566,4.2294536,-0.09057518
4.94,4.94,4.94,4.94,1.8710202,1.7482835,4.2684693,-0.10382372
4.95,4.95,4.95,4.95,2.0388606,1.7832276,4.397188,-0.10089255
4.96,4.96,4.96,4.96,2.054708,1.7905504,4.4940896,-0.08585997
4.97,4.97,4.97,4.97,2.0487828,1.7839648,4.442058,-0.09715463
4.98,4.98,4.98,4.98,2.0551682,1.8167484,4.5493717,-0.08807488
4.99,4.99,4.99,4.99,2.0344274,1.76983,4.4416776,-0.09620441
5.0,5.0,5.0,5.0,2.0221531,1.7882663,4.4429617,-0.09499089
5.01,5.01,5.01,5.01,1.999675,1.8000623,4.4630423,-0.10213233
5.02,5.02,5.02,5.02,2.0850391,1.7881739,4.462032,-0.09589497
5.03,5.03,5.03,5.03,2.117765,1.7820567,4.502282,-0.09228424
5.04,5.04,5.04,5.04,2.141954,1.7985674,4.561161,-0.08970092
5.05,5.05,5.05,5.05,2.0995524,1.7710518,4.485618,-0.09907213
5.06,5.06,5.06,5.06,2.0930972,1.7778798,4.473,-0.0928811
5.07,5.07,5.07,5.07,1.9893688,1.7710485,4.4625225,-0.09848017
5.08,5.08,5.08,5.08,1.9450496,1.7760283,4.4488873,-0.09546573
5.09,5.09,5.09,5.09,1.9312484,1.7926245,4.468798,-0.08935267
5.1,5.1,5.1,5.1,1.9054215,1.7696984,4.4194794,-0.08633623
5.11,5.11,5.11,5.11,1.798377,1.7620584,4.3725605,-0.09050707
5.12,5.12,5.12,5.12,1.6924417,1.7196853,4.198247,-0.0978795
5.13,5.13,5.13,5.13,1.6804754,1.739084,4.2735066,-0.0953571
5.14,5.14,5.14,5.14,1.6821004,1.724889,4.2041936,-0.10539533
5.15,5.15,5.15,5.15,1.676713,1.7222848,4.1338234,-0.10693799
5.16,5.16,5.16,5.16,1.6606935,1.7564435,4.2314973,-0.10306498
5.17,5.17,5.17,5.17,1.6786865,1.7336696,4.2201195,-0.09990371
5.18,5.18,5.18,5.18,1.7060014,1.7392565,4.2584887,-0.09965248
5.19,5.19,5.19,5.19,1.7773572,1.7662094,4.348044,-0.08891429
5.2,5.2,5.2,5.2,1.8126945,1.7286055,4.2938375,-0.0978964
5.21,5.21,5.21,5.21,1.8967707,1.7589352,4.3576064,-0.08184298
5.22,5.22,5.22,5.22,1.8923284,1.7579606,4.3771257,-0.08504735
5.23,5.23,5.23,5.23,1.8926982,1.7592994,4.3216414,-0.09206471
5.24,5.24,5.24,5.24,1.8500692,1.753813,4.3623943,-0.09150295
5.25,5.25,5.25,5.25,1.7883949,1.7262979,4.249013,-0.09367103
5.26,5.26,5.26,5.26,1.7726097,1.7370532,4.263684,-0.09667499
5.27,5.27,5.27,5.27,1.7346113,1.7185701,4.212673,-0.09991826
5.28,5.28,5.28,5.28,1.7052172,1.730361,4.212785,-0.08912655
5.29,5.29,5.29,5.29,1.7131263,1.7190554,4.217186,-0.09759146
5.3,5.3,5.3,5.3,1.7167629,1.730506,4.2978797,-0.09668729
5.31,5.31,5.31,5.31,1.7075487,1.7407047,4.2366843,-0.1018834
5.32,5.32,5.32,5.32,1.7802142,1.7355846,4.25526,-0.10505791
5.33,5.33,5.33,5.33,1.7667395,1.7358917,4.23577,-0.1072045
5.34,5.34,5.34,5.34,1.730329,1.7476711,4.309836,-0.09666423
5.35,5.35,5.35,5.35,1.7254277,1.7232438,4.2241273,-0.11249473
5.36,5.36,5.36,5.36,1.6526306,1.7304133,4.181588,-0.10518765
5.37,5.37,5.37,5.37,1.6842191,1.7303654,4.203024,-0.10956454
5.38,5.38,5.38,5.38,1.6722199,1.7169427,4.13321,-0.11374684
5.39,5.39,5.39,5.39,1.6027161,1.7098215,4.109306,-0.12274498
5.4,5.4,5.4,5.4,1.5557122,1.7100074,4.0180173,-0.13886121
5.41,5.41,5.41,5.41,1.4230963,1.7094308,4.020361,-0.13731806
5.42,5.42,5.42,5.42,1.4389619,1.7229944,4.0596867,-0.1468624
5.43,5.43,5.43,5.43,1.4322999,1.7197781,4.0317826,-0.1415869
5.44,5.44,5.44,5.44,1.425971,1.7094461,4.0715747,-0.14310177
5.45,5.45,5.45,5.45,1.4860207,1.7675587,4.20779,-0.14257349
5.46,5.46,5.46,5.46,1.5647246,1.7523987,4.1703467,-0.15957521
5.47,5.47,5.47,5.47,1.6839309,1.75592,4.1614676,-0.17991559
5.48,5.48,5.48,5.48,1.7237034,1.7524496,4.149805,-0.16708256
5.49,5.49,5.49,5.49,1.7723399,1.7267641,4.083653,-0.16611746
5.5,5.5,5.5,5.5,1.8241364,1.7429007,4.132079,-0.15452519
5.51,5.51,5.51,5.51,1.8591597,1.7470156,4.180391,-0.15180585
5.52,5.52,5.52,5.52,1.9359734,1.7357128,4.225748,-0.14299169
5.53,5.53,5.53,5.53,1.9817338,1.7754653,4.3304167,-0.12238821
5.54,5.54,5.54,5.54,2.0441942,1.7928861,4.3876567,-0.11465865
5.55,5.55,5.55,5.55,1.9583535,1.781257,4.405188,-0.10856199
5.56,5.56,5.56,5.56,1.952345,1.7469633,4.353621,-0.11375923
5.57,5.57,5.57,5.57,1.9265751,1.7625825,4.3869624,-0.10386552
5.58,5.58,5.58,5.58,1.9047716,1.7685367,4.362806,-0.11027665
5.59,5.59,5.59,5.59,1.8870193,1.7746584,4.4316144,-0.10944165
5.6,5.6,5.6,5.6,1.9119054,1.7334496,4.339715,-0.11156708
5.61,5.61,5.61,5.61,1.9534287,1.7751118,4.472839,-0.10010963
5.62,5.62,5.62,5.62,1.8519202,1.7522258,4.308106,-0.11284806
5.63,5.63,5.63,5.63,1.9205642,1.7509801,4.3625145,-0.10896934
5.64,5.64,5.64,5.64,1.934862,1.7829394,4.3636274,-0.11733057
5.65,5.65,5.65,5.65,1.8850663,1.7465525,4.3548923,-0.12621719
5.66,5.66,5.66,5.66,1.895335,1.7492049,4.30485,-0.11332729
5.67,5.67,5.67,5.67,1.9603794,1.7824732,4.386405,-0.12366721
5.68,5.68,5.68,5.68,1.9214225,1.736319,4.2840996,-0.13858224
5.69,5.69,5.69,5.69,1.9030542,1.752137,4.3145776,-0.13982356
5.7,5.7,5.7,5.7,1.8551993,1.7614022,4.3409524,-0.12992911
5.71,5.71,5.71,5.71,1.9534035,1.753369,4.3238964,-0.13817811
5.72,5.72,5.72,5.72,2.0282397,1.7609257,4.344722,-0.13645183
5.73,5.73,5.73,5.73,1.9707346,1.7764676,4.3522964,-0.12232499
5.74,5.74,5.74,5.74,1.939859,1.8049998,4.417684,-0.11557932
5.75,5.75,5.75,5.75,2.0452082,1.7821677,4.4147997,-0.12621154
5.76,5.76,5.76,5.76,2.0013354,1.7898173,4.4530034,-0.11543312
5.77,5.77,5.77,5.77,1.9054941,1.7401938,4.284982,-0.11971859
5.78,5.78,5.78,5.78,1.9338201,1.7527033,4.406309,-0.09791327
5.79,5.79,5.79,5.79,1.8461363,1.7407144,4.346455,-0.09404176
5.8,5.8,5.8,5.8,1.6909591,1.7420101,4.2594914,-0.11753945
5.81,5.81,5.81,5.81,1.6901621,1.7529942,4.272868,-0.11991665
5.82,5.82,5.82,5.82,1.682987,1.7094536,4.1856728,-0.12050541
5.83,5.83,5.83,5.83,1.6253755,1.7542355,4.182018,-0.12234182
5.84,5.84,5.84,5.84,1.6122575,1.7482088,4.2032676,-0.13649017
5.85,5.85,5.85,5.85,1.6785135,1.7481822,4.1365047,-0.13812168
5.86,5.86,5.86,5.86,1.6839482,1.7420218,4.173025,-0.12243655
5.87,5.87,5.87,5.87,1.5912622,1.7204294,4.1356645,-0.13004352
5.88,5.88,5.88,5.88,1.6041956,1.7151741,4.053764,-0.14209405
5.89,5.89,5.89,5.89,1.485992,1.7349753,4.107093,-0.13552584
5.9,5.9,5.9,5.9,1.5387654,1.7334982,4.1920123,-0.13193038
5.91,5.91,5.91,5.91,1.6412257,1.7695184,4.237954,-0.14468649
5.92,5.92,5.92,5.92,1.5848473,1.7182394,4.1058493,-0.14799216
5.93,5.93,5.93,5.93,1.5799975,1.7624704,4.1509333,-0.155699
5.94,5.94,5.94,5.94,1.6033857,1.7551742,4.143585,-0.16051698
5.95,5.95,5.95,5.95,1.6494442,1.7409781,4.161944,-0.15859112
5.96,5.96,5.96,5.96,1.6167142,1.7246488,4.08347,-0.14247352
5.97,5.97,5.97,5.97,1.6773171,1.7498488,4.216162,-0.13292187
5.98,5.98,5.98,5.98,1.620828,1.7263467,4.089731,-0.12679939
5.99,5.99,5.99,5.99,1.6057802,1.7511007,4.1951556,-0.12464863
6.0,6.0,6.0,6.0,1.5726454,1.7353721,4.122712,-0.11671255
6.01,6.01,6.01,6.01,1.5400698,1.733695,4.085659,-0.1165276
6.02,6.02,6.02,6.02,1.5147762,1.7412777,4.1391,-0.1142108
6.03,6.03,6.03,6.03,1.5962701,1.7265147,4.1528816,-0.11628684
6.04,6.04,6.04,6.04,1.5578611,1.7471707,4.1376314,-0.1191167
6.05,6.05,6.05,6.05,1.5344661,1.7285634,4.055347,-0.12039005
6.06,6.06,6.06,6.06,1.5524468,1.7502923,4.187806,-0.12029345
6.07,6.07,6.07,6.07,1.5422494,1.7524276,4.0570006,-0.12163438
6.08,6.08,6.08,6.08,1.4462805,1.7387894,4.0616083,-0.13267578
6.09,6.09,6.09,6.09,1.5388443,1.7364016,4.0634336,-0.1315217
6.1,6.1,6.1,6.1,1.594161,1.7752323,4.2210717,-0.13202965
6.11,6.11,6.11,6.11,1.6131223,1.7407979,4.1339273,-0.12651196
6.12,6.12,6.12,6.12,1.6166297,1.7861664,4.1994686,-0.11767039
6.13,6.13,6.13,6.13,1.6640906,1.7767909,4.2364035,-0.12644278
6.14,6.14,6.14,6.14,1.6992123,1.766181,4.2125587,-0.12422038
6.15,6.15,6.15,6.15,1.6839269,1.742414,4.149325,-0.1203189
6.16,6.16,6.16,6.16,1.6799947,1.7797986,4.3177714,-0.11597114
6.17,6.17,6.17,6.17,1.7503915,1.7612251,4.307387,-0.10980005
6.18,6.18,6.18,6.18,1.7735016,1.7740163,4.3569083,-0.11109033
6.19,6.19,6.19,6.19,1.815831,1.7827619,4.344989,-0.09770888
6.2,6.2,6.2,6.2,1.7836186,1.762969,4.270398,-0.11013591
6.21,6.21,6.21,6.21,1.8051729,1.7847303,4.3198004,-0.10773212
6.22,6.22,6.22,6.22,1.8137618,1.7787604,4.3262,-0.1072368
6.23,6.23,6.23,6.23,1.8077071,1.782596,4.3290586,-0.08678294
6.24,6.24,6.24,6.24,1.7533772,1.7496154,4.211397,-0.11671867
6.25,6.25,6.25,6.25,1.7531997,1.7848669,4.330002,-0.10806716
6.26,6.26,6.26,6.26,1.6538218,1.7244799,4.1044846,-0.1125233
6.27,6.27,6.27,6.27,1.660081,1.7485391,4.1524186,-0.1131944
6.28,6.28,6.28,6.28,1.6405885,1.7452747,4.162821,-0.11765341
6.29,6.29,6.29,6.29,1.7134258,1.7556258,4.2276454,-0.12183549
6.3,6.3,6.3,6.3,1.6899729,1.750808,4.176186,-0.12227568
6.31,6.31,6.31,6.31,1.6181133,1.7467431,4.120749,-0.11502946
6.32,6.32,6.32,6.32,1.6055675,1.7590786,4.1942916,-0.11820449
6.33,6.33,6.33,6.33,1.536259,1.7368937,4.082259,-0.12224962
6.34,6.34,6.34,6.34,1.5787616,1.7482233,4.186313,-0.12285157
6.35,6.35,6.35,6.35,1.534372,1.7106451,4.1259413,-0.12132434
6.36,6.36,6.36,6.36,1.5913614,1.7282076,4.084696,-0.12204523
6.37,6.37,6.37,6.37,1.6303052,1.7343835,4.175289,-0.12605464
6.38,6.38,6.38,6.38,1.6702589,1.7445561,4.214826,-0.11756469
6.39,6.39,6.39,6.39,1.7175643,1.7403312,4.2877464,-0.11342077
6.4,6.4,6.4,6.4,1.7799765,1.767757,4.2991004,-0.11174665
6.41,6.41,6.41,6.41,1.8312275,1.7815889,4.378243,-0.11678986
6.42,6.42,6.42,6.42,1.8001227,1.7621605,4.35287,-0.10837482
6.43,6.43,6.43,6.43,1.8637934,1.7873921,4.3784933,-0.10846324
6.44,6.44,6.44,6.44,1.8599572,1.8065189,4.4170904,-0.1022903
6.45,6.45,6.45,6.45,1.8545976,1.77475,4.343773,-0.11405998
6.46,6.46,6.46,6.46,1.9148116,1.8108528,4.433647,-0.11680713
6.47,6.47,6.47,6.47,1.9191142,1.7901214,4.3570614,-0.13283923
6.48,6.48,6.48,6.48,1.9387002,1.7795255,4.3853736,-0.1127066
6.49,6.49,6.49,6.49,1.9922603,1.7739428,4.4013376,-0.09509237
6.5,6.5,6.5,6.5,2.0361197,1.8257358,4.5278916,-0.08481347
6.51,6.51,6.51,6.51,2.0039423,1.7866961,4.4608803,-0.09896107
6.52,6.52,6.52,6.52,2.0235703,1.7953786,4.426181,-0.10111908
6.53,6.53,6.53,6.53,2.045245,1.8267602,4.5238423,-0.09275111
6.54,6.54,6.54,6.54,2.0099506,1.7707655,4.4526267,-0.08852167
6.55,6.55,6.55,6.55,2.0345135,1.7937005,4.5320873,-0.08362871
6.56,6.56,6.56,6.56,2.0181909,1.760658,4.4485135,-0.09028497
6.57,6.57,6.57,6.57,1.9983296,1.8352125,4.5146766,-0.08868025
6.58,6.58,6.58,6.58,1.9518212,1.7643118,4.36814,-0.095606
6.59,6.59,6.59,6.59,1.9616809,1.7609725,4.364555,-0.1102915
6.6,6.6,6.6,6.6,2.0113714,1.8005475,4.4819245,-0.09345057
6.61,6.61,6.61,6.61,1.9946119,1.7869177,4.3923507,-0.11296341
6.62,6.62,6.62,6.62,2.0466344,1.7798399,4.367923,-0.10393171
6.63,6.63,6.63,6.63,2.0255322,1.7814338,4.439557,-0.0918837
6.64,6.64,6.64,6.64,2.0542152,1.8217766,4.4319544,-0.09863789
6.65,6.65,6.65,6.65,1.9449059,1.7360587,4.3263006,-0.09756909
6.66,6.66,6.66,6.66,1.9977906,1.7628819,4.3375177,-0.10941561
6.67,6.67,6.67,6.67,2.0437248,1.7925117,4.4408464,-0.11287195
6.68,6.68,6.68,6.68,2.0389116,1.8107975,4.5050764,-0.11055501
6.69,6.69,6.69,6.69,2.0755386,1.7934272,4.442856,-0.12286907
6.7,6.7,6.7,6.7,2.0420864,1.7905693,4.4884496,-0.10900504
6.71,6.71,6.71,6.71,2.0553715,1.8021165,4.473447,-0.10985379
6.72,6.72,6.72,6.72,2.0285714,1.7810832,4.4423656,-0.09690122
6.73,6.73,6.73,6.73,2.082094,1.8159382,4.529216,-0.09733681
6.74,6.74,6.74,6.74,2.0920377,1.7978332,4.454561,-0.09272122
6.75,6.75,6.75,6.75,2.1305234,1.8397809,4.53288,-0.09803421
6.76,6.76,6.76,6.76,2.1187088,1.8376503,4.5247483,-0.10178502
6.77,6.77,6.77,6.77,2.1528232,1.8073912,4.482408,-0.11092092
6.78,6.78,6.78,6.78,2.1533024,1.8174559,4.4317513,-0.1087802
6.79,6.79,6.79,6.79,2.165297,1.7776737,4.414678,-0.10564768
6.8,6.8,6.8,6.8,2.2276387,1.7970152,4.4816127,-0.1028168
6.81,6.81,6.81,6.81,2.2762876,1.8249071,4.55735,-0.10227443
6.82,6.82,6.82,6.82,2.3878746,1.8234302,4.587942,-0.08168434
6.83,6.83,6.83,6.83,2.3752794,1.8255023,4.571936,-0.12292486
6.84,6.84,6.84,6.84,2.4527068,1.9087846,4.7547617,-0.10126014
6.85,6.85,6.85,6.85,2.4786205,1.9219439,4.731152,-0.10407639
6.86,6.86,6.86,6.86,2.4309878,1.8656819,4.678774,-0.1069381
6.87,6.87,6.87,6.87,2.37795,1.8594704,4.6473837,-0.09837113
6.88,6.88,6.88,6.88,2.31945,1.8526552,4.6633234,-0.10396531
6.89,6.89,6.89,6.89,2.2459664,1.8656645,4.593545,-0.09785385
6.9,6.9,6.9,6.9,2.2998908,1.8415768,4.493442,-0.10720799
6.91,6.91,6.91,6.91,2.3247168,1.8978609,4.618502,-0.0914951
6.92,6.92,6.92,6.92,2.348902,1.909822,4.6567254,-0.11502585
6.93,6.93,6.93,6.93,2.33817,1.8189899,4.5658865,-0.10454951
6.94,6.94,6.94,6.94,2.395222,1.8901904,4.641875,-0.10082562
6.95,6.95,6.95,6.95,2.3959608,1.8758446,4.656507,-0.10031024
6.96,6.96,6.96,6.96,2.3643315,1.8347479,4.626419,-0.0941931
6.97,6.97,6.97,6.97,2.342044,1.8621907,4.540986,-0.10403249
6.98,6.98,6.98,6.98,2.3441947,1.8593495,4.6584167,-0.08529893
6.99,6.99,6.99,6.99,2.3174722,1.870307,4.6076756,-0.09597079
7.0,7.0,7.0,7.0,2.2652414,1.8314266,4.527262,-0.09406973
7.01,7.01,7.01,7.01,2.275766,1.8513509,4.6426473,-0.07798627
7.02,7.02,7.02,7.02,2.2213538,1.7962625,4.451708,-0.10337872
7.03,7.03,7.03,7.03,2.2979639,1.8175192,4.5463,-0.08590235
7.04,7.04,7.04,7.04,2.3851576,1.8605145,4.636101,-0.0788934
7.05,7.05,7.05,7.05,2.4481258,1.8439682,4.6250663,-0.08891958
7.06,7.06,7.06,7.06,2.501874,1.8649951,4.6619973,-0.10437912
7.07,7.07,7.07,7.07,2.5121882,1.8617316,4.727409,-0.08761226
7.08,7.08,7.08,7.08,2.4852278,1.8680707,4.6527495,-0.09644569
7.09,7.09,7.09,7.09,2.4827547,1.8619927,4.7548046,-0.09690958
7.1,7.1,7.1,7.1,2.5064082,1.8746376,4.7086105,-0.09811479
7.11,7.11,7.11,7.11,2.5193076,1.8579974,4.6178813,-0.08937789
7.12,7.12,7.12,7.12,2.6227107,1.8681574,4.690447,-0.08145313
7.13,7.13,7.13,7.13,2.5939894,1.8666193,4.6931577,-0.08248643
7.14,7.14,7.14,7.14,2.5461836,1.8398945,4.6775494,-0.10633563
7.15,7.15,7.15,7.15,2.6161113,1.9066002,4.7712235,-0.10176938
7.16,7.16,7.16,7.16,2.6186452,1.8844264,4.7242985,-0.10248
7.17,7.17,7.17,7.17,2.6593328,1.8939309,4.6925507,-0.11298634
7.18,7.18,7.18,7.18,2.6483722,1.9008495,4.760066,-0.11048738
7.19,7.19,7.19,7.19,2.6506329,1.9118527,4.814993,-0.09819926
7.2,7.2,7.2,7.2,2.584799,1.877224,4.642412,-0.11664827
7.21,7.21,7.21,7.21,2.5798101,1.8661541,4.6593285,-0.10610889
7.22,7.22,7.22,7.22,2.5750256,1.8980411,4.7202125,-0.10581243
7.23,7.23,7.23,7.23,2.5975907,1.9099439,4.651557,-0.12137036
7.24,7.24,7.24,7.24,2.6446922,1.9215376,4.7649436,-0.09963168
7.25,7.25,7.25,7.25,2.6061924,1.8960693,4.7663546,-0.0799645
7.26,7.26,7.26,7.26,2.5594172,1.9007629,4.6668916,-0.11381901
7.27,7.27,7.27,7.27,2.5499346,1.8628746,4.643599,-0.10600618
7.28,7.28,7.28,7.28,2.5624723,1.8619952,4.665719,-0.10994937
7.29,7.29,7.29,7.29,2.550866,1.9073161,4.731801,-0.11068071
7.3,7.3,7.3,7.3,2.5238855,1.8887109,4.6728477,-0.09643798
7.31,7.31,7.31,7.31,2.51085,1.8653315,4.6597605,-0.11983691
7.32,7.32,7.32,7.32,2.446711,1.859803,4.593921,-0.12062719
7.33,7.33,7.33,7.33,2.4582617,1.8706111,4.611517,-0.10220643
7.34,7.34,7.34,7.34,2.4446204,1.873325,4.5817227,-0.11323367
7.35,7.35,7.35,7.35,2.387225,1.81983,4.490695,-0.11900368
7.36,7.36,7.36,7.36,2.4662654,1.868981,4.6310663,-0.09921038
7.37,7.37,7.37,7.37,2.4495463,1.8475349,4.529492,-0.11363187
7.38,7.38,7.38,7.38,2.4080641,1.8435583,4.50686,-0.11535339
7.39,7.39,7.39,7.39,2.451808,1.8279437,4.5348167,-0.09746055
7.4,7.4,7.4,7.4,2.4755206,1.8588611,4.6412044,-0.11423537
7.41,7.41,7.41,7.41,2.4296253,1.8525962,4.593292,-0.11000023
7.42,7.42,7.42,7.42,2.433902,1.8590975,4.607267,-0.11010698
7.43,7.43,7.43,7.43,2.4553764,1.909775,4.695855,-0.10315716
7.44,7.44,7.44,7.44,2.4660926,1.8326242,4.545889,-0.11043143
7.45,7.45,7.45,7.45,2.4839292,1.8789337,4.60057,-0.12696631
7.46,7.46,7.46,7.46,2.51508,1.8673577,4.5827,-0.12375649
7.47,7.47,7.47,7.47,2.6349177,1.8988928,4.742877,-0.12019204
7.48,7.48,7.48,7.48,2.7054627,1.9207195,4.749414,-0.12084351
7.49,7.49,7.49,7.49,2.7115636,1.903194,4.7282205,-0.12405112
7.5,7.5,7.5,7.5,2.8131673,1.9348001,4.8144298,-0.12072015
7.51,7.51,7.51,7.51,2.9276178,1.9960668,4.968112,-0.1415513
7.52,7.52,7.52,7.52,2.9026926,1.9905694,4.907252,-0.1345187
7.53,7.53,7.53,7.53,2.8651354,1.9503752,4.8091283,-0.12875737
7.54,7.54,7.54,7.54,2.8334324,1.9749078,4.85436,-0.12801293
7.55,7.55,7.55,7.55,2.8215249,1.9757046,4.9065065,-0.12858702
7.56,7.56,7.56,7.56,2.86302,2.0036623,5.016234,-0.14450699
7.57,7.57,7.57,7.57,2.8809643,1.9831656,4.9505053,-0.13502139
7.58,7.58,7.58,7.58,2.8684947,1.9984877,4.9174733,-0.13329469
7.59,7.59,7.59,7.59,2.8293371,1.9530126,4.8370056,-0.14475183
7.6,7.6,7.6,7.6,2.8770475,1.9998133,5.009578,-0.12301774
7.61,7.61,7.61,7.61,2.92356,2.0228598,5.0091023,-0.13345324
7.62,7.62,7.62,7.62,2.888236,1.9632518,4.8923783,-0.1231369
7.63,7.63,7.63,7.63,2.8947978,2.0174048,4.962286,-0.12844446
7.64,7.64,7.64,7.64,2.937614,1.9932307,4.9627023,-0.13402537
7.65,7.65,7.65,7.65,2.9785588,2.0287862,5.0394235,-0.15095958
7.66,7.66,7.66,7.66,2.962791,2.0200505,5.0415583,-0.12037314
7.67,7.67,7.67,7.67,3.0012465,2.0272098,4.9576,-0.12644884
7.68,7.68,7.68,7.68,3.0590394,2.0219722,4.98777,-0.12975936
7.69,7.69,7.69,7.69,3.069106,2.0325255,5.0853477,-0.14071175
7.7,7.7,7.7,7.7,3.1411183,2.074644,5.059289,-0.14341299
7.71,7.71,7.71,7.71,3.0097675,2.0049067,4.920584,-0.13630497
7.72,7.72,7.72,7.72,2.946228,1.9737165,4.8980126,-0.11976854
7.73,7.73,7.73,7.73,3.0113728,2.0166926,4.9623637,-0.11178792
7.74,7.74,7.74,7.74,2.9887242,1.9995363,5.0169005,-0.11964525
7.75,7.75,7.75,7.75,2.9654894,1.9964508,4.9136534,-0.1278158
7.76,7.76,7.76,7.76,2.970176,1.9950106,4.929749,-0.12530607
7.77,7.77,7.77,7.77,2.9128938,1.9740992,4.8987994,-0.1107401
7.78,7.78,7.78,7.78,2.8901315,1.9765781,4.821234,-0.11170395
7.79,7.79,7.79,7.79,2.9409359,1.9746691,4.921816,-0.10866194
7.8,7.8,7.8,7.8,2.9455895,1.9771265,4.936894,-0.11557515
7.81,7.81,7.81,7.81,2.9130251,1.9927081,4.937219,-0.12087128
7.82,7.82,7.82,7.82,2.9142628,1.9739854,4.9011135,-0.12637196
7.83,7.83,7.83,7.83,2.9412827,1.9844619,4.955485,-0.13077673
7.84,7.84,7.84,7.84,2.9284737,1.9540838,4.843591,-0.13968252
7.85,7.85,7.85,7.85,2.928973,2.0322804,5.0661354,-0.11951109
7.86,7.86,7.86,7.86,3.0095468,1.9783361,4.834078,-0.15475477
7.87,7.87,7.87,7.87,3.107888,2.0396194,4.97398,-0.17456275
7.88,7.88,7.88,7.88,3.0779717,1.9938288,4.8580403,-0.17501326
7.89,7.89,7.89,7.89,3.1840153,2.1067317,5.069075,-0.17775543
7.9,7.9,7.9,7.9,3.023752,2.0271938,4.8710127,-0.18867767
7.91,7.91,7.91,7.91,3.0644703,2.088552,4.8967013,-0.19660993
7.92,7.92,7.92,7.92,2.9710557,2.0227456,4.7506423,-0.18171726
7.93,7.93,7.93,7.93,2.9899461,2.0108745,4.7491994,-0.18021941
7.94,7.94,7.94,7.94,2.7960017,1.9635614,4.7040906,-0.19098343
7.95,7.95,7.95,7.95,2.90231,2.0331461,4.78105,-0.18253441
7.96,7.96,7.96,7.96,2.9918885,2.01477,4.7126646,-0.19480714
7.97,7.97,7.97,7.97,2.9709997,2.045164,4.8378735,-0.15364896
7.98,7.98,7.98,7.98,3.0405586,2.0396888,4.8654585,-0.188672
7.99,7.99,7.99,7.99,3.016547,2.0693326,4.8065434,-0.1942144
8.0,8.0,8.0,8.0,3.016036,2.0178044,4.8530073,-0.18235996
8.01,8.01,8.01,8.01,2.9738352,2.021695,4.861531,-0.16254139
8.02,8.02,8.02,8.02,2.9449017,1.988657,4.727206,-0.19132583
8.03,8.03,8.03,8.03,2.927232,2.036191,4.8837905,-0.17231295
8.04,8.04,8.04,8.04,2.801183,1.958968,4.666929,-0.2077166
8.05,8.05,8.05,8.05,2.6517215,1.9363958,4.6911554,-0.16784175
8.06,8.06,8.06,8.06,2.609675,1.9561032,4.6873593,-0.15970695
8.07,8.07,8.07,8.07,2.5078342,1.8888834,4.5765314,-0.15326895
8.08,8.08,8.08,8.08,2.3749375,1.8671829,4.616402,-0.14607307
8.09,8.09,8.09,8.09,2.2504814,1.8603626,4.515864,-0.13682877
8.1,8.1,8.1,8.1,2.2518735,1.834078,4.460037,-0.14464253
8.11,8.11,8.11,8.11,2.2124994,1.8034616,4.4130163,-0.15489012
8.12,8.12,8.12,8.12,2.1767821,1.8104213,4.397955,-0.13016203
8.13,8.13,8.13,8.13,2.1365166,1.7913407,4.4313827,-0.11825204
8.14,8.14,8.14,8.14,2.0997884,1.7555867,4.330593,-0.14294876
8.15,8.15,8.15,8.15,2.057498,1.7920911,4.3438325,-0.12511568
8.16,8.16,8.16,8.16,1.953109,1.7468103,4.2019806,-0.15114307
8.17,8.17,8.17,8.17,1.9376636,1.7515393,4.1978955,-0.14358819
8.18,8.18,8.18,8.18,1.8253305,1.7309442,4.202491,-0.12174422
8.19,8.19,8.19,8.19,1.787179,1.7451218,4.219025,-0.13162756
8.2,8.2,8.2,8.2,1.7649844,1.7500753,4.2352076,-0.13085234
8.21,8.21,8.21,8.21,1.8346437,1.7765034,4.249243,-0.13722602
8.22,8.22,8.22,8.22,1.8344412,1.7496544,4.182047,-0.12013993
8.23,8.23,8.23,8.23,1.7578784,1.7722937,4.239796,-0.13293633
8.24,8.24,8.24,8.24,1.8146207,1.7706026,4.197815,-0.15269682
8.25,8.25,8.25,8.25,1.7616229,1.7603519,4.1792297,-0.14945002
8.26,8.26,8.26,8.26,1.8187464,1.7816,4.2329707,-0.1255418
8.27,8.27,8.27,8.27,1.8587132,1.7971721,4.2724557,-0.13943763
8.28,8.28,8.28,8.28,1.8821737,1.8050644,4.276392,-0.13424249
8.29,8.29,8.29,8.29,1.8851584,1.7951521,4.312139,-0.13117091
8.3,8.3,8.3,8.3,1.8999523,1.8002748,4.397563,-0.13486546
8.31,8.31,8.31,8.31,1.9455484,1.808981,4.3810053,-0.15730879
8.32,8.32,8.32,8.32,1.9849155,1.7934662,4.3060904,-0.16701972
8.33,8.33,8.33,8.33,2.0724714,1.8079685,4.4351344,-0.14934364
8.34,8.34,8.34,8.34,2.157076,1.8462127,4.5139203,-0.13941951
8.35,8.35,8.35,8.35,2.1443052,1.8315163,4.433871,-0.14969407
8.36,8.36,8.36,8.36,2.2648907,1.9133615,4.609531,-0.14409763
8.37,8.37,8.37,8.37,2.3404715,1.8540487,4.591866,-0.1348291
8.38,8.38,8.38,8.38,2.3216345,1.8699043,4.6366076,-0.12788871
8.39,8.39,8.39,8.39,2.3821263,1.8834431,4.672603,-0.11012911
8.4,8.4,8.4,8.4,2.3124726,1.8798388,4.6753197,-0.10452671
8.41,8.41,8.41,8.41,2.4189296,1.8594797,4.68324,-0.08732945
8.42,8.42,8.42,8.42,2.4146485,1.8269916,4.658277,-0.08911536
8.43,8.43,8.43,8.43,2.4325826,1.8376347,4.7872443,-0.06860921
8.44,8.44,8.44,8.44,2.4085422,1.8646314,4.8036275,-0.07030139
8.45,8.45,8.45,8.45,2.4128313,1.8388728,4.7820573,-0.07141884
8.46,8.46,8.46,8.46,2.4541183,1.8859814,4.8416486,-0.06586142
8.47,8.47,8.47,8.47,2.4695606,1.8359975,4.7945437,-0.05983468
8.48,8.48,8.48,8.48,2.5123887,1.8916765,4.924158,-0.06799182
8.49,8.49,8.49,8.49,2.535681,1.8470831,4.798361,-0.06654402
8.5,8.5,8.5,8.5,2.5313048,1.8733563,4.8902783,-0.05490044
8.51,8.51,8.51,8.51,2.4938233,1.8526003,4.8042035,-0.05898917
8.52,8.52,8.52,8.52,2.4662461,1.8335496,4.839121,-0.0557633
8.53,8.53,8.53,8.53,2.4797378,1.8286068,4.7615137,-0.06153169
8.54,8.54,8.54,8.54,2.518149,1.879176,4.8995686,-0.04517243
8.55,8.55,8.55,8.55,2.558583,1.8592473,4.9400744,-0.0212077
8.56,8.56,8.56,8.56,2.5989275,1.8498634,4.8045893,-0.05682395
8.57,8.57,8.57,8.57,2.6887753,1.9078476,4.9565234,-0.06395071
8.58,8.58,8.58,8.58,2.785508,1.9207076,5.053774,-0.06639118
8.59,8.59,8.59,8.59,3.0401177,1.9907396,5.177675,-0.07274481
8.6,8.6,8.6,8.6,3.174305,2.0499737,5.2369676,-0.1090556
8.61,8.61,8.61,8.61,3.203637,2.049053,5.2474837,-0.1008018
8.62,8.62,8.62,8.62,3.2350485,2.0864503,5.209494,-0.1092068
8.63,8.63,8.63,8.63,3.2226336,2.0372176,5.1483946,-0.11080506
8.64,8.64,8.64,8.64,3.2798297,2.0428092,5.1734776,-0.11458605
8.65,8.65,8.65,8.65,3.2748141,2.0378582,5.1548257,-0.11771311
8.66,8.66,8.66,8.66,3.3195758,2.0873044,5.2717338,-0.10134283
8.67,8.67,8.67,8.67,3.330083,2.0712512,5.2658396,-0.10755147
8.68,8.68,8.68,8.68,3.2891095,2.0394933,5.19898,-0.10161236
8.69,8.69,8.69,8.69,3.1571696,2.0284905,5.1250625,-0.10136756
8.7,8.7,8.7,8.7,3.115551,2.0010223,5.1115184,-0.09307081
8.71,8.71,8.71,8.71,3.156068,2.0128336,5.0701156,-0.09372905
8.72,8.72,8.72,8.72,3.1699133,2.0216417,5.109631,-0.11827956
8.73,8.73,8.73,8.73,3.135423,2.0118692,5.0406327,-0.09198834
8.74,8.74,8.74,8.74,3.1500301,2.033608,5.0941577,-0.11813331
8.75,8.75,8.75,8.75,3.1563492,2.0130305,5.1204495,-0.11324393
8.76,8.76,8.76,8.76,3.169932,2.064894,5.237418,-0.10103043
8.77,8.77,8.77,8.77,3.041152,1.9859325,4.9745274,-0.1099158
8.78,8.78,8.78,8.78,3.113148,2.0479593,5.153472,-0.09016175
8.79,8.79,8.79,8.79,3.0383797,1.9734106,4.998401,-0.10228989
8.8,8.8,8.8,8.8,2.9557621,1.9902213,4.9722576,-0.10541053
8.81,8.81,8.81,8.81,2.8461578,1.9723731,4.929387,-0.11639264
8.82,8.82,8.82,8.82,2.8521116,1.9712074,4.9483194,-0.10575408
8.83,8.83,8.83,8.83,2.8881733,1.9467089,4.850381,-0.1122067
8.84,8.84,8.84,8.84,2.9831898,1.9848112,4.937453,-0.09207016
8.85,8.85,8.85,8.85,2.8720448,1.9564378,4.961531,-0.11386561
8.86,8.86,8.86,8.86,2.9150603,1.9811132,4.9356537,-0.10502434
8.87,8.87,8.87,8.87,2.93571,1.961378,4.8640065,-0.11539448
8.88,8.88,8.88,8.88,2.9838333,2.0156274,5.0388846,-0.10010669
8.89,8.89,8.89,8.89,3.0085104,1.9430134,4.8984313,-0.11380938
8.9,8.9,8.9,8.9,3.0221858,2.0227118,5.1228933,-0.09021988
8.91,8.91,8.91,8.91,2.9653268,1.9670012,4.9663224,-0.11498119
8.92,8.92,8.92,8.92,3.0304077,1.9942673,5.1788235,-0.09229189
8.93,8.93,8.93,8.93,2.9752789,1.9746225,4.9827127,-0.11023155
8.94,8.94,8.94,8.94,3.141148,2.019425,5.04551,-0.12953472
8.95,8.95,8.95,8.95,3.1694167,2.0432968,5.155415,-0.1300544
8.96,8.96,8.96,8.96,3.190857,2.0013688,5.036711,-0.12832971
8.97,8.97,8.97,8.97,3.2062583,2.0228717,5.1605206,-0.11700577
8.98,8.98,8.98,8.98,3.1755433,1.9651923,5.027567,-0.1223105
8.99,8.99,8.99,8.99,3.1407132,2.0229397,5.1845055,-0.09698153
9.0,9.0,9.0,9.0,3.255934,2.0409963,5.292102,-0.09321084
9.01,9.01,9.01,9.01,3.0866494,1.9867991,5.0734577,-0.09563713
9.02,9.02,9.02,9.02,3.0415168,1.9597417,4.9960175,-0.10884241
9.03,9.03,9.03,9.03,3.0239558,1.9907453,5.1349072,-0.08962897
9.04,9.04,9.04,9.04,2.9816542,1.9563851,4.98016,-0.08457927
9.05,9.05,9.05,9.05,2.952787,1.9670304,4.9589033,-0.09547173
9.06,9.06,9.06,9.06,2.936706,1.9493203,4.9972787,-0.09813195
9.07,9.07,9.07,9.07,2.9012208,1.95584,4.9703393,-0.10778113
9.08,9.08,9.08,9.08,2.8137481,1.9026774,4.851502,-0.09684327
9.09,9.09,9.09,9.09,2.85554,1.9196427,4.8855815,-0.06509039
9.1,9.1,9.1,9.1,2.8155606,1.936883,4.9659896,-0.08396215
9.11,9.11,9.11,9.11,2.8505442,1.9391379,4.9795346,-0.09492866
9.12,9.12,9.12,9.12,2.8516474,1.9094026,4.836854,-0.09528122
9.13,9.13,9.13,9.13,2.809843,1.9072688,4.869961,-0.09498408
9.14,9.14,9.14,9.14,2.8183444,1.9147573,4.817818,-0.08951277
9.15,9.15,9.15,9.15,2.7701306,1.9568067,4.866717,-0.09098274
9.16,9.16,9.16,9.16,2.7727354,1.9430704,4.9051933,-0.08907049
9.17,9.17,9.17,9.17,2.8320007,1.9513862,4.9337754,-0.08359971
9.18,9.18,9.18,9.18,2.8589947,1.9194077,4.8805056,-0.08030888
9.19,9.19,9.19,9.19,2.844817,1.9526314,4.9098015,-0.09765256
9.2,9.2,9.2,9.2,2.8883252,1.9509306,4.893524,-0.11401265
9.21,9.21,9.21,9.21,2.8457837,1.9302968,4.885868,-0.09735487
9.22,9.22,9.22,9.22,2.8789916,1.9332751,4.8720345,-0.10069661
9.23,9.23,9.23,9.23,2.8967106,1.9709674,4.874555,-0.11517069
9.24,9.24,9.24,9.24,2.9007697,1.9574827,4.94965,-0.11924511
9.25,9.25,9.25,9.25,2.9240866,1.9705961,4.991866,-0.09891807
9.26,9.26,9.26,9.26,2.8789663,1.9247212,4.917557,-0.09214543
9.27,9.27,9.27,9.27,2.8851469,1.9231327,4.8711114,-0.09551363
9.28,9.28,9.28,9.28,2.917644,1.9497552,4.9544973,-0.08732208
9.29,9.29,9.29,9.29,2.8910062,1.9334748,4.9229107,-0.08886516
9.3,9.3,9.3,9.3,2.877787,1.9530193,4.9063296,-0.09478372
9.31,9.31,9.31,9.31,2.924192,1.9749558,5.0426073,-0.06390802
9.32,9.32,9.32,9.32,2.8007514,1.9873437,4.9586625,-0.08643385
9.33,9.33,9.33,9.33,2.847855,1.9759536,5.0614667,-0.07330652
9.34,9.34,9.34,9.34,2.7378175,1.8896141,4.8361835,-0.10291682
9.35,9.35,9.35,9.35,2.739484,1.9389316,4.9852595,-0.08459434
9.36,9.36,9.36,9.36,2.786953,1.9003693,4.8834085,-0.0808814
9.37,9.37,9.37,9.37,2.7983694,1.9028293,4.896081,-0.07601038
9.38,9.38,9.38,9.38,2.7693787,1.9272714,4.8004804,-0.1002598
9.39,9.39,9.39,9.39,2.7438493,1.9434648,4.905879,-0.09272318
9.4,9.4,9.4,9.4,2.730724,1.9318607,4.9015326,-0.07883273
9.41,9.41,9.41,9.41,2.7344692,1.93701,4.827373,-0.09341085
9.42,9.42,9.42,9.42,2.7131243,1.920594,4.910863,-0.09565067
9.43,9.43,9.43,9.43,2.6883452,1.8543833,4.7095103,-0.09688106
9.44,9.44,9.44,9.44,2.7250965,1.9085547,4.870449,-0.0832591
9.45,9.45,9.45,9.45,2.6936016,1.930403,4.88807,-0.0803465
9.46,9.46,9.46,9.46,2.6855001,1.8996074,4.9316125,-0.08676033
9.47,9.47,9.47,9.47,2.6402102,1.8968897,4.861804,-0.09405567
9.48,9.48,9.48,9.48,2.695576,1.8720967,4.8570123,-0.07825946
9.49,9.49,9.49,9.49,2.6915214,1.8949007,4.8043175,-0.08561805
9.5,9.5,9.5,9.5,2.6477075,1.8387905,4.652553,-0.10661456
9.51,9.51,9.51,9.51,2.6283507,1.8791816,4.797637,-0.08666751
9.52,9.52,9.52,9.52,2.6584578,1.88177,4.7905884,-0.09147964
9.53,9.53,9.53,9.53,2.6579869,1.8920103,4.7943063,-0.0958739
9.54,9.54,9.54,9.54,2.7309809,1.8452958,4.8016195,-0.08873368
9.55,9.55,9.55,9.55,2.670574,1.859389,4.835301,-0.07761648
9.56,9.56,9.56,9.56,2.6873853,1.8897463,4.791993,-0.08735889
9.57,9.57,9.57,9.57,2.697489,1.8784915,4.7636275,-0.09306397
9.58,9.58,9.58,9.58,2.7149713,1.9100182,4.847229,-0.0816591
9.59,9.59,9.59,9.59,2.6900725,1.871251,4.7695622,-0.10052932
9.6,9.6,9.6,9.6,2.7356806,1.9309465,4.8866234,-0.098782
9.61,9.61,9.61,9.61,2.6785681,1.8940995,4.84072,-0.08441231
9.62,9.62,9.62,9.62,2.6669934,1.8954965,4.830188,-0.08187492
9.63,9.63,9.63,9.63,2.714911,1.9072398,4.8370523,-0.08921128
9.64,9.64,9.64,9.64,2.5944998,1.8501666,4.778026,-0.09010975
9.65,9.65,9.65,9.65,2.5765038,1.8464259,4.78809,-0.09383382
9.66,9.66,9.66,9.66,2.5655882,1.9093844,4.8526974,-0.07809781
9.67,9.67,9.67,9.67,2.5776322,1.911905,4.8879285,-0.08283441
9.68,9.68,9.68,9.68,2.5829744,1.8917943,4.809697,-0.09007747
9.69,9.69,9.69,9.69,2.4632363,1.8537499,4.7675834,-0.07401223
9.7,9.7,9.7,9.7,2.468928,1.8476444,4.7114186,-0.08685078
9.71,9.71,9.71,9.71,2.471433,1.8360546,4.753076,-0.06917798
9.72,9.72,9.72,9.72,2.32924,1.8165308,4.7011704,-0.06168174
9.73,9.73,9.73,9.73,2.1498685,1.771288,4.527558,-0.07439499
9.74,9.74,9.74,9.74,2.1222367,1.8031156,4.5945554,-0.06647136
9.75,9.75,9.75,9.75,2.1971707,1.8232456,4.6609735,-0.07680313
9.76,9.76,9.76,9.76,2.1511495,1.7814891,4.5809445,-0.07779343
9.77,9.77,9.77,9.77,2.1403542,1.8041384,4.6349273,-0.0751703
9.78,9.78,9.78,9.78,2.1106126,1.8090532,4.614432,-0.06503514
9.79,9.79,9.79,9.79,2.1496415,1.8306615,4.6790185,-0.06822772
9.8,9.8,9.8,9.8,2.1187603,1.8070426,4.6128716,-0.07798878
9.81,9.81,9.81,9.81,2.1523855,1.8369269,4.7013903,-0.07324112
9.82,9.82,9.82,9.82,2.0626907,1.8071498,4.6341653,-0.09546138
9.83,9.83,9.83,9.83,1.9854999,1.7793051,4.524117,-0.10159707
9.84,9.84,9.84,9.84,1.9910207,1.781685,4.5516653,-0.09054267
9.85,9.85,9.85,9.85,2.015191,1.7882322,4.5115814,-0.08593974
9.86,9.86,9.86,9.86,2.046467,1.8085456,4.499071,-0.10478245
9.87,9.87,9.87,9.87,2.0706444,1.8257245,4.5401053,-0.09726249
9.88,9.88,9.88,9.88,2.040582,1.8066437,4.5012,-0.111903
9.89,9.89,9.89,9.89,2.0202162,1.800629,4.433387,-0.1192561
9.9,9.9,9.9,9.9,2.1132267,1.8537574,4.592276,-0.11240669
9.91,9.91,9.91,9.91,2.1234345,1.8389297,4.5540867,-0.12816177
9.92,9.92,9.92,9.92,2.177785,1.8324267,4.5325513,-0.12651202
9.93,9.93,9.93,9.93,2.275532,1.8390546,4.591658,-0.1127577
9.94,9.94,9.94,9.94,2.295808,1.8415414,4.5785284,-0.1223098
9.95,9.95,9.95,9.95,2.3514752,1.8623176,4.623019,-0.13818057
9.96,9.96,9.96,9.96,2.4809337,1.9016529,4.715594,-0.13383317
9.97,9.97,9.97,9.97,2.6483731,1.891729,4.740068,-0.16416553
9.98,9.98,9.98,9.98,2.6973174,1.9165603,4.8691583,-0.13634485
9.99,9.99,9.99,9.99,2.7303534,1.9734334,4.9245915,-0.11401354
10.0,10.0,10.0,10.0,2.7565553,1.9830946,4.9406185,-0.12208724
10.01,10.01,10.01,10.01,2.8033938,1.9562794,4.816491,-0.12476178
10.02,10.02,10.02,10.02,2.8698041,1.9851351,5.0164804,-0.14485998
10.03,10.03,10.03,10.03,2.9120662,2.0123484,4.9093304,-0.15926318
10.04,10.04,10.04,10.04,2.9921498,1.9968405,5.0638247,-0.14513908
10.05,10.05,10.05,10.05,3.0171857,2.022026,5.1712484,-0.11820104
10.06,10.06,10.06,10.06,3.0595932,2.001678,5.043868,-0.14701203
10.07,10.07,10.07,10.07,3.0217102,2.0024295,5.082204,-0.13908547
10.08,10.08,10.08,10.08,3.1238475,1.9934967,5.149412,-0.11832651
10.09,10.09,10.09,10.09,3.0891633,2.0223305,5.1024117,-0.13251433
10.1,10.1,10.1,10.1,3.1618972,2.0216932,5.1215734,-0.13704291
10.11,10.11,10.11,10.11,3.132241,2.046461,5.2605844,-0.1234187
10.12,10.12,10.12,10.12,3.11041,2.0197105,5.106224,-0.1532122
10.13,10.13,10.13,10.13,3.04445,2.0359647,5.090031,-0.13049476
10.14,10.14,10.14,10.14,3.0192184,1.9969245,5.0687943,-0.1485496
10.15,10.15,10.15,10.15,2.9644845,1.9851217,5.025839,-0.13189337
10.16,10.16,10.16,10.16,2.8914242,1.9707053,5.0400095,-0.0907555
10.17,10.17,10.17,10.17,2.777517,1.9557098,5.012447,-0.12302275
10.18,10.18,10.18,10.18,2.6136076,1.9506267,4.9723606,-0.11435632
10.19,10.19,10.19,10.19,2.4391942,1.9096407,4.7850595,-0.10405957
10.2,10.2,10.2,10.2,2.2565825,1.8129978,4.5785246,-0.11265141
10.21,10.21,10.21,10.21,2.1207097,1.8225456,4.594758,-0.0903918
10.22,10.22,10.22,10.22,1.9855145,1.7601038,4.3911757,-0.0965782
10.23,10.23,10.23,10.23,1.916725,1.7431359,4.3559914,-0.11039452
10.24,10.24,10.24,10.24,1.841799,1.7526557,4.3275123,-0.10849334
10.25,10.25,10.25,10.25,1.803493,1.773975,4.3659034,-0.11488806
10.26,10.26,10.26,10.26,1.7009351,1.749578,4.2605033,-0.11058182
10.27,10.27,10.27,10.27,1.6229649,1.7220633,4.1352525,-0.11476335
10.28,10.28,10.28,10.28,1.6815717,1.7143707,4.168682,-0.10762931
10.29,10.29,10.29,10.29,1.7352074,1.7783206,4.3049335,-0.11116351
10.3,10.3,10.3,10.3,1.7691318,1.7618032,4.327313,-0.10255957
10.31,10.31,10.31,10.31,1.8182395,1.7794155,4.3945017,-0.1187283
10.32,10.32,10.32,10.32,1.8027678,1.7768884,4.393284,-0.11396673
10.33,10.33,10.33,10.33,1.8172466,1.743892,4.309951,-0.12124828
10.34,10.34,10.34,10.34,1.8890519,1.7562755,4.359746,-0.10754148
10.35,10.35,10.35,10.35,1.9723803,1.775192,4.415932,-0.11034735
10.36,10.36,10.36,10.36,1.9717427,1.7601091,4.368573,-0.12142421
10.37,10.37,10.37,10.37,1.9761343,1.7654017,4.380453,-0.11463121
10.38,10.38,10.38,10.38,2.1385572,1.8155465,4.5599284,-0.08911642
10.39,10.39,10.39,10.39,2.1591299,1.8209261,4.5848045,-0.08228128
10.4,10.4,10.4,10.4,2.186396,1.8156515,4.547619,-0.08821529
10.41,10.41,10.41,10.41,2.2468703,1.7944727,4.536832,-0.09105577
10.42,10.42,10.42,10.42,2.3321908,1.8579409,4.719477,-0.08756986
10.43,10.43,10.43,10.43,2.3529963,1.7907052,4.62209,-0.07579482
10.44,10.44,10.44,10.44,2.4072027,1.8399231,4.7231603,-0.08563553
10.45,10.45,10.45,10.45,2.4386034,1.8813449,4.746074,-0.09801105
10.46,10.46,10.46,10.46,2.43845,1.8329375,4.6604414,-0.09219681
10.47,10.47,10.47,10.47,2.4869537,1.8625897,4.7514386,-0.10288435
10.48,10.48,10.48,10.48,2.5269015,1.8805751,4.863911,-0.08503032
10.49,10.49,10.49,10.49,2.438403,1.8367032,4.693774,-0.08849061
10.5,10.5,10.5,10.5,2.4266398,1.8239778,4.6413393,-0.10653619
10.51,10.51,10.51,10.51,2.4174306,1.7984772,4.6164823,-0.10930351
10.52,10.52,10.52,10.52,2.3542705,1.8113511,4.6808233,-0.10854397
10.53,10.53,10.53,10.53,2.2684293,1.8354734,4.7086325,-0.09141953
10.54,10.54,10.54,10.54,2.295417,1.8240044,4.6158614,-0.08748931
10.55,10.55,10.55,10.55,2.2906964,1.8177379,4.6380215,-0.08510037
10.56,10.56,10.56,10.56,2.3134782,1.8098866,4.649776,-0.08372166
10.57,10.57,10.57,10.57,2.2550511,1.7802539,4.623986,-0.06498391
10.58,10.58,10.58,10.58,2.1437109,1.7772628,4.5513573,-0.05339694
10.59,10.59,10.59,10.59,1.9656668,1.7478658,4.433768,-0.06837635
10.6,10.6,10.6,10.6,1.8677589,1.70856,4.3131065,-0.08131512
10.61,10.61,10.61,10.61,1.8428379,1.7104037,4.402327,-0.07575461
10.62,10.62,10.62,10.62,1.8770581,1.7430091,4.44799,-0.07093344
10.63,10.63,10.63,10.63,1.9791845,1.772109,4.5128064,-0.07754654
10.64,10.64,10.64,10.64,2.010886,1.8065065,4.5962043,-0.08807547
10.65,10.65,10.65,10.65,2.0356019,1.7845389,4.5132356,-0.09298376
10.66,10.66,10.66,10.66,2.0230508,1.7988371,4.4286795,-0.0994018
10.67,10.67,10.67,10.67,1.9447635,1.8160368,4.5282288,-0.09864254
10.68,10.68,10.68,10.68,1.95366,1.7956699,4.427464,-0.10352776
10.69,10.69,10.69,10.69,1.9591892,1.7872945,4.4314055,-0.09738436
10.7,10.7,10.7,10.7,1.9323053,1.7834601,4.4678235,-0.09691054
10.71,10.71,10.71,10.71,1.9769524,1.8119451,4.467614,-0.10823737
10.72,10.72,10.72,10.72,2.001126,1.7839481,4.4349804,-0.09853476
10.73,10.73,10.73,10.73,1.9962546,1.7990326,4.4686303,-0.1065044
10.74,10.74,10.74,10.74,2.0181794,1.8414552,4.5618424,-0.10152859
10.75,10.75,10.75,10.75,2.031098,1.8286169,4.5354953,-0.11197201
10.76,10.76,10.76,10.76,2.0314395,1.7961489,4.46268,-0.10031945
10.77,10.77,10.77,10.77,2.0348063,1.8130571,4.5281844,-0.09912667
10.78,10.78,10.78,10.78,2.0405884,1.8034902,4.514192,-0.10331269
10.79,10.79,10.79,10.79,2.0636134,1.7981937,4.5208063,-0.0922842
10.8,10.8,10.8,10.8,2.0821111,1.8480877,4.6126184,-0.08514103
10.81,10.81,10.81,10.81,2.0764098,1.8266546,4.5504193,-0.09986787
10.82,10.82,10.82,10.82,2.1423802,1.8431823,4.6198606,-0.08357057
10.83,10.83,10.83,10.83,2.1740081,1.7979491,4.492613,-0.09006234
10.84,10.84,10.84,10.84,2.1526086,1.8125657,4.56143,-0.09168772
10.85,10.85,10.85,10.85,2.2410908,1.863919,4.6727357,-0.08519915
10.86,10.86,10.86,10.86,2.1274164,1.8035215,4.5106506,-0.10206524
10.87,10.87,10.87,10.87,2.115038,1.8452786,4.575755,-0.09506137
10.88,10.88,10.88,10.88,2.0826724,1.7738537,4.4486074,-0.101634
10.89,10.89,10.89,10.89,2.065404,1.779526,4.4440994,-0.09254242
10.9,10.9,10.9,10.9,2.1034336,1.820077,4.566916,-0.08370606
10.91,10.91,10.91,10.91,2.1250393,1.7958733,4.5591865,-0.08310169
10.92,10.92,10.92,10.92,2.170381,1.8127708,4.56276,-0.10404368
10.93,10.93,10.93,10.93,2.132421,1.8145989,4.509118,-0.09303624
10.94,10.94,10.94,10.94,2.2016263,1.8382835,4.64633,-0.08883375
10.95,10.95,10.95,10.95,2.2124615,1.8403254,4.636458,-0.07121749
10.96,10.96,10.96,10.96,2.190416,1.8019847,4.59589,-0.08548114
10.97,10.97,10.97,10.97,2.175384,1.8509352,4.6525974,-0.08262951
10.98,10.98,10.98,10.98,2.242618,1.8493493,4.7059946,-0.09636608
10.99,10.99,10.99,10.99,2.2386346,1.8677921,4.695549,-0.08445198
11.0,11.0,11.0,11.0,2.2231991,1.8291948,4.620271,-0.09249327
11.01,11.01,11.01,11.01,2.1883466,1.8217734,4.5969706,-0.07998213
11.02,11.02,11.02,11.02,2.2301705,1.8383143,4.645164,-0.07109597
11.03,11.03,11.03,11.03,2.1818538,1.8357679,4.6038175,-0.08972185
11.04,11.04,11.04,11.04,2.229985,1.8192351,4.6306696,-0.07510437
11.05,11.05,11.05,11.05,2.2316394,1.8201716,4.5738945,-0.08890469
11.06,11.06,11.06,11.06,2.2114124,1.8342389,4.6215434,-0.07723986
11.07,11.07,11.07,11.07,2.198544,1.7912788,4.5392127,-0.09122673
11.08,11.08,11.08,11.08,2.2402623,1.8148297,4.560854,-0.09303158
11.09,11.09,11.09,11.09,2.2332265,1.7931161,4.560548,-0.08107805
11.1,11.1,11.1,11.1,2.2321084,1.8334042,4.631923,-0.08400553
11.11,11.11,11.11,11.11,2.217867,1.8355283,4.6620765,-0.08009857
11.12,11.12,11.12,11.12,2.2441046,1.8147784,4.557849,-0.08356281
11.13,11.13,11.13,11.13,2.2317128,1.8078336,4.5447335,-0.09280031
11.14,11.14,11.14,11.14,2.268248,1.847663,4.6692333,-0.07314559
11.15,11.15,11.15,11.15,2.2384915,1.8321103,4.639435,-0.08097284
11.16,11.16,11.16,11.16,2.2235956,1.8021857,4.5469017,-0.0769626
11.17,11.17,11.17,11.17,2.2376711,1.8445716,4.6791224,-0.08409177
11.18,11.18,11.18,11.18,2.23731,1.8238075,4.6340466,-0.07369901
11.19,11.19,11.19,11.19,2.2363303,1.8397855,4.662627,-0.07966573
11.2,11.2,11.2,11.2,2.252709,1.8334212,4.661174,-0.07404037
11.21,11.21,11.21,11.21,2.270052,1.8328241,4.61838,-0.08636457
11.22,11.22,11.22,11.22,2.2423792,1.8469658,4.6482067,-0.09414177
11.23,11.23,11.23,11.23,2.2286637,1.8265785,4.6536083,-0.08518489
11.24,11.24,11.24,11.24,2.275125,1.8389404,4.63977,-0.07638223
11.25,11.25,11.25,11.25,2.2659705,1.820133,4.6087613,-0.09013169
11.26,11.26,11.26,11.26,2.3235314,1.8596197,4.710885,-0.08464958
11.27,11.27,11.27,11.27,2.2335117,1.8000693,4.616141,-0.08103428
11.28,11.28,11.28,11.28,2.239989,1.8363086,4.643711,-0.0912725
11.29,11.29,11.29,11.29,2.277076,1.8348126,4.6600423,-0.0832019
11.3,11.3,11.3,11.3,2.2282288,1.8003732,4.562092,-0.09316913


==> dataICX285cellar+5Gauss4BranchAll.csv <==
0.0,0.0,0.0,0.0,3.1390224,0.0,3.3376555,-1.1626563
0.01,0.01,0.01,0.01,3.1355252,0.0,3.3447945,-1.1530869
0.02,0.02,0.02,0.02,3.1310582,0.0,3.3410242,-1.2259091
0.03,0.03,0.03,0.03,3.1381955,0.0,3.3590379,-1.1772317
0.04,0.04,0.04,0.04,3.1098478,0.0,3.3388808,-1.1048558
0.05,0.05,0.05,0.05,3.1482644,0.0,3.361292,-1.1167128
0.06,0.06,0.06,0.06,3.1365066,0.0,3.3438253,-1.2174857
0.07,0.07,0.07,0.07,3.1329298,0.0,3.3373578,-1.1321661
0.08,0.08,0.08,0.08,3.1124263,0.0,3.3481047,-1.1727984
0.09,0.09,0.09,0.09,3.0987046,0.0,3.3311176,-1.1498834
0.1,0.1,0.1,0.1,3.142388,0.0,3.3348088,-1.1359072
0.11,0.11,0.11,0.11,3.1189725,0.0,3.3413653,-1.1644609
0.12,0.12,0.12,0.12,3.119634,0.0,3.341892,-1.21361
0.13,0.13,0.13,0.13,3.1540692,0.0,3.3399181,-1.0818784
0.14,0.14,0.14,0.14,3.0958998,0.0,3.3391445,-1.2273554
0.15,0.15,0.15,0.15,3.1108909,0.0,3.3333883,-1.1641836
0.16,0.16,0.16,0.16,3.1276414,0.0,3.3367133,-1.2098256
0.17,0.17,0.17,0.17,3.097126,0.0,3.3298254,-1.1652963
0.18,0.18,0.18,0.18,3.1099286,0.0,3.3275225,-1.1356502
0.19,0.19,0.19,0.19,3.129339,0.0,3.350566,-1.3240671
0.2,0.2,0.2,0.2,3.1188476,0.0,3.3304985,-1.1184146
0.21,0.21,0.21,0.21,3.1335783,0.0,3.34394,-1.1861385
0.22,0.22,0.22,0.22,3.1200557,0.0,3.3392625,-1.1587381
0.23,0.23,0.23,0.23,3.1009316,0.0,3.3423886,-1.2537473
0.24,0.24,0.24,0.24,3.0926533,0.0,3.3322442,-1.215338
0.25,0.25,0.25,0.25,3.1324706,0.0,3.33723,-1.2492987
0.26,0.26,0.26,0.26,3.121352,0.0,3.3379757,-1.1443769
0.27,0.27,0.27,0.27,3.1211762,0.0,3.3329835,-1.1785054
0.28,0.28,0.28,0.28,3.11525,0.0,3.3156307,-1.2122259
0.29,0.29,0.29,0.29,3.1042552,0.0,3.3246942,-1.162543
0.3,0.3,0.3,0.3,3.126332,0.0,3.3380647,-1.2954917
0.31,0.31,0.31,0.31,3.131071,0.0,3.3436007,-1.1760725
0.32,0.32,0.32,0.32,3.0986037,0.0,3.3417115,-1.2026333
0.33,0.33,0.33,0.33,3.0801477,0.0,3.3207304,-1.1422968
0.34,0.34,0.34,0.34,3.1007106,0.0,3.3354557,-1.2033811
0.35,0.35,0.35,0.35,3.1034546,0.0,3.344698,-1.1307087
0.36,0.36,0.36,0.36,3.0953732,0.0,3.3145006,-1.1254966
0.37,0.37,0.37,0.37,3.110418,0.0,3.3341491,-1.1988708
0.38,0.38,0.38,0.38,3.0850205,0.0,3.3208208,-1.2086827
0.39,0.39,0.39,0.39,3.101437,0.0,3.3394256,-1.0605297
0.4,0.4,0.4,0.4,3.1109173,0.0,3.3197715,-1.1306645
0.41,0.41,0.41,0.41,3.1242592,0.0,3.3287296,-1.2372386
0.42,0.42,0.42,0.42,3.095327,0.0,3.335293,-1.2619505
0.43,0.43,0.43,0.43,3.0813215,0.0,3.3221366,-1.1048636
0.44,0.44,0.44,0.44,3.1098328,0.0,3.325013,-1.1256113
0.45,0.45,0.45,0.45,3.1174502,0.0,3.3414536,-1.1579136
0.46,0.46,0.46,0.46,3.123491,0.0,3.3339937,-1.1459389
0.47,0.47,0.47,0.47,3.1042082,0.0,3.3326776,-1.2167292
0.48,0.48,0.48,0.48,3.102967,0.0,3.344745,-1.1682527
0.49,0.49,0.49,0.49,3.0894482,0.0,3.3246353,-1.1382395
0.5,0.5,0.5,0.5,3.1307557,0.0,3.334179,-1.2593277
0.51,0.51,0.51,0.51,3.0916934,0.0,3.3160996,-1.1342925
0.52,0.52,0.52,0.52,3.1329837,0.0,3.3315048,-1.1812832
0.53,0.53,0.53,0.53,3.1072004,0.0,3.3434865,-1.2547947
0.54,0.54,0.54,0.54,3.1046677,0.0,3.3337755,-1.2507987
0.55,0.55,0.55,0.55,3.1034977,0.0,3.330518,-1.2270532
0.56,0.56,0.56,0.56,3.1072836,0.0,3.3341758,-1.1635284
0.57,0.57,0.57,0.57,3.111688,0.0,3.3299801,-1.1426444
0.58,0.58,0.58,0.58,3.1075623,0.0,3.3428159,-1.1839751
0.59,0.59,0.59,0.59,3.093681,0.0,3.3212912,-1.1554371
0.6,0.6,0.6,0.6,3.1166468,0.0,3.3239489,-1.129309
0.61,0.61,0.61,0.61,3.1193018,0.0,3.3278644,-1.1329287
0.62,0.62,0.62,0.62,3.0995753,0.0,3.3459425,-1.103386
0.63,0.63,0.63,0.63,3.0844102,0.0,3.3164177,-1.1411965
0.64,0.64,0.64,0.64,3.1337793,0.0,3.3287785,-1.1184312
0.65,0.65,0.65,0.65,3.111048,0.0,3.3422534,-1.2658424
0.66,0.66,0.66,0.66,3.1371012,0.0,3.321289,-1.1147429
0.67,0.67,0.67,0.67,3.1278713,0.0,3.3246582,-1.1172389
0.68,0.68,0.68,0.68,3.1254313,0.0,3.3378127,-1.1795349
0.69,0.69,0.69,0.69,3.039106,0.0,3.3197606,-1.1638583
0.7,0.7,0.7,0.7,3.0373394,0.0,3.3259928,-1.1638674
0.71,0.71,0.71,0.71,2.986493,0.0,3.3110516,-1.1893132
0.72,0.72,0.72,0.72,2.921443,0.0,3.2924917,-1.2131484
0.73,0.73,0.73,0.73,2.9408152,0.0,3.2986088,-1.1152015
0.74,0.74,0.74,0.74,2.8723977,0.0,3.2729685,-1.2920861
0.75,0.75,0.75,0.75,2.841951,0.0,3.280886,-1.3061017
0.76,0.76,0.76,0.76,2.885021,0.0,3.2916212,-1.3050236
0.77,0.77,0.77,0.77,2.913583,0.0,3.291445,-1.1815649
0.78,0.78,0.78,0.78,2.9170115,0.0,3.284614,-1.1369051
0.79,0.79,0.79,0.79,2.9164507,0.0,3.2741785,-1.2302743
0.8,0.8,0.8,0.8,2.8627436,0.0,3.28688,-1.4253803
0.81,0.81,0.81,0.81,2.9116714,0.0,3.288423,-1.3098515
0.82,0.82,0.82,0.82,2.9576824,0.0,3.3117561,-1.3824847
0.83,0.83,0.83,0.83,2.9460707,0.0,3.3164096,-1.3632898
0.84,0.84,0.84,0.84,2.8892863,0.0,3.2848573,-1.2212188
0.85,0.85,0.85,0.85,2.9012024,0.0,3.271474,-1.2610937
0.86,0.86,0.86,0.86,3.000021,0.0,3.3139732,-1.2262541
0.87,0.87,0.87,0.87,3.008368,0.0,3.339988,-1.2097396
0.88,0.88,0.88,0.88,2.9961,0.0,3.3399458,-1.2518857
0.89,0.89,0.89,0.89,3.0361102,0.0,3.3436327,-1.1030092
0.9,0.9,0.9,0.9,3.1093395,0.0,3.3508189,-1.0846039
0.91,0.91,0.91,0.91,3.2681792,0.0,3.364301,-1.056432
0.92,0.92,0.92,0.92,3.3626156,0.0,3.3631647,-1.0501477
0.93,0.93,0.93,0.93,3.580552,0.0,3.3964539,-1.0139546
0.94,0.94,0.94,0.94,3.7129536,0.0,3.4184628,-1.2043246
0.95,0.95,0.95,0.95,3.7764232,0.0,3.4037971,-1.162332
0.96,0.96,0.96,0.96,3.828103,0.0,3.4163713,-1.1493306
0.97,0.97,0.97,0.97,3.8967464,0.0,3.4097078,-1.033038
0.98,0.98,0.98,0.98,3.948301,0.0,3.4229326,-1.0842992
0.99,0.99,0.99,0.99,3.9312413,0.0,3.4195025,-1.0325571
1.0,1.0,1.0,1.0,3.9219465,0.0,3.4196367,-1.0514873
1.01,1.01,1.01,1.01,3.9568377,0.0,3.4088042,-1.0473464
1.02,1.02,1.02,1.02,3.9949179,0.0,3.4297428,-1.1473753
1.03,1.03,1.03,1.03,4.0317607,0.0,3.444807,-1.0657053
1.04,1.04,1.04,1.04,4.157403,0.0,3.4427152,-1.046744
1.05,1.05,1.05,1.05,4.1684856,0.0,3.4332254,-0.943683
1.06,1.06,1.06,1.06,4.0203433,0.0,3.414167,-0.9953624
1.07,1.07,1.07,1.07,3.9366407,0.0,3.4215024,-1.1556486
1.08,1.08,1.08,1.08,3.8252287,0.0,3.427026,-1.0061033
1.09,1.09,1.09,1.09,3.7079773,0.0,3.398321,-1.0672686
1.1,1.1,1.1,1.1,3.6392395,0.0,3.391136,-1.1217463
1.11,1.11,1.11,1.11,3.615858,0.0,3.3861468,-1.160097
1.12,1.12,1.12,1.12,3.5505412,0.0,3.376562,-1.0286583
1.13,1.13,1.13,1.13,3.5115123,0.0,3.3828208,-1.1049055
1.14,1.14,1.14,1.14,3.5342891,0.0,3.3898423,-1.1595098
1.15,1.15,1.15,1.15,3.481238,0.0,3.4022331,-1.1219121
1.16,1.16,1.16,1.16,3.4891264,0.0,3.392026,-1.0817146
1.17,1.17,1.17,1.17,3.459837,0.0,3.387373,-1.1264203
1.18,1.18,1.18,1.18,3.436782,0.0,3.394595,-1.1975293
1.19,1.19,1.19,1.19,3.3706255,0.0,3.3792129,-1.2362785
1.2,1.2,1.2,1.2,3.2920566,0.0,3.361629,-1.2673999
1.21,1.21,1.21,1.21,3.3711777,0.0,3.3762882,-1.2345862
1.22,1.22,1.22,1.22,3.3510964,0.0,3.3632183,-1.1567899
1.23,1.23,1.23,1.23,3.3836157,0.0,3.3620853,-1.1309264
1.24,1.24,1.24,1.24,3.3301475,0.0,3.3572063,-1.199842
1.25,1.25,1.25,1.25,3.2763934,0.0,3.3542688,-1.1907724
1.26,1.26,1.26,1.26,3.2397761,0.0,3.35098,-1.2181008
1.27,1.27,1.27,1.27,3.2425964,0.0,3.343417,-1.2617185
1.28,1.28,1.28,1.28,3.196935,0.0,3.344379,-1.215576
1.29,1.29,1.29,1.29,3.143324,0.0,3.3292975,-1.3933775
1.3,1.3,1.3,1.3,3.2229757,0.0,3.3306055,-1.2757823
1.31,1.31,1.31,1.31,3.228023,0.0,3.3314216,-1.2028984
1.32,1.32,1.32,1.32,3.2067673,0.0,3.3155348,-1.1573948
1.33,1.33,1.33,1.33,3.2577677,0.0,3.3240738,-1.0859026
1.34,1.34,1.34,1.34,3.2912548,0.0,3.3189745,-1.1496868
1.35,1.35,1.35,1.35,3.2779334,0.0,3.3365483,-1.2411386
1.36,1.36,1.36,1.36,3.3352926,0.0,3.3426926,-1.1168879
1.37,1.37,1.37,1.37,3.381316,0.0,3.3435032,-1.0611596
1.38,1.38,1.38,1.38,3.4439626,0.0,3.3521984,-1.0758605
1.39,1.39,1.39,1.39,3.548347,0.0,3.3576815,-1.0788238
1.4,1.4,1.4,1.4,3.627203,0.0,3.375206,-1.0413686
1.41,1.41,1.41,1.41,3.8166442,0.0,3.398192,-1.00569
1.42,1.42,1.42,1.42,3.8986816,0.0,3.4140851,-1.1247048
1.43,1.43,1.43,1.43,3.9641736,0.0,3.4287345,-0.974392
1.44,1.44,1.44,1.44,4.0330615,0.0,3.439735,-0.95744073
1.45,1.45,1.45,1.45,4.042561,0.0,3.4271467,-0.9638187
1.46,1.46,1.46,1.46,4.1359124,0.0,3.422885,-0.8751281
1.47,1.47,1.47,1.47,4.174939,0.0,3.4242697,-0.9667211
1.48,1.48,1.48,1.48,4.2317953,0.0,3.4355555,-0.96359664
1.49,1.49,1.49,1.49,4.2900734,0.0,3.4514062,-0.8550935
1.5,1.5,1.5,1.5,4.3259997,0.0,3.4430182,-0.7844256
1.51,1.51,1.51,1.51,4.370028,0.0,3.4539907,-0.8485602
1.52,1.52,1.52,1.52,4.4994717,0.0,3.4438775,-0.86867577
1.53,1.53,1.53,1.53,4.6175213,0.0,3.4653873,-0.8810333
1.54,1.54,1.54,1.54,4.6790214,0.0,3.460934,-0.9401746
1.55,1.55,1.55,1.55,4.728972,0.0,3.4662404,-0.7123674
1.56,1.56,1.56,1.56,4.8827567,0.0,3.4633794,-0.742907
1.57,1.57,1.57,1.57,4.905749,0.0,3.4827504,-0.7440922
1.58,1.58,1.58,1.58,4.9964595,0.0,3.469772,-0.68481064
1.59,1.59,1.59,1.59,4.948186,0.0,3.4721587,-0.6189653
1.6,1.6,1.6,1.6,4.86844,0.0,3.46589,-0.5732797
1.61,1.61,1.61,1.61,4.797005,0.0,3.4632258,-0.5648942
1.62,1.62,1.62,1.62,4.850546,0.0,3.4746716,-0.6657635
1.63,1.63,1.63,1.63,4.8619537,0.0,3.477442,-0.53118724
1.64,1.64,1.64,1.64,4.938135,0.0,3.477987,-0.49872285
1.65,1.65,1.65,1.65,4.8924837,0.0,3.477573,-0.53009605
1.66,1.66,1.66,1.66,4.8484764,0.0,3.484101,-0.64455867
1.67,1.67,1.67,1.67,4.8241844,0.0,3.4811761,-0.5596867
1.68,1.68,1.68,1.68,4.7168503,0.0,3.4656034,-0.54441935
1.69,1.69,1.69,1.69,4.668964,0.0,3.47295,-0.5976936
1.7,1.7,1.7,1.7,4.6183968,0.0,3.464264,-0.50350434
1.71,1.71,1.71,1.71,4.567336,0.0,3.4472225,-0.4734719
1.72,1.72,1.72,1.72,4.5803447,0.0,3.4463649,-0.53146046
1.73,1.73,1.73,1.73,4.5378346,0.0,3.4470487,-0.5123882
1.74,1.74,1.74,1.74,4.465729,0.0,3.4414232,-0.66667676
1.75,1.75,1.75,1.75,4.4386125,0.0,3.4485354,-0.558377
1.76,1.76,1.76,1.76,4.363805,0.0,3.4371884,-0.61445445
1.77,1.77,1.77,1.77,4.3710837,0.0,3.4559932,-0.76950496
1.78,1.78,1.78,1.78,4.344817,0.0,3.442535,-0.5315493
1.79,1.79,1.79,1.79,4.357676,0.0,3.4437568,-0.682543
1.8,1.8,1.8,1.8,4.364594,0.0,3.434392,-0.62601775
1.81,1.81,1.81,1.81,4.3691254,0.0,3.4387753,-0.6207178
1.82,1.82,1.82,1.82,4.3009887,0.0,3.424621,-0.54094315
1.83,1.83,1.83,1.83,4.31144,0.0,3.4208891,-0.54436624
1.84,1.84,1.84,1.84,4.290178,0.0,3.4347427,-0.6040636
1.85,1.85,1.85,1.85,4.3348603,0.0,3.446259,-0.61114836
1.86,1.86,1.86,1.86,4.2965355,0.0,3.4380863,-0.5382649
1.87,1.87,1.87,1.87,4.2199707,0.0,3.4380124,-0.5231308
1.88,1.88,1.88,1.88,4.104359,0.0,3.445434,-0.5360877
1.89,1.89,1.89,1.89,4.107664,0.0,3.447378,-0.47751412
1.9,1.9,1.9,1.9,4.2326536,0.0,3.4584935,-0.46674323
1.91,1.91,1.91,1.91,4.4072433,0.0,3.46356,-0.39622054
1.92,1.92,1.92,1.92,4.445059,0.0,3.4528086,-0.3629972
1.93,1.93,1.93,1.93,4.4014406,0.0,3.4407675,-0.526699
1.94,1.94,1.94,1.94,4.353378,0.0,3.4445446,-0.53645533
1.95,1.95,1.95,1.95,4.3348975,0.0,3.4359977,-0.6359465
1.96,1.96,1.96,1.96,4.2558155,0.0,3.4316463,-0.8237122
1.97,1.97,1.97,1.97,4.349805,0.0,3.4413106,-0.8598968
1.98,1.98,1.98,1.98,4.3841853,0.0,3.449759,-0.76696604
1.99,1.99,1.99,1.99,4.494821,0.0,3.4437165,-0.78027844
2.0,2.0,2.0,2.0,4.535097,0.0,3.465907,-0.7516927
2.01,2.01,2.01,2.01,4.598277,0.0,3.4611745,-0.6635125
2.02,2.02,2.02,2.02,4.5741477,0.0,3.4641788,-0.7603713
2.03,2.03,2.03,2.03,4.546505,0.0,3.4608014,-0.66463196
2.04,2.04,2.04,2.04,4.5347486,0.0,3.468512,-0.7530088
2.05,2.05,2.05,2.05,4.4902687,0.0,3.4582868,-0.6645997
2.06,2.06,2.06,2.06,4.493685,0.0,3.456635,-0.7014612
2.07,2.07,2.07,2.07,4.4470077,0.0,3.4561322,-0.69619745
2.08,2.08,2.08,2.08,4.436502,0.0,3.462994,-0.6809652
2.09,2.09,2.09,2.09,4.4312553,0.0,3.4596531,-0.7351146
2.1,2.1,2.1,2.1,4.40056,0.0,3.462527,-0.71595126
2.11,2.11,2.11,2.11,4.30298,0.0,3.4612,-0.69081557
2.12,2.12,2.12,2.12,4.325083,0.0,3.4656062,-0.6622453
2.13,2.13,2.13,2.13,4.513017,0.0,3.4690075,-0.5118816
2.14,2.14,2.14,2.14,4.640826,0.0,3.4790282,-0.43106648
2.15,2.15,2.15,2.15,4.70874,0.0,3.4863665,-0.46966365
2.16,2.16,2.16,2.16,4.716192,0.0,3.4869726,-0.537871
2.17,2.17,2.17,2.17,4.7264576,0.0,3.4839647,-0.47218874
2.18,2.18,2.18,2.18,4.777655,0.0,3.4860315,-0.472838
2.19,2.19,2.19,2.19,4.8104234,0.0,3.490978,-0.47290462
2.2,2.2,2.2,2.2,4.840773,0.0,3.4915488,-0.387547
2.21,2.21,2.21,2.21,4.7805414,0.0,3.4891522,-0.481481
2.22,2.22,2.22,2.22,4.769282,0.0,3.4868946,-0.49127766
2.23,2.23,2.23,2.23,4.719342,0.0,3.481631,-0.5924598
2.24,2.24,2.24,2.24,4.731642,0.0,3.4761908,-0.5723274
2.25,2.25,2.25,2.25,4.7517056,0.0,3.4646306,-0.6394945
2.26,2.26,2.26,2.26,4.7314696,0.0,3.4648693,-0.6077382
2.27,2.27,2.27,2.27,4.586101,0.0,3.4619298,-0.5757014
2.28,2.28,2.28,2.28,4.5512447,0.0,3.4656806,-0.6353243
2.29,2.29,2.29,2.29,4.5125146,0.0,3.4582312,-0.6236546
2.3,2.3,2.3,2.3,4.5157285,0.0,3.4548893,-0.7947799
2.31,2.31,2.31,2.31,4.47441,0.0,3.4513984,-0.7263917
2.32,2.32,2.32,2.32,4.457074,0.0,3.4565272,-0.7129734
2.33,2.33,2.33,2.33,4.472349,0.0,3.4584606,-0.65913945
2.34,2.34,2.34,2.34,4.393147,0.0,3.4579654,-0.6906196
2.35,2.35,2.35,2.35,4.4054093,0.0,3.4525926,-0.7550405
2.36,2.36,2.36,2.36,4.383838,0.0,3.449035,-0.7257578
2.37,2.37,2.37,2.37,4.3971696,0.0,3.4370863,-0.8206638
2.38,2.38,2.38,2.38,4.385484,0.0,3.4377732,-0.80378115
2.39,2.39,2.39,2.39,4.437948,0.0,3.4481575,-0.7458115
2.4,2.4,2.4,2.4,4.4724374,0.0,3.4472637,-0.73201495
2.41,2.41,2.41,2.41,4.4948387,0.0,3.4438865,-0.70570445
2.42,2.42,2.42,2.42,4.547021,0.0,3.4458535,-0.7190776
2.43,2.43,2.43,2.43,4.530679,0.0,3.4278579,-0.63419735
2.44,2.44,2.44,2.44,4.5171065,0.0,3.4466865,-0.60185885
2.45,2.45,2.45,2.45,4.5102067,0.0,3.445764,-0.6494407
2.46,2.46,2.46,2.46,4.50611,0.0,3.4438412,-0.606475
2.47,2.47,2.47,2.47,4.517742,0.0,3.447582,-0.7811925
2.48,2.48,2.48,2.48,4.560485,0.0,3.452287,-0.5817033
2.49,2.49,2.49,2.49,4.577015,0.0,3.4469135,-0.69724447
2.5,2.5,2.5,2.5,4.527736,0.0,3.448603,-0.68162626
2.51,2.51,2.51,2.51,4.569216,0.0,3.4658267,-0.720256
2.52,2.52,2.52,2.52,4.469689,0.0,3.4560769,-0.77425504
2.53,2.53,2.53,2.53,4.403897,0.0,3.4505386,-0.792176
2.54,2.54,2.54,2.54,4.348579,0.0,3.4429152,-0.8034914
2.55,2.55,2.55,2.55,4.264431,0.0,3.443578,-0.7726398
2.56,2.56,2.56,2.56,4.1484256,0.0,3.4310808,-0.77035785
2.57,2.57,2.57,2.57,4.0855455,0.0,3.4362736,-0.901021
2.58,2.58,2.58,2.58,4.032131,0.0,3.431178,-1.032129
2.59,2.59,2.59,2.59,3.9639454,0.0,3.4324708,-0.8845028
2.6,2.6,2.6,2.6,3.9241643,0.0,3.4338627,-0.92069256
2.61,2.61,2.61,2.61,3.9068165,0.0,3.423459,-0.92724574
2.62,2.62,2.62,2.62,3.9434183,0.0,3.4050565,-0.96401376
2.63,2.63,2.63,2.63,3.9996204,0.0,3.4051154,-0.7918687
2.64,2.64,2.64,2.64,3.9548957,0.0,3.4162931,-0.91822374
2.65,2.65,2.65,2.65,3.9942791,0.0,3.4194732,-0.7982184
2.66,2.66,2.66,2.66,4.001485,0.0,3.4156275,-0.85505193
2.67,2.67,2.67,2.67,3.9713914,0.0,3.4104428,-0.7408023
2.68,2.68,2.68,2.68,4.0179005,0.0,3.4226513,-0.83602
2.69,2.69,2.69,2.69,4.0400214,0.0,3.4245014,-0.82968104
2.7,2.7,2.7,2.7,4.0230904,0.0,3.4259515,-0.820758
2.71,2.71,2.71,2.71,3.9649773,0.0,3.4217706,-0.8186349
2.72,2.72,2.72,2.72,3.9650323,0.0,3.42276,-0.84774137
2.73,2.73,2.73,2.73,4.0842924,0.0,3.437504,-0.8893003
2.74,2.74,2.74,2.74,4.055419,0.0,3.4245741,-0.880661
2.75,2.75,2.75,2.75,4.026391,0.0,3.4281802,-0.82745045
2.76,2.76,2.76,2.76,3.9377818,0.0,3.4217286,-0.9173769
2.77,2.77,2.77,2.77,3.9715846,0.0,3.413385,-0.8119048
2.78,2.78,2.78,2.78,3.9790428,0.0,3.4170449,-0.853676
2.79,2.79,2.79,2.79,3.9260533,0.0,3.4102168,-0.88966507
2.8,2.8,2.8,2.8,3.9506404,0.0,3.4124706,-0.83211696
2.81,2.81,2.81,2.81,3.9140973,0.0,3.426858,-0.8516381
2.82,2.82,2.82,2.82,3.915051,0.0,3.4322503,-0.94851315
2.83,2.83,2.83,2.83,3.860194,0.0,3.411629,-0.94356745
2.84,2.84,2.84,2.84,3.8743145,0.0,3.4334161,-0.945818
2.85,2.85,2.85,2.85,3.8234928,0.0,3.4284873,-1.0059812
2.86,2.86,2.86,2.86,3.7766414,0.0,3.423064,-0.9013709
2.87,2.87,2.87,2.87,3.658049,0.0,3.3963587,-0.9628991
2.88,2.88,2.88,2.88,3.610972,0.0,3.402861,-1.0838287
2.89,2.89,2.89,2.89,3.5676844,0.0,3.4089286,-1.0672692
2.9,2.9,2.9,2.9,3.5168614,0.0,3.3884823,-0.9848757
2.91,2.91,2.91,2.91,3.4746554,0.0,3.3844929,-1.0572667
2.92,2.92,2.92,2.92,3.4335535,0.0,3.404407,-0.9772563
2.93,2.93,2.93,2.93,3.3049793,0.0,3.3808637,-1.0694891
2.94,2.94,2.94,2.94,3.2776377,0.0,3.3825228,-1.1031276
2.95,2.95,2.95,2.95,3.191732,0.0,3.3920407,-1.2474636
2.96,2.96,2.96,2.96,3.079704,0.0,3.364656,-1.098019
2.97,2.97,2.97,2.97,3.0682907,0.0,3.3809042,-1.2227141
2.98,2.98,2.98,2.98,3.0105884,0.0,3.3648057,-1.136415
2.99,2.99,2.99,2.99,2.9886289,0.0,3.3652108,-1.1113309
3.0,3.0,3.0,3.0,2.8993664,0.0,3.3511758,-1.1853406
3.01,3.01,3.01,3.01,2.932523,0.0,3.3449514,-1.1001886
3.02,3.02,3.02,3.02,2.8116074,0.0,3.3243325,-1.1979687
3.03,3.03,3.03,3.03,2.8333614,0.0,3.3094554,-1.2317073
3.04,3.04,3.04,3.04,2.819541,0.0,3.3030632,-1.1957898
3.05,3.05,3.05,3.05,2.7081847,0.0,3.2747886,-1.3776491
3.06,3.06,3.06,3.06,2.7233353,0.0,3.2670975,-1.2302812
3.07,3.07,3.07,3.07,2.6259906,0.0,3.2677157,-1.2168766
3.08,3.08,3.08,3.08,2.6407974,0.0,3.2525182,-1.2722383
3.09,3.09,3.09,3.09,2.5511682,0.0,3.2420745,-1.3729835
3.1,3.1,3.1,3.1,2.588435,0.0,3.212401,-1.4447243
3.11,3.11,3.11,3.11,2.5860744,0.0,3.2087417,-1.5935496
3.12,3.12,3.12,3.12,2.6039584,0.0,3.2162406,-1.553502
3.13,3.13,3.13,3.13,2.6523511,0.0,3.203413,-1.5238293
3.14,3.14,3.14,3.14,2.6482563,0.0,3.210125,-1.4970392
3.15,3.15,3.15,3.15,2.7311723,0.0,3.2389326,-1.3814049
3.16,3.16,3.16,3.16,2.7016454,0.0,3.2303119,-1.3891336
3.17,3.17,3.17,3.17,2.7149508,0.0,3.2370925,-1.4778155
3.18,3.18,3.18,3.18,2.6376376,0.0,3.2036471,-1.4974341
3.19,3.19,3.19,3.19,2.6802075,0.0,3.1815212,-1.6900951
3.2,3.2,3.2,3.2,2.7939394,0.0,3.1961215,-1.73698
3.21,3.21,3.21,3.21,2.909621,0.0,3.2064278,-1.5437895
3.22,3.22,3.22,3.22,3.001532,0.0,3.214024,-1.5492295
3.23,3.23,3.23,3.23,3.0743055,0.0,3.2252119,-1.5316248
3.24,3.24,3.24,3.24,3.12175,0.0,3.220476,-1.5212686
3.25,3.25,3.25,3.25,3.2328513,0.0,3.2265859,-1.4680605
3.26,3.26,3.26,3.26,3.3860922,0.0,3.254799,-1.4966375
3.27,3.27,3.27,3.27,3.4985712,0.0,3.2850683,-1.4277732
3.28,3.28,3.28,3.28,3.581624,0.0,3.2850008,-1.3030128
3.29,3.29,3.29,3.29,3.7056012,0.0,3.329024,-1.3291268
3.3,3.3,3.3,3.3,3.6081445,0.0,3.3092983,-1.4718729
3.31,3.31,3.31,3.31,3.5687418,0.0,3.298775,-1.6571871
3.32,3.32,3.32,3.32,3.5825088,0.0,3.285863,-1.4824022
3.33,3.33,3.33,3.33,3.6173763,0.0,3.283191,-1.420684
3.34,3.34,3.34,3.34,3.60038,0.0,3.288174,-1.5679356
3.35,3.35,3.35,3.35,3.6727722,0.0,3.2974784,-1.4575752
3.36,3.36,3.36,3.36,3.8288376,0.0,3.3353057,-1.3846815
3.37,3.37,3.37,3.37,4.0461082,0.0,3.3811255,-1.2927278
3.38,3.38,3.38,3.38,4.100542,0.0,3.403681,-1.0991949
3.39,3.39,3.39,3.39,4.369575,0.0,3.4257112,-0.8454654
3.4,3.4,3.4,3.4,4.4101872,0.0,3.413616,-0.94550693
3.41,3.41,3.41,3.41,4.394881,0.0,3.411992,-1.0111834
3.42,3.42,3.42,3.42,4.5013905,0.0,3.409199,-0.7433685
3.43,3.43,3.43,3.43,4.519267,0.0,3.4261873,-0.88302594
3.44,3.44,3.44,3.44,4.489219,0.0,3.4238396,-0.8637465
3.45,3.45,3.45,3.45,4.457075,0.0,3.4259615,-0.7691677
3.46,3.46,3.46,3.46,4.4771156,0.0,3.4310045,-1.0202442
3.47,3.47,3.47,3.47,4.4775047,0.0,3.448732,-1.0228543
3.48,3.48,3.48,3.48,4.4560013,0.0,3.4455926,-0.9468768
3.49,3.49,3.49,3.49,4.3374314,0.0,3.432393,-0.88347876
3.5,3.5,3.5,3.5,4.2761307,0.0,3.4368045,-0.93095803
3.51,3.51,3.51,3.51,4.183186,0.0,3.4383907,-0.95747405
3.52,3.52,3.52,3.52,4.169209,0.0,3.439111,-0.95098925
3.53,3.53,3.53,3.53,4.1697736,0.0,3.4186091,-0.8129813
3.54,3.54,3.54,3.54,4.166502,0.0,3.422105,-0.9634733
3.55,3.55,3.55,3.55,4.1909065,0.0,3.4242113,-0.92992264
3.56,3.56,3.56,3.56,4.2571588,0.0,3.4234684,-0.82017165
3.57,3.57,3.57,3.57,4.3402157,0.0,3.4282377,-0.85741794
3.58,3.58,3.58,3.58,4.253879,0.0,3.4124882,-0.8808926
3.59,3.59,3.59,3.59,4.276325,0.0,3.4216223,-0.84666
3.6,3.6,3.6,3.6,4.235056,0.0,3.4143314,-0.75501657
3.61,3.61,3.61,3.61,4.1836553,0.0,3.399901,-0.974092
3.62,3.62,3.62,3.62,4.194135,0.0,3.4125571,-0.8508505
3.63,3.63,3.63,3.63,4.2409353,0.0,3.423756,-0.8587403
3.64,3.64,3.64,3.64,4.1584916,0.0,3.4215863,-0.7787498
3.65,3.65,3.65,3.65,4.093925,0.0,3.4172938,-0.8336927
3.66,3.66,3.66,3.66,3.9005353,0.0,3.3970268,-0.90985954
3.67,3.67,3.67,3.67,3.8198464,0.0,3.3873262,-0.8706204
3.68,3.68,3.68,3.68,3.658262,0.0,3.376218,-0.93723243
3.69,3.69,3.69,3.69,3.5904138,0.0,3.383934,-0.9905039
3.7,3.7,3.7,3.7,3.587491,0.0,3.399583,-1.0388545
3.71,3.71,3.71,3.71,3.6398218,0.0,3.3905425,-1.0336626
3.72,3.72,3.72,3.72,3.6980555,0.0,3.3756542,-1.0698041
3.73,3.73,3.73,3.73,3.681921,0.0,3.386826,-1.1816185
3.74,3.74,3.74,3.74,3.6278913,0.0,3.3753343,-1.0490284
3.75,3.75,3.75,3.75,3.6142833,0.0,3.3702047,-1.0668598
3.76,3.76,3.76,3.76,3.687276,0.0,3.381139,-0.9713869
3.77,3.77,3.77,3.77,3.6901486,0.0,3.3877797,-0.96011776
3.78,3.78,3.78,3.78,3.680215,0.0,3.382833,-1.0773277
3.79,3.79,3.79,3.79,3.7305374,0.0,3.3841722,-0.95012367
3.8,3.8,3.8,3.8,3.7964294,0.0,3.3857982,-0.8848717
3.81,3.81,3.81,3.81,3.8472524,0.0,3.4177504,-1.0291154
3.82,3.82,3.82,3.82,3.8706765,0.0,3.4058332,-0.8986839
3.83,3.83,3.83,3.83,3.865296,0.0,3.3971357,-0.92256147
3.84,3.84,3.84,3.84,3.9585366,0.0,3.4160802,-0.94368696
3.85,3.85,3.85,3.85,3.9580584,0.0,3.4279501,-0.8821482
3.86,3.86,3.86,3.86,3.9332309,0.0,3.4012563,-0.844544
3.87,3.87,3.87,3.87,3.9065433,0.0,3.4158049,-0.93138635
3.88,3.88,3.88,3.88,3.946989,0.0,3.4104095,-0.9272021
3.89,3.89,3.89,3.89,3.892933,0.0,3.4066224,-0.8508255
3.9,3.9,3.9,3.9,3.8317118,0.0,3.4162564,-0.8719705
3.91,3.91,3.91,3.91,3.855207,0.0,3.4246535,-0.7705894
3.92,3.92,3.92,3.92,3.779348,0.0,3.4098537,-0.91422766
3.93,3.93,3.93,3.93,3.7287776,0.0,3.4062548,-0.82886755
3.94,3.94,3.94,3.94,3.681603,0.0,3.41702,-0.91818523
3.95,3.95,3.95,3.95,3.663524,0.0,3.3931372,-0.8799596
3.96,3.96,3.96,3.96,3.6778708,0.0,3.394759,-0.8901543
3.97,3.97,3.97,3.97,3.6571891,0.0,3.4025707,-0.8587572
3.98,3.98,3.98,3.98,3.6382828,0.0,3.413536,-0.85842717
3.99,3.99,3.99,3.99,3.6439278,0.0,3.4203,-0.9116995
4.0,4.0,4.0,4.0,3.679709,0.0,3.4111638,-0.9347263
4.01,4.01,4.01,4.01,3.7190318,0.0,3.411056,-0.856576
4.02,4.02,4.02,4.02,3.7568963,0.0,3.4261851,-0.8353312
4.03,4.03,4.03,4.03,3.7849042,0.0,3.4037464,-0.92399085
4.04,4.04,4.04,4.04,3.744583,0.0,3.4116323,-0.824582
4.05,4.05,4.05,4.05,3.823228,0.0,3.4096055,-0.8320502
4.06,4.06,4.06,4.06,3.7989602,0.0,3.404444,-0.8362902
4.07,4.07,4.07,4.07,3.780132,0.0,3.3968563,-0.9295012
4.08,4.08,4.08,4.08,3.784482,0.0,3.3741655,-0.95875496
4.09,4.09,4.09,4.09,3.7505052,0.0,3.3888187,-0.90119237
4.1,4.1,4.1,4.1,3.728913,0.0,3.3955894,-0.9481155
4.11,4.11,4.11,4.11,3.6621597,0.0,3.384516,-0.99864215
4.12,4.12,4.12,4.12,3.635422,0.0,3.392772,-0.9858487
4.13,4.13,4.13,4.13,3.6915402,0.0,3.3923736,-1.0513235
4.14,4.14,4.14,4.14,3.6753547,0.0,3.3904502,-1.0416943
4.15,4.15,4.15,4.15,3.6411731,0.0,3.3849282,-1.057205
4.16,4.16,4.16,4.16,3.5773847,0.0,3.3710113,-0.9811584
4.17,4.17,4.17,4.17,3.6128864,0.0,3.3731701,-0.9792177
4.18,4.18,4.18,4.18,3.6193435,0.0,3.380197,-1.0657846
4.19,4.19,4.19,4.19,3.6713035,0.0,3.3781052,-1.093803
4.2,4.2,4.2,4.2,3.5945036,0.0,3.3737822,-1.0061648
4.21,4.21,4.21,4.21,3.660729,0.0,3.377119,-1.0440829
4.22,4.22,4.22,4.22,3.680833,0.0,3.375665,-1.080875
4.23,4.23,4.23,4.23,3.7958348,0.0,3.3780985,-0.85696626
4.24,4.24,4.24,4.24,3.8636718,0.0,3.403754,-1.0323659
4.25,4.25,4.25,4.25,3.9948013,0.0,3.4024231,-0.87019134
4.26,4.26,4.26,4.26,4.087372,0.0,3.4167163,-0.8123279
4.27,4.27,4.27,4.27,4.0751777,0.0,3.4284284,-0.7631039
4.28,4.28,4.28,4.28,4.145354,0.0,3.4381301,-0.8623774
4.29,4.29,4.29,4.29,4.177844,0.0,3.4283638,-0.6540808
4.3,4.3,4.3,4.3,4.175961,0.0,3.4270113,-0.7103041
4.31,4.31,4.31,4.31,4.2268257,0.0,3.4238899,-0.6289133
4.32,4.32,4.32,4.32,4.170706,0.0,3.4310338,-0.7375086
4.33,4.33,4.33,4.33,4.235249,0.0,3.429825,-0.65952224
4.34,4.34,4.34,4.34,4.233707,0.0,3.443202,-0.6948306
4.35,4.35,4.35,4.35,4.272407,0.0,3.4354923,-0.65055627
4.36,4.36,4.36,4.36,4.3152723,0.0,3.4454083,-0.70170146
4.37,4.37,4.37,4.37,4.3191633,0.0,3.4360344,-0.6468188
4.38,4.38,4.38,4.38,4.2736826,0.0,3.4252286,-0.5948392
4.39,4.39,4.39,4.39,4.3242626,0.0,3.4308813,-0.7157512
4.4,4.4,4.4,4.4,4.3382077,0.0,3.4144528,-0.5438905
4.41,4.41,4.41,4.41,4.3894916,0.0,3.4411485,-0.6701189
4.42,4.42,4.42,4.42,4.387991,0.0,3.4387276,-0.64436454
4.43,4.43,4.43,4.43,4.3941426,0.0,3.4230042,-0.7064353
4.44,4.44,4.44,4.44,4.3675356,0.0,3.4432638,-0.64174896
4.45,4.45,4.45,4.45,4.3186007,0.0,3.4402628,-0.67976665
4.46,4.46,4.46,4.46,4.1928368,0.0,3.4254177,-0.6810346
4.47,4.47,4.47,4.47,4.1447906,0.0,3.4242492,-0.7172024
4.48,4.48,4.48,4.48,4.1413774,0.0,3.4357839,-0.8361125
4.49,4.49,4.49,4.49,4.119347,0.0,3.4234726,-0.8015976
4.5,4.5,4.5,4.5,3.9796603,0.0,3.413137,-0.8395604
4.51,4.51,4.51,4.51,3.916869,0.0,3.4207127,-0.77166164
4.52,4.52,4.52,4.52,3.854957,0.0,3.3975945,-0.88653994
4.53,4.53,4.53,4.53,3.6130884,0.0,3.3698077,-0.9837315
4.54,4.54,4.54,4.54,3.5029807,0.0,3.3660579,-1.1789912
4.55,4.55,4.55,4.55,3.4786823,0.0,3.3608284,-1.2461405
4.56,4.56,4.56,4.56,3.3824043,0.0,3.3563607,-1.0988204
4.57,4.57,4.57,4.57,3.3566303,0.0,3.3419993,-1.2252293
4.58,4.58,4.58,4.58,3.0860155,0.0,3.3128512,-1.3622735
4.59,4.59,4.59,4.59,2.8765037,0.0,3.2563527,-1.333336
4.6,4.6,4.6,4.6,2.721366,0.0,3.2216785,-1.5119764
4.61,4.61,4.61,4.61,2.5916488,0.0,3.176108,-1.5887663
4.62,4.62,4.62,4.62,2.5576603,0.0,3.168261,-1.5479891
4.63,4.63,4.63,4.63,2.5524538,0.0,3.1589322,-1.5037696
4.64,4.64,4.64,4.64,2.6220455,0.0,3.1650932,-1.5208457
4.65,4.65,4.65,4.65,2.686784,0.0,3.1847599,-1.5716336
4.66,4.66,4.66,4.66,2.7208278,0.0,3.178373,-1.4641644
4.67,4.67,4.67,4.67,2.7546399,0.0,3.2008362,-1.3815379
4.68,4.68,4.68,4.68,2.9283936,0.0,3.2388723,-1.4859076
4.69,4.69,4.69,4.69,3.1175373,0.0,3.2776709,-1.2183203
4.7,4.7,4.7,4.7,3.1029387,0.0,3.27826,-1.3134803
4.71,4.71,4.71,4.71,3.2660096,0.0,3.326533,-1.2044542
4.72,4.72,4.72,4.72,3.304936,0.0,3.3236318,-1.1124531
4.73,4.73,4.73,4.73,3.4924934,0.0,3.362281,-1.0481099
4.74,4.74,4.74,4.74,3.595207,0.0,3.3870695,-1.0860045
4.75,4.75,4.75,4.75,3.5469596,0.0,3.378247,-1.2053452
4.76,4.76,4.76,4.76,3.5612223,0.0,3.3672712,-1.1231498
4.77,4.77,4.77,4.77,3.5224955,0.0,3.37022,-1.0452272
4.78,4.78,4.78,4.78,3.5341713,0.0,3.37567,-1.102668
4.79,4.79,4.79,4.79,3.40091,0.0,3.36557,-1.0561304
4.8,4.8,4.8,4.8,3.48195,0.0,3.3849084,-1.0917282
4.81,4.81,4.81,4.81,3.4397447,0.0,3.3669462,-1.067962
4.82,4.82,4.82,4.82,3.2980547,0.0,3.352584,-1.1295806
4.83,4.83,4.83,4.83,3.169156,0.0,3.3480375,-1.1730117
4.84,4.84,4.84,4.84,2.967797,0.0,3.309525,-1.1940172
4.85,4.85,4.85,4.85,2.901031,0.0,3.3003688,-1.2612169
4.86,4.86,4.86,4.86,2.8179972,0.0,3.2933443,-1.245147
4.87,4.87,4.87,4.87,2.937299,0.0,3.3149128,-1.1856909
4.88,4.88,4.88,4.88,2.9674928,0.0,3.3141103,-1.1516672
4.89,4.89,4.89,4.89,3.074199,0.0,3.3411696,-1.1240782
4.9,4.9,4.9,4.9,3.0083797,0.0,3.3261712,-1.200702
4.91,4.91,4.91,4.91,2.946541,0.0,3.3360844,-1.2398523
4.92,4.92,4.92,4.92,2.90385,0.0,3.3165057,-1.1524218
4.93,4.93,4.93,4.93,2.845743,0.0,3.2738144,-1.2162768
4.94,4.94,4.94,4.94,2.8600342,0.0,3.3028464,-1.1348614
4.95,4.95,4.95,4.95,3.050043,0.0,3.338129,-1.2796316
4.96,4.96,4.96,4.96,3.0981026,0.0,3.331635,-1.1873883
4.97,4.97,4.97,4.97,3.0822804,0.0,3.3677044,-1.1938957
4.98,4.98,4.98,4.98,3.1313157,0.0,3.3616724,-1.2061653
4.99,4.99,4.99,4.99,3.0895731,0.0,3.365052,-1.1883643
5.0,5.0,5.0,5.0,3.0686874,0.0,3.356123,-1.1828178
5.01,5.01,5.01,5.01,3.0531447,0.0,3.3506017,-1.22032
5.02,5.02,5.02,5.02,3.0992296,0.0,3.322842,-1.1950262
5.03,5.03,5.03,5.03,3.1734505,0.0,3.3483262,-1.168928
5.04,5.04,5.04,5.04,3.173792,0.0,3.3386238,-1.0724587
5.05,5.05,5.05,5.05,3.1218715,0.0,3.3473964,-1.1617386
5.06,5.06,5.06,5.06,3.0921986,0.0,3.350554,-1.1387099
5.07,5.07,5.07,5.07,3.008139,0.0,3.3469408,-1.1812474
5.08,5.08,5.08,5.08,2.944159,0.0,3.3261888,-1.2947525
5.09,5.09,5.09,5.09,2.8579192,0.0,3.3199468,-1.3039573
5.1,5.1,5.1,5.1,2.844022,0.0,3.3135824,-1.2567075
5.11,5.11,5.11,5.11,2.696136,0.0,3.3045747,-1.4227561
5.12,5.12,5.12,5.12,2.5042691,0.0,3.2736087,-1.3169521
5.13,5.13,5.13,5.13,2.4726312,0.0,3.2759647,-1.3384092
5.14,5.14,5.14,5.14,2.4552495,0.0,3.2588267,-1.4250855
5.15,5.15,5.15,5.15,2.4655082,0.0,3.2383885,-1.3588327
5.16,5.16,5.16,5.16,2.4414763,0.0,3.236043,-1.3776113
5.17,5.17,5.17,5.17,2.545143,0.0,3.2479994,-1.3596835
5.18,5.18,5.18,5.18,2.6013649,0.0,3.2595465,-1.2740718
5.19,5.19,5.19,5.19,2.6222475,0.0,3.25611,-1.5158458
5.2,5.2,5.2,5.2,2.7597978,0.0,3.2912645,-1.2975749
5.21,5.21,5.21,5.21,2.8434138,0.0,3.2856956,-1.2534335
5.22,5.22,5.22,5.22,2.839605,0.0,3.3009112,-1.2819238
5.23,5.23,5.23,5.23,2.7761815,0.0,3.2834985,-1.4017087
5.24,5.24,5.24,5.24,2.7484744,0.0,3.2948155,-1.3000425
5.25,5.25,5.25,5.25,2.6329286,0.0,3.2859645,-1.3919021
5.26,5.26,5.26,5.26,2.5122662,0.0,3.2674623,-1.4285004
5.27,5.27,5.27,5.27,2.5600502,0.0,3.258525,-1.297115
5.28,5.28,5.28,5.28,2.5604947,0.0,3.2733681,-1.339772
5.29,5.29,5.29,5.29,2.5717516,0.0,3.2577372,-1.2472633
5.3,5.3,5.3,5.3,2.5622392,0.0,3.2683885,-1.3072246
5.31,5.31,5.31,5.31,2.5298662,0.0,3.254187,-1.3556553
5.32,5.32,5.32,5.32,2.560811,0.0,3.244267,-1.3645922
5.33,5.33,5.33,5.33,2.4855676,0.0,3.232074,-1.3897347
5.34,5.34,5.34,5.34,2.5329986,0.0,3.2473571,-1.4731482
5.35,5.35,5.35,5.35,2.4961374,0.0,3.2366276,-1.4071801
5.36,5.36,5.36,5.36,2.4136777,0.0,3.2322137,-1.4785806
5.37,5.37,5.37,5.37,2.3784957,0.0,3.2166579,-1.5056341
5.38,5.38,5.38,5.38,2.3640068,0.0,3.184739,-1.5852467
5.39,5.39,5.39,5.39,2.279991,0.0,3.1649063,-1.6831213
5.4,5.4,5.4,5.4,2.183385,0.0,3.1357045,-1.7058889
5.41,5.41,5.41,5.41,1.9064417,0.0,3.052314,-1.9873143
5.42,5.42,5.42,5.42,2.0031385,0.0,3.059835,-2.0621595
5.43,5.43,5.43,5.43,1.9664197,0.0,3.069529,-1.900496
5.44,5.44,5.44,5.44,1.9345053,0.0,3.0515718,-2.2042181
5.45,5.45,5.45,5.45,1.8013848,0.0,3.0045717,-2.3304756
5.46,5.46,5.46,5.46,1.8508615,0.0,2.9798815,-2.565673
5.47,5.47,5.47,5.47,2.1395512,0.0,3.002492,-2.5457232
5.48,5.48,5.48,5.48,2.0913854,0.0,2.9965863,-2.4881501
5.49,5.49,5.49,5.49,2.1948104,0.0,3.0188835,-2.2460308
5.5,5.5,5.5,5.5,2.356119,0.0,3.0819552,-2.0872693
5.51,5.51,5.51,5.51,2.4916708,0.0,3.122029,-1.9726244
5.52,5.52,5.52,5.52,2.654407,0.0,3.1800203,-1.7801032
5.53,5.53,5.53,5.53,2.7951605,0.0,3.2480254,-1.5576314
5.54,5.54,5.54,5.54,2.9205186,0.0,3.2980225,-1.5043471
5.55,5.55,5.55,5.55,2.8719227,0.0,3.2772272,-1.4355277
5.56,5.56,5.56,5.56,2.827111,0.0,3.2835004,-1.5219613
5.57,5.57,5.57,5.57,2.7483299,0.0,3.266579,-1.5606463
5.58,5.58,5.58,5.58,2.783215,0.0,3.2490027,-1.5474321
5.59,5.59,5.59,5.59,2.6949892,0.0,3.2212753,-1.6827283
5.6,5.6,5.6,5.6,2.681117,0.0,3.2156725,-1.7081367
5.61,5.61,5.61,5.61,2.7041333,0.0,3.23416,-1.6487213
5.62,5.62,5.62,5.62,2.6476176,0.0,3.2194312,-1.7189497
5.63,5.63,5.63,5.63,2.6880224,0.0,3.2199137,-1.5666283
5.64,5.64,5.64,5.64,2.7264066,0.0,3.2329984,-1.6700579
5.65,5.65,5.65,5.65,2.6070902,0.0,3.2083156,-1.8113102
5.66,5.66,5.66,5.66,2.6495728,0.0,3.211942,-1.8152508
5.67,5.67,5.67,5.67,2.6160138,0.0,3.1733873,-1.786159
5.68,5.68,5.68,5.68,2.5720873,0.0,3.157694,-1.9155341
5.69,5.69,5.69,5.69,2.4992404,0.0,3.1292517,-2.0367777
5.7,5.7,5.7,5.7,2.4490077,0.0,3.145566,-2.1636195
5.71,5.71,5.71,5.71,2.7077851,0.0,3.1962357,-1.9674162
5.72,5.72,5.72,5.72,2.9313147,0.0,3.2297554,-1.786179
5.73,5.73,5.73,5.73,2.963073,0.0,3.2391412,-1.4385388
5.74,5.74,5.74,5.74,2.765856,0.0,3.216288,-1.7691185
5.75,5.75,5.75,5.75,2.7113185,0.0,3.1673932,-1.8632624
5.76,5.76,5.76,5.76,2.7261064,0.0,3.2201083,-1.8017118
5.77,5.77,5.77,5.77,2.6870353,0.0,3.220533,-1.5830466
5.78,5.78,5.78,5.78,2.7611508,0.0,3.26848,-1.488272
5.79,5.79,5.79,5.79,2.6463423,0.0,3.2593143,-1.5489093
5.8,5.8,5.8,5.8,2.417965,0.0,3.206961,-1.5890653
5.81,5.81,5.81,5.81,2.3625367,0.0,3.1923032,-1.7515163
5.82,5.82,5.82,5.82,2.3099434,0.0,3.1880803,-1.7518796
5.83,5.83,5.83,5.83,2.1938121,0.0,3.1512372,-1.9364032
5.84,5.84,5.84,5.84,2.1507304,0.0,3.1345196,-1.9519986
5.85,5.85,5.85,5.85,2.1025643,0.0,3.10114,-1.9474504
5.86,5.86,5.86,5.86,2.1050808,0.0,3.1166043,-2.0574265
5.87,5.87,5.87,5.87,2.179024,0.0,3.1378548,-1.933955
5.88,5.88,5.88,5.88,2.1111202,0.0,3.1144466,-1.834515
5.89,5.89,5.89,5.89,2.0172014,0.0,3.091543,-1.8482043
5.9,5.9,5.9,5.9,2.03683,0.0,3.0676694,-1.9062337
5.91,5.91,5.91,5.91,2.0867467,0.0,3.058001,-2.1547105
5.92,5.92,5.92,5.92,2.1033828,0.0,3.065774,-2.229568
5.93,5.93,5.93,5.93,2.054816,0.0,3.0321224,-2.3500485
5.94,5.94,5.94,5.94,2.000641,0.0,3.0042875,-2.5125067
5.95,5.95,5.95,5.95,2.0914404,0.0,3.036049,-2.2799687
5.96,5.96,5.96,5.96,2.076656,0.0,3.0524755,-2.0690458
5.97,5.97,5.97,5.97,2.1590703,0.0,3.097308,-1.8558797
5.98,5.98,5.98,5.98,2.2563457,0.0,3.1326456,-1.4963027
5.99,5.99,5.99,5.99,2.3233268,0.0,3.170868,-1.3106412
6.0,6.0,6.0,6.0,2.3917341,0.0,3.1966615,-1.2799959
6.01,6.01,6.01,6.01,2.3825614,0.0,3.213152,-1.3017855
6.02,6.02,6.02,6.02,2.415211,0.0,3.1996815,-1.2756902
6.03,6.03,6.03,6.03,2.4275696,0.0,3.213007,-1.2279584
6.04,6.04,6.04,6.04,2.3742123,0.0,3.2098608,-1.3310254
6.05,6.05,6.05,6.05,2.4044278,0.0,3.2096295,-1.2574962
6.06,6.06,6.06,6.06,2.338425,0.0,3.2093456,-1.4702387
6.07,6.07,6.07,6.07,2.2903373,0.0,3.1714525,-1.426909
6.08,6.08,6.08,6.08,2.2341983,0.0,3.1202486,-1.6039407
6.09,6.09,6.09,6.09,2.2872229,0.0,3.1338294,-1.503182
6.1,6.1,6.1,6.1,2.3357234,0.0,3.1470528,-1.4963923
6.11,6.11,6.11,6.11,2.3753903,0.0,3.1551769,-1.613921
6.12,6.12,6.12,6.12,2.4310148,0.0,3.1640248,-1.4787495
6.13,6.13,6.13,6.13,2.5172656,0.0,3.166487,-1.5737467
6.14,6.14,6.14,6.14,2.564435,0.0,3.1717236,-1.5354291
6.15,6.15,6.15,6.15,2.4787714,0.0,3.1678507,-1.4873542
6.16,6.16,6.16,6.16,2.5209725,0.0,3.1929958,-1.5518008
6.17,6.17,6.17,6.17,2.578368,0.0,3.23127,-1.398946
6.18,6.18,6.18,6.18,2.6693592,0.0,3.2479432,-1.2353302
6.19,6.19,6.19,6.19,2.7318718,0.0,3.2730463,-1.2393744
6.2,6.2,6.2,6.2,2.740864,0.0,3.2792385,-1.3126495
6.21,6.21,6.21,6.21,2.7077534,0.0,3.2715645,-1.2567588
6.22,6.22,6.22,6.22,2.6963665,0.0,3.279476,-1.2825681
6.23,6.23,6.23,6.23,2.7418456,0.0,3.278751,-1.2493309
6.24,6.24,6.24,6.24,2.6554718,0.0,3.2731714,-1.2826653
6.25,6.25,6.25,6.25,2.6568408,0.0,3.2573235,-1.3046072
6.26,6.26,6.26,6.26,2.5291462,0.0,3.2384949,-1.3834443
6.27,6.27,6.27,6.27,2.5217204,0.0,3.2180657,-1.4312212
6.28,6.28,6.28,6.28,2.470868,0.0,3.1916435,-1.5234272
6.29,6.29,6.29,6.29,2.542183,0.0,3.2280328,-1.4510016
6.3,6.3,6.3,6.3,2.4252062,0.0,3.2021883,-1.6454606
6.31,6.31,6.31,6.31,2.4277878,0.0,3.183528,-1.5588272
6.32,6.32,6.32,6.32,2.3351626,0.0,3.1556995,-1.6682093
6.33,6.33,6.33,6.33,2.2295985,0.0,3.1151185,-1.6919538
6.34,6.34,6.34,6.34,2.2740266,0.0,3.1177154,-1.8935764
6.35,6.35,6.35,6.35,2.1770465,0.0,3.102976,-1.9527161
6.36,6.36,6.36,6.36,2.1764936,0.0,3.1093926,-1.865697
6.37,6.37,6.37,6.37,2.2622354,0.0,3.1173437,-1.8818594
6.38,6.38,6.38,6.38,2.3389056,0.0,3.0979967,-1.730274
6.39,6.39,6.39,6.39,2.4036345,0.0,3.1330323,-1.9122069
6.4,6.4,6.4,6.4,2.462238,0.0,3.1385598,-1.91165
6.41,6.41,6.41,6.41,2.4664378,0.0,3.1407948,-1.9376756
6.42,6.42,6.42,6.42,2.5547113,0.0,3.178726,-1.7547688
6.43,6.43,6.43,6.43,2.576647,0.0,3.148141,-1.6501899
6.44,6.44,6.44,6.44,2.5789368,0.0,3.184347,-1.7569622
6.45,6.45,6.45,6.45,2.6244433,0.0,3.1924615,-1.6605724
6.46,6.46,6.46,6.46,2.6788654,0.0,3.1999078,-1.7629756
6.47,6.47,6.47,6.47,2.6981158,0.0,3.1981757,-1.6792102
6.48,6.48,6.48,6.48,2.7213943,0.0,3.2057092,-1.3953085
6.49,6.49,6.49,6.49,2.855149,0.0,3.254484,-1.3352935
6.5,6.5,6.5,6.5,2.9709048,0.0,3.2770429,-1.2037894
6.51,6.51,6.51,6.51,3.0395482,0.0,3.3099194,-1.1471987
6.52,6.52,6.52,6.52,3.0822887,0.0,3.319489,-1.1700348
6.53,6.53,6.53,6.53,3.134931,0.0,3.3394654,-1.1509321
6.54,6.54,6.54,6.54,3.0768611,0.0,3.3518882,-1.1182415
6.55,6.55,6.55,6.55,3.0729306,0.0,3.3402736,-1.0121104
6.56,6.56,6.56,6.56,3.037773,0.0,3.3267114,-1.0606586
6.57,6.57,6.57,6.57,3.0454087,0.0,3.325559,-1.0107732
6.58,6.58,6.58,6.58,3.0188231,0.0,3.3211827,-1.1032132
6.59,6.59,6.59,6.59,3.0106287,0.0,3.2944202,-1.0831602
6.6,6.6,6.6,6.6,3.0445073,0.0,3.3135612,-1.1736448
6.61,6.61,6.61,6.61,3.0678365,0.0,3.3161502,-1.1312922
6.62,6.62,6.62,6.62,3.1235435,0.0,3.307558,-1.1934237
6.63,6.63,6.63,6.63,3.1196163,0.0,3.315361,-1.0988234
6.64,6.64,6.64,6.64,3.1198845,0.0,3.310852,-1.3066125
6.65,6.65,6.65,6.65,2.9854681,0.0,3.2601333,-1.4272143
6.66,6.66,6.66,6.66,2.9504063,0.0,3.2555988,-1.525156
6.67,6.67,6.67,6.67,2.9393322,0.0,3.246056,-1.6244081
6.68,6.68,6.68,6.68,2.915458,0.0,3.2526648,-1.68435
6.69,6.69,6.69,6.69,2.9245355,0.0,3.245489,-1.569245
6.7,6.7,6.7,6.7,2.9015658,0.0,3.256922,-1.4051776
6.71,6.71,6.71,6.71,2.939481,0.0,3.2748241,-1.2641258
6.72,6.72,6.72,6.72,3.0321476,0.0,3.2886276,-1.2729458
6.73,6.73,6.73,6.73,3.0939956,0.0,3.3365507,-1.1568427
6.74,6.74,6.74,6.74,3.1435213,0.0,3.3290946,-1.0964419
6.75,6.75,6.75,6.75,3.2379248,0.0,3.328102,-1.0492141
6.76,6.76,6.76,6.76,3.2474182,0.0,3.325227,-1.1008132
6.77,6.77,6.77,6.77,3.3120615,0.0,3.3423393,-1.1072085
6.78,6.78,6.78,6.78,3.2740505,0.0,3.3345826,-1.0924761
6.79,6.79,6.79,6.79,3.3933802,0.0,3.3540108,-1.1013998
6.8,6.8,6.8,6.8,3.4000278,0.0,3.3629649,-1.1132247
6.81,6.81,6.81,6.81,3.396911,0.0,3.3654258,-1.0799466
6.82,6.82,6.82,6.82,3.5537791,0.0,3.39385,-1.0047076
6.83,6.83,6.83,6.83,3.6213748,0.0,3.382831,-1.0246303
6.84,6.84,6.84,6.84,3.6811068,0.0,3.4054518,-0.98224336
6.85,6.85,6.85,6.85,3.678931,0.0,3.405086,-0.9928962
6.86,6.86,6.86,6.86,3.56271,0.0,3.3868911,-1.0894018
6.87,6.87,6.87,6.87,3.5622177,0.0,3.3923495,-1.0163616
6.88,6.88,6.88,6.88,3.4747202,0.0,3.3743749,-1.0801055
6.89,6.89,6.89,6.89,3.414812,0.0,3.3665323,-1.006556
6.9,6.9,6.9,6.9,3.3991983,0.0,3.364736,-1.0901636
6.91,6.91,6.91,6.91,3.4370842,0.0,3.3689563,-1.0445571
6.92,6.92,6.92,6.92,3.4513881,0.0,3.3639767,-1.0521866
6.93,6.93,6.93,6.93,3.5136104,0.0,3.3650365,-1.0057837
6.94,6.94,6.94,6.94,3.5463982,0.0,3.387011,-1.1283644
6.95,6.95,6.95,6.95,3.5838954,0.0,3.3870153,-1.1230234
6.96,6.96,6.96,6.96,3.5276363,0.0,3.369001,-0.97227144
6.97,6.97,6.97,6.97,3.4927545,0.0,3.3733506,-0.9939481
6.98,6.98,6.98,6.98,3.5010588,0.0,3.3786855,-0.97994626
6.99,6.99,6.99,6.99,3.503563,0.0,3.3878975,-1.1380333
7.0,7.0,7.0,7.0,3.4515028,0.0,3.3866827,-1.1234816
7.01,7.01,7.01,7.01,3.4911995,0.0,3.3773272,-1.1334692
7.02,7.02,7.02,7.02,3.4527013,0.0,3.3675737,-1.0822121
7.03,7.03,7.03,7.03,3.4930904,0.0,3.3846796,-1.1127994
7.04,7.04,7.04,7.04,3.6549044,0.0,3.39208,-0.94044566
7.05,7.05,7.05,7.05,3.7338817,0.0,3.3916414,-0.9089664
7.06,7.06,7.06,7.06,3.791452,0.0,3.376937,-0.96292734
7.07,7.07,7.07,7.07,3.7540061,0.0,3.3949556,-0.9489238
7.08,7.08,7.08,7.08,3.7479928,0.0,3.4118538,-0.93730354
7.09,7.09,7.09,7.09,3.729255,0.0,3.4032912,-1.0013803
7.1,7.1,7.1,7.1,3.7682528,0.0,3.3895361,-0.9142106
7.11,7.11,7.11,7.11,3.8202267,0.0,3.3822298,-0.86409336
7.12,7.12,7.12,7.12,3.9025795,0.0,3.4002588,-0.7595273
7.13,7.13,7.13,7.13,3.8760517,0.0,3.411145,-0.87465274
7.14,7.14,7.14,7.14,3.9143174,0.0,3.4083898,-0.79591423
7.15,7.15,7.15,7.15,3.9801886,0.0,3.4041345,-0.85420173
7.16,7.16,7.16,7.16,4.0229716,0.0,3.4186635,-0.87850636
7.17,7.17,7.17,7.17,4.0663347,0.0,3.4232638,-0.8670578
7.18,7.18,7.18,7.18,4.055946,0.0,3.4032507,-0.92915076
7.19,7.19,7.19,7.19,4.0186787,0.0,3.4364955,-1.1069131
7.2,7.2,7.2,7.2,3.9428113,0.0,3.3986652,-0.99030906
7.21,7.21,7.21,7.21,3.8846905,0.0,3.4041345,-0.9876982
7.22,7.22,7.22,7.22,3.917655,0.0,3.3997378,-1.0055729
7.23,7.23,7.23,7.23,3.9626737,0.0,3.3954268,-0.95855194
7.24,7.24,7.24,7.24,3.916313,0.0,3.3952878,-0.9637256
7.25,7.25,7.25,7.25,3.9329834,0.0,3.4054027,-0.95462495
7.26,7.26,7.26,7.26,3.9244535,0.0,3.3925066,-1.0294356
7.27,7.27,7.27,7.27,3.9674191,0.0,3.4204102,-0.936792
7.28,7.28,7.28,7.28,3.9656081,0.0,3.4070365,-0.9060277
7.29,7.29,7.29,7.29,3.9322298,0.0,3.4180624,-1.05684
7.3,7.3,7.3,7.3,3.9015596,0.0,3.3938,-1.0801934
7.31,7.31,7.31,7.31,3.8797636,0.0,3.381107,-0.85842276
7.32,7.32,7.32,7.32,3.8709424,0.0,3.4035444,-1.0956689
7.33,7.33,7.33,7.33,3.8022468,0.0,3.3995721,-1.0969477
7.34,7.34,7.34,7.34,3.771117,0.0,3.3927696,-1.2396747
7.35,7.35,7.35,7.35,3.8280873,0.0,3.3825285,-1.1307571
7.36,7.36,7.36,7.36,3.7870092,0.0,3.3936458,-1.102266
7.37,7.37,7.37,7.37,3.7967472,0.0,3.3925874,-1.1278851
7.38,7.38,7.38,7.38,3.7555072,0.0,3.395045,-1.2114885
7.39,7.39,7.39,7.39,3.7939694,0.0,3.3942425,-1.0467674
7.4,7.4,7.4,7.4,3.7885523,0.0,3.3977773,-1.1217496
7.41,7.41,7.41,7.41,3.792516,0.0,3.381652,-1.1916811
7.42,7.42,7.42,7.42,3.8095667,0.0,3.3917944,-1.1111336
7.43,7.43,7.43,7.43,3.749092,0.0,3.3888118,-1.2270815
7.44,7.44,7.44,7.44,3.8627963,0.0,3.3736565,-1.1158816
7.45,7.45,7.45,7.45,3.832849,0.0,3.3760765,-1.2089117
7.46,7.46,7.46,7.46,3.8505826,0.0,3.39839,-1.1068712
7.47,7.47,7.47,7.47,3.9123945,0.0,3.3928924,-1.0217893
7.48,7.48,7.48,7.48,3.9888184,0.0,3.395645,-0.9342346
7.49,7.49,7.49,7.49,4.1139374,0.0,3.3909385,-0.9159202
7.5,7.5,7.5,7.5,4.16564,0.0,3.391668,-0.94231313
7.51,7.51,7.51,7.51,4.3536296,0.0,3.429232,-0.897796
7.52,7.52,7.52,7.52,4.263715,0.0,3.417085,-0.92126364
7.53,7.53,7.53,7.53,4.260414,0.0,3.4259117,-0.8960928
7.54,7.54,7.54,7.54,4.2628164,0.0,3.4273703,-0.94297385
7.55,7.55,7.55,7.55,4.2228384,0.0,3.4113102,-0.87694085
7.56,7.56,7.56,7.56,4.267381,0.0,3.4237943,-0.94149035
7.57,7.57,7.57,7.57,4.2832313,0.0,3.4286234,-0.8689123
7.58,7.58,7.58,7.58,4.2788863,0.0,3.4246938,-0.7525868
7.59,7.59,7.59,7.59,4.2669005,0.0,3.4251277,-0.88258773
7.6,7.6,7.6,7.6,4.285527,0.0,3.4281657,-0.81926847
7.61,7.61,7.61,7.61,4.3006535,0.0,3.427655,-0.79226655
7.62,7.62,7.62,7.62,4.2719297,0.0,3.4310963,-0.77242583
7.63,7.63,7.63,7.63,4.309541,0.0,3.4398994,-0.8283947
7.64,7.64,7.64,7.64,4.3837204,0.0,3.440844,-0.8356137
7.65,7.65,7.65,7.65,4.410038,0.0,3.4514024,-0.9152933
7.66,7.66,7.66,7.66,4.395026,0.0,3.4283915,-0.8726235
7.67,7.67,7.67,7.67,4.4462247,0.0,3.4447446,-0.8475877
7.68,7.68,7.68,7.68,4.4939322,0.0,3.4471762,-0.7935659
7.69,7.69,7.69,7.69,4.511448,0.0,3.4452493,-0.7168002
7.7,7.7,7.7,7.7,4.6200013,0.0,3.4411466,-0.7905102
7.71,7.71,7.71,7.71,4.485049,0.0,3.4453557,-0.7585882
7.72,7.72,7.72,7.72,4.493046,0.0,3.447341,-0.64510643
7.73,7.73,7.73,7.73,4.5238833,0.0,3.4485297,-0.71522933
7.74,7.74,7.74,7.74,4.5063944,0.0,3.4548452,-0.75358754
7.75,7.75,7.75,7.75,4.449298,0.0,3.4324963,-0.6416189
7.76,7.76,7.76,7.76,4.444154,0.0,3.4405098,-0.783715
7.77,7.77,7.77,7.77,4.3762517,0.0,3.4245186,-0.8149301
7.78,7.78,7.78,7.78,4.3923397,0.0,3.4403374,-0.7962764
7.79,7.79,7.79,7.79,4.3935294,0.0,3.4371402,-0.7500712
7.8,7.8,7.8,7.8,4.400872,0.0,3.4475033,-0.78529465
7.81,7.81,7.81,7.81,4.420055,0.0,3.444207,-0.7843905
7.82,7.82,7.82,7.82,4.351087,0.0,3.4237344,-0.8357884
7.83,7.83,7.83,7.83,4.3825064,0.0,3.4308565,-0.9077676
7.84,7.84,7.84,7.84,4.4230237,0.0,3.4438646,-0.86535454
7.85,7.85,7.85,7.85,4.392034,0.0,3.4262276,-0.8301033
7.86,7.86,7.86,7.86,4.425981,0.0,3.4516082,-0.96201
7.87,7.87,7.87,7.87,4.618579,0.0,3.4459834,-0.96015614
7.88,7.88,7.88,7.88,4.5171604,0.0,3.4058232,-0.945079
7.89,7.89,7.89,7.89,4.6307817,0.0,3.4303324,-1.2224742
7.9,7.9,7.9,7.9,4.485456,0.0,3.4184377,-1.0938401
7.91,7.91,7.91,7.91,4.457386,0.0,3.4221318,-1.1133766
7.92,7.92,7.92,7.92,4.3457904,0.0,3.409666,-1.2315465
7.93,7.93,7.93,7.93,4.2066927,0.0,3.4238155,-1.4714195
7.94,7.94,7.94,7.94,4.109085,0.0,3.422153,-1.3115872
7.95,7.95,7.95,7.95,4.100313,0.0,3.4104204,-1.4410712
7.96,7.96,7.96,7.96,4.158779,0.0,3.3857307,-1.1027261
7.97,7.97,7.97,7.97,4.3309803,0.0,3.4091606,-1.2927499
7.98,7.98,7.98,7.98,4.255282,0.0,3.41902,-1.3968948
7.99,7.99,7.99,7.99,4.197095,0.0,3.3846774,-1.3880087
8.0,8.0,8.0,8.0,4.222361,0.0,3.4083357,-1.4020785
8.01,8.01,8.01,8.01,4.1997576,0.0,3.4030678,-1.4887283
8.02,8.02,8.02,8.02,4.133648,0.0,3.389158,-1.4416875
8.03,8.03,8.03,8.03,4.097973,0.0,3.3885539,-1.2721963
8.04,8.04,8.04,8.04,4.003118,0.0,3.383229,-1.3368983
8.05,8.05,8.05,8.05,3.8307812,0.0,3.36813,-1.4578813
8.06,8.06,8.06,8.06,3.7931533,0.0,3.3447692,-1.4377581
8.07,8.07,8.07,8.07,3.6502068,0.0,3.3473048,-1.3868748
8.08,8.08,8.08,8.08,3.5207102,0.0,3.3335552,-1.4871527
8.09,8.09,8.09,8.09,3.373712,0.0,3.3222387,-1.5267259
8.1,8.1,8.1,8.1,3.3006911,0.0,3.3032973,-1.5282246
8.11,8.11,8.11,8.11,3.1775444,0.0,3.298277,-1.6273304
8.12,8.12,8.12,8.12,3.067729,0.0,3.2959743,-1.6529666
8.13,8.13,8.13,8.13,2.9958239,0.0,3.2705846,-1.6625307
8.14,8.14,8.14,8.14,2.9155753,0.0,3.2500525,-1.660548
8.15,8.15,8.15,8.15,2.8728998,0.0,3.2451158,-1.6531503
8.16,8.16,8.16,8.16,2.7720559,0.0,3.2035933,-1.5955395
8.17,8.17,8.17,8.17,2.7245777,0.0,3.22541,-1.5580275
8.18,8.18,8.18,8.18,2.5842695,0.0,3.212262,-1.6644655
8.19,8.19,8.19,8.19,2.393398,0.0,3.1693075,-1.748143
8.2,8.2,8.2,8.2,2.344083,0.0,3.1550663,-1.8733892
8.21,8.21,8.21,8.21,2.3777325,0.0,3.144584,-1.9550033
8.22,8.22,8.22,8.22,2.3340364,0.0,3.1535242,-1.8806454
8.23,8.23,8.23,8.23,2.2799613,0.0,3.1190534,-1.8461512
8.24,8.24,8.24,8.24,2.2536209,0.0,3.1090686,-2.1857703
8.25,8.25,8.25,8.25,2.3956854,0.0,3.132882,-2.054148
8.26,8.26,8.26,8.26,2.5092509,0.0,3.1455014,-1.8389618
8.27,8.27,8.27,8.27,2.5155842,0.0,3.163749,-1.7913691
8.28,8.28,8.28,8.28,2.5705025,0.0,3.169428,-1.9169635
8.29,8.29,8.29,8.29,2.5782058,0.0,3.1583471,-1.7813196
8.3,8.3,8.3,8.3,2.53299,0.0,3.1111848,-2.1336527
8.31,8.31,8.31,8.31,2.5315242,0.0,3.0932674,-2.2423425
8.32,8.32,8.32,8.32,2.5558527,0.0,3.093139,-2.221394
8.33,8.33,8.33,8.33,2.6626983,0.0,3.0890384,-2.0883243
8.34,8.34,8.34,8.34,2.7963872,0.0,3.1205864,-1.9790233
8.35,8.35,8.35,8.35,2.866546,0.0,3.1589866,-1.782267
8.36,8.36,8.36,8.36,3.0049605,0.0,3.1824682,-1.7849313
8.37,8.37,8.37,8.37,3.122944,0.0,3.2158113,-1.730153
8.38,8.38,8.38,8.38,3.232184,0.0,3.2500317,-1.4128789
8.39,8.39,8.39,8.39,3.3443959,0.0,3.296767,-1.2244672
8.4,8.4,8.4,8.4,3.2708046,0.0,3.2881782,-1.3311105
8.41,8.41,8.41,8.41,3.459601,0.0,3.3511984,-1.118484
8.42,8.42,8.42,8.42,3.434129,0.0,3.3576746,-0.9774016
8.43,8.43,8.43,8.43,3.4273894,0.0,3.3710177,-0.9212466
8.44,8.44,8.44,8.44,3.5068018,0.0,3.384479,-0.8148268
8.45,8.45,8.45,8.45,3.5580437,0.0,3.4145026,-0.7995623
8.46,8.46,8.46,8.46,3.5849078,0.0,3.4060855,-0.819053
8.47,8.47,8.47,8.47,3.6505806,0.0,3.413521,-0.7603109
8.48,8.48,8.48,8.48,3.7170048,0.0,3.405746,-0.8375235
8.49,8.49,8.49,8.49,3.7876184,0.0,3.421592,-0.7177757
8.5,8.5,8.5,8.5,3.749418,0.0,3.4186301,-0.7043526
8.51,8.51,8.51,8.51,3.7389817,0.0,3.405301,-0.66348124
8.52,8.52,8.52,8.52,3.7272873,0.0,3.41748,-0.78067654
8.53,8.53,8.53,8.53,3.7519898,0.0,3.4116063,-0.6250757
8.54,8.54,8.54,8.54,3.7907805,0.0,3.41786,-0.71393204
8.55,8.55,8.55,8.55,3.8980782,0.0,3.4273725,-0.70482045
8.56,8.56,8.56,8.56,3.9548612,0.0,3.4411087,-0.5848364
8.57,8.57,8.57,8.57,4.062113,0.0,3.4325745,-0.6294738
8.58,8.58,8.58,8.58,4.24297,0.0,3.4467838,-0.6454482
8.59,8.59,8.59,8.59,4.426347,0.0,3.4637322,-0.57984006
8.6,8.6,8.6,8.6,4.5623116,0.0,3.4746995,-0.60922325
8.61,8.61,8.61,8.61,4.621029,0.0,3.4744568,-0.48103023
8.62,8.62,8.62,8.62,4.7172494,0.0,3.4803424,-0.491536
8.63,8.63,8.63,8.63,4.756731,0.0,3.480472,-0.4523483
8.64,8.64,8.64,8.64,4.78753,0.0,3.4751494,-0.49710065
8.65,8.65,8.65,8.65,4.770482,0.0,3.4821048,-0.4932763
8.66,8.66,8.66,8.66,4.768906,0.0,3.4833267,-0.5325909
8.67,8.67,8.67,8.67,4.770347,0.0,3.488534,-0.5684333
8.68,8.68,8.68,8.68,4.7268257,0.0,3.4728405,-0.61974597
8.69,8.69,8.69,8.69,4.668235,0.0,3.470461,-0.6628615
8.7,8.7,8.7,8.7,4.629536,0.0,3.4718814,-0.6735254
8.71,8.71,8.71,8.71,4.59507,0.0,3.4647088,-0.6502148
8.72,8.72,8.72,8.72,4.606645,0.0,3.459053,-0.6980435
8.73,8.73,8.73,8.73,4.593687,0.0,3.4733126,-0.714525
8.74,8.74,8.74,8.74,4.565376,0.0,3.4705412,-0.7397469
8.75,8.75,8.75,8.75,4.610762,0.0,3.4696214,-0.6460523
8.76,8.76,8.76,8.76,4.6006126,0.0,3.4742537,-0.6561448
8.77,8.77,8.77,8.77,4.548619,0.0,3.4557872,-0.6289917
8.78,8.78,8.78,8.78,4.5129585,0.0,3.464596,-0.65431935
8.79,8.79,8.79,8.79,4.4556518,0.0,3.454925,-0.69739157
8.8,8.8,8.8,8.8,4.395854,0.0,3.457913,-0.69728875
8.81,8.81,8.81,8.81,4.312013,0.0,3.4549305,-0.8683731
8.82,8.82,8.82,8.82,4.306579,0.0,3.4589589,-0.7665241
8.83,8.83,8.83,8.83,4.271328,0.0,3.4563625,-0.7410959
8.84,8.84,8.84,8.84,4.2942586,0.0,3.440806,-0.8118712
8.85,8.85,8.85,8.85,4.272751,0.0,3.4500241,-0.81718636
8.86,8.86,8.86,8.86,4.334155,0.0,3.4570115,-0.85702443
8.87,8.87,8.87,8.87,4.3344855,0.0,3.4584727,-0.8128036
8.88,8.88,8.88,8.88,4.257028,0.0,3.4447958,-0.80779195
8.89,8.89,8.89,8.89,4.3783903,0.0,3.4549816,-0.8477189
8.9,8.9,8.9,8.9,4.381811,0.0,3.4535809,-0.7268243
8.91,8.91,8.91,8.91,4.3528905,0.0,3.4484062,-0.86528724
8.92,8.92,8.92,8.92,4.369112,0.0,3.4496665,-0.72932863
8.93,8.93,8.93,8.93,4.406013,0.0,3.4621303,-0.79221696
8.94,8.94,8.94,8.94,4.5365267,0.0,3.4614542,-0.7218829
8.95,8.95,8.95,8.95,4.644982,0.0,3.46549,-0.6543945
8.96,8.96,8.96,8.96,4.686096,0.0,3.4670644,-0.5229748
8.97,8.97,8.97,8.97,4.674287,0.0,3.4637222,-0.64797354
8.98,8.98,8.98,8.98,4.6370025,0.0,3.4742217,-0.63606095
8.99,8.99,8.99,8.99,4.601457,0.0,3.463286,-0.59082484
9.0,9.0,9.0,9.0,4.5967555,0.0,3.4775846,-0.62744015
9.01,9.01,9.01,9.01,4.593301,0.0,3.4607162,-0.59551644
9.02,9.02,9.02,9.02,4.5083723,0.0,3.4477966,-0.58364445
9.03,9.03,9.03,9.03,4.511535,0.0,3.458787,-0.5871129
9.04,9.04,9.04,9.04,4.491931,0.0,3.4676847,-0.60575914
9.05,9.05,9.05,9.05,4.4165025,0.0,3.4581013,-0.64091915
9.06,9.06,9.06,9.06,4.366706,0.0,3.4570832,-0.7219904
9.07,9.07,9.07,9.07,4.3278465,0.0,3.448979,-0.78404915
9.08,9.08,9.08,9.08,4.328261,0.0,3.4639657,-0.7802738
9.09,9.09,9.09,9.09,4.2891316,0.0,3.4451783,-0.6362532
9.1,9.1,9.1,9.1,4.2361574,0.0,3.457424,-0.7112371
9.11,9.11,9.11,9.11,4.304743,0.0,3.4545255,-0.79150456
9.12,9.12,9.12,9.12,4.2450695,0.0,3.454783,-0.74577457
9.13,9.13,9.13,9.13,4.269052,0.0,3.4376087,-0.6955899
9.14,9.14,9.14,9.14,4.23963,0.0,3.4461925,-0.7215017
9.15,9.15,9.15,9.15,4.221724,0.0,3.4506345,-0.92168105
9.16,9.16,9.16,9.16,4.2140975,0.0,3.4471693,-0.84855723
9.17,9.17,9.17,9.17,4.2282596,0.0,3.4515922,-0.76722324
9.18,9.18,9.18,9.18,4.2588773,0.0,3.4679687,-0.96908015
9.19,9.19,9.19,9.19,4.268567,0.0,3.4432843,-0.7839999
9.2,9.2,9.2,9.2,4.273393,0.0,3.4399903,-0.8300272
9.21,9.21,9.21,9.21,4.227474,0.0,3.4484763,-0.77792984
9.22,9.22,9.22,9.22,4.2988973,0.0,3.4571414,-0.81480354
9.23,9.23,9.23,9.23,4.3004203,0.0,3.4549048,-0.8108592
9.24,9.24,9.24,9.24,4.283051,0.0,3.442752,-0.74105257
9.25,9.25,9.25,9.25,4.2965145,0.0,3.4580839,-0.88603246
9.26,9.26,9.26,9.26,4.286087,0.0,3.470995,-0.7666837
9.27,9.27,9.27,9.27,4.28289,0.0,3.4630175,-0.7875295
9.28,9.28,9.28,9.28,4.333695,0.0,3.4588985,-0.8198393
9.29,9.29,9.29,9.29,4.334483,0.0,3.454321,-0.7505861
9.3,9.3,9.3,9.3,4.2799473,0.0,3.4513981,-0.72956073
9.31,9.31,9.31,9.31,4.229746,0.0,3.4463215,-0.72580075
9.32,9.32,9.32,9.32,4.199039,0.0,3.4373238,-0.7927705
9.33,9.33,9.33,9.33,4.110293,0.0,3.448318,-0.697048
9.34,9.34,9.34,9.34,4.1341224,0.0,3.4488225,-0.80538553
9.35,9.35,9.35,9.35,4.108104,0.0,3.4450436,-0.82234275
9.36,9.36,9.36,9.36,4.093659,0.0,3.4509077,-0.82913256
9.37,9.37,9.37,9.37,4.08141,0.0,3.443545,-0.9558986
9.38,9.38,9.38,9.38,4.1117415,0.0,3.4406595,-0.8379626
9.39,9.39,9.39,9.39,4.0621624,0.0,3.4365187,-0.82796794
9.4,9.4,9.4,9.4,4.020372,0.0,3.4503884,-0.9733711
9.41,9.41,9.41,9.41,4.048727,0.0,3.438962,-0.8170691
9.42,9.42,9.42,9.42,4.0747166,0.0,3.4368412,-0.86473596
9.43,9.43,9.43,9.43,4.1173244,0.0,3.4427886,-0.6761616
9.44,9.44,9.44,9.44,4.099305,0.0,3.4332318,-0.79564005
9.45,9.45,9.45,9.45,4.075101,0.0,3.4295368,-0.90058106
9.46,9.46,9.46,9.46,4.044965,0.0,3.4306688,-0.8402094
9.47,9.47,9.47,9.47,4.0553226,0.0,3.4488242,-0.79197866
9.48,9.48,9.48,9.48,4.0460706,0.0,3.4429078,-0.88664836
9.49,9.49,9.49,9.49,4.033078,0.0,3.421153,-0.80636257
9.5,9.5,9.5,9.5,4.013338,0.0,3.4255486,-0.7721735
9.51,9.51,9.51,9.51,4.0169024,0.0,3.441576,-0.9026083
9.52,9.52,9.52,9.52,4.0364604,0.0,3.4207332,-0.8489605
9.53,9.53,9.53,9.53,4.0308623,0.0,3.4209192,-0.92169744
9.54,9.54,9.54,9.54,4.0426435,0.0,3.421511,-0.85188544
9.55,9.55,9.55,9.55,4.0263085,0.0,3.4257388,-0.91644645
9.56,9.56,9.56,9.56,4.040666,0.0,3.4273574,-0.9244507
9.57,9.57,9.57,9.57,4.0335274,0.0,3.4351444,-0.8579509
9.58,9.58,9.58,9.58,4.075385,0.0,3.451426,-0.95264244
9.59,9.59,9.59,9.59,4.0566864,0.0,3.4542484,-0.8794415
9.6,9.6,9.6,9.6,4.04458,0.0,3.4343722,-0.8525675
9.61,9.61,9.61,9.61,4.013728,0.0,3.452308,-1.002679
9.62,9.62,9.62,9.62,4.055922,0.0,3.4460328,-0.836484
9.63,9.63,9.63,9.63,3.9333808,0.0,3.4492228,-1.0341566
9.64,9.64,9.64,9.64,3.9264677,0.0,3.447764,-1.0840977
9.65,9.65,9.65,9.65,3.859201,0.0,3.440989,-0.92669535
9.66,9.66,9.66,9.66,3.8436627,0.0,3.423952,-0.97304463
9.67,9.67,9.67,9.67,3.824538,0.0,3.424603,-0.93951875
9.68,9.68,9.68,9.68,3.8430111,0.0,3.4303367,-0.86358976
9.69,9.69,9.69,9.69,3.7836752,0.0,3.4205914,-0.96030563
9.7,9.7,9.7,9.7,3.7253945,0.0,3.4200637,-1.0450844
9.71,9.71,9.71,9.71,3.6759145,0.0,3.432153,-0.96859014
9.72,9.72,9.72,9.72,3.5014074,0.0,3.4098477,-1.0425631
9.73,9.73,9.73,9.73,3.316588,0.0,3.3999343,-1.1479055
9.74,9.74,9.74,9.74,3.2171867,0.0,3.383687,-1.1713549
9.75,9.75,9.75,9.75,3.2263885,0.0,3.401515,-1.1787902
9.76,9.76,9.76,9.76,3.1724415,0.0,3.3842945,-1.1295631
9.77,9.77,9.77,9.77,3.1600845,0.0,3.3824327,-1.1329943
9.78,9.78,9.78,9.78,3.1213996,0.0,3.3798423,-1.1210471
9.79,9.79,9.79,9.79,3.1197162,0.0,3.3712823,-1.057609
9.8,9.8,9.8,9.8,3.059141,0.0,3.3539317,-1.1501204
9.81,9.81,9.81,9.81,3.0593615,0.0,3.3613985,-1.162315
9.82,9.82,9.82,9.82,2.985599,0.0,3.3283834,-1.1840454
9.83,9.83,9.83,9.83,2.9259834,0.0,3.3247921,-1.0834247
9.84,9.84,9.84,9.84,2.89357,0.0,3.31441,-1.1571153
9.85,9.85,9.85,9.85,2.939663,0.0,3.3211884,-1.2537085
9.86,9.86,9.86,9.86,2.9836807,0.0,3.3222117,-1.2320795
9.87,9.87,9.87,9.87,2.954574,0.0,3.3031526,-1.1770182
9.88,9.88,9.88,9.88,3.0559616,0.0,3.3212075,-1.2768701
9.89,9.89,9.89,9.89,3.0247283,0.0,3.3183289,-1.3691953
9.9,9.9,9.9,9.9,3.103974,0.0,3.3287923,-1.27669
9.91,9.91,9.91,9.91,3.1492496,0.0,3.33578,-1.1822327
9.92,9.92,9.92,9.92,3.227806,0.0,3.3444283,-1.1995695
9.93,9.93,9.93,9.93,3.2241275,0.0,3.3286383,-1.3529866
9.94,9.94,9.94,9.94,3.3149881,0.0,3.320042,-1.2515059
9.95,9.95,9.95,9.95,3.5002506,0.0,3.356646,-1.1771648
9.96,9.96,9.96,9.96,3.7527933,0.0,3.4012194,-1.1670353
9.97,9.97,9.97,9.97,3.9229162,0.0,3.4066048,-1.1472696
9.98,9.98,9.98,9.98,3.9170012,0.0,3.407265,-1.0651582
9.99,9.99,9.99,9.99,3.9767804,0.0,3.4178412,-1.1208805
10.0,10.0,10.0,10.0,4.065418,0.0,3.4185328,-1.0694084
10.01,10.01,10.01,10.01,4.2126403,0.0,3.434622,-1.088085
10.02,10.02,10.02,10.02,4.272761,0.0,3.4342515,-1.0661445
10.03,10.03,10.03,10.03,4.2767015,0.0,3.4149342,-0.9655157
10.04,10.04,10.04,10.04,4.3332853,0.0,3.436569,-1.0803101
10.05,10.05,10.05,10.05,4.4246135,0.0,3.4231036,-0.98561007
10.06,10.06,10.06,10.06,4.509508,0.0,3.4472003,-0.96623635
10.07,10.07,10.07,10.07,4.5551066,0.0,3.459284,-0.86730874
10.08,10.08,10.08,10.08,4.5154195,0.0,3.4587047,-0.9213984
10.09,10.09,10.09,10.09,4.5685143,0.0,3.4494352,-0.84229195
10.1,10.1,10.1,10.1,4.6005616,0.0,3.4473033,-0.8228266
10.11,10.11,10.11,10.11,4.5444527,0.0,3.4713676,-0.9135613
10.12,10.12,10.12,10.12,4.5308723,0.0,3.440101,-0.81103235
10.13,10.13,10.13,10.13,4.4741507,0.0,3.4496439,-0.8030832
10.14,10.14,10.14,10.14,4.4430385,0.0,3.4551802,-0.9963012
10.15,10.15,10.15,10.15,4.375215,0.0,3.4435196,-0.8904655
10.16,10.16,10.16,10.16,4.236763,0.0,3.43213,-1.0409036
10.17,10.17,10.17,10.17,3.9776528,0.0,3.4225605,-0.9600857
10.18,10.18,10.18,10.18,3.7371833,0.0,3.4118838,-0.9940088
10.19,10.19,10.19,10.19,3.5131412,0.0,3.3715053,-0.90965307
10.2,10.2,10.2,10.2,3.3616114,0.0,3.355282,-1.079428
10.21,10.21,10.21,10.21,3.2214978,0.0,3.3451767,-1.0564995
10.22,10.22,10.22,10.22,3.040457,0.0,3.3274395,-1.0547843
10.23,10.23,10.23,10.23,2.964297,0.0,3.3103304,-1.1841288
10.24,10.24,10.24,10.24,2.801288,0.0,3.2915363,-1.1625631
10.25,10.25,10.25,10.25,2.7450764,0.0,3.278532,-1.287378
10.26,10.26,10.26,10.26,2.6238618,0.0,3.2539299,-1.2395746
10.27,10.27,10.27,10.27,2.5190709,0.0,3.23857,-1.3009828
10.28,10.28,10.28,10.28,2.617227,0.0,3.2458267,-1.2873995
10.29,10.29,10.29,10.29,2.6430023,0.0,3.2404623,-1.2825134
10.3,10.3,10.3,10.3,2.6838305,0.0,3.2348022,-1.2575743
10.31,10.31,10.31,10.31,2.7517872,0.0,3.2608151,-1.3155931
10.32,10.32,10.32,10.32,2.8071918,0.0,3.2503614,-1.3308754
10.33,10.33,10.33,10.33,2.8238397,0.0,3.2594123,-1.3421112
10.34,10.34,10.34,10.34,2.941542,0.0,3.2636,-1.3118227
10.35,10.35,10.35,10.35,3.0016193,0.0,3.2935324,-1.2888557
10.36,10.36,10.36,10.36,2.984682,0.0,3.2913451,-1.2019881
10.37,10.37,10.37,10.37,3.0877101,0.0,3.3256621,-1.1702883
10.38,10.38,10.38,10.38,3.129763,0.0,3.333178,-1.1828028
10.39,10.39,10.39,10.39,3.2970922,0.0,3.3615162,-1.1149627
10.4,10.4,10.4,10.4,3.40104,0.0,3.3498147,-1.0492262
10.41,10.41,10.41,10.41,3.433584,0.0,3.3682606,-1.0791082
10.42,10.42,10.42,10.42,3.4971027,0.0,3.3860204,-1.1203814
10.43,10.43,10.43,10.43,3.5963724,0.0,3.3913987,-1.0516346
10.44,10.44,10.44,10.44,3.6361375,0.0,3.4113615,-0.9319154
10.45,10.45,10.45,10.45,3.6569974,0.0,3.3865356,-0.98887086
10.46,10.46,10.46,10.46,3.650641,0.0,3.3935192,-1.0159038
10.47,10.47,10.47,10.47,3.7285917,0.0,3.4007404,-1.0253359
10.48,10.48,10.48,10.48,3.7850413,0.0,3.400936,-0.9531974
10.49,10.49,10.49,10.49,3.7483764,0.0,3.4053123,-0.86286676
10.5,10.5,10.5,10.5,3.7060945,0.0,3.403302,-0.9658276
10.51,10.51,10.51,10.51,3.672201,0.0,3.3945973,-0.98141676
10.52,10.52,10.52,10.52,3.6360629,0.0,3.396546,-1.0922492
10.53,10.53,10.53,10.53,3.5120397,0.0,3.3927088,-1.1346328
10.54,10.54,10.54,10.54,3.4507616,0.0,3.3724782,-1.0282762
10.55,10.55,10.55,10.55,3.4629076,0.0,3.384606,-1.0310692
10.56,10.56,10.56,10.56,3.4463787,0.0,3.3724322,-0.93612653
10.57,10.57,10.57,10.57,3.399119,0.0,3.3776367,-0.99031115
10.58,10.58,10.58,10.58,3.2584321,0.0,3.3807056,-1.0671066
10.59,10.59,10.59,10.59,3.0882761,0.0,3.353067,-1.1259843
10.6,10.6,10.6,10.6,2.8789196,0.0,3.3252032,-1.1212616
10.61,10.61,10.61,10.61,2.8087788,0.0,3.3243997,-1.1932484
10.62,10.62,10.62,10.62,2.8072217,0.0,3.3229995,-1.1429657
10.63,10.63,10.63,10.63,2.9743133,0.0,3.3569841,-1.1728922
10.64,10.64,10.64,10.64,2.9696672,0.0,3.3550558,-1.1840713
10.65,10.65,10.65,10.65,3.01918,0.0,3.3328578,-1.2017123
10.66,10.66,10.66,10.66,2.8981524,0.0,3.2947927,-1.092568
10.67,10.67,10.67,10.67,2.8897588,0.0,3.3131225,-1.2827108
10.68,10.68,10.68,10.68,2.8751838,0.0,3.3166234,-1.1218783
10.69,10.69,10.69,10.69,2.8630915,0.0,3.307898,-1.1650534
10.7,10.7,10.7,10.7,2.8475904,0.0,3.2908423,-1.1664392
10.71,10.71,10.71,10.71,2.8549402,0.0,3.2984428,-1.1761742
10.72,10.72,10.72,10.72,2.8759065,0.0,3.299361,-1.2303747
10.73,10.73,10.73,10.73,2.9387643,0.0,3.3003228,-1.2188741
10.74,10.74,10.74,10.74,2.9433453,0.0,3.3196886,-1.2763361
10.75,10.75,10.75,10.75,2.9674773,0.0,3.32436,-1.1832551
10.76,10.76,10.76,10.76,2.9881825,0.0,3.3107028,-1.236459
10.77,10.77,10.77,10.77,2.9957087,0.0,3.338117,-1.2354984
10.78,10.78,10.78,10.78,2.9865952,0.0,3.317949,-1.1270643
10.79,10.79,10.79,10.79,2.9617493,0.0,3.3276043,-1.1482799
10.8,10.8,10.8,10.8,3.019491,0.0,3.333995,-1.0673652
10.81,10.81,10.81,10.81,3.080997,0.0,3.3570487,-1.2346491
10.82,10.82,10.82,10.82,3.155194,0.0,3.3638155,-1.1704342
10.83,10.83,10.83,10.83,3.1509256,0.0,3.3473418,-1.0757813
10.84,10.84,10.84,10.84,3.153082,0.0,3.3531196,-1.1699893
10.85,10.85,10.85,10.85,3.1374493,0.0,3.3346415,-1.1466287
10.86,10.86,10.86,10.86,3.0869083,0.0,3.3151917,-1.0506117
10.87,10.87,10.87,10.87,3.1132486,0.0,3.34328,-1.1498737
10.88,10.88,10.88,10.88,3.1368601,0.0,3.326569,-1.0516065
10.89,10.89,10.89,10.89,3.1219695,0.0,3.33927,-1.1512626
10.9,10.9,10.9,10.9,3.1143656,0.0,3.3332582,-1.0679251
10.91,10.91,10.91,10.91,3.1114695,0.0,3.3381693,-1.0795773
10.92,10.92,10.92,10.92,3.1942925,0.0,3.3625586,-1.0300732
10.93,10.93,10.93,10.93,3.2197764,0.0,3.3662164,-1.1490183
10.94,10.94,10.94,10.94,3.2314785,0.0,3.3639698,-1.1290535
10.95,10.95,10.95,10.95,3.264872,0.0,3.3775928,-1.148164
10.96,10.96,10.96,10.96,3.270258,0.0,3.3740747,-1.1259013
10.97,10.97,10.97,10.97,3.266914,0.0,3.3728204,-1.0506403
10.98,10.98,10.98,10.98,3.2470815,0.0,3.3464534,-1.0540861
10.99,10.99,10.99,10.99,3.2791193,0.0,3.3707707,-1.1625158
11.0,11.0,11.0,11.0,3.261549,0.0,3.369942,-1.0925589
11.01,11.01,11.01,11.01,3.2642994,0.0,3.3651032,-1.1345114
11.02,11.02,11.02,11.02,3.2865636,0.0,3.356003,-1.0537205
11.03,11.03,11.03,11.03,3.2945585,0.0,3.391759,-1.1140149
11.04,11.04,11.04,11.04,3.299191,0.0,3.3742895,-1.0588197
11.05,11.05,11.05,11.05,3.2839277,0.0,3.376347,-1.0582393
11.06,11.06,11.06,11.06,3.2905524,0.0,3.3873355,-0.9911779
11.07,11.07,11.07,11.07,3.3144603,0.0,3.3706234,-1.0880439
11.08,11.08,11.08,11.08,3.3088527,0.0,3.3759062,-1.061298
11.09,11.09,11.09,11.09,3.3288417,0.0,3.3743129,-1.048956
11.1,11.1,11.1,11.1,3.3106754,0.0,3.3854313,-1.1861771
11.11,11.11,11.11,11.11,3.2903895,0.0,3.367986,-1.1261532
11.12,11.12,11.12,11.12,3.35351,0.0,3.3925893,-1.0049008
11.13,11.13,11.13,11.13,3.3066533,0.0,3.3710425,-1.0336553
11.14,11.14,11.14,11.14,3.322615,0.0,3.3790388,-1.0682546
11.15,11.15,11.15,11.15,3.294431,0.0,3.3826132,-1.084474
11.16,11.16,11.16,11.16,3.333465,0.0,3.3825371,-1.0181628
11.17,11.17,11.17,11.17,3.3274913,0.0,3.388814,-1.1714113
11.18,11.18,11.18,11.18,3.316355,0.0,3.3733046,-1.1034999
11.19,11.19,11.19,11.19,3.2920043,0.0,3.3798785,-1.1218457
11.2,11.2,11.2,11.2,3.3265116,0.0,3.389999,-1.0539091
11.21,11.21,11.21,11.21,3.3395092,0.0,3.3849294,-1.013816
11.22,11.22,11.22,11.22,3.327213,0.0,3.3852928,-1.1226544
11.23,11.23,11.23,11.23,3.3401184,0.0,3.394119,-1.1620797
11.24,11.24,11.24,11.24,3.324485,0.0,3.4045093,-1.0438322
11.25,11.25,11.25,11.25,3.341915,0.0,3.3870382,-1.0389185
11.26,11.26,11.26,11.26,3.3476698,0.0,3.3774357,-1.1086746
11.27,11.27,11.27,11.27,3.3469336,0.0,3.3747418,-1.1064837
11.28,11.28,11.28,11.28,3.3511672,0.0,3.3723047,-1.1189803
11.29,11.29,11.29,11.29,3.327758,0.0,3.3658676,-1.0167129
11.3,11.3,11.3,11.3,3.3522475,0.0,3.380875,-1.0316002


==> dataICX285cellar+5Gauss4BranchConf.csv <==
0.0,0.0,0.0,0.0,2.850874,1.0601541,7.234462,1.6833692
0.01,0.01,0.01,0.01,2.8648722,1.0511585,7.2100735,1.6546947
0.02,0.02,0.02,0.02,2.8501153,1.0880243,7.5177445,1.7212304
0.03,0.03,0.03,0.03,2.8405304,1.0322682,7.2436566,1.6222864
0.04,0.04,0.04,0.04,2.9150953,1.1031919,7.5350327,1.8385848
0.05,0.05,0.05,0.05,2.7764657,1.0269854,7.100035,1.5958284
0.06,0.06,0.06,0.06,2.8394024,1.0209907,7.385369,1.6891234
0.07,0.07,0.07,0.07,2.822429,1.075113,7.2822943,1.7283162
0.08,0.08,0.08,0.08,2.8198063,1.0427345,7.35845,1.6258435
0.09,0.09,0.09,0.09,2.8373315,1.0339928,7.1551585,1.5789201
0.1,0.1,0.1,0.1,2.83145,1.0773177,7.3387666,1.6885018
0.11,0.11,0.11,0.11,2.7932699,1.0459461,7.272453,1.7173715
0.12,0.12,0.12,0.12,2.8191347,1.1396699,7.252843,1.5665281
0.13,0.13,0.13,0.13,2.8350492,1.0633804,7.1576633,1.5936362
0.14,0.14,0.14,0.14,2.838664,1.013231,7.17624,1.610171
0.15,0.15,0.15,0.15,2.8164814,1.0495977,7.0884895,1.5438265
0.16,0.16,0.16,0.16,2.8541274,1.0583735,7.226128,1.5470873
0.17,0.17,0.17,0.17,2.80616,1.0615661,7.2309327,1.6768129
0.18,0.18,0.18,0.18,2.8088255,1.055084,7.1642838,1.634817
0.19,0.19,0.19,0.19,2.8096461,1.1094058,7.454817,1.7847241
0.2,0.2,0.2,0.2,2.806375,1.0394613,7.2832284,1.7803149
0.21,0.21,0.21,0.21,2.8226526,1.0318242,7.278756,1.7413557
0.22,0.22,0.22,0.22,2.7920587,0.99238193,7.1142526,1.5194834
0.23,0.23,0.23,0.23,2.8127387,1.0444465,7.230321,1.5555037
0.24,0.24,0.24,0.24,2.84062,1.0661058,7.3946834,1.7481128
0.25,0.25,0.25,0.25,2.802676,1.0505427,7.3895574,1.7141358
0.26,0.26,0.26,0.26,2.7809982,1.0696865,7.2776513,1.685872
0.27,0.27,0.27,0.27,2.7909803,1.014057,7.0179996,1.4980649
0.28,0.28,0.28,0.28,2.8271167,1.0690709,7.4203677,1.7299532
0.29,0.29,0.29,0.29,2.8512037,1.1017472,7.3747797,1.6442169
0.3,0.3,0.3,0.3,2.801966,1.0339911,7.2707744,1.7432231
0.31,0.31,0.31,0.31,2.8067172,1.072753,7.229758,1.6532468
0.32,0.32,0.32,0.32,2.7717028,1.0536773,7.299464,1.6609426
0.33,0.33,0.33,0.33,2.7565296,1.0308675,7.1336217,1.5809916
0.34,0.34,0.34,0.34,2.8197582,1.0435199,7.2717414,1.6540606
0.35,0.35,0.35,0.35,2.772643,1.0203037,7.0915513,1.64097
0.36,0.36,0.36,0.36,2.7980173,1.0491124,7.33839,1.6790402
0.37,0.37,0.37,0.37,2.7817256,1.016772,7.2893906,1.7825261
0.38,0.38,0.38,0.38,2.764165,1.0001297,7.124072,1.6265032
0.39,0.39,0.39,0.39,2.7373116,1.0029117,7.085732,1.5732241
0.4,0.4,0.4,0.4,2.8223696,1.0910358,7.343304,1.7133945
0.41,0.41,0.41,0.41,2.7613595,1.0498194,7.155232,1.5967914
0.42,0.42,0.42,0.42,2.8179545,1.0354773,7.1457076,1.5587488
0.43,0.43,0.43,0.43,2.7873576,1.0533108,7.310145,1.6560161
0.44,0.44,0.44,0.44,2.7841477,1.0013075,7.27091,1.490232
0.45,0.45,0.45,0.45,2.8142695,1.0393702,7.2723236,1.6361372
0.46,0.46,0.46,0.46,2.8216846,1.0395199,7.190031,1.5631422
0.47,0.47,0.47,0.47,2.796691,1.0338678,7.0516486,1.4817157
0.48,0.48,0.48,0.48,2.7983015,1.0671799,7.287856,1.6516997
0.49,0.49,0.49,0.49,2.8361223,1.0394561,7.1716747,1.5110314
0.5,0.5,0.5,0.5,2.7959256,1.041164,7.2297673,1.659049
0.51,0.51,0.51,0.51,2.8118036,1.0366384,7.282938,1.6426765
0.52,0.52,0.52,0.52,2.8548021,1.039995,7.405364,1.6092658
0.53,0.53,0.53,0.53,2.7705624,1.0876434,7.375505,1.6022915
0.54,0.54,0.54,0.54,2.854454,1.0515819,7.199891,1.5269955
0.55,0.55,0.55,0.55,2.8101034,1.0363727,7.185564,1.6434854
0.56,0.56,0.56,0.56,2.78738,0.99499726,7.299427,1.5678356
0.57,0.57,0.57,0.57,2.8209674,1.0357513,7.211169,1.6256799
0.58,0.58,0.58,0.58,2.8529122,1.0572149,7.3246875,1.6998501
0.59,0.59,0.59,0.59,2.8461983,1.0258135,7.3799424,1.6164409
0.6,0.6,0.6,0.6,2.8064897,1.0051006,7.1562243,1.5018991
0.61,0.61,0.61,0.61,2.8146431,1.0295587,7.22754,1.6455266
0.62,0.62,0.62,0.62,2.8185713,1.0375687,7.2553296,1.5728589
0.63,0.63,0.63,0.63,2.7857966,1.0202987,7.127145,1.5659258
0.64,0.64,0.64,0.64,2.8135252,1.0294268,7.116363,1.442249
0.65,0.65,0.65,0.65,2.8115911,1.0532875,7.284312,1.5836855
0.66,0.66,0.66,0.66,2.8380122,1.0392362,7.4975896,1.7447624
0.67,0.67,0.67,0.67,2.813035,1.0607932,7.3082848,1.6660128
0.68,0.68,0.68,0.68,2.8256295,1.0936866,7.247048,1.5896366
0.69,0.69,0.69,0.69,2.7624965,1.0241334,7.154293,1.4887109
0.7,0.7,0.7,0.7,2.6912723,1.0208894,7.0647397,1.5123997
0.71,0.71,0.71,0.71,2.7180629,1.0169406,7.1926827,1.6307557
0.72,0.72,0.72,0.72,2.6280012,1.0836307,7.13355,1.66816
0.73,0.73,0.73,0.73,2.6072304,1.0029608,7.1258144,1.6471838
0.74,0.74,0.74,0.74,2.5523245,1.025027,7.126743,1.6593008
0.75,0.75,0.75,0.75,2.5372665,0.9831302,7.020583,1.4873084
0.76,0.76,0.76,0.76,2.5659626,0.99736285,7.053511,1.4173446
0.77,0.77,0.77,0.77,2.6074736,1.0226889,6.973857,1.5137279
0.78,0.78,0.78,0.78,2.593057,1.0195854,7.196009,1.5971315
0.79,0.79,0.79,0.79,2.6332817,1.0576128,6.890002,1.3630623
0.8,0.8,0.8,0.8,2.6943266,1.0976254,7.064574,1.541535
0.81,0.81,0.81,0.81,2.6971157,1.1114086,7.1326194,1.4399251
0.82,0.82,0.82,0.82,2.663558,1.0382624,7.036933,1.4117008
0.83,0.83,0.83,0.83,2.68862,1.0756626,7.137613,1.5974941
0.84,0.84,0.84,0.84,2.6986215,1.0655783,7.0427527,1.5446014
0.85,0.85,0.85,0.85,2.7038221,1.0700659,7.004656,1.4929018
0.86,0.86,0.86,0.86,2.7382927,0.97316134,7.147928,1.7172582
0.87,0.87,0.87,0.87,2.743799,1.0405879,7.371362,1.8979342
0.88,0.88,0.88,0.88,2.6977913,1.0111365,7.203741,1.6537018
0.89,0.89,0.89,0.89,2.7630415,0.98264825,7.1907916,1.6649692
0.9,0.9,0.9,0.9,2.8334017,1.0425043,7.286681,1.9462905
0.91,0.91,0.91,0.91,3.0035498,1.129916,7.6025705,1.8975959
0.92,0.92,0.92,0.92,3.0979536,1.1471303,7.2607255,1.6627893
0.93,0.93,0.93,0.93,3.3386939,1.2606782,7.782085,2.0134945
0.94,0.94,0.94,0.94,3.4348726,1.2319224,7.7635083,2.0983152
0.95,0.95,0.95,0.95,3.4972036,1.2089663,7.805014,2.062375
0.96,0.96,0.96,0.96,3.4882123,1.1801518,7.7281,1.9274523
0.97,0.97,0.97,0.97,3.6027458,1.1762297,7.4233384,1.774166
0.98,0.98,0.98,0.98,3.5828097,1.1584151,7.807677,1.9273965
0.99,0.99,0.99,0.99,3.5597057,1.0716134,7.3465633,1.8138155
1.0,1.0,1.0,1.0,3.4966416,1.0847372,7.498681,1.8789355
1.01,1.01,1.01,1.01,3.6692505,1.1899021,7.517737,1.9169819
1.02,1.02,1.02,1.02,3.6344457,1.169253,7.4319983,1.826444
1.03,1.03,1.03,1.03,3.690717,1.2169646,7.6162696,1.94111
1.04,1.04,1.04,1.04,3.858603,1.2392637,7.6234484,2.0240586
1.05,1.05,1.05,1.05,3.750339,1.3451855,7.784753,2.0201137
1.06,1.06,1.06,1.06,3.71776,1.1883631,7.4395013,1.7748545
1.07,1.07,1.07,1.07,3.6467457,1.2876405,7.6255736,2.1020193
1.08,1.08,1.08,1.08,3.481383,1.2091892,7.5262113,2.0328822
1.09,1.09,1.09,1.09,3.4485283,1.1948156,7.4322085,1.8581051
1.1,1.1,1.1,1.1,3.3837748,1.2791611,7.525117,1.940309
1.11,1.11,1.11,1.11,3.3987148,1.2084594,7.4520407,1.837359
1.12,1.12,1.12,1.12,3.334083,1.2659684,7.4835706,1.8643994
1.13,1.13,1.13,1.13,3.3152268,1.2632414,7.500524,1.8092592
1.14,1.14,1.14,1.14,3.3082912,1.2151941,7.525033,1.6928519
1.15,1.15,1.15,1.15,3.2515516,1.2101262,7.3590913,1.7199653
1.16,1.16,1.16,1.16,3.2663972,1.2336571,7.6651483,2.0487027
1.17,1.17,1.17,1.17,3.2820632,1.3716742,7.7332306,2.0005062
1.18,1.18,1.18,1.18,3.20658,1.2191026,7.4417596,1.7801588
1.19,1.19,1.19,1.19,3.167621,1.1802795,7.3740063,1.7351272
1.2,1.2,1.2,1.2,3.1580412,1.2152901,7.559866,1.8917729
1.21,1.21,1.21,1.21,3.1844134,1.290286,7.2681017,1.7969729
1.22,1.22,1.22,1.22,3.1321354,1.2604228,7.600999,1.7307754
1.23,1.23,1.23,1.23,3.197143,1.2032781,7.4593534,1.7075007
1.24,1.24,1.24,1.24,3.1185217,1.189837,7.3803596,1.8287784
1.25,1.25,1.25,1.25,3.0184193,1.1426061,7.254307,1.6136053
1.26,1.26,1.26,1.26,3.0536869,1.1735998,7.4362297,1.7456588
1.27,1.27,1.27,1.27,2.9974244,1.1017731,7.2496724,1.6206263
1.28,1.28,1.28,1.28,2.9804993,1.1221958,7.3856864,1.8156142
1.29,1.29,1.29,1.29,2.9335687,1.1331208,7.27367,1.6645813
1.3,1.3,1.3,1.3,2.9430451,1.160029,7.337082,1.653651
1.31,1.31,1.31,1.31,2.9835289,1.1593975,7.214676,1.6916869
1.32,1.32,1.32,1.32,2.9432173,1.1426953,7.082446,1.5220542
1.33,1.33,1.33,1.33,2.9681435,1.1442105,7.1238775,1.5740094
1.34,1.34,1.34,1.34,2.9343574,1.1002673,7.2390757,1.5157162
1.35,1.35,1.35,1.35,3.0449007,1.096092,7.120359,1.5905488
1.36,1.36,1.36,1.36,3.0127385,1.0951407,7.208952,1.6089478
1.37,1.37,1.37,1.37,3.057656,1.0771761,7.153847,1.4897459
1.38,1.38,1.38,1.38,3.1236677,1.1260251,7.1522613,1.5095662
1.39,1.39,1.39,1.39,3.260791,1.2140688,7.360521,1.6961889
1.4,1.4,1.4,1.4,3.4275916,1.3116136,7.1861715,1.5443054
1.41,1.41,1.41,1.41,3.5292041,1.2322222,7.4114447,1.7306387
1.42,1.42,1.42,1.42,3.6318364,1.3176874,7.6542683,1.9985831
1.43,1.43,1.43,1.43,3.6556141,1.264055,7.447026,1.9106237
1.44,1.44,1.44,1.44,3.6925015,1.2890257,7.547512,1.8779846
1.45,1.45,1.45,1.45,3.7528262,1.2220285,7.4377384,1.8911878
1.46,1.46,1.46,1.46,3.747069,1.1920954,7.521108,1.915962
1.47,1.47,1.47,1.47,3.7856898,1.155632,7.276902,1.6857443
1.48,1.48,1.48,1.48,3.9214242,1.296634,7.619214,1.9307333
1.49,1.49,1.49,1.49,3.9874148,1.2446892,7.618034,1.9787236
1.5,1.5,1.5,1.5,4.005522,1.311987,7.537217,1.9803212
1.51,1.51,1.51,1.51,4.04765,1.2807398,7.6584888,1.8857511
1.52,1.52,1.52,1.52,4.1773715,1.3247195,7.4121547,1.6450651
1.53,1.53,1.53,1.53,4.2598534,1.2959688,7.576474,1.9708973
1.54,1.54,1.54,1.54,4.2687416,1.3217542,7.621485,1.8806939
1.55,1.55,1.55,1.55,4.357124,1.3048946,7.6232657,1.9995618
1.56,1.56,1.56,1.56,4.414219,1.2947428,7.8043847,2.1530526
1.57,1.57,1.57,1.57,4.51891,1.3259516,7.763376,2.0482974
1.58,1.58,1.58,1.58,4.6147313,1.363466,7.835131,2.172787
1.59,1.59,1.59,1.59,4.5579085,1.3297198,7.589293,1.9537088
1.6,1.6,1.6,1.6,4.395101,1.2869647,7.638797,2.0700815
1.61,1.61,1.61,1.61,4.42634,1.3194412,7.7191854,2.1799724
1.62,1.62,1.62,1.62,4.3955855,1.2602632,7.660687,1.9854876
1.63,1.63,1.63,1.63,4.3829384,1.2988708,7.7370815,2.1073933
1.64,1.64,1.64,1.64,4.429788,1.3141856,7.848494,2.2525828
1.65,1.65,1.65,1.65,4.3760805,1.2336766,7.6285257,2.021827
1.66,1.66,1.66,1.66,4.3850603,1.1772763,7.758685,2.0197082
1.67,1.67,1.67,1.67,4.361094,1.240374,7.648608,2.1698716
1.68,1.68,1.68,1.68,4.3042536,1.2592514,7.760707,2.135532
1.69,1.69,1.69,1.69,4.1878614,1.2307743,7.4869027,1.8945174
1.7,1.7,1.7,1.7,4.208002,1.269345,7.637321,2.0453982
1.71,1.71,1.71,1.71,4.112956,1.1920289,7.721455,2.0493069
1.72,1.72,1.72,1.72,4.195828,1.2565774,7.5218945,1.8689188
1.73,1.73,1.73,1.73,4.1427913,1.2417616,7.4447145,1.8196213
1.74,1.74,1.74,1.74,4.102916,1.302891,7.453078,1.9792349
1.75,1.75,1.75,1.75,4.0664244,1.2629678,7.643634,2.1268587
1.76,1.76,1.76,1.76,3.9514587,1.2860193,7.3643107,1.7929571
1.77,1.77,1.77,1.77,4.0107765,1.2295524,7.4896293,1.9583738
1.78,1.78,1.78,1.78,4.004468,1.2293597,7.257248,1.6602986
1.79,1.79,1.79,1.79,4.0175915,1.2695954,7.456489,1.8602448
1.8,1.8,1.8,1.8,3.9595587,1.2115504,7.2994046,1.6713325
1.81,1.81,1.81,1.81,3.9852335,1.3560164,7.5569305,1.9815223
1.82,1.82,1.82,1.82,3.92505,1.1845673,7.4877973,1.9410468
1.83,1.83,1.83,1.83,3.9228897,1.2286015,7.497171,1.8275781
1.84,1.84,1.84,1.84,3.9509406,1.3359652,7.4580755,1.9817749
1.85,1.85,1.85,1.85,3.9106317,1.2458824,7.279378,1.9037131
1.86,1.86,1.86,1.86,3.893517,1.1557772,7.3831134,2.086984
1.87,1.87,1.87,1.87,3.868641,1.2735773,7.491458,1.9872569
1.88,1.88,1.88,1.88,3.8150337,1.1620841,7.531246,2.1154401
1.89,1.89,1.89,1.89,3.8379352,1.1575966,7.587642,2.1100552
1.9,1.9,1.9,1.9,3.9124594,1.1667109,7.609331,2.184848
1.91,1.91,1.91,1.91,4.030594,1.2539452,7.833639,2.2429194
1.92,1.92,1.92,1.92,4.020797,1.1798339,7.5992775,2.1402593
1.93,1.93,1.93,1.93,4.0063744,1.2379055,7.6558933,2.1786828
1.94,1.94,1.94,1.94,3.9292161,1.2369826,7.4816,2.0215945
1.95,1.95,1.95,1.95,3.934644,1.2034461,7.3451223,1.9053608
1.96,1.96,1.96,1.96,3.9075067,1.3009653,7.4692593,1.8006073
1.97,1.97,1.97,1.97,3.9037268,1.2646886,7.4031644,1.7678162
1.98,1.98,1.98,1.98,3.9371736,1.189153,7.3363395,1.6872898
1.99,1.99,1.99,1.99,4.025987,1.2683213,7.543487,1.7017493
2.0,2.0,2.0,2.0,4.0579314,1.257444,7.528843,1.9707309
2.01,2.01,2.01,2.01,4.159072,1.203453,7.509005,1.9038012
2.02,2.02,2.02,2.02,4.135737,1.2275186,7.619098,1.9916704
2.03,2.03,2.03,2.03,4.07556,1.2716851,7.5564046,1.8991373
2.04,2.04,2.04,2.04,4.0656204,1.2447765,7.47503,1.8499255
2.05,2.05,2.05,2.05,4.052204,1.2498909,7.6075125,1.8196595
2.06,2.06,2.06,2.06,4.10976,1.2327007,7.6033273,1.9289253
2.07,2.07,2.07,2.07,4.0234623,1.2269406,7.534824,1.9301769
2.08,2.08,2.08,2.08,3.9970481,1.2723498,7.6872697,2.1926758
2.09,2.09,2.09,2.09,4.03377,1.2851111,7.745378,2.15173
2.1,2.1,2.1,2.1,3.9824631,1.1885473,7.7040606,2.1354153
2.11,2.11,2.11,2.11,3.917539,1.2450262,7.62036,2.0209093
2.12,2.12,2.12,2.12,3.9781556,1.1932619,7.687303,2.144935
2.13,2.13,2.13,2.13,4.1157174,1.2910135,7.8735023,2.2867146
2.14,2.14,2.14,2.14,4.1814437,1.2459673,7.625937,2.0445442
2.15,2.15,2.15,2.15,4.289085,1.2415516,7.786577,2.300055
2.16,2.16,2.16,2.16,4.30008,1.3263942,7.957962,2.3533487
2.17,2.17,2.17,2.17,4.306755,1.3005968,8.043009,2.4959636
2.18,2.18,2.18,2.18,4.410747,1.2652478,7.8761835,2.3315618
2.19,2.19,2.19,2.19,4.365758,1.3647608,8.063464,2.4379756
2.2,2.2,2.2,2.2,4.450375,1.3126906,7.950015,2.3548415
2.21,2.21,2.21,2.21,4.369349,1.2801553,7.894858,2.2564166
2.22,2.22,2.22,2.22,4.3695464,1.3243073,7.8431125,2.3943849
2.23,2.23,2.23,2.23,4.3584185,1.2818109,7.796348,2.300524
2.24,2.24,2.24,2.24,4.3699813,1.3139031,7.771276,2.1574428
2.25,2.25,2.25,2.25,4.334133,1.2807006,7.9502482,2.181918
2.26,2.26,2.26,2.26,4.25999,1.1908001,7.7058563,2.170856
2.27,2.27,2.27,2.27,4.240566,1.3050641,7.5218573,2.010449
2.28,2.28,2.28,2.28,4.1256924,1.2999535,7.511503,1.974774
2.29,2.29,2.29,2.29,4.1614876,1.2977257,7.740544,2.2021077
2.3,2.3,2.3,2.3,4.0651093,1.3357611,7.6416907,1.9793136
2.31,2.31,2.31,2.31,4.1191893,1.340096,7.593949,1.9518394
2.32,2.32,2.32,2.32,4.0320797,1.228081,7.5326257,1.9375887
2.33,2.33,2.33,2.33,4.0820622,1.2185656,7.339953,1.8587358
2.34,2.34,2.34,2.34,4.0367255,1.2377098,7.545527,2.0362735
2.35,2.35,2.35,2.35,4.0909505,1.28869,7.69276,2.1472049
2.36,2.36,2.36,2.36,3.9983697,1.2610146,7.5063806,1.8730494
2.37,2.37,2.37,2.37,4.100218,1.3188756,7.5217247,1.8315665
2.38,2.38,2.38,2.38,4.091421,1.2801038,7.538285,2.0160782
2.39,2.39,2.39,2.39,4.1022825,1.2033134,7.6580033,2.1250033
2.4,2.4,2.4,2.4,4.0973516,1.2715584,7.5160704,1.8216547
2.41,2.41,2.41,2.41,4.1082683,1.3183551,7.5426493,2.004975
2.42,2.42,2.42,2.42,4.148338,1.2881933,7.5636983,1.9394987
2.43,2.43,2.43,2.43,4.1197877,1.2634381,7.4444494,1.777776
2.44,2.44,2.44,2.44,4.1494017,1.3681321,7.61169,1.9970444
2.45,2.45,2.45,2.45,4.039982,1.2178445,7.480978,1.8153087
2.46,2.46,2.46,2.46,4.0514154,1.333101,7.39317,1.8836282
2.47,2.47,2.47,2.47,4.135799,1.3404723,7.7454114,1.9331675
2.48,2.48,2.48,2.48,4.1590323,1.2719609,7.406021,1.9269167
2.49,2.49,2.49,2.49,4.1694474,1.2859398,7.526907,1.9052941
2.5,2.5,2.5,2.5,4.1312647,1.2937795,7.5777273,1.884964
2.51,2.51,2.51,2.51,4.1845922,1.272745,7.3692684,1.7158557
2.52,2.52,2.52,2.52,4.124397,1.2943054,7.571136,1.8828337
2.53,2.53,2.53,2.53,4.10577,1.2687932,7.5767126,1.8434355
2.54,2.54,2.54,2.54,4.0151014,1.2453709,7.8045254,2.0726316
2.55,2.55,2.55,2.55,3.86239,1.2608203,7.528478,1.8797415
2.56,2.56,2.56,2.56,3.7374153,1.2683085,7.294235,1.7231487
2.57,2.57,2.57,2.57,3.7487426,1.2493979,7.684716,2.0232148
2.58,2.58,2.58,2.58,3.6953743,1.203233,7.4088693,1.7350166
2.59,2.59,2.59,2.59,3.6820564,1.3042469,7.444772,1.9622064
2.6,2.6,2.6,2.6,3.6395888,1.2557473,7.4543753,1.8271754
2.61,2.61,2.61,2.61,3.5381825,1.2532178,7.4456344,1.8834019
2.62,2.62,2.62,2.62,3.6310725,1.2176279,7.621666,1.7749187
2.63,2.63,2.63,2.63,3.6558313,1.2445498,7.2900743,1.6767256
2.64,2.64,2.64,2.64,3.664267,1.2231154,7.6532063,1.8988547
2.65,2.65,2.65,2.65,3.6929853,1.270109,7.5805206,1.8914487
2.66,2.66,2.66,2.66,3.654494,1.1506438,7.244091,1.6767124
2.67,2.67,2.67,2.67,3.601109,1.182576,7.250944,1.8006048
2.68,2.68,2.68,2.68,3.6810203,1.1799959,7.529879,1.8287396
2.69,2.69,2.69,2.69,3.6582224,1.1935352,7.304732,1.758984
2.7,2.7,2.7,2.7,3.681535,1.1941068,7.5856924,1.9420983
2.71,2.71,2.71,2.71,3.7340648,1.3018881,7.553614,2.0154896
2.72,2.72,2.72,2.72,3.7006178,1.2479644,7.502045,1.9064667
2.73,2.73,2.73,2.73,3.8235893,1.2136637,7.3744125,1.788564
2.74,2.74,2.74,2.74,3.7577257,1.2443473,7.534953,2.029264
2.75,2.75,2.75,2.75,3.7812436,1.3355938,7.698495,2.0531566
2.76,2.76,2.76,2.76,3.665619,1.3163471,7.499888,2.0454874
2.77,2.77,2.77,2.77,3.7398028,1.2997384,7.621552,2.0283198
2.78,2.78,2.78,2.78,3.7139554,1.200339,7.5116773,1.9890665
2.79,2.79,2.79,2.79,3.7279108,1.2758424,7.5629244,1.945515
2.8,2.8,2.8,2.8,3.628687,1.2522309,7.4807863,1.8772402
2.81,2.81,2.81,2.81,3.6131847,1.2313796,7.6133394,1.9915788
2.82,2.82,2.82,2.82,3.67997,1.2777296,7.6725936,1.983457
2.83,2.83,2.83,2.83,3.6024785,1.2257967,7.4184823,1.9458842
2.84,2.84,2.84,2.84,3.548277,1.2201035,7.5840373,2.0432968
2.85,2.85,2.85,2.85,3.557954,1.2093576,7.7566147,2.033883
2.86,2.86,2.86,2.86,3.5038927,1.1546469,7.50359,1.9079101
2.87,2.87,2.87,2.87,3.4570098,1.1753066,7.41292,1.807426
2.88,2.88,2.88,2.88,3.4088838,1.227874,7.579348,2.1009417
2.89,2.89,2.89,2.89,3.413127,1.2219615,7.3525634,1.9452741
2.9,2.9,2.9,2.9,3.3444037,1.2266862,7.458866,1.8684994
2.91,2.91,2.91,2.91,3.3845103,1.2969589,7.66413,2.0399601
2.92,2.92,2.92,2.92,3.2824295,1.150557,7.439894,1.8165743
2.93,2.93,2.93,2.93,3.2127297,1.3128793,7.584541,1.9653493
2.94,2.94,2.94,2.94,3.2423427,1.3691497,7.903996,2.0182447
2.95,2.95,2.95,2.95,3.1083465,1.3561094,7.667827,2.0260217
2.96,2.96,2.96,2.96,3.1137853,1.2892672,7.9232287,2.1037967
2.97,2.97,2.97,2.97,2.947173,1.2091339,7.4381304,1.8319584
2.98,2.98,2.98,2.98,2.9207325,1.2074369,7.630757,1.9352262
2.99,2.99,2.99,2.99,2.8160439,1.0824652,7.3171973,1.7461568
3.0,3.0,3.0,3.0,2.7848537,1.0746793,7.5044255,1.9018835
3.01,3.01,3.01,3.01,2.7777643,1.0978726,7.3246193,1.7200396
3.02,3.02,3.02,3.02,2.668759,1.1076157,7.374154,1.8011374
3.03,3.03,3.03,3.03,2.6089554,1.0131605,7.4284296,1.6826788
3.04,3.04,3.04,3.04,2.610873,1.0062627,7.2423863,1.6859881
3.05,3.05,3.05,3.05,2.5785933,1.0142231,7.3350663,1.6887611
3.06,3.06,3.06,3.06,2.5277164,1.048437,7.1496634,1.5941173
3.07,3.07,3.07,3.07,2.3959303,1.0094787,6.9392843,1.3710963
3.08,3.08,3.08,3.08,2.4486952,1.0510688,6.9124107,1.4964424
3.09,3.09,3.09,3.09,2.517959,1.0868565,6.9060373,1.5170852
3.1,3.1,3.1,3.1,2.4822903,1.161618,6.868384,1.3545036
3.11,3.11,3.11,3.11,2.5833101,1.2110481,6.9287043,1.4714223
3.12,3.12,3.12,3.12,2.5772095,1.0952731,6.9250817,1.436932
3.13,3.13,3.13,3.13,2.5272872,1.0691631,6.734933,1.3710729
3.14,3.14,3.14,3.14,2.5831432,1.1743231,6.8854723,1.3907857
3.15,3.15,3.15,3.15,2.598843,1.0867417,6.958506,1.3838286
3.16,3.16,3.16,3.16,2.5868897,1.1512754,6.9711485,1.3998898
3.17,3.17,3.17,3.17,2.5823433,1.2136643,6.799847,1.2115394
3.18,3.18,3.18,3.18,2.6741884,1.2384424,6.80317,1.2349333
3.19,3.19,3.19,3.19,2.7412367,1.2265245,6.7419133,1.1412477
3.2,3.2,3.2,3.2,2.781028,1.2141522,6.8225923,1.0912794
3.21,3.21,3.21,3.21,2.8633356,1.2547944,6.974327,1.2452539
3.22,3.22,3.22,3.22,3.010125,1.2292737,6.993672,1.2696497
3.23,3.23,3.23,3.23,2.9954622,1.2580205,7.0055146,1.2438031
3.24,3.24,3.24,3.24,3.0502694,1.2946336,7.10289,1.3664716
3.25,3.25,3.25,3.25,3.1573288,1.2449285,7.0052886,1.2561756
3.26,3.26,3.26,3.26,3.3035507,1.2871727,7.2909145,1.4219968
3.27,3.27,3.27,3.27,3.3681257,1.2764527,6.9861326,1.4271873
3.28,3.28,3.28,3.28,3.4684923,1.3102245,7.0280466,1.3843538
3.29,3.29,3.29,3.29,3.4488952,1.2743316,7.2756066,1.5017118
3.3,3.3,3.3,3.3,3.3918195,1.255189,7.2522254,1.4752413
3.31,3.31,3.31,3.31,3.416687,1.3423296,7.370029,1.5662491
3.32,3.32,3.32,3.32,3.4394085,1.2715604,7.1378,1.3559824
3.33,3.33,3.33,3.33,3.368407,1.289858,7.077584,1.2738298
3.34,3.34,3.34,3.34,3.4719212,1.2286924,7.0295863,1.2149872
3.35,3.35,3.35,3.35,3.6089938,1.2033437,7.1062846,1.3983117
3.36,3.36,3.36,3.36,3.627122,1.2833799,7.2579503,1.5437827
3.37,3.37,3.37,3.37,3.6887932,1.2565019,7.5386434,1.791842
3.38,3.38,3.38,3.38,3.7653775,1.2118242,7.3721414,1.733787
3.39,3.39,3.39,3.39,3.9932508,1.2486349,7.3540597,1.7172744
3.4,3.4,3.4,3.4,4.03819,1.2407606,7.465156,1.7083457
3.41,3.41,3.41,3.41,4.043283,1.327151,7.630507,1.9062082
3.42,3.42,3.42,3.42,4.113638,1.2891178,7.4794273,1.6670624
3.43,3.43,3.43,3.43,4.068711,1.2230258,7.524254,1.6503748
3.44,3.44,3.44,3.44,4.0172467,1.2303959,7.3913493,1.727629
3.45,3.45,3.45,3.45,4.0368047,1.2329681,7.430876,1.7210178
3.46,3.46,3.46,3.46,3.98607,1.2195289,7.54915,1.802377
3.47,3.47,3.47,3.47,4.076215,1.2165092,7.662844,1.9545298
3.48,3.48,3.48,3.48,3.9592476,1.2126383,7.365305,1.7727753
3.49,3.49,3.49,3.49,3.9460244,1.2132316,7.5753345,1.7433329
3.5,3.5,3.5,3.5,3.8764753,1.2600186,7.3961577,1.7784934
3.51,3.51,3.51,3.51,3.8442938,1.257747,7.5047364,1.8278272
3.52,3.52,3.52,3.52,3.8393497,1.2816608,7.3975897,1.7845346
3.53,3.53,3.53,3.53,3.8922517,1.2353628,7.544045,1.7650136
3.54,3.54,3.54,3.54,3.8421354,1.1786871,7.486262,1.6351514
3.55,3.55,3.55,3.55,3.9108617,1.2485386,7.5667653,1.7590708
3.56,3.56,3.56,3.56,3.856942,1.2744699,7.6351023,1.833825
3.57,3.57,3.57,3.57,3.9345577,1.2692982,7.445158,1.6168734
3.58,3.58,3.58,3.58,3.8916776,1.2729543,7.6826043,1.7901144
3.59,3.59,3.59,3.59,3.9179099,1.326661,7.4336104,1.6461878
3.6,3.6,3.6,3.6,3.8913927,1.2906872,7.472202,1.7522757
3.61,3.61,3.61,3.61,3.9008954,1.3129706,7.6712117,1.8554518
3.62,3.62,3.62,3.62,3.8238842,1.2000753,7.239982,1.6155881
3.63,3.63,3.63,3.63,3.9090192,1.3269386,7.507419,1.7061576
3.64,3.64,3.64,3.64,3.791132,1.2200931,7.363208,1.7264036
3.65,3.65,3.65,3.65,3.6944873,1.2152646,7.3973603,1.598225
3.66,3.66,3.66,3.66,3.6280973,1.2721112,7.5870504,1.788933
3.67,3.67,3.67,3.67,3.601246,1.302046,7.6748285,1.9310406
3.68,3.68,3.68,3.68,3.3905294,1.2318823,7.365928,1.5775753
3.69,3.69,3.69,3.69,3.2845376,1.2133901,7.4553595,1.6351109
3.7,3.7,3.7,3.7,3.314987,1.3062124,7.3173895,1.6038105
3.71,3.71,3.71,3.71,3.338954,1.1088321,7.2387314,1.7595656
3.72,3.72,3.72,3.72,3.514186,1.371003,7.6274405,1.7741132
3.73,3.73,3.73,3.73,3.5404572,1.2390989,7.5746064,1.844092
3.74,3.74,3.74,3.74,3.4812734,1.2698166,7.356795,1.7509745
3.75,3.75,3.75,3.75,3.3714988,1.2205558,7.3975806,1.8431063
3.76,3.76,3.76,3.76,3.4765613,1.2275448,7.453665,1.897577
3.77,3.77,3.77,3.77,3.5246623,1.2330102,7.591178,2.0110118
3.78,3.78,3.78,3.78,3.494695,1.2940158,7.5847726,1.8796349
3.79,3.79,3.79,3.79,3.498808,1.2087636,7.4559765,1.9170749
3.8,3.8,3.8,3.8,3.505388,1.1776237,7.579874,1.9249462
3.81,3.81,3.81,3.81,3.551921,1.2648714,7.5597663,1.8892794
3.82,3.82,3.82,3.82,3.6138287,1.2141024,7.4135556,1.805021
3.83,3.83,3.83,3.83,3.5984647,1.2144676,7.4143248,1.7593639
3.84,3.84,3.84,3.84,3.7010972,1.2397592,7.4498677,1.8175467
3.85,3.85,3.85,3.85,3.6765137,1.3191217,7.5939927,2.0006223
3.86,3.86,3.86,3.86,3.630378,1.2792238,7.61817,2.0703838
3.87,3.87,3.87,3.87,3.728317,1.3212378,7.6740766,2.0940032
3.88,3.88,3.88,3.88,3.7823863,1.3439132,7.7868695,2.001884
3.89,3.89,3.89,3.89,3.6447082,1.2638606,7.665699,1.8974942
3.9,3.9,3.9,3.9,3.5901885,1.2742803,7.6609983,1.9708667
3.91,3.91,3.91,3.91,3.5912442,1.3193753,7.6656327,1.9700584
3.92,3.92,3.92,3.92,3.593565,1.244619,7.7219777,1.9093822
3.93,3.93,3.93,3.93,3.5016274,1.256383,7.5952535,2.0842137
3.94,3.94,3.94,3.94,3.3961992,1.2701534,7.624246,2.0862842
3.95,3.95,3.95,3.95,3.4671028,1.3077184,7.731251,2.1072628
3.96,3.96,3.96,3.96,3.4423304,1.2722864,7.424928,2.014604
3.97,3.97,3.97,3.97,3.3843505,1.2396674,7.6026545,2.0953386
3.98,3.98,3.98,3.98,3.3981712,1.1836597,7.5335655,2.0143747
3.99,3.99,3.99,3.99,3.4323857,1.1815377,7.6131835,2.0095582
4.0,4.0,4.0,4.0,3.428332,1.22242,7.5077004,2.0478566
4.01,4.01,4.01,4.01,3.4562287,1.2348337,7.6174803,2.0073652
4.02,4.02,4.02,4.02,3.5007722,1.2503998,7.8234506,2.1073542
4.03,4.03,4.03,4.03,3.5104344,1.2913568,7.6109495,1.953197
4.04,4.04,4.04,4.04,3.6219406,1.2970487,7.9941196,2.2643878
4.05,4.05,4.05,4.05,3.5802925,1.2534435,7.5207095,2.0571802
4.06,4.06,4.06,4.06,3.5295901,1.2256987,7.6077695,1.9908535
4.07,4.07,4.07,4.07,3.5163476,1.3310221,7.551795,1.9176795
4.08,4.08,4.08,4.08,3.5743477,1.3149571,7.422369,1.7941617
4.09,4.09,4.09,4.09,3.4816222,1.1833342,7.4239287,1.8466439
4.1,4.1,4.1,4.1,3.4692838,1.2451397,7.5094295,1.8852965
4.11,4.11,4.11,4.11,3.3841338,1.2502989,7.5260334,1.7271413
4.12,4.12,4.12,4.12,3.4529803,1.2418009,7.541128,1.7464756
4.13,4.13,4.13,4.13,3.4652648,1.2254095,7.698421,1.740531
4.14,4.14,4.14,4.14,3.4264705,1.2309198,7.489701,1.7361805
4.15,4.15,4.15,4.15,3.404317,1.2259339,7.4916906,1.6867967
4.16,4.16,4.16,4.16,3.381997,1.2239676,7.3580008,1.5849295
4.17,4.17,4.17,4.17,3.4483733,1.2526768,7.557719,1.7014688
4.18,4.18,4.18,4.18,3.3761823,1.1823417,7.4092994,1.6793414
4.19,4.19,4.19,4.19,3.3753774,1.2174859,7.43601,1.6865308
4.2,4.2,4.2,4.2,3.331674,1.2064941,7.603006,1.7789551
4.21,4.21,4.21,4.21,3.385026,1.1891569,7.4415,1.6090456
4.22,4.22,4.22,4.22,3.3904994,1.2352815,7.56204,1.8715597
4.23,4.23,4.23,4.23,3.538127,1.2118423,7.5282745,1.7254641
4.24,4.24,4.24,4.24,3.635534,1.2450821,7.7168126,2.0147324
4.25,4.25,4.25,4.25,3.6909668,1.2787664,7.9153714,2.1590765
4.26,4.26,4.26,4.26,3.8085632,1.3059258,7.6936026,1.8566891
4.27,4.27,4.27,4.27,3.7610106,1.2619241,7.648856,1.8998023
4.28,4.28,4.28,4.28,3.7875595,1.1752212,7.5626197,1.9023395
4.29,4.29,4.29,4.29,3.8346338,1.2275308,7.551884,2.0383656
4.3,4.3,4.3,4.3,3.8352897,1.2242198,7.626001,1.9537587
4.31,4.31,4.31,4.31,3.8708072,1.2855226,7.780662,2.0396004
4.32,4.32,4.32,4.32,3.915149,1.2584524,7.6879144,2.0211723
4.33,4.33,4.33,4.33,3.8041894,1.2032609,7.6731567,1.9736788
4.34,4.34,4.34,4.34,3.937481,1.2636194,7.9700003,2.2137277
4.35,4.35,4.35,4.35,3.8839693,1.1475625,7.6847987,1.9409156
4.36,4.36,4.36,4.36,3.8834674,1.1949705,7.647634,2.0280414
4.37,4.37,4.37,4.37,3.9540467,1.1622458,7.8920116,2.1472113
4.38,4.38,4.38,4.38,3.8824131,1.16913,7.7318807,2.0540001
4.39,4.39,4.39,4.39,3.9771283,1.1754558,7.920566,2.087403
4.4,4.4,4.4,4.4,3.959958,1.1742386,7.4840937,1.8777218
4.41,4.41,4.41,4.41,3.9951086,1.2853323,7.8196015,2.108052
4.42,4.42,4.42,4.42,3.977631,1.195047,7.5267377,1.8653121
4.43,4.43,4.43,4.43,4.0430636,1.2409536,7.7560835,2.1268232
4.44,4.44,4.44,4.44,4.018297,1.2348017,7.935658,2.235481
4.45,4.45,4.45,4.45,4.0006633,1.2810253,7.662247,1.9310157
4.46,4.46,4.46,4.46,3.887663,1.2620765,7.539653,1.8786659
4.47,4.47,4.47,4.47,3.8161528,1.2349312,7.685761,2.0949771
4.48,4.48,4.48,4.48,3.816866,1.255137,7.6962404,2.0318515
4.49,4.49,4.49,4.49,3.7793431,1.1995391,7.6674833,1.999206
4.5,4.5,4.5,4.5,3.6479108,1.2451104,7.5457506,1.9351442
4.51,4.51,4.51,4.51,3.6232,1.2895436,7.484294,1.8996986
4.52,4.52,4.52,4.52,3.5768583,1.2399715,7.508623,1.9128635
4.53,4.53,4.53,4.53,3.3619492,1.1941942,7.336387,1.7605481
4.54,4.54,4.54,4.54,3.28913,1.2187402,7.1241856,1.6212771
4.55,4.55,4.55,4.55,3.2397547,1.2134819,7.480526,1.7950709
4.56,4.56,4.56,4.56,3.1162796,1.215144,7.349259,1.6827409
4.57,4.57,4.57,4.57,3.0987778,1.1756747,7.0870714,1.6042904
4.58,4.58,4.58,4.58,2.9380133,1.2015909,7.320706,1.6987801
4.59,4.59,4.59,4.59,2.8304935,1.2845554,6.9513593,1.422698
4.6,4.6,4.6,4.6,2.668997,1.1743755,6.9035363,1.3166354
4.61,4.61,4.61,4.61,2.5880868,1.1874057,6.909766,1.2931
4.62,4.62,4.62,4.62,2.563407,1.1934854,6.6592355,1.1697026
4.63,4.63,4.63,4.63,2.6054118,1.1728531,6.7504826,1.0750582
4.64,4.64,4.64,4.64,2.64464,1.2017877,6.8543143,1.2386103
4.65,4.65,4.65,4.65,2.698829,1.2958817,6.8254533,1.2288773
4.66,4.66,4.66,4.66,2.7573912,1.2127101,6.845186,1.2980837
4.67,4.67,4.67,4.67,2.6476102,1.2452841,6.823036,1.2990085
4.68,4.68,4.68,4.68,2.8437765,1.3126001,7.064259,1.321279
4.69,4.69,4.69,4.69,2.9326835,1.2488835,7.2688584,1.5710566
4.7,4.7,4.7,4.7,2.968452,1.2651714,7.2335916,1.5235258
4.71,4.71,4.71,4.71,3.023746,1.1820604,7.1636043,1.6112952
4.72,4.72,4.72,4.72,3.1494722,1.1980797,7.2775407,1.6228999
4.73,4.73,4.73,4.73,3.2989535,1.2185038,7.4209094,1.6519953
4.74,4.74,4.74,4.74,3.289129,1.1966993,7.3608627,1.6604909
4.75,4.75,4.75,4.75,3.3449595,1.2174321,7.669946,1.8395865
4.76,4.76,4.76,4.76,3.3118896,1.2263858,7.6410236,1.8101726
4.77,4.77,4.77,4.77,3.2566862,1.167477,7.222144,1.8141717
4.78,4.78,4.78,4.78,3.254811,1.2230045,7.3704014,1.7895209
4.79,4.79,4.79,4.79,3.2059112,1.2466651,7.36371,1.6659772
4.8,4.8,4.8,4.8,3.2110178,1.2240533,7.3823323,1.6295437
4.81,4.81,4.81,4.81,3.1787827,1.163291,7.1936646,1.7133945
4.82,4.82,4.82,4.82,3.1513684,1.2266463,7.4198008,1.7208505
4.83,4.83,4.83,4.83,2.9849477,1.2060877,7.625803,1.9265833
4.84,4.84,4.84,4.84,2.7815788,1.1492034,6.9973717,1.5474523
4.85,4.85,4.85,4.85,2.716004,1.1584605,7.160839,1.687919
4.86,4.86,4.86,4.86,2.7118964,1.1408366,7.1205177,1.4755876
4.87,4.87,4.87,4.87,2.6837304,1.1270777,6.9306526,1.5246812
4.88,4.88,4.88,4.88,2.8969843,1.247411,7.514437,1.8711458
4.89,4.89,4.89,4.89,2.9449306,1.2189006,7.347561,1.6848823
4.9,4.9,4.9,4.9,2.892568,1.1996655,7.5718126,1.802217
4.91,4.91,4.91,4.91,2.830078,1.1744593,7.208158,1.7517467
4.92,4.92,4.92,4.92,2.7421565,1.1793845,7.307905,1.7517332
4.93,4.93,4.93,4.93,2.6963139,1.1826159,6.8767037,1.3846223
4.94,4.94,4.94,4.94,2.7541554,1.2173704,7.1722856,1.6523868
4.95,4.95,4.95,4.95,2.8712177,1.2240268,7.202905,1.6162734
4.96,4.96,4.96,4.96,2.9408514,1.2384347,7.451078,1.8716552
4.97,4.97,4.97,4.97,2.9620984,1.1822988,7.428247,1.7569833
4.98,4.98,4.98,4.98,2.9636323,1.1745313,7.4379673,1.7456417
4.99,4.99,4.99,4.99,2.9026937,1.1713967,7.581631,1.9647987
5.0,5.0,5.0,5.0,2.8952823,1.1279765,7.425956,1.910011
5.01,5.01,5.01,5.01,2.92897,1.1604755,7.252034,1.7109978
5.02,5.02,5.02,5.02,2.9278483,1.2264264,7.4769826,1.8666459
5.03,5.03,5.03,5.03,3.0782945,1.2673765,7.5776095,1.870267
5.04,5.04,5.04,5.04,2.9547305,1.132816,7.611862,1.9905002
5.05,5.05,5.05,5.05,2.9200487,1.245115,7.5507174,1.8728918
5.06,5.06,5.06,5.06,2.9285114,1.1928937,7.5061846,1.7751698
5.07,5.07,5.07,5.07,2.8856838,1.0997057,7.3907256,1.7355272
5.08,5.08,5.08,5.08,2.7347033,1.1821404,7.558798,1.8858441
5.09,5.09,5.09,5.09,2.713341,1.1439567,7.2616277,1.675496
5.1,5.1,5.1,5.1,2.6631894,1.1697763,7.2606134,1.6762556
5.11,5.11,5.11,5.11,2.588716,1.1805623,7.5399423,1.9514798
5.12,5.12,5.12,5.12,2.4809992,1.1467559,7.263732,1.703041
5.13,5.13,5.13,5.13,2.3732183,1.1113603,6.9823847,1.3953354
5.14,5.14,5.14,5.14,2.376354,1.1041602,6.898037,1.5015135
5.15,5.15,5.15,5.15,2.366547,1.0763272,6.907133,1.4564036
5.16,5.16,5.16,5.16,2.3388653,1.1110636,6.8837013,1.5344635
5.17,5.17,5.17,5.17,2.3766797,1.0542678,6.927101,1.4849412
5.18,5.18,5.18,5.18,2.3931649,1.098642,6.8162403,1.4757432
5.19,5.19,5.19,5.19,2.520025,1.1460516,7.2822537,1.7047452
5.2,5.2,5.2,5.2,2.5934632,1.1959372,7.0902414,1.6770718
5.21,5.21,5.21,5.21,2.6759,1.0699894,7.0152655,1.7362423
5.22,5.22,5.22,5.22,2.6546178,1.1125954,7.1129007,1.7297683
5.23,5.23,5.23,5.23,2.7123172,1.1659439,7.112352,1.5962819
5.24,5.24,5.24,5.24,2.618242,1.1396625,7.131261,1.7161838
5.25,5.25,5.25,5.25,2.5329225,1.1777723,7.1105304,1.8644632
5.26,5.26,5.26,5.26,2.4598546,1.1742423,6.8992577,1.5121818
5.27,5.27,5.27,5.27,2.4695587,1.1240697,6.9805565,1.5493015
5.28,5.28,5.28,5.28,2.4714396,1.1274225,6.931456,1.608283
5.29,5.29,5.29,5.29,2.450224,1.1479778,7.200972,1.6240349
5.3,5.3,5.3,5.3,2.4379668,1.104249,7.1129007,1.6146319
5.31,5.31,5.31,5.31,2.4051676,1.1166958,6.98049,1.5959955
5.32,5.32,5.32,5.32,2.511354,1.1365081,7.0795345,1.5090268
5.33,5.33,5.33,5.33,2.4783468,1.1191165,7.0861387,1.5866288
5.34,5.34,5.34,5.34,2.4631128,1.1737959,7.2762976,1.6246381
5.35,5.35,5.35,5.35,2.4568043,1.1794726,6.912696,1.449999
5.36,5.36,5.36,5.36,2.4386563,1.1932242,6.9784336,1.5419865
5.37,5.37,5.37,5.37,2.3593779,1.1370653,7.1420116,1.5188324
5.38,5.38,5.38,5.38,2.3772283,1.1907499,6.8788342,1.3178449
5.39,5.39,5.39,5.39,2.2655675,1.1363467,6.741677,1.377673
5.4,5.4,5.4,5.4,2.1587331,1.1403894,6.650432,1.2641045
5.41,5.41,5.41,5.41,2.1146066,1.2075964,6.416914,0.8930446
5.42,5.42,5.42,5.42,2.105299,1.2032452,6.323373,0.8693017
5.43,5.43,5.43,5.43,2.1094546,1.264227,6.322938,0.8261103
5.44,5.44,5.44,5.44,2.2150533,1.2743824,6.397867,0.80109143
5.45,5.45,5.45,5.45,2.1979203,1.3491023,6.339255,0.6174081
5.46,5.46,5.46,5.46,2.2824347,1.3449367,6.314594,0.3940988
5.47,5.47,5.47,5.47,2.477455,1.3760297,6.441808,0.6029703
5.48,5.48,5.48,5.48,2.427524,1.3892947,6.571264,0.7192031
5.49,5.49,5.49,5.49,2.5279396,1.3994851,6.601286,0.93940765
5.5,5.5,5.5,5.5,2.6002204,1.3456779,6.6508946,1.0073866
5.51,5.51,5.51,5.51,2.669049,1.2597998,6.7902927,1.1137059
5.52,5.52,5.52,5.52,2.8209457,1.3182925,7.014684,1.2983121
5.53,5.53,5.53,5.53,2.870317,1.2563795,7.104511,1.5209113
5.54,5.54,5.54,5.54,2.9293036,1.2699995,7.2159853,1.5062385
5.55,5.55,5.55,5.55,2.7599578,1.234296,7.3703713,1.7391548
5.56,5.56,5.56,5.56,2.8161168,1.2715311,7.335719,1.7180723
5.57,5.57,5.57,5.57,2.784735,1.2180685,7.14877,1.4660825
5.58,5.58,5.58,5.58,2.7953708,1.2795503,7.1774807,1.4684603
5.59,5.59,5.59,5.59,2.8127816,1.2859627,7.064713,1.4019936
5.6,5.6,5.6,5.6,2.792694,1.2662224,7.304142,1.4666803
5.61,5.61,5.61,5.61,2.8429468,1.2671592,6.9186316,1.3485426
5.62,5.62,5.62,5.62,2.7423675,1.3027712,7.236503,1.5084306
5.63,5.63,5.63,5.63,2.8620617,1.295509,7.092356,1.4758085
5.64,5.64,5.64,5.64,2.8464234,1.3130311,7.2558084,1.5580558
5.65,5.65,5.65,5.65,2.7956057,1.279087,7.1748714,1.4420034
5.66,5.66,5.66,5.66,2.7848825,1.3227173,6.9621315,1.3302777
5.67,5.67,5.67,5.67,2.8569016,1.3317618,7.0149484,1.3099606
5.68,5.68,5.68,5.68,2.776882,1.311107,7.065281,1.1999862
5.69,5.69,5.69,5.69,2.7556179,1.4218464,6.902063,1.137511
5.7,5.7,5.7,5.7,2.7045984,1.3975431,6.7645364,0.97991425
5.71,5.71,5.71,5.71,2.8259335,1.3185005,6.858252,1.2780693
5.72,5.72,5.72,5.72,2.9454968,1.2520864,6.8477106,1.200815
5.73,5.73,5.73,5.73,2.909531,1.2802455,6.955835,1.3716116
5.74,5.74,5.74,5.74,2.7887008,1.2214079,6.995283,1.2613101
5.75,5.75,5.75,5.75,2.8799863,1.3207095,6.9364243,1.3449495
5.76,5.76,5.76,5.76,2.8088994,1.4222479,7.0955725,1.4576998
5.77,5.77,5.77,5.77,2.8182304,1.2911626,7.072883,1.4369951
5.78,5.78,5.78,5.78,2.7762227,1.2418506,7.234403,1.5369756
5.79,5.79,5.79,5.79,2.699526,1.2304974,7.214164,1.609005
5.8,5.8,5.8,5.8,2.5367236,1.1695251,6.9917293,1.3348374
5.81,5.81,5.81,5.81,2.4279315,1.1650274,6.722645,1.3042047
5.82,5.82,5.82,5.82,2.4415545,1.1656125,7.0513663,1.4991238
5.83,5.83,5.83,5.83,2.36149,1.1799816,7.0351367,1.3919711
5.84,5.84,5.84,5.84,2.320005,1.2609831,6.7066627,1.1991365
5.85,5.85,5.85,5.85,2.292261,1.1974334,6.748402,1.2178329
5.86,5.86,5.86,5.86,2.2542212,1.1889125,6.4918904,1.1212045
5.87,5.87,5.87,5.87,2.2763734,1.1922942,6.746315,1.1923041
5.88,5.88,5.88,5.88,2.2794538,1.1740861,6.6040835,0.99140275
5.89,5.89,5.89,5.89,2.1914608,1.1711875,6.5878577,0.9731653
5.9,5.9,5.9,5.9,2.1892087,1.1966405,6.5726247,0.9037582
5.91,5.91,5.91,5.91,2.2533503,1.2780551,6.592376,0.8772386
5.92,5.92,5.92,5.92,2.3193107,1.2518792,6.514986,0.81410074
5.93,5.93,5.93,5.93,2.319191,1.3008646,6.651445,0.8842778
5.94,5.94,5.94,5.94,2.2395132,1.3340281,6.397117,0.7342839
5.95,5.95,5.95,5.95,2.3306706,1.2748836,6.4017873,0.7828827
5.96,5.96,5.96,5.96,2.3154106,1.2838833,6.611937,1.0754786
5.97,5.97,5.97,5.97,2.3511243,1.1833006,6.779453,1.1972162
5.98,5.98,5.98,5.98,2.253999,1.1099322,6.703082,1.212217
5.99,5.99,5.99,5.99,2.2457693,1.090541,6.770981,1.4327917
6.0,6.0,6.0,6.0,2.1565492,0.99901754,6.7467566,1.2100414
6.01,6.01,6.01,6.01,2.0948036,0.96884567,6.5991607,1.2149649
6.02,6.02,6.02,6.02,2.1298134,0.9764583,6.6148043,1.125562
6.03,6.03,6.03,6.03,2.1310494,0.943831,6.7198925,1.2080686
6.04,6.04,6.04,6.04,2.12234,1.047178,6.8248634,1.2805883
6.05,6.05,6.05,6.05,2.136641,0.9883169,6.6872783,1.254249
6.06,6.06,6.06,6.06,2.0807164,0.9837731,6.744071,1.270892
6.07,6.07,6.07,6.07,2.228327,1.1469451,6.744399,1.1327403
6.08,6.08,6.08,6.08,2.2505677,1.1300352,6.526545,1.0315291
6.09,6.09,6.09,6.09,2.2918322,1.1260307,6.691724,1.0441319
6.1,6.1,6.1,6.1,2.249776,1.1149142,6.40044,0.9976647
6.11,6.11,6.11,6.11,2.311367,1.1031147,6.617819,1.0560312
6.12,6.12,6.12,6.12,2.3932898,1.1784135,6.6832094,1.0948887
6.13,6.13,6.13,6.13,2.4609916,1.1296456,6.6504626,0.9655785
6.14,6.14,6.14,6.14,2.5751607,1.2360988,6.9820943,1.1626452
6.15,6.15,6.15,6.15,2.4788888,1.1171339,6.9314437,1.1950208
6.16,6.16,6.16,6.16,2.4893346,1.1032684,6.7514224,1.2104049
6.17,6.17,6.17,6.17,2.4992936,1.0644152,7.002661,1.4229265
6.18,6.18,6.18,6.18,2.519448,1.0449183,6.997886,1.5381566
6.19,6.19,6.19,6.19,2.5416226,1.0415593,6.942844,1.5060287
6.2,6.2,6.2,6.2,2.467564,1.0011522,7.0632935,1.6159885
6.21,6.21,6.21,6.21,2.5691655,1.0571773,7.14249,1.6395756
6.22,6.22,6.22,6.22,2.46265,1.0227119,7.077397,1.4582967
6.23,6.23,6.23,6.23,2.5279038,1.0436033,7.123033,1.5345644
6.24,6.24,6.24,6.24,2.4711823,1.0390759,7.2396154,1.7176756
6.25,6.25,6.25,6.25,2.5815432,1.1121564,7.108796,1.6215655
6.26,6.26,6.26,6.26,2.4240968,1.1095282,7.012531,1.5105501
6.27,6.27,6.27,6.27,2.4449375,1.1566161,6.938221,1.498742
6.28,6.28,6.28,6.28,2.4613495,1.1486714,6.770945,1.2454664
6.29,6.29,6.29,6.29,2.4620287,1.0959818,6.677415,1.2666345
6.3,6.3,6.3,6.3,2.3739705,1.1293327,6.5614514,1.1122267
6.31,6.31,6.31,6.31,2.4854293,1.1731728,6.8148217,1.2736789
6.32,6.32,6.32,6.32,2.4421644,1.2106489,6.5376263,1.1172347
6.33,6.33,6.33,6.33,2.3066003,1.2050834,6.567927,1.0441796
6.34,6.34,6.34,6.34,2.4337373,1.2405207,6.77107,1.0263541
6.35,6.35,6.35,6.35,2.3632698,1.1931394,6.477086,0.9540577
6.36,6.36,6.36,6.36,2.442339,1.3121988,6.61462,1.0212865
6.37,6.37,6.37,6.37,2.4445984,1.2289947,6.6849575,1.0089629
6.38,6.38,6.38,6.38,2.515798,1.2303367,6.7114077,1.0715948
6.39,6.39,6.39,6.39,2.6658373,1.2523446,6.818865,1.0582852
6.4,6.4,6.4,6.4,2.6782527,1.3122655,7.061647,1.2101802
6.41,6.41,6.41,6.41,2.714733,1.2729124,6.9815392,1.2748
6.42,6.42,6.42,6.42,2.7453465,1.2665818,7.0242476,1.2592691
6.43,6.43,6.43,6.43,2.722945,1.2486587,7.0300565,1.2949841
6.44,6.44,6.44,6.44,2.6534731,1.2235096,7.019308,1.3612611
6.45,6.45,6.45,6.45,2.7755294,1.311573,7.121542,1.4751414
6.46,6.46,6.46,6.46,2.7398157,1.210445,6.993921,1.233215
6.47,6.47,6.47,6.47,2.753731,1.2403911,7.2024326,1.4730129
6.48,6.48,6.48,6.48,2.8041353,1.1709782,6.9780173,1.4441664
6.49,6.49,6.49,6.49,2.836228,1.192471,7.1043615,1.463212
6.5,6.5,6.5,6.5,2.920115,1.2038729,7.2483907,1.6261431
6.51,6.51,6.51,6.51,2.9466674,1.1810013,7.4278717,1.7251542
6.52,6.52,6.52,6.52,2.9311347,1.2034678,7.407086,1.7393103
6.53,6.53,6.53,6.53,3.0520616,1.1655554,7.4621124,1.7293227
6.54,6.54,6.54,6.54,2.9667726,1.1205599,7.557585,1.8411235
6.55,6.55,6.55,6.55,2.8968656,1.1207241,7.441792,1.8957818
6.56,6.56,6.56,6.56,2.8239665,1.0278822,7.2967544,1.6921458
6.57,6.57,6.57,6.57,2.7324507,1.1008303,7.316856,1.629632
6.58,6.58,6.58,6.58,2.7146692,1.015898,7.132077,1.6489854
6.59,6.59,6.59,6.59,2.7865875,1.0449013,7.039703,1.3948016
6.6,6.6,6.6,6.6,2.8362665,1.1298741,7.36924,1.8173395
6.61,6.61,6.61,6.61,2.9157968,1.1195368,7.4516177,1.6925634
6.62,6.62,6.62,6.62,2.9284482,1.1414126,7.165104,1.532117
6.63,6.63,6.63,6.63,2.9842331,1.1403375,7.2365713,1.5994447
6.64,6.64,6.64,6.64,2.9866168,1.228911,7.279491,1.6390232
6.65,6.65,6.65,6.65,2.8954792,1.2322766,7.152152,1.4251145
6.66,6.66,6.66,6.66,2.9899354,1.3008919,7.091859,1.4850498
6.67,6.67,6.67,6.67,2.94071,1.1820142,7.0710874,1.3711023
6.68,6.68,6.68,6.68,3.0011325,1.2785523,7.2737794,1.5224372
6.69,6.69,6.69,6.69,2.9352868,1.2586367,7.288437,1.5124692
6.7,6.7,6.7,6.7,2.941698,1.199234,7.162349,1.4435248
6.71,6.71,6.71,6.71,2.9122088,1.2278415,7.3893003,1.6153567
6.72,6.72,6.72,6.72,2.95836,1.1443624,7.2510843,1.7115957
6.73,6.73,6.73,6.73,2.920945,1.1544404,7.574633,1.9252061
6.74,6.74,6.74,6.74,2.8745406,1.1288062,7.317405,1.717656
6.75,6.75,6.75,6.75,3.0393376,1.1531894,7.365009,1.7803372
6.76,6.76,6.76,6.76,3.0183117,1.146933,7.419659,1.7529713
6.77,6.77,6.77,6.77,3.063859,1.1298567,7.3257303,1.63108
6.78,6.78,6.78,6.78,2.9782727,1.1241064,7.065025,1.5605891
6.79,6.79,6.79,6.79,3.132946,1.1479795,7.3551064,1.6709361
6.8,6.8,6.8,6.8,3.1814077,1.2347109,7.3479624,1.6235111
6.81,6.81,6.81,6.81,3.3597894,1.290021,7.6771054,1.953358
6.82,6.82,6.82,6.82,3.4187276,1.2730387,7.6062875,1.9933364
6.83,6.83,6.83,6.83,3.4279664,1.2307613,7.398581,1.7585106
6.84,6.84,6.84,6.84,3.5009828,1.3602533,7.5387416,1.8450584
6.85,6.85,6.85,6.85,3.4631598,1.3274537,7.537192,1.7995797
6.86,6.86,6.86,6.86,3.3627255,1.3195803,7.632564,1.9678323
6.87,6.87,6.87,6.87,3.2809668,1.2008604,7.443192,1.7271701
6.88,6.88,6.88,6.88,3.2311814,1.131737,7.373968,1.6410494
6.89,6.89,6.89,6.89,3.177516,1.2248927,7.480073,1.7765512
6.9,6.9,6.9,6.9,3.1548007,1.2154369,7.3180585,1.6723487
6.91,6.91,6.91,6.91,3.220848,1.2018529,7.493417,1.808081
6.92,6.92,6.92,6.92,3.2212958,1.1656779,7.190157,1.5707966
6.93,6.93,6.93,6.93,3.267744,1.2021377,7.2163,1.5707746
6.94,6.94,6.94,6.94,3.3127825,1.2082903,7.399024,1.7849665
6.95,6.95,6.95,6.95,3.2391994,1.1626139,7.2574935,1.6868738
6.96,6.96,6.96,6.96,3.3028798,1.2537487,7.7211385,1.9098759
6.97,6.97,6.97,6.97,3.2580764,1.2200601,7.4357047,1.8442501
6.98,6.98,6.98,6.98,3.2768695,1.2760541,7.4728107,1.8462404
6.99,6.99,6.99,6.99,3.2173128,1.2287352,7.465884,1.7801936
7.0,7.0,7.0,7.0,3.2480314,1.2469856,7.4780583,1.8144504
7.01,7.01,7.01,7.01,3.2582662,1.2744278,7.4682193,1.7682366
7.02,7.02,7.02,7.02,3.2700024,1.2415801,7.331401,1.6947184
7.03,7.03,7.03,7.03,3.2745261,1.2086465,7.3645997,1.7344615
7.04,7.04,7.04,7.04,3.388529,1.247559,7.45165,1.780668
7.05,7.05,7.05,7.05,3.4155903,1.2139193,7.4934206,1.8244568
7.06,7.06,7.06,7.06,3.5466452,1.2418855,7.5895953,1.7554116
7.07,7.07,7.07,7.07,3.5028594,1.259449,7.6659684,1.8810525
7.08,7.08,7.08,7.08,3.4715667,1.1904696,7.6433644,1.9083047
7.09,7.09,7.09,7.09,3.3341093,1.1778306,7.454114,2.0023825
7.1,7.1,7.1,7.1,3.4789338,1.2359699,7.4434605,2.0313032
7.11,7.11,7.11,7.11,3.6072435,1.2968881,7.5794625,1.9131025
7.12,7.12,7.12,7.12,3.556181,1.1288599,7.323769,1.8442458
7.13,7.13,7.13,7.13,3.594153,1.2305187,7.4915943,1.7905189
7.14,7.14,7.14,7.14,3.6365845,1.2536572,7.5416613,1.9786633
7.15,7.15,7.15,7.15,3.647373,1.2197417,7.5438046,1.8606461
7.16,7.16,7.16,7.16,3.578374,1.2181857,7.161141,1.7733893
7.17,7.17,7.17,7.17,3.7379918,1.2050838,7.3982234,1.8213447
7.18,7.18,7.18,7.18,3.7081733,1.3600643,7.4948883,1.906996
7.19,7.19,7.19,7.19,3.6496134,1.2716622,7.5397325,1.8706001
7.2,7.2,7.2,7.2,3.641925,1.2677488,7.4341,1.749327
7.21,7.21,7.21,7.21,3.5866637,1.1689218,7.4710126,1.815844
7.22,7.22,7.22,7.22,3.549516,1.3279059,7.7676206,2.1218498
7.23,7.23,7.23,7.23,3.6537175,1.247554,7.2332144,1.8110887
7.24,7.24,7.24,7.24,3.6616423,1.2120451,7.333375,1.7168585
7.25,7.25,7.25,7.25,3.6248596,1.2739434,7.4786973,1.7848059
7.26,7.26,7.26,7.26,3.5635893,1.2254441,7.430979,1.872762
7.27,7.27,7.27,7.27,3.5756786,1.252847,7.593353,1.8170484
7.28,7.28,7.28,7.28,3.6702456,1.2798573,7.4524393,1.7504344
7.29,7.29,7.29,7.29,3.6328707,1.2604191,7.710858,1.9515942
7.3,7.3,7.3,7.3,3.620345,1.3125918,7.467979,1.7260168
7.31,7.31,7.31,7.31,3.5418131,1.2667297,7.301352,1.7184466
7.32,7.32,7.32,7.32,3.567543,1.3170621,7.5314546,1.7779197
7.33,7.33,7.33,7.33,3.5224214,1.2330574,7.4703693,1.8004253
7.34,7.34,7.34,7.34,3.5002627,1.3270198,7.42161,1.7650179
7.35,7.35,7.35,7.35,3.5969572,1.32353,7.651414,1.7481878
7.36,7.36,7.36,7.36,3.5062163,1.2675223,7.4385414,1.7362692
7.37,7.37,7.37,7.37,3.4959764,1.2612286,7.427279,1.796645
7.38,7.38,7.38,7.38,3.442451,1.2608608,7.318415,1.7166992
7.39,7.39,7.39,7.39,3.5055053,1.2188079,7.3629737,1.6430004
7.4,7.4,7.4,7.4,3.5222936,1.2729683,7.2960277,1.6696724
7.41,7.41,7.41,7.41,3.5320065,1.334343,7.795617,1.8924806
7.42,7.42,7.42,7.42,3.5245814,1.2608113,7.597564,1.822284
7.43,7.43,7.43,7.43,3.46916,1.2718843,7.7005653,1.8650272
7.44,7.44,7.44,7.44,3.5542285,1.222533,7.3683524,1.7822707
7.45,7.45,7.45,7.45,3.4993114,1.2063386,7.3707967,1.6214336
7.46,7.46,7.46,7.46,3.5479813,1.2499831,7.2923055,1.6747957
7.47,7.47,7.47,7.47,3.649707,1.2474614,7.809108,2.0117333
7.48,7.48,7.48,7.48,3.6376214,1.1753564,7.3419776,1.797083
7.49,7.49,7.49,7.49,3.8006785,1.2502487,7.389864,1.8047652
7.5,7.5,7.5,7.5,3.8219278,1.2119912,7.166991,1.6454322
7.51,7.51,7.51,7.51,3.9292874,1.2526568,7.72545,1.8754289
7.52,7.52,7.52,7.52,3.8978493,1.1977643,7.4928145,1.8450204
7.53,7.53,7.53,7.53,3.9067852,1.2051713,7.329172,1.7065848
7.54,7.54,7.54,7.54,3.8798168,1.244671,7.6772914,1.8811688
7.55,7.55,7.55,7.55,3.831792,1.241385,7.4647117,1.8115244
7.56,7.56,7.56,7.56,3.9017127,1.2287049,7.7466774,1.9565508
7.57,7.57,7.57,7.57,3.907316,1.2583576,7.7568073,1.9859233
7.58,7.58,7.58,7.58,3.9359992,1.253556,7.409529,1.8357749
7.59,7.59,7.59,7.59,3.9226282,1.2566371,7.5725946,1.8227414
7.6,7.6,7.6,7.6,3.8393216,1.2435068,7.4964385,1.79371
7.61,7.61,7.61,7.61,3.925366,1.2454023,7.459419,1.8044047
7.62,7.62,7.62,7.62,3.9649327,1.2985799,7.528718,1.7909013
7.63,7.63,7.63,7.63,3.9431453,1.2587922,7.517016,1.8652971
7.64,7.64,7.64,7.64,3.9644883,1.2366989,7.451077,1.8017205
7.65,7.65,7.65,7.65,4.1016645,1.277411,7.583427,1.8968974
7.66,7.66,7.66,7.66,3.9546807,1.2315584,7.470637,1.8190556
7.67,7.67,7.67,7.67,3.9585335,1.2100503,7.5511208,1.7670523
7.68,7.68,7.68,7.68,4.008127,1.1710016,7.472797,1.8364432
7.69,7.69,7.69,7.69,4.081319,1.2301642,7.53095,1.8325185
7.7,7.7,7.7,7.7,4.1357307,1.2175267,7.512991,1.8472415
7.71,7.71,7.71,7.71,3.9724445,1.1460543,7.4758396,1.7258875
7.72,7.72,7.72,7.72,3.949367,1.1414655,7.3488116,1.8125936
7.73,7.73,7.73,7.73,3.9878752,1.2240198,7.4063864,1.8854811
7.74,7.74,7.74,7.74,4.0021124,1.3123633,7.363879,1.7388922
7.75,7.75,7.75,7.75,3.9808106,1.1590362,7.419212,1.845701
7.76,7.76,7.76,7.76,4.0362253,1.2757285,7.507905,1.9848907
7.77,7.77,7.77,7.77,3.9721887,1.2312516,7.433267,1.8709269
7.78,7.78,7.78,7.78,3.9311018,1.2856082,7.4596825,1.8264686
7.79,7.79,7.79,7.79,4.0758533,1.2505778,7.666759,2.0478358
7.8,7.8,7.8,7.8,3.9028902,1.2348737,7.1626406,1.7400949
7.81,7.81,7.81,7.81,4.001086,1.323314,7.7789607,2.0621498
7.82,7.82,7.82,7.82,3.96284,1.1899929,7.287812,1.6971958
7.83,7.83,7.83,7.83,4.0551233,1.3147944,7.508319,1.9162146
7.84,7.84,7.84,7.84,4.00798,1.2587419,7.5516305,1.9426686
7.85,7.85,7.85,7.85,4.008143,1.2870841,7.4242387,1.8048922
7.86,7.86,7.86,7.86,3.9844892,1.297917,7.517423,1.8046427
7.87,7.87,7.87,7.87,4.1529717,1.3068202,7.6882334,2.0013106
7.88,7.88,7.88,7.88,4.1636977,1.2475752,7.386094,1.7201872
7.89,7.89,7.89,7.89,4.1522675,1.244565,7.522963,1.6701941
7.9,7.9,7.9,7.9,4.1414604,1.3128754,7.409814,1.8071073
7.91,7.91,7.91,7.91,3.9578893,1.2544196,7.1960707,1.5622964
7.92,7.92,7.92,7.92,3.950145,1.3098729,7.382238,1.5637281
7.93,7.93,7.93,7.93,3.8104432,1.2612935,7.348008,1.7372907
7.94,7.94,7.94,7.94,3.789749,1.2546923,7.56986,1.8261492
7.95,7.95,7.95,7.95,3.7291586,1.23653,7.3074894,1.541446
7.96,7.96,7.96,7.96,3.8193495,1.2265667,7.34665,1.6936629
7.97,7.97,7.97,7.97,3.8982868,1.2770721,7.3802433,1.6037654
7.98,7.98,7.98,7.98,3.892981,1.2739799,7.3865943,1.6061401
7.99,7.99,7.99,7.99,3.81803,1.2739466,7.2417746,1.4955549
8.0,8.0,8.0,8.0,3.8656285,1.2609167,7.4726233,1.6767666
8.01,8.01,8.01,8.01,3.9088254,1.2464156,7.407891,1.527815
8.02,8.02,8.02,8.02,3.8282287,1.2871009,7.4356856,1.6533192
8.03,8.03,8.03,8.03,3.796826,1.2688435,7.4575562,1.6773803
8.04,8.04,8.04,8.04,3.666528,1.2777028,7.303058,1.6720837
8.05,8.05,8.05,8.05,3.615276,1.1958047,7.376505,1.6866806
8.06,8.06,8.06,8.06,3.4998274,1.2019266,7.4327602,1.6835161
8.07,8.07,8.07,8.07,3.4796462,1.2669141,7.192538,1.5212519
8.08,8.08,8.08,8.08,3.3942387,1.3050616,7.337583,1.5992733
8.09,8.09,8.09,8.09,3.2032542,1.2633828,7.2048254,1.4710394
8.1,8.1,8.1,8.1,3.1989667,1.2832553,7.4346313,1.6681528
8.11,8.11,8.11,8.11,3.1734138,1.3161916,7.2371583,1.5402489
8.12,8.12,8.12,8.12,3.0156698,1.2757173,7.144824,1.512949
8.13,8.13,8.13,8.13,2.9538095,1.2025768,6.917936,1.356915
8.14,8.14,8.14,8.14,2.9692814,1.2902765,7.0176544,1.2907788
8.15,8.15,8.15,8.15,2.8636615,1.2337226,6.7993035,1.1727786
8.16,8.16,8.16,8.16,2.8093593,1.2639735,6.790566,1.1695462
8.17,8.17,8.17,8.17,2.8336701,1.2058437,6.737922,1.0566666
8.18,8.18,8.18,8.18,2.715702,1.2137654,7.000769,1.444888
8.19,8.19,8.19,8.19,2.6789834,1.2176145,6.7115865,1.0477748
8.2,8.2,8.2,8.2,2.5289273,1.2470876,6.763147,1.178547
8.21,8.21,8.21,8.21,2.596654,1.2935317,6.787286,1.1731683
8.22,8.22,8.22,8.22,2.5895717,1.2530885,6.7134156,1.0565169
8.23,8.23,8.23,8.23,2.5445676,1.3028253,6.682266,1.0864769
8.24,8.24,8.24,8.24,2.5389364,1.2728513,6.618689,0.9890032
8.25,8.25,8.25,8.25,2.6273162,1.278108,6.725407,1.0558678
8.26,8.26,8.26,8.26,2.6351647,1.2691209,6.6599646,1.1400836
8.27,8.27,8.27,8.27,2.6220033,1.2499062,6.639469,1.1028146
8.28,8.28,8.28,8.28,2.6726327,1.2129134,6.7907996,1.0888861
8.29,8.29,8.29,8.29,2.7172592,1.2991538,6.710773,0.97801363
8.3,8.3,8.3,8.3,2.684496,1.262258,6.676016,0.8653896
8.31,8.31,8.31,8.31,2.7717915,1.3761972,6.731671,0.89067197
8.32,8.32,8.32,8.32,2.7491057,1.3620371,6.7572103,0.88183844
8.33,8.33,8.33,8.33,2.817598,1.323361,6.652078,0.8992276
8.34,8.34,8.34,8.34,2.9823759,1.3860509,7.002568,1.1446217
8.35,8.35,8.35,8.35,2.955423,1.3543532,6.883109,1.1122174
8.36,8.36,8.36,8.36,3.1556647,1.3706623,7.2787137,1.3478764
8.37,8.37,8.37,8.37,3.2040677,1.3215436,7.0072656,1.3635619
8.38,8.38,8.38,8.38,3.2567449,1.3295517,7.028759,1.2095882
8.39,8.39,8.39,8.39,3.3184319,1.2659796,7.0914297,1.4054171
8.4,8.4,8.4,8.4,3.256007,1.2965767,7.395953,1.5981722
8.41,8.41,8.41,8.41,3.34124,1.2606763,7.535114,1.8784176
8.42,8.42,8.42,8.42,3.3000515,1.2268921,7.466005,1.7960268
8.43,8.43,8.43,8.43,3.2916195,1.2271011,7.5378757,1.9369273
8.44,8.44,8.44,8.44,3.3555164,1.2497483,7.6159,2.052495
8.45,8.45,8.45,8.45,3.293783,1.1826167,7.6118174,2.0853653
8.46,8.46,8.46,8.46,3.2913399,1.1891795,7.574833,1.9386464
8.47,8.47,8.47,8.47,3.4128087,1.1305765,7.6592803,2.1102197
8.48,8.48,8.48,8.48,3.47218,1.1281326,7.6880794,2.0825183
8.49,8.49,8.49,8.49,3.4821045,1.1895229,7.610755,2.157715
8.5,8.5,8.5,8.5,3.5254622,1.1990986,7.7015243,2.1877763
8.51,8.51,8.51,8.51,3.427891,1.1963394,7.5386124,2.083333
8.52,8.52,8.52,8.52,3.4235003,1.1717793,7.476582,1.9250431
8.53,8.53,8.53,8.53,3.499609,1.1859329,7.731212,2.16338
8.54,8.54,8.54,8.54,3.5138612,1.2301441,7.718325,2.2234187
8.55,8.55,8.55,8.55,3.6178906,1.2664919,7.7957253,2.2274752
8.56,8.56,8.56,8.56,3.6750455,1.2688429,7.7143426,2.2456138
8.57,8.57,8.57,8.57,3.7460597,1.3120754,8.013014,2.3623343
8.58,8.58,8.58,8.58,3.8719063,1.2508522,7.7693996,2.2196605
8.59,8.59,8.59,8.59,4.086117,1.1945134,7.7426558,2.3128176
8.6,8.6,8.6,8.6,4.252187,1.3802645,7.929643,2.2964034
8.61,8.61,8.61,8.61,4.20454,1.2424672,7.669638,2.2541602
8.62,8.62,8.62,8.62,4.2476063,1.2252688,7.7037044,2.3093822
8.63,8.63,8.63,8.63,4.283382,1.2163337,7.809468,2.119622
8.64,8.64,8.64,8.64,4.3358064,1.2616879,7.7987447,2.2322063
8.65,8.65,8.65,8.65,4.354902,1.2529974,7.756627,2.1236553
8.66,8.66,8.66,8.66,4.310476,1.2013291,7.8432145,2.2326767
8.67,8.67,8.67,8.67,4.2926292,1.221997,7.7329063,2.0959203
8.68,8.68,8.68,8.68,4.285412,1.2258052,7.5634017,2.0451512
8.69,8.69,8.69,8.69,4.2072034,1.2294065,7.5385447,2.0501974
8.7,8.7,8.7,8.7,4.1604,1.2912054,7.868339,2.2208612
8.71,8.71,8.71,8.71,4.1841087,1.1722769,7.614741,2.0020626
8.72,8.72,8.72,8.72,4.201408,1.2838187,7.7463474,2.0591114
8.73,8.73,8.73,8.73,4.13648,1.2896123,7.559624,1.933066
8.74,8.74,8.74,8.74,4.2558527,1.3594666,7.9087257,2.118869
8.75,8.75,8.75,8.75,4.239474,1.2881021,7.7998157,2.1300397
8.76,8.76,8.76,8.76,4.238536,1.2993903,7.8399444,2.1703095
8.77,8.77,8.77,8.77,4.107988,1.200001,7.3535686,1.8006383
8.78,8.78,8.78,8.78,4.1126018,1.3245146,7.4363933,1.8644243
8.79,8.79,8.79,8.79,4.066416,1.2225368,7.583561,1.984708
8.8,8.8,8.8,8.8,3.9924076,1.2701521,7.4341817,1.8704578
8.81,8.81,8.81,8.81,3.995396,1.2560811,7.568139,1.9041692
8.82,8.82,8.82,8.82,3.9667485,1.3199196,7.5191407,1.8907855
8.83,8.83,8.83,8.83,3.9559069,1.289136,7.3479204,1.7849268
8.84,8.84,8.84,8.84,3.926535,1.2535102,7.4503384,1.8460896
8.85,8.85,8.85,8.85,3.9411635,1.300769,7.651782,1.918566
8.86,8.86,8.86,8.86,3.9632957,1.3645595,7.650886,2.017453
8.87,8.87,8.87,8.87,3.961828,1.2359856,7.653728,1.8956317
8.88,8.88,8.88,8.88,3.942336,1.2684962,7.42725,1.8403791
8.89,8.89,8.89,8.89,4.043535,1.3046753,7.600854,2.0166197
8.9,8.9,8.9,8.9,3.96047,1.2501659,7.537187,2.0007148
8.91,8.91,8.91,8.91,3.9516835,1.3037812,7.5023265,2.0993402
8.92,8.92,8.92,8.92,4.0737977,1.253462,7.682682,2.0626206
8.93,8.93,8.93,8.93,4.036213,1.2291329,7.6911736,2.039405
8.94,8.94,8.94,8.94,4.185338,1.2844537,7.8623586,2.0323436
8.95,8.95,8.95,8.95,4.209897,1.308162,7.668816,2.1078699
8.96,8.96,8.96,8.96,4.240127,1.2580233,7.792102,2.0078077
8.97,8.97,8.97,8.97,4.2084208,1.1865796,7.6394086,1.9840297
8.98,8.98,8.98,8.98,4.2752676,1.2015013,7.768813,2.0475125
8.99,8.99,8.99,8.99,4.201177,1.1646732,7.7806196,2.1495845
9.0,9.0,9.0,9.0,4.171928,1.1626045,7.615969,2.1349316
9.01,9.01,9.01,9.01,4.116936,1.2240278,7.6074386,1.9943252
9.02,9.02,9.02,9.02,4.1284757,1.2494788,7.493458,1.8998306
9.03,9.03,9.03,9.03,4.0739303,1.2564712,7.494308,1.8949242
9.04,9.04,9.04,9.04,4.0570974,1.2077208,7.5873156,1.9416502
9.05,9.05,9.05,9.05,4.0532565,1.2677438,7.475552,1.8914897
9.06,9.06,9.06,9.06,4.0040784,1.2347434,7.4831643,1.9329972
9.07,9.07,9.07,9.07,3.938774,1.170177,7.4309916,1.8122609
9.08,9.08,9.08,9.08,3.9196806,1.2733885,7.584931,1.9979792
9.09,9.09,9.09,9.09,3.884758,1.2704899,7.5804596,1.9546313
9.1,9.1,9.1,9.1,3.9605353,1.3341502,7.728464,2.219209
9.11,9.11,9.11,9.11,3.9421039,1.2284573,7.545532,1.9837377
9.12,9.12,9.12,9.12,3.8973057,1.202642,7.5680895,2.0122674
9.13,9.13,9.13,9.13,3.8803053,1.23962,7.4904604,1.8215531
9.14,9.14,9.14,9.14,3.8924406,1.3183752,7.7213955,1.9491992
9.15,9.15,9.15,9.15,3.9034064,1.2643921,7.6413145,2.005456
9.16,9.16,9.16,9.16,3.8391743,1.3053395,7.457452,1.8508624
9.17,9.17,9.17,9.17,3.9143171,1.2988824,7.574917,1.9370627
9.18,9.18,9.18,9.18,3.947781,1.270317,7.4589386,1.7810918
9.19,9.19,9.19,9.19,3.9273329,1.266716,7.517293,1.896078
9.2,9.2,9.2,9.2,3.8930295,1.1381066,7.4567356,1.8691847
9.21,9.21,9.21,9.21,3.9110463,1.251768,7.664018,1.9801798
9.22,9.22,9.22,9.22,3.9290943,1.2602165,7.539121,1.8244917
9.23,9.23,9.23,9.23,3.9819512,1.2703031,7.5515847,1.8960365
9.24,9.24,9.24,9.24,3.9537644,1.2108778,7.410317,1.8561218
9.25,9.25,9.25,9.25,3.9881465,1.3030825,7.5840864,1.8516331
9.26,9.26,9.26,9.26,3.9058967,1.2605842,7.450662,1.798327
9.27,9.27,9.27,9.27,3.9684393,1.261364,7.6608334,1.8829715
9.28,9.28,9.28,9.28,3.8266454,1.1881309,7.330781,1.7210909
9.29,9.29,9.29,9.29,3.9376988,1.2720404,7.4818273,1.9266363
9.3,9.3,9.3,9.3,3.9173996,1.2759954,7.4968896,1.8589002
9.31,9.31,9.31,9.31,3.8768234,1.1763663,7.486717,1.6467261
9.32,9.32,9.32,9.32,3.8332598,1.2015569,7.4972196,1.797254
9.33,9.33,9.33,9.33,3.8204865,1.1968707,7.4101377,1.7724186
9.34,9.34,9.34,9.34,3.8742228,1.28771,7.53328,2.012774
9.35,9.35,9.35,9.35,3.8267007,1.2342508,7.63121,1.962826
9.36,9.36,9.36,9.36,3.8632145,1.276556,7.4627533,1.8179166
9.37,9.37,9.37,9.37,3.8249698,1.2182262,7.4819956,1.8145263
9.38,9.38,9.38,9.38,3.7973201,1.2436494,7.537412,1.9577988
9.39,9.39,9.39,9.39,3.7524114,1.2871183,7.490703,1.8208802
9.4,9.4,9.4,9.4,3.804153,1.3009163,7.6830697,2.0119085
9.41,9.41,9.41,9.41,3.7517025,1.2601602,7.507601,1.7425013
9.42,9.42,9.42,9.42,3.783198,1.29468,7.617867,1.9833623
9.43,9.43,9.43,9.43,3.7559338,1.2009995,7.4379907,1.753385
9.44,9.44,9.44,9.44,3.7899659,1.2963789,7.6886683,2.1502166
9.45,9.45,9.45,9.45,3.8138738,1.2905314,7.7469897,2.0438972
9.46,9.46,9.46,9.46,3.7794833,1.3405672,7.8839207,2.133489
9.47,9.47,9.47,9.47,3.7155833,1.2448459,7.5684953,1.9382839
9.48,9.48,9.48,9.48,3.7790513,1.2111136,7.758111,2.0411434
9.49,9.49,9.49,9.49,3.707885,1.2907523,7.7098603,1.9182608
9.5,9.5,9.5,9.5,3.7538543,1.2843337,7.768878,1.9826515
9.51,9.51,9.51,9.51,3.7022002,1.2186134,7.7528186,2.0610435
9.52,9.52,9.52,9.52,3.8162067,1.2713745,7.799115,2.0180082
9.53,9.53,9.53,9.53,3.7577677,1.3739041,7.7531047,1.9366214
9.54,9.54,9.54,9.54,3.774631,1.2852408,7.59635,1.9407912
9.55,9.55,9.55,9.55,3.7492614,1.3079181,7.425538,1.8679476
9.56,9.56,9.56,9.56,3.7037437,1.2255193,7.6531973,2.0407207
9.57,9.57,9.57,9.57,3.8212814,1.3055193,7.5987535,1.9001833
9.58,9.58,9.58,9.58,3.7602484,1.2450731,7.6675315,2.058767
9.59,9.59,9.59,9.59,3.7216096,1.2742518,7.666789,2.0042484
9.6,9.6,9.6,9.6,3.707589,1.3294001,7.520635,1.9333858
9.61,9.61,9.61,9.61,3.7195137,1.2115182,7.8039646,2.0235302
9.62,9.62,9.62,9.62,3.7394586,1.2844851,7.5883813,1.9839588
9.63,9.63,9.63,9.63,3.6514452,1.2870483,7.5797143,1.9748045
9.64,9.64,9.64,9.64,3.5928414,1.2870498,7.5789585,1.8333904
9.65,9.65,9.65,9.65,3.5937366,1.2588619,7.6687193,2.041487
9.66,9.66,9.66,9.66,3.577733,1.27187,7.7048316,1.9668417
9.67,9.67,9.67,9.67,3.5590105,1.2812103,7.8274736,2.1453586
9.68,9.68,9.68,9.68,3.5480957,1.189752,7.5221257,1.8737308
9.69,9.69,9.69,9.69,3.5184112,1.2292268,7.768987,2.1043453
9.7,9.7,9.7,9.7,3.4623194,1.2661563,7.65005,1.9870433
9.71,9.71,9.71,9.71,3.3640804,1.2410513,7.5599008,1.9307032
9.72,9.72,9.72,9.72,3.2997885,1.2905542,7.6732564,1.9683924
9.73,9.73,9.73,9.73,3.200617,1.2892516,7.5903664,1.8656353
9.74,9.74,9.74,9.74,3.15181,1.3213049,7.735136,2.0031111
9.75,9.75,9.75,9.75,3.1278226,1.221216,7.589955,1.9310008
9.76,9.76,9.76,9.76,3.0571816,1.1810813,7.604045,1.9612784
9.77,9.77,9.77,9.77,3.0529156,1.2068466,7.721295,1.9778751
9.78,9.78,9.78,9.78,2.9904137,1.1880891,7.6297007,1.9421968
9.79,9.79,9.79,9.79,2.9953573,1.2194179,7.9033146,2.1477337
9.8,9.8,9.8,9.8,2.8941202,1.1333072,7.477908,1.8730291
9.81,9.81,9.81,9.81,2.868692,1.0227163,7.48556,1.8602324
9.82,9.82,9.82,9.82,2.7458355,0.97691077,7.3227487,1.7463497
9.83,9.83,9.83,9.83,2.5909142,0.96104497,7.207752,1.8218302
9.84,9.84,9.84,9.84,2.615634,0.97341037,7.2580996,1.7907261
9.85,9.85,9.85,9.85,2.6477609,0.9742685,7.1940594,1.6305059
9.86,9.86,9.86,9.86,2.7338476,1.0409596,7.2499456,1.5361477
9.87,9.87,9.87,9.87,2.6953166,0.9870841,7.3417277,1.6099191
9.88,9.88,9.88,9.88,2.6871743,1.0037061,7.097727,1.6142802
9.89,9.89,9.89,9.89,2.7477133,1.0003867,7.33618,1.6203082
9.9,9.9,9.9,9.9,2.8511338,1.1053845,7.47344,1.8960521
9.91,9.91,9.91,9.91,2.8273313,1.0900333,7.288895,1.6527615
9.92,9.92,9.92,9.92,2.9566715,1.1195868,7.258731,1.7350752
9.93,9.93,9.93,9.93,2.9468346,1.0925804,7.3533144,1.7136526
9.94,9.94,9.94,9.94,3.0288484,1.119624,7.2493553,1.6164174
9.95,9.95,9.95,9.95,3.2237058,1.1646658,7.7033916,1.9531995
9.96,9.96,9.96,9.96,3.4081213,1.1314702,7.720813,1.92447
9.97,9.97,9.97,9.97,3.5512292,1.1654845,7.566132,1.8639832
9.98,9.98,9.98,9.98,3.5618775,1.1759663,7.544654,1.8730065
9.99,9.99,9.99,9.99,3.6106994,1.2045544,7.497354,1.8208512
10.0,10.0,10.0,10.0,3.709638,1.1693811,7.495539,1.8125887
10.01,10.01,10.01,10.01,3.7712557,1.2336,7.394425,1.7977965
10.02,10.02,10.02,10.02,3.864088,1.2229315,7.5925264,1.9818796
10.03,10.03,10.03,10.03,3.9296286,1.3183417,7.7907534,2.0528488
10.04,10.04,10.04,10.04,3.9800146,1.2799181,7.6205435,1.8913727
10.05,10.05,10.05,10.05,3.999741,1.3025919,7.786586,2.030345
10.06,10.06,10.06,10.06,3.9654727,1.1719733,7.5546317,1.9319652
10.07,10.07,10.07,10.07,4.0977836,1.2245097,7.6683836,1.9321451
10.08,10.08,10.08,10.08,4.070992,1.3002105,7.439206,1.9529574
10.09,10.09,10.09,10.09,4.112128,1.2700438,7.654145,2.0731864
10.1,10.1,10.1,10.1,4.201808,1.3231504,7.7760963,2.1474104
10.11,10.11,10.11,10.11,4.0793886,1.272128,7.8548665,2.0081363
10.12,10.12,10.12,10.12,4.0923758,1.2321682,7.8185554,2.037024
10.13,10.13,10.13,10.13,4.0391736,1.2485272,7.517772,1.8307499
10.14,10.14,10.14,10.14,4.0498867,1.2885982,7.734797,1.9268386
10.15,10.15,10.15,10.15,3.8955357,1.2406662,7.5539694,1.967639
10.16,10.16,10.16,10.16,3.863729,1.2549601,7.640289,1.928989
10.17,10.17,10.17,10.17,3.5871248,1.2447557,7.5543876,2.0017223
10.18,10.18,10.18,10.18,3.4223492,1.1703318,7.6427283,1.9843323
10.19,10.19,10.19,10.19,3.1822078,1.0695496,7.494527,1.8045046
10.2,10.2,10.2,10.2,3.0853443,1.0133781,7.1589794,1.7717289
10.21,10.21,10.21,10.21,2.9496377,1.0194609,7.4348106,1.8588718
10.22,10.22,10.22,10.22,2.7101989,1.0577422,7.236609,1.7382996
10.23,10.23,10.23,10.23,2.6459537,1.0540442,7.1345186,1.7089149
10.24,10.24,10.24,10.24,2.5699637,1.0543269,7.137267,1.605752
10.25,10.25,10.25,10.25,2.4409955,1.0248331,7.0935597,1.5920088
10.26,10.26,10.26,10.26,2.2784667,0.94683874,6.928373,1.5538578
10.27,10.27,10.27,10.27,2.2584865,1.0148047,6.8013415,1.2758627
10.28,10.28,10.28,10.28,2.2994595,1.0318094,6.805733,1.3745277
10.29,10.29,10.29,10.29,2.3708668,1.0232316,6.8740973,1.2836912
10.3,10.3,10.3,10.3,2.4550705,1.0585823,6.783856,1.3706405
10.31,10.31,10.31,10.31,2.5334952,1.0282942,7.0075173,1.3978691
10.32,10.32,10.32,10.32,2.5888066,1.0953491,7.0189753,1.4592942
10.33,10.33,10.33,10.33,2.6519291,1.0745592,7.1232867,1.4481945
10.34,10.34,10.34,10.34,2.6832402,1.1362249,7.2806597,1.6430535
10.35,10.35,10.35,10.35,2.70954,1.0445056,7.2078657,1.5366431
10.36,10.36,10.36,10.36,2.8306203,1.0627462,7.1425586,1.5930308
10.37,10.37,10.37,10.37,2.8694484,1.0711362,7.3187323,1.6666418
10.38,10.38,10.38,10.38,2.909418,1.22331,7.2172637,1.7110298
10.39,10.39,10.39,10.39,3.1501431,1.2228439,7.3490987,1.7245164
10.4,10.4,10.4,10.4,3.1962976,1.26662,7.6363997,1.9286939
10.41,10.41,10.41,10.41,3.3163362,1.1712204,7.4166827,1.7686788
10.42,10.42,10.42,10.42,3.3849394,1.259546,7.658656,2.1112034
10.43,10.43,10.43,10.43,3.3994198,1.1674583,7.305964,1.8577037
10.44,10.44,10.44,10.44,3.3650088,1.165695,7.3675036,1.7579626
10.45,10.45,10.45,10.45,3.371394,1.232659,7.574629,1.8419825
10.46,10.46,10.46,10.46,3.4362345,1.2107211,7.509599,1.9535346
10.47,10.47,10.47,10.47,3.4825544,1.2136335,7.5682697,1.9436663
10.48,10.48,10.48,10.48,3.443516,1.2304804,7.7890096,2.0966156
10.49,10.49,10.49,10.49,3.4013102,1.245689,7.624781,1.9936062
10.5,10.5,10.5,10.5,3.4510243,1.2015226,7.4660697,1.813278
10.51,10.51,10.51,10.51,3.3638158,1.2027081,7.430518,1.9270908
10.52,10.52,10.52,10.52,3.3473392,1.1509783,7.348143,1.6896876
10.53,10.53,10.53,10.53,3.2583942,1.2382288,7.5599747,1.8705708
10.54,10.54,10.54,10.54,3.2502162,1.1848044,7.4406714,1.9363979
10.55,10.55,10.55,10.55,3.2575648,1.2375617,7.5384164,2.098458
10.56,10.56,10.56,10.56,3.2830038,1.303718,7.635169,2.0291562
10.57,10.57,10.57,10.57,3.2751048,1.2481834,7.629392,2.0520263
10.58,10.58,10.58,10.58,3.1670303,1.2135844,7.5697474,2.0973527
10.59,10.59,10.59,10.59,2.9496975,1.2666969,7.55976,2.036803
10.6,10.6,10.6,10.6,2.8426552,1.2579228,7.430345,1.7522163
10.61,10.61,10.61,10.61,2.7160852,1.2799023,7.6308494,2.0393326
10.62,10.62,10.62,10.62,2.7369545,1.1379669,7.5220876,1.8980731
10.63,10.63,10.63,10.63,2.7458549,1.0482692,7.4109344,1.7646012
10.64,10.64,10.64,10.64,2.7124288,1.0833122,7.3854423,1.7555939
10.65,10.65,10.65,10.65,2.6992974,1.0164071,7.2994695,1.6820887
10.66,10.66,10.66,10.66,2.6075792,0.95690453,7.255253,1.6055772
10.67,10.67,10.67,10.67,2.6130695,0.96602243,7.3815055,1.6088201
10.68,10.68,10.68,10.68,2.5455499,0.9638295,7.0115247,1.5437391
10.69,10.69,10.69,10.69,2.5560646,0.9378478,7.1144547,1.4183676
10.7,10.7,10.7,10.7,2.5263174,0.9870797,7.1399817,1.5539781
10.71,10.71,10.71,10.71,2.597496,0.9614625,7.1083426,1.5891638
10.72,10.72,10.72,10.72,2.577337,0.9498065,6.940404,1.3806791
10.73,10.73,10.73,10.73,2.6202478,0.99831694,6.9629364,1.4292914
10.74,10.74,10.74,10.74,2.654249,1.0001819,7.1339407,1.6658828
10.75,10.75,10.75,10.75,2.658424,1.0225515,7.051455,1.6662174
10.76,10.76,10.76,10.76,2.6507165,1.0188676,7.3375235,1.7372898
10.77,10.77,10.77,10.77,2.722758,1.0181967,7.2871375,1.7042482
10.78,10.78,10.78,10.78,2.680162,1.0182039,7.225968,1.7065632
10.79,10.79,10.79,10.79,2.726603,1.08461,7.3267527,1.777962
10.8,10.8,10.8,10.8,2.7072031,1.0825769,7.325953,1.781184
10.81,10.81,10.81,10.81,2.8145676,1.0966254,7.357666,1.722357
10.82,10.82,10.82,10.82,2.8480287,1.0503478,7.4661245,1.7758579
10.83,10.83,10.83,10.83,2.9134932,1.1124917,7.4638176,1.849592
10.84,10.84,10.84,10.84,2.8827255,1.041694,7.3834667,1.8134243
10.85,10.85,10.85,10.85,2.8827221,1.0734277,7.516072,1.7821119
10.86,10.86,10.86,10.86,2.826822,1.0496414,7.314772,1.8099799
10.87,10.87,10.87,10.87,2.86878,1.1424723,7.433554,1.8934788
10.88,10.88,10.88,10.88,2.839813,1.0695963,7.1611285,1.7614417
10.89,10.89,10.89,10.89,2.8438833,1.0423486,7.3626995,1.8647368
10.9,10.9,10.9,10.9,2.8842661,1.1085992,7.347483,1.7990673
10.91,10.91,10.91,10.91,2.8780537,1.1517789,7.2238517,1.851404
10.92,10.92,10.92,10.92,2.8804302,1.0770504,7.2980275,1.7220263
10.93,10.93,10.93,10.93,2.96949,1.1397775,7.592552,1.8505874
10.94,10.94,10.94,10.94,2.9090695,1.0318561,7.2713566,1.7408011
10.95,10.95,10.95,10.95,2.9733527,1.0407405,7.253682,1.6326183
10.96,10.96,10.96,10.96,2.9671102,1.0787472,7.276127,1.7886825
10.97,10.97,10.97,10.97,2.999727,1.0717797,7.404821,1.8523009
10.98,10.98,10.98,10.98,2.9878225,1.1154438,7.4257255,1.8805493
10.99,10.99,10.99,10.99,3.0080159,1.0748929,7.276853,1.773945
11.0,11.0,11.0,11.0,2.9784644,1.0814816,7.159255,1.7502736
11.01,11.01,11.01,11.01,3.0037704,1.122262,7.4526963,1.9134074
11.02,11.02,11.02,11.02,3.0621095,1.1750282,7.3039703,1.8806376
11.03,11.03,11.03,11.03,3.0153217,1.1529441,7.471944,1.878211
11.04,11.04,11.04,11.04,3.087836,1.128828,7.493643,1.8679501
11.05,11.05,11.05,11.05,2.9950995,1.0905825,7.214638,1.7168356
11.06,11.06,11.06,11.06,3.045747,1.0831916,7.414453,1.8062339
11.07,11.07,11.07,11.07,3.0269146,1.1248145,7.2199507,1.7837105
11.08,11.08,11.08,11.08,3.0763216,1.1271001,7.510531,1.9917412
11.09,11.09,11.09,11.09,3.0696125,1.1305218,7.277376,1.7370553
11.1,11.1,11.1,11.1,3.0074,1.166626,7.336219,1.8030615
11.11,11.11,11.11,11.11,3.0547097,1.1640799,7.4908404,1.8603623
11.12,11.12,11.12,11.12,3.086899,1.2108017,7.3449306,1.7520989
11.13,11.13,11.13,11.13,3.0419772,1.0688403,7.198194,1.7065617
11.14,11.14,11.14,11.14,3.1322958,1.150588,7.4728084,1.9488549
11.15,11.15,11.15,11.15,3.0683346,1.1128192,7.2857127,1.7893645
11.16,11.16,11.16,11.16,3.1188815,1.1050061,7.3126764,1.7520453
11.17,11.17,11.17,11.17,3.0917573,1.1649216,7.6385274,1.883248
11.18,11.18,11.18,11.18,3.1156778,1.2027429,7.5821176,1.9057709
11.19,11.19,11.19,11.19,3.1279933,1.1297227,7.5929675,1.8933387
11.2,11.2,11.2,11.2,3.17316,1.221406,7.7041173,2.120589
11.21,11.21,11.21,11.21,3.143683,1.1375233,7.3998275,1.8391758
11.22,11.22,11.22,11.22,3.10209,1.129339,7.466503,1.9367027
11.23,11.23,11.23,11.23,3.1546068,1.208792,7.4976397,1.8934312
11.24,11.24,11.24,11.24,3.0979712,1.0966473,7.373192,1.8579339
11.25,11.25,11.25,11.25,3.1265166,1.1018689,7.642323,2.0351915
11.26,11.26,11.26,11.26,3.184336,1.1983273,7.6859517,2.084306
11.27,11.27,11.27,11.27,3.117047,1.1637036,7.397181,1.8733726
11.28,11.28,11.28,11.28,3.1392558,1.2774795,8.017281,2.3744018
11.29,11.29,11.29,11.29,3.130589,1.2098985,7.4935246,1.9834629
11.3,11.3,11.3,11.3,3.1557384,1.1937947,7.5438886,1.8379478


==> dataICX285cellar+5GaussnoiseModel.csv <==
0;0;0;0;3.3793359;0.073051676;3.6021318;-2.088859657
0.01;0.01;0.01;0.01;3.3784657;0.073085085;3.6069536;-2.08799129
0.02;0.02;0.02;0.02;3.3788218;0.07300459;3.605869;-2.088154401
0.03;0.03;0.03;0.03;3.3751106;0.0732171;3.6048398;-2.08913042
0.04;0.04;0.04;0.04;3.371839;0.0729812;3.603957;-2.089987816
0.05;0.05;0.05;0.05;3.367707;0.0731012;3.6030796;-2.091017771
0.06;0.06;0.06;0.06;3.3716555;0.07303247;3.6046877;-2.089866167
0.07;0.07;0.07;0.07;3.3654768;0.07287449;3.6057756;-2.090885427
0.08;0.08;0.08;0.08;3.373217;0.073028736;3.6057425;-2.089319959
0.09;0.09;0.09;0.09;3.3725097;0.07294515;3.6040766;-2.089825711
0.1;0.1;0.1;0.1;3.3707285;0.07286509;3.607901;-2.089357153
0.11;0.11;0.11;0.11;3.3674722;0.07290409;3.6058648;-2.09046064
0.12;0.12;0.12;0.12;3.3687913;0.072828285;3.6023989;-2.090946557
0.13;0.13;0.13;0.13;3.3657014;0.07318571;3.6066444;-2.090649407
0.14;0.14;0.14;0.14;3.3712628;0.073120005;3.6062226;-2.089612151
0.15;0.15;0.15;0.15;3.3617623;0.072969355;3.5990336;-2.093108373
0.16;0.16;0.16;0.16;3.367386;0.07303337;3.6062748;-2.090388415
0.17;0.17;0.17;0.17;3.3680513;0.07294489;3.606451;-2.090215398
0.18;0.18;0.18;0.18;3.3701155;0.07292151;3.6033542;-2.090469309
0.19;0.19;0.19;0.19;3.3685582;0.0730126;3.6032407;-2.09081011
0.2;0.2;0.2;0.2;3.369985;0.07305523;3.601806;-2.090831721
0.21;0.21;0.21;0.21;3.3674026;0.07302813;3.6029375;-2.091110877
0.22;0.22;0.22;0.22;3.3631282;0.07306467;3.6072814;-2.091033706
0.23;0.23;0.23;0.23;3.3664837;0.073022075;3.6030195;-2.09127986
0.24;0.24;0.24;0.24;3.3641126;0.072960965;3.6012075;-2.09215665
0.25;0.25;0.25;0.25;3.3595831;0.07302984;3.6049128;-2.092269847
0.26;0.26;0.26;0.26;3.3584833;0.07287932;3.6039667;-2.092700272
0.27;0.27;0.27;0.27;3.3584373;0.07304494;3.6057482;-2.092320389
0.28;0.28;0.28;0.28;3.35028;0.073069684;3.6049154;-2.09415919
0.29;0.29;0.29;0.29;3.3576388;0.0731461;3.6083221;-2.091920747
0.3;0.3;0.3;0.3;3.3528638;0.073000155;3.6042964;-2.093769763
0.31;0.31;0.31;0.31;3.359615;0.07312448;3.6038632;-2.092491762
0.32;0.32;0.32;0.32;3.357841;0.073011056;3.6056771;-2.09245716
0.33;0.33;0.33;0.33;3.353888;0.072920464;3.5995257;-2.094603942
0.34;0.34;0.34;0.34;3.3528826;0.07307761;3.6009786;-2.094490425
0.35;0.35;0.35;0.35;3.3505287;0.072886765;3.605133;-2.094061904
0.36;0.36;0.36;0.36;3.3512442;0.07294664;3.6094477;-2.09297341
0.37;0.37;0.37;0.37;3.3527892;0.07305164;3.606269;-2.093353792
0.38;0.38;0.38;0.38;3.3547149;0.0729074;3.603199;-2.093633609
0.39;0.39;0.39;0.39;3.3522365;0.073129244;3.6042192;-2.093913533
0.4;0.4;0.4;0.4;3.3573973;0.07302746;3.6009471;-2.093579104
0.41;0.41;0.41;0.41;3.3618288;0.07292263;3.6059344;-2.091591532
0.42;0.42;0.42;0.42;3.3554277;0.073193476;3.6032016;-2.093486877
0.43;0.43;0.43;0.43;3.359876;0.0727649;3.6047084;-2.092256064
0.44;0.44;0.44;0.44;3.356877;0.07293043;3.6030738;-2.093221314
0.45;0.45;0.45;0.45;3.3606791;0.07292252;3.6040144;-2.092243444
0.46;0.46;0.46;0.46;3.3610015;0.073257044;3.608091;-2.09128819
0.47;0.47;0.47;0.47;3.3669405;0.07305212;3.6049695;-2.090762705
0.48;0.48;0.48;0.48;3.3672516;0.07288525;3.6016107;-2.091430805
0.49;0.49;0.49;0.49;3.3648083;0.07307333;3.6076412;-2.090614306
0.5;0.5;0.5;0.5;3.3636038;0.0729114;3.6052897;-2.091371462
0.51;0.51;0.51;0.51;3.3658185;0.07303459;3.601422;-2.091762664
0.52;0.52;0.52;0.52;3.3615928;0.07323427;3.6085694;-2.091064078
0.53;0.53;0.53;0.53;3.365451;0.07311251;3.6037884;-2.091322055
0.54;0.54;0.54;0.54;3.361543;0.07280681;3.6037993;-2.092115258
0.55;0.55;0.55;0.55;3.361622;0.073028184;3.603363;-2.092193286
0.56;0.56;0.56;0.56;3.3683314;0.07304997;3.603272;-2.090849239
0.57;0.57;0.57;0.57;3.3651175;0.07299513;3.6099453;-2.090050538
0.58;0.58;0.58;0.58;3.3583615;0.072984375;3.6030695;-2.092920234
0.59;0.59;0.59;0.59;3.361686;0.073061086;3.6020956;-2.092456275
0.6;0.6;0.6;0.6;3.3585653;0.073127635;3.604073;-2.092659329
0.61;0.61;0.61;0.61;3.3648736;0.07307874;3.6037412;-2.091449823
0.62;0.62;0.62;0.62;3.3622024;0.07313818;3.599645;-2.092884831
0.63;0.63;0.63;0.63;3.3622053;0.073030256;3.6019607;-2.092380203
0.64;0.64;0.64;0.64;3.3676827;0.07284578;3.600436;-2.091598806
0.65;0.65;0.65;0.65;3.3720584;0.0727365;3.605708;-2.089564034
0.66;0.66;0.66;0.66;3.372317;0.07317936;3.6050117;-2.08966077
0.67;0.67;0.67;0.67;3.3676026;0.07264287;3.6069095;-2.090208131
0.68;0.68;0.68;0.68;3.3754523;0.07305204;3.60276;-2.089512967
0.69;0.69;0.69;0.69;3.3334017;0.07306375;3.6010458;-2.098438913
0.7;0.7;0.7;0.7;3.3223;0.07288867;3.6084385;-2.099068373
0.71;0.71;0.71;0.71;3.279311;0.07315974;3.6060228;-2.1083315
0.72;0.72;0.72;0.72;3.227572;0.07310779;3.596692;-2.120956223
0.73;0.73;0.73;0.73;3.21508;0.07284315;3.5978665;-2.123234076
0.74;0.74;0.74;0.74;3.1819592;0.073049285;3.5949447;-2.130646644
0.75;0.75;0.75;0.75;3.1562696;0.07296904;3.59838;-2.135082127
0.76;0.76;0.76;0.76;3.1734023;0.07311563;3.5930603;-2.132823971
0.77;0.77;0.77;0.77;3.2078419;0.07307824;3.6003869;-2.124131036
0.78;0.78;0.78;0.78;3.22713;0.07310379;3.5979176;-2.120768063
0.79;0.79;0.79;0.79;3.2392519;0.07305277;3.5915158;-2.119748315
0.8;0.8;0.8;0.8;3.265525;0.07306262;3.5906055;-2.114591119
0.81;0.81;0.81;0.81;3.2767775;0.07297076;3.5965965;-2.1109544
0.82;0.82;0.82;0.82;3.266011;0.07294963;3.5995305;-2.112489854
0.83;0.83;0.83;0.83;3.2495327;0.072969;3.5974193;-2.116319559
0.84;0.84;0.84;0.84;3.2559066;0.07297864;3.589599;-2.116781572
0.85;0.85;0.85;0.85;3.245294;0.07300641;3.5816793;-2.120737579
0.86;0.86;0.86;0.86;3.2872548;0.07318496;3.601068;-2.107822031
0.87;0.87;0.87;0.87;3.3029642;0.07303016;3.6067517;-2.103366115
0.88;0.88;0.88;0.88;3.253913;0.072870836;3.6042733;-2.113884875
0.89;0.89;0.89;0.89;3.3005257;0.07297103;3.6054223;-2.104156587
0.9;0.9;0.9;0.9;3.381436;0.07296379;3.607014;-2.087375777
0.91;0.91;0.91;0.91;3.5124736;0.07312016;3.6036766;-2.061492286
0.92;0.92;0.92;0.92;3.6781116;0.072865464;3.6066318;-2.027393637
0.93;0.93;0.93;0.93;3.8723001;0.07309418;3.608153;-1.98812172
0.94;0.94;0.94;0.94;3.9869685;0.073234975;3.6072044;-1.965461153
0.95;0.95;0.95;0.95;4.0627236;0.07302461;3.6046743;-1.95090616
0.96;0.96;0.96;0.96;4.126979;0.073052496;3.6089323;-1.937502403
0.97;0.97;0.97;0.97;4.154914;0.072860114;3.6080391;-1.932170506
0.98;0.98;0.98;0.98;4.164901;0.07322328;3.608518;-1.930129312
0.99;0.99;0.99;0.99;4.1542053;0.07305262;3.6114154;-1.931733548
1;1;1;1;4.0948815;0.07302556;3.611242;-1.943417013
1.01;1.01;1.01;1.01;4.1456823;0.073044136;3.608572;-1.933890579
1.02;1.02;1.02;1.02;4.174217;0.07311255;3.6073265;-1.92850598
1.03;1.03;1.03;1.03;4.2865853;0.07302843;3.6112065;-1.905948493
1.04;1.04;1.04;1.04;4.3647437;0.07298329;3.608243;-1.891304132
1.05;1.05;1.05;1.05;4.3706684;0.07320095;3.608103;-1.890182938
1.06;1.06;1.06;1.06;4.2695923;0.073011115;3.6043286;-1.910378435
1.07;1.07;1.07;1.07;4.174478;0.0729143;3.6033914;-1.929121808
1.08;1.08;1.08;1.08;4.0451803;0.073016666;3.6002252;-1.955160127
1.09;1.09;1.09;1.09;3.9119506;0.07267072;3.6061428;-1.980581461
1.1;1.1;1.1;1.1;3.848631;0.07279183;3.6037064;-1.993687313
1.11;1.11;1.11;1.11;3.807718;0.072967306;3.5994866;-2.002689497
1.12;1.12;1.12;1.12;3.7398853;0.07289327;3.600422;-2.016158663
1.13;1.13;1.13;1.13;3.7122815;0.07304843;3.5994265;-2.021917902
1.14;1.14;1.14;1.14;3.6876693;0.073138595;3.601534;-2.026470831
1.15;1.15;1.15;1.15;3.6695004;0.07262181;3.6007154;-2.030303888
1.16;1.16;1.16;1.16;3.676444;0.07273634;3.605127;-2.028028027
1.17;1.17;1.17;1.17;3.6699367;0.072873384;3.6002173;-2.030313468
1.18;1.18;1.18;1.18;3.632434;0.072925076;3.5996287;-2.038014548
1.19;1.19;1.19;1.19;3.5994298;0.072990194;3.602728;-2.044069218
1.2;1.2;1.2;1.2;3.575362;0.07290859;3.595282;-2.050462399
1.21;1.21;1.21;1.21;3.6060212;0.072612144;3.6023617;-2.042810875
1.22;1.22;1.22;1.22;3.6086843;0.072620235;3.5970402;-2.043346979
1.23;1.23;1.23;1.23;3.6012254;0.072619386;3.5919375;-2.045892443
1.24;1.24;1.24;1.24;3.5731215;0.07285696;3.5954487;-2.050883416
1.25;1.25;1.25;1.25;3.551074;0.072804555;3.592299;-2.05600876
1.26;1.26;1.26;1.26;3.5369885;0.07291539;3.590402;-2.059264816
1.27;1.27;1.27;1.27;3.5106235;0.072892554;3.5949583;-2.063683785
1.28;1.28;1.28;1.28;3.481965;0.07252406;3.593667;-2.06978669
1.29;1.29;1.29;1.29;3.4634752;0.07285455;3.591042;-2.074104702
1.3;1.3;1.3;1.3;3.5087125;0.07289024;3.5929875;-2.064483123
1.31;1.31;1.31;1.31;3.5522392;0.07288579;3.5993874;-2.054314145
1.32;1.32;1.32;1.32;3.5785267;0.07268603;3.5932264;-2.05024012
1.33;1.33;1.33;1.33;3.5917242;0.072579384;3.5947475;-2.047251437
1.34;1.34;1.34;1.34;3.6257052;0.07271319;3.5962725;-2.040051811
1.35;1.35;1.35;1.35;3.6419244;0.072513275;3.591917;-2.037638101
1.36;1.36;1.36;1.36;3.6589897;0.07267277;3.595083;-2.033548064
1.37;1.37;1.37;1.37;3.7143686;0.07270239;3.5923374;-2.022884335
1.38;1.38;1.38;1.38;3.7854314;0.0727298;3.5926838;-2.008471628
1.39;1.39;1.39;1.39;3.8611572;0.07246896;3.5919154;-1.993383417
1.4;1.4;1.4;1.4;3.9699473;0.07228121;3.5862682;-1.972624622
1.41;1.41;1.41;1.41;4.10024;0.07217583;3.5936465;-1.945414834
1.42;1.42;1.42;1.42;4.1796207;0.0723744;3.5884469;-1.930641246
1.43;1.43;1.43;1.43;4.233857;0.07232685;3.594662;-1.918953317
1.44;1.44;1.44;1.44;4.270606;0.07254163;3.5955434;-1.911625812
1.45;1.45;1.45;1.45;4.3020782;0.072356544;3.5935163;-1.905823735
1.46;1.46;1.46;1.46;4.3740425;0.07237544;3.592858;-1.891959056
1.47;1.47;1.47;1.47;4.435052;0.07268306;3.5853684;-1.881349209
1.48;1.48;1.48;1.48;4.4739075;0.07218378;3.589518;-1.873230513
1.49;1.49;1.49;1.49;4.531833;0.07248004;3.5921986;-1.861732905
1.5;1.5;1.5;1.5;4.5879755;0.07244534;3.5893204;-1.851476057
1.51;1.51;1.51;1.51;4.6384516;0.07247808;3.597378;-1.840734178
1.52;1.52;1.52;1.52;4.739121;0.07236412;3.5895774;-1.822948124
1.53;1.53;1.53;1.53;4.855044;0.07224606;3.5877535;-1.801647255
1.54;1.54;1.54;1.54;4.929197;0.07206374;3.5837486;-1.788532195
1.55;1.55;1.55;1.55;4.9845414;0.07208225;3.5798826;-1.778915243
1.56;1.56;1.56;1.56;5.066926;0.07187204;3.5839794;-1.763427313
1.57;1.57;1.57;1.57;5.143037;0.07200402;3.589818;-1.749012341
1.58;1.58;1.58;1.58;5.2176313;0.07223267;3.5858827;-1.736214291
1.59;1.59;1.59;1.59;5.131944;0.07219867;3.5909956;-1.75084894
1.6;1.6;1.6;1.6;5.064538;0.07253916;3.5920625;-1.762823285
1.61;1.61;1.61;1.61;5.022904;0.07247692;3.6023438;-1.769017334
1.62;1.62;1.62;1.62;5.0370293;0.07278443;3.595822;-1.76730655
1.63;1.63;1.63;1.63;5.0253167;0.07291215;3.6033585;-1.768448574
1.64;1.64;1.64;1.64;5.0682325;0.07258798;3.602924;-1.760768874
1.65;1.65;1.65;1.65;5.0156946;0.07279916;3.599433;-1.770698709
1.66;1.66;1.66;1.66;4.9816475;0.07281611;3.604641;-1.776191211
1.67;1.67;1.67;1.67;4.924189;0.07296093;3.6078036;-1.786232908
1.68;1.68;1.68;1.68;4.855692;0.07261905;3.606048;-1.799027225
1.69;1.69;1.69;1.69;4.801522;0.072495565;3.6054626;-1.809106769
1.7;1.7;1.7;1.7;4.7517915;0.07284104;3.6026547;-1.818732591
1.71;1.71;1.71;1.71;4.697155;0.07293047;3.6012845;-1.829132006
1.72;1.72;1.72;1.72;4.666666;0.07278418;3.600128;-1.835020361
1.73;1.73;1.73;1.73;4.6223407;0.072606966;3.6018567;-1.843116461
1.74;1.74;1.74;1.74;4.5896935;0.072715126;3.602069;-1.849255307
1.75;1.75;1.75;1.75;4.574742;0.072619595;3.5989869;-1.852548051
1.76;1.76;1.76;1.76;4.543882;0.07268353;3.600385;-1.85820064
1.77;1.77;1.77;1.77;4.5321946;0.07269947;3.5977304;-1.860826529
1.78;1.78;1.78;1.78;4.5281014;0.07267859;3.5969617;-1.861723147
1.79;1.79;1.79;1.79;4.5064793;0.072291;3.5967865;-1.865877823
1.8;1.8;1.8;1.8;4.4796524;0.07232064;3.5903401;-1.872001002
1.81;1.81;1.81;1.81;4.4747343;0.07250513;3.5939965;-1.872381061
1.82;1.82;1.82;1.82;4.4369082;0.07209795;3.5956213;-1.87939512
1.83;1.83;1.83;1.83;4.4220695;0.07255504;3.5940492;-1.882495859
1.84;1.84;1.84;1.84;4.429071;0.072202235;3.5872796;-1.882206061
1.85;1.85;1.85;1.85;4.447638;0.072490975;3.5949144;-1.877440924
1.86;1.86;1.86;1.86;4.4197073;0.07253758;3.593073;-1.883104078
1.87;1.87;1.87;1.87;4.3524303;0.07271448;3.60387;-1.894382054
1.88;1.88;1.88;1.88;4.2336726;0.07291175;3.6121953;-1.916073485
1.89;1.89;1.89;1.89;4.2695;0.07316853;3.6123435;-1.909078688
1.9;1.9;1.9;1.9;4.351126;0.07296418;3.6135244;-1.893087018
1.91;1.91;1.91;1.91;4.511684;0.07287252;3.6124675;-1.862494061
1.92;1.92;1.92;1.92;4.5763307;0.0726515;3.59501;-1.852839809
1.93;1.93;1.93;1.93;4.5356255;0.07228094;3.5855758;-1.862010405
1.94;1.94;1.94;1.94;4.5048814;0.07186191;3.5778625;-1.869070953
1.95;1.95;1.95;1.95;4.457619;0.071665965;3.573889;-1.878781142
1.96;1.96;1.96;1.96;4.3956404;0.07162853;3.5715134;-1.891154713
1.97;1.97;1.97;1.97;4.4514112;0.07154024;3.5694983;-1.880661115
1.98;1.98;1.98;1.98;4.5161023;0.07168021;3.5751343;-1.867332755
1.99;1.99;1.99;1.99;4.5881567;0.07189739;3.5805106;-1.852752071
2;2;2;2;4.657535;0.07214984;3.5829625;-1.839234693
2.01;2.01;2.01;2.01;4.6829934;0.07208157;3.5863066;-1.833949413
2.02;2.02;2.02;2.02;4.6880364;0.07221166;3.586212;-1.833013416
2.03;2.03;2.03;2.03;4.696858;0.07193634;3.5868092;-1.831269137
2.04;2.04;2.04;2.04;4.6744065;0.072500855;3.5934055;-1.83453915
2.05;2.05;2.05;2.05;4.6508727;0.072491236;3.5960157;-1.838591271
2.06;2.06;2.06;2.06;4.624289;0.07257747;3.6005383;-1.842942666
2.07;2.07;2.07;2.07;4.6066666;0.07289849;3.6049678;-1.845615959
2.08;2.08;2.08;2.08;4.586645;0.07299119;3.6079752;-1.848953259
2.09;2.09;2.09;2.09;4.6062813;0.072907455;3.6069229;-1.845399712
2.1;2.1;2.1;2.1;4.559494;0.072952904;3.6077418;-1.854128867
2.11;2.11;2.11;2.11;4.5283084;0.07307453;3.6089246;-1.859870425
2.12;2.12;2.12;2.12;4.565125;0.07287571;3.6103196;-1.852675795
2.13;2.13;2.13;2.13;4.655551;0.073246546;3.610417;-1.835611908
2.14;2.14;2.14;2.14;4.754133;0.07289956;3.6103163;-1.81721541
2.15;2.15;2.15;2.15;4.853526;0.07294341;3.6092734;-1.798983845
2.16;2.16;2.16;2.16;4.8541265;0.073218055;3.6083028;-1.799005366
2.17;2.17;2.17;2.17;4.8748426;0.07322557;3.6100502;-1.794961212
2.18;2.18;2.18;2.18;4.9630127;0.07305246;3.6130183;-1.778470087
2.19;2.19;2.19;2.19;4.9800096;0.07296551;3.6114106;-1.775598298
2.2;2.2;2.2;2.2;5.0316215;0.073116004;3.612934;-1.766070545
2.21;2.21;2.21;2.21;4.9814034;0.07302522;3.614459;-1.774944804
2.22;2.22;2.22;2.22;4.945257;0.07299505;3.6089454;-1.782238887
2.23;2.23;2.23;2.23;4.9351892;0.073019736;3.6062386;-1.784434143
2.24;2.24;2.24;2.24;4.904049;0.073079504;3.604934;-1.790300173
2.25;2.25;2.25;2.25;4.8912044;0.07282106;3.5996966;-1.793362228
2.26;2.26;2.26;2.26;4.841768;0.07311845;3.5994956;-1.802489465
2.27;2.27;2.27;2.27;4.759398;0.072707444;3.604805;-1.817014218
2.28;2.28;2.28;2.28;4.7115483;0.072639234;3.5976722;-1.826955009
2.29;2.29;2.29;2.29;4.68229;0.072614774;3.5986128;-1.832305133
2.3;2.3;2.3;2.3;4.6490283;0.07266717;3.596126;-1.838922273
2.31;2.31;2.31;2.31;4.6583667;0.072582655;3.5966358;-1.83708919
2.32;2.32;2.32;2.32;4.6257644;0.07265255;3.5997095;-1.84278574
2.33;2.33;2.33;2.33;4.603129;0.07247012;3.5973732;-1.847408968
2.34;2.34;2.34;2.34;4.5922947;0.07292641;3.597911;-1.849379521
2.35;2.35;2.35;2.35;4.59439;0.07249426;3.5995889;-1.848735015
2.36;2.36;2.36;2.36;4.5755377;0.0724543;3.597388;-1.852636171
2.37;2.37;2.37;2.37;4.5905614;0.07257389;3.5939302;-1.850300127
2.38;2.38;2.38;2.38;4.602519;0.07243401;3.5953043;-1.847830616
2.39;2.39;2.39;2.39;4.590191;0.07283317;3.5940828;-1.85034694
2.4;2.4;2.4;2.4;4.65025;0.07248471;3.590739;-1.839477555
2.41;2.41;2.41;2.41;4.6594033;0.072505854;3.591525;-1.837636874
2.42;2.42;2.42;2.42;4.6632814;0.07224417;3.5831735;-1.838118526
2.43;2.43;2.43;2.43;4.681811;0.07212809;3.585218;-1.834328926
2.44;2.44;2.44;2.44;4.6428733;0.07208139;3.586192;-1.841535247
2.45;2.45;2.45;2.45;4.649932;0.07228356;3.5918038;-1.839382987
2.46;2.46;2.46;2.46;4.658584;0.07263495;3.5945463;-1.83735183
2.47;2.47;2.47;2.47;4.644459;0.07256859;3.5994513;-1.839298437
2.48;2.48;2.48;2.48;4.6641297;0.07252625;3.5938354;-1.836410959
2.49;2.49;2.49;2.49;4.704217;0.07232639;3.5925977;-1.829055979
2.5;2.5;2.5;2.5;4.697614;0.07246274;3.5914927;-1.830453247
2.51;2.51;2.51;2.51;4.6629014;0.07242593;3.5912104;-1.837023527
2.52;2.52;2.52;2.52;4.6055584;0.07245666;3.5958085;-1.847180506
2.53;2.53;2.53;2.53;4.5372663;0.07238691;3.5891876;-1.861151289
2.54;2.54;2.54;2.54;4.4723277;0.07224073;3.596465;-1.87246293
2.55;2.55;2.55;2.55;4.3918033;0.07267975;3.5934963;-1.888422223
2.56;2.56;2.56;2.56;4.315044;0.07250456;3.5990756;-1.902399652
2.57;2.57;2.57;2.57;4.2456436;0.07275321;3.6066327;-1.914664146
2.58;2.58;2.58;2.58;4.183389;0.07273889;3.5995948;-1.928016103
2.59;2.59;2.59;2.59;4.1546903;0.07299385;3.6018157;-1.933274244
2.6;2.6;2.6;2.6;4.1238303;0.07267815;3.6010826;-1.939473024
2.61;2.61;2.61;2.61;4.111036;0.072800525;3.596587;-1.942770783
2.62;2.62;2.62;2.62;4.1324964;0.07285139;3.5916376;-1.939386081
2.63;2.63;2.63;2.63;4.142123;0.07262993;3.59187;-1.937447557
2.64;2.64;2.64;2.64;4.1478615;0.07246489;3.5947697;-1.935821432
2.65;2.65;2.65;2.65;4.1731925;0.072718546;3.5927787;-1.931172227
2.66;2.66;2.66;2.66;4.1789417;0.07267975;3.5907373;-1.930386659
2.67;2.67;2.67;2.67;4.154755;0.07265837;3.5953565;-1.934363113
2.68;2.68;2.68;2.68;4.152666;0.072396405;3.59574;-1.934709929
2.69;2.69;2.69;2.69;4.149235;0.07232595;3.5919378;-1.936034627
2.7;2.7;2.7;2.7;4.1474524;0.07269836;3.6002958;-1.934957603
2.71;2.71;2.71;2.71;4.1698656;0.07243903;3.6010365;-1.930427624
2.72;2.72;2.72;2.72;4.1656437;0.0726807;3.5937357;-1.932495426
2.73;2.73;2.73;2.73;4.1984076;0.07261879;3.5927935;-1.926214082
2.74;2.74;2.74;2.74;4.196136;0.072507486;3.5921712;-1.92676519
2.75;2.75;2.75;2.75;4.1483493;0.07246318;3.59388;-1.93587722
2.76;2.76;2.76;2.76;4.116786;0.07274616;3.5977235;-1.941440047
2.77;2.77;2.77;2.77;4.1338053;0.07250318;3.6002114;-1.937658614
2.78;2.78;2.78;2.78;4.109858;0.072611205;3.5997615;-1.942455511
2.79;2.79;2.79;2.79;4.0958476;0.072717726;3.6006718;-1.945062391
2.8;2.8;2.8;2.8;4.080063;0.07293079;3.6028502;-1.947799566
2.81;2.81;2.81;2.81;4.0521803;0.07287637;3.6069076;-1.952598344
2.82;2.82;2.82;2.82;4.038705;0.0728949;3.6013908;-1.956237808
2.83;2.83;2.83;2.83;4.0092845;0.07320896;3.6040735;-1.961593424
2.84;2.84;2.84;2.84;3.9907193;0.07309688;3.602289;-1.965598939
2.85;2.85;2.85;2.85;3.9706297;0.07293712;3.6044888;-1.969196912
2.86;2.86;2.86;2.86;3.9322722;0.073091485;3.6013424;-1.977406555
2.87;2.87;2.87;2.87;3.885122;0.073076844;3.6067693;-1.985818086
2.88;2.88;2.88;2.88;3.838209;0.07285582;3.6032984;-1.995851409
2.89;2.89;2.89;2.89;3.786853;0.07276926;3.602956;-2.00622124
2.9;2.9;2.9;2.9;3.743773;0.07301007;3.6015573;-2.015154997
2.91;2.91;2.91;2.91;3.697311;0.07305655;3.6037424;-2.024091284
2.92;2.92;2.92;2.92;3.6449118;0.07291666;3.599686;-2.035478486
2.93;2.93;2.93;2.93;3.5755777;0.07274079;3.602362;-2.048974251
2.94;2.94;2.94;2.94;3.4638247;0.07294501;3.5997283;-2.072197984
2.95;2.95;2.95;2.95;3.3933105;0.07301731;3.5999942;-2.086480026
2.96;2.96;2.96;2.96;3.345463;0.07284922;3.598449;-2.096554799
2.97;2.97;2.97;2.97;3.309888;0.07296114;3.5984097;-2.103806757
2.98;2.98;2.98;2.98;3.2541618;0.072706945;3.5956635;-2.115773306
2.99;2.99;2.99;2.99;3.215777;0.072741084;3.5945637;-2.123844985
3;3;3;3;3.1775537;0.07292171;3.5921917;-2.132179002
3.01;3.01;3.01;3.01;3.1450205;0.07295765;3.5917265;-2.138917818
3.02;3.02;3.02;3.02;3.1009479;0.072879195;3.5924804;-2.147717761
3.03;3.03;3.03;3.03;3.0799115;0.07272172;3.5853174;-2.153699159
3.04;3.04;3.04;3.04;3.0531538;0.07276811;3.5850165;-2.159225639
3.05;3.05;3.05;3.05;3.0278733;0.072682105;3.578766;-2.16588336
3.06;3.06;3.06;3.06;3.0000813;0.0729019;3.575302;-2.172393694
3.07;3.07;3.07;3.07;2.9793258;0.0728353;3.5724728;-2.17732149
3.08;3.08;3.08;3.08;2.9579468;0.07298342;3.5594602;-2.184890823
3.09;3.09;3.09;3.09;2.9569323;0.072666556;3.5496306;-2.187525864
3.1;3.1;3.1;3.1;2.965628;0.07289142;3.536964;-2.188856426
3.11;3.11;3.11;3.11;3.0036287;0.0727187;3.5363104;-2.181158732
3.12;3.12;3.12;3.12;3.034944;0.07264909;3.5362713;-2.174683892
3.13;3.13;3.13;3.13;3.070124;0.0724998;3.54218;-2.16598139
3.14;3.14;3.14;3.14;3.1067228;0.07254554;3.543671;-2.158051623
3.15;3.15;3.15;3.15;3.1312845;0.072566904;3.5404685;-2.153716322
3.16;3.16;3.16;3.16;3.1415558;0.072537385;3.528886;-2.154294456
3.17;3.17;3.17;3.17;3.1556876;0.07280809;3.5251129;-2.152229398
3.18;3.18;3.18;3.18;3.1873577;0.07243014;3.509675;-2.149189329
3.19;3.19;3.19;3.19;3.2404807;0.07252585;3.4968998;-2.140951999
3.2;3.2;3.2;3.2;3.3196986;0.07238079;3.4969516;-2.124259997
3.21;3.21;3.21;3.21;3.3961844;0.07247812;3.5174522;-2.103728098
3.22;3.22;3.22;3.22;3.4567568;0.0725129;3.5222805;-2.090055467
3.23;3.23;3.23;3.23;3.4949985;0.07212995;3.516804;-2.083242101
3.24;3.24;3.24;3.24;3.5532446;0.072574675;3.5160193;-2.071266834
3.25;3.25;3.25;3.25;3.6184402;0.07233399;3.5164835;-2.05761518
3.26;3.26;3.26;3.26;3.7191348;0.07244456;3.5187576;-2.036299569
3.27;3.27;3.27;3.27;3.8143957;0.07238413;3.5193048;-2.016555678
3.28;3.28;3.28;3.28;3.897182;0.07228154;3.5208116;-1.999294535
3.29;3.29;3.29;3.29;3.9305038;0.07246766;3.5251482;-1.991691803
3.3;3.3;3.3;3.3;3.8858352;0.07254432;3.5348027;-1.999020568
3.31;3.31;3.31;3.31;3.8574378;0.07231241;3.5340667;-2.004953424
3.32;3.32;3.32;3.32;3.8504748;0.07253946;3.5271902;-2.007664715
3.33;3.33;3.33;3.33;3.89147;0.07286106;3.524334;-1.999808826
3.34;3.34;3.34;3.34;3.886264;0.07258957;3.5115132;-2.003251749
3.35;3.35;3.35;3.35;4.0032325;0.07258956;3.520435;-1.977740714
3.36;3.36;3.36;3.36;4.1431503;0.072440006;3.5379167;-1.946468887
3.37;3.37;3.37;3.37;4.2865705;0.07267151;3.5546393;-1.915195855
3.38;3.38;3.38;3.38;4.4372325;0.07251935;3.5695548;-1.883392767
3.39;3.39;3.39;3.39;4.6257725;0.07268605;3.581183;-1.84550442
3.4;3.4;3.4;3.4;4.6390576;0.07266059;3.572634;-1.844236706
3.41;3.41;3.41;3.41;4.690713;0.07241483;3.5752892;-1.834079946
3.42;3.42;3.42;3.42;4.685937;0.0725888;3.5749755;-1.835025721
3.43;3.43;3.43;3.43;4.6856914;0.0728628;3.5762994;-1.834880625
3.44;3.44;3.44;3.44;4.6869006;0.07254054;3.5851564;-1.833378223
3.45;3.45;3.45;3.45;4.6646495;0.07258508;3.5869138;-1.837316848
3.46;3.46;3.46;3.46;4.676653;0.07266914;3.5915701;-1.834381327
3.47;3.47;3.47;3.47;4.7160716;0.0728477;3.594756;-1.826524045
3.48;3.48;3.48;3.48;4.6420717;0.07263576;3.594303;-1.84050031
3.49;3.49;3.49;3.49;4.5505056;0.07254681;3.5934198;-1.857989033
3.5;3.5;3.5;3.5;4.49783;0.07265367;3.5904446;-1.868499569
3.51;3.51;3.51;3.51;4.4173493;0.072405055;3.5935128;-1.883490107
3.52;3.52;3.52;3.52;4.4002514;0.07222963;3.5939486;-1.886720615
3.53;3.53;3.53;3.53;4.4280057;0.07249675;3.58866;-1.882194894
3.54;3.54;3.54;3.54;4.436916;0.07224319;3.5888646;-1.880446254
3.55;3.55;3.55;3.55;4.468049;0.07243632;3.5861106;-1.874880635
3.56;3.56;3.56;3.56;4.4854255;0.07260781;3.586157;-1.871534841
3.57;3.57;3.57;3.57;4.4981375;0.0724134;3.5831022;-1.869563734
3.58;3.58;3.58;3.58;4.462429;0.07219672;3.580587;-1.876815976
3.59;3.59;3.59;3.59;4.420107;0.07224962;3.5802474;-1.8850373
3.6;3.6;3.6;3.6;4.3927855;0.07251381;3.577626;-1.890740834
3.61;3.61;3.61;3.61;4.379276;0.07201767;3.581051;-1.892821283
3.62;3.62;3.62;3.62;4.366361;0.072541565;3.5832512;-1.894976658
3.63;3.63;3.63;3.63;4.3355656;0.07242779;3.5876322;-1.900259384
3.64;3.64;3.64;3.64;4.299748;0.07265963;3.5921648;-1.90649644
3.65;3.65;3.65;3.65;4.21834;0.0725456;3.5964317;-1.921695904
3.66;3.66;3.66;3.66;4.117714;0.072584346;3.5839815;-1.94362606
3.67;3.67;3.67;3.67;3.965564;0.0726999;3.5846486;-1.973792133
3.68;3.68;3.68;3.68;3.8402865;0.072770655;3.585105;-1.998856219
3.69;3.69;3.69;3.69;3.8579366;0.07278121;3.5909593;-1.994207803
3.7;3.7;3.7;3.7;3.875048;0.0723949;3.590849;-1.990793696
3.71;3.71;3.71;3.71;3.8914165;0.072407454;3.5882328;-1.987993783
3.72;3.72;3.72;3.72;3.8948631;0.072340935;3.5845594;-1.987981457
3.73;3.73;3.73;3.73;3.900043;0.072235994;3.5915444;-1.985652437
3.74;3.74;3.74;3.74;3.9068503;0.07253187;3.585628;-1.985376983
3.75;3.75;3.75;3.75;3.9070745;0.07262502;3.5850964;-1.985429543
3.76;3.76;3.76;3.76;3.9632032;0.07265079;3.5837;-1.974436185
3.77;3.77;3.77;3.77;3.9316123;0.072511815;3.582104;-1.981055788
3.78;3.78;3.78;3.78;3.9091978;0.07249436;3.5785346;-1.986211531
3.79;3.79;3.79;3.79;3.9479482;0.07258702;3.5833504;-1.977553932
3.8;3.8;3.8;3.8;4.0106797;0.07259624;3.591587;-1.963544615
3.81;3.81;3.81;3.81;4.0788445;0.07251753;3.5828667;-1.95152838
3.82;3.82;3.82;3.82;4.1164064;0.072362065;3.5859554;-1.943545429
3.83;3.83;3.83;3.83;4.134981;0.072651796;3.5855148;-1.939945952
3.84;3.84;3.84;3.84;4.1599855;0.07245625;3.5836382;-1.935327287
3.85;3.85;3.85;3.85;4.144237;0.07204877;3.5843623;-1.938315851
3.86;3.86;3.86;3.86;4.1381307;0.07231897;3.5827916;-1.939790861
3.87;3.87;3.87;3.87;4.127891;0.07220192;3.5868387;-1.941122026
3.88;3.88;3.88;3.88;4.1108923;0.07219995;3.5856128;-1.944696792
3.89;3.89;3.89;3.89;4.099487;0.07237672;3.591091;-1.946006029
3.9;3.9;3.9;3.9;4.0828605;0.07245685;3.593472;-1.948882977
3.91;3.91;3.91;3.91;4.0430346;0.07269436;3.602049;-1.955264614
3.92;3.92;3.92;3.92;3.9728055;0.0731127;3.6074803;-1.968224103
3.93;3.93;3.93;3.93;3.9115365;0.07295917;3.6096263;-1.980022515
3.94;3.94;3.94;3.94;3.8743017;0.07307482;3.6084106;-1.987674094
3.95;3.95;3.95;3.95;3.853462;0.073062055;3.6082635;-1.991865815
3.96;3.96;3.96;3.96;3.843052;0.07339903;3.6098945;-1.993640086
3.97;3.97;3.97;3.97;3.8582854;0.07306382;3.612119;-1.990180865
3.98;3.98;3.98;3.98;3.863058;0.073042996;3.6137156;-1.988930169
3.99;3.99;3.99;3.99;3.8827763;0.07303714;3.6068249;-1.986276352
4;4;4;4;3.8973668;0.07302384;3.6120408;-1.982400534
4.01;4.01;4.01;4.01;3.9256065;0.073098406;3.6122766;-1.976734853
4.02;4.02;4.02;4.02;3.9452145;0.072840154;3.6045606;-1.974241406
4.03;4.03;4.03;4.03;3.9530253;0.0727159;3.6096075;-1.971770895
4.04;4.04;4.04;4.04;3.9834964;0.07330503;3.6093264;-1.965768641
4.05;4.05;4.05;4.05;3.9896927;0.07292408;3.6076646;-1.964839067
4.06;4.06;4.06;4.06;3.9681673;0.07287563;3.6058543;-1.969440118
4.07;4.07;4.07;4.07;3.959882;0.07274062;3.6003711;-1.972081044
4.08;4.08;4.08;4.08;3.9101918;0.07277047;3.594143;-1.98313918
4.09;4.09;4.09;4.09;3.8544505;0.07260644;3.5981615;-1.993560692
4.1;4.1;4.1;4.1;3.8406308;0.07265882;3.6027925;-1.995461997
4.11;4.11;4.11;4.11;3.8135195;0.07290507;3.5982392;-2.001760789
4.12;4.12;4.12;4.12;3.8376677;0.07241608;3.597407;-1.99707007
4.13;4.13;4.13;4.13;3.8529713;0.07267776;3.5971158;-1.994052865
4.14;4.14;4.14;4.14;3.843165;0.07266677;3.596984;-1.996045235
4.15;4.15;4.15;4.15;3.7941282;0.07255392;3.59923;-2.005471313
4.16;4.16;4.16;4.16;3.7822351;0.07271768;3.5973465;-2.008223189
4.17;4.17;4.17;4.17;3.7672627;0.072828054;3.597071;-2.011290553
4.18;4.18;4.18;4.18;3.7934053;0.072669536;3.5933778;-2.006732736
4.19;4.19;4.19;4.19;3.8533454;0.072705746;3.5943353;-1.994498376
4.2;4.2;4.2;4.2;3.8300707;0.07269182;3.597385;-1.998598452
4.21;4.21;4.21;4.21;3.8460913;0.072728366;3.5962205;-1.99560102
4.22;4.22;4.22;4.22;3.8664694;0.072971106;3.6001108;-1.990786609
4.23;4.23;4.23;4.23;3.958964;0.072845265;3.599524;-1.972416987
4.24;4.24;4.24;4.24;4.0636353;0.0729226;3.600711;-1.951421153
4.25;4.25;4.25;4.25;4.1757383;0.07310761;3.5986216;-1.929681224
4.26;4.26;4.26;4.26;4.258675;0.07298375;3.6008532;-1.9130777
4.27;4.27;4.27;4.27;4.2663064;0.07294715;3.6031294;-1.911215637
4.28;4.28;4.28;4.28;4.276675;0.072727494;3.6012917;-1.909498975
4.29;4.29;4.29;4.29;4.3161244;0.07282814;3.6023006;-1.901666546
4.3;4.3;4.3;4.3;4.341398;0.07266196;3.6049094;-1.896349392
4.31;4.31;4.31;4.31;4.345612;0.07292566;3.6002245;-1.896284993
4.32;4.32;4.32;4.32;4.3623466;0.07277448;3.601451;-1.892851367
4.33;4.33;4.33;4.33;4.3739653;0.07274626;3.6038249;-1.890229037
4.34;4.34;4.34;4.34;4.406948;0.07292785;3.605962;-1.883535507
4.35;4.35;4.35;4.35;4.422989;0.07299448;3.602488;-1.88099609
4.36;4.36;4.36;4.36;4.4411635;0.07283353;3.6034298;-1.877358913
4.37;4.37;4.37;4.37;4.444249;0.07279795;3.6035793;-1.876743798
4.38;4.38;4.38;4.38;4.41596;0.07282703;3.6021545;-1.882400642
4.39;4.39;4.39;4.39;4.424435;0.07269589;3.598904;-1.881279975
4.4;4.4;4.4;4.4;4.450926;0.072652124;3.6034338;-1.875486422
4.41;4.41;4.41;4.41;4.4933357;0.07307202;3.600055;-1.867887663
4.42;4.42;4.42;4.42;4.521059;0.07297072;3.6025672;-1.862214489
4.43;4.43;4.43;4.43;4.54199;0.072927065;3.6009412;-1.858475939
4.44;4.44;4.44;4.44;4.5130444;0.0729125;3.5994685;-1.86421381
4.45;4.45;4.45;4.45;4.432227;0.07288356;3.6035247;-1.879059391
4.46;4.46;4.46;4.46;4.359135;0.07286032;3.6039348;-1.893075209
4.47;4.47;4.47;4.47;4.3159447;0.073150046;3.602105;-1.901732033
4.48;4.48;4.48;4.48;4.2734265;0.07288854;3.6007147;-1.910225731
4.49;4.49;4.49;4.49;4.226794;0.072867855;3.6008627;-1.919301547
4.5;4.5;4.5;4.5;4.1617737;0.07311228;3.6023958;-1.931783526
4.51;4.51;4.51;4.51;4.0661445;0.072965786;3.598649;-1.951285802
4.52;4.52;4.52;4.52;3.94844;0.07280488;3.5967581;-1.975017472
4.53;4.53;4.53;4.53;3.814568;0.07290645;3.5916154;-2.002805559
4.54;4.54;4.54;4.54;3.737209;0.073035866;3.5920465;-2.018323499
4.55;4.55;4.55;4.55;3.6382194;0.07297098;3.589369;-2.038897825
4.56;4.56;4.56;4.56;3.5895493;0.072812416;3.592842;-2.048079186
4.57;4.57;4.57;4.57;3.5103478;0.07278945;3.582226;-2.066392677
4.58;4.58;4.58;4.58;3.398449;0.07281224;3.5770657;-2.090378888
4.59;4.59;4.59;4.59;3.1776905;0.07295218;3.5626302;-2.138969759
4.6;4.6;4.6;4.6;3.1007752;0.07264166;3.5329285;-2.161824402
4.61;4.61;4.61;4.61;3.0019157;0.07270666;3.5345294;-2.181947556
4.62;4.62;4.62;4.62;2.9287777;0.07253316;3.531066;-2.197936764
4.63;4.63;4.63;4.63;2.9520388;0.07265312;3.531801;-2.192942616
4.64;4.64;4.64;4.64;2.9959915;0.072758704;3.5333314;-2.183466636
4.65;4.65;4.65;4.65;3.0437415;0.07250534;3.5315886;-2.17398932
4.66;4.66;4.66;4.66;3.102464;0.072523214;3.5332816;-2.161390568
4.67;4.67;4.67;4.67;3.1625726;0.07254275;3.535941;-2.14827913
4.68;4.68;4.68;4.68;3.2833657;0.07250155;3.5444562;-2.121266856
4.69;4.69;4.69;4.69;3.3736866;0.07253397;3.552138;-2.100876343
4.7;4.7;4.7;4.7;3.4506738;0.07238715;3.5534515;-2.084697035
4.71;4.71;4.71;4.71;3.529575;0.07257007;3.562949;-2.066462813
4.72;4.72;4.72;4.72;3.5957901;0.07231176;3.5703342;-2.051381742
4.73;4.73;4.73;4.73;3.711287;0.07234989;3.5753164;-2.026841182
4.74;4.74;4.74;4.74;3.774538;0.07242686;3.581611;-2.01279411
4.75;4.75;4.75;4.75;3.7664115;0.07250888;3.581031;-2.014549731
4.76;4.76;4.76;4.76;3.7776318;0.072395645;3.5846035;-2.011594521
4.77;4.77;4.77;4.77;3.7481256;0.072401956;3.5872464;-2.017050098
4.78;4.78;4.78;4.78;3.6962547;0.07283602;3.5955343;-2.025919056
4.79;4.79;4.79;4.79;3.6232758;0.07282387;3.5878844;-2.042230991
4.8;4.8;4.8;4.8;3.608711;0.072625436;3.590866;-2.044589085
4.81;4.81;4.81;4.81;3.560278;0.072514996;3.5867672;-2.055273445
4.82;4.82;4.82;4.82;3.4673815;0.07274459;3.5854986;-2.074479207
4.83;4.83;4.83;4.83;3.3435566;0.07285011;3.5894501;-2.098915318
4.84;4.84;4.84;4.84;3.2268407;0.07252062;3.5880682;-2.123066155
4.85;4.85;4.85;4.85;3.1437554;0.07293583;3.581109;-2.141648537
4.86;4.86;4.86;4.86;3.125571;0.0731829;3.5778396;-2.146131781
4.87;4.87;4.87;4.87;3.1577232;0.07277487;3.5791266;-2.139252149
4.88;4.88;4.88;4.88;3.2125258;0.07292099;3.5800858;-2.127809523
4.89;4.89;4.89;4.89;3.2777333;0.07277983;3.5882468;-2.11262765
4.9;4.9;4.9;4.9;3.2330785;0.07286983;3.5853844;-2.122398819
4.91;4.91;4.91;4.91;3.1970751;0.07267021;3.5852668;-2.129786831
4.92;4.92;4.92;4.92;3.1402016;0.07265072;3.57617;-2.143528778
4.93;4.93;4.93;4.93;3.0962942;0.0726741;3.5735266;-2.153144264
4.94;4.94;4.94;4.94;3.169086;0.072797164;3.5723152;-2.138501126
4.95;4.95;4.95;4.95;3.2616842;0.07286316;3.582988;-2.117088292
4.96;4.96;4.96;4.96;3.3376873;0.072877534;3.5936515;-2.099191164
4.97;4.97;4.97;4.97;3.3479571;0.073123865;3.5927217;-2.097299289
4.98;4.98;4.98;4.98;3.3855383;0.07310802;3.596603;-2.088794492
4.99;4.99;4.99;4.99;3.3618617;0.072855644;3.5968027;-2.0935748
5;5;5;5;3.3505158;0.07314687;3.5904067;-2.097283636
5.01;5.01;5.01;5.01;3.364808;0.07296194;3.590235;-2.094404434
5.02;5.02;5.02;5.02;3.3969457;0.07302713;3.5883527;-2.088250856
5.03;5.03;5.03;5.03;3.4894402;0.07248937;3.591321;-2.068756985
5.04;5.04;5.04;5.04;3.5003738;0.07279738;3.5873215;-2.067364527
5.05;5.05;5.05;5.05;3.4548817;0.072926015;3.5882864;-2.07643991
5.06;5.06;5.06;5.06;3.3900554;0.07280977;3.5889168;-2.08953687
5.07;5.07;5.07;5.07;3.2874506;0.072955646;3.5939384;-2.109372413
5.08;5.08;5.08;5.08;3.205568;0.072937615;3.5956473;-2.125676971
5.09;5.09;5.09;5.09;3.1395838;0.07280253;3.5867527;-2.141186064
5.1;5.1;5.1;5.1;3.0677676;0.07324696;3.5904691;-2.15494553
5.11;5.11;5.11;5.11;2.9604774;0.0730893;3.5884843;-2.177227653
5.12;5.12;5.12;5.12;2.8181524;0.073378734;3.5827212;-2.207466796
5.13;5.13;5.13;5.13;2.7576149;0.073046796;3.5811608;-2.220058754
5.14;5.14;5.14;5.14;2.7741244;0.072913304;3.5728073;-2.218910468
5.15;5.15;5.15;5.15;2.791228;0.07279724;3.576009;-2.214629689
5.16;5.16;5.16;5.16;2.7889488;0.07290996;3.570992;-2.216387238
5.17;5.17;5.17;5.17;2.8259742;0.07307656;3.5750008;-2.207866138
5.18;5.18;5.18;5.18;2.9050717;0.07301715;3.576117;-2.191543828
5.19;5.19;5.19;5.19;2.9794648;0.07302527;3.5826302;-2.17480662
5.2;5.2;5.2;5.2;3.0694401;0.07296258;3.582828;-2.156426016
5.21;5.21;5.21;5.21;3.1377332;0.072833166;3.583078;-2.142421106
5.22;5.22;5.22;5.22;3.1246564;0.07322369;3.5886548;-2.143784993
5.23;5.23;5.23;5.23;3.0935159;0.07311717;3.588179;-2.150245852
5.24;5.24;5.24;5.24;3.0336318;0.072931916;3.5859785;-2.162970583
5.25;5.25;5.25;5.25;2.9464884;0.07317954;3.5827966;-2.18146833
5.26;5.26;5.26;5.26;2.8697283;0.073094584;3.5799994;-2.197737299
5.27;5.27;5.27;5.27;2.8351514;0.07277521;3.5869815;-2.202953043
5.28;5.28;5.28;5.28;2.8408296;0.07324224;3.583922;-2.2025849
5.29;5.29;5.29;5.29;2.823288;0.07306924;3.581991;-2.206619469
5.3;5.3;5.3;5.3;2.810769;0.072994076;3.5724506;-2.21159755
5.31;5.31;5.31;5.31;2.8306625;0.07288671;3.5722616;-2.207618631
5.32;5.32;5.32;5.32;2.8367183;0.07308736;3.5661345;-2.207954693
5.33;5.33;5.33;5.33;2.8107536;0.07248527;3.560556;-2.214663836
5.34;5.34;5.34;5.34;2.7606957;0.07298578;3.5559509;-2.22601966
5.35;5.35;5.35;5.35;2.7429347;0.07287096;3.5509238;-2.230941422
5.36;5.36;5.36;5.36;2.7080302;0.07304401;3.5440753;-2.239833369
5.37;5.37;5.37;5.37;2.6686306;0.07297731;3.541708;-2.248451397
5.38;5.38;5.38;5.38;2.5990925;0.0728722;3.5341623;-2.264550419
5.39;5.39;5.39;5.39;2.5185676;0.07267317;3.5203638;-2.28459327
5.4;5.4;5.4;5.4;2.4400423;0.07291393;3.5135822;-2.302244407
5.41;5.41;5.41;5.41;2.3624136;0.07296065;3.4906917;-2.324377206
5.42;5.42;5.42;5.42;2.362611;0.07318455;3.4844956;-2.326160557
5.43;5.43;5.43;5.43;2.3841665;0.07273091;3.4828548;-2.322332758
5.44;5.44;5.44;5.44;2.3941476;0.072746485;3.45882;-2.327358523
5.45;5.45;5.45;5.45;2.433065;0.07273115;3.443978;-2.323752337
5.46;5.46;5.46;5.46;2.4584453;0.07251838;3.3906639;-2.333942863
5.47;5.47;5.47;5.47;2.5468345;0.07215213;3.3775403;-2.318997179
5.48;5.48;5.48;5.48;2.638814;0.07218369;3.391152;-2.295566817
5.49;5.49;5.49;5.49;2.713576;0.072556436;3.4066632;-2.275369487
5.5;5.5;5.5;5.5;2.8178473;0.07235497;3.418882;-2.249831633
5.51;5.51;5.51;5.51;2.9362164;0.07216383;3.441264;-2.218807265
5.52;5.52;5.52;5.52;3.0594306;0.07197952;3.4727461;-2.184865559
5.53;5.53;5.53;5.53;3.1740897;0.07226443;3.4989338;-2.154462329
5.54;5.54;5.54;5.54;3.19768;0.07236717;3.5325668;-2.141760338
5.55;5.55;5.55;5.55;3.163621;0.072546706;3.5468667;-2.145525056
5.56;5.56;5.56;5.56;3.123121;0.07258859;3.5458536;-2.15414335
5.57;5.57;5.57;5.57;3.0715091;0.07261922;3.5403302;-2.166135676
5.58;5.58;5.58;5.58;3.0626202;0.072591506;3.5324645;-2.169859482
5.59;5.59;5.59;5.59;3.0538058;0.07257586;3.511715;-2.176674561
5.6;5.6;5.6;5.6;3.07526;0.072605155;3.5094585;-2.172726903
5.61;5.61;5.61;5.61;3.0830216;0.07253012;3.5139697;-2.170027335
5.62;5.62;5.62;5.62;3.0727575;0.072520584;3.5079274;-2.173617236
5.63;5.63;5.63;5.63;3.1064312;0.072637394;3.5073624;-2.166695438
5.64;5.64;5.64;5.64;3.107435;0.07246185;3.5049498;-2.167056741
5.65;5.65;5.65;5.65;3.0792882;0.07271966;3.496554;-2.174963281
5.66;5.66;5.66;5.66;3.0848663;0.07270404;3.491172;-2.175073443
5.67;5.67;5.67;5.67;3.0828369;0.0724521;3.4798584;-2.178202672
5.68;5.68;5.68;5.68;3.0683987;0.07220433;3.4650984;-2.18479875
5.69;5.69;5.69;5.69;3.0327563;0.072394684;3.4531302;-2.195275859
5.7;5.7;5.7;5.7;3.017888;0.0722115;3.4569342;-2.197519355
5.71;5.71;5.71;5.71;3.1657271;0.0724408;3.4991899;-2.156161382
5.72;5.72;5.72;5.72;3.3756328;0.07250192;3.5265503;-2.106041359
5.73;5.73;5.73;5.73;3.3149154;0.07216208;3.5359373;-2.116616977
5.74;5.74;5.74;5.74;3.2441983;0.07215372;3.5209851;-2.134706458
5.75;5.75;5.75;5.75;3.2514422;0.072196715;3.4779317;-2.142943153
5.76;5.76;5.76;5.76;3.1925845;0.072526;3.4866602;-2.153400898
5.77;5.77;5.77;5.77;3.2093291;0.072723955;3.5133455;-2.143739441
5.78;5.78;5.78;5.78;3.1659026;0.07276708;3.543202;-2.145901679
5.79;5.79;5.79;5.79;2.903753;0.07320336;3.5432794;-2.200038543
5.8;5.8;5.8;5.8;2.7474382;0.07303483;3.5294495;-2.235666921
5.81;5.81;5.81;5.81;2.6520784;0.07302129;3.5097797;-2.260430386
5.82;5.82;5.82;5.82;2.5982974;0.07276199;3.4946845;-2.275560529
5.83;5.83;5.83;5.83;2.5579548;0.07283328;3.4782472;-2.288384794
5.84;5.84;5.84;5.84;2.5179417;0.07307188;3.4745684;-2.297614086
5.85;5.85;5.85;5.85;2.5064929;0.07281194;3.4706576;-2.30106418
5.86;5.86;5.86;5.86;2.517217;0.07293768;3.4799306;-2.296249458
5.87;5.87;5.87;5.87;2.5101388;0.072850056;3.4840825;-2.296520512
5.88;5.88;5.88;5.88;2.5056837;0.072895125;3.4979312;-2.293510836
5.89;5.89;5.89;5.89;2.4690745;0.0730178;3.4895349;-2.303302847
5.9;5.9;5.9;5.9;2.4531524;0.072852276;3.4791672;-2.3094977
5.91;5.91;5.91;5.91;2.503937;0.07292403;3.4671783;-2.302573165
5.92;5.92;5.92;5.92;2.5343032;0.07269413;3.4589345;-2.298662579
5.93;5.93;5.93;5.93;2.5040004;0.072905906;3.4483285;-2.307912161
5.94;5.94;5.94;5.94;2.4658754;0.07292646;3.4339268;-2.319903123
5.95;5.95;5.95;5.95;2.487035;0.07288813;3.4318583;-2.316117518
5.96;5.96;5.96;5.96;2.538408;0.072765306;3.4469345;-2.301190936
5.97;5.97;5.97;5.97;2.6023526;0.07296754;3.4721324;-2.280938477
5.98;5.98;5.98;5.98;2.6305764;0.072857305;3.5000556;-2.267476278
5.99;5.99;5.99;5.99;2.651968;0.073017694;3.5482526;-2.250055501
6;6;6;6;2.6601686;0.07316454;3.58404;-2.238786568
6.01;6.01;6.01;6.01;2.6300318;0.07301911;3.584906;-2.244542967
6.02;6.02;6.02;6.02;2.6397746;0.072975546;3.5822542;-2.243324605
6.03;6.03;6.03;6.03;2.6380346;0.07273108;3.5814679;-2.243884031
6.04;6.04;6.04;6.04;2.6161668;0.07320713;3.5839276;-2.247556365
6.05;6.05;6.05;6.05;2.619259;0.07304126;3.5810962;-2.247712527
6.06;6.06;6.06;6.06;2.61058;0.07295412;3.5784588;-2.250152237
6.07;6.07;6.07;6.07;2.5877237;0.07309454;3.5616643;-2.259285617
6.08;6.08;6.08;6.08;2.6001635;0.07282234;3.5499315;-2.260015432
6.09;6.09;6.09;6.09;2.6491146;0.07321873;3.5495648;-2.250275354
6.1;6.1;6.1;6.1;2.6819682;0.07284638;3.546795;-2.244389674
6.11;6.11;6.11;6.11;2.7351496;0.07294777;3.5457098;-2.233894043
6.12;6.12;6.12;6.12;2.7777092;0.0730334;3.5505877;-2.223960779
6.13;6.13;6.13;6.13;2.8094642;0.07294931;3.552563;-2.216982571
6.14;6.14;6.14;6.14;2.8359995;0.07270654;3.548157;-2.212698229
6.15;6.15;6.15;6.15;2.8263316;0.07253648;3.5534368;-2.213321176
6.16;6.16;6.16;6.16;2.8307216;0.072923444;3.554391;-2.212179289
6.17;6.17;6.17;6.17;2.852738;0.07288175;3.5584588;-2.206651595
6.18;6.18;6.18;6.18;2.9276247;0.07295717;3.568646;-2.188815789
6.19;6.19;6.19;6.19;2.9949203;0.072924756;3.5874267;-2.17049433
6.2;6.2;6.2;6.2;2.962218;0.07323155;3.5882;-2.176943728
6.21;6.21;6.21;6.21;2.9412594;0.07288908;3.5864582;-2.181626164
6.22;6.22;6.22;6.22;2.8910518;0.07305621;3.5848787;-2.19219158
6.23;6.23;6.23;6.23;2.9042928;0.07309155;3.5810628;-2.190464563
6.24;6.24;6.24;6.24;2.8881578;0.073079266;3.5794604;-2.194138521
6.25;6.25;6.25;6.25;2.8378007;0.07302545;3.5727289;-2.206052057
6.26;6.26;6.26;6.26;2.8029158;0.072882734;3.5674703;-2.214470662
6.27;6.27;6.27;6.27;2.7881677;0.07291793;3.555863;-2.22046436
6.28;6.28;6.28;6.28;2.7981365;0.07295111;3.5448372;-2.22128854
6.29;6.29;6.29;6.29;2.8106682;0.07295058;3.5522687;-2.216812994
6.3;6.3;6.3;6.3;2.7960238;0.07273148;3.5454457;-2.221563625
6.31;6.31;6.31;6.31;2.763808;0.07277585;3.5270486;-2.232944299
6.32;6.32;6.32;6.32;2.7396374;0.07278537;3.5193937;-2.239915423
6.33;6.33;6.33;6.33;2.69891;0.07297769;3.5086622;-2.251128656
6.34;6.34;6.34;6.34;2.7167273;0.072834805;3.5076878;-2.247724533
6.35;6.35;6.35;6.35;2.6804764;0.07292414;3.4995017;-2.257375296
6.36;6.36;6.36;6.36;2.6842756;0.07286893;3.4903805;-2.25904336
6.37;6.37;6.37;6.37;2.7384834;0.072965294;3.4983096;-2.245719388
6.38;6.38;6.38;6.38;2.7811768;0.072979815;3.4924462;-2.2384029
6.39;6.39;6.39;6.39;2.849412;0.07271575;3.4929497;-2.224053883
6.4;6.4;6.4;6.4;2.9073815;0.072868675;3.4910965;-2.212397845
6.41;6.41;6.41;6.41;2.9566333;0.07282627;3.4904833;-2.202219598
6.42;6.42;6.42;6.42;2.9926198;0.072926074;3.4961987;-2.19325573
6.43;6.43;6.43;6.43;2.9813395;0.07261537;3.4900131;-2.197145788
6.44;6.44;6.44;6.44;2.9958017;0.072811946;3.493695;-2.193201835
6.45;6.45;6.45;6.45;3.0349755;0.07255592;3.505362;-2.182146911
6.46;6.46;6.46;6.46;3.044435;0.07263691;3.5059192;-2.180030775
6.47;6.47;6.47;6.47;3.0699008;0.0729977;3.512809;-2.173045137
6.48;6.48;6.48;6.48;3.1246624;0.07289865;3.524291;-2.158889647
6.49;6.49;6.49;6.49;3.181276;0.07280625;3.5457351;-2.142130265
6.5;6.5;6.5;6.5;3.2428699;0.072907284;3.5577946;-2.126638565
6.51;6.51;6.51;6.51;3.299065;0.0728717;3.5782566;-2.110489512
6.52;6.52;6.52;6.52;3.3080738;0.07291842;3.5867062;-2.106769495
6.53;6.53;6.53;6.53;3.330023;0.07276716;3.5923152;-2.101048798
6.54;6.54;6.54;6.54;3.3368099;0.07267459;3.595937;-2.098869058
6.55;6.55;6.55;6.55;3.3090804;0.07286961;3.6032674;-2.102896093
6.56;6.56;6.56;6.56;3.2851522;0.07316944;3.5938535;-2.109859094
6.57;6.57;6.57;6.57;3.2318995;0.07292584;3.5993626;-2.119470308
6.58;6.58;6.58;6.58;3.2202396;0.07306192;3.601793;-2.121289667
6.59;6.59;6.59;6.59;3.2665486;0.07279018;3.592781;-2.113895257
6.6;6.6;6.6;6.6;3.297938;0.07292259;3.5912786;-2.107825007
6.61;6.61;6.61;6.61;3.3618624;0.072771676;3.5882885;-2.095430918
6.62;6.62;6.62;6.62;3.403746;0.07308713;3.5852575;-2.087528371
6.63;6.63;6.63;6.63;3.4036949;0.07281686;3.582457;-2.088142929
6.64;6.64;6.64;6.64;3.3990133;0.07296517;3.5684755;-2.092115525
6.65;6.65;6.65;6.65;3.3235252;0.072772935;3.554464;-2.110729723
6.66;6.66;6.66;6.66;3.3052514;0.073046535;3.533029;-2.119268438
6.67;6.67;6.67;6.67;3.2875042;0.07271123;3.5254574;-2.12465606
6.68;6.68;6.68;6.68;3.2569556;0.07300768;3.5235634;-2.131454952
6.69;6.69;6.69;6.69;3.2838793;0.072689146;3.5344229;-2.123404952
6.7;6.7;6.7;6.7;3.2912364;0.07287834;3.5344698;-2.121863474
6.71;6.71;6.71;6.71;3.2619598;0.07307499;3.5416064;-2.126343527
6.72;6.72;6.72;6.72;3.3205445;0.072678715;3.5553076;-2.111159365
6.73;6.73;6.73;6.73;3.3580801;0.072745025;3.5787172;-2.098293229
6.74;6.74;6.74;6.74;3.3988903;0.072795816;3.5855966;-2.088448969
6.75;6.75;6.75;6.75;3.4539287;0.07264846;3.5893347;-2.076413342
6.76;6.76;6.76;6.76;3.4781277;0.07253826;3.5896091;-2.071421499
6.77;6.77;6.77;6.77;3.5455394;0.07276075;3.588101;-2.05799945
6.78;6.78;6.78;6.78;3.5212338;0.07266115;3.5880964;-2.062951759
6.79;6.79;6.79;6.79;3.5733016;0.07289718;3.5913513;-2.051683714
6.8;6.8;6.8;6.8;3.633357;0.07272912;3.590865;-2.039585804
6.81;6.81;6.81;6.81;3.6959305;0.073014855;3.5893002;-2.027209977
6.82;6.82;6.82;6.82;3.776966;0.07275895;3.599646;-2.008842815
6.83;6.83;6.83;6.83;3.862727;0.072781205;3.5942106;-1.992638482
6.84;6.84;6.84;6.84;3.8999472;0.07261766;3.588673;-1.986200149
6.85;6.85;6.85;6.85;3.8758645;0.07249612;3.5943918;-1.989970658
6.86;6.86;6.86;6.86;3.7942119;0.072634906;3.5911517;-2.006995042
6.87;6.87;6.87;6.87;3.7268498;0.07268994;3.5974178;-2.019371812
6.88;6.88;6.88;6.88;3.6849792;0.07274056;3.5904517;-2.029202308
6.89;6.89;6.89;6.89;3.621661;0.07243684;3.5905335;-2.04202745
6.9;6.9;6.9;6.9;3.613372;0.072925225;3.5944328;-2.042921692
6.91;6.91;6.91;6.91;3.649612;0.07285227;3.5905814;-2.036344494
6.92;6.92;6.92;6.92;3.6582386;0.07277307;3.5928347;-2.034147106
6.93;6.93;6.93;6.93;3.7289984;0.0728263;3.5940924;-2.019585039
6.94;6.94;6.94;6.94;3.7660377;0.072695225;3.5969608;-2.011559049
6.95;6.95;6.95;6.95;3.783136;0.07273019;3.5919294;-2.009078655
6.96;6.96;6.96;6.96;3.7505698;0.072759375;3.5963697;-2.014790362
6.97;6.97;6.97;6.97;3.7190752;0.07251586;3.5934925;-2.021707959
6.98;6.98;6.98;6.98;3.7052574;0.072742224;3.596753;-2.023860883
6.99;6.99;6.99;6.99;3.7023258;0.072958805;3.5970051;-2.024402771
7;7;7;7;3.6806972;0.072817;3.5945768;-2.029254247
7.01;7.01;7.01;7.01;3.7044592;0.07272088;3.5943997;-2.024483789
7.02;7.02;7.02;7.02;3.7224267;0.07282076;3.5933928;-2.021048959
7.03;7.03;7.03;7.03;3.775494;0.0728981;3.5933237;-2.0103514
7.04;7.04;7.04;7.04;3.8445334;0.0729498;3.5944378;-1.996247625
7.05;7.05;7.05;7.05;3.8814585;0.07277534;3.5962186;-1.988509076
7.06;7.06;7.06;7.06;3.9283051;0.072844565;3.6013546;-1.978196629
7.07;7.07;7.07;7.07;3.94544;0.07271949;3.5980728;-1.975377261
7.08;7.08;7.08;7.08;3.9444513;0.07267209;3.6007476;-1.975087904
7.09;7.09;7.09;7.09;3.9276836;0.0729942;3.6000745;-1.978554258
7.1;7.1;7.1;7.1;3.9696279;0.07287775;3.5983195;-1.970510229
7.11;7.11;7.11;7.11;4.0081754;0.07281377;3.591345;-1.964085536
7.12;7.12;7.12;7.12;4.0689735;0.07309072;3.5998874;-1.950508715
7.13;7.13;7.13;7.13;4.0816593;0.072980635;3.6031637;-1.947429465
7.14;7.14;7.14;7.14;4.098229;0.07281146;3.5979931;-1.945056511
7.15;7.15;7.15;7.15;4.111068;0.073078595;3.6002343;-1.942133525
7.16;7.16;7.16;7.16;4.1507483;0.073162064;3.6028383;-1.933874033
7.17;7.17;7.17;7.17;4.20651;0.07272203;3.5963297;-1.92403055
7.18;7.18;7.18;7.18;4.198015;0.072903775;3.591683;-1.926476828
7.19;7.19;7.19;7.19;4.139477;0.072888345;3.5950456;-1.937425004
7.2;7.2;7.2;7.2;4.0862856;0.072850406;3.600958;-1.94690044
7.21;7.21;7.21;7.21;4.059546;0.07311577;3.597427;-1.952806128
7.22;7.22;7.22;7.22;4.0733337;0.07297674;3.5952423;-1.950458559
7.23;7.23;7.23;7.23;4.1160917;0.07276079;3.5916493;-1.942624453
7.24;7.24;7.24;7.24;4.092549;0.07291729;3.5942252;-1.946832928
7.25;7.25;7.25;7.25;4.0696664;0.072952524;3.5913794;-1.951860883
7.26;7.26;7.26;7.26;4.0461817;0.07287578;3.5960636;-1.95569583
7.27;7.27;7.27;7.27;4.035742;0.07318879;3.598658;-1.957307225
7.28;7.28;7.28;7.28;4.0280743;0.07298615;3.5922768;-1.959960391
7.29;7.29;7.29;7.29;3.9930203;0.0730989;3.5983088;-1.965855146
7.3;7.3;7.3;7.3;3.9752028;0.07269353;3.5954838;-1.969911742
7.31;7.31;7.31;7.31;3.9674566;0.072945006;3.591399;-1.972192954
7.32;7.32;7.32;7.32;3.955666;0.072745405;3.5891445;-1.974956938
7.33;7.33;7.33;7.33;3.9217174;0.07275565;3.586125;-1.982303048
7.34;7.34;7.34;7.34;3.9060678;0.07262481;3.591578;-1.98443764
7.35;7.35;7.35;7.35;3.9043725;0.07265142;3.585068;-1.985976989
7.36;7.36;7.36;7.36;3.9056528;0.07248239;3.5882778;-1.985129293
7.37;7.37;7.37;7.37;3.9070199;0.0725046;3.588166;-1.984875672
7.38;7.38;7.38;7.38;3.89357;0.07253963;3.5834367;-1.988448088
7.39;7.39;7.39;7.39;3.9054868;0.07263441;3.583543;-1.986034368
7.4;7.4;7.4;7.4;3.902528;0.0726494;3.583571;-1.986623324
7.41;7.41;7.41;7.41;3.907542;0.07254633;3.5884078;-1.984726309
7.42;7.42;7.42;7.42;3.9115686;0.07258477;3.5890281;-1.98380488
7.43;7.43;7.43;7.43;3.9113715;0.07259295;3.5896971;-1.983721324
7.44;7.44;7.44;7.44;3.9360693;0.07292103;3.5914521;-1.978454559
7.45;7.45;7.45;7.45;3.9490547;0.07260295;3.5902064;-1.976086223
7.46;7.46;7.46;7.46;3.983269;0.07290524;3.5913858;-1.969040708
7.47;7.47;7.47;7.47;4.1073904;0.07263498;3.5890791;-1.944789456
7.48;7.48;7.48;7.48;4.2163196;0.072865404;3.5856855;-1.923886118
7.49;7.49;7.49;7.49;4.35207;0.07228095;3.5744987;-1.89915481
7.5;7.5;7.5;7.5;4.451675;0.072300196;3.5778723;-1.879309232
7.51;7.51;7.51;7.51;4.501881;0.071971595;3.576159;-1.869906789
7.52;7.52;7.52;7.52;4.4957027;0.07208169;3.5739403;-1.871433171
7.53;7.53;7.53;7.53;4.475087;0.07227505;3.579672;-1.874519701
7.54;7.54;7.54;7.54;4.4362125;0.07255308;3.5887568;-1.880597633
7.55;7.55;7.55;7.55;4.417692;0.07206144;3.584076;-1.884904768
7.56;7.56;7.56;7.56;4.447042;0.0724985;3.58187;-1.879581853
7.57;7.57;7.57;7.57;4.4629664;0.07237159;3.5889187;-1.875424218
7.58;7.58;7.58;7.58;4.445622;0.07260758;3.5895092;-1.878668179
7.59;7.59;7.59;7.59;4.4699492;0.07269055;3.5967293;-1.872876726
7.6;7.6;7.6;7.6;4.4883223;0.07294007;3.5972497;-1.869276801
7.61;7.61;7.61;7.61;4.505334;0.07267738;3.6024044;-1.865238409
7.62;7.62;7.62;7.62;4.488449;0.07288612;3.5949962;-1.869598319
7.63;7.63;7.63;7.63;4.4872417;0.07255159;3.5977159;-1.869413276
7.64;7.64;7.64;7.64;4.5370045;0.072368994;3.5942273;-1.860440266
7.65;7.65;7.65;7.65;4.562022;0.072329886;3.5923884;-1.855952391
7.66;7.66;7.66;7.66;4.5809655;0.07268204;3.5917003;-1.852452799
7.67;7.67;7.67;7.67;4.6157966;0.07231538;3.5951083;-1.845346936
7.68;7.68;7.68;7.68;4.6431894;0.07273247;3.5973227;-1.839848093
7.69;7.69;7.69;7.69;4.648167;0.07245804;3.592994;-1.839541939
7.7;7.7;7.7;7.7;4.683563;0.07248778;3.5929651;-1.832880989
7.71;7.71;7.71;7.71;4.651219;0.07245143;3.5935836;-1.838880444
7.72;7.72;7.72;7.72;4.587206;0.07300945;3.596548;-1.850546188
7.73;7.73;7.73;7.73;4.568172;0.07260777;3.5929453;-1.854698485
7.74;7.74;7.74;7.74;4.575793;0.07274123;3.6007228;-1.852089283
7.75;7.75;7.75;7.75;4.5654125;0.0727395;3.6025238;-1.85378901
7.76;7.76;7.76;7.76;4.5701756;0.07233784;3.5982692;-1.85352271
7.77;7.77;7.77;7.77;4.5432525;0.07216281;3.5931711;-1.859409352
7.78;7.78;7.78;7.78;4.5253286;0.072645195;3.5918937;-1.863020197
7.79;7.79;7.79;7.79;4.5098047;0.07268536;3.595232;-1.865478153
7.8;7.8;7.8;7.8;4.5139666;0.07260791;3.5925882;-1.865085485
7.81;7.81;7.81;7.81;4.513265;0.072544076;3.59376;-1.86504149
7.82;7.82;7.82;7.82;4.4597588;0.07245117;3.588794;-1.8760599
7.83;7.83;7.83;7.83;4.524862;0.072368056;3.587425;-1.86378752
7.84;7.84;7.84;7.84;4.535329;0.072217666;3.5806828;-1.862806353
7.85;7.85;7.85;7.85;4.5200477;0.072472915;3.5853367;-1.865024803
7.86;7.86;7.86;7.86;4.5990615;0.0720228;3.5842106;-1.850129422
7.87;7.87;7.87;7.87;4.727211;0.07212688;3.5769742;-1.826969683
7.88;7.88;7.88;7.88;4.7954016;0.071544014;3.56721;-1.815566174
7.89;7.89;7.89;7.89;4.781067;0.07139013;3.563532;-1.8187618
7.9;7.9;7.9;7.9;4.7199864;0.07161686;3.5605075;-1.830673793
7.91;7.91;7.91;7.91;4.660453;0.07168568;3.5631218;-1.841564632
7.92;7.92;7.92;7.92;4.5907173;0.072321504;3.5763102;-1.852886851
7.93;7.93;7.93;7.93;4.5314612;0.07264229;3.581195;-1.863467686
7.94;7.94;7.94;7.94;4.4907603;0.07273975;3.5797296;-1.871495315
7.95;7.95;7.95;7.95;4.558972;0.07272801;3.5783474;-1.858636866
7.96;7.96;7.96;7.96;4.659585;0.07292346;3.5766788;-1.839757696
7.97;7.97;7.97;7.97;4.696334;0.072945856;3.5817852;-1.832086006
7.98;7.98;7.98;7.98;4.6618223;0.07285874;3.577062;-1.839279111
7.99;7.99;7.99;7.99;4.652842;0.07251324;3.5722618;-1.841677574
8;8;8;8;4.6145854;0.07284089;3.5748577;-1.848557909
8.01;8.01;8.01;8.01;4.596264;0.07278357;3.5771046;-1.851711469
8.02;8.02;8.02;8.02;4.562336;0.072947025;3.5809698;-1.857601113
8.03;8.03;8.03;8.03;4.4756913;0.072662875;3.581445;-1.874129304
8.04;8.04;8.04;8.04;4.3688383;0.07269263;3.5762708;-1.895606526
8.05;8.05;8.05;8.05;4.249037;0.07277305;3.5732536;-1.919522603
8.06;8.06;8.06;8.06;4.0954366;0.07295002;3.5734336;-1.949870353
8.07;8.07;8.07;8.07;3.952727;0.07296259;3.567875;-1.979404902
8.08;8.08;8.08;8.08;3.8280222;0.07292157;3.5678418;-2.004585954
8.09;8.09;8.09;8.09;3.7534955;0.07294729;3.560805;-2.021072116
8.1;8.1;8.1;8.1;3.6761131;0.073007174;3.5516787;-2.038674035
8.11;8.11;8.11;8.11;3.5981514;0.07301506;3.546106;-2.055812579
8.12;8.12;8.12;8.12;3.5056694;0.07291357;3.5385294;-2.076472403
8.13;8.13;8.13;8.13;3.4301512;0.07304255;3.525198;-2.094973424
8.14;8.14;8.14;8.14;3.3820653;0.07285551;3.5250092;-2.105034334
8.15;8.15;8.15;8.15;3.3446476;0.07272368;3.5164618;-2.114715523
8.16;8.16;8.16;8.16;3.2746394;0.07272336;3.513467;-2.130033208
8.17;8.17;8.17;8.17;3.1735017;0.07304333;3.5112286;-2.151731118
8.18;8.18;8.18;8.18;2.9668524;0.0728383;3.501012;-2.19747184
8.19;8.19;8.19;8.19;2.9218385;0.07285272;3.4823055;-2.211570717
8.2;8.2;8.2;8.2;2.895988;0.07282807;3.4759545;-2.218609545
8.21;8.21;8.21;8.21;2.867945;0.0727575;3.4673305;-2.226709669
8.22;8.22;8.22;8.22;2.8796153;0.07256846;3.4656265;-2.224681271
8.23;8.23;8.23;8.23;2.8814654;0.07294482;3.460216;-2.225663219
8.24;8.24;8.24;8.24;2.9180562;0.07272232;3.4654148;-2.216608151
8.25;8.25;8.25;8.25;2.9724736;0.07272571;3.4910116;-2.19876235
8.26;8.26;8.26;8.26;3.023296;0.07262141;3.5107198;-2.183291867
8.27;8.27;8.27;8.27;3.0485308;0.072774544;3.5112982;-2.177876697
8.28;8.28;8.28;8.28;3.0845652;0.07300705;3.511322;-2.170332905
8.29;8.29;8.29;8.29;3.1152713;0.07261094;3.5041814;-2.165593289
8.3;8.3;8.3;8.3;3.136197;0.072704785;3.48121;-2.166592249
8.31;8.31;8.31;8.31;3.1278098;0.07282386;3.451602;-2.175343774
8.32;8.32;8.32;8.32;3.1919293;0.07245786;3.4468358;-2.162740518
8.33;8.33;8.33;8.33;3.289395;0.07256403;3.46077;-2.138744897
8.34;8.34;8.34;8.34;3.3854253;0.07244557;3.4693422;-2.116430024
8.35;8.35;8.35;8.35;3.468853;0.072609946;3.4769914;-2.097120504
8.36;8.36;8.36;8.36;3.5506098;0.07253532;3.4856312;-2.078083912
8.37;8.37;8.37;8.37;3.618273;0.072598495;3.489919;-2.063012469
8.38;8.38;8.38;8.38;3.708275;0.07271434;3.5094697;-2.040365771
8.39;8.39;8.39;8.39;3.7607033;0.07259047;3.5276797;-2.0259953
8.4;8.4;8.4;8.4;3.6734436;0.07292111;3.5406742;-2.041403489
8.41;8.41;8.41;8.41;3.7579052;0.07294164;3.5598922;-2.020349923
8.42;8.42;8.42;8.42;3.7758586;0.07301747;3.5797155;-2.012888375
8.43;8.43;8.43;8.43;3.7838712;0.07304293;3.5904853;-2.009205583
8.44;8.44;8.44;8.44;3.8312535;0.0730738;3.6091218;-1.996146771
8.45;8.45;8.45;8.45;3.8423853;0.07310423;3.611477;-1.993477239
8.46;8.46;8.46;8.46;3.8505313;0.07281703;3.608677;-1.992375255
8.47;8.47;8.47;8.47;3.9187598;0.07305438;3.6141992;-1.977744549
8.48;8.48;8.48;8.48;3.9827793;0.07323623;3.6128097;-1.965284859
8.49;8.49;8.49;8.49;4.024036;0.073022306;3.6117425;-1.957307903
8.5;8.5;8.5;8.5;4.025835;0.073302686;3.6086216;-1.957504791
8.51;8.51;8.51;8.51;3.9720325;0.07296235;3.6113455;-1.967680877
8.52;8.52;8.52;8.52;3.915386;0.073189646;3.610329;-1.979125775
8.53;8.53;8.53;8.53;3.9716165;0.073112674;3.6119883;-1.967646894
8.54;8.54;8.54;8.54;3.9869573;0.07309642;3.6118765;-1.964624908
8.55;8.55;8.55;8.55;4.0837526;0.07310133;3.6113782;-1.945584637
8.56;8.56;8.56;8.56;4.1713095;0.07314141;3.6106057;-1.928519859
8.57;8.57;8.57;8.57;4.270014;0.072975844;3.610257;-1.909322344
8.58;8.58;8.58;8.58;4.4085107;0.07306111;3.6119244;-1.882296558
8.59;8.59;8.59;8.59;4.6398435;0.07290622;3.6130407;-1.83817964
8.6;8.6;8.6;8.6;4.7596164;0.073047504;3.6133828;-1.815764275
8.61;8.61;8.61;8.61;4.8266377;0.07328802;3.6147654;-1.803178016
8.62;8.62;8.62;8.62;4.8626204;0.07282317;3.608142;-1.797466546
8.63;8.63;8.63;8.63;4.87449;0.07298898;3.6106713;-1.794942157
8.64;8.64;8.64;8.64;4.8962917;0.07305935;3.6053379;-1.791666767
8.65;8.65;8.65;8.65;4.8968673;0.07317874;3.6124601;-1.790599963
8.66;8.66;8.66;8.66;4.874778;0.07303338;3.6155663;-1.794223999
8.67;8.67;8.67;8.67;4.875255;0.07299683;3.6139796;-1.794352301
8.68;8.68;8.68;8.68;4.8292274;0.07273127;3.60659;-1.803829397
8.69;8.69;8.69;8.69;4.7807927;0.072570115;3.6075835;-1.81265146
8.7;8.7;8.7;8.7;4.7427735;0.072713636;3.6039495;-1.820229701
8.71;8.71;8.71;8.71;4.7459683;0.07279825;3.6055422;-1.819408975
8.72;8.72;8.72;8.72;4.746663;0.07251326;3.601712;-1.819822088
8.73;8.73;8.73;8.73;4.741979;0.07255359;3.6032817;-1.820472781
8.74;8.74;8.74;8.74;4.7392917;0.07286523;3.604174;-1.820846332
8.75;8.75;8.75;8.75;4.7536335;0.07261058;3.5974355;-1.819126629
8.76;8.76;8.76;8.76;4.729875;0.072558634;3.6041574;-1.822605592
8.77;8.77;8.77;8.77;4.6687684;0.07236595;3.5953944;-1.83531233
8.78;8.78;8.78;8.78;4.6433687;0.072692424;3.5945632;-1.840217428
8.79;8.79;8.79;8.79;4.590019;0.0726172;3.599145;-1.849628333
8.8;8.8;8.8;8.8;4.5216494;0.07242438;3.5973797;-1.86289103
8.81;8.81;8.81;8.81;4.4903245;0.07254351;3.602755;-1.86805105
8.82;8.82;8.82;8.82;4.4662824;0.07262043;3.5996566;-1.873127924
8.83;8.83;8.83;8.83;4.459501;0.07251873;3.5971856;-1.874810623
8.84;8.84;8.84;8.84;4.4599147;0.07241302;3.5936642;-1.87527649
8.85;8.85;8.85;8.85;4.4471526;0.07218755;3.5948718;-1.877541781
8.86;8.86;8.86;8.86;4.465864;0.07228435;3.5966794;-1.873669018
8.87;8.87;8.87;8.87;4.500698;0.07269222;3.6000617;-1.866481091
8.88;8.88;8.88;8.88;4.5104184;0.072413996;3.5956202;-1.865302605
8.89;8.89;8.89;8.89;4.5531154;0.0725784;3.5981853;-1.856775945
8.9;8.9;8.9;8.9;4.552885;0.072631516;3.599929;-1.85655754
8.91;8.91;8.91;8.91;4.5409727;0.072906174;3.6057498;-1.857944051
8.92;8.92;8.92;8.92;4.5576453;0.072956234;3.6040008;-1.855040868
8.93;8.93;8.93;8.93;4.60245;0.07312079;3.6089776;-1.845818354
8.94;8.94;8.94;8.94;4.694666;0.07289622;3.604589;-1.82912342
8.95;8.95;8.95;8.95;4.7802005;0.07267949;3.6050644;-1.813113511
8.96;8.96;8.96;8.96;4.8213243;0.072630964;3.603525;-1.805712052
8.97;8.97;8.97;8.97;4.803543;0.07292415;3.607864;-1.808397857
8.98;8.98;8.98;8.98;4.77589;0.072838426;3.6058624;-1.813801259
8.99;8.99;8.99;8.99;4.75103;0.0728036;3.6051216;-1.818526124
9;9;9;9;4.7310395;0.072966784;3.6044858;-1.822340501
9.01;9.01;9.01;9.01;4.737217;0.07279581;3.6079538;-1.820697112
9.02;9.02;9.02;9.02;4.6851377;0.07296445;3.602963;-1.831142448
9.03;9.03;9.03;9.03;4.623986;0.07288414;3.6015115;-1.842855914
9.04;9.04;9.04;9.04;4.596935;0.07255936;3.6057978;-1.847332666
9.05;9.05;9.05;9.05;4.5386243;0.07263179;3.6053023;-1.858458736
9.06;9.06;9.06;9.06;4.511464;0.072868794;3.600789;-1.864314463
9.07;9.07;9.07;9.07;4.457262;0.072847456;3.6037595;-1.874221002
9.08;9.08;9.08;9.08;4.427216;0.07256767;3.6027296;-1.880147209
9.09;9.09;9.09;9.09;4.4304605;0.072676845;3.6044886;-1.879248718
9.1;9.1;9.1;9.1;4.4170227;0.072943084;3.60255;-1.8821338
9.11;9.11;9.11;9.11;4.4136086;0.0726321;3.5995746;-1.883258805
9.12;9.12;9.12;9.12;4.414667;0.07255463;3.595351;-1.883718264
9.13;9.13;9.13;9.13;4.393336;0.072513126;3.5980256;-1.887410875
9.14;9.14;9.14;9.14;4.3574433;0.07276168;3.60249;-1.893633405
9.15;9.15;9.15;9.15;4.3279424;0.07291776;3.5988836;-1.899925648
9.16;9.16;9.16;9.16;4.3349977;0.07266481;3.6021714;-1.898028839
9.17;9.17;9.17;9.17;4.358228;0.072622985;3.596044;-1.894512189
9.18;9.18;9.18;9.18;4.3751044;0.07264559;3.594514;-1.891489476
9.19;9.19;9.19;9.19;4.3778534;0.07256243;3.5992377;-1.890207871
9.2;9.2;9.2;9.2;4.3814025;0.072765276;3.598795;-1.889591986
9.21;9.21;9.21;9.21;4.381281;0.07278895;3.607361;-1.88825637
9.22;9.22;9.22;9.22;4.4402595;0.07293141;3.6002023;-1.878034684
9.23;9.23;9.23;9.23;4.469735;0.07256333;3.5983202;-1.872672755
9.24;9.24;9.24;9.24;4.4618154;0.07258309;3.6062107;-1.872970463
9.25;9.25;9.25;9.25;4.4395685;0.0728631;3.6028433;-1.877756253
9.26;9.26;9.26;9.26;4.429151;0.07296794;3.6034977;-1.879654116
9.27;9.27;9.27;9.27;4.4324274;0.072842;3.6060588;-1.878625411
9.28;9.28;9.28;9.28;4.450388;0.072907455;3.6111195;-1.874395561
9.29;9.29;9.29;9.29;4.4474792;0.07294746;3.6037214;-1.876101713
9.3;9.3;9.3;9.3;4.411389;0.07274663;3.60783;-1.882388471
9.31;9.31;9.31;9.31;4.378914;0.07272911;3.6051028;-1.889071291
9.32;9.32;9.32;9.32;4.3375425;0.07292363;3.6090605;-1.896426891
9.33;9.33;9.33;9.33;4.2966266;0.072960794;3.606875;-1.904706902
9.34;9.34;9.34;9.34;4.2893114;0.07282588;3.605193;-1.906402384
9.35;9.35;9.35;9.35;4.2925944;0.072703175;3.6038325;-1.905986925
9.36;9.36;9.36;9.36;4.274501;0.073070474;3.6084764;-1.908742317
9.37;9.37;9.37;9.37;4.252056;0.07276151;3.6034958;-1.913932916
9.38;9.38;9.38;9.38;4.2573605;0.07287546;3.605215;-1.912614889
9.39;9.39;9.39;9.39;4.2291913;0.07276008;3.6015296;-1.918722284
9.4;9.4;9.4;9.4;4.217857;0.07269949;3.602543;-1.920769288
9.41;9.41;9.41;9.41;4.2191834;0.07295089;3.6034853;-1.920351753
9.42;9.42;9.42;9.42;4.226068;0.0729313;3.60265;-1.919145524
9.43;9.43;9.43;9.43;4.2299647;0.07288053;3.6027076;-1.918374731
9.44;9.44;9.44;9.44;4.230109;0.07285599;3.6085248;-1.917378725
9.45;9.45;9.45;9.45;4.2310843;0.0726088;3.6009302;-1.918452564
9.46;9.46;9.46;9.46;4.226555;0.07278196;3.6039507;-1.918834204
9.47;9.47;9.47;9.47;4.204665;0.073091276;3.607737;-1.922477838
9.48;9.48;9.48;9.48;4.19164;0.0728988;3.602428;-1.925919907
9.49;9.49;9.49;9.49;4.177989;0.07300858;3.603088;-1.928484199
9.5;9.5;9.5;9.5;4.166633;0.0728276;3.6041286;-1.930536239
9.51;9.51;9.51;9.51;4.1946573;0.072709374;3.6030886;-1.925218235
9.52;9.52;9.52;9.52;4.19489;0.072894596;3.6059792;-1.924685723
9.53;9.53;9.53;9.53;4.1898503;0.07291383;3.5996754;-1.926734381
9.54;9.54;9.54;9.54;4.1944256;0.07272175;3.5992515;-1.925909195
9.55;9.55;9.55;9.55;4.1738048;0.072975285;3.6065;-1.928727194
9.56;9.56;9.56;9.56;4.17343;0.07321015;3.6074667;-1.928636112
9.57;9.57;9.57;9.57;4.207672;0.07284535;3.6028633;-1.922707595
9.58;9.58;9.58;9.58;4.2035847;0.07279486;3.6038933;-1.923334917
9.59;9.59;9.59;9.59;4.210799;0.073060736;3.6042159;-1.921868604
9.6;9.6;9.6;9.6;4.187476;0.07303799;3.6050298;-1.926296761
9.61;9.61;9.61;9.61;4.1470056;0.07320932;3.6082537;-1.933684629
9.62;9.62;9.62;9.62;4.152139;0.073034555;3.607735;-1.932766235
9.63;9.63;9.63;9.63;4.133652;0.07303975;3.6074817;-1.936440059
9.64;9.64;9.64;9.64;4.0954247;0.073101506;3.612505;-1.943090591
9.65;9.65;9.65;9.65;4.0475373;0.0731063;3.608554;-1.953225325
9.66;9.66;9.66;9.66;4.020632;0.073060445;3.6078775;-1.958667784
9.67;9.67;9.67;9.67;3.991039;0.07299221;3.6128714;-1.963637908
9.68;9.68;9.68;9.68;3.9716492;0.07325937;3.61398;-1.967280513
9.69;9.69;9.69;9.69;3.9530342;0.07321144;3.611225;-1.971473759
9.7;9.7;9.7;9.7;3.8689156;0.0729333;3.6087725;-1.988682997
9.71;9.71;9.71;9.71;3.779097;0.072958186;3.610905;-2.006256018
9.72;9.72;9.72;9.72;3.6810603;0.07310654;3.6100729;-2.026118569
9.73;9.73;9.73;9.73;3.5539138;0.072954535;3.6111345;-2.051560979
9.74;9.74;9.74;9.74;3.4538157;0.0730162;3.6103394;-2.071984473
9.75;9.75;9.75;9.75;3.425214;0.07332701;3.6084054;-2.078192224
9.76;9.76;9.76;9.76;3.3981705;0.073103964;3.607244;-2.083928892
9.77;9.77;9.77;9.77;3.3837118;0.07313244;3.605894;-2.087155429
9.78;9.78;9.78;9.78;3.3527575;0.0729134;3.6104927;-2.09243833
9.79;9.79;9.79;9.79;3.3391533;0.07316525;3.6097848;-2.09535147
9.8;9.8;9.8;9.8;3.3043299;0.073157154;3.6031232;-2.103892567
9.81;9.81;9.81;9.81;3.260812;0.0731237;3.605709;-2.112159326
9.82;9.82;9.82;9.82;3.2210596;0.07314789;3.610527;-2.119137384
9.83;9.83;9.83;9.83;3.1907675;0.072849184;3.605485;-2.126434853
9.84;9.84;9.84;9.84;3.2110412;0.07298636;3.605983;-2.122204759
9.85;9.85;9.85;9.85;3.2345788;0.072989285;3.601386;-2.11846657
9.86;9.86;9.86;9.86;3.2548854;0.073025875;3.6053736;-2.113438994
9.87;9.87;9.87;9.87;3.283013;0.072881564;3.600371;-2.108841928
9.88;9.88;9.88;9.88;3.2929735;0.07310329;3.6010752;-2.106657336
9.89;9.89;9.89;9.89;3.3375072;0.073012985;3.603149;-2.097142269
9.9;9.9;9.9;9.9;3.4125128;0.0729941;3.603507;-2.081820507
9.91;9.91;9.91;9.91;3.4808283;0.07322709;3.5994663;-2.06879635
9.92;9.92;9.92;9.92;3.5386357;0.07299803;3.597;-2.057566896
9.93;9.93;9.93;9.93;3.6255803;0.07310964;3.5974486;-2.039839122
9.94;9.94;9.94;9.94;3.7164962;0.07326214;3.5922358;-2.022471794
9.95;9.95;9.95;9.95;3.8718896;0.073232695;3.598863;-1.989932551
9.96;9.96;9.96;9.96;4.00548;0.0731246;3.6058233;-1.962036132
9.97;9.97;9.97;9.97;4.140614;0.07305528;3.6050549;-1.935487471
9.98;9.98;9.98;9.98;4.223159;0.07301639;3.604328;-1.919433979
9.99;9.99;9.99;9.99;4.2648683;0.07305164;3.6083834;-1.910630721
10;10;10;10;4.3577313;0.072799265;3.6064692;-1.892941583
10.01;10.01;10.01;10.01;4.417534;0.07330147;3.6039212;-1.881819245
10.02;10.02;10.02;10.02;4.4851284;0.07299781;3.608344;-1.868184423
10.03;10.03;10.03;10.03;4.543506;0.07289535;3.6081324;-1.857103565
10.04;10.04;10.04;10.04;4.5928717;0.072814755;3.607523;-1.847843911
10.05;10.05;10.05;10.05;4.657955;0.07291699;3.6062407;-1.835769112
10.06;10.06;10.06;10.06;4.7212596;0.0730896;3.6091576;-1.823499303
10.07;10.07;10.07;10.07;4.757113;0.0731311;3.6096318;-1.816757568
10.08;10.08;10.08;10.08;4.763461;0.07284681;3.6081316;-1.815790371
10.09;10.09;10.09;10.09;4.8026414;0.07293017;3.6114771;-1.808062463
10.1;10.1;10.1;10.1;4.846348;0.072723724;3.610387;-1.800152566
10.11;10.11;10.11;10.11;4.784633;0.073009714;3.6100774;-1.811589677
10.12;10.12;10.12;10.12;4.8051863;0.07277464;3.6049623;-1.808497241
10.13;10.13;10.13;10.13;4.754262;0.07311961;3.6051528;-1.817919381
10.14;10.14;10.14;10.14;4.714948;0.07281832;3.6061625;-1.825105517
10.15;10.15;10.15;10.15;4.6255174;0.07266583;3.6078403;-1.841637826
10.16;10.16;10.16;10.16;4.4817095;0.07296424;3.6073608;-1.868988378
10.17;10.17;10.17;10.17;4.3108573;0.072911784;3.610602;-1.901341835
10.18;10.18;10.18;10.18;4.049531;0.07283402;3.6076844;-1.952985425
10.19;10.19;10.19;10.19;3.849573;0.07289127;3.6080632;-1.992681634
10.2;10.2;10.2;10.2;3.6891453;0.07295198;3.6025743;-2.025968667
10.21;10.21;10.21;10.21;3.5336654;0.07290581;3.6031098;-2.057313649
10.22;10.22;10.22;10.22;3.2833564;0.072867215;3.6014154;-2.108539071
10.23;10.23;10.23;10.23;3.1734743;0.072769836;3.597787;-2.131720435
10.24;10.24;10.24;10.24;3.0381148;0.07294514;3.5954;-2.15979401
10.25;10.25;10.25;10.25;2.9522228;0.072882995;3.5921805;-2.177991891
10.26;10.26;10.26;10.26;2.8934994;0.07287231;3.5847511;-2.19172908
10.27;10.27;10.27;10.27;2.8894665;0.07278639;3.5824656;-2.193119803
10.28;10.28;10.28;10.28;2.933073;0.072729915;3.585007;-2.183646678
10.29;10.29;10.29;10.29;2.9759338;0.07271348;3.5784695;-2.176545392
10.3;10.3;10.3;10.3;3.040814;0.072460026;3.5796797;-2.163023463
10.31;10.31;10.31;10.31;3.0991895;0.07261821;3.5826635;-2.150393723
10.32;10.32;10.32;10.32;3.1398857;0.072732665;3.579087;-2.142912573
10.33;10.33;10.33;10.33;3.2017977;0.072492935;3.5759866;-2.130947066
10.34;10.34;10.34;10.34;3.233947;0.07251093;3.57366;-2.124881472
10.35;10.35;10.35;10.35;3.3198485;0.07264148;3.5848129;-2.104781962
10.36;10.36;10.36;10.36;3.387521;0.07261822;3.591076;-2.089588121
10.37;10.37;10.37;10.37;3.4196255;0.07264959;3.5940337;-2.082405374
10.38;10.38;10.38;10.38;3.5323548;0.07301461;3.5914202;-2.059996892
10.39;10.39;10.39;10.39;3.6175675;0.07273564;3.591983;-2.042565224
10.4;10.4;10.4;10.4;3.6888034;0.07269712;3.58496;-2.029510545
10.41;10.41;10.41;10.41;3.7377768;0.07254363;3.589854;-2.018636384
10.42;10.42;10.42;10.42;3.7809575;0.07297058;3.5941248;-2.009096429
10.43;10.43;10.43;10.43;3.8188956;0.07284321;3.603287;-1.99972559
10.44;10.44;10.44;10.44;3.862922;0.07294167;3.604196;-1.99073462
10.45;10.45;10.45;10.45;3.896452;0.073063515;3.6026523;-1.984316935
10.46;10.46;10.46;10.46;3.9113755;0.0728513;3.5999892;-1.981826965
10.47;10.47;10.47;10.47;3.9567926;0.073028564;3.6016967;-1.972455124
10.48;10.48;10.48;10.48;3.9950345;0.07289284;3.60239;-1.964724242
10.49;10.49;10.49;10.49;3.9744458;0.07326749;3.6023161;-1.968828732
10.5;10.5;10.5;10.5;3.9601116;0.07315824;3.60348;-1.971470774
10.51;10.51;10.51;10.51;3.9361548;0.07311889;3.5996854;-1.976934431
10.52;10.52;10.52;10.52;3.8527348;0.07316786;3.6015513;-1.993267767
10.53;10.53;10.53;10.53;3.7815707;0.073216856;3.5995038;-2.007941901
10.54;10.54;10.54;10.54;3.7531466;0.07310321;3.6010869;-2.013358184
10.55;10.55;10.55;10.55;3.7548816;0.07286529;3.6042461;-2.012399894
10.56;10.56;10.56;10.56;3.7326627;0.07329886;3.6022701;-2.017253273
10.57;10.57;10.57;10.57;3.672779;0.07309505;3.6049845;-2.028794159
10.58;10.58;10.58;10.58;3.5594144;0.07291442;3.5983756;-2.053066006
10.59;10.59;10.59;10.59;3.3523362;0.07300606;3.6035945;-2.094030308
10.6;10.6;10.6;10.6;3.1784153;0.07297807;3.5996137;-2.130293363
10.61;10.61;10.61;10.61;3.0941184;0.07332972;3.5997236;-2.147394531
10.62;10.62;10.62;10.62;3.1083903;0.07302659;3.6061482;-2.142987793
10.63;10.63;10.63;10.63;3.180478;0.07293188;3.6042712;-2.128802269
10.64;10.64;10.64;10.64;3.2119317;0.07275484;3.6062813;-2.121957057
10.65;10.65;10.65;10.65;3.2331457;0.07294538;3.605513;-2.117823438
10.66;10.66;10.66;10.66;3.177439;0.07288481;3.6029065;-2.129733837
10.67;10.67;10.67;10.67;3.1539814;0.07292503;3.603333;-2.134398688
10.68;10.68;10.68;10.68;3.1532516;0.07307009;3.6000495;-2.135307989
10.69;10.69;10.69;10.69;3.158945;0.07302334;3.6032822;-2.133402252
10.7;10.7;10.7;10.7;3.1849513;0.07321943;3.6026835;-2.128257481
10.71;10.71;10.71;10.71;3.201398;0.07291334;3.6003885;-2.125441975
10.72;10.72;10.72;10.72;3.2199278;0.07313747;3.6020937;-2.121284326
10.73;10.73;10.73;10.73;3.2490366;0.07323756;3.601197;-2.115567584
10.74;10.74;10.74;10.74;3.252237;0.07320182;3.6013274;-2.114887392
10.75;10.75;10.75;10.75;3.2562165;0.07301936;3.6018157;-2.113968934
10.76;10.76;10.76;10.76;3.2489767;0.07309639;3.6009402;-2.115638312
10.77;10.77;10.77;10.77;3.249802;0.07306283;3.6039667;-2.114788454
10.78;10.78;10.78;10.78;3.2502444;0.07271334;3.6039793;-2.114697303
10.79;10.79;10.79;10.79;3.2635512;0.07313524;3.6033602;-2.112130033
10.8;10.8;10.8;10.8;3.3004935;0.07282214;3.6065495;-2.103913646
10.81;10.81;10.81;10.81;3.3672786;0.073036045;3.6086109;-2.089902198
10.82;10.82;10.82;10.82;3.3827956;0.0728673;3.606253;-2.08726493
10.83;10.83;10.83;10.83;3.3957667;0.07289863;3.6036634;-2.085189642
10.84;10.84;10.84;10.84;3.3832295;0.073081665;3.6084363;-2.086703399
10.85;10.85;10.85;10.85;3.377341;0.07308181;3.6049182;-2.088660925
10.86;10.86;10.86;10.86;3.3590596;0.0728402;3.6086533;-2.091561562
10.87;10.87;10.87;10.87;3.3694522;0.07299692;3.6023335;-2.09082566
10.88;10.88;10.88;10.88;3.375696;0.07302727;3.6105819;-2.087766846
10.89;10.89;10.89;10.89;3.4066079;0.07279597;3.6032503;-2.083076213
10.9;10.9;10.9;10.9;3.4102774;0.07321252;3.60377;-2.082217244
10.91;10.91;10.91;10.91;3.4221337;0.07309338;3.6084013;-2.078818834
10.92;10.92;10.92;10.92;3.4613452;0.0730707;3.609926;-2.070546209
10.93;10.93;10.93;10.93;3.48723;0.07331411;3.6064878;-2.066022862
10.94;10.94;10.94;10.94;3.4949193;0.073087186;3.602209;-2.065360169
10.95;10.95;10.95;10.95;3.495794;0.07300459;3.604746;-2.064652401
10.96;10.96;10.96;10.96;3.5035849;0.07304135;3.6076899;-2.062458187
10.97;10.97;10.97;10.97;3.5035472;0.073011994;3.6061485;-2.062787504
10.98;10.98;10.98;10.98;3.5163505;0.07298057;3.6058755;-2.060249706
10.99;10.99;10.99;10.99;3.5149734;0.07275826;3.5992548;-2.061906266
11;11;11;11;3.5157268;0.07310874;3.6052473;-2.060506125
11.01;11.01;11.01;11.01;3.5328326;0.072908275;3.6087606;-2.056314151
11.02;11.02;11.02;11.02;3.534139;0.073091395;3.6084416;-2.056114916
11.03;11.03;11.03;11.03;3.5347056;0.073089756;3.6064196;-2.056418041
11.04;11.04;11.04;11.04;3.5448794;0.07287769;3.6097734;-2.053667947
11.05;11.05;11.05;11.05;3.545246;0.07293568;3.6037114;-2.054842101
11.06;11.06;11.06;11.06;3.5470898;0.073180676;3.6051102;-2.054179495
11.07;11.07;11.07;11.07;3.547339;0.07307766;3.6051257;-2.054126261
11.08;11.08;11.08;11.08;3.554395;0.07286514;3.6073534;-2.052240596
11.09;11.09;11.09;11.09;3.5569658;0.07291068;3.6056962;-2.052060282
11.1;11.1;11.1;11.1;3.5611546;0.07302722;3.6059158;-2.05116679
11.11;11.11;11.11;11.11;3.5617185;0.07312065;3.6074865;-2.050730387
11.12;11.12;11.12;11.12;3.5617647;0.07291408;3.606784;-2.050865851
11.13;11.13;11.13;11.13;3.5644963;0.07317339;3.606562;-2.05035748
11.14;11.14;11.14;11.14;3.5670946;0.07297629;3.606978;-2.049747417
11.15;11.15;11.15;11.15;3.5718591;0.073021024;3.609933;-2.048179718
11.16;11.16;11.16;11.16;3.57323;0.07275034;3.6068127;-2.048540895
11.17;11.17;11.17;11.17;3.5742357;0.0730728;3.6069765;-2.04830268
11.18;11.18;11.18;11.18;3.5738924;0.07262384;3.601722;-2.0494468
11.19;11.19;11.19;11.19;3.5717804;0.07313079;3.6094759;-2.048288542
11.2;11.2;11.2;11.2;3.5780547;0.0728335;3.6054497;-2.047842514
11.21;11.21;11.21;11.21;3.5740414;0.07303228;3.6079216;-2.048149217
11.22;11.22;11.22;11.22;3.5748713;0.07308575;3.6041977;-2.048741218
11.23;11.23;11.23;11.23;3.5776715;0.07303484;3.6082368;-2.047350886
11.24;11.24;11.24;11.24;3.5835156;0.07295259;3.6067972;-2.046462781
11.25;11.25;11.25;11.25;3.5768828;0.07285122;3.605466;-2.048076259
11.26;11.26;11.26;11.26;3.5780902;0.0730926;3.6077611;-2.047362982
11.27;11.27;11.27;11.27;3.5805848;0.07309883;3.6082757;-2.046753707
11.28;11.28;11.28;11.28;3.5825562;0.07290591;3.6032755;-2.047374105
11.29;11.29;11.29;11.29;3.5841634;0.07308007;3.605495;-2.046596265
11.3;11.3;11.3;11.3;3.5821862;0.07317457;3.6084466;-2.04639486


==> dataICX285cellar+doubleTemp4Branch.csv <==
0.0,0.0,0.0,0.0,1.867,1.31,2.6567,-0.1
0.01,0.01,0.01,0.01,1.8536,1.311,2.6474,-0.0999
0.02,0.02,0.02,0.02,1.8581,1.3273,2.6918,-0.1002
0.03,0.03,0.03,0.03,1.8891,1.3237,2.7096,-0.1026
0.04,0.04,0.04,0.04,1.8348,1.3242,2.7086,-0.1006
0.05,0.05,0.05,0.05,1.8772,1.3217,2.7122,-0.0988
0.06,0.06,0.06,0.06,1.8599,1.3183,2.6457,-0.1017
0.07,0.07,0.07,0.07,1.8518,1.3241,2.6987,-0.1005
0.08,0.08,0.08,0.08,1.8729,1.3321,2.7152,-0.1016
0.09,0.09,0.09,0.09,1.8518,1.3209,2.681,-0.0986
0.1,0.1,0.1,0.1,1.8629,1.3147,2.6703,-0.0998
0.11,0.11,0.11,0.11,1.8436,1.3092,2.6542,-0.1001
0.12,0.12,0.12,0.12,1.8675,1.3243,2.6958,-0.1018
0.13,0.13,0.13,0.13,1.8938,1.337,2.7332,-0.1026
0.14,0.14,0.14,0.14,1.8888,1.3274,2.694,-0.1007
0.15,0.15,0.15,0.15,1.8518,1.3221,2.6981,-0.1007
0.16,0.16,0.16,0.16,1.8615,1.3275,2.7186,-0.0982
0.17,0.17,0.17,0.17,1.8551,1.3143,2.699,-0.0979
0.18,0.18,0.18,0.18,1.8549,1.3311,2.7271,-0.1004
0.19,0.19,0.19,0.19,1.8495,1.3154,2.7046,-0.0991
0.2,0.2,0.2,0.2,1.8806,1.3279,2.7105,-0.0983
0.21,0.21,0.21,0.21,1.8694,1.3116,2.6782,-0.1001
0.22,0.22,0.22,0.22,1.8775,1.3409,2.7663,-0.0969
0.23,0.23,0.23,0.23,1.8675,1.3242,2.6871,-0.1015
0.24,0.24,0.24,0.24,1.8642,1.3319,2.6847,-0.102
0.25,0.25,0.25,0.25,1.8509,1.3287,2.6895,-0.1004
0.26,0.26,0.26,0.26,1.8552,1.3117,2.6648,-0.1036
0.27,0.27,0.27,0.27,1.8556,1.3292,2.6769,-0.1004
0.28,0.28,0.28,0.28,1.8273,1.3228,2.6802,-0.1003
0.29,0.29,0.29,0.29,1.8162,1.3076,2.6564,-0.0995
0.3,0.3,0.3,0.3,1.866,1.3366,2.7032,-0.1056
0.31,0.31,0.31,0.31,1.8283,1.3305,2.7199,-0.1033
0.32,0.32,0.32,0.32,1.8705,1.3253,2.7237,-0.0971
0.33,0.33,0.33,0.33,1.8433,1.3343,2.7134,-0.1004
0.34,0.34,0.34,0.34,1.8539,1.3369,2.7129,-0.101
0.35,0.35,0.35,0.35,1.8404,1.305,2.6797,-0.1033
0.36,0.36,0.36,0.36,1.8669,1.324,2.7172,-0.1027
0.37,0.37,0.37,0.37,1.8586,1.3159,2.6494,-0.1012
0.38,0.38,0.38,0.38,1.8391,1.3115,2.631,-0.1031
0.39,0.39,0.39,0.39,1.8584,1.3252,2.6776,-0.0996
0.4,0.4,0.4,0.4,1.8966,1.3175,2.6961,-0.1001
0.41,0.41,0.41,0.41,1.8298,1.3226,2.6985,-0.1013
0.42,0.42,0.42,0.42,1.8393,1.3222,2.6994,-0.1001
0.43,0.43,0.43,0.43,1.838,1.2947,2.6455,-0.0985
0.44,0.44,0.44,0.44,1.851,1.3308,2.7103,-0.1005
0.45,0.45,0.45,0.45,1.8578,1.3291,2.7064,-0.1016
0.46,0.46,0.46,0.46,1.8854,1.341,2.7396,-0.0995
0.47,0.47,0.47,0.47,1.8795,1.3272,2.7177,-0.0998
0.48,0.48,0.48,0.48,1.8633,1.3208,2.7105,-0.1003
0.49,0.49,0.49,0.49,1.8464,1.3124,2.6834,-0.0987
0.5,0.5,0.5,0.5,1.8269,1.3156,2.6782,-0.1024
0.51,0.51,0.51,0.51,1.8927,1.3262,2.7163,-0.0984
0.52,0.52,0.52,0.52,1.8715,1.3183,2.6445,-0.1023
0.53,0.53,0.53,0.53,1.8338,1.3199,2.6921,-0.1026
0.54,0.54,0.54,0.54,1.8707,1.3301,2.7287,-0.1012
0.55,0.55,0.55,0.55,1.838,1.3165,2.6606,-0.1015
0.56,0.56,0.56,0.56,1.8139,1.3099,2.6422,-0.1006
0.57,0.57,0.57,0.57,1.8591,1.3233,2.7108,-0.0994
0.58,0.58,0.58,0.58,1.8139,1.3175,2.6795,-0.1001
0.59,0.59,0.59,0.59,1.9009,1.3388,2.7246,-0.1015
0.6,0.6,0.6,0.6,1.8456,1.3177,2.7041,-0.1009
0.61,0.61,0.61,0.61,1.8682,1.3163,2.669,-0.1014
0.62,0.62,0.62,0.62,1.8884,1.3496,2.7675,-0.0976
0.63,0.63,0.63,0.63,1.852,1.3287,2.6828,-0.0998
0.64,0.64,0.64,0.64,1.8705,1.3301,2.7069,-0.1002
0.65,0.65,0.65,0.65,1.8507,1.3264,2.7102,-0.1031
0.66,0.66,0.66,0.66,1.913,1.3349,2.715,-0.1022
0.67,0.67,0.67,0.67,1.8587,1.3341,2.7145,-0.1004
0.68,0.68,0.68,0.68,1.8369,1.3276,2.6479,-0.102
0.69,0.69,0.69,0.69,1.8495,1.3282,2.6624,-0.1033
0.7,0.7,0.7,0.7,1.8268,1.3326,2.6829,-0.1041
0.71,0.71,0.71,0.71,1.8249,1.3231,2.6674,-0.1064
0.72,0.72,0.72,0.72,1.8335,1.3314,2.6476,-0.1067
0.73,0.73,0.73,0.73,1.817,1.3139,2.6564,-0.1012
0.74,0.74,0.74,0.74,1.7379,1.3236,2.6492,-0.1039
0.75,0.75,0.75,0.75,1.7562,1.344,2.6563,-0.1027
0.76,0.76,0.76,0.76,1.7442,1.3336,2.6678,-0.1045
0.77,0.77,0.77,0.77,1.7547,1.3426,2.7048,-0.1018
0.78,0.78,0.78,0.78,1.7389,1.3269,2.6498,-0.1027
0.79,0.79,0.79,0.79,1.7758,1.3235,2.6594,-0.1054
0.8,0.8,0.8,0.8,1.7944,1.3201,2.6656,-0.1049
0.81,0.81,0.81,0.81,1.7822,1.3382,2.6822,-0.1063
0.82,0.82,0.82,0.82,1.7928,1.3225,2.6656,-0.1047
0.83,0.83,0.83,0.83,1.8366,1.3451,2.7375,-0.1044
0.84,0.84,0.84,0.84,1.8064,1.3403,2.6846,-0.1052
0.85,0.85,0.85,0.85,1.7767,1.3332,2.6897,-0.1071
0.86,0.86,0.86,0.86,1.8409,1.3436,2.7349,-0.104
0.87,0.87,0.87,0.87,1.816,1.3066,2.6961,-0.097
0.88,0.88,0.88,0.88,1.7983,1.3196,2.6559,-0.1011
0.89,0.89,0.89,0.89,1.849,1.3039,2.6846,-0.1024
0.9,0.9,0.9,0.9,1.8546,1.3042,2.7212,-0.0991
0.91,0.91,0.91,0.91,1.9434,1.3257,2.7638,-0.1021
0.92,0.92,0.92,0.92,2.0714,1.3402,2.8077,-0.1069
0.93,0.93,0.93,0.93,2.1521,1.3414,2.8682,-0.1123
0.94,0.94,0.94,0.94,2.2486,1.3539,2.9601,-0.1103
0.95,0.95,0.95,0.95,2.3019,1.3773,2.9867,-0.1132
0.96,0.96,0.96,0.96,2.3844,1.388,3.0301,-0.1153
0.97,0.97,0.97,0.97,2.3736,1.3812,2.9919,-0.1145
0.98,0.98,0.98,0.98,2.3976,1.3912,3.0582,-0.115
0.99,0.99,0.99,0.99,2.3701,1.3785,3.0207,-0.1168
1.0,1.0,1.0,1.0,2.325,1.3645,2.9914,-0.1141
1.01,1.01,1.01,1.01,2.3209,1.3393,2.9817,-0.1094
1.02,1.02,1.02,1.02,2.2951,1.3469,2.9464,-0.1158
1.03,1.03,1.03,1.03,2.3229,1.3261,2.908,-0.1168
1.04,1.04,1.04,1.04,2.4367,1.3793,3.0234,-0.1179
1.05,1.05,1.05,1.05,2.4465,1.3641,3.0454,-0.1157
1.06,1.06,1.06,1.06,2.3405,1.341,2.8992,-0.1244
1.07,1.07,1.07,1.07,2.2621,1.3551,2.9402,-0.113
1.08,1.08,1.08,1.08,2.2371,1.3445,2.8567,-0.11
1.09,1.09,1.09,1.09,2.0957,1.316,2.7962,-0.1078
1.1,1.1,1.1,1.1,2.0411,1.3066,2.7827,-0.1066
1.11,1.11,1.11,1.11,2.0484,1.3251,2.7933,-0.1049
1.12,1.12,1.12,1.12,1.9948,1.3071,2.7349,-0.1056
1.13,1.13,1.13,1.13,1.9389,1.2937,2.6697,-0.1067
1.14,1.14,1.14,1.14,2.0033,1.3136,2.7559,-0.1054
1.15,1.15,1.15,1.15,1.997,1.3122,2.7346,-0.105
1.16,1.16,1.16,1.16,1.9589,1.3107,2.7123,-0.103
1.17,1.17,1.17,1.17,1.9837,1.3148,2.7723,-0.0991
1.18,1.18,1.18,1.18,1.9773,1.3202,2.7667,-0.1105
1.19,1.19,1.19,1.19,1.9487,1.3106,2.7194,-0.104
1.2,1.2,1.2,1.2,1.9493,1.319,2.7929,-0.1017
1.21,1.21,1.21,1.21,1.9458,1.3177,2.7077,-0.1046
1.22,1.22,1.22,1.22,1.9685,1.3107,2.7575,-0.1016
1.23,1.23,1.23,1.23,1.9852,1.3144,2.7682,-0.1059
1.24,1.24,1.24,1.24,1.9583,1.3414,2.8004,-0.1062
1.25,1.25,1.25,1.25,1.9573,1.3316,2.7482,-0.1082
1.26,1.26,1.26,1.26,1.9855,1.321,2.7718,-0.1061
1.27,1.27,1.27,1.27,1.9716,1.3268,2.7893,-0.1088
1.28,1.28,1.28,1.28,1.8765,1.3317,2.7045,-0.1049
1.29,1.29,1.29,1.29,1.9243,1.3541,2.7029,-0.1078
1.3,1.3,1.3,1.3,1.8571,1.3388,2.6851,-0.11
1.31,1.31,1.31,1.31,1.911,1.3529,2.7421,-0.1097
1.32,1.32,1.32,1.32,1.909,1.3437,2.7219,-0.1066
1.33,1.33,1.33,1.33,1.9555,1.3411,2.7696,-0.106
1.34,1.34,1.34,1.34,1.9488,1.3488,2.7674,-0.1053
1.35,1.35,1.35,1.35,1.9437,1.3478,2.7432,-0.1085
1.36,1.36,1.36,1.36,1.9914,1.3356,2.7459,-0.1064
1.37,1.37,1.37,1.37,1.9711,1.3393,2.7236,-0.1116
1.38,1.38,1.38,1.38,2.0356,1.3545,2.8047,-0.1038
1.39,1.39,1.39,1.39,2.095,1.35,2.8464,-0.1038
1.4,1.4,1.4,1.4,2.1427,1.3415,2.8375,-0.1052
1.41,1.41,1.41,1.41,2.2387,1.3553,2.9165,-0.1076
1.42,1.42,1.42,1.42,2.3365,1.3558,2.9597,-0.1062
1.43,1.43,1.43,1.43,2.3559,1.3564,2.9805,-0.104
1.44,1.44,1.44,1.44,2.3329,1.3537,2.9577,-0.1087
1.45,1.45,1.45,1.45,2.3791,1.3506,2.9715,-0.1095
1.46,1.46,1.46,1.46,2.3877,1.3432,2.9557,-0.1107
1.47,1.47,1.47,1.47,2.4523,1.343,2.9806,-0.1182
1.48,1.48,1.48,1.48,2.5078,1.3745,3.0637,-0.1155
1.49,1.49,1.49,1.49,2.5579,1.3843,3.0551,-0.115
1.5,1.5,1.5,1.5,2.5345,1.374,3.0484,-0.1205
1.51,1.51,1.51,1.51,2.6225,1.4023,3.1554,-0.1197
1.52,1.52,1.52,1.52,2.7199,1.4021,3.1412,-0.1234
1.53,1.53,1.53,1.53,2.8397,1.4441,3.2561,-0.1267
1.54,1.54,1.54,1.54,2.8731,1.4513,3.3262,-0.1317
1.55,1.55,1.55,1.55,2.8802,1.4468,3.2808,-0.1254
1.56,1.56,1.56,1.56,2.9976,1.4576,3.3409,-0.1316
1.57,1.57,1.57,1.57,3.0572,1.4836,3.4261,-0.1335
1.58,1.58,1.58,1.58,3.0851,1.4884,3.5261,-0.1346
1.59,1.59,1.59,1.59,3.0019,1.5097,3.5182,-0.1303
1.6,1.6,1.6,1.6,2.9186,1.4802,3.4757,-0.1214
1.61,1.61,1.61,1.61,2.893,1.4426,3.3632,-0.1198
1.62,1.62,1.62,1.62,2.8801,1.4904,3.4969,-0.1206
1.63,1.63,1.63,1.63,2.8896,1.4868,3.5232,-0.1243
1.64,1.64,1.64,1.64,2.9334,1.4781,3.5299,-0.1177
1.65,1.65,1.65,1.65,2.8621,1.4854,3.5132,-0.1145
1.66,1.66,1.66,1.66,2.799,1.4641,3.4833,-0.1195
1.67,1.67,1.67,1.67,2.8089,1.4516,3.4124,-0.1148
1.68,1.68,1.68,1.68,2.7549,1.4477,3.4142,-0.113
1.69,1.69,1.69,1.69,2.6971,1.3983,3.2804,-0.116
1.7,1.7,1.7,1.7,2.6585,1.3866,3.2648,-0.1147
1.71,1.71,1.71,1.71,2.6732,1.4013,3.2829,-0.1115
1.72,1.72,1.72,1.72,2.5938,1.3998,3.287,-0.1166
1.73,1.73,1.73,1.73,2.5495,1.4029,3.2554,-0.1102
1.74,1.74,1.74,1.74,2.5277,1.3833,3.2201,-0.1104
1.75,1.75,1.75,1.75,2.5354,1.3833,3.211,-0.1097
1.76,1.76,1.76,1.76,2.5192,1.3779,3.1581,-0.1068
1.77,1.77,1.77,1.77,2.5004,1.3747,3.148,-0.1072
1.78,1.78,1.78,1.78,2.4933,1.3646,3.127,-0.1065
1.79,1.79,1.79,1.79,2.4664,1.3709,3.1109,-0.1105
1.8,1.8,1.8,1.8,2.4231,1.3794,3.1598,-0.1097
1.81,1.81,1.81,1.81,2.4341,1.3881,3.1806,-0.1039
1.82,1.82,1.82,1.82,2.4115,1.3504,3.0983,-0.1097
1.83,1.83,1.83,1.83,2.4097,1.3788,3.1403,-0.1062
1.84,1.84,1.84,1.84,2.3573,1.3529,3.0607,-0.1054
1.85,1.85,1.85,1.85,2.4021,1.3386,3.0837,-0.1044
1.86,1.86,1.86,1.86,2.3614,1.3521,3.1157,-0.1067
1.87,1.87,1.87,1.87,2.3207,1.3264,3.0696,-0.1056
1.88,1.88,1.88,1.88,2.226,1.3299,3.1022,-0.0997
1.89,1.89,1.89,1.89,2.285,1.3423,3.1485,-0.1003
1.9,1.9,1.9,1.9,2.3506,1.3547,3.2584,-0.0993
1.91,1.91,1.91,1.91,2.4878,1.3882,3.2754,-0.1029
1.92,1.92,1.92,1.92,2.5218,1.3878,3.2649,-0.1079
1.93,1.93,1.93,1.93,2.4646,1.3968,3.2434,-0.1077
1.94,1.94,1.94,1.94,2.452,1.4009,3.1742,-0.1101
1.95,1.95,1.95,1.95,2.3915,1.3871,3.1201,-0.1097
1.96,1.96,1.96,1.96,2.3712,1.3575,3.0216,-0.1125
1.97,1.97,1.97,1.97,2.4264,1.3656,3.0525,-0.1123
1.98,1.98,1.98,1.98,2.4701,1.3663,3.0526,-0.1146
1.99,1.99,1.99,1.99,2.5659,1.382,3.1226,-0.1165
2.0,2.0,2.0,2.0,2.5999,1.3817,3.1581,-0.1175
2.01,2.01,2.01,2.01,2.6223,1.3902,3.1429,-0.1195
2.02,2.02,2.02,2.02,2.6333,1.4065,3.2018,-0.1145
2.03,2.03,2.03,2.03,2.6529,1.423,3.2181,-0.117
2.04,2.04,2.04,2.04,2.6199,1.4171,3.2502,-0.1154
2.05,2.05,2.05,2.05,2.5744,1.3905,3.1561,-0.1094
2.06,2.06,2.06,2.06,2.5864,1.408,3.201,-0.109
2.07,2.07,2.07,2.07,2.5532,1.4011,3.1944,-0.1149
2.08,2.08,2.08,2.08,2.5552,1.3869,3.1788,-0.1121
2.09,2.09,2.09,2.09,2.5874,1.4083,3.2688,-0.1143
2.1,2.1,2.1,2.1,2.497,1.3807,3.2258,-0.1095
2.11,2.11,2.11,2.11,2.4921,1.3981,3.2375,-0.1074
2.12,2.12,2.12,2.12,2.4776,1.4007,3.2509,-0.1055
2.13,2.13,2.13,2.13,2.5581,1.4016,3.2959,-0.1081
2.14,2.14,2.14,2.14,2.6013,1.4123,3.3628,-0.1078
2.15,2.15,2.15,2.15,2.7062,1.423,3.4129,-0.1085
2.16,2.16,2.16,2.16,2.7203,1.4261,3.4177,-0.1133
2.17,2.17,2.17,2.17,2.7346,1.4204,3.4283,-0.1125
2.18,2.18,2.18,2.18,2.8105,1.4603,3.5375,-0.1195
2.19,2.19,2.19,2.19,2.8236,1.46,3.5081,-0.115
2.2,2.2,2.2,2.2,2.8266,1.481,3.5419,-0.1187
2.21,2.21,2.21,2.21,2.8148,1.4801,3.5389,-0.1157
2.22,2.22,2.22,2.22,2.8086,1.4737,3.4663,-0.1139
2.23,2.23,2.23,2.23,2.7815,1.4569,3.4098,-0.1152
2.24,2.24,2.24,2.24,2.7011,1.4479,3.4011,-0.1179
2.25,2.25,2.25,2.25,2.7332,1.4661,3.4327,-0.1172
2.26,2.26,2.26,2.26,2.7077,1.4126,3.2511,-0.1162
2.27,2.27,2.27,2.27,2.6759,1.3951,3.2476,-0.115
2.28,2.28,2.28,2.28,2.6165,1.41,3.2221,-0.1146
2.29,2.29,2.29,2.29,2.6025,1.396,3.1761,-0.1145
2.3,2.3,2.3,2.3,2.6192,1.4074,3.2415,-0.1129
2.31,2.31,2.31,2.31,2.5789,1.387,3.164,-0.1188
2.32,2.32,2.32,2.32,2.5221,1.3758,3.1096,-0.1166
2.33,2.33,2.33,2.33,2.537,1.3668,3.1328,-0.1092
2.34,2.34,2.34,2.34,2.4963,1.3805,3.1444,-0.1068
2.35,2.35,2.35,2.35,2.5643,1.3767,3.1233,-0.1149
2.36,2.36,2.36,2.36,2.5216,1.3878,3.1607,-0.116
2.37,2.37,2.37,2.37,2.5494,1.4066,3.2219,-0.1112
2.38,2.38,2.38,2.38,2.5758,1.3834,3.1618,-0.1122
2.39,2.39,2.39,2.39,2.5519,1.3921,3.1639,-0.12
2.4,2.4,2.4,2.4,2.6084,1.3855,3.1555,-0.1114
2.41,2.41,2.41,2.41,2.5969,1.3724,3.1002,-0.1143
2.42,2.42,2.42,2.42,2.5888,1.3881,3.1987,-0.112
2.43,2.43,2.43,2.43,2.6587,1.4371,3.2337,-0.1146
2.44,2.44,2.44,2.44,2.5935,1.3848,3.1657,-0.117
2.45,2.45,2.45,2.45,2.5805,1.4029,3.2284,-0.1097
2.46,2.46,2.46,2.46,2.5821,1.3796,3.1606,-0.1122
2.47,2.47,2.47,2.47,2.6564,1.4306,3.2297,-0.1182
2.48,2.48,2.48,2.48,2.6181,1.4062,3.2134,-0.1207
2.49,2.49,2.49,2.49,2.6721,1.3781,3.1856,-0.1168
2.5,2.5,2.5,2.5,2.5967,1.3861,3.1949,-0.1168
2.51,2.51,2.51,2.51,2.6315,1.4153,3.2045,-0.1176
2.52,2.52,2.52,2.52,2.5687,1.3877,3.1594,-0.1133
2.53,2.53,2.53,2.53,2.5097,1.3611,3.1132,-0.1132
2.54,2.54,2.54,2.54,2.4266,1.3591,3.0542,-0.111
2.55,2.55,2.55,2.55,2.3652,1.3408,2.9815,-0.1133
2.56,2.56,2.56,2.56,2.3589,1.3491,3.0176,-0.1109
2.57,2.57,2.57,2.57,2.3056,1.3106,2.9384,-0.1057
2.58,2.58,2.58,2.58,2.2844,1.3193,2.9211,-0.1041
2.59,2.59,2.59,2.59,2.2472,1.2994,2.8092,-0.1046
2.6,2.6,2.6,2.6,2.2415,1.3062,2.8686,-0.1063
2.61,2.61,2.61,2.61,2.2106,1.3463,2.9288,-0.1036
2.62,2.62,2.62,2.62,2.2533,1.3497,2.9222,-0.1104
2.63,2.63,2.63,2.63,2.2728,1.3501,2.9799,-0.1066
2.64,2.64,2.64,2.64,2.2476,1.347,2.984,-0.1069
2.65,2.65,2.65,2.65,2.2888,1.3436,2.9547,-0.1073
2.66,2.66,2.66,2.66,2.247,1.3489,2.9619,-0.1079
2.67,2.67,2.67,2.67,2.2332,1.3383,2.9347,-0.1039
2.68,2.68,2.68,2.68,2.2664,1.348,2.9799,-0.1081
2.69,2.69,2.69,2.69,2.2609,1.3372,2.9455,-0.1051
2.7,2.7,2.7,2.7,2.2138,1.333,2.9092,-0.1044
2.71,2.71,2.71,2.71,2.2438,1.3315,2.9226,-0.1073
2.72,2.72,2.72,2.72,2.237,1.3127,2.8443,-0.1062
2.73,2.73,2.73,2.73,2.2755,1.3294,2.9123,-0.1047
2.74,2.74,2.74,2.74,2.2708,1.3279,2.917,-0.1041
2.75,2.75,2.75,2.75,2.3021,1.3301,2.9226,-0.108
2.76,2.76,2.76,2.76,2.188,1.3015,2.8486,-0.1082
2.77,2.77,2.77,2.77,2.2395,1.3325,2.9049,-0.106
2.78,2.78,2.78,2.78,2.2284,1.3242,2.8546,-0.1084
2.79,2.79,2.79,2.79,2.1845,1.3142,2.8581,-0.1055
2.8,2.8,2.8,2.8,2.1936,1.3126,2.8285,-0.1064
2.81,2.81,2.81,2.81,2.1795,1.308,2.8403,-0.1093
2.82,2.82,2.82,2.82,2.1736,1.3078,2.8546,-0.102
2.83,2.83,2.83,2.83,2.1453,1.3189,2.8681,-0.1099
2.84,2.84,2.84,2.84,2.1419,1.2982,2.7956,-0.1059
2.85,2.85,2.85,2.85,2.1613,1.3028,2.8154,-0.1022
2.86,2.86,2.86,2.86,2.0888,1.3014,2.8604,-0.1037
2.87,2.87,2.87,2.87,2.0772,1.3039,2.8323,-0.1041
2.88,2.88,2.88,2.88,2.0577,1.2762,2.7264,-0.1083
2.89,2.89,2.89,2.89,2.0637,1.3023,2.7658,-0.1037
2.9,2.9,2.9,2.9,1.9762,1.2878,2.7025,-0.1028
2.91,2.91,2.91,2.91,1.9438,1.275,2.6636,-0.1031
2.92,2.92,2.92,2.92,1.8917,1.2688,2.6296,-0.1054
2.93,2.93,2.93,2.93,1.872,1.2551,2.6243,-0.1019
2.94,2.94,2.94,2.94,1.8391,1.2566,2.6,-0.0976
2.95,2.95,2.95,2.95,1.8319,1.2609,2.6095,-0.0984
2.96,2.96,2.96,2.96,1.7838,1.2565,2.5935,-0.0998
2.97,2.97,2.97,2.97,1.8224,1.2735,2.6599,-0.0991
2.98,2.98,2.98,2.98,1.8165,1.2868,2.7016,-0.0957
2.99,2.99,2.99,2.99,1.7995,1.3077,2.6842,-0.0972
3.0,3.0,3.0,3.0,1.8139,1.3078,2.6985,-0.1001
3.01,3.01,3.01,3.01,1.8265,1.3234,2.7507,-0.1003
3.02,3.02,3.02,3.02,1.7525,1.3292,2.7138,-0.0969
3.03,3.03,3.03,3.03,1.7499,1.3165,2.6465,-0.1009
3.04,3.04,3.04,3.04,1.7027,1.3101,2.6244,-0.1042
3.05,3.05,3.05,3.05,1.751,1.3232,2.6285,-0.1002
3.06,3.06,3.06,3.06,1.6981,1.3341,2.6248,-0.1005
3.07,3.07,3.07,3.07,1.6574,1.316,2.6114,-0.1028
3.08,3.08,3.08,3.08,1.6437,1.3058,2.528,-0.1043
3.09,3.09,3.09,3.09,1.6185,1.3078,2.5017,-0.1063
3.1,3.1,3.1,3.1,1.6351,1.3063,2.5381,-0.1054
3.11,3.11,3.11,3.11,1.6285,1.3179,2.5879,-0.1086
3.12,3.12,3.12,3.12,1.6405,1.3248,2.6132,-0.105
3.13,3.13,3.13,3.13,1.6567,1.309,2.5416,-0.1097
3.14,3.14,3.14,3.14,1.6715,1.3003,2.5404,-0.1065
3.15,3.15,3.15,3.15,1.7046,1.3155,2.552,-0.1126
3.16,3.16,3.16,3.16,1.6878,1.3161,2.5605,-0.1054
3.17,3.17,3.17,3.17,1.6596,1.3248,2.5435,-0.1096
3.18,3.18,3.18,3.18,1.6244,1.3043,2.5272,-0.1104
3.19,3.19,3.19,3.19,1.6749,1.311,2.5818,-0.1108
3.2,3.2,3.2,3.2,1.7888,1.3389,2.7241,-0.1145
3.21,3.21,3.21,3.21,1.8056,1.3417,2.7722,-0.1132
3.22,3.22,3.22,3.22,1.7988,1.3437,2.6866,-0.1164
3.23,3.23,3.23,3.23,1.9194,1.3641,2.7853,-0.1237
3.24,3.24,3.24,3.24,1.8874,1.3497,2.7709,-0.1179
3.25,3.25,3.25,3.25,1.9403,1.35,2.7486,-0.1208
3.26,3.26,3.26,3.26,2.0577,1.382,2.8724,-0.1261
3.27,3.27,3.27,3.27,2.0862,1.3664,2.8557,-0.1187
3.28,3.28,3.28,3.28,2.1204,1.3424,2.7947,-0.1165
3.29,3.29,3.29,3.29,2.1788,1.3407,2.7767,-0.1179
3.3,3.3,3.3,3.3,2.1021,1.3264,2.7548,-0.1194
3.31,3.31,3.31,3.31,2.1713,1.3575,2.8494,-0.1254
3.32,3.32,3.32,3.32,2.1589,1.3439,2.8185,-0.1216
3.33,3.33,3.33,3.33,2.0993,1.3365,2.8008,-0.1241
3.34,3.34,3.34,3.34,2.1539,1.3616,2.8282,-0.1302
3.35,3.35,3.35,3.35,2.2785,1.371,2.9384,-0.1313
3.36,3.36,3.36,3.36,2.3624,1.3558,2.8929,-0.1271
3.37,3.37,3.37,3.37,2.3776,1.368,2.9646,-0.1248
3.38,3.38,3.38,3.38,2.4337,1.3574,2.9271,-0.1224
3.39,3.39,3.39,3.39,2.5703,1.3771,3.0522,-0.1234
3.4,3.4,3.4,3.4,2.6349,1.4114,3.1031,-0.1229
3.41,3.41,3.41,3.41,2.6177,1.4411,3.1944,-0.1181
3.42,3.42,3.42,3.42,2.6656,1.4165,3.1395,-0.1185
3.43,3.43,3.43,3.43,2.6368,1.4172,3.1727,-0.1193
3.44,3.44,3.44,3.44,2.6155,1.3894,3.0712,-0.1183
3.45,3.45,3.45,3.45,2.5971,1.389,3.055,-0.1254
3.46,3.46,3.46,3.46,2.5674,1.3805,2.9977,-0.1207
3.47,3.47,3.47,3.47,2.6179,1.3883,3.0982,-0.1187
3.48,3.48,3.48,3.48,2.4969,1.3663,3.0394,-0.1176
3.49,3.49,3.49,3.49,2.469,1.3523,2.9915,-0.1162
3.5,3.5,3.5,3.5,2.4265,1.3539,2.9634,-0.1123
3.51,3.51,3.51,3.51,2.3557,1.3532,2.9763,-0.1092
3.52,3.52,3.52,3.52,2.3814,1.364,2.9989,-0.1121
3.53,3.53,3.53,3.53,2.4109,1.3547,2.9532,-0.112
3.54,3.54,3.54,3.54,2.3978,1.3653,2.9833,-0.119
3.55,3.55,3.55,3.55,2.3812,1.3439,2.9263,-0.1165
3.56,3.56,3.56,3.56,2.4299,1.3555,2.9963,-0.1204
3.57,3.57,3.57,3.57,2.4203,1.3601,2.9792,-0.1164
3.58,3.58,3.58,3.58,2.4165,1.3638,2.9833,-0.1164
3.59,3.59,3.59,3.59,2.3644,1.3467,2.9304,-0.1185
3.6,3.6,3.6,3.6,2.3926,1.3665,3.0043,-0.1149
3.61,3.61,3.61,3.61,2.3596,1.3599,2.981,-0.1081
3.62,3.62,3.62,3.62,2.3906,1.3558,2.9628,-0.1135
3.63,3.63,3.63,3.63,2.3626,1.3382,2.9364,-0.1179
3.64,3.64,3.64,3.64,2.3569,1.3365,2.9292,-0.1154
3.65,3.65,3.65,3.65,2.2666,1.3511,2.9372,-0.1123
3.66,3.66,3.66,3.66,2.1975,1.3435,2.8711,-0.1121
3.67,3.67,3.67,3.67,2.139,1.3373,2.8346,-0.1103
3.68,3.68,3.68,3.68,2.0627,1.3234,2.8229,-0.11
3.69,3.69,3.69,3.69,2.0221,1.3227,2.8096,-0.1075
3.7,3.7,3.7,3.7,2.073,1.3301,2.8474,-0.1066
3.71,3.71,3.71,3.71,2.0769,1.3211,2.8206,-0.1094
3.72,3.72,3.72,3.72,2.0906,1.3152,2.7526,-0.1119
3.73,3.73,3.73,3.73,2.1052,1.3195,2.8191,-0.1066
3.74,3.74,3.74,3.74,2.1052,1.3093,2.8297,-0.1045
3.75,3.75,3.75,3.75,2.0978,1.3233,2.8129,-0.1074
3.76,3.76,3.76,3.76,2.1364,1.3431,2.9059,-0.1064
3.77,3.77,3.77,3.77,2.1735,1.3418,2.9161,-0.1129
3.78,3.78,3.78,3.78,2.1134,1.3336,2.868,-0.1016
3.79,3.79,3.79,3.79,2.1238,1.3227,2.8618,-0.1035
3.8,3.8,3.8,3.8,2.1615,1.3369,2.8846,-0.1073
3.81,3.81,3.81,3.81,2.1933,1.33,2.9019,-0.107
3.82,3.82,3.82,3.82,2.2112,1.3423,2.9148,-0.1116
3.83,3.83,3.83,3.83,2.1868,1.3203,2.8455,-0.1113
3.84,3.84,3.84,3.84,2.2454,1.3485,2.9535,-0.1147
3.85,3.85,3.85,3.85,2.2386,1.3356,2.9117,-0.1102
3.86,3.86,3.86,3.86,2.2395,1.3263,2.8915,-0.1136
3.87,3.87,3.87,3.87,2.2141,1.3559,2.9547,-0.108
3.88,3.88,3.88,3.88,2.2204,1.3375,2.9498,-0.1076
3.89,3.89,3.89,3.89,2.2201,1.3299,2.9161,-0.1081
3.9,3.9,3.9,3.9,2.1484,1.3211,2.8894,-0.1066
3.91,3.91,3.91,3.91,2.1288,1.32,2.8794,-0.1065
3.92,3.92,3.92,3.92,2.1069,1.3147,2.8732,-0.1071
3.93,3.93,3.93,3.93,2.0652,1.3109,2.8301,-0.1004
3.94,3.94,3.94,3.94,2.0299,1.3011,2.8813,-0.1008
3.95,3.95,3.95,3.95,2.0366,1.2973,2.8509,-0.101
3.96,3.96,3.96,3.96,1.9944,1.2834,2.8266,-0.0983
3.97,3.97,3.97,3.97,2.0265,1.3079,2.8809,-0.0983
3.98,3.98,3.98,3.98,2.0202,1.3121,2.8784,-0.1002
3.99,3.99,3.99,3.99,2.0443,1.2929,2.8443,-0.1035
4.0,4.0,4.0,4.0,2.0429,1.3031,2.8841,-0.1012
4.01,4.01,4.01,4.01,2.0515,1.2976,2.8764,-0.102
4.02,4.02,4.02,4.02,2.0849,1.3158,2.8819,-0.1012
4.03,4.03,4.03,4.03,2.0982,1.2957,2.8341,-0.103
4.04,4.04,4.04,4.04,2.1355,1.3042,2.8898,-0.1014
4.05,4.05,4.05,4.05,2.1248,1.3031,2.8622,-0.1026
4.06,4.06,4.06,4.06,2.1043,1.3129,2.875,-0.1028
4.07,4.07,4.07,4.07,2.0578,1.3128,2.8295,-0.1041
4.08,4.08,4.08,4.08,2.05,1.3137,2.8246,-0.1043
4.09,4.09,4.09,4.09,2.0595,1.2983,2.7746,-0.1052
4.1,4.1,4.1,4.1,2.026,1.2967,2.7588,-0.1019
4.11,4.11,4.11,4.11,2.024,1.2806,2.6991,-0.1054
4.12,4.12,4.12,4.12,2.0245,1.2944,2.7361,-0.1037
4.13,4.13,4.13,4.13,2.0426,1.3002,2.7091,-0.1029
4.14,4.14,4.14,4.14,2.0974,1.3192,2.7916,-0.1044
4.15,4.15,4.15,4.15,2.05,1.2915,2.7147,-0.105
4.16,4.16,4.16,4.16,2.048,1.299,2.7097,-0.1078
4.17,4.17,4.17,4.17,2.0962,1.3207,2.779,-0.1102
4.18,4.18,4.18,4.18,2.0792,1.3149,2.7344,-0.1066
4.19,4.19,4.19,4.19,2.0805,1.3355,2.7676,-0.1136
4.2,4.2,4.2,4.2,2.0795,1.3347,2.7993,-0.1101
4.21,4.21,4.21,4.21,2.1199,1.3591,2.8211,-0.1118
4.22,4.22,4.22,4.22,2.1056,1.3557,2.8645,-0.1082
4.23,4.23,4.23,4.23,2.1317,1.3495,2.8735,-0.1097
4.24,4.24,4.24,4.24,2.1554,1.3377,2.8621,-0.1114
4.25,4.25,4.25,4.25,2.2616,1.3708,3.0062,-0.1101
4.26,4.26,4.26,4.26,2.3367,1.347,2.955,-0.1163
4.27,4.27,4.27,4.27,2.298,1.3381,2.9847,-0.1113
4.28,4.28,4.28,4.28,2.3155,1.3509,3.001,-0.1096
4.29,4.29,4.29,4.29,2.3192,1.3507,2.9817,-0.1107
4.3,4.3,4.3,4.3,2.3729,1.3597,3.0629,-0.1129
4.31,4.31,4.31,4.31,2.3599,1.3653,3.0434,-0.1088
4.32,4.32,4.32,4.32,2.3446,1.3814,3.13,-0.1116
4.33,4.33,4.33,4.33,2.3854,1.3923,3.1537,-0.1121
4.34,4.34,4.34,4.34,2.3974,1.3714,3.1157,-0.1086
4.35,4.35,4.35,4.35,2.3896,1.3692,3.1075,-0.1131
4.36,4.36,4.36,4.36,2.3668,1.3772,3.132,-0.1108
4.37,4.37,4.37,4.37,2.4057,1.4054,3.1574,-0.1072
4.38,4.38,4.38,4.38,2.3877,1.3774,3.0916,-0.1031
4.39,4.39,4.39,4.39,2.3957,1.374,3.0944,-0.1087
4.4,4.4,4.4,4.4,2.404,1.3817,3.1192,-0.1083
4.41,4.41,4.41,4.41,2.5009,1.4062,3.2095,-0.1136
4.42,4.42,4.42,4.42,2.5021,1.4329,3.2664,-0.1125
4.43,4.43,4.43,4.43,2.4891,1.4007,3.208,-0.1111
4.44,4.44,4.44,4.44,2.4883,1.3983,3.2047,-0.1091
4.45,4.45,4.45,4.45,2.4372,1.403,3.1977,-0.1086
4.46,4.46,4.46,4.46,2.3554,1.4028,3.1449,-0.1095
4.47,4.47,4.47,4.47,2.2977,1.3726,3.0453,-0.1026
4.48,4.48,4.48,4.48,2.328,1.3628,3.0605,-0.1076
4.49,4.49,4.49,4.49,2.3214,1.3698,3.1097,-0.1086
4.5,4.5,4.5,4.5,2.1946,1.3566,2.9506,-0.1059
4.51,4.51,4.51,4.51,2.1651,1.3378,2.9012,-0.1083
4.52,4.52,4.52,4.52,2.1193,1.3208,2.841,-0.107
4.53,4.53,4.53,4.53,1.9826,1.306,2.7089,-0.1054
4.54,4.54,4.54,4.54,1.956,1.2873,2.6523,-0.1112
4.55,4.55,4.55,4.55,1.9467,1.3198,2.7395,-0.1066
4.56,4.56,4.56,4.56,1.8649,1.3086,2.6737,-0.1087
4.57,4.57,4.57,4.57,1.8179,1.2965,2.5979,-0.1077
4.58,4.58,4.58,4.58,1.7741,1.3169,2.6271,-0.1074
4.59,4.59,4.59,4.59,1.6483,1.2912,2.4936,-0.109
4.6,4.6,4.6,4.6,1.5715,1.326,2.5661,-0.1072
4.61,4.61,4.61,4.61,1.5524,1.3145,2.5385,-0.1081
4.62,4.62,4.62,4.62,1.548,1.3289,2.5839,-0.1089
4.63,4.63,4.63,4.63,1.5149,1.3108,2.5588,-0.1087
4.64,4.64,4.64,4.64,1.5349,1.3099,2.5304,-0.1117
4.65,4.65,4.65,4.65,1.5568,1.3238,2.5747,-0.1118
4.66,4.66,4.66,4.66,1.6108,1.3322,2.609,-0.1077
4.67,4.67,4.67,4.67,1.5943,1.3023,2.5863,-0.1099
4.68,4.68,4.68,4.68,1.7028,1.3277,2.6338,-0.1089
4.69,4.69,4.69,4.69,1.7932,1.3267,2.6744,-0.1062
4.7,4.7,4.7,4.7,1.8077,1.3307,2.6874,-0.11
4.71,4.71,4.71,4.71,1.8673,1.3113,2.665,-0.1083
4.72,4.72,4.72,4.72,1.8876,1.2997,2.6105,-0.1089
4.73,4.73,4.73,4.73,1.9948,1.3151,2.7402,-0.1102
4.74,4.74,4.74,4.74,2.0435,1.3292,2.7541,-0.1072
4.75,4.75,4.75,4.75,1.9764,1.3042,2.6888,-0.1092
4.76,4.76,4.76,4.76,1.9921,1.3088,2.7272,-0.1071
4.77,4.77,4.77,4.77,2.0301,1.3168,2.744,-0.1057
4.78,4.78,4.78,4.78,1.9955,1.3258,2.7773,-0.1058
4.79,4.79,4.79,4.79,1.9088,1.2872,2.6275,-0.1064
4.8,4.8,4.8,4.8,1.9418,1.2984,2.6432,-0.1092
4.81,4.81,4.81,4.81,1.9336,1.3267,2.6816,-0.1043
4.82,4.82,4.82,4.82,1.8484,1.3136,2.6405,-0.103
4.83,4.83,4.83,4.83,1.8237,1.2871,2.5366,-0.1037
4.84,4.84,4.84,4.84,1.7046,1.2847,2.5589,-0.1013
4.85,4.85,4.85,4.85,1.609,1.278,2.5253,-0.1005
4.86,4.86,4.86,4.86,1.6105,1.2751,2.5108,-0.1
4.87,4.87,4.87,4.87,1.6427,1.28,2.5562,-0.1011
4.88,4.88,4.88,4.88,1.7023,1.288,2.5722,-0.1007
4.89,4.89,4.89,4.89,1.7625,1.2852,2.5773,-0.1017
4.9,4.9,4.9,4.9,1.7233,1.274,2.5433,-0.1021
4.91,4.91,4.91,4.91,1.6726,1.2795,2.5479,-0.1013
4.92,4.92,4.92,4.92,1.6437,1.2769,2.5312,-0.0996
4.93,4.93,4.93,4.93,1.601,1.2748,2.4805,-0.1008
4.94,4.94,4.94,4.94,1.627,1.2875,2.5358,-0.1019
4.95,4.95,4.95,4.95,1.7478,1.3003,2.5635,-0.1024
4.96,4.96,4.96,4.96,1.7468,1.293,2.611,-0.1058
4.97,4.97,4.97,4.97,1.8131,1.3044,2.6348,-0.1028
4.98,4.98,4.98,4.98,1.8492,1.3097,2.6642,-0.1071
4.99,4.99,4.99,4.99,1.8041,1.2981,2.593,-0.1039
5.0,5.0,5.0,5.0,1.8061,1.3021,2.6353,-0.1031
5.01,5.01,5.01,5.01,1.7553,1.2948,2.5561,-0.1069
5.02,5.02,5.02,5.02,1.8094,1.3094,2.6321,-0.104
5.03,5.03,5.03,5.03,1.8969,1.3054,2.6876,-0.105
5.04,5.04,5.04,5.04,1.8789,1.3134,2.6505,-0.1041
5.05,5.05,5.05,5.05,1.8659,1.2948,2.6045,-0.1022
5.06,5.06,5.06,5.06,1.8166,1.2974,2.6096,-0.1066
5.07,5.07,5.07,5.07,1.7678,1.2901,2.6239,-0.0998
5.08,5.08,5.08,5.08,1.7227,1.3071,2.5945,-0.1043
5.09,5.09,5.09,5.09,1.7147,1.3039,2.5897,-0.1025
5.1,5.1,5.1,5.1,1.6367,1.287,2.5419,-0.1021
5.11,5.11,5.11,5.11,1.5806,1.3032,2.5365,-0.1024
5.12,5.12,5.12,5.12,1.5548,1.3121,2.5645,-0.1
5.13,5.13,5.13,5.13,1.5113,1.2964,2.5168,-0.0991
5.14,5.14,5.14,5.14,1.4943,1.2979,2.4938,-0.1031
5.15,5.15,5.15,5.15,1.4904,1.3197,2.556,-0.1029
5.16,5.16,5.16,5.16,1.4906,1.3139,2.5348,-0.1018
5.17,5.17,5.17,5.17,1.4715,1.3079,2.5319,-0.1033
5.18,5.18,5.18,5.18,1.5204,1.3113,2.551,-0.101
5.19,5.19,5.19,5.19,1.5641,1.3075,2.5738,-0.101
5.2,5.2,5.2,5.2,1.6336,1.3021,2.5764,-0.1044
5.21,5.21,5.21,5.21,1.6485,1.2966,2.5919,-0.1036
5.22,5.22,5.22,5.22,1.6825,1.2971,2.5909,-0.1018
5.23,5.23,5.23,5.23,1.6761,1.2998,2.5465,-0.1036
5.24,5.24,5.24,5.24,1.6272,1.298,2.5606,-0.1027
5.25,5.25,5.25,5.25,1.5808,1.2953,2.4917,-0.1013
5.26,5.26,5.26,5.26,1.5582,1.2948,2.4925,-0.102
5.27,5.27,5.27,5.27,1.5399,1.2916,2.5039,-0.1022
5.28,5.28,5.28,5.28,1.5681,1.2762,2.4684,-0.1043
5.29,5.29,5.29,5.29,1.5445,1.2911,2.5013,-0.1042
5.3,5.3,5.3,5.3,1.5645,1.3025,2.5027,-0.101
5.31,5.31,5.31,5.31,1.5358,1.2912,2.4916,-0.1011
5.32,5.32,5.32,5.32,1.5829,1.2782,2.4864,-0.1019
5.33,5.33,5.33,5.33,1.5923,1.3016,2.5417,-0.1013
5.34,5.34,5.34,5.34,1.5304,1.288,2.4779,-0.1008
5.35,5.35,5.35,5.35,1.5151,1.275,2.4438,-0.1018
5.36,5.36,5.36,5.36,1.5028,1.2904,2.486,-0.1024
5.37,5.37,5.37,5.37,1.511,1.2981,2.5124,-0.1059
5.38,5.38,5.38,5.38,1.5046,1.3062,2.4918,-0.1043
5.39,5.39,5.39,5.39,1.4529,1.3046,2.4669,-0.1055
5.4,5.4,5.4,5.4,1.3803,1.2872,2.4469,-0.1098
5.41,5.41,5.41,5.41,1.2539,1.3122,2.4813,-0.1083
5.42,5.42,5.42,5.42,1.2698,1.3074,2.4665,-0.1087
5.43,5.43,5.43,5.43,1.2958,1.3044,2.5026,-0.1113
5.44,5.44,5.44,5.44,1.281,1.3137,2.5159,-0.1153
5.45,5.45,5.45,5.45,1.2934,1.3359,2.6115,-0.1137
5.46,5.46,5.46,5.46,1.4243,1.3478,2.7003,-0.1244
5.47,5.47,5.47,5.47,1.5995,1.3356,2.6808,-0.1399
5.48,5.48,5.48,5.48,1.5889,1.3426,2.6802,-0.1347
5.49,5.49,5.49,5.49,1.5917,1.295,2.5369,-0.1266
5.5,5.5,5.5,5.5,1.6711,1.2972,2.5735,-0.1222
5.51,5.51,5.51,5.51,1.7068,1.3013,2.6162,-0.1263
5.52,5.52,5.52,5.52,1.7335,1.2939,2.5436,-0.1158
5.53,5.53,5.53,5.53,1.8087,1.2961,2.6105,-0.1136
5.54,5.54,5.54,5.54,1.811,1.3032,2.5969,-0.1078
5.55,5.55,5.55,5.55,1.722,1.2644,2.5339,-0.1084
5.56,5.56,5.56,5.56,1.6945,1.2767,2.5031,-0.1089
5.57,5.57,5.57,5.57,1.6873,1.2845,2.5994,-0.1032
5.58,5.58,5.58,5.58,1.6803,1.2942,2.6299,-0.1048
5.59,5.59,5.59,5.59,1.6805,1.304,2.649,-0.1088
5.6,5.6,5.6,5.6,1.6823,1.2925,2.6422,-0.1072
5.61,5.61,5.61,5.61,1.6936,1.28,2.6472,-0.1087
5.62,5.62,5.62,5.62,1.6664,1.2882,2.6662,-0.1105
5.63,5.63,5.63,5.63,1.7592,1.3089,2.7284,-0.1113
5.64,5.64,5.64,5.64,1.7092,1.2911,2.6194,-0.114
5.65,5.65,5.65,5.65,1.6975,1.2986,2.6889,-0.114
5.66,5.66,5.66,5.66,1.7248,1.3113,2.6902,-0.1143
5.67,5.67,5.67,5.67,1.7543,1.3086,2.7167,-0.1162
5.68,5.68,5.68,5.68,1.6776,1.3301,2.7625,-0.117
5.69,5.69,5.69,5.69,1.7,1.3175,2.7501,-0.1267
5.7,5.7,5.7,5.7,1.6676,1.3125,2.7179,-0.1171
5.71,5.71,5.71,5.71,1.7224,1.325,2.7025,-0.115
5.72,5.72,5.72,5.72,1.7914,1.317,2.6915,-0.113
5.73,5.73,5.73,5.73,1.7803,1.3259,2.7177,-0.111
5.74,5.74,5.74,5.74,1.7501,1.3403,2.8398,-0.1089
5.75,5.75,5.75,5.75,1.7979,1.3265,2.7911,-0.1162
5.76,5.76,5.76,5.76,1.7507,1.3061,2.7498,-0.1125
5.77,5.77,5.77,5.77,1.7133,1.2924,2.6044,-0.1125
5.78,5.78,5.78,5.78,1.6973,1.2684,2.5808,-0.1067
5.79,5.79,5.79,5.79,1.6327,1.2866,2.5637,-0.104
5.8,5.8,5.8,5.8,1.5604,1.3015,2.5749,-0.1041
5.81,5.81,5.81,5.81,1.5762,1.3113,2.5935,-0.1044
5.82,5.82,5.82,5.82,1.5566,1.3208,2.5529,-0.1059
5.83,5.83,5.83,5.83,1.5197,1.3269,2.5757,-0.1067
5.84,5.84,5.84,5.84,1.4796,1.3044,2.5592,-0.1087
5.85,5.85,5.85,5.85,1.5288,1.3165,2.5255,-0.1151
5.86,5.86,5.86,5.86,1.4817,1.3065,2.4906,-0.1126
5.87,5.87,5.87,5.87,1.4547,1.3141,2.5433,-0.1104
5.88,5.88,5.88,5.88,1.4459,1.3142,2.5093,-0.1117
5.89,5.89,5.89,5.89,1.3356,1.3072,2.4744,-0.1106
5.9,5.9,5.9,5.9,1.4042,1.3294,2.6158,-0.1086
5.91,5.91,5.91,5.91,1.4968,1.335,2.5945,-0.1227
5.92,5.92,5.92,5.92,1.4686,1.3455,2.6364,-0.1233
5.93,5.93,5.93,5.93,1.4924,1.3561,2.6699,-0.1248
5.94,5.94,5.94,5.94,1.4993,1.3656,2.7089,-0.1279
5.95,5.95,5.95,5.95,1.5388,1.3359,2.6336,-0.1284
5.96,5.96,5.96,5.96,1.4777,1.3264,2.5895,-0.1278
5.97,5.97,5.97,5.97,1.5387,1.3359,2.5517,-0.1187
5.98,5.98,5.98,5.98,1.4758,1.3415,2.5813,-0.1117
5.99,5.99,5.99,5.99,1.4429,1.3235,2.4776,-0.1033
6.0,6.0,6.0,6.0,1.4095,1.3287,2.4433,-0.1042
6.01,6.01,6.01,6.01,1.3961,1.3292,2.4602,-0.1038
6.02,6.02,6.02,6.02,1.3764,1.3261,2.4869,-0.105
6.03,6.03,6.03,6.03,1.4426,1.3099,2.4666,-0.1059
6.04,6.04,6.04,6.04,1.3936,1.328,2.4573,-0.1044
6.05,6.05,6.05,6.05,1.4032,1.3169,2.4571,-0.105
6.06,6.06,6.06,6.06,1.422,1.3251,2.4987,-0.1042
6.07,6.07,6.07,6.07,1.3263,1.305,2.3874,-0.1052
6.08,6.08,6.08,6.08,1.3139,1.3255,2.4801,-0.1078
6.09,6.09,6.09,6.09,1.3475,1.3345,2.4986,-0.107
6.1,6.1,6.1,6.1,1.364,1.3131,2.464,-0.1086
6.11,6.11,6.11,6.11,1.4259,1.3151,2.4805,-0.1058
6.12,6.12,6.12,6.12,1.4136,1.3074,2.4473,-0.1069
6.13,6.13,6.13,6.13,1.4418,1.3147,2.5533,-0.1025
6.14,6.14,6.14,6.14,1.476,1.325,2.5547,-0.1072
6.15,6.15,6.15,6.15,1.5047,1.3349,2.5639,-0.1055
6.16,6.16,6.16,6.16,1.5666,1.3173,2.5798,-0.1044
6.17,6.17,6.17,6.17,1.5899,1.3163,2.5598,-0.1056
6.18,6.18,6.18,6.18,1.625,1.2978,2.534,-0.1008
6.19,6.19,6.19,6.19,1.6308,1.3112,2.5664,-0.1006
6.2,6.2,6.2,6.2,1.6164,1.321,2.5326,-0.1032
6.21,6.21,6.21,6.21,1.6491,1.3173,2.5376,-0.1065
6.22,6.22,6.22,6.22,1.624,1.3281,2.5672,-0.1021
6.23,6.23,6.23,6.23,1.5983,1.3109,2.5274,-0.1021
6.24,6.24,6.24,6.24,1.5807,1.2996,2.489,-0.1054
6.25,6.25,6.25,6.25,1.5617,1.2972,2.5017,-0.1088
6.26,6.26,6.26,6.26,1.5048,1.2976,2.468,-0.1065
6.27,6.27,6.27,6.27,1.5127,1.2947,2.4874,-0.1035
6.28,6.28,6.28,6.28,1.4745,1.2819,2.4196,-0.1052
6.29,6.29,6.29,6.29,1.5274,1.2672,2.4355,-0.1054
6.3,6.3,6.3,6.3,1.4592,1.2863,2.4446,-0.1043
6.31,6.31,6.31,6.31,1.4028,1.2774,2.459,-0.1034
6.32,6.32,6.32,6.32,1.39,1.2745,2.4528,-0.1028
6.33,6.33,6.33,6.33,1.3575,1.2908,2.4787,-0.1068
6.34,6.34,6.34,6.34,1.3997,1.306,2.5242,-0.1057
6.35,6.35,6.35,6.35,1.3554,1.294,2.5147,-0.1062
6.36,6.36,6.36,6.36,1.3662,1.3047,2.523,-0.1046
6.37,6.37,6.37,6.37,1.4207,1.2875,2.4925,-0.1045
6.38,6.38,6.38,6.38,1.4458,1.3165,2.5684,-0.107
6.39,6.39,6.39,6.39,1.5241,1.3207,2.6804,-0.1082
6.4,6.4,6.4,6.4,1.5773,1.3167,2.6305,-0.1082
6.41,6.41,6.41,6.41,1.5835,1.3022,2.6186,-0.1076
6.42,6.42,6.42,6.42,1.5987,1.3117,2.6179,-0.1069
6.43,6.43,6.43,6.43,1.6073,1.2854,2.5994,-0.1058
6.44,6.44,6.44,6.44,1.6397,1.3249,2.6187,-0.1098
6.45,6.45,6.45,6.45,1.6647,1.305,2.6453,-0.1104
6.46,6.46,6.46,6.46,1.7053,1.3111,2.6408,-0.1143
6.47,6.47,6.47,6.47,1.7264,1.3211,2.6669,-0.1152
6.48,6.48,6.48,6.48,1.7572,1.3123,2.7009,-0.112
6.49,6.49,6.49,6.49,1.7735,1.2992,2.6435,-0.1048
6.5,6.5,6.5,6.5,1.7593,1.3059,2.6429,-0.1015
6.51,6.51,6.51,6.51,1.7978,1.295,2.622,-0.1008
6.52,6.52,6.52,6.52,1.769,1.2843,2.5766,-0.1
6.53,6.53,6.53,6.53,1.7953,1.2932,2.584,-0.1007
6.54,6.54,6.54,6.54,1.8133,1.311,2.6752,-0.0988
6.55,6.55,6.55,6.55,1.8367,1.3073,2.6572,-0.099
6.56,6.56,6.56,6.56,1.7911,1.3098,2.6139,-0.0997
6.57,6.57,6.57,6.57,1.7636,1.3077,2.6086,-0.1002
6.58,6.58,6.58,6.58,1.7288,1.3039,2.5523,-0.1027
6.59,6.59,6.59,6.59,1.7017,1.3041,2.5835,-0.1025
6.6,6.6,6.6,6.6,1.7138,1.2973,2.6103,-0.1022
6.61,6.61,6.61,6.61,1.7256,1.2882,2.5451,-0.1026
6.62,6.62,6.62,6.62,1.8132,1.2952,2.5757,-0.104
6.63,6.63,6.63,6.63,1.7843,1.3023,2.6171,-0.1038
6.64,6.64,6.64,6.64,1.7888,1.2994,2.6064,-0.0997
6.65,6.65,6.65,6.65,1.7555,1.2833,2.6112,-0.1027
6.66,6.66,6.66,6.66,1.7645,1.3131,2.7193,-0.1075
6.67,6.67,6.67,6.67,1.797,1.3033,2.6853,-0.1122
6.68,6.68,6.68,6.68,1.851,1.3251,2.781,-0.1095
6.69,6.69,6.69,6.69,1.8106,1.2936,2.6469,-0.1133
6.7,6.7,6.7,6.7,1.7986,1.3036,2.6728,-0.1068
6.71,6.71,6.71,6.71,1.7995,1.2916,2.65,-0.1097
6.72,6.72,6.72,6.72,1.8267,1.294,2.6024,-0.1047
6.73,6.73,6.73,6.73,1.8611,1.3098,2.6775,-0.1035
6.74,6.74,6.74,6.74,1.8545,1.3076,2.608,-0.1025
6.75,6.75,6.75,6.75,1.8552,1.3231,2.6658,-0.1053
6.76,6.76,6.76,6.76,1.8613,1.3161,2.6373,-0.1038
6.77,6.77,6.77,6.77,1.8715,1.3079,2.6446,-0.1085
6.78,6.78,6.78,6.78,1.9002,1.3205,2.6851,-0.1081
6.79,6.79,6.79,6.79,1.888,1.3002,2.6328,-0.1076
6.8,6.8,6.8,6.8,1.9377,1.289,2.6517,-0.1069
6.81,6.81,6.81,6.81,1.9816,1.2925,2.6947,-0.1035
6.82,6.82,6.82,6.82,2.0646,1.2986,2.729,-0.1021
6.83,6.83,6.83,6.83,2.0907,1.2965,2.7654,-0.1081
6.84,6.84,6.84,6.84,2.1325,1.3112,2.754,-0.1098
6.85,6.85,6.85,6.85,2.1967,1.3396,2.8535,-0.107
6.86,6.86,6.86,6.86,2.098,1.3275,2.8084,-0.1032
6.87,6.87,6.87,6.87,2.0433,1.3227,2.7781,-0.1036
6.88,6.88,6.88,6.88,2.0149,1.3288,2.7523,-0.1051
6.89,6.89,6.89,6.89,2.0006,1.3196,2.7316,-0.1042
6.9,6.9,6.9,6.9,1.9951,1.3225,2.7551,-0.1064
6.91,6.91,6.91,6.91,1.9864,1.3288,2.7668,-0.1078
6.92,6.92,6.92,6.92,1.9829,1.3102,2.7131,-0.1057
6.93,6.93,6.93,6.93,2.0235,1.3184,2.7217,-0.1073
6.94,6.94,6.94,6.94,2.0631,1.3206,2.7434,-0.1086
6.95,6.95,6.95,6.95,2.0697,1.3365,2.7985,-0.1015
6.96,6.96,6.96,6.96,2.0294,1.3151,2.7427,-0.1083
6.97,6.97,6.97,6.97,1.9972,1.3066,2.6999,-0.1049
6.98,6.98,6.98,6.98,1.9952,1.315,2.7257,-0.1083
6.99,6.99,6.99,6.99,1.9894,1.3265,2.7427,-0.1055
7.0,7.0,7.0,7.0,1.9713,1.3137,2.7237,-0.1041
7.01,7.01,7.01,7.01,1.9191,1.292,2.6404,-0.1045
7.02,7.02,7.02,7.02,1.9426,1.2939,2.6891,-0.1032
7.03,7.03,7.03,7.03,1.9576,1.289,2.7014,-0.1055
7.04,7.04,7.04,7.04,2.037,1.3121,2.7647,-0.1054
7.05,7.05,7.05,7.05,2.0874,1.3341,2.8333,-0.1069
7.06,7.06,7.06,7.06,2.111,1.3023,2.749,-0.109
7.07,7.07,7.07,7.07,2.1455,1.3345,2.8645,-0.1058
7.08,7.08,7.08,7.08,2.1462,1.3355,2.8601,-0.108
7.09,7.09,7.09,7.09,2.0596,1.3183,2.7911,-0.107
7.1,7.1,7.1,7.1,2.0993,1.3149,2.7897,-0.1099
7.11,7.11,7.11,7.11,2.1071,1.336,2.9014,-0.1052
7.12,7.12,7.12,7.12,2.1476,1.3131,2.8527,-0.1036
7.13,7.13,7.13,7.13,2.1687,1.3253,2.8818,-0.1048
7.14,7.14,7.14,7.14,2.1207,1.3151,2.873,-0.1089
7.15,7.15,7.15,7.15,2.1639,1.3282,2.8768,-0.1075
7.16,7.16,7.16,7.16,2.2363,1.3357,2.9446,-0.1094
7.17,7.17,7.17,7.17,2.3025,1.3458,2.9386,-0.1121
7.18,7.18,7.18,7.18,2.2761,1.3518,2.9646,-0.1072
7.19,7.19,7.19,7.19,2.2351,1.3137,2.8636,-0.1095
7.2,7.2,7.2,7.2,2.2114,1.3338,2.841,-0.1117
7.21,7.21,7.21,7.21,2.2088,1.3264,2.865,-0.1086
7.22,7.22,7.22,7.22,2.1868,1.3316,2.8633,-0.1083
7.23,7.23,7.23,7.23,2.2259,1.3697,2.9296,-0.1135
7.24,7.24,7.24,7.24,2.1737,1.3468,2.8738,-0.1081
7.25,7.25,7.25,7.25,2.1811,1.3425,2.9152,-0.1084
7.26,7.26,7.26,7.26,2.1635,1.3245,2.8585,-0.1067
7.27,7.27,7.27,7.27,2.1464,1.33,2.8463,-0.1115
7.28,7.28,7.28,7.28,2.1916,1.3185,2.8409,-0.1062
7.29,7.29,7.29,7.29,2.1649,1.3174,2.7987,-0.1049
7.3,7.3,7.3,7.3,2.1205,1.3255,2.7933,-0.1083
7.31,7.31,7.31,7.31,2.1786,1.3393,2.8203,-0.1102
7.32,7.32,7.32,7.32,2.109,1.325,2.7912,-0.1088
7.33,7.33,7.33,7.33,2.1025,1.3229,2.7115,-0.1069
7.34,7.34,7.34,7.34,2.107,1.3189,2.7487,-0.1128
7.35,7.35,7.35,7.35,2.0792,1.313,2.7174,-0.1144
7.36,7.36,7.36,7.36,2.0982,1.3127,2.7546,-0.1136
7.37,7.37,7.37,7.37,2.0785,1.2974,2.6837,-0.109
7.38,7.38,7.38,7.38,2.0912,1.3174,2.7176,-0.1103
7.39,7.39,7.39,7.39,2.0827,1.3178,2.7161,-0.11
7.4,7.4,7.4,7.4,2.0713,1.3047,2.7277,-0.1073
7.41,7.41,7.41,7.41,2.0916,1.3149,2.7283,-0.1115
7.42,7.42,7.42,7.42,2.0901,1.3111,2.7383,-0.106
7.43,7.43,7.43,7.43,2.0983,1.3186,2.7727,-0.1123
7.44,7.44,7.44,7.44,2.1169,1.3192,2.7618,-0.1113
7.45,7.45,7.45,7.45,2.1078,1.3292,2.7555,-0.1141
7.46,7.46,7.46,7.46,2.1722,1.3407,2.8067,-0.1108
7.47,7.47,7.47,7.47,2.2294,1.3599,2.9083,-0.1141
7.48,7.48,7.48,7.48,2.2598,1.3441,2.9127,-0.1156
7.49,7.49,7.49,7.49,2.3407,1.3611,2.9648,-0.1123
7.5,7.5,7.5,7.5,2.3895,1.3772,2.9833,-0.1224
7.51,7.51,7.51,7.51,2.5156,1.3902,3.0919,-0.1176
7.52,7.52,7.52,7.52,2.4828,1.4004,3.0599,-0.1186
7.53,7.53,7.53,7.53,2.4167,1.3681,2.9692,-0.1174
7.54,7.54,7.54,7.54,2.425,1.3848,3.0493,-0.1198
7.55,7.55,7.55,7.55,2.4667,1.4059,3.0892,-0.1189
7.56,7.56,7.56,7.56,2.474,1.4083,3.0993,-0.1227
7.57,7.57,7.57,7.57,2.4766,1.4134,3.1514,-0.1194
7.58,7.58,7.58,7.58,2.4583,1.4094,3.1401,-0.1161
7.59,7.59,7.59,7.59,2.3871,1.3886,3.0796,-0.1218
7.6,7.6,7.6,7.6,2.4754,1.4007,3.1018,-0.118
7.61,7.61,7.61,7.61,2.5071,1.4285,3.2521,-0.1167
7.62,7.62,7.62,7.62,2.4841,1.3855,3.1601,-0.1118
7.63,7.63,7.63,7.63,2.4461,1.3833,3.0833,-0.1148
7.64,7.64,7.64,7.64,2.4839,1.3943,3.1243,-0.1157
7.65,7.65,7.65,7.65,2.5933,1.4293,3.2488,-0.1219
7.66,7.66,7.66,7.66,2.5925,1.4301,3.2412,-0.1215
7.67,7.67,7.67,7.67,2.5823,1.4117,3.197,-0.116
7.68,7.68,7.68,7.68,2.5694,1.4104,3.1822,-0.1172
7.69,7.69,7.69,7.69,2.6414,1.4343,3.2521,-0.1249
7.7,7.7,7.7,7.7,2.6603,1.4318,3.296,-0.1309
7.71,7.71,7.71,7.71,2.6017,1.4206,3.2416,-0.1165
7.72,7.72,7.72,7.72,2.5187,1.391,3.1763,-0.1146
7.73,7.73,7.73,7.73,2.5781,1.3815,3.1577,-0.115
7.74,7.74,7.74,7.74,2.5301,1.3946,3.2335,-0.1084
7.75,7.75,7.75,7.75,2.4966,1.3854,3.1458,-0.1157
7.76,7.76,7.76,7.76,2.5089,1.3834,3.1461,-0.1152
7.77,7.77,7.77,7.77,2.4959,1.379,3.1004,-0.1118
7.78,7.78,7.78,7.78,2.4999,1.3592,3.0453,-0.1161
7.79,7.79,7.79,7.79,2.5398,1.3791,3.0907,-0.1099
7.8,7.8,7.8,7.8,2.5039,1.3543,3.0638,-0.1143
7.81,7.81,7.81,7.81,2.5255,1.3809,3.1206,-0.1156
7.82,7.82,7.82,7.82,2.451,1.3731,3.0955,-0.115
7.83,7.83,7.83,7.83,2.5436,1.3583,3.0445,-0.1205
7.84,7.84,7.84,7.84,2.5535,1.3824,3.0903,-0.1173
7.85,7.85,7.85,7.85,2.5315,1.3917,3.117,-0.1186
7.86,7.86,7.86,7.86,2.5799,1.3814,3.0641,-0.1219
7.87,7.87,7.87,7.87,2.692,1.3991,3.1329,-0.1297
7.88,7.88,7.88,7.88,2.728,1.4243,3.15,-0.1273
7.89,7.89,7.89,7.89,2.7473,1.4216,3.1262,-0.122
7.9,7.9,7.9,7.9,2.6767,1.3875,3.02,-0.1238
7.91,7.91,7.91,7.91,2.6781,1.4241,3.026,-0.1359
7.92,7.92,7.92,7.92,2.6015,1.4075,3.0284,-0.1353
7.93,7.93,7.93,7.93,2.6141,1.4241,3.0604,-0.1285
7.94,7.94,7.94,7.94,2.4416,1.3865,2.9209,-0.1352
7.95,7.95,7.95,7.95,2.5045,1.3587,2.9169,-0.1286
7.96,7.96,7.96,7.96,2.6201,1.4314,3.0538,-0.1345
7.97,7.97,7.97,7.97,2.5931,1.4084,2.9933,-0.1343
7.98,7.98,7.98,7.98,2.6579,1.4166,3.0783,-0.1239
7.99,7.99,7.99,7.99,2.6279,1.4019,2.9956,-0.133
8.0,8.0,8.0,8.0,2.6615,1.4434,3.1665,-0.1315
8.01,8.01,8.01,8.01,2.5303,1.4137,3.0083,-0.1311
8.02,8.02,8.02,8.02,2.5399,1.375,2.9142,-0.1243
8.03,8.03,8.03,8.03,2.5104,1.4027,2.9793,-0.1363
8.04,8.04,8.04,8.04,2.4286,1.3778,2.9129,-0.1406
8.05,8.05,8.05,8.05,2.3233,1.3539,2.8836,-0.1194
8.06,8.06,8.06,8.06,2.2133,1.3343,2.8054,-0.1268
8.07,8.07,8.07,8.07,2.0858,1.3155,2.7069,-0.1171
8.08,8.08,8.08,8.08,2.0718,1.311,2.6963,-0.1218
8.09,8.09,8.09,8.09,1.9027,1.313,2.6794,-0.1171
8.1,8.1,8.1,8.1,1.8839,1.2924,2.5729,-0.1229
8.11,8.11,8.11,8.11,1.885,1.2768,2.5764,-0.1166
8.12,8.12,8.12,8.12,1.8879,1.3143,2.6707,-0.1119
8.13,8.13,8.13,8.13,1.8286,1.3005,2.6157,-0.1088
8.14,8.14,8.14,8.14,1.814,1.2811,2.6011,-0.1141
8.15,8.15,8.15,8.15,1.7696,1.282,2.5694,-0.1158
8.16,8.16,8.16,8.16,1.6628,1.2696,2.49,-0.1158
8.17,8.17,8.17,8.17,1.6487,1.24,2.4169,-0.1154
8.18,8.18,8.18,8.18,1.5995,1.2534,2.4559,-0.1076
8.19,8.19,8.19,8.19,1.6028,1.2773,2.5016,-0.1134
8.2,8.2,8.2,8.2,1.5851,1.2778,2.5079,-0.1105
8.21,8.21,8.21,8.21,1.619,1.3013,2.5754,-0.1199
8.22,8.22,8.22,8.22,1.6164,1.2977,2.5805,-0.1155
8.23,8.23,8.23,8.23,1.5333,1.2825,2.5273,-0.1073
8.24,8.24,8.24,8.24,1.5895,1.3178,2.6451,-0.1143
8.25,8.25,8.25,8.25,1.5857,1.3228,2.6703,-0.1226
8.26,8.26,8.26,8.26,1.589,1.2894,2.6306,-0.1113
8.27,8.27,8.27,8.27,1.5826,1.3026,2.5803,-0.111
8.28,8.28,8.28,8.28,1.6633,1.3082,2.6239,-0.1126
8.29,8.29,8.29,8.29,1.6334,1.3428,2.7052,-0.1117
8.3,8.3,8.3,8.3,1.6709,1.3348,2.7475,-0.1173
8.31,8.31,8.31,8.31,1.7766,1.3778,2.9218,-0.1305
8.32,8.32,8.32,8.32,1.7774,1.3809,2.8718,-0.1286
8.33,8.33,8.33,8.33,1.829,1.3545,2.8408,-0.1294
8.34,8.34,8.34,8.34,1.8936,1.3604,2.8904,-0.1293
8.35,8.35,8.35,8.35,1.9384,1.3532,2.8754,-0.1253
8.36,8.36,8.36,8.36,1.9642,1.3506,2.8662,-0.1292
8.37,8.37,8.37,8.37,2.0833,1.3638,2.9453,-0.1232
8.38,8.38,8.38,8.38,2.0529,1.3402,2.8532,-0.1156
8.39,8.39,8.39,8.39,2.0761,1.3418,2.8851,-0.1073
8.4,8.4,8.4,8.4,1.9839,1.3204,2.8173,-0.105
8.41,8.41,8.41,8.41,2.0416,1.3249,2.8798,-0.1053
8.42,8.42,8.42,8.42,2.0742,1.3298,2.8783,-0.0988
8.43,8.43,8.43,8.43,2.0864,1.3095,2.8765,-0.0971
8.44,8.44,8.44,8.44,2.0953,1.3299,2.9109,-0.1035
8.45,8.45,8.45,8.45,2.046,1.3256,2.9179,-0.0977
8.46,8.46,8.46,8.46,2.0711,1.3344,2.949,-0.0966
8.47,8.47,8.47,8.47,2.0798,1.3256,2.9204,-0.0984
8.48,8.48,8.48,8.48,2.1549,1.3382,2.9949,-0.1021
8.49,8.49,8.49,8.49,2.1353,1.3451,3.0152,-0.0979
8.5,8.5,8.5,8.5,2.1292,1.3243,2.9448,-0.1018
8.51,8.51,8.51,8.51,2.104,1.3239,2.9591,-0.0988
8.52,8.52,8.52,8.52,2.0762,1.3186,2.9274,-0.0987
8.53,8.53,8.53,8.53,2.0955,1.3219,2.928,-0.0966
8.54,8.54,8.54,8.54,2.1199,1.3276,2.9488,-0.1008
8.55,8.55,8.55,8.55,2.1544,1.3409,2.9991,-0.1014
8.56,8.56,8.56,8.56,2.1857,1.3301,3.0131,-0.1014
8.57,8.57,8.57,8.57,2.2581,1.3419,3.0766,-0.1012
8.58,8.58,8.58,8.58,2.3903,1.3611,3.1764,-0.1025
8.59,8.59,8.59,8.59,2.544,1.4114,3.3299,-0.1054
8.6,8.6,8.6,8.6,2.6778,1.4009,3.3569,-0.1109
8.61,8.61,8.61,8.61,2.692,1.4018,3.3264,-0.1151
8.62,8.62,8.62,8.62,2.7581,1.4419,3.4356,-0.11
8.63,8.63,8.63,8.63,2.7276,1.4385,3.4429,-0.1139
8.64,8.64,8.64,8.64,2.7388,1.417,3.4214,-0.1135
8.65,8.65,8.65,8.65,2.8032,1.4409,3.4772,-0.1121
8.66,8.66,8.66,8.66,2.7906,1.4474,3.4904,-0.1115
8.67,8.67,8.67,8.67,2.7912,1.4255,3.4164,-0.1162
8.68,8.68,8.68,8.68,2.717,1.4207,3.3428,-0.1123
8.69,8.69,8.69,8.69,2.6817,1.3983,3.2689,-0.1133
8.7,8.7,8.7,8.7,2.6136,1.406,3.2664,-0.1162
8.71,8.71,8.71,8.71,2.6614,1.4052,3.2661,-0.1104
8.72,8.72,8.72,8.72,2.6426,1.4016,3.1933,-0.1146
8.73,8.73,8.73,8.73,2.6246,1.3899,3.1938,-0.115
8.74,8.74,8.74,8.74,2.6782,1.4103,3.2776,-0.1122
8.75,8.75,8.75,8.75,2.6579,1.4246,3.3385,-0.1102
8.76,8.76,8.76,8.76,2.6778,1.4399,3.3866,-0.1095
8.77,8.77,8.77,8.77,2.6409,1.3978,3.2546,-0.112
8.78,8.78,8.78,8.78,2.5694,1.3746,3.1353,-0.1095
8.79,8.79,8.79,8.79,2.5374,1.3786,3.1301,-0.1082
8.8,8.8,8.8,8.8,2.521,1.3754,3.1496,-0.1149
8.81,8.81,8.81,8.81,2.4517,1.3803,3.1356,-0.1109
8.82,8.82,8.82,8.82,2.4468,1.3425,3.0331,-0.1107
8.83,8.83,8.83,8.83,2.4507,1.3721,3.0986,-0.1134
8.84,8.84,8.84,8.84,2.5481,1.3555,3.0692,-0.1119
8.85,8.85,8.85,8.85,2.454,1.3542,3.0572,-0.1135
8.86,8.86,8.86,8.86,2.4514,1.361,3.0563,-0.1135
8.87,8.87,8.87,8.87,2.5148,1.357,3.0334,-0.1146
8.88,8.88,8.88,8.88,2.4855,1.3594,3.0485,-0.1159
8.89,8.89,8.89,8.89,2.5581,1.3741,3.0924,-0.1177
8.9,8.9,8.9,8.9,2.5634,1.3783,3.1452,-0.1149
8.91,8.91,8.91,8.91,2.5126,1.3647,3.0994,-0.1108
8.92,8.92,8.92,8.92,2.4939,1.359,3.1152,-0.1115
8.93,8.93,8.93,8.93,2.5487,1.3713,3.0927,-0.115
8.94,8.94,8.94,8.94,2.6127,1.3874,3.1761,-0.119
8.95,8.95,8.95,8.95,2.703,1.4079,3.2332,-0.1111
8.96,8.96,8.96,8.96,2.6956,1.4203,3.2687,-0.1119
8.97,8.97,8.97,8.97,2.7213,1.4102,3.2951,-0.1157
8.98,8.98,8.98,8.98,2.6396,1.414,3.2687,-0.1122
8.99,8.99,8.99,8.99,2.5728,1.3848,3.2271,-0.1113
9.0,9.0,9.0,9.0,2.6312,1.4323,3.3489,-0.1136
9.01,9.01,9.01,9.01,2.6105,1.4111,3.285,-0.1133
9.02,9.02,9.02,9.02,2.5184,1.4087,3.2416,-0.1129
9.03,9.03,9.03,9.03,2.4655,1.3715,3.1608,-0.1086
9.04,9.04,9.04,9.04,2.505,1.3825,3.1872,-0.1088
9.05,9.05,9.05,9.05,2.4484,1.3738,3.1456,-0.1056
9.06,9.06,9.06,9.06,2.4118,1.3569,3.1045,-0.1095
9.07,9.07,9.07,9.07,2.3876,1.37,3.0964,-0.1079
9.08,9.08,9.08,9.08,2.4024,1.3464,3.0777,-0.1087
9.09,9.09,9.09,9.09,2.386,1.3532,3.0449,-0.1101
9.1,9.1,9.1,9.1,2.3775,1.3505,3.0606,-0.1082
9.11,9.11,9.11,9.11,2.3683,1.3532,3.067,-0.1052
9.12,9.12,9.12,9.12,2.3725,1.3456,3.0254,-0.1063
9.13,9.13,9.13,9.13,2.3648,1.3582,3.0395,-0.1078
9.14,9.14,9.14,9.14,2.3972,1.3598,3.076,-0.1073
9.15,9.15,9.15,9.15,2.3652,1.3336,2.9916,-0.1104
9.16,9.16,9.16,9.16,2.3031,1.3187,2.9109,-0.1085
9.17,9.17,9.17,9.17,2.4053,1.338,3.0155,-0.1088
9.18,9.18,9.18,9.18,2.3822,1.3424,3.0027,-0.109
9.19,9.19,9.19,9.19,2.3927,1.3405,2.9965,-0.1075
9.2,9.2,9.2,9.2,2.4308,1.3491,3.0697,-0.1103
9.21,9.21,9.21,9.21,2.381,1.342,3.0255,-0.1138
9.22,9.22,9.22,9.22,2.4203,1.3426,3.018,-0.111
9.23,9.23,9.23,9.23,2.4981,1.3466,3.0704,-0.1148
9.24,9.24,9.24,9.24,2.4517,1.3708,3.1055,-0.1129
9.25,9.25,9.25,9.25,2.3919,1.3573,3.0358,-0.1093
9.26,9.26,9.26,9.26,2.3738,1.3314,2.9827,-0.1087
9.27,9.27,9.27,9.27,2.3645,1.3354,2.9903,-0.109
9.28,9.28,9.28,9.28,2.4269,1.3552,3.0637,-0.1069
9.29,9.29,9.29,9.29,2.403,1.3573,3.0779,-0.1078
9.3,9.3,9.3,9.3,2.4098,1.3512,3.0373,-0.1056
9.31,9.31,9.31,9.31,2.3611,1.3483,3.0604,-0.1078
9.32,9.32,9.32,9.32,2.3615,1.3682,3.0634,-0.1017
9.33,9.33,9.33,9.33,2.3715,1.3569,3.0549,-0.1052
9.34,9.34,9.34,9.34,2.3256,1.3316,3.0119,-0.1049
9.35,9.35,9.35,9.35,2.2956,1.3285,2.9508,-0.1078
9.36,9.36,9.36,9.36,2.2968,1.3381,2.9892,-0.1081
9.37,9.37,9.37,9.37,2.2899,1.338,3.0027,-0.1056
9.38,9.38,9.38,9.38,2.2974,1.3402,2.9771,-0.1098
9.39,9.39,9.39,9.39,2.2994,1.328,2.9485,-0.1065
9.4,9.4,9.4,9.4,2.2912,1.3492,2.9967,-0.1053
9.41,9.41,9.41,9.41,2.2781,1.3437,2.9835,-0.1066
9.42,9.42,9.42,9.42,2.3252,1.3463,2.9849,-0.1062
9.43,9.43,9.43,9.43,2.3073,1.3511,3.0187,-0.1042
9.44,9.44,9.44,9.44,2.2467,1.3335,2.9614,-0.1065
9.45,9.45,9.45,9.45,2.2748,1.3372,2.962,-0.1057
9.46,9.46,9.46,9.46,2.2711,1.3261,2.9452,-0.1053
9.47,9.47,9.47,9.47,2.2849,1.3387,2.9659,-0.1055
9.48,9.48,9.48,9.48,2.2577,1.3067,2.8933,-0.1048
9.49,9.49,9.49,9.49,2.2729,1.3308,2.9592,-0.1064
9.5,9.5,9.5,9.5,2.2521,1.3316,2.9496,-0.1105
9.51,9.51,9.51,9.51,2.2298,1.3221,2.9165,-0.1067
9.52,9.52,9.52,9.52,2.2147,1.3097,2.8697,-0.102
9.53,9.53,9.53,9.53,2.2277,1.3158,2.8595,-0.1063
9.54,9.54,9.54,9.54,2.2846,1.3339,2.9253,-0.1069
9.55,9.55,9.55,9.55,2.2778,1.3242,2.935,-0.1057
9.56,9.56,9.56,9.56,2.2496,1.3366,2.9435,-0.1072
9.57,9.57,9.57,9.57,2.3195,1.3334,2.9622,-0.1072
9.58,9.58,9.58,9.58,2.3134,1.3229,2.956,-0.1063
9.59,9.59,9.59,9.59,2.2972,1.3327,2.9237,-0.1078
9.6,9.6,9.6,9.6,2.2734,1.315,2.9362,-0.1094
9.61,9.61,9.61,9.61,2.2718,1.3199,2.9596,-0.1043
9.62,9.62,9.62,9.62,2.2338,1.3223,2.9282,-0.1066
9.63,9.63,9.63,9.63,2.268,1.3297,2.9424,-0.1079
9.64,9.64,9.64,9.64,2.1811,1.3192,2.9235,-0.1032
9.65,9.65,9.65,9.65,2.1512,1.3037,2.838,-0.102
9.66,9.66,9.66,9.66,2.1265,1.3245,2.928,-0.1024
9.67,9.67,9.67,9.67,2.1351,1.3193,2.9033,-0.105
9.68,9.68,9.68,9.68,2.17,1.321,2.9102,-0.1052
9.69,9.69,9.69,9.69,2.1288,1.3344,2.9612,-0.0997
9.7,9.7,9.7,9.7,2.0895,1.3258,2.8714,-0.1005
9.71,9.71,9.71,9.71,2.0423,1.2932,2.7849,-0.0989
9.72,9.72,9.72,9.72,1.9544,1.2735,2.7098,-0.0988
9.73,9.73,9.73,9.73,1.8857,1.2528,2.6159,-0.1025
9.74,9.74,9.74,9.74,1.8574,1.2806,2.6823,-0.0977
9.75,9.75,9.75,9.75,1.9123,1.3058,2.7444,-0.0997
9.76,9.76,9.76,9.76,1.91,1.302,2.7288,-0.0972
9.77,9.77,9.77,9.77,1.8987,1.2894,2.6786,-0.0989
9.78,9.78,9.78,9.78,1.8641,1.3031,2.7205,-0.0962
9.79,9.79,9.79,9.79,1.8927,1.3037,2.7462,-0.099
9.8,9.8,9.8,9.8,1.9195,1.3142,2.7146,-0.0967
9.81,9.81,9.81,9.81,1.9104,1.3254,2.7939,-0.1004
9.82,9.82,9.82,9.82,1.8271,1.3256,2.7309,-0.1011
9.83,9.83,9.83,9.83,1.7717,1.3313,2.6714,-0.1003
9.84,9.84,9.84,9.84,1.7839,1.3195,2.6555,-0.0995
9.85,9.85,9.85,9.85,1.7951,1.3179,2.6539,-0.101
9.86,9.86,9.86,9.86,1.8421,1.3312,2.6913,-0.1026
9.87,9.87,9.87,9.87,1.782,1.3308,2.6336,-0.1051
9.88,9.88,9.88,9.88,1.8449,1.336,2.7201,-0.1075
9.89,9.89,9.89,9.89,1.8434,1.3356,2.6896,-0.1103
9.9,9.9,9.9,9.9,1.8738,1.3475,2.7347,-0.1101
9.91,9.91,9.91,9.91,1.8876,1.3347,2.6782,-0.1067
9.92,9.92,9.92,9.92,1.945,1.3373,2.7078,-0.1135
9.93,9.93,9.93,9.93,1.9804,1.3524,2.7614,-0.1088
9.94,9.94,9.94,9.94,2.0286,1.3461,2.7647,-0.1141
9.95,9.95,9.95,9.95,2.0731,1.3471,2.7672,-0.1192
9.96,9.96,9.96,9.96,2.2273,1.3819,2.9191,-0.1173
9.97,9.97,9.97,9.97,2.2879,1.3626,2.8654,-0.1225
9.98,9.98,9.98,9.98,2.3504,1.3737,2.9356,-0.1251
9.99,9.99,9.99,9.99,2.3686,1.3903,3.0123,-0.1161
10.0,10.0,10.0,10.0,2.4197,1.3837,2.9676,-0.1164
10.01,10.01,10.01,10.01,2.4556,1.3932,2.9891,-0.1231
10.02,10.02,10.02,10.02,2.4984,1.3852,2.9912,-0.1219
10.03,10.03,10.03,10.03,2.4927,1.3792,3.0146,-0.1255
10.04,10.04,10.04,10.04,2.5587,1.3943,3.0927,-0.1279
10.05,10.05,10.05,10.05,2.5863,1.4105,3.1657,-0.1238
10.06,10.06,10.06,10.06,2.6534,1.4234,3.1537,-0.1312
10.07,10.07,10.07,10.07,2.6332,1.4193,3.1865,-0.1233
10.08,10.08,10.08,10.08,2.6921,1.4191,3.1955,-0.1219
10.09,10.09,10.09,10.09,2.6933,1.4119,3.1994,-0.1253
10.1,10.1,10.1,10.1,2.7107,1.4465,3.2626,-0.1321
10.11,10.11,10.11,10.11,2.6831,1.4405,3.2494,-0.1183
10.12,10.12,10.12,10.12,2.7307,1.4507,3.3055,-0.127
10.13,10.13,10.13,10.13,2.654,1.4273,3.1645,-0.1283
10.14,10.14,10.14,10.14,2.6794,1.4507,3.2495,-0.1247
10.15,10.15,10.15,10.15,2.6296,1.4519,3.2296,-0.1319
10.16,10.16,10.16,10.16,2.5568,1.4433,3.199,-0.1201
10.17,10.17,10.17,10.17,2.4778,1.4178,3.1468,-0.1227
10.18,10.18,10.18,10.18,2.2665,1.3879,2.9922,-0.1116
10.19,10.19,10.19,10.19,2.1018,1.3784,2.9229,-0.1071
10.2,10.2,10.2,10.2,2.0161,1.3575,2.8422,-0.107
10.21,10.21,10.21,10.21,1.8698,1.3314,2.7896,-0.1014
10.22,10.22,10.22,10.22,1.7546,1.3256,2.6493,-0.1045
10.23,10.23,10.23,10.23,1.701,1.3235,2.631,-0.1041
10.24,10.24,10.24,10.24,1.6209,1.3097,2.5381,-0.1055
10.25,10.25,10.25,10.25,1.6313,1.3089,2.5701,-0.1039
10.26,10.26,10.26,10.26,1.5323,1.3257,2.4922,-0.1062
10.27,10.27,10.27,10.27,1.505,1.3112,2.5147,-0.1067
10.28,10.28,10.28,10.28,1.4728,1.2908,2.4943,-0.1069
10.29,10.29,10.29,10.29,1.5271,1.3156,2.5345,-0.1061
10.3,10.3,10.3,10.3,1.5487,1.3144,2.5291,-0.1042
10.31,10.31,10.31,10.31,1.5999,1.3217,2.5647,-0.1078
10.32,10.32,10.32,10.32,1.5798,1.3061,2.5336,-0.1066
10.33,10.33,10.33,10.33,1.6326,1.3098,2.5533,-0.1046
10.34,10.34,10.34,10.34,1.6943,1.3061,2.5435,-0.1046
10.35,10.35,10.35,10.35,1.7491,1.3163,2.629,-0.106
10.36,10.36,10.36,10.36,1.746,1.3118,2.6361,-0.1065
10.37,10.37,10.37,10.37,1.7463,1.291,2.5616,-0.1061
10.38,10.38,10.38,10.38,1.8126,1.3107,2.6569,-0.106
10.39,10.39,10.39,10.39,1.8854,1.3048,2.6982,-0.1021
10.4,10.4,10.4,10.4,1.9365,1.3201,2.7601,-0.1021
10.41,10.41,10.41,10.41,2.0068,1.304,2.764,-0.1043
10.42,10.42,10.42,10.42,2.0423,1.3158,2.8163,-0.1012
10.43,10.43,10.43,10.43,2.0561,1.3114,2.8049,-0.1022
10.44,10.44,10.44,10.44,2.0679,1.3054,2.8095,-0.1007
10.45,10.45,10.45,10.45,2.0618,1.3241,2.8105,-0.1037
10.46,10.46,10.46,10.46,2.0819,1.3167,2.8167,-0.1032
10.47,10.47,10.47,10.47,2.101,1.3358,2.8515,-0.1074
10.48,10.48,10.48,10.48,2.1228,1.3289,2.8707,-0.105
10.49,10.49,10.49,10.49,2.076,1.3256,2.8561,-0.1044
10.5,10.5,10.5,10.5,2.0675,1.3291,2.8521,-0.1092
10.51,10.51,10.51,10.51,2.0387,1.318,2.7663,-0.1082
10.52,10.52,10.52,10.52,2.0172,1.3231,2.8028,-0.1049
10.53,10.53,10.53,10.53,1.947,1.3267,2.7796,-0.1073
10.54,10.54,10.54,10.54,2.0058,1.3075,2.8112,-0.1046
10.55,10.55,10.55,10.55,1.98,1.3048,2.7759,-0.1032
10.56,10.56,10.56,10.56,1.9731,1.3075,2.7875,-0.1004
10.57,10.57,10.57,10.57,1.9255,1.2817,2.7614,-0.099
10.58,10.58,10.58,10.58,1.8404,1.2762,2.694,-0.098
10.59,10.59,10.59,10.59,1.7129,1.2648,2.6051,-0.1
10.6,10.6,10.6,10.6,1.6365,1.2579,2.5552,-0.0985
10.61,10.61,10.61,10.61,1.6292,1.2649,2.5357,-0.0963
10.62,10.62,10.62,10.62,1.6807,1.2739,2.5682,-0.0974
10.63,10.63,10.63,10.63,1.7355,1.2911,2.6421,-0.0962
10.64,10.64,10.64,10.64,1.7745,1.3067,2.6808,-0.1001
10.65,10.65,10.65,10.65,1.8277,1.3106,2.6544,-0.1004
10.66,10.66,10.66,10.66,1.8179,1.3311,2.6951,-0.1037
10.67,10.67,10.67,10.67,1.769,1.336,2.6442,-0.1016
10.68,10.68,10.68,10.68,1.7476,1.3248,2.6472,-0.1044
10.69,10.69,10.69,10.69,1.7826,1.3376,2.6982,-0.1055
10.7,10.7,10.7,10.7,1.7431,1.3359,2.6577,-0.1063
10.71,10.71,10.71,10.71,1.7899,1.3329,2.6424,-0.1046
10.72,10.72,10.72,10.72,1.7975,1.3424,2.7085,-0.1042
10.73,10.73,10.73,10.73,1.7829,1.3264,2.6336,-0.1038
10.74,10.74,10.74,10.74,1.8102,1.3456,2.7375,-0.1052
10.75,10.75,10.75,10.75,1.8156,1.3489,2.7191,-0.1041
10.76,10.76,10.76,10.76,1.8277,1.3254,2.6807,-0.1024
10.77,10.77,10.77,10.77,1.8186,1.3372,2.7284,-0.1008
10.78,10.78,10.78,10.78,1.8021,1.3256,2.7,-0.1013
10.79,10.79,10.79,10.79,1.8283,1.3093,2.6645,-0.1027
10.8,10.8,10.8,10.8,1.8888,1.3393,2.7862,-0.1029
10.81,10.81,10.81,10.81,1.8428,1.3341,2.7516,-0.099
10.82,10.82,10.82,10.82,1.9166,1.342,2.7713,-0.1001
10.83,10.83,10.83,10.83,1.9367,1.3361,2.7591,-0.0994
10.84,10.84,10.84,10.84,1.9574,1.3352,2.7326,-0.1011
10.85,10.85,10.85,10.85,1.9424,1.3401,2.7509,-0.1019
10.86,10.86,10.86,10.86,1.8829,1.3447,2.7457,-0.1017
10.87,10.87,10.87,10.87,1.8608,1.3249,2.6951,-0.1044
10.88,10.88,10.88,10.88,1.8707,1.3203,2.7256,-0.1033
10.89,10.89,10.89,10.89,1.8525,1.3227,2.703,-0.1026
10.9,10.9,10.9,10.9,1.8732,1.3128,2.7287,-0.1051
10.91,10.91,10.91,10.91,1.8936,1.3308,2.7278,-0.1076
10.92,10.92,10.92,10.92,1.9056,1.3187,2.7347,-0.1019
10.93,10.93,10.93,10.93,1.8857,1.308,2.7152,-0.1039
10.94,10.94,10.94,10.94,1.9286,1.3388,2.781,-0.1026
10.95,10.95,10.95,10.95,1.9417,1.3324,2.7701,-0.1037
10.96,10.96,10.96,10.96,1.9418,1.3343,2.7777,-0.1071
10.97,10.97,10.97,10.97,1.9202,1.3248,2.7539,-0.1018
10.98,10.98,10.98,10.98,1.9696,1.319,2.7702,-0.102
10.99,10.99,10.99,10.99,1.9636,1.3259,2.7826,-0.1036
11.0,11.0,11.0,11.0,1.9419,1.3142,2.7448,-0.1013
11.01,11.01,11.01,11.01,1.9732,1.3216,2.803,-0.1027
11.02,11.02,11.02,11.02,1.9419,1.3163,2.745,-0.1016
11.03,11.03,11.03,11.03,1.9629,1.3272,2.8106,-0.0998
11.04,11.04,11.04,11.04,1.9868,1.2973,2.725,-0.1052
11.05,11.05,11.05,11.05,1.9447,1.3094,2.7328,-0.1041
11.06,11.06,11.06,11.06,1.9385,1.2963,2.7071,-0.1059
11.07,11.07,11.07,11.07,1.9366,1.3056,2.7377,-0.1049
11.08,11.08,11.08,11.08,1.9788,1.3228,2.7815,-0.1026
11.09,11.09,11.09,11.09,1.9518,1.307,2.7841,-0.1007
11.1,11.1,11.1,11.1,1.9705,1.3287,2.8097,-0.1045
11.11,11.11,11.11,11.11,1.9615,1.3009,2.7342,-0.1045
11.12,11.12,11.12,11.12,1.9447,1.2968,2.6861,-0.1018
11.13,11.13,11.13,11.13,1.9421,1.2988,2.6801,-0.1036
11.14,11.14,11.14,11.14,1.967,1.331,2.783,-0.1041
11.15,11.15,11.15,11.15,1.9519,1.3018,2.7507,-0.0985
11.16,11.16,11.16,11.16,1.9888,1.3087,2.7427,-0.1004
11.17,11.17,11.17,11.17,1.9894,1.3162,2.7569,-0.0998
11.18,11.18,11.18,11.18,1.9907,1.3125,2.7663,-0.1024
11.19,11.19,11.19,11.19,1.9499,1.3006,2.7132,-0.1026
11.2,11.2,11.2,11.2,1.9937,1.304,2.7313,-0.1007
11.21,11.21,11.21,11.21,1.9619,1.3317,2.7814,-0.1011
11.22,11.22,11.22,11.22,1.9568,1.3286,2.762,-0.0993
11.23,11.23,11.23,11.23,1.9668,1.3178,2.7561,-0.1051
11.24,11.24,11.24,11.24,1.9868,1.3182,2.7684,-0.1022
11.25,11.25,11.25,11.25,1.9681,1.3012,2.7288,-0.1055
11.26,11.26,11.26,11.26,1.9646,1.3211,2.7958,-0.104
11.27,11.27,11.27,11.27,1.9784,1.3178,2.7252,-0.1013
11.28,11.28,11.28,11.28,1.9512,1.3162,2.7635,-0.0981
11.29,11.29,11.29,11.29,1.9702,1.3105,2.7705,-0.1031
11.3,11.3,11.3,11.3,1.9854,1.3207,2.7771,-0.1025


==> dataICX285cellar+doubleTemp4BranchAll.csv <==
0.0,0.0,0.0,0.0,3.1538,0.3044,3.1397,0.3876
0.01,0.01,0.01,0.01,3.1593,0.3016,3.1423,0.4297
0.02,0.02,0.02,0.02,3.151,0.3003,3.1458,0.3974
0.03,0.03,0.03,0.03,3.1668,0.2982,3.1265,0.4041
0.04,0.04,0.04,0.04,3.1253,0.2997,3.1309,0.4238
0.05,0.05,0.05,0.05,3.1352,0.3067,3.1277,0.4138
0.06,0.06,0.06,0.06,3.1736,0.3032,3.1417,0.4115
0.07,0.07,0.07,0.07,3.1679,0.3014,3.1318,0.4214
0.08,0.08,0.08,0.08,3.123,0.299,3.1321,0.416
0.09,0.09,0.09,0.09,3.1147,0.3017,3.1311,0.4089
0.1,0.1,0.1,0.1,3.1563,0.2996,3.1334,0.4096
0.11,0.11,0.11,0.11,3.1518,0.3004,3.1388,0.3959
0.12,0.12,0.12,0.12,3.1378,0.3028,3.1174,0.3924
0.13,0.13,0.13,0.13,3.1668,0.2961,3.1374,0.3888
0.14,0.14,0.14,0.14,3.1348,0.3009,3.1361,0.4034
0.15,0.15,0.15,0.15,3.1492,0.302,3.1381,0.4021
0.16,0.16,0.16,0.16,3.1427,0.3045,3.1276,0.3994
0.17,0.17,0.17,0.17,3.1665,0.2959,3.1365,0.4169
0.18,0.18,0.18,0.18,3.1489,0.2955,3.1366,0.397
0.19,0.19,0.19,0.19,3.157,0.2991,3.1292,0.4112
0.2,0.2,0.2,0.2,3.145,0.302,3.1386,0.3937
0.21,0.21,0.21,0.21,3.1268,0.303,3.1355,0.4125
0.22,0.22,0.22,0.22,3.1434,0.3069,3.1354,0.404
0.23,0.23,0.23,0.23,3.1287,0.3035,3.1401,0.4035
0.24,0.24,0.24,0.24,3.1466,0.304,3.1281,0.4292
0.25,0.25,0.25,0.25,3.1377,0.2971,3.1336,0.425
0.26,0.26,0.26,0.26,3.1262,0.304,3.1339,0.4029
0.27,0.27,0.27,0.27,3.1535,0.3011,3.1291,0.4097
0.28,0.28,0.28,0.28,3.1338,0.3049,3.1327,0.4116
0.29,0.29,0.29,0.29,3.1288,0.3026,3.1387,0.3986
0.3,0.3,0.3,0.3,3.1109,0.3041,3.129,0.4053
0.31,0.31,0.31,0.31,3.1232,0.2965,3.1281,0.3916
0.32,0.32,0.32,0.32,3.1352,0.3,3.131,0.4194
0.33,0.33,0.33,0.33,3.1194,0.2996,3.1318,0.4097
0.34,0.34,0.34,0.34,3.1018,0.2996,3.1382,0.376
0.35,0.35,0.35,0.35,3.1326,0.2985,3.1251,0.4028
0.36,0.36,0.36,0.36,3.1336,0.3012,3.1313,0.4097
0.37,0.37,0.37,0.37,3.1343,0.299,3.1211,0.399
0.38,0.38,0.38,0.38,3.1154,0.2979,3.1325,0.4068
0.39,0.39,0.39,0.39,3.1304,0.3004,3.1323,0.4324
0.4,0.4,0.4,0.4,3.1438,0.2987,3.131,0.4228
0.41,0.41,0.41,0.41,3.0982,0.3049,3.1271,0.407
0.42,0.42,0.42,0.42,3.1171,0.2989,3.1229,0.3985
0.43,0.43,0.43,0.43,3.1455,0.3045,3.1275,0.4377
0.44,0.44,0.44,0.44,3.1271,0.3018,3.1331,0.3934
0.45,0.45,0.45,0.45,3.1376,0.3002,3.1269,0.405
0.46,0.46,0.46,0.46,3.1202,0.3,3.1346,0.4128
0.47,0.47,0.47,0.47,3.1247,0.2964,3.125,0.4181
0.48,0.48,0.48,0.48,3.1297,0.3023,3.1279,0.441
0.49,0.49,0.49,0.49,3.1159,0.3018,3.1217,0.4362
0.5,0.5,0.5,0.5,3.1291,0.2994,3.1233,0.3871
0.51,0.51,0.51,0.51,3.1111,0.3021,3.1317,0.39
0.52,0.52,0.52,0.52,3.1255,0.2996,3.1327,0.4036
0.53,0.53,0.53,0.53,3.1383,0.3037,3.1358,0.3898
0.54,0.54,0.54,0.54,3.0929,0.3021,3.1237,0.3932
0.55,0.55,0.55,0.55,3.1154,0.3044,3.1281,0.3923
0.56,0.56,0.56,0.56,3.1187,0.3015,3.1134,0.4158
0.57,0.57,0.57,0.57,3.1149,0.2989,3.1312,0.4011
0.58,0.58,0.58,0.58,3.105,0.3035,3.1241,0.3788
0.59,0.59,0.59,0.59,3.1381,0.297,3.1326,0.3944
0.6,0.6,0.6,0.6,3.1111,0.3033,3.1266,0.4161
0.61,0.61,0.61,0.61,3.1202,0.3016,3.1255,0.3964
0.62,0.62,0.62,0.62,3.1392,0.3023,3.1234,0.4017
0.63,0.63,0.63,0.63,3.0978,0.3006,3.1228,0.4111
0.64,0.64,0.64,0.64,3.1309,0.3004,3.1332,0.4007
0.65,0.65,0.65,0.65,3.1294,0.3031,3.138,0.3902
0.66,0.66,0.66,0.66,3.1131,0.2943,3.1269,0.4111
0.67,0.67,0.67,0.67,3.1502,0.3045,3.1338,0.4249
0.68,0.68,0.68,0.68,3.1449,0.3,3.1344,0.4097
0.69,0.69,0.69,0.69,3.0799,0.3011,3.1219,0.4023
0.7,0.7,0.7,0.7,3.0776,0.2973,3.1239,0.4013
0.71,0.71,0.71,0.71,2.993,0.2884,3.1169,0.3748
0.72,0.72,0.72,0.72,2.9586,0.2939,3.1029,0.3755
0.73,0.73,0.73,0.73,2.947,0.2955,3.1003,0.3921
0.74,0.74,0.74,0.74,2.9177,0.2899,3.0885,0.3728
0.75,0.75,0.75,0.75,2.8874,0.2917,3.0952,0.3769
0.76,0.76,0.76,0.76,2.8985,0.2928,3.0937,0.3719
0.77,0.77,0.77,0.77,2.9388,0.2954,3.0965,0.3516
0.78,0.78,0.78,0.78,2.946,0.2933,3.11,0.3858
0.79,0.79,0.79,0.79,2.951,0.2959,3.1,0.372
0.8,0.8,0.8,0.8,2.9591,0.2944,3.0967,0.3614
0.81,0.81,0.81,0.81,2.9679,0.2925,3.1131,0.3487
0.82,0.82,0.82,0.82,2.9745,0.2945,3.1139,0.3637
0.83,0.83,0.83,0.83,2.9534,0.2923,3.1115,0.3534
0.84,0.84,0.84,0.84,2.978,0.2936,3.111,0.3588
0.85,0.85,0.85,0.85,2.939,0.2977,3.0939,0.3566
0.86,0.86,0.86,0.86,3.008,0.2917,3.1221,0.39
0.87,0.87,0.87,0.87,3.0056,0.2933,3.126,0.3952
0.88,0.88,0.88,0.88,2.9898,0.2979,3.1294,0.3805
0.89,0.89,0.89,0.89,3.0585,0.3008,3.1269,0.4258
0.9,0.9,0.9,0.9,3.0987,0.3069,3.1413,0.4111
0.91,0.91,0.91,0.91,3.2932,0.3068,3.1554,0.4439
0.92,0.92,0.92,0.92,3.3747,0.3081,3.1614,0.4368
0.93,0.93,0.93,0.93,3.6096,0.3097,3.181,0.4573
0.94,0.94,0.94,0.94,3.7515,0.3076,3.2143,0.4137
0.95,0.95,0.95,0.95,3.7868,0.3076,3.1954,0.4447
0.96,0.96,0.96,0.96,3.8494,0.3076,3.2171,0.4378
0.97,0.97,0.97,0.97,3.9084,0.308,3.2154,0.463
0.98,0.98,0.98,0.98,4.0198,0.3056,3.2255,0.4554
0.99,0.99,0.99,0.99,3.9335,0.3127,3.2143,0.4907
1.0,1.0,1.0,1.0,3.9455,0.308,3.2119,0.4753
1.01,1.01,1.01,1.01,3.9874,0.3178,3.218,0.5218
1.02,1.02,1.02,1.02,4.0002,0.3211,3.2217,0.5013
1.03,1.03,1.03,1.03,4.039,0.3225,3.2249,0.5134
1.04,1.04,1.04,1.04,4.1686,0.3197,3.2381,0.5456
1.05,1.05,1.05,1.05,4.1687,0.3198,3.2495,0.5189
1.06,1.06,1.06,1.06,4.0289,0.3219,3.2325,0.5461
1.07,1.07,1.07,1.07,3.9419,0.3191,3.2258,0.5261
1.08,1.08,1.08,1.08,3.8267,0.3198,3.2188,0.5198
1.09,1.09,1.09,1.09,3.7178,0.3157,3.1971,0.5049
1.1,1.1,1.1,1.1,3.6514,0.3207,3.1902,0.5052
1.11,1.11,1.11,1.11,3.6276,0.3167,3.1956,0.4488
1.12,1.12,1.12,1.12,3.5769,0.3225,3.1951,0.4741
1.13,1.13,1.13,1.13,3.5276,0.3162,3.1869,0.4861
1.14,1.14,1.14,1.14,3.5277,0.3187,3.189,0.446
1.15,1.15,1.15,1.15,3.5336,0.3167,3.1965,0.4397
1.16,1.16,1.16,1.16,3.4987,0.3202,3.1981,0.4398
1.17,1.17,1.17,1.17,3.4694,0.3218,3.1937,0.3917
1.18,1.18,1.18,1.18,3.4489,0.3192,3.1921,0.3928
1.19,1.19,1.19,1.19,3.4149,0.3196,3.1954,0.4236
1.2,1.2,1.2,1.2,3.3269,0.3193,3.1734,0.4092
1.21,1.21,1.21,1.21,3.3841,0.3131,3.169,0.4518
1.22,1.22,1.22,1.22,3.4002,0.3203,3.1707,0.4323
1.23,1.23,1.23,1.23,3.4073,0.3137,3.1802,0.4238
1.24,1.24,1.24,1.24,3.3481,0.3181,3.1735,0.4081
1.25,1.25,1.25,1.25,3.3042,0.3094,3.1609,0.4193
1.26,1.26,1.26,1.26,3.2809,0.3081,3.153,0.3799
1.27,1.27,1.27,1.27,3.2264,0.3066,3.1509,0.4106
1.28,1.28,1.28,1.28,3.2192,0.296,3.1421,0.4009
1.29,1.29,1.29,1.29,3.1784,0.3057,3.1318,0.4066
1.3,1.3,1.3,1.3,3.1936,0.3025,3.1385,0.4068
1.31,1.31,1.31,1.31,3.2285,0.3085,3.1431,0.404
1.32,1.32,1.32,1.32,3.2445,0.2956,3.1305,0.4071
1.33,1.33,1.33,1.33,3.2709,0.2993,3.1385,0.4342
1.34,1.34,1.34,1.34,3.3189,0.2972,3.1386,0.4358
1.35,1.35,1.35,1.35,3.2928,0.2991,3.1252,0.4244
1.36,1.36,1.36,1.36,3.3292,0.2995,3.1385,0.4308
1.37,1.37,1.37,1.37,3.3913,0.2997,3.1463,0.4394
1.38,1.38,1.38,1.38,3.4489,0.3074,3.1398,0.4289
1.39,1.39,1.39,1.39,3.52,0.3112,3.166,0.4592
1.4,1.4,1.4,1.4,3.6661,0.3222,3.1762,0.4846
1.41,1.41,1.41,1.41,3.8223,0.3161,3.1988,0.5201
1.42,1.42,1.42,1.42,3.9027,0.3135,3.2099,0.4673
1.43,1.43,1.43,1.43,3.954,0.32,3.2217,0.4963
1.44,1.44,1.44,1.44,4.0392,0.3255,3.2206,0.5653
1.45,1.45,1.45,1.45,4.0629,0.3199,3.2208,0.542
1.46,1.46,1.46,1.46,4.1351,0.3203,3.2274,0.5842
1.47,1.47,1.47,1.47,4.1913,0.3239,3.2247,0.5775
1.48,1.48,1.48,1.48,4.2136,0.321,3.2323,0.5357
1.49,1.49,1.49,1.49,4.3043,0.3161,3.2316,0.553
1.5,1.5,1.5,1.5,4.3084,0.3199,3.2333,0.5917
1.51,1.51,1.51,1.51,4.3765,0.3156,3.2484,0.5634
1.52,1.52,1.52,1.52,4.5107,0.3124,3.2563,0.5794
1.53,1.53,1.53,1.53,4.6549,0.3189,3.271,0.5799
1.54,1.54,1.54,1.54,4.7048,0.3098,3.2612,0.6222
1.55,1.55,1.55,1.55,4.7828,0.3126,3.2815,0.6534
1.56,1.56,1.56,1.56,4.8589,0.3146,3.2856,0.6009
1.57,1.57,1.57,1.57,4.9325,0.316,3.2949,0.5974
1.58,1.58,1.58,1.58,5.0256,0.3167,3.2952,0.6606
1.59,1.59,1.59,1.59,4.9586,0.3166,3.2891,0.6389
1.6,1.6,1.6,1.6,4.8513,0.321,3.2892,0.6637
1.61,1.61,1.61,1.61,4.8323,0.3251,3.283,0.6414
1.62,1.62,1.62,1.62,4.8323,0.3272,3.2817,0.6687
1.63,1.63,1.63,1.63,4.8769,0.3301,3.2854,0.6647
1.64,1.64,1.64,1.64,4.9184,0.33,3.2774,0.721
1.65,1.65,1.65,1.65,4.8928,0.3275,3.2768,0.697
1.66,1.66,1.66,1.66,4.8609,0.327,3.2904,0.6329
1.67,1.67,1.67,1.67,4.8211,0.3277,3.2753,0.699
1.68,1.68,1.68,1.68,4.7325,0.3363,3.2504,0.665
1.69,1.69,1.69,1.69,4.6633,0.3305,3.2614,0.6463
1.7,1.7,1.7,1.7,4.6062,0.3351,3.2474,0.7065
1.71,1.71,1.71,1.71,4.5785,0.3391,3.2417,0.7135
1.72,1.72,1.72,1.72,4.5597,0.3418,3.2336,0.7125
1.73,1.73,1.73,1.73,4.514,0.3423,3.2433,0.6539
1.74,1.74,1.74,1.74,4.4538,0.3417,3.2336,0.6803
1.75,1.75,1.75,1.75,4.4255,0.3418,3.2264,0.6505
1.76,1.76,1.76,1.76,4.3785,0.3382,3.2399,0.6604
1.77,1.77,1.77,1.77,4.3452,0.3406,3.2443,0.5951
1.78,1.78,1.78,1.78,4.3357,0.3342,3.2397,0.6299
1.79,1.79,1.79,1.79,4.3705,0.3363,3.2287,0.5905
1.8,1.8,1.8,1.8,4.3647,0.3385,3.235,0.6354
1.81,1.81,1.81,1.81,4.3756,0.34,3.2329,0.6254
1.82,1.82,1.82,1.82,4.3229,0.3403,3.225,0.6504
1.83,1.83,1.83,1.83,4.2955,0.3471,3.226,0.6351
1.84,1.84,1.84,1.84,4.3071,0.3493,3.2215,0.6485
1.85,1.85,1.85,1.85,4.3356,0.3486,3.23,0.6279
1.86,1.86,1.86,1.86,4.2795,0.3598,3.2333,0.6327
1.87,1.87,1.87,1.87,4.1912,0.3696,3.2207,0.6421
1.88,1.88,1.88,1.88,4.0919,0.3708,3.2352,0.5881
1.89,1.89,1.89,1.89,4.134,0.377,3.2352,0.6069
1.9,1.9,1.9,1.9,4.2312,0.3743,3.226,0.6042
1.91,1.91,1.91,1.91,4.3698,0.3702,3.2323,0.6642
1.92,1.92,1.92,1.92,4.4479,0.3597,3.2409,0.6763
1.93,1.93,1.93,1.93,4.3653,0.3509,3.2406,0.6479
1.94,1.94,1.94,1.94,4.3676,0.3478,3.2293,0.6559
1.95,1.95,1.95,1.95,4.3275,0.337,3.2274,0.6198
1.96,1.96,1.96,1.96,4.2584,0.33,3.2278,0.5847
1.97,1.97,1.97,1.97,4.3542,0.3356,3.2353,0.6079
1.98,1.98,1.98,1.98,4.4271,0.3296,3.2437,0.6293
1.99,1.99,1.99,1.99,4.4944,0.3253,3.2386,0.6273
2.0,2.0,2.0,2.0,4.5356,0.3328,3.2418,0.6176
2.01,2.01,2.01,2.01,4.5901,0.3303,3.2582,0.6382
2.02,2.02,2.02,2.02,4.5892,0.3327,3.2534,0.5991
2.03,2.03,2.03,2.03,4.5592,0.3332,3.2611,0.6274
2.04,2.04,2.04,2.04,4.5307,0.3335,3.2533,0.6129
2.05,2.05,2.05,2.05,4.4892,0.3338,3.2551,0.6329
2.06,2.06,2.06,2.06,4.4871,0.3365,3.2544,0.5783
2.07,2.07,2.07,2.07,4.4498,0.3388,3.2523,0.6117
2.08,2.08,2.08,2.08,4.4278,0.3353,3.2409,0.6277
2.09,2.09,2.09,2.09,4.4666,0.3392,3.2501,0.6308
2.1,2.1,2.1,2.1,4.3707,0.3315,3.2442,0.6009
2.11,2.11,2.11,2.11,4.3118,0.3364,3.2432,0.6046
2.12,2.12,2.12,2.12,4.3212,0.3462,3.2428,0.634
2.13,2.13,2.13,2.13,4.4984,0.3527,3.2422,0.6731
2.14,2.14,2.14,2.14,4.6117,0.3498,3.253,0.6878
2.15,2.15,2.15,2.15,4.6786,0.3503,3.2537,0.7036
2.16,2.16,2.16,2.16,4.7036,0.3488,3.2611,0.6821
2.17,2.17,2.17,2.17,4.7189,0.3471,3.2602,0.6596
2.18,2.18,2.18,2.18,4.7731,0.3464,3.2675,0.6842
2.19,2.19,2.19,2.19,4.7653,0.3424,3.2717,0.6919
2.2,2.2,2.2,2.2,4.821,0.344,3.2766,0.6857
2.21,2.21,2.21,2.21,4.7638,0.3377,3.2865,0.6692
2.22,2.22,2.22,2.22,4.7488,0.3346,3.2752,0.678
2.23,2.23,2.23,2.23,4.7321,0.3281,3.26,0.6489
2.24,2.24,2.24,2.24,4.7406,0.325,3.2663,0.6638
2.25,2.25,2.25,2.25,4.7226,0.3258,3.2586,0.6867
2.26,2.26,2.26,2.26,4.7053,0.3363,3.2542,0.6333
2.27,2.27,2.27,2.27,4.5852,0.3293,3.2589,0.6035
2.28,2.28,2.28,2.28,4.5498,0.3341,3.2409,0.6788
2.29,2.29,2.29,2.29,4.5378,0.3401,3.2514,0.625
2.3,2.3,2.3,2.3,4.4875,0.3375,3.245,0.6028
2.31,2.31,2.31,2.31,4.4903,0.3287,3.2471,0.624
2.32,2.32,2.32,2.32,4.4607,0.3332,3.2461,0.6186
2.33,2.33,2.33,2.33,4.4493,0.3334,3.2513,0.6028
2.34,2.34,2.34,2.34,4.3644,0.3356,3.2445,0.595
2.35,2.35,2.35,2.35,4.4026,0.3296,3.2511,0.6134
2.36,2.36,2.36,2.36,4.3915,0.3334,3.2356,0.642
2.37,2.37,2.37,2.37,4.3703,0.3338,3.2332,0.5938
2.38,2.38,2.38,2.38,4.4573,0.3299,3.2471,0.6158
2.39,2.39,2.39,2.39,4.4608,0.3308,3.2307,0.6139
2.4,2.4,2.4,2.4,4.4444,0.3281,3.24,0.5579
2.41,2.41,2.41,2.41,4.4812,0.3294,3.2413,0.6217
2.42,2.42,2.42,2.42,4.5148,0.3286,3.2357,0.6062
2.43,2.43,2.43,2.43,4.5466,0.33,3.2359,0.636
2.44,2.44,2.44,2.44,4.4844,0.3321,3.2416,0.6386
2.45,2.45,2.45,2.45,4.4754,0.3366,3.2377,0.673
2.46,2.46,2.46,2.46,4.5173,0.327,3.2416,0.6391
2.47,2.47,2.47,2.47,4.5383,0.3308,3.2543,0.6125
2.48,2.48,2.48,2.48,4.554,0.3311,3.2428,0.6527
2.49,2.49,2.49,2.49,4.5742,0.3324,3.2544,0.6337
2.5,2.5,2.5,2.5,4.5458,0.3335,3.2458,0.6015
2.51,2.51,2.51,2.51,4.5485,0.3387,3.2448,0.6323
2.52,2.52,2.52,2.52,4.472,0.329,3.2554,0.6408
2.53,2.53,2.53,2.53,4.4079,0.3362,3.2326,0.6085
2.54,2.54,2.54,2.54,4.3697,0.3357,3.242,0.6034
2.55,2.55,2.55,2.55,4.2592,0.3334,3.2261,0.5835
2.56,2.56,2.56,2.56,4.1691,0.331,3.2309,0.5697
2.57,2.57,2.57,2.57,4.0815,0.3331,3.2214,0.5439
2.58,2.58,2.58,2.58,4.0489,0.3246,3.2227,0.5596
2.59,2.59,2.59,2.59,3.9833,0.3289,3.2241,0.5777
2.6,2.6,2.6,2.6,3.9293,0.3233,3.2185,0.574
2.61,2.61,2.61,2.61,3.934,0.3227,3.2216,0.5166
2.62,2.62,2.62,2.62,3.9856,0.3249,3.2199,0.5433
2.63,2.63,2.63,2.63,3.9841,0.3206,3.2136,0.5203
2.64,2.64,2.64,2.64,3.987,0.3271,3.1984,0.5265
2.65,2.65,2.65,2.65,3.9845,0.3248,3.2017,0.5962
2.66,2.66,2.66,2.66,4.0018,0.3233,3.2053,0.5488
2.67,2.67,2.67,2.67,3.9623,0.3271,3.2009,0.586
2.68,2.68,2.68,2.68,3.9977,0.3281,3.2056,0.5489
2.69,2.69,2.69,2.69,4.0541,0.3267,3.2147,0.5499
2.7,2.7,2.7,2.7,4.0089,0.34,3.213,0.5537
2.71,2.71,2.71,2.71,4.0151,0.3394,3.2175,0.5752
2.72,2.72,2.72,2.72,4.015,0.3353,3.2182,0.5447
2.73,2.73,2.73,2.73,4.0884,0.3356,3.2149,0.5608
2.74,2.74,2.74,2.74,4.0607,0.3334,3.2203,0.5694
2.75,2.75,2.75,2.75,4.0372,0.3283,3.2155,0.5566
2.76,2.76,2.76,2.76,3.9514,0.3353,3.2088,0.5859
2.77,2.77,2.77,2.77,3.9871,0.3323,3.2095,0.554
2.78,2.78,2.78,2.78,3.98,0.33,3.2117,0.5293
2.79,2.79,2.79,2.79,3.936,0.3349,3.2129,0.5748
2.8,2.8,2.8,2.8,3.9624,0.3397,3.2193,0.5562
2.81,2.81,2.81,2.81,3.9631,0.3368,3.2196,0.5455
2.82,2.82,2.82,2.82,3.9345,0.3331,3.2172,0.5407
2.83,2.83,2.83,2.83,3.8938,0.334,3.2216,0.5165
2.84,2.84,2.84,2.84,3.8542,0.3363,3.2183,0.5479
2.85,2.85,2.85,2.85,3.8243,0.3337,3.2105,0.5171
2.86,2.86,2.86,2.86,3.7658,0.3326,3.2225,0.491
2.87,2.87,2.87,2.87,3.6828,0.3338,3.2118,0.4591
2.88,2.88,2.88,2.88,3.609,0.3334,3.2116,0.4855
2.89,2.89,2.89,2.89,3.5884,0.3347,3.1956,0.4997
2.9,2.9,2.9,2.9,3.5358,0.3327,3.2076,0.4891
2.91,2.91,2.91,2.91,3.5117,0.3334,3.2014,0.4828
2.92,2.92,2.92,2.92,3.4407,0.3299,3.1934,0.4879
2.93,2.93,2.93,2.93,3.3713,0.337,3.2008,0.4586
2.94,2.94,2.94,2.94,3.2898,0.329,3.201,0.4624
2.95,2.95,2.95,2.95,3.2055,0.3239,3.1851,0.4164
2.96,2.96,2.96,2.96,3.1011,0.3232,3.1773,0.3954
2.97,2.97,2.97,2.97,3.0704,0.3168,3.1733,0.389
2.98,2.98,2.98,2.98,3.0164,0.3047,3.1781,0.392
2.99,2.99,2.99,2.99,2.9592,0.3084,3.1402,0.3925
3.0,3.0,3.0,3.0,2.9644,0.3071,3.1297,0.3706
3.01,3.01,3.01,3.01,2.9468,0.298,3.1315,0.3972
3.02,3.02,3.02,3.02,2.8354,0.2991,3.1207,0.3514
3.03,3.03,3.03,3.03,2.8567,0.2924,3.1164,0.382
3.04,3.04,3.04,3.04,2.8585,0.279,3.1168,0.3617
3.05,3.05,3.05,3.05,2.7877,0.2867,3.0953,0.3154
3.06,3.06,3.06,3.06,2.8237,0.2896,3.1054,0.3399
3.07,3.07,3.07,3.07,2.7165,0.2786,3.0759,0.3127
3.08,3.08,3.08,3.08,2.7425,0.2778,3.0824,0.3415
3.09,3.09,3.09,3.09,2.6441,0.2822,3.0592,0.2871
3.1,3.1,3.1,3.1,2.6624,0.2794,3.0485,0.2746
3.11,3.11,3.11,3.11,2.6325,0.2812,3.0248,0.2138
3.12,3.12,3.12,3.12,2.67,0.2787,3.0471,0.2575
3.13,3.13,3.13,3.13,2.7469,0.2753,3.0587,0.2209
3.14,3.14,3.14,3.14,2.7355,0.272,3.0383,0.2541
3.15,3.15,3.15,3.15,2.839,0.2768,3.0763,0.3351
3.16,3.16,3.16,3.16,2.7861,0.2748,3.0704,0.3025
3.17,3.17,3.17,3.17,2.7972,0.2775,3.0575,0.2551
3.18,3.18,3.18,3.18,2.7402,0.2889,3.0428,0.2533
3.19,3.19,3.19,3.19,2.8147,0.2873,3.0378,0.2022
3.2,3.2,3.2,3.2,2.886,0.2902,3.0353,0.1453
3.21,3.21,3.21,3.21,3.0178,0.2954,3.0604,0.2458
3.22,3.22,3.22,3.22,3.1291,0.2882,3.0644,0.284
3.23,3.23,3.23,3.23,3.1809,0.2911,3.0593,0.2504
3.24,3.24,3.24,3.24,3.2019,0.2971,3.0532,0.247
3.25,3.25,3.25,3.25,3.3247,0.3108,3.0773,0.3265
3.26,3.26,3.26,3.26,3.4627,0.3044,3.0984,0.262
3.27,3.27,3.27,3.27,3.5243,0.3073,3.0973,0.2702
3.28,3.28,3.28,3.28,3.6485,0.3085,3.1158,0.392
3.29,3.29,3.29,3.29,3.7586,0.3011,3.1524,0.3979
3.3,3.3,3.3,3.3,3.681,0.3179,3.1444,0.354
3.31,3.31,3.31,3.31,3.6654,0.2946,3.1185,0.2544
3.32,3.32,3.32,3.32,3.6667,0.3073,3.1307,0.3214
3.33,3.33,3.33,3.33,3.7181,0.3006,3.1137,0.3264
3.34,3.34,3.34,3.34,3.7173,0.3014,3.1198,0.1936
3.35,3.35,3.35,3.35,3.7673,0.2966,3.1402,0.3245
3.36,3.36,3.36,3.36,3.9119,0.3095,3.1625,0.3903
3.37,3.37,3.37,3.37,4.1141,0.3087,3.197,0.4709
3.38,3.38,3.38,3.38,4.1577,0.3127,3.2234,0.5178
3.39,3.39,3.39,3.39,4.4086,0.3088,3.225,0.5716
3.4,3.4,3.4,3.4,4.4873,0.3023,3.249,0.5413
3.41,3.41,3.41,3.41,4.439,0.3089,3.2289,0.5461
3.42,3.42,3.42,3.42,4.5599,0.3089,3.2411,0.5993
3.43,3.43,3.43,3.43,4.5537,0.3095,3.2361,0.5654
3.44,3.44,3.44,3.44,4.5294,0.3136,3.2325,0.66
3.45,3.45,3.45,3.45,4.4959,0.3052,3.2325,0.612
3.46,3.46,3.46,3.46,4.5025,0.304,3.2355,0.5881
3.47,3.47,3.47,3.47,4.5234,0.3073,3.2518,0.632
3.48,3.48,3.48,3.48,4.4745,0.3203,3.2474,0.6483
3.49,3.49,3.49,3.49,4.385,0.3124,3.2357,0.6442
3.5,3.5,3.5,3.5,4.2844,0.3197,3.2315,0.5918
3.51,3.51,3.51,3.51,4.1939,0.3286,3.2338,0.5909
3.52,3.52,3.52,3.52,4.1763,0.3261,3.2338,0.5928
3.53,3.53,3.53,3.53,4.1745,0.3181,3.222,0.588
3.54,3.54,3.54,3.54,4.1884,0.3166,3.2217,0.5579
3.55,3.55,3.55,3.55,4.1826,0.3211,3.2178,0.5901
3.56,3.56,3.56,3.56,4.2963,0.3192,3.2441,0.5901
3.57,3.57,3.57,3.57,4.3367,0.3228,3.2274,0.6084
3.58,3.58,3.58,3.58,4.2779,0.3326,3.2103,0.6112
3.59,3.59,3.59,3.59,4.3131,0.3273,3.2256,0.5962
3.6,3.6,3.6,3.6,4.2526,0.3245,3.226,0.59
3.61,3.61,3.61,3.61,4.2348,0.3306,3.2221,0.5963
3.62,3.62,3.62,3.62,4.2056,0.3268,3.2067,0.6073
3.63,3.63,3.63,3.63,4.2264,0.3271,3.2219,0.5853
3.64,3.64,3.64,3.64,4.1472,0.3275,3.2144,0.5878
3.65,3.65,3.65,3.65,4.1116,0.3346,3.2253,0.5533
3.66,3.66,3.66,3.66,3.9353,0.3287,3.2014,0.5746
3.67,3.67,3.67,3.67,3.8193,0.3223,3.202,0.5639
3.68,3.68,3.68,3.68,3.6745,0.3201,3.1853,0.532
3.69,3.69,3.69,3.69,3.6257,0.3271,3.193,0.4981
3.7,3.7,3.7,3.7,3.6276,0.3304,3.1865,0.4699
3.71,3.71,3.71,3.71,3.6909,0.3269,3.2086,0.4909
3.72,3.72,3.72,3.72,3.7362,0.3311,3.2003,0.5028
3.73,3.73,3.73,3.73,3.7242,0.3258,3.2054,0.4838
3.74,3.74,3.74,3.74,3.6997,0.3307,3.1948,0.4906
3.75,3.75,3.75,3.75,3.6465,0.3322,3.2045,0.4691
3.76,3.76,3.76,3.76,3.7107,0.326,3.2144,0.453
3.77,3.77,3.77,3.77,3.7086,0.3285,3.2057,0.4545
3.78,3.78,3.78,3.78,3.7145,0.3308,3.1983,0.4732
3.79,3.79,3.79,3.79,3.7632,0.3291,3.1979,0.4951
3.8,3.8,3.8,3.8,3.8278,0.3297,3.2163,0.503
3.81,3.81,3.81,3.81,3.891,0.3327,3.2129,0.5004
3.82,3.82,3.82,3.82,3.9086,0.3356,3.2251,0.5142
3.83,3.83,3.83,3.83,3.9037,0.3317,3.2272,0.5186
3.84,3.84,3.84,3.84,3.9514,0.341,3.2192,0.5309
3.85,3.85,3.85,3.85,3.9697,0.3361,3.2276,0.5464
3.86,3.86,3.86,3.86,3.9091,0.3419,3.2299,0.5402
3.87,3.87,3.87,3.87,3.9204,0.3365,3.2185,0.5219
3.88,3.88,3.88,3.88,3.9217,0.3388,3.2176,0.5385
3.89,3.89,3.89,3.89,3.8419,0.3399,3.2177,0.5361
3.9,3.9,3.9,3.9,3.8298,0.3431,3.2267,0.5143
3.91,3.91,3.91,3.91,3.8248,0.345,3.2152,0.5513
3.92,3.92,3.92,3.92,3.7706,0.3467,3.2215,0.5142
3.93,3.93,3.93,3.93,3.7029,0.3436,3.2208,0.5024
3.94,3.94,3.94,3.94,3.6889,0.3458,3.2043,0.5239
3.95,3.95,3.95,3.95,3.6541,0.3484,3.2129,0.5381
3.96,3.96,3.96,3.96,3.6448,0.3501,3.2012,0.5345
3.97,3.97,3.97,3.97,3.6595,0.3498,3.2098,0.5125
3.98,3.98,3.98,3.98,3.6262,0.3516,3.2173,0.5097
3.99,3.99,3.99,3.99,3.6515,0.348,3.2134,0.5302
4.0,4.0,4.0,4.0,3.6732,0.3543,3.2125,0.4973
4.01,4.01,4.01,4.01,3.6961,0.3506,3.2149,0.5392
4.02,4.02,4.02,4.02,3.764,0.3516,3.2144,0.5491
4.03,4.03,4.03,4.03,3.7542,0.3458,3.2221,0.5115
4.04,4.04,4.04,4.04,3.7527,0.3449,3.2187,0.5247
4.05,4.05,4.05,4.05,3.8126,0.3429,3.2204,0.5465
4.06,4.06,4.06,4.06,3.8048,0.3413,3.2108,0.5242
4.07,4.07,4.07,4.07,3.7856,0.3418,3.2064,0.5174
4.08,4.08,4.08,4.08,3.8059,0.3403,3.1996,0.5607
4.09,4.09,4.09,4.09,3.7313,0.331,3.2026,0.5257
4.1,4.1,4.1,4.1,3.7171,0.3307,3.1967,0.5057
4.11,4.11,4.11,4.11,3.6671,0.3237,3.1919,0.5063
4.12,4.12,4.12,4.12,3.6811,0.325,3.1927,0.5305
4.13,4.13,4.13,4.13,3.7096,0.3204,3.1917,0.5058
4.14,4.14,4.14,4.14,3.7308,0.3148,3.1983,0.51
4.15,4.15,4.15,4.15,3.6294,0.319,3.1923,0.4958
4.16,4.16,4.16,4.16,3.608,0.3127,3.174,0.5292
4.17,4.17,4.17,4.17,3.6068,0.316,3.1893,0.5006
4.18,4.18,4.18,4.18,3.6474,0.3088,3.1892,0.4818
4.19,4.19,4.19,4.19,3.7049,0.3165,3.1919,0.5216
4.2,4.2,4.2,4.2,3.6244,0.3079,3.18,0.5129
4.21,4.21,4.21,4.21,3.6996,0.3069,3.1991,0.51
4.22,4.22,4.22,4.22,3.7231,0.31,3.1973,0.5261
4.23,4.23,4.23,4.23,3.7874,0.3228,3.1956,0.5387
4.24,4.24,4.24,4.24,3.8857,0.3203,3.1997,0.5391
4.25,4.25,4.25,4.25,4.015,0.3224,3.1925,0.596
4.26,4.26,4.26,4.26,4.1033,0.3275,3.2163,0.5743
4.27,4.27,4.27,4.27,4.1032,0.3319,3.2123,0.5826
4.28,4.28,4.28,4.28,4.1576,0.3322,3.2246,0.5837
4.29,4.29,4.29,4.29,4.172,0.333,3.2228,0.5942
4.3,4.3,4.3,4.3,4.198,0.3343,3.2193,0.5976
4.31,4.31,4.31,4.31,4.2391,0.3317,3.2138,0.6319
4.32,4.32,4.32,4.32,4.1878,0.3349,3.2293,0.6023
4.33,4.33,4.33,4.33,4.2167,0.3335,3.2354,0.5942
4.34,4.34,4.34,4.34,4.2578,0.3389,3.2257,0.6337
4.35,4.35,4.35,4.35,4.3188,0.3396,3.2293,0.6395
4.36,4.36,4.36,4.36,4.297,0.3348,3.2383,0.6288
4.37,4.37,4.37,4.37,4.311,0.3362,3.2275,0.6481
4.38,4.38,4.38,4.38,4.3142,0.3323,3.2153,0.643
4.39,4.39,4.39,4.39,4.3108,0.3247,3.2341,0.6599
4.4,4.4,4.4,4.4,4.3207,0.328,3.2165,0.6514
4.41,4.41,4.41,4.41,4.3711,0.3349,3.2289,0.6521
4.42,4.42,4.42,4.42,4.3693,0.3267,3.2355,0.6331
4.43,4.43,4.43,4.43,4.4155,0.3315,3.2229,0.6368
4.44,4.44,4.44,4.44,4.3849,0.3233,3.2378,0.6016
4.45,4.45,4.45,4.45,4.3218,0.3302,3.2321,0.6187
4.46,4.46,4.46,4.46,4.2284,0.329,3.2244,0.5954
4.47,4.47,4.47,4.47,4.1766,0.3338,3.2215,0.6027
4.48,4.48,4.48,4.48,4.1685,0.3354,3.2191,0.6059
4.49,4.49,4.49,4.49,4.1095,0.3379,3.2201,0.5816
4.5,4.5,4.5,4.5,4.0011,0.3291,3.2137,0.5661
4.51,4.51,4.51,4.51,3.9474,0.3246,3.1994,0.5737
4.52,4.52,4.52,4.52,3.921,0.3236,3.1993,0.5418
4.53,4.53,4.53,4.53,3.6505,0.3194,3.1761,0.4931
4.54,4.54,4.54,4.54,3.5633,0.3179,3.1717,0.4969
4.55,4.55,4.55,4.55,3.5339,0.3066,3.1638,0.4564
4.56,4.56,4.56,4.56,3.4197,0.3136,3.1577,0.4896
4.57,4.57,4.57,4.57,3.413,0.3183,3.1748,0.4761
4.58,4.58,4.58,4.58,3.1895,0.3186,3.1213,0.4013
4.59,4.59,4.59,4.59,2.9676,0.3144,3.0888,0.3861
4.6,4.6,4.6,4.6,2.7935,0.2978,3.0554,0.35
4.61,4.61,4.61,4.61,2.7133,0.299,3.0289,0.287
4.62,4.62,4.62,4.62,2.6318,0.2983,3.0025,0.2682
4.63,4.63,4.63,4.63,2.6572,0.3081,3.0026,0.2616
4.64,4.64,4.64,4.64,2.7239,0.3023,3.0195,0.2893
4.65,4.65,4.65,4.65,2.7679,0.3108,3.0173,0.2584
4.66,4.66,4.66,4.66,2.7946,0.3018,3.0361,0.2808
4.67,4.67,4.67,4.67,2.824,0.3081,3.044,0.3233
4.68,4.68,4.68,4.68,2.9891,0.3063,3.0597,0.3524
4.69,4.69,4.69,4.69,3.1559,0.3154,3.0933,0.3807
4.7,4.7,4.7,4.7,3.1793,0.3073,3.1066,0.4023
4.71,4.71,4.71,4.71,3.3138,0.3156,3.1366,0.4577
4.72,4.72,4.72,4.72,3.3464,0.3094,3.1472,0.4576
4.73,4.73,4.73,4.73,3.5576,0.3126,3.1774,0.4432
4.74,4.74,4.74,4.74,3.6311,0.3156,3.179,0.4977
4.75,4.75,4.75,4.75,3.5807,0.3125,3.1817,0.4704
4.76,4.76,4.76,4.76,3.5994,0.3144,3.1792,0.4718
4.77,4.77,4.77,4.77,3.5838,0.3133,3.1799,0.4897
4.78,4.78,4.78,4.78,3.5863,0.3153,3.1771,0.4725
4.79,4.79,4.79,4.79,3.4597,0.3161,3.1872,0.4714
4.8,4.8,4.8,4.8,3.5151,0.3134,3.1783,0.4775
4.81,4.81,4.81,4.81,3.521,0.3139,3.1761,0.4861
4.82,4.82,4.82,4.82,3.3613,0.3102,3.1716,0.4608
4.83,4.83,4.83,4.83,3.2601,0.3071,3.1679,0.4375
4.84,4.84,4.84,4.84,3.0577,0.3053,3.1473,0.4179
4.85,4.85,4.85,4.85,2.9578,0.311,3.1265,0.3989
4.86,4.86,4.86,4.86,2.9037,0.3092,3.1328,0.4006
4.87,4.87,4.87,4.87,2.9852,0.3081,3.1348,0.3701
4.88,4.88,4.88,4.88,3.0443,0.311,3.1465,0.4075
4.89,4.89,4.89,4.89,3.1399,0.3177,3.1443,0.4335
4.9,4.9,4.9,4.9,3.1101,0.3118,3.161,0.4278
4.91,4.91,4.91,4.91,3.0024,0.3042,3.1422,0.3968
4.92,4.92,4.92,4.92,2.9926,0.3025,3.128,0.4144
4.93,4.93,4.93,4.93,2.9369,0.299,3.1089,0.4153
4.94,4.94,4.94,4.94,2.9612,0.3042,3.1219,0.4051
4.95,4.95,4.95,4.95,3.1177,0.3031,3.1421,0.4193
4.96,4.96,4.96,4.96,3.1165,0.3041,3.1569,0.4019
4.97,4.97,4.97,4.97,3.1164,0.3021,3.1617,0.3975
4.98,4.98,4.98,4.98,3.1726,0.2992,3.1699,0.4257
4.99,4.99,4.99,4.99,3.1396,0.303,3.1695,0.4011
5.0,5.0,5.0,5.0,3.1293,0.3054,3.163,0.4166
5.01,5.01,5.01,5.01,3.1054,0.3072,3.1416,0.4429
5.02,5.02,5.02,5.02,3.1293,0.3123,3.1514,0.3992
5.03,5.03,5.03,5.03,3.2276,0.3076,3.1606,0.4261
5.04,5.04,5.04,5.04,3.2285,0.3124,3.1566,0.4488
5.05,5.05,5.05,5.05,3.1754,0.3061,3.16,0.4489
5.06,5.06,5.06,5.06,3.1525,0.3066,3.14,0.4258
5.07,5.07,5.07,5.07,3.0726,0.308,3.1394,0.3897
5.08,5.08,5.08,5.08,3.0043,0.2992,3.1429,0.3781
5.09,5.09,5.09,5.09,2.935,0.3024,3.1295,0.3847
5.1,5.1,5.1,5.1,2.8753,0.2996,3.1248,0.3704
5.11,5.11,5.11,5.11,2.7563,0.3024,3.1231,0.3346
5.12,5.12,5.12,5.12,2.5714,0.2973,3.0743,0.3242
5.13,5.13,5.13,5.13,2.5195,0.2982,3.075,0.3178
5.14,5.14,5.14,5.14,2.5553,0.291,3.0673,0.3448
5.15,5.15,5.15,5.15,2.586,0.287,3.066,0.3079
5.16,5.16,5.16,5.16,2.5639,0.2858,3.0683,0.3259
5.17,5.17,5.17,5.17,2.5836,0.2967,3.074,0.3242
5.18,5.18,5.18,5.18,2.6496,0.2997,3.0811,0.3297
5.19,5.19,5.19,5.19,2.694,0.3011,3.0812,0.3138
5.2,5.2,5.2,5.2,2.862,0.3076,3.1135,0.3502
5.21,5.21,5.21,5.21,2.8936,0.3067,3.1086,0.3738
5.22,5.22,5.22,5.22,2.9171,0.3122,3.1113,0.3728
5.23,5.23,5.23,5.23,2.8578,0.3127,3.1192,0.3697
5.24,5.24,5.24,5.24,2.8063,0.307,3.1242,0.3656
5.25,5.25,5.25,5.25,2.7202,0.3091,3.0888,0.3489
5.26,5.26,5.26,5.26,2.6117,0.3048,3.0859,0.3106
5.27,5.27,5.27,5.27,2.6489,0.2965,3.0932,0.3248
5.28,5.28,5.28,5.28,2.6315,0.3018,3.0906,0.347
5.29,5.29,5.29,5.29,2.6188,0.295,3.0821,0.3177
5.3,5.3,5.3,5.3,2.6142,0.2916,3.0739,0.324
5.31,5.31,5.31,5.31,2.5848,0.3006,3.0673,0.3186
5.32,5.32,5.32,5.32,2.6498,0.2875,3.0659,0.3213
5.33,5.33,5.33,5.33,2.5704,0.2991,3.0559,0.2757
5.34,5.34,5.34,5.34,2.5924,0.2898,3.0702,0.3282
5.35,5.35,5.35,5.35,2.5584,0.2877,3.0694,0.2861
5.36,5.36,5.36,5.36,2.5248,0.2909,3.0627,0.2909
5.37,5.37,5.37,5.37,2.51,0.2917,3.0547,0.2709
5.38,5.38,5.38,5.38,2.475,0.2836,3.0383,0.2301
5.39,5.39,5.39,5.39,2.3973,0.2791,3.0135,0.1847
5.4,5.4,5.4,5.4,2.2937,0.2799,2.9844,0.1522
5.41,5.41,5.41,5.41,2.025,0.2786,2.9067,-0.0741
5.42,5.42,5.42,5.42,2.1011,0.2837,2.9248,-0.0057
5.43,5.43,5.43,5.43,2.1007,0.2826,2.9131,-0.0038
5.44,5.44,5.44,5.44,2.0369,0.2839,2.9088,-0.1303
5.45,5.45,5.45,5.45,1.9313,0.2847,2.8693,-0.3211
5.46,5.46,5.46,5.46,1.9918,0.2809,2.861,-0.5556
5.47,5.47,5.47,5.47,2.2504,0.2692,2.8548,-0.5227
5.48,5.48,5.48,5.48,2.2631,0.2731,2.8693,-0.5769
5.49,5.49,5.49,5.49,2.3181,0.2795,2.8884,-0.3209
5.5,5.5,5.5,5.5,2.4663,0.2876,2.9495,-0.2401
5.51,5.51,5.51,5.51,2.5337,0.285,2.9627,-0.1886
5.52,5.52,5.52,5.52,2.7236,0.3023,3.0302,0.091
5.53,5.53,5.53,5.53,2.871,0.3064,3.0785,0.2385
5.54,5.54,5.54,5.54,2.9717,0.3073,3.105,0.2975
5.55,5.55,5.55,5.55,2.9643,0.3081,3.1114,0.3421
5.56,5.56,5.56,5.56,2.9039,0.3098,3.1001,0.3134
5.57,5.57,5.57,5.57,2.8537,0.3159,3.0975,0.2641
5.58,5.58,5.58,5.58,2.8387,0.3134,3.0978,0.2341
5.59,5.59,5.59,5.59,2.761,0.3052,3.0623,0.1515
5.6,5.6,5.6,5.6,2.7507,0.3063,3.0524,0.1049
5.61,5.61,5.61,5.61,2.7456,0.3123,3.0674,0.0883
5.62,5.62,5.62,5.62,2.7033,0.3062,3.0461,0.058
5.63,5.63,5.63,5.63,2.7795,0.305,3.064,0.1292
5.64,5.64,5.64,5.64,2.7593,0.3049,3.0645,0.0809
5.65,5.65,5.65,5.65,2.6909,0.303,3.0438,-0.0046
5.66,5.66,5.66,5.66,2.745,0.312,3.0512,0.0288
5.67,5.67,5.67,5.67,2.7156,0.3049,3.0312,-0.0561
5.68,5.68,5.68,5.68,2.6712,0.3068,3.0043,-0.1485
5.69,5.69,5.69,5.69,2.5752,0.3053,2.9825,-0.1353
5.7,5.7,5.7,5.7,2.5717,0.3155,2.9847,-0.1232
5.71,5.71,5.71,5.71,2.8107,0.313,3.0286,0.0939
5.72,5.72,5.72,5.72,3.065,0.3259,3.076,0.2363
5.73,5.73,5.73,5.73,3.0662,0.3224,3.0922,0.3253
5.74,5.74,5.74,5.74,2.8616,0.3178,3.054,0.1507
5.75,5.75,5.75,5.75,2.798,0.3128,3.0129,-0.0255
5.76,5.76,5.76,5.76,2.7992,0.3114,3.0611,0.0057
5.77,5.77,5.77,5.77,2.7543,0.3115,3.0541,0.1637
5.78,5.78,5.78,5.78,2.8183,0.3119,3.1004,0.2575
5.79,5.79,5.79,5.79,2.7482,0.2985,3.0808,0.2286
5.8,5.8,5.8,5.8,2.4768,0.2872,3.026,0.1827
5.81,5.81,5.81,5.81,2.3906,0.2803,3.0162,0.1296
5.82,5.82,5.82,5.82,2.3832,0.279,3.0024,0.1235
5.83,5.83,5.83,5.83,2.3004,0.272,2.9762,-0.0084
5.84,5.84,5.84,5.84,2.25,0.2752,2.9805,-0.1027
5.85,5.85,5.85,5.85,2.1778,0.2713,2.9428,-0.191
5.86,5.86,5.86,5.86,2.1895,0.2681,2.9489,-0.1985
5.87,5.87,5.87,5.87,2.2304,0.2721,2.9556,-0.0573
5.88,5.88,5.88,5.88,2.2164,0.2768,2.9585,0.0035
5.89,5.89,5.89,5.89,2.1331,0.2809,2.9344,0.0211
5.9,5.9,5.9,5.9,2.1106,0.2839,2.9108,-0.0802
5.91,5.91,5.91,5.91,2.1921,0.2761,2.892,-0.16
5.92,5.92,5.92,5.92,2.2543,0.2753,2.9121,-0.2366
5.93,5.93,5.93,5.93,2.214,0.2757,2.8821,-0.4209
5.94,5.94,5.94,5.94,2.1323,0.2652,2.8502,-0.483
5.95,5.95,5.95,5.95,2.2064,0.2778,2.886,-0.4879
5.96,5.96,5.96,5.96,2.1717,0.2757,2.8936,-0.2824
5.97,5.97,5.97,5.97,2.2169,0.2756,2.9515,-0.0596
5.98,5.98,5.98,5.98,2.3338,0.2789,2.965,0.1156
5.99,5.99,5.99,5.99,2.3891,0.2879,3.0053,0.2782
6.0,6.0,6.0,6.0,2.432,0.2901,3.0201,0.3115
6.01,6.01,6.01,6.01,2.4425,0.2831,3.0199,0.346
6.02,6.02,6.02,6.02,2.4413,0.2843,3.0204,0.3283
6.03,6.03,6.03,6.03,2.4736,0.2857,3.0257,0.3451
6.04,6.04,6.04,6.04,2.398,0.2872,3.0256,0.311
6.05,6.05,6.05,6.05,2.4168,0.2929,3.0203,0.3292
6.06,6.06,6.06,6.06,2.385,0.2881,3.0234,0.3078
6.07,6.07,6.07,6.07,2.3892,0.2876,3.0043,0.2904
6.08,6.08,6.08,6.08,2.2975,0.2885,2.9647,0.2519
6.09,6.09,6.09,6.09,2.3768,0.2944,2.9846,0.2648
6.1,6.1,6.1,6.1,2.4799,0.2933,3.0077,0.2662
6.11,6.11,6.11,6.11,2.4358,0.2854,2.9884,0.2826
6.12,6.12,6.12,6.12,2.5178,0.2937,2.995,0.2714
6.13,6.13,6.13,6.13,2.5925,0.2921,3.002,0.2844
6.14,6.14,6.14,6.14,2.6549,0.3019,3.0254,0.3155
6.15,6.15,6.15,6.15,2.5914,0.3029,3.0082,0.2702
6.16,6.16,6.16,6.16,2.5857,0.2949,3.01,0.2876
6.17,6.17,6.17,6.17,2.6705,0.2942,3.0512,0.3159
6.18,6.18,6.18,6.18,2.7311,0.2975,3.0795,0.3656
6.19,6.19,6.19,6.19,2.8053,0.2966,3.0926,0.3559
6.2,6.2,6.2,6.2,2.8196,0.2885,3.0947,0.3687
6.21,6.21,6.21,6.21,2.7777,0.293,3.0948,0.361
6.22,6.22,6.22,6.22,2.7321,0.2909,3.0769,0.3557
6.23,6.23,6.23,6.23,2.7721,0.2968,3.0838,0.3886
6.24,6.24,6.24,6.24,2.7592,0.3004,3.0923,0.3737
6.25,6.25,6.25,6.25,2.7117,0.297,3.0765,0.344
6.26,6.26,6.26,6.26,2.611,0.2951,3.0487,0.3399
6.27,6.27,6.27,6.27,2.5896,0.2993,3.0487,0.3234
6.28,6.28,6.28,6.28,2.5385,0.3065,3.0215,0.292
6.29,6.29,6.29,6.29,2.6192,0.2975,3.0606,0.3131
6.3,6.3,6.3,6.3,2.5721,0.2959,3.0427,0.2746
6.31,6.31,6.31,6.31,2.5216,0.303,3.0237,0.2215
6.32,6.32,6.32,6.32,2.4713,0.3003,3.0029,0.2154
6.33,6.33,6.33,6.33,2.3364,0.3036,2.9668,0.172
6.34,6.34,6.34,6.34,2.4385,0.2995,2.9728,0.1552
6.35,6.35,6.35,6.35,2.2916,0.3043,2.9663,0.1281
6.36,6.36,6.36,6.36,2.3564,0.3049,2.9833,0.1189
6.37,6.37,6.37,6.37,2.3717,0.3009,2.9557,0.1539
6.38,6.38,6.38,6.38,2.4382,0.3046,2.9466,0.1287
6.39,6.39,6.39,6.39,2.5204,0.2978,2.9852,0.0762
6.4,6.4,6.4,6.4,2.5551,0.3007,2.9859,0.0944
6.41,6.41,6.41,6.41,2.5343,0.2999,2.9959,0.0259
6.42,6.42,6.42,6.42,2.6154,0.2966,3.0058,0.1498
6.43,6.43,6.43,6.43,2.6484,0.303,3.012,0.1781
6.44,6.44,6.44,6.44,2.6379,0.3014,3.0134,0.0624
6.45,6.45,6.45,6.45,2.6684,0.2861,3.0285,-0.0094
6.46,6.46,6.46,6.46,2.7363,0.2915,3.0182,0.0583
6.47,6.47,6.47,6.47,2.7896,0.2923,3.0238,0.084
6.48,6.48,6.48,6.48,2.7744,0.2956,3.0473,0.1293
6.49,6.49,6.49,6.49,2.8845,0.3037,3.0785,0.2461
6.5,6.5,6.5,6.5,3.0617,0.3045,3.116,0.3916
6.51,6.51,6.51,6.51,3.0935,0.3065,3.1436,0.4055
6.52,6.52,6.52,6.52,3.0962,0.3019,3.1378,0.4206
6.53,6.53,6.53,6.53,3.1484,0.307,3.1479,0.4369
6.54,6.54,6.54,6.54,3.1098,0.3037,3.1526,0.4176
6.55,6.55,6.55,6.55,3.0797,0.2989,3.1532,0.4392
6.56,6.56,6.56,6.56,3.0437,0.3034,3.1349,0.4453
6.57,6.57,6.57,6.57,3.0521,0.2975,3.1251,0.4503
6.58,6.58,6.58,6.58,3.0295,0.3043,3.1219,0.4344
6.59,6.59,6.59,6.59,3.0394,0.3004,3.1163,0.4109
6.6,6.6,6.6,6.6,3.0506,0.3025,3.1108,0.4231
6.61,6.61,6.61,6.61,3.1044,0.3092,3.1198,0.4258
6.62,6.62,6.62,6.62,3.1755,0.3075,3.1277,0.4228
6.63,6.63,6.63,6.63,3.1512,0.3148,3.1308,0.4018
6.64,6.64,6.64,6.64,3.1523,0.3125,3.1359,0.4076
6.65,6.65,6.65,6.65,3.0488,0.3212,3.1018,0.3003
6.66,6.66,6.66,6.66,3.0346,0.3135,3.0882,0.186
6.67,6.67,6.67,6.67,3.0134,0.309,3.0709,0.1331
6.68,6.68,6.68,6.68,2.9711,0.3119,3.0671,0.1509
6.69,6.69,6.69,6.69,2.9647,0.3042,3.0728,0.1628
6.7,6.7,6.7,6.7,2.9642,0.3108,3.0802,0.2067
6.71,6.71,6.71,6.71,2.9704,0.3075,3.0825,0.2811
6.72,6.72,6.72,6.72,3.074,0.3179,3.0941,0.3631
6.73,6.73,6.73,6.73,3.1102,0.3069,3.1257,0.3981
6.74,6.74,6.74,6.74,3.1961,0.311,3.1322,0.4597
6.75,6.75,6.75,6.75,3.2489,0.306,3.1412,0.4526
6.76,6.76,6.76,6.76,3.2494,0.3119,3.142,0.4663
6.77,6.77,6.77,6.77,3.3509,0.3084,3.1449,0.4851
6.78,6.78,6.78,6.78,3.2844,0.3088,3.1505,0.4349
6.79,6.79,6.79,6.79,3.4328,0.3167,3.1652,0.4843
6.8,6.8,6.8,6.8,3.4531,0.3249,3.1836,0.4373
6.81,6.81,6.81,6.81,3.4706,0.3212,3.1827,0.4615
6.82,6.82,6.82,6.82,3.5376,0.3222,3.1943,0.4882
6.83,6.83,6.83,6.83,3.6325,0.3299,3.1901,0.5144
6.84,6.84,6.84,6.84,3.7049,0.3175,3.1958,0.5134
6.85,6.85,6.85,6.85,3.6645,0.3166,3.1915,0.4683
6.86,6.86,6.86,6.86,3.5807,0.3131,3.1943,0.476
6.87,6.87,6.87,6.87,3.5435,0.3077,3.1882,0.4792
6.88,6.88,6.88,6.88,3.4723,0.3102,3.1717,0.4757
6.89,6.89,6.89,6.89,3.4089,0.3093,3.1614,0.4698
6.9,6.9,6.9,6.9,3.398,0.3032,3.1648,0.4629
6.91,6.91,6.91,6.91,3.4656,0.3053,3.1676,0.4766
6.92,6.92,6.92,6.92,3.4745,0.3122,3.1628,0.4805
6.93,6.93,6.93,6.93,3.5185,0.3113,3.1773,0.4831
6.94,6.94,6.94,6.94,3.5813,0.3051,3.1892,0.4635
6.95,6.95,6.95,6.95,3.595,0.3048,3.1854,0.5028
6.96,6.96,6.96,6.96,3.5934,0.3158,3.1959,0.4812
6.97,6.97,6.97,6.97,3.5286,0.3187,3.1806,0.5073
6.98,6.98,6.98,6.98,3.5133,0.3188,3.173,0.4884
6.99,6.99,6.99,6.99,3.5361,0.3172,3.1862,0.4878
7.0,7.0,7.0,7.0,3.4928,0.3172,3.1796,0.4906
7.01,7.01,7.01,7.01,3.5209,0.3239,3.1855,0.4847
7.02,7.02,7.02,7.02,3.4949,0.3205,3.1769,0.4847
7.03,7.03,7.03,7.03,3.5052,0.3217,3.1678,0.4799
7.04,7.04,7.04,7.04,3.6591,0.3196,3.1931,0.4963
7.05,7.05,7.05,7.05,3.7227,0.3243,3.1904,0.4994
7.06,7.06,7.06,7.06,3.8274,0.3247,3.2046,0.5245
7.07,7.07,7.07,7.07,3.7818,0.3266,3.2022,0.5094
7.08,7.08,7.08,7.08,3.7679,0.3311,3.1889,0.5491
7.09,7.09,7.09,7.09,3.7475,0.3322,3.2007,0.5316
7.1,7.1,7.1,7.1,3.8098,0.3298,3.2017,0.5393
7.11,7.11,7.11,7.11,3.8435,0.3343,3.2016,0.5437
7.12,7.12,7.12,7.12,3.9232,0.3443,3.2117,0.5953
7.13,7.13,7.13,7.13,3.8969,0.3392,3.2119,0.597
7.14,7.14,7.14,7.14,3.9244,0.3413,3.2009,0.5784
7.15,7.15,7.15,7.15,3.983,0.336,3.217,0.5987
7.16,7.16,7.16,7.16,4.0387,0.3379,3.2145,0.5818
7.17,7.17,7.17,7.17,4.1043,0.3321,3.228,0.6075
7.18,7.18,7.18,7.18,4.0622,0.3328,3.2143,0.5913
7.19,7.19,7.19,7.19,4.0215,0.3351,3.2214,0.5604
7.2,7.2,7.2,7.2,3.9954,0.3327,3.2189,0.573
7.21,7.21,7.21,7.21,3.9473,0.3308,3.2099,0.5536
7.22,7.22,7.22,7.22,3.9906,0.3243,3.2135,0.5463
7.23,7.23,7.23,7.23,3.9974,0.3227,3.2008,0.5536
7.24,7.24,7.24,7.24,3.9572,0.3306,3.2159,0.5596
7.25,7.25,7.25,7.25,3.955,0.3247,3.2066,0.5282
7.26,7.26,7.26,7.26,3.9823,0.3328,3.2189,0.5621
7.27,7.27,7.27,7.27,3.9466,0.3328,3.2111,0.5168
7.28,7.28,7.28,7.28,3.9759,0.3253,3.2054,0.5508
7.29,7.29,7.29,7.29,3.9619,0.3267,3.2163,0.5478
7.3,7.3,7.3,7.3,3.9235,0.3236,3.2076,0.5416
7.31,7.31,7.31,7.31,3.8963,0.3269,3.21,0.5273
7.32,7.32,7.32,7.32,3.89,0.3262,3.2221,0.5417
7.33,7.33,7.33,7.33,3.8598,0.3239,3.2041,0.5343
7.34,7.34,7.34,7.34,3.8518,0.3266,3.1986,0.4989
7.35,7.35,7.35,7.35,3.8743,0.3196,3.1901,0.485
7.36,7.36,7.36,7.36,3.8642,0.3283,3.2032,0.5085
7.37,7.37,7.37,7.37,3.8312,0.3196,3.2003,0.5219
7.38,7.38,7.38,7.38,3.8095,0.3196,3.1972,0.4903
7.39,7.39,7.39,7.39,3.8,0.3289,3.1908,0.5282
7.4,7.4,7.4,7.4,3.8368,0.3287,3.2132,0.5063
7.41,7.41,7.41,7.41,3.8719,0.3245,3.2021,0.515
7.42,7.42,7.42,7.42,3.8775,0.3203,3.1942,0.5377
7.43,7.43,7.43,7.43,3.7833,0.3232,3.1861,0.4829
7.44,7.44,7.44,7.44,3.8869,0.3168,3.1993,0.5034
7.45,7.45,7.45,7.45,3.8917,0.3113,3.1975,0.498
7.46,7.46,7.46,7.46,3.9143,0.312,3.1955,0.5364
7.47,7.47,7.47,7.47,3.9527,0.3149,3.1993,0.5471
7.48,7.48,7.48,7.48,4.0296,0.3168,3.2035,0.5754
7.49,7.49,7.49,7.49,4.1342,0.3177,3.1961,0.5945
7.5,7.5,7.5,7.5,4.2028,0.3164,3.2032,0.585
7.51,7.51,7.51,7.51,4.3864,0.3178,3.2294,0.619
7.52,7.52,7.52,7.52,4.3299,0.3198,3.223,0.6085
7.53,7.53,7.53,7.53,4.2865,0.3156,3.2317,0.5898
7.54,7.54,7.54,7.54,4.2707,0.3192,3.2297,0.5681
7.55,7.55,7.55,7.55,4.2632,0.3164,3.2407,0.5528
7.56,7.56,7.56,7.56,4.2651,0.3226,3.2331,0.5701
7.57,7.57,7.57,7.57,4.2933,0.3262,3.2184,0.5672
7.58,7.58,7.58,7.58,4.3,0.3352,3.2284,0.6071
7.59,7.59,7.59,7.59,4.2739,0.3271,3.2297,0.6032
7.6,7.6,7.6,7.6,4.2897,0.3326,3.2358,0.5604
7.61,7.61,7.61,7.61,4.3093,0.3292,3.2225,0.5986
7.62,7.62,7.62,7.62,4.3144,0.3302,3.2338,0.5919
7.63,7.63,7.63,7.63,4.3426,0.3249,3.2242,0.6443
7.64,7.64,7.64,7.64,4.3959,0.3292,3.2451,0.585
7.65,7.65,7.65,7.65,4.4411,0.3322,3.2521,0.5768
7.66,7.66,7.66,7.66,4.4368,0.3307,3.2414,0.594
7.67,7.67,7.67,7.67,4.4718,0.3263,3.2464,0.6198
7.68,7.68,7.68,7.68,4.5172,0.3276,3.2437,0.6176
7.69,7.69,7.69,7.69,4.5278,0.3295,3.2423,0.6212
7.7,7.7,7.7,7.7,4.6271,0.3281,3.2553,0.6423
7.71,7.71,7.71,7.71,4.5239,0.3235,3.2463,0.6673
7.72,7.72,7.72,7.72,4.4912,0.3264,3.2447,0.6627
7.73,7.73,7.73,7.73,4.5,0.3313,3.2427,0.6882
7.74,7.74,7.74,7.74,4.487,0.3283,3.2347,0.6659
7.75,7.75,7.75,7.75,4.4803,0.3307,3.2353,0.6787
7.76,7.76,7.76,7.76,4.4318,0.3278,3.2342,0.638
7.77,7.77,7.77,7.77,4.4347,0.3269,3.2333,0.6239
7.78,7.78,7.78,7.78,4.4158,0.3248,3.2272,0.6251
7.79,7.79,7.79,7.79,4.4245,0.3283,3.2332,0.6379
7.8,7.8,7.8,7.8,4.4204,0.3268,3.2463,0.6146
7.81,7.81,7.81,7.81,4.4351,0.3275,3.2456,0.5877
7.82,7.82,7.82,7.82,4.3603,0.3352,3.2286,0.6042
7.83,7.83,7.83,7.83,4.4237,0.3263,3.2414,0.6289
7.84,7.84,7.84,7.84,4.468,0.3238,3.2532,0.6291
7.85,7.85,7.85,7.85,4.4106,0.3251,3.242,0.5715
7.86,7.86,7.86,7.86,4.4426,0.3216,3.2525,0.5646
7.87,7.87,7.87,7.87,4.6382,0.3204,3.2553,0.6166
7.88,7.88,7.88,7.88,4.5897,0.31,3.2529,0.6021
7.89,7.89,7.89,7.89,4.6507,0.3022,3.2596,0.5359
7.9,7.9,7.9,7.9,4.5057,0.301,3.233,0.5512
7.91,7.91,7.91,7.91,4.4858,0.3026,3.2165,0.5556
7.92,7.92,7.92,7.92,4.4244,0.3033,3.2271,0.5504
7.93,7.93,7.93,7.93,4.3054,0.2996,3.2403,0.5152
7.94,7.94,7.94,7.94,4.1847,0.2933,3.2237,0.5133
7.95,7.95,7.95,7.95,4.1898,0.3028,3.2347,0.4745
7.96,7.96,7.96,7.96,4.2142,0.2933,3.2237,0.4863
7.97,7.97,7.97,7.97,4.3662,0.303,3.2355,0.4713
7.98,7.98,7.98,7.98,4.296,0.2943,3.2207,0.4601
7.99,7.99,7.99,7.99,4.2373,0.2997,3.1964,0.4581
8.0,8.0,8.0,8.0,4.2869,0.2974,3.2127,0.4925
8.01,8.01,8.01,8.01,4.277,0.2986,3.2161,0.4509
8.02,8.02,8.02,8.02,4.1963,0.2937,3.2084,0.5154
8.03,8.03,8.03,8.03,4.1917,0.2953,3.2145,0.5123
8.04,8.04,8.04,8.04,4.0612,0.2916,3.1965,0.4647
8.05,8.05,8.05,8.05,3.9407,0.297,3.1872,0.4524
8.06,8.06,8.06,8.06,3.8744,0.295,3.1758,0.4718
8.07,8.07,8.07,8.07,3.7536,0.299,3.1768,0.4556
8.08,8.08,8.08,8.08,3.6287,0.2977,3.158,0.4393
8.09,8.09,8.09,8.09,3.4506,0.3098,3.1348,0.4143
8.1,8.1,8.1,8.1,3.38,0.3077,3.1266,0.3746
8.11,8.11,8.11,8.11,3.2691,0.3025,3.1101,0.3474
8.12,8.12,8.12,8.12,3.1594,0.3043,3.1104,0.2735
8.13,8.13,8.13,8.13,3.0806,0.3043,3.0936,0.2848
8.14,8.14,8.14,8.14,3.0105,0.3075,3.0825,0.2708
8.15,8.15,8.15,8.15,2.982,0.311,3.0844,0.2217
8.16,8.16,8.16,8.16,2.844,0.3066,3.0554,0.1977
8.17,8.17,8.17,8.17,2.9044,0.3133,3.0814,0.241
8.18,8.18,8.18,8.18,2.6494,0.3114,3.061,0.1943
8.19,8.19,8.19,8.19,2.5228,0.3004,3.0015,0.0815
8.2,8.2,8.2,8.2,2.4177,0.2862,2.9879,0.0166
8.21,8.21,8.21,8.21,2.4455,0.301,2.981,-0.0119
8.22,8.22,8.22,8.22,2.4814,0.2916,3.0083,0.0486
8.23,8.23,8.23,8.23,2.4153,0.2895,2.9743,0.0803
8.24,8.24,8.24,8.24,2.4156,0.2963,2.9397,-0.0848
8.25,8.25,8.25,8.25,2.5164,0.2906,2.9781,-0.1056
8.26,8.26,8.26,8.26,2.6081,0.2935,2.9831,0.0639
8.27,8.27,8.27,8.27,2.6224,0.2979,3.0119,0.2008
8.28,8.28,8.28,8.28,2.6665,0.2963,3.0002,0.1785
8.29,8.29,8.29,8.29,2.6752,0.2954,2.9936,0.1051
8.3,8.3,8.3,8.3,2.6169,0.2925,2.9507,-0.1758
8.31,8.31,8.31,8.31,2.6479,0.2895,2.943,-0.3279
8.32,8.32,8.32,8.32,2.6428,0.2843,2.9413,-0.3192
8.33,8.33,8.33,8.33,2.7314,0.2847,2.9371,-0.303
8.34,8.34,8.34,8.34,2.877,0.2921,2.9696,-0.1861
8.35,8.35,8.35,8.35,2.9448,0.2986,3.0026,-0.0922
8.36,8.36,8.36,8.36,3.0523,0.2922,3.0161,-0.0373
8.37,8.37,8.37,8.37,3.1617,0.2938,3.0392,-0.0491
8.38,8.38,8.38,8.38,3.2596,0.3014,3.0655,0.2084
8.39,8.39,8.39,8.39,3.35,0.3111,3.1175,0.3719
8.4,8.4,8.4,8.4,3.2459,0.3185,3.0929,0.3036
8.41,8.41,8.41,8.41,3.4264,0.3155,3.1496,0.4019
8.42,8.42,8.42,8.42,3.4312,0.3155,3.1657,0.3972
8.43,8.43,8.43,8.43,3.4587,0.3273,3.1771,0.4643
8.44,8.44,8.44,8.44,3.5102,0.3326,3.1927,0.4719
8.45,8.45,8.45,8.45,3.5641,0.3314,3.2003,0.5185
8.46,8.46,8.46,8.46,3.5639,0.3294,3.1937,0.4835
8.47,8.47,8.47,8.47,3.6717,0.3356,3.1987,0.5347
8.48,8.48,8.48,8.48,3.7229,0.3304,3.1991,0.5054
8.49,8.49,8.49,8.49,3.7704,0.3369,3.2113,0.5314
8.5,8.5,8.5,8.5,3.7438,0.3414,3.201,0.5474
8.51,8.51,8.51,8.51,3.7391,0.34,3.2017,0.5283
8.52,8.52,8.52,8.52,3.6669,0.3442,3.1979,0.5431
8.53,8.53,8.53,8.53,3.7315,0.3453,3.1916,0.5645
8.54,8.54,8.54,8.54,3.7686,0.3454,3.2032,0.5483
8.55,8.55,8.55,8.55,3.9027,0.3504,3.2212,0.5901
8.56,8.56,8.56,8.56,3.9515,0.3568,3.2236,0.5741
8.57,8.57,8.57,8.57,4.0178,0.3457,3.2274,0.5683
8.58,8.58,8.58,8.58,4.1992,0.3555,3.2323,0.6124
8.59,8.59,8.59,8.59,4.4485,0.3446,3.2448,0.6523
8.6,8.6,8.6,8.6,4.5963,0.3433,3.2611,0.6424
8.61,8.61,8.61,8.61,4.6371,0.3421,3.2589,0.659
8.62,8.62,8.62,8.62,4.6882,0.3406,3.2573,0.6615
8.63,8.63,8.63,8.63,4.761,0.3444,3.2629,0.6991
8.64,8.64,8.64,8.64,4.7658,0.3425,3.273,0.6786
8.65,8.65,8.65,8.65,4.784,0.3396,3.2583,0.655
8.66,8.66,8.66,8.66,4.7551,0.3376,3.2675,0.6118
8.67,8.67,8.67,8.67,4.7399,0.3351,3.2775,0.6404
8.68,8.68,8.68,8.68,4.7191,0.3346,3.2491,0.6636
8.69,8.69,8.69,8.69,4.621,0.3413,3.2417,0.6652
8.7,8.7,8.7,8.7,4.631,0.3357,3.2591,0.6582
8.71,8.71,8.71,8.71,4.6013,0.331,3.2604,0.6235
8.72,8.72,8.72,8.72,4.6276,0.326,3.2492,0.5938
8.73,8.73,8.73,8.73,4.5816,0.3279,3.256,0.6567
8.74,8.74,8.74,8.74,4.5824,0.3255,3.2563,0.6048
8.75,8.75,8.75,8.75,4.6216,0.324,3.2645,0.609
8.76,8.76,8.76,8.76,4.5639,0.3302,3.258,0.6291
8.77,8.77,8.77,8.77,4.5307,0.342,3.2525,0.6363
8.78,8.78,8.78,8.78,4.5241,0.3341,3.2438,0.6583
8.79,8.79,8.79,8.79,4.4331,0.3389,3.2419,0.6196
8.8,8.8,8.8,8.8,4.3626,0.3299,3.2493,0.5962
8.81,8.81,8.81,8.81,4.3353,0.3262,3.2452,0.5517
8.82,8.82,8.82,8.82,4.2838,0.3313,3.2413,0.5915
8.83,8.83,8.83,8.83,4.2677,0.3399,3.222,0.5799
8.84,8.84,8.84,8.84,4.3227,0.3304,3.2347,0.5749
8.85,8.85,8.85,8.85,4.2538,0.3299,3.236,0.5621
8.86,8.86,8.86,8.86,4.3067,0.3305,3.2319,0.5974
8.87,8.87,8.87,8.87,4.3403,0.3226,3.2588,0.5773
8.88,8.88,8.88,8.88,4.2987,0.3237,3.2417,0.5969
8.89,8.89,8.89,8.89,4.3867,0.3234,3.2395,0.5965
8.9,8.9,8.9,8.9,4.391,0.3313,3.2373,0.605
8.91,8.91,8.91,8.91,4.3302,0.3361,3.2284,0.5871
8.92,8.92,8.92,8.92,4.3561,0.333,3.2375,0.6081
8.93,8.93,8.93,8.93,4.3942,0.3345,3.2432,0.6117
8.94,8.94,8.94,8.94,4.5275,0.3231,3.2417,0.6349
8.95,8.95,8.95,8.95,4.6595,0.3297,3.2578,0.6414
8.96,8.96,8.96,8.96,4.7011,0.3303,3.2492,0.6867
8.97,8.97,8.97,8.97,4.677,0.3352,3.2569,0.6405
8.98,8.98,8.98,8.98,4.6293,0.3328,3.2608,0.6594
8.99,8.99,8.99,8.99,4.6102,0.3401,3.2493,0.6617
9.0,9.0,9.0,9.0,4.5908,0.3406,3.2516,0.6395
9.01,9.01,9.01,9.01,4.5967,0.3406,3.2494,0.6541
9.02,9.02,9.02,9.02,4.5245,0.3408,3.2484,0.6649
9.03,9.03,9.03,9.03,4.4999,0.3393,3.2413,0.6765
9.04,9.04,9.04,9.04,4.4722,0.3427,3.2413,0.6235
9.05,9.05,9.05,9.05,4.4138,0.3466,3.243,0.6659
9.06,9.06,9.06,9.06,4.3965,0.3423,3.245,0.6201
9.07,9.07,9.07,9.07,4.335,0.3437,3.2342,0.6144
9.08,9.08,9.08,9.08,4.3397,0.3404,3.2411,0.6371
9.09,9.09,9.09,9.09,4.2918,0.3394,3.2257,0.6289
9.1,9.1,9.1,9.1,4.2507,0.3404,3.2285,0.6169
9.11,9.11,9.11,9.11,4.266,0.3433,3.222,0.6541
9.12,9.12,9.12,9.12,4.2332,0.3373,3.2379,0.5795
9.13,9.13,9.13,9.13,4.2562,0.3427,3.2344,0.6145
9.14,9.14,9.14,9.14,4.2544,0.3408,3.2294,0.5927
9.15,9.15,9.15,9.15,4.1863,0.3373,3.2357,0.5877
9.16,9.16,9.16,9.16,4.2042,0.3375,3.226,0.59
9.17,9.17,9.17,9.17,4.1901,0.3416,3.2333,0.6044
9.18,9.18,9.18,9.18,4.2524,0.3312,3.2426,0.5931
9.19,9.19,9.19,9.19,4.2683,0.3365,3.2344,0.6072
9.2,9.2,9.2,9.2,4.2444,0.3396,3.2287,0.5749
9.21,9.21,9.21,9.21,4.2436,0.3352,3.2251,0.594
9.22,9.22,9.22,9.22,4.3379,0.3352,3.2402,0.599
9.23,9.23,9.23,9.23,4.2983,0.332,3.242,0.5997
9.24,9.24,9.24,9.24,4.278,0.3312,3.2342,0.5948
9.25,9.25,9.25,9.25,4.3097,0.3324,3.2462,0.5852
9.26,9.26,9.26,9.26,4.2939,0.3305,3.242,0.5975
9.27,9.27,9.27,9.27,4.2964,0.3399,3.2375,0.5864
9.28,9.28,9.28,9.28,4.3331,0.334,3.2485,0.5955
9.29,9.29,9.29,9.29,4.3331,0.3378,3.2314,0.6386
9.3,9.3,9.3,9.3,4.2729,0.3315,3.2397,0.5977
9.31,9.31,9.31,9.31,4.2363,0.3332,3.2355,0.6179
9.32,9.32,9.32,9.32,4.2031,0.3395,3.2301,0.5974
9.33,9.33,9.33,9.33,4.1454,0.3403,3.2371,0.5762
9.34,9.34,9.34,9.34,4.0977,0.3381,3.2394,0.5791
9.35,9.35,9.35,9.35,4.1429,0.335,3.2398,0.5748
9.36,9.36,9.36,9.36,4.1411,0.3409,3.2384,0.5754
9.37,9.37,9.37,9.37,4.0864,0.3381,3.2215,0.5827
9.38,9.38,9.38,9.38,4.1043,0.3414,3.2268,0.5709
9.39,9.39,9.39,9.39,4.0752,0.3334,3.2478,0.5718
9.4,9.4,9.4,9.4,4.0286,0.3356,3.2272,0.566
9.41,9.41,9.41,9.41,4.0411,0.3327,3.2359,0.5338
9.42,9.42,9.42,9.42,4.0979,0.3391,3.2354,0.5779
9.43,9.43,9.43,9.43,4.0893,0.3431,3.2244,0.5862
9.44,9.44,9.44,9.44,4.083,0.3394,3.2274,0.5899
9.45,9.45,9.45,9.45,4.0654,0.3395,3.2267,0.5245
9.46,9.46,9.46,9.46,4.0677,0.3346,3.232,0.5796
9.47,9.47,9.47,9.47,4.062,0.3326,3.2363,0.5668
9.48,9.48,9.48,9.48,4.0429,0.3363,3.2313,0.5475
9.49,9.49,9.49,9.49,4.0548,0.3311,3.2357,0.5448
9.5,9.5,9.5,9.5,4.0531,0.3362,3.2279,0.5787
9.51,9.51,9.51,9.51,4.0284,0.3407,3.227,0.5431
9.52,9.52,9.52,9.52,4.0466,0.3431,3.2255,0.5614
9.53,9.53,9.53,9.53,4.0344,0.3388,3.227,0.5165
9.54,9.54,9.54,9.54,4.054,0.3382,3.2189,0.5483
9.55,9.55,9.55,9.55,4.0699,0.337,3.2355,0.5467
9.56,9.56,9.56,9.56,4.0545,0.3346,3.2231,0.5569
9.57,9.57,9.57,9.57,4.0552,0.3334,3.239,0.5535
9.58,9.58,9.58,9.58,4.0808,0.3314,3.2296,0.5966
9.59,9.59,9.59,9.59,4.07,0.3374,3.2315,0.5611
9.6,9.6,9.6,9.6,4.0557,0.3382,3.2279,0.5753
9.61,9.61,9.61,9.61,4.0385,0.3364,3.2411,0.5342
9.62,9.62,9.62,9.62,4.0469,0.3381,3.227,0.5488
9.63,9.63,9.63,9.63,3.9825,0.3314,3.2249,0.5505
9.64,9.64,9.64,9.64,3.9268,0.3325,3.2253,0.5516
9.65,9.65,9.65,9.65,3.8549,0.3323,3.2175,0.5246
9.66,9.66,9.66,9.66,3.8475,0.3284,3.2128,0.5318
9.67,9.67,9.67,9.67,3.8373,0.3374,3.2147,0.5339
9.68,9.68,9.68,9.68,3.8371,0.3243,3.215,0.5212
9.69,9.69,9.69,9.69,3.7861,0.3306,3.209,0.5216
9.7,9.7,9.7,9.7,3.7419,0.3292,3.2138,0.5114
9.71,9.71,9.71,9.71,3.6407,0.335,3.1981,0.515
9.72,9.72,9.72,9.72,3.5162,0.3349,3.1993,0.4911
9.73,9.73,9.73,9.73,3.3559,0.3242,3.194,0.4406
9.74,9.74,9.74,9.74,3.2556,0.32,3.1825,0.4374
9.75,9.75,9.75,9.75,3.2285,0.3173,3.1892,0.4185
9.76,9.76,9.76,9.76,3.1839,0.3123,3.1894,0.426
9.77,9.77,9.77,9.77,3.1851,0.3105,3.1936,0.3982
9.78,9.78,9.78,9.78,3.1548,0.3167,3.1833,0.4104
9.79,9.79,9.79,9.79,3.1073,0.3083,3.1701,0.4016
9.8,9.8,9.8,9.8,3.085,0.3051,3.152,0.4086
9.81,9.81,9.81,9.81,3.0706,0.2977,3.1487,0.3982
9.82,9.82,9.82,9.82,3.0043,0.2913,3.1294,0.4177
9.83,9.83,9.83,9.83,2.9207,0.3003,3.1163,0.403
9.84,9.84,9.84,9.84,2.8941,0.2993,3.1096,0.4139
9.85,9.85,9.85,9.85,2.9775,0.2948,3.1368,0.3987
9.86,9.86,9.86,9.86,2.9983,0.292,3.1325,0.4009
9.87,9.87,9.87,9.87,2.9822,0.2894,3.1207,0.3826
9.88,9.88,9.88,9.88,3.0585,0.2849,3.1254,0.372
9.89,9.89,9.89,9.89,3.048,0.286,3.1325,0.4089
9.9,9.9,9.9,9.9,3.1361,0.2948,3.1264,0.4097
9.91,9.91,9.91,9.91,3.1765,0.2934,3.1456,0.4268
9.92,9.92,9.92,9.92,3.2622,0.2957,3.1426,0.4476
9.93,9.93,9.93,9.93,3.2855,0.295,3.1398,0.3997
9.94,9.94,9.94,9.94,3.3383,0.288,3.1482,0.4032
9.95,9.95,9.95,9.95,3.5102,0.2941,3.1658,0.4291
9.96,9.96,9.96,9.96,3.7629,0.2948,3.2072,0.4405
9.97,9.97,9.97,9.97,3.9112,0.2973,3.198,0.4809
9.98,9.98,9.98,9.98,3.9514,0.2979,3.2137,0.5168
9.99,9.99,9.99,9.99,4.0314,0.306,3.2289,0.4852
10.0,10.0,10.0,10.0,4.1094,0.3027,3.2189,0.519
10.01,10.01,10.01,10.01,4.2127,0.3098,3.2351,0.5163
10.02,10.02,10.02,10.02,4.2927,0.3172,3.244,0.5661
10.03,10.03,10.03,10.03,4.3153,0.313,3.2443,0.5469
10.04,10.04,10.04,10.04,4.4098,0.3213,3.2415,0.5573
10.05,10.05,10.05,10.05,4.4754,0.3172,3.2478,0.53
10.06,10.06,10.06,10.06,4.5289,0.3126,3.2533,0.5948
10.07,10.07,10.07,10.07,4.5588,0.3196,3.2577,0.5643
10.08,10.08,10.08,10.08,4.5588,0.3189,3.2523,0.572
10.09,10.09,10.09,10.09,4.5728,0.325,3.2555,0.5652
10.1,10.1,10.1,10.1,4.599,0.3209,3.2519,0.5588
10.11,10.11,10.11,10.11,4.5582,0.3176,3.2701,0.5446
10.12,10.12,10.12,10.12,4.5277,0.3215,3.2505,0.5414
10.13,10.13,10.13,10.13,4.4813,0.3154,3.2527,0.5644
10.14,10.14,10.14,10.14,4.4405,0.3216,3.2596,0.5172
10.15,10.15,10.15,10.15,4.3812,0.3071,3.2474,0.5627
10.16,10.16,10.16,10.16,4.2661,0.3098,3.2454,0.5046
10.17,10.17,10.17,10.17,3.9922,0.3137,3.219,0.4925
10.18,10.18,10.18,10.18,3.722,0.3089,3.208,0.4822
10.19,10.19,10.19,10.19,3.5573,0.3116,3.1751,0.4715
10.2,10.2,10.2,10.2,3.3899,0.306,3.1567,0.491
10.21,10.21,10.21,10.21,3.2501,0.3028,3.1364,0.4357
10.22,10.22,10.22,10.22,3.0707,0.3089,3.1152,0.4189
10.23,10.23,10.23,10.23,2.9731,0.3008,3.1169,0.4073
10.24,10.24,10.24,10.24,2.8432,0.2963,3.1024,0.3813
10.25,10.25,10.25,10.25,2.7785,0.2883,3.1064,0.3609
10.26,10.26,10.26,10.26,2.6476,0.2779,3.0726,0.3514
10.27,10.27,10.27,10.27,2.5709,0.288,3.0493,0.3301
10.28,10.28,10.28,10.28,2.6548,0.2899,3.0619,0.3543
10.29,10.29,10.29,10.29,2.6742,0.2847,3.0619,0.353
10.3,10.3,10.3,10.3,2.7558,0.2909,3.0727,0.359
10.31,10.31,10.31,10.31,2.7681,0.2903,3.0698,0.3724
10.32,10.32,10.32,10.32,2.8371,0.2939,3.0685,0.3862
10.33,10.33,10.33,10.33,2.8876,0.2982,3.0791,0.3549
10.34,10.34,10.34,10.34,2.9201,0.3047,3.0956,0.3663
10.35,10.35,10.35,10.35,3.0327,0.3028,3.103,0.4058
10.36,10.36,10.36,10.36,3.0763,0.3076,3.1271,0.4155
10.37,10.37,10.37,10.37,3.1305,0.3093,3.1359,0.4447
10.38,10.38,10.38,10.38,3.203,0.3108,3.1455,0.411
10.39,10.39,10.39,10.39,3.3555,0.3169,3.1604,0.4547
10.4,10.4,10.4,10.4,3.4237,0.3139,3.1811,0.4437
10.41,10.41,10.41,10.41,3.484,0.3195,3.1889,0.4574
10.42,10.42,10.42,10.42,3.5536,0.3202,3.1847,0.4818
10.43,10.43,10.43,10.43,3.6019,0.3229,3.1948,0.5249
10.44,10.44,10.44,10.44,3.6436,0.3283,3.1904,0.5263
10.45,10.45,10.45,10.45,3.6606,0.3256,3.194,0.5098
10.46,10.46,10.46,10.46,3.666,0.328,3.201,0.5199
10.47,10.47,10.47,10.47,3.7521,0.3216,3.1967,0.51
10.48,10.48,10.48,10.48,3.784,0.329,3.1995,0.523
10.49,10.49,10.49,10.49,3.7794,0.328,3.2,0.5464
10.5,10.5,10.5,10.5,3.7378,0.3338,3.2046,0.5351
10.51,10.51,10.51,10.51,3.6982,0.3318,3.2033,0.5169
10.52,10.52,10.52,10.52,3.6524,0.3305,3.1884,0.5224
10.53,10.53,10.53,10.53,3.5356,0.3291,3.1874,0.4988
10.54,10.54,10.54,10.54,3.4976,0.3302,3.1846,0.4733
10.55,10.55,10.55,10.55,3.4899,0.3374,3.187,0.4941
10.56,10.56,10.56,10.56,3.4576,0.3407,3.1884,0.4813
10.57,10.57,10.57,10.57,3.3953,0.3439,3.1877,0.4732
10.58,10.58,10.58,10.58,3.3052,0.343,3.1824,0.448
10.59,10.59,10.59,10.59,3.1132,0.3412,3.1569,0.4533
10.6,10.6,10.6,10.6,2.9217,0.3326,3.1509,0.4205
10.61,10.61,10.61,10.61,2.8302,0.3172,3.126,0.3963
10.62,10.62,10.62,10.62,2.8197,0.3123,3.1265,0.3895
10.63,10.63,10.63,10.63,2.941,0.3086,3.1422,0.4019
10.64,10.64,10.64,10.64,2.9728,0.3028,3.1361,0.3866
10.65,10.65,10.65,10.65,3.0349,0.3031,3.1178,0.4072
10.66,10.66,10.66,10.66,2.9269,0.2942,3.1157,0.3849
10.67,10.67,10.67,10.67,2.9259,0.289,3.1059,0.3935
10.68,10.68,10.68,10.68,2.932,0.2896,3.091,0.412
10.69,10.69,10.69,10.69,2.8885,0.2841,3.0844,0.3815
10.7,10.7,10.7,10.7,2.8895,0.2887,3.0866,0.387
10.71,10.71,10.71,10.71,2.8709,0.2911,3.0896,0.3714
10.72,10.72,10.72,10.72,2.8761,0.2877,3.0812,0.3488
10.73,10.73,10.73,10.73,2.9569,0.292,3.1053,0.3769
10.74,10.74,10.74,10.74,2.945,0.2926,3.0981,0.389
10.75,10.75,10.75,10.75,2.9848,0.29,3.1096,0.3798
10.76,10.76,10.76,10.76,3.0024,0.2923,3.1071,0.3788
10.77,10.77,10.77,10.77,3.0154,0.2905,3.1271,0.3997
10.78,10.78,10.78,10.78,2.9944,0.2964,3.1144,0.4038
10.79,10.79,10.79,10.79,2.9946,0.2958,3.1288,0.4024
10.8,10.8,10.8,10.8,3.0376,0.2967,3.1276,0.3858
10.81,10.81,10.81,10.81,3.0853,0.2983,3.1241,0.4311
10.82,10.82,10.82,10.82,3.1367,0.2965,3.1385,0.3997
10.83,10.83,10.83,10.83,3.1689,0.2972,3.1395,0.3992
10.84,10.84,10.84,10.84,3.1611,0.2998,3.1486,0.4005
10.85,10.85,10.85,10.85,3.1639,0.2994,3.137,0.3904
10.86,10.86,10.86,10.86,3.1185,0.3004,3.1415,0.4006
10.87,10.87,10.87,10.87,3.0835,0.3027,3.1435,0.4034
10.88,10.88,10.88,10.88,3.1442,0.3024,3.1465,0.4177
10.89,10.89,10.89,10.89,3.1118,0.2999,3.135,0.418
10.9,10.9,10.9,10.9,3.1193,0.3047,3.146,0.4185
10.91,10.91,10.91,10.91,3.116,0.3043,3.149,0.4094
10.92,10.92,10.92,10.92,3.2262,0.304,3.1539,0.4293
10.93,10.93,10.93,10.93,3.2433,0.3141,3.1532,0.435
10.94,10.94,10.94,10.94,3.2665,0.3063,3.1647,0.3938
10.95,10.95,10.95,10.95,3.2683,0.3094,3.162,0.4385
10.96,10.96,10.96,10.96,3.2499,0.3091,3.1483,0.4064
10.97,10.97,10.97,10.97,3.2912,0.307,3.1598,0.4211
10.98,10.98,10.98,10.98,3.2629,0.3108,3.1502,0.4337
10.99,10.99,10.99,10.99,3.2788,0.3118,3.1648,0.4289
11.0,11.0,11.0,11.0,3.2749,0.3105,3.1593,0.423
11.01,11.01,11.01,11.01,3.2771,0.3118,3.1472,0.4202
11.02,11.02,11.02,11.02,3.3095,0.3109,3.1605,0.4454
11.03,11.03,11.03,11.03,3.2953,0.3089,3.1655,0.415
11.04,11.04,11.04,11.04,3.3065,0.3095,3.1609,0.4471
11.05,11.05,11.05,11.05,3.3054,0.3093,3.1666,0.4389
11.06,11.06,11.06,11.06,3.3012,0.3143,3.1618,0.4511
11.07,11.07,11.07,11.07,3.3089,0.3077,3.1588,0.4171
11.08,11.08,11.08,11.08,3.33,0.312,3.1689,0.4561
11.09,11.09,11.09,11.09,3.3365,0.319,3.1655,0.4646
11.1,11.1,11.1,11.1,3.3056,0.3115,3.1784,0.4242
11.11,11.11,11.11,11.11,3.3185,0.3118,3.1795,0.4299
11.12,11.12,11.12,11.12,3.3251,0.3155,3.1723,0.4691
11.13,11.13,11.13,11.13,3.3549,0.3111,3.1753,0.4526
11.14,11.14,11.14,11.14,3.3591,0.3082,3.1799,0.4079
11.15,11.15,11.15,11.15,3.3284,0.3158,3.1767,0.4381
11.16,11.16,11.16,11.16,3.3324,0.315,3.1723,0.4438
11.17,11.17,11.17,11.17,3.3487,0.3191,3.1699,0.4259
11.18,11.18,11.18,11.18,3.3382,0.3154,3.1736,0.4382
11.19,11.19,11.19,11.19,3.3358,0.3188,3.1633,0.4526
11.2,11.2,11.2,11.2,3.3485,0.3143,3.1834,0.4507
11.21,11.21,11.21,11.21,3.3463,0.3179,3.1734,0.4572
11.22,11.22,11.22,11.22,3.3335,0.3155,3.1794,0.4453
11.23,11.23,11.23,11.23,3.3468,0.3152,3.1735,0.4359
11.24,11.24,11.24,11.24,3.3469,0.3139,3.1761,0.4522
11.25,11.25,11.25,11.25,3.3303,0.3214,3.1709,0.4655
11.26,11.26,11.26,11.26,3.3471,0.316,3.1725,0.4375
11.27,11.27,11.27,11.27,3.3269,0.3142,3.1827,0.4246
11.28,11.28,11.28,11.28,3.3687,0.3183,3.1822,0.4211
11.29,11.29,11.29,11.29,3.325,0.3175,3.1768,0.4316
11.3,11.3,11.3,11.3,3.3463,0.3148,3.1838,0.4448


==> dataICX285cellar+doubleTemp4BranchConf.csv <==
0.0,0.0,0.0,0.0,2.2801,1.7737,2.6999,0.334
0.01,0.01,0.01,0.01,2.289,1.7964,2.698,0.4132
0.02,0.02,0.02,0.02,2.2944,1.7917,2.7058,0.3325
0.03,0.03,0.03,0.03,2.2706,1.7939,2.6753,0.2897
0.04,0.04,0.04,0.04,2.2879,1.7798,2.7203,0.3879
0.05,0.05,0.05,0.05,2.2971,1.7848,2.707,0.3848
0.06,0.06,0.06,0.06,2.3188,1.8041,2.7274,0.3556
0.07,0.07,0.07,0.07,2.2665,1.7709,2.6963,0.4418
0.08,0.08,0.08,0.08,2.2994,1.8008,2.7351,0.3842
0.09,0.09,0.09,0.09,2.2592,1.7511,2.6576,0.3251
0.1,0.1,0.1,0.1,2.2874,1.785,2.7037,0.3072
0.11,0.11,0.11,0.11,2.3082,1.8072,2.712,0.3198
0.12,0.12,0.12,0.12,2.2847,1.8311,2.7317,0.3938
0.13,0.13,0.13,0.13,2.2719,1.7584,2.6897,0.4053
0.14,0.14,0.14,0.14,2.2848,1.7971,2.7452,0.423
0.15,0.15,0.15,0.15,2.2858,1.8066,2.715,0.3984
0.16,0.16,0.16,0.16,2.2916,1.7638,2.6935,0.3818
0.17,0.17,0.17,0.17,2.2745,1.7921,2.6768,0.2998
0.18,0.18,0.18,0.18,2.3156,1.7998,2.7311,0.367
0.19,0.19,0.19,0.19,2.2969,1.8142,2.7147,0.3813
0.2,0.2,0.2,0.2,2.2615,1.7703,2.7462,0.4741
0.21,0.21,0.21,0.21,2.2736,1.7575,2.6667,0.3136
0.22,0.22,0.22,0.22,2.2547,1.778,2.6847,0.3718
0.23,0.23,0.23,0.23,2.3162,1.7993,2.6909,0.394
0.24,0.24,0.24,0.24,2.2507,1.7915,2.7323,0.3784
0.25,0.25,0.25,0.25,2.2894,1.7857,2.7373,0.3921
0.26,0.26,0.26,0.26,2.3301,1.8141,2.7372,0.3349
0.27,0.27,0.27,0.27,2.3131,1.7929,2.7014,0.355
0.28,0.28,0.28,0.28,2.2538,1.7706,2.7101,0.2937
0.29,0.29,0.29,0.29,2.2709,1.7623,2.6792,0.3161
0.3,0.3,0.3,0.3,2.2793,1.8061,2.7271,0.3915
0.31,0.31,0.31,0.31,2.2693,1.8076,2.6498,0.2797
0.32,0.32,0.32,0.32,2.2471,1.7638,2.6583,0.3364
0.33,0.33,0.33,0.33,2.2687,1.7594,2.6659,0.3236
0.34,0.34,0.34,0.34,2.2622,1.7437,2.7088,0.3748
0.35,0.35,0.35,0.35,2.2665,1.768,2.6748,0.3293
0.36,0.36,0.36,0.36,2.2318,1.7258,2.6748,0.3648
0.37,0.37,0.37,0.37,2.2856,1.7845,2.7236,0.4117
0.38,0.38,0.38,0.38,2.27,1.7618,2.7014,0.3334
0.39,0.39,0.39,0.39,2.2437,1.7684,2.7125,0.38
0.4,0.4,0.4,0.4,2.2348,1.7851,2.7188,0.4149
0.41,0.41,0.41,0.41,2.2464,1.7776,2.7129,0.3684
0.42,0.42,0.42,0.42,2.2578,1.7733,2.6756,0.3294
0.43,0.43,0.43,0.43,2.2468,1.7515,2.6705,0.3558
0.44,0.44,0.44,0.44,2.2768,1.7758,2.6862,0.367
0.45,0.45,0.45,0.45,2.2375,1.7693,2.6967,0.2653
0.46,0.46,0.46,0.46,2.2872,1.768,2.7372,0.3903
0.47,0.47,0.47,0.47,2.2715,1.7461,2.666,0.3224
0.48,0.48,0.48,0.48,2.3151,1.776,2.7351,0.4527
0.49,0.49,0.49,0.49,2.2661,1.7915,2.6691,0.348
0.5,0.5,0.5,0.5,2.2597,1.7644,2.6478,0.3205
0.51,0.51,0.51,0.51,2.2776,1.7558,2.7017,0.4033
0.52,0.52,0.52,0.52,2.2937,1.7742,2.6783,0.3276
0.53,0.53,0.53,0.53,2.2915,1.8017,2.7297,0.3545
0.54,0.54,0.54,0.54,2.3027,1.8195,2.7508,0.4104
0.55,0.55,0.55,0.55,2.2662,1.7347,2.6433,0.3696
0.56,0.56,0.56,0.56,2.2429,1.7194,2.6855,0.3701
0.57,0.57,0.57,0.57,2.2666,1.7827,2.7046,0.3681
0.58,0.58,0.58,0.58,2.2878,1.7954,2.7011,0.3635
0.59,0.59,0.59,0.59,2.2863,1.805,2.6925,0.3781
0.6,0.6,0.6,0.6,2.2478,1.7865,2.6713,0.3116
0.61,0.61,0.61,0.61,2.2953,1.791,2.6995,0.3593
0.62,0.62,0.62,0.62,2.2462,1.7468,2.6944,0.3838
0.63,0.63,0.63,0.63,2.3225,1.8113,2.7115,0.3673
0.64,0.64,0.64,0.64,2.2817,1.7654,2.6952,0.3205
0.65,0.65,0.65,0.65,2.3272,1.7845,2.7561,0.4468
0.66,0.66,0.66,0.66,2.3056,1.7467,2.7079,0.3655
0.67,0.67,0.67,0.67,2.2902,1.845,2.7371,0.4365
0.68,0.68,0.68,0.68,2.3206,1.8216,2.7134,0.3916
0.69,0.69,0.69,0.69,2.2329,1.7003,2.6788,0.369
0.7,0.7,0.7,0.7,2.1878,1.6898,2.5908,0.2832
0.71,0.71,0.71,0.71,2.1827,1.6887,2.6362,0.3082
0.72,0.72,0.72,0.72,2.0838,1.6469,2.5536,0.2375
0.73,0.73,0.73,0.73,2.1354,1.6718,2.539,0.2007
0.74,0.74,0.74,0.74,2.0907,1.6514,2.5721,0.3121
0.75,0.75,0.75,0.75,2.0409,1.6573,2.615,0.295
0.76,0.76,0.76,0.76,2.0941,1.642,2.5528,0.2206
0.77,0.77,0.77,0.77,2.0977,1.683,2.6319,0.328
0.78,0.78,0.78,0.78,2.0843,1.644,2.5685,0.2238
0.79,0.79,0.79,0.79,2.1635,1.7499,2.6001,0.3317
0.8,0.8,0.8,0.8,2.1641,1.7779,2.6514,0.3479
0.81,0.81,0.81,0.81,2.1853,1.7283,2.677,0.4162
0.82,0.82,0.82,0.82,2.1229,1.7104,2.6127,0.324
0.83,0.83,0.83,0.83,2.1605,1.7802,2.6577,0.3467
0.84,0.84,0.84,0.84,2.1509,1.7547,2.6328,0.2893
0.85,0.85,0.85,0.85,2.2083,1.8059,2.7071,0.3833
0.86,0.86,0.86,0.86,2.159,1.6656,2.6464,0.3798
0.87,0.87,0.87,0.87,2.2275,1.6884,2.6648,0.3908
0.88,0.88,0.88,0.88,2.161,1.6389,2.6603,0.3711
0.89,0.89,0.89,0.89,2.2244,1.7261,2.6761,0.3337
0.9,0.9,0.9,0.9,2.3183,1.7304,2.7442,0.3562
0.91,0.91,0.91,0.91,2.4463,1.8589,2.8698,0.4688
0.92,0.92,0.92,0.92,2.625,1.9087,2.8911,0.5766
0.93,0.93,0.93,0.93,2.7731,1.9954,2.9961,0.6362
0.94,0.94,0.94,0.94,2.9048,2.0746,3.0277,0.6734
0.95,0.95,0.95,0.95,2.9757,2.1264,3.0946,0.6746
0.96,0.96,0.96,0.96,3.0268,2.0622,3.0536,0.6553
0.97,0.97,0.97,0.97,3.0305,2.0885,3.1332,0.687
0.98,0.98,0.98,0.98,3.074,2.1377,3.1482,0.7131
0.99,0.99,0.99,0.99,3.0301,2.1084,3.1195,0.7332
1.0,1.0,1.0,1.0,3.004,2.096,3.1104,0.7072
1.01,1.01,1.01,1.01,3.0814,2.1481,3.1157,0.6772
1.02,1.02,1.02,1.02,3.176,2.202,3.1458,0.679
1.03,1.03,1.03,1.03,3.2109,2.2229,3.2369,0.7792
1.04,1.04,1.04,1.04,3.2873,2.2578,3.282,0.766
1.05,1.05,1.05,1.05,3.2999,2.3035,3.2317,0.7298
1.06,1.06,1.06,1.06,3.1666,2.2453,3.2058,0.6412
1.07,1.07,1.07,1.07,3.1392,2.2661,3.2007,0.7873
1.08,1.08,1.08,1.08,3.0701,2.2017,3.1452,0.7126
1.09,1.09,1.09,1.09,2.9034,2.0617,3.0772,0.575
1.1,1.1,1.1,1.1,2.8503,2.0949,3.017,0.505
1.11,1.11,1.11,1.11,2.9098,2.1857,3.0862,0.7604
1.12,1.12,1.12,1.12,2.816,2.0643,3.0037,0.4973
1.13,1.13,1.13,1.13,2.7524,2.0734,2.9915,0.5476
1.14,1.14,1.14,1.14,2.76,2.13,3.0439,0.5628
1.15,1.15,1.15,1.15,2.7658,2.0853,3.0393,0.4674
1.16,1.16,1.16,1.16,2.7524,2.0724,2.9945,0.5078
1.17,1.17,1.17,1.17,2.7428,2.0736,3.0196,0.5385
1.18,1.18,1.18,1.18,2.6841,2.0233,2.9732,0.4897
1.19,1.19,1.19,1.19,2.6877,2.0657,2.9599,0.5416
1.2,1.2,1.2,1.2,2.5984,2.0662,2.9406,0.4807
1.21,1.21,1.21,1.21,2.6462,1.9963,2.9501,0.5042
1.22,1.22,1.22,1.22,2.6094,1.972,2.8558,0.3375
1.23,1.23,1.23,1.23,2.5659,1.9556,2.9237,0.4187
1.24,1.24,1.24,1.24,2.5569,1.9732,2.917,0.5236
1.25,1.25,1.25,1.25,2.5517,1.9309,2.8771,0.4222
1.26,1.26,1.26,1.26,2.4759,1.8691,2.858,0.3329
1.27,1.27,1.27,1.27,2.4619,1.8718,2.7817,0.2524
1.28,1.28,1.28,1.28,2.399,1.8445,2.7499,0.2993
1.29,1.29,1.29,1.29,2.3579,1.8207,2.8056,0.4477
1.3,1.3,1.3,1.3,2.3821,1.8764,2.7829,0.3232
1.31,1.31,1.31,1.31,2.4273,1.8976,2.7997,0.2993
1.32,1.32,1.32,1.32,2.459,1.8587,2.7739,0.3403
1.33,1.33,1.33,1.33,2.5167,1.9348,2.7876,0.3406
1.34,1.34,1.34,1.34,2.4566,1.9112,2.8125,0.3434
1.35,1.35,1.35,1.35,2.4763,1.8753,2.8375,0.4379
1.36,1.36,1.36,1.36,2.5292,1.9048,2.8086,0.3834
1.37,1.37,1.37,1.37,2.568,1.9447,2.9085,0.5007
1.38,1.38,1.38,1.38,2.661,2.0079,2.9789,0.5683
1.39,1.39,1.39,1.39,2.692,2.0801,2.9657,0.5369
1.4,1.4,1.4,1.4,2.9268,2.2675,3.0847,0.6225
1.41,1.41,1.41,1.41,2.9557,2.1059,3.0337,0.4684
1.42,1.42,1.42,1.42,3.0771,2.1841,3.132,0.6552
1.43,1.43,1.43,1.43,3.1298,2.2275,3.1163,0.6642
1.44,1.44,1.44,1.44,3.1713,2.2595,3.1741,0.6979
1.45,1.45,1.45,1.45,3.2723,2.2757,3.2446,0.6955
1.46,1.46,1.46,1.46,3.2528,2.2296,3.1622,0.6872
1.47,1.47,1.47,1.47,3.2984,2.2332,3.1391,0.6142
1.48,1.48,1.48,1.48,3.4004,2.4005,3.2653,0.7674
1.49,1.49,1.49,1.49,3.4297,2.3274,3.1853,0.6944
1.5,1.5,1.5,1.5,3.4625,2.3766,3.2134,0.6716
1.51,1.51,1.51,1.51,3.4532,2.3482,3.2466,0.7089
1.52,1.52,1.52,1.52,3.6212,2.4383,3.2758,0.6869
1.53,1.53,1.53,1.53,3.6952,2.4976,3.3335,0.8454
1.54,1.54,1.54,1.54,3.7591,2.5133,3.4308,0.8371
1.55,1.55,1.55,1.55,3.7734,2.5251,3.3579,0.7906
1.56,1.56,1.56,1.56,3.9347,2.5691,3.3988,0.9378
1.57,1.57,1.57,1.57,4.0111,2.6455,3.5421,1.0255
1.58,1.58,1.58,1.58,4.0801,2.7516,3.6259,1.03
1.59,1.59,1.59,1.59,3.9409,2.6591,3.6264,1.2021
1.6,1.6,1.6,1.6,3.8388,2.5835,3.5289,1.0037
1.61,1.61,1.61,1.61,3.8736,2.5663,3.5323,1.0287
1.62,1.62,1.62,1.62,3.8497,2.6229,3.5786,1.0042
1.63,1.63,1.63,1.63,3.8532,2.5906,3.5769,1.111
1.64,1.64,1.64,1.64,3.9267,2.623,3.6167,1.0151
1.65,1.65,1.65,1.65,3.887,2.6718,3.7055,1.2357
1.66,1.66,1.66,1.66,3.8965,2.6888,3.6872,1.2441
1.67,1.67,1.67,1.67,3.8184,2.5765,3.6033,1.0898
1.68,1.68,1.68,1.68,3.7587,2.5886,3.5268,1.0137
1.69,1.69,1.69,1.69,3.7206,2.5397,3.5385,1.0158
1.7,1.7,1.7,1.7,3.6934,2.5881,3.5906,1.116
1.71,1.71,1.71,1.71,3.6071,2.4889,3.5009,0.9252
1.72,1.72,1.72,1.72,3.6553,2.5496,3.5497,1.1159
1.73,1.73,1.73,1.73,3.6122,2.5499,3.4945,0.9569
1.74,1.74,1.74,1.74,3.5615,2.5174,3.4866,1.0068
1.75,1.75,1.75,1.75,3.5319,2.4821,3.4796,0.9362
1.76,1.76,1.76,1.76,3.4852,2.5113,3.4238,0.994
1.77,1.77,1.77,1.77,3.4479,2.4603,3.4422,0.9239
1.78,1.78,1.78,1.78,3.4371,2.4521,3.4163,0.9087
1.79,1.79,1.79,1.79,3.4995,2.5236,3.4474,0.9943
1.8,1.8,1.8,1.8,3.5051,2.5334,3.4912,0.9631
1.81,1.81,1.81,1.81,3.4531,2.4433,3.4224,0.8793
1.82,1.82,1.82,1.82,3.4284,2.4084,3.4176,0.9215
1.83,1.83,1.83,1.83,3.453,2.448,3.5025,0.9054
1.84,1.84,1.84,1.84,3.4508,2.4688,3.4958,1.0579
1.85,1.85,1.85,1.85,3.4325,2.4848,3.4264,1.0823
1.86,1.86,1.86,1.86,3.3662,2.4433,3.5318,1.077
1.87,1.87,1.87,1.87,3.2916,2.4038,3.4776,1.1088
1.88,1.88,1.88,1.88,3.25,2.4238,3.5976,1.2112
1.89,1.89,1.89,1.89,3.2506,2.3761,3.5769,1.2484
1.9,1.9,1.9,1.9,3.3606,2.465,3.595,1.0977
1.91,1.91,1.91,1.91,3.4036,2.5195,3.6666,1.2724
1.92,1.92,1.92,1.92,3.412,2.402,3.4551,1.0275
1.93,1.93,1.93,1.93,3.4319,2.4441,3.467,1.0425
1.94,1.94,1.94,1.94,3.4533,2.4451,3.4551,1.0121
1.95,1.95,1.95,1.95,3.4236,2.4386,3.3875,0.9626
1.96,1.96,1.96,1.96,3.3521,2.3829,3.3403,0.8023
1.97,1.97,1.97,1.97,3.3754,2.3738,3.3167,0.7812
1.98,1.98,1.98,1.98,3.4504,2.4001,3.2593,0.7696
1.99,1.99,1.99,1.99,3.5038,2.446,3.4062,0.9495
2.0,2.0,2.0,2.0,3.5622,2.4667,3.3694,0.9665
2.01,2.01,2.01,2.01,3.6424,2.5065,3.3887,0.9121
2.02,2.02,2.02,2.02,3.5979,2.5269,3.3818,0.9884
2.03,2.03,2.03,2.03,3.5576,2.4453,3.4083,0.9586
2.04,2.04,2.04,2.04,3.6188,2.4828,3.4608,0.9954
2.05,2.05,2.05,2.05,3.592,2.5377,3.4465,1.0369
2.06,2.06,2.06,2.06,3.5458,2.4394,3.4573,1.0788
2.07,2.07,2.07,2.07,3.5577,2.5016,3.4551,1.0379
2.08,2.08,2.08,2.08,3.4936,2.4065,3.4129,0.9463
2.09,2.09,2.09,2.09,3.5352,2.438,3.4903,1.0237
2.1,2.1,2.1,2.1,3.4289,2.4075,3.4595,1.048
2.11,2.11,2.11,2.11,3.4598,2.4411,3.504,1.079
2.12,2.12,2.12,2.12,3.4691,2.4777,3.5877,1.2752
2.13,2.13,2.13,2.13,3.6129,2.5215,3.6102,1.1586
2.14,2.14,2.14,2.14,3.5872,2.5082,3.5998,0.9937
2.15,2.15,2.15,2.15,3.76,2.6282,3.6338,1.1945
2.16,2.16,2.16,2.16,3.7077,2.5685,3.6754,1.3356
2.17,2.17,2.17,2.17,3.7428,2.5816,3.6827,1.3024
2.18,2.18,2.18,2.18,3.8015,2.6109,3.6879,1.2745
2.19,2.19,2.19,2.19,3.8375,2.6187,3.7194,1.316
2.2,2.2,2.2,2.2,3.902,2.6585,3.7712,1.2997
2.21,2.21,2.21,2.21,3.8795,2.5893,3.7648,1.2797
2.22,2.22,2.22,2.22,3.799,2.5877,3.6388,1.2165
2.23,2.23,2.23,2.23,3.8281,2.6261,3.6425,1.223
2.24,2.24,2.24,2.24,3.9058,2.6544,3.6768,1.2489
2.25,2.25,2.25,2.25,3.847,2.596,3.56,1.1387
2.26,2.26,2.26,2.26,3.7442,2.5215,3.5129,1.077
2.27,2.27,2.27,2.27,3.6896,2.5629,3.4722,1.0158
2.28,2.28,2.28,2.28,3.6257,2.5223,3.4873,1.0499
2.29,2.29,2.29,2.29,3.5721,2.5246,3.4543,0.9616
2.3,2.3,2.3,2.3,3.637,2.5508,3.4616,0.9228
2.31,2.31,2.31,2.31,3.6259,2.5487,3.4187,0.9282
2.32,2.32,2.32,2.32,3.5387,2.4926,3.3593,0.8764
2.33,2.33,2.33,2.33,3.5439,2.4401,3.3364,0.9209
2.34,2.34,2.34,2.34,3.5066,2.4968,3.4537,0.9757
2.35,2.35,2.35,2.35,3.5558,2.4705,3.3487,0.9073
2.36,2.36,2.36,2.36,3.4646,2.4188,3.3752,0.8397
2.37,2.37,2.37,2.37,3.5713,2.5441,3.4378,0.8747
2.38,2.38,2.38,2.38,3.519,2.4275,3.3586,0.8764
2.39,2.39,2.39,2.39,3.5485,2.515,3.4636,0.9642
2.4,2.4,2.4,2.4,3.5528,2.4585,3.3434,0.8523
2.41,2.41,2.41,2.41,3.5662,2.4636,3.3462,0.8788
2.42,2.42,2.42,2.42,3.5414,2.4995,3.4291,1.0136
2.43,2.43,2.43,2.43,3.6584,2.4752,3.4027,0.892
2.44,2.44,2.44,2.44,3.6039,2.4986,3.4388,0.9255
2.45,2.45,2.45,2.45,3.6319,2.5525,3.4685,0.9415
2.46,2.46,2.46,2.46,3.6004,2.4354,3.3839,0.8739
2.47,2.47,2.47,2.47,3.6508,2.5376,3.5637,1.0571
2.48,2.48,2.48,2.48,3.6727,2.5548,3.4697,0.9527
2.49,2.49,2.49,2.49,3.7181,2.5211,3.4738,0.9501
2.5,2.5,2.5,2.5,3.6844,2.5888,3.4776,0.9956
2.51,2.51,2.51,2.51,3.6819,2.5405,3.4039,0.8317
2.52,2.52,2.52,2.52,3.6036,2.5255,3.4175,0.9221
2.53,2.53,2.53,2.53,3.5244,2.4819,3.3743,0.8663
2.54,2.54,2.54,2.54,3.4926,2.454,3.3582,0.8247
2.55,2.55,2.55,2.55,3.4475,2.408,3.3667,0.8382
2.56,2.56,2.56,2.56,3.3331,2.3911,3.3336,0.7557
2.57,2.57,2.57,2.57,3.2567,2.3659,3.2663,0.8042
2.58,2.58,2.58,2.58,3.2026,2.3342,3.2841,0.6922
2.59,2.59,2.59,2.59,3.1643,2.3357,3.2075,0.6718
2.6,2.6,2.6,2.6,3.0695,2.2056,3.1984,0.6594
2.61,2.61,2.61,2.61,3.0937,2.1947,3.1638,0.6411
2.62,2.62,2.62,2.62,3.0965,2.2977,3.2224,0.7103
2.63,2.63,2.63,2.63,3.1819,2.3436,3.2702,0.7929
2.64,2.64,2.64,2.64,3.1248,2.2747,3.1943,0.7511
2.65,2.65,2.65,2.65,3.1628,2.25,3.1982,0.7508
2.66,2.66,2.66,2.66,3.1862,2.2868,3.2222,0.7611
2.67,2.67,2.67,2.67,3.0933,2.269,3.207,0.7411
2.68,2.68,2.68,2.68,3.1274,2.247,3.2139,0.7611
2.69,2.69,2.69,2.69,3.1835,2.2794,3.26,0.7829
2.7,2.7,2.7,2.7,3.1837,2.3486,3.3042,0.8783
2.71,2.71,2.71,2.71,3.2757,2.3909,3.3051,0.8479
2.72,2.72,2.72,2.72,3.1949,2.3167,3.2879,0.799
2.73,2.73,2.73,2.73,3.2454,2.3205,3.2419,0.755
2.74,2.74,2.74,2.74,3.2976,2.3788,3.3287,0.8466
2.75,2.75,2.75,2.75,3.2108,2.3483,3.3002,0.8263
2.76,2.76,2.76,2.76,3.154,2.2699,3.2433,0.8114
2.77,2.77,2.77,2.77,3.2082,2.3349,3.3259,0.8877
2.78,2.78,2.78,2.78,3.2336,2.3204,3.3166,0.8216
2.79,2.79,2.79,2.79,3.1975,2.3103,3.2403,0.7062
2.8,2.8,2.8,2.8,3.1555,2.2666,3.2747,0.7926
2.81,2.81,2.81,2.81,3.0991,2.2162,3.1874,0.7111
2.82,2.82,2.82,2.82,3.1036,2.2636,3.2353,0.7884
2.83,2.83,2.83,2.83,3.1337,2.2352,3.2696,0.7839
2.84,2.84,2.84,2.84,3.0073,2.2105,3.2012,0.7204
2.85,2.85,2.85,2.85,3.0195,2.2299,3.1667,0.6917
2.86,2.86,2.86,2.86,2.9661,2.206,3.2177,0.7824
2.87,2.87,2.87,2.87,2.92,2.1884,3.1819,0.7121
2.88,2.88,2.88,2.88,2.8803,2.125,3.0937,0.6601
2.89,2.89,2.89,2.89,2.885,2.1259,3.1179,0.6494
2.9,2.9,2.9,2.9,2.7792,2.0748,3.0269,0.5893
2.91,2.91,2.91,2.91,2.7788,2.0928,3.0813,0.6482
2.92,2.92,2.92,2.92,2.7254,2.0327,3.0554,0.5937
2.93,2.93,2.93,2.93,2.5862,1.9975,3.0417,0.5792
2.94,2.94,2.94,2.94,2.6218,2.036,2.9913,0.5838
2.95,2.95,2.95,2.95,2.4632,1.9321,2.9371,0.4645
2.96,2.96,2.96,2.96,2.4287,1.8778,2.925,0.4989
2.97,2.97,2.97,2.97,2.3553,1.8207,2.8321,0.3795
2.98,2.98,2.98,2.98,2.2548,1.7681,2.8192,0.3871
2.99,2.99,2.99,2.99,2.2175,1.7401,2.7809,0.3511
3.0,3.0,3.0,3.0,2.1553,1.7131,2.7279,0.3172
3.01,3.01,3.01,3.01,2.1067,1.691,2.7065,0.3325
3.02,3.02,3.02,3.02,2.0287,1.6522,2.6594,0.1981
3.03,3.03,3.03,3.03,2.0276,1.5909,2.6538,0.2228
3.04,3.04,3.04,3.04,2.061,1.7095,2.5913,0.2223
3.05,3.05,3.05,3.05,2.0362,1.6719,2.6512,0.276
3.06,3.06,3.06,3.06,2.048,1.6776,2.6344,0.2531
3.07,3.07,3.07,3.07,1.9301,1.6796,2.6167,0.2995
3.08,3.08,3.08,3.08,1.9899,1.7804,2.6084,0.2005
3.09,3.09,3.09,3.09,2.0231,1.8043,2.6271,0.2294
3.1,3.1,3.1,3.1,2.0204,1.8272,2.613,0.1836
3.11,3.11,3.11,3.11,2.0494,1.93,2.6824,0.3129
3.12,3.12,3.12,3.12,2.088,1.936,2.6502,0.2177
3.13,3.13,3.13,3.13,2.1021,1.9318,2.6931,0.2522
3.14,3.14,3.14,3.14,2.1055,1.946,2.6951,0.2571
3.15,3.15,3.15,3.15,2.1253,1.8042,2.6711,0.216
3.16,3.16,3.16,3.16,2.11,1.9133,2.6794,0.2961
3.17,3.17,3.17,3.17,2.2145,2.0375,2.7248,0.3074
3.18,3.18,3.18,3.18,2.2844,2.0999,2.7399,0.3618
3.19,3.19,3.19,3.19,2.3463,2.1994,2.8024,0.3543
3.2,3.2,3.2,3.2,2.5012,2.3008,2.9045,0.3934
3.21,3.21,3.21,3.21,2.5262,2.1923,2.886,0.3306
3.22,3.22,3.22,3.22,2.5805,2.196,2.8527,0.3109
3.23,3.23,3.23,3.23,2.6915,2.2803,2.9196,0.3768
3.24,3.24,3.24,3.24,2.6624,2.3365,2.9784,0.2948
3.25,3.25,3.25,3.25,2.7972,2.3634,2.9299,0.4001
3.26,3.26,3.26,3.26,2.9661,2.464,3.1069,0.5173
3.27,3.27,3.27,3.27,2.987,2.4219,3.0818,0.4457
3.28,3.28,3.28,3.28,3.032,2.3853,3.0921,0.4519
3.29,3.29,3.29,3.29,3.0712,2.3723,3.1301,0.5662
3.3,3.3,3.3,3.3,3.0062,2.3435,3.0934,0.4726
3.31,3.31,3.31,3.31,3.0333,2.4019,3.1006,0.4208
3.32,3.32,3.32,3.32,3.0206,2.4053,3.1027,0.4503
3.33,3.33,3.33,3.33,3.1054,2.4872,3.2235,0.5534
3.34,3.34,3.34,3.34,3.0393,2.4399,3.1308,0.4255
3.35,3.35,3.35,3.35,3.193,2.4944,3.1512,0.4442
3.36,3.36,3.36,3.36,3.2546,2.5641,3.2616,0.5511
3.37,3.37,3.37,3.37,3.2749,2.5131,3.311,0.6261
3.38,3.38,3.38,3.38,3.3847,2.4316,3.2496,0.6998
3.39,3.39,3.39,3.39,3.5504,2.4908,3.3218,0.6722
3.4,3.4,3.4,3.4,3.6087,2.5198,3.2736,0.7031
3.41,3.41,3.41,3.41,3.5404,2.5093,3.3747,0.7084
3.42,3.42,3.42,3.42,3.6558,2.534,3.3268,0.6294
3.43,3.43,3.43,3.43,3.7222,2.595,3.4266,0.8001
3.44,3.44,3.44,3.44,3.5867,2.5105,3.2823,0.7115
3.45,3.45,3.45,3.45,3.624,2.4569,3.2745,0.6868
3.46,3.46,3.46,3.46,3.6462,2.468,3.3197,0.6656
3.47,3.47,3.47,3.47,3.6241,2.4897,3.4025,0.7521
3.48,3.48,3.48,3.48,3.4839,2.3825,3.3041,0.706
3.49,3.49,3.49,3.49,3.4518,2.366,3.2608,0.6555
3.5,3.5,3.5,3.5,3.3987,2.3295,3.2434,0.61
3.51,3.51,3.51,3.51,3.393,2.4073,3.2525,0.6898
3.52,3.52,3.52,3.52,3.3407,2.3728,3.2175,0.778
3.53,3.53,3.53,3.53,3.4395,2.3739,3.2378,0.6067
3.54,3.54,3.54,3.54,3.389,2.4307,3.2609,0.6389
3.55,3.55,3.55,3.55,3.3737,2.3544,3.2602,0.7537
3.56,3.56,3.56,3.56,3.4076,2.4506,3.2448,0.7256
3.57,3.57,3.57,3.57,3.4947,2.4438,3.3012,0.7155
3.58,3.58,3.58,3.58,3.3758,2.4026,3.2914,0.7159
3.59,3.59,3.59,3.59,3.3828,2.4811,3.3123,0.8069
3.6,3.6,3.6,3.6,3.4029,2.4171,3.2653,0.6161
3.61,3.61,3.61,3.61,3.4296,2.509,3.3116,0.7625
3.62,3.62,3.62,3.62,3.4833,2.501,3.2526,0.6521
3.63,3.63,3.63,3.63,3.4441,2.4336,3.279,0.6805
3.64,3.64,3.64,3.64,3.3315,2.3627,3.1319,0.6132
3.65,3.65,3.65,3.65,3.2174,2.3111,3.242,0.6511
3.66,3.66,3.66,3.66,3.1202,2.2601,3.1938,0.7119
3.67,3.67,3.67,3.67,3.039,2.2503,3.1538,0.6281
3.68,3.68,3.68,3.68,2.8331,2.1406,3.0964,0.4962
3.69,3.69,3.69,3.69,2.8043,2.1682,3.0725,0.53
3.7,3.7,3.7,3.7,2.8378,2.1701,3.0796,0.5627
3.71,3.71,3.71,3.71,2.9036,2.2248,3.1294,0.6075
3.72,3.72,3.72,3.72,2.9279,2.1636,3.1006,0.5507
3.73,3.73,3.73,3.73,2.9653,2.2235,3.1377,0.6425
3.74,3.74,3.74,3.74,2.9443,2.1754,3.0869,0.6065
3.75,3.75,3.75,3.75,2.9344,2.1951,3.1592,0.5967
3.76,3.76,3.76,3.76,2.9852,2.2167,3.1839,0.6964
3.77,3.77,3.77,3.77,3.0067,2.2298,3.1679,0.6437
3.78,3.78,3.78,3.78,2.9051,2.1863,3.1614,0.5889
3.79,3.79,3.79,3.79,2.9672,2.1518,3.1231,0.5479
3.8,3.8,3.8,3.8,2.9321,2.1563,3.1613,0.6339
3.81,3.81,3.81,3.81,3.1043,2.277,3.2247,0.6857
3.82,3.82,3.82,3.82,3.1525,2.2813,3.2997,0.7749
3.83,3.83,3.83,3.83,3.1111,2.2295,3.2385,0.6376
3.84,3.84,3.84,3.84,3.1729,2.33,3.2768,0.6981
3.85,3.85,3.85,3.85,3.1537,2.326,3.3557,0.8053
3.86,3.86,3.86,3.86,3.1559,2.3161,3.2944,0.6984
3.87,3.87,3.87,3.87,3.1788,2.3507,3.2833,0.7877
3.88,3.88,3.88,3.88,3.1755,2.3527,3.3062,0.8111
3.89,3.89,3.89,3.89,3.1005,2.2978,3.2705,0.686
3.9,3.9,3.9,3.9,3.0335,2.258,3.2848,0.7821
3.91,3.91,3.91,3.91,3.0245,2.3037,3.2799,0.7163
3.92,3.92,3.92,3.92,2.9804,2.236,3.2803,0.8398
3.93,3.93,3.93,3.93,2.9889,2.2613,3.278,0.8698
3.94,3.94,3.94,3.94,2.9212,2.2599,3.2738,0.7789
3.95,3.95,3.95,3.95,2.9002,2.1649,3.2646,0.7658
3.96,3.96,3.96,3.96,2.8354,2.1338,3.237,0.8164
3.97,3.97,3.97,3.97,2.8581,2.1713,3.2131,0.7372
3.98,3.98,3.98,3.98,2.841,2.1372,3.2213,0.6892
3.99,3.99,3.99,3.99,2.8634,2.1913,3.2522,0.7549
4.0,4.0,4.0,4.0,2.8932,2.2239,3.2807,0.7602
4.01,4.01,4.01,4.01,2.9397,2.251,3.3135,0.8772
4.02,4.02,4.02,4.02,2.9701,2.2375,3.3416,0.9199
4.03,4.03,4.03,4.03,2.9731,2.2196,3.3143,0.8511
4.04,4.04,4.04,4.04,3.043,2.276,3.2891,0.8635
4.05,4.05,4.05,4.05,3.0793,2.2791,3.3265,0.9475
4.06,4.06,4.06,4.06,3.0239,2.2203,3.2441,0.7888
4.07,4.07,4.07,4.07,3.0114,2.2665,3.2665,0.8326
4.08,4.08,4.08,4.08,2.9722,2.221,3.1548,0.6255
4.09,4.09,4.09,4.09,2.9865,2.2118,3.1391,0.5891
4.1,4.1,4.1,4.1,2.9462,2.2148,3.1249,0.5946
4.11,4.11,4.11,4.11,2.9482,2.2202,3.0917,0.6019
4.12,4.12,4.12,4.12,2.9061,2.1941,3.0572,0.5397
4.13,4.13,4.13,4.13,2.9293,2.1424,3.0106,0.5005
4.14,4.14,4.14,4.14,2.9464,2.3028,3.025,0.5026
4.15,4.15,4.15,4.15,2.902,2.2038,2.9992,0.5484
4.16,4.16,4.16,4.16,2.8978,2.1909,2.9677,0.4207
4.17,4.17,4.17,4.17,2.9302,2.2307,3.0119,0.4327
4.18,4.18,4.18,4.18,2.8666,2.1531,2.9742,0.3814
4.19,4.19,4.19,4.19,2.8982,2.1286,2.9684,0.3963
4.2,4.2,4.2,4.2,2.8218,2.1019,2.9709,0.3505
4.21,4.21,4.21,4.21,2.8698,2.1622,3.0075,0.543
4.22,4.22,4.22,4.22,2.9002,2.1607,2.9901,0.4708
4.23,4.23,4.23,4.23,3.0463,2.2369,3.1303,0.5991
4.24,4.24,4.24,4.24,3.056,2.1833,3.1089,0.6122
4.25,4.25,4.25,4.25,3.2117,2.333,3.2052,0.7733
4.26,4.26,4.26,4.26,3.2635,2.3375,3.2213,0.7012
4.27,4.27,4.27,4.27,3.2138,2.2449,3.2837,0.7396
4.28,4.28,4.28,4.28,3.2544,2.3706,3.3515,0.8751
4.29,4.29,4.29,4.29,3.2992,2.3698,3.2743,0.8346
4.3,4.3,4.3,4.3,3.3255,2.3625,3.3344,0.8602
4.31,4.31,4.31,4.31,3.3513,2.3437,3.3528,0.8234
4.32,4.32,4.32,4.32,3.3088,2.3698,3.3388,0.9103
4.33,4.33,4.33,4.33,3.3385,2.4184,3.4306,1.01
4.34,4.34,4.34,4.34,3.3933,2.3516,3.408,0.9386
4.35,4.35,4.35,4.35,3.3484,2.3638,3.4249,1.0175
4.36,4.36,4.36,4.36,3.4106,2.383,3.406,0.943
4.37,4.37,4.37,4.37,3.4019,2.4184,3.4647,1.0421
4.38,4.38,4.38,4.38,3.378,2.3663,3.362,0.8917
4.39,4.39,4.39,4.39,3.4179,2.4219,3.4645,1.0012
4.4,4.4,4.4,4.4,3.4598,2.4256,3.4354,0.9256
4.41,4.41,4.41,4.41,3.4789,2.459,3.4706,1.0181
4.42,4.42,4.42,4.42,3.5097,2.4541,3.4447,0.9817
4.43,4.43,4.43,4.43,3.5913,2.4566,3.4735,1.0661
4.44,4.44,4.44,4.44,3.5373,2.4785,3.4876,0.9859
4.45,4.45,4.45,4.45,3.4285,2.4228,3.4696,0.9987
4.46,4.46,4.46,4.46,3.3932,2.3876,3.3719,0.9664
4.47,4.47,4.47,4.47,3.3089,2.3692,3.3921,0.9747
4.48,4.48,4.48,4.48,3.2556,2.2712,3.3333,0.9026
4.49,4.49,4.49,4.49,3.2681,2.3606,3.3677,0.9224
4.5,4.5,4.5,4.5,3.1584,2.2669,3.2132,0.8037
4.51,4.51,4.51,4.51,3.043,2.2103,3.2224,0.8412
4.52,4.52,4.52,4.52,3.1281,2.2983,3.2213,0.8725
4.53,4.53,4.53,4.53,2.8647,2.1235,3.1019,0.7181
4.54,4.54,4.54,4.54,2.8352,2.0803,3.0267,0.5769
4.55,4.55,4.55,4.55,2.8338,2.1198,3.0026,0.6418
4.56,4.56,4.56,4.56,2.6921,2.0638,3.032,0.6488
4.57,4.57,4.57,4.57,2.6008,2.0662,2.9678,0.5983
4.58,4.58,4.58,4.58,2.4293,1.9772,2.8488,0.4045
4.59,4.59,4.59,4.59,2.4107,2.0769,2.7873,0.3658
4.6,4.6,4.6,4.6,2.2735,2.0042,2.675,0.2413
4.61,4.61,4.61,4.61,2.2571,2.0947,2.6922,0.269
4.62,4.62,4.62,4.62,2.1968,2.041,2.7016,0.1803
4.63,4.63,4.63,4.63,2.1841,2.0078,2.705,0.2706
4.64,4.64,4.64,4.64,2.2433,2.0652,2.7875,0.2831
4.65,4.65,4.65,4.65,2.2527,2.0797,2.7639,0.2228
4.66,4.66,4.66,4.66,2.2697,2.0402,2.7512,0.2815
4.67,4.67,4.67,4.67,2.3002,2.0801,2.7943,0.2155
4.68,4.68,4.68,4.68,2.369,2.0551,2.7857,0.2382
4.69,4.69,4.69,4.69,2.4843,2.0555,2.9105,0.3418
4.7,4.7,4.7,4.7,2.4408,1.9862,2.8427,0.313
4.71,4.71,4.71,4.71,2.5496,2.0148,2.9245,0.3752
4.72,4.72,4.72,4.72,2.6169,2.0107,2.9055,0.4274
4.73,4.73,4.73,4.73,2.8018,2.0802,3.0162,0.536
4.74,4.74,4.74,4.74,2.8028,2.1364,3.0433,0.5133
4.75,4.75,4.75,4.75,2.8059,2.1006,2.9939,0.5094
4.76,4.76,4.76,4.76,2.8501,2.0907,3.0283,0.494
4.77,4.77,4.77,4.77,2.7573,2.0537,2.9896,0.477
4.78,4.78,4.78,4.78,2.7166,2.0656,2.9927,0.6137
4.79,4.79,4.79,4.79,2.6282,1.9764,2.8856,0.433
4.8,4.8,4.8,4.8,2.6871,2.0816,2.9022,0.4681
4.81,4.81,4.81,4.81,2.6571,2.0165,2.9031,0.447
4.82,4.82,4.82,4.82,2.554,1.942,2.8052,0.3097
4.83,4.83,4.83,4.83,2.4878,1.9091,2.8156,0.351
4.84,4.84,4.84,4.84,2.3311,1.8391,2.7465,0.3033
4.85,4.85,4.85,4.85,2.2025,1.7852,2.7571,0.3124
4.86,4.86,4.86,4.86,2.1705,1.7885,2.6647,0.2658
4.87,4.87,4.87,4.87,2.211,1.8734,2.7488,0.3182
4.88,4.88,4.88,4.88,2.3141,1.8532,2.7627,0.4716
4.89,4.89,4.89,4.89,2.3054,1.8669,2.7912,0.3771
4.9,4.9,4.9,4.9,2.307,1.8488,2.7776,0.4262
4.91,4.91,4.91,4.91,2.2432,1.8443,2.7292,0.263
4.92,4.92,4.92,4.92,2.2746,1.811,2.6846,0.2604
4.93,4.93,4.93,4.93,2.1646,1.8508,2.6398,0.2651
4.94,4.94,4.94,4.94,2.2154,1.8654,2.6652,0.2929
4.95,4.95,4.95,4.95,2.3664,1.8964,2.7707,0.3279
4.96,4.96,4.96,4.96,2.3235,1.812,2.7546,0.3643
4.97,4.97,4.97,4.97,2.3729,1.8275,2.763,0.2914
4.98,4.98,4.98,4.98,2.4257,1.8465,2.8449,0.3863
4.99,4.99,4.99,4.99,2.3618,1.8193,2.7793,0.2939
5.0,5.0,5.0,5.0,2.3503,1.8288,2.8399,0.3832
5.01,5.01,5.01,5.01,2.3196,1.8353,2.7821,0.3322
5.02,5.02,5.02,5.02,2.3662,1.8833,2.8784,0.4071
5.03,5.03,5.03,5.03,2.4768,1.882,2.8389,0.3969
5.04,5.04,5.04,5.04,2.3844,1.8232,2.7979,0.3502
5.05,5.05,5.05,5.05,2.4159,1.8278,2.7888,0.3183
5.06,5.06,5.06,5.06,2.4068,1.9099,2.8599,0.4681
5.07,5.07,5.07,5.07,2.3159,1.7919,2.8412,0.4548
5.08,5.08,5.08,5.08,2.2081,1.7612,2.7716,0.4093
5.09,5.09,5.09,5.09,2.1883,1.8083,2.7984,0.3949
5.1,5.1,5.1,5.1,2.1146,1.7558,2.7381,0.424
5.11,5.11,5.11,5.11,2.0531,1.716,2.6768,0.317
5.12,5.12,5.12,5.12,1.8491,1.649,2.5662,0.2015
5.13,5.13,5.13,5.13,1.8109,1.64,2.5887,0.2366
5.14,5.14,5.14,5.14,1.847,1.6619,2.5897,0.2772
5.15,5.15,5.15,5.15,1.8966,1.7055,2.596,0.2296
5.16,5.16,5.16,5.16,1.8431,1.7055,2.5854,0.2151
5.17,5.17,5.17,5.17,1.8737,1.6769,2.5997,0.2405
5.18,5.18,5.18,5.18,1.9499,1.7034,2.6479,0.2596
5.19,5.19,5.19,5.19,2.0185,1.7671,2.6703,0.3467
5.2,5.2,5.2,5.2,2.1051,1.8019,2.6966,0.2858
5.21,5.21,5.21,5.21,2.1693,1.8104,2.7848,0.3816
5.22,5.22,5.22,5.22,2.1651,1.8038,2.7469,0.2811
5.23,5.23,5.23,5.23,2.1184,1.756,2.7582,0.3175
5.24,5.24,5.24,5.24,2.0768,1.7602,2.7509,0.3946
5.25,5.25,5.25,5.25,2.0465,1.7833,2.6895,0.3127
5.26,5.26,5.26,5.26,1.9627,1.7487,2.6242,0.1835
5.27,5.27,5.27,5.27,1.8968,1.6686,2.6451,0.2087
5.28,5.28,5.28,5.28,1.9134,1.6411,2.6048,0.2189
5.29,5.29,5.29,5.29,1.9446,1.6631,2.6902,0.2401
5.3,5.3,5.3,5.3,1.9091,1.6604,2.6006,0.2241
5.31,5.31,5.31,5.31,1.8713,1.6697,2.5972,0.1621
5.32,5.32,5.32,5.32,1.9376,1.7071,2.6372,0.2382
5.33,5.33,5.33,5.33,1.9548,1.7641,2.6069,0.2082
5.34,5.34,5.34,5.34,1.928,1.6939,2.6233,0.2119
5.35,5.35,5.35,5.35,1.9168,1.7678,2.6164,0.1754
5.36,5.36,5.36,5.36,1.907,1.7806,2.6052,0.2038
5.37,5.37,5.37,5.37,1.8887,1.7246,2.6196,0.1816
5.38,5.38,5.38,5.38,1.8683,1.804,2.5693,0.1366
5.39,5.39,5.39,5.39,1.8675,1.854,2.5785,0.1224
5.4,5.4,5.4,5.4,1.7789,1.8471,2.5609,0.1454
5.41,5.41,5.41,5.41,1.7679,2.0859,2.5614,0.0822
5.42,5.42,5.42,5.42,1.7631,1.9875,2.5569,0.0822
5.43,5.43,5.43,5.43,1.7658,2.0589,2.5722,0.0949
5.44,5.44,5.44,5.44,1.8824,2.2585,2.6457,0.1706
5.45,5.45,5.45,5.45,1.8574,2.313,2.6518,0.1222
5.46,5.46,5.46,5.46,2.0204,2.5217,2.8065,0.0454
5.47,5.47,5.47,5.47,2.1768,2.5834,2.8687,0.1488
5.48,5.48,5.48,5.48,2.1784,2.5725,2.878,0.148
5.49,5.49,5.49,5.49,2.1822,2.3824,2.8227,0.1183
5.5,5.5,5.5,5.5,2.2698,2.3474,2.8567,0.1982
5.51,5.51,5.51,5.51,2.2731,2.3005,2.8758,0.2369
5.52,5.52,5.52,5.52,2.348,2.1922,2.8084,0.2282
5.53,5.53,5.53,5.53,2.4052,2.0598,2.8552,0.3487
5.54,5.54,5.54,5.54,2.3867,1.9932,2.7725,0.3011
5.55,5.55,5.55,5.55,2.3135,1.9521,2.7717,0.2943
5.56,5.56,5.56,5.56,2.3439,1.9605,2.8324,0.3424
5.57,5.57,5.57,5.57,2.2944,2.0172,2.8283,0.355
5.58,5.58,5.58,5.58,2.3049,2.0676,2.8499,0.3419
5.59,5.59,5.59,5.59,2.298,2.1466,2.7807,0.3035
5.6,5.6,5.6,5.6,2.3217,2.1269,2.8726,0.2595
5.61,5.61,5.61,5.61,2.3473,2.1351,2.8967,0.3323
5.62,5.62,5.62,5.62,2.303,2.1583,2.8699,0.3614
5.63,5.63,5.63,5.63,2.3683,2.124,2.8802,0.2286
5.64,5.64,5.64,5.64,2.34,2.1769,2.8858,0.3133
5.65,5.65,5.65,5.65,2.2959,2.2259,2.9217,0.2949
5.66,5.66,5.66,5.66,2.3291,2.2351,2.9193,0.3154
5.67,5.67,5.67,5.67,2.3758,2.2722,2.9687,0.2775
5.68,5.68,5.68,5.68,2.3884,2.3774,3.013,0.3498
5.69,5.69,5.69,5.69,2.3857,2.4654,3.0198,0.3448
5.7,5.7,5.7,5.7,2.3465,2.4384,2.9262,0.2921
5.71,5.71,5.71,5.71,2.436,2.2398,2.9747,0.39
5.72,5.72,5.72,5.72,2.5723,2.2681,2.9725,0.308
5.73,5.73,5.73,5.73,2.4768,2.1941,2.9846,0.478
5.74,5.74,5.74,5.74,2.3313,2.2121,2.9541,0.4558
5.75,5.75,5.75,5.75,2.4691,2.3707,3.0107,0.3693
5.76,5.76,5.76,5.76,2.4024,2.3133,2.9874,0.4136
5.77,5.77,5.77,5.77,2.2859,2.1274,2.8774,0.3252
5.78,5.78,5.78,5.78,2.2541,1.9744,2.8091,0.3811
5.79,5.79,5.79,5.79,2.1177,1.9189,2.7165,0.238
5.8,5.8,5.8,5.8,2.0364,1.8861,2.6393,0.2427
5.81,5.81,5.81,5.81,1.9315,1.8914,2.6183,0.1675
5.82,5.82,5.82,5.82,1.9347,1.9135,2.6045,0.1795
5.83,5.83,5.83,5.83,1.8909,2.0439,2.6148,0.1091
5.84,5.84,5.84,5.84,1.9077,2.0769,2.5972,0.1757
5.85,5.85,5.85,5.85,1.8927,2.1211,2.6063,0.1376
5.86,5.86,5.86,5.86,1.8278,2.0308,2.6303,0.1193
5.87,5.87,5.87,5.87,1.798,1.9636,2.5255,0.1259
5.88,5.88,5.88,5.88,1.8397,1.9277,2.57,0.1005
5.89,5.89,5.89,5.89,1.8047,2.0387,2.5588,0.1172
5.9,5.9,5.9,5.9,1.865,2.074,2.6411,0.114
5.91,5.91,5.91,5.91,1.961,2.2135,2.6912,0.0993
5.92,5.92,5.92,5.92,2.0083,2.2374,2.7618,0.0864
5.93,5.93,5.93,5.93,2.0081,2.3107,2.8502,0.0902
5.94,5.94,5.94,5.94,1.9501,2.3962,2.7994,0.1366
5.95,5.95,5.95,5.95,1.9719,2.3425,2.7743,0.0768
5.96,5.96,5.96,5.96,1.9175,2.2123,2.7349,0.1113
5.97,5.97,5.97,5.97,1.9164,1.9752,2.635,0.2068
5.98,5.98,5.98,5.98,1.8353,1.8462,2.5714,0.1185
5.99,5.99,5.99,5.99,1.7342,1.6286,2.5028,0.1286
6.0,6.0,6.0,6.0,1.7021,1.5542,2.4147,0.0885
6.01,6.01,6.01,6.01,1.6942,1.5268,2.3957,0.1205
6.02,6.02,6.02,6.02,1.7178,1.5801,2.4421,0.2228
6.03,6.03,6.03,6.03,1.6581,1.4604,2.4344,0.1184
6.04,6.04,6.04,6.04,1.6383,1.5332,2.4306,0.0967
6.05,6.05,6.05,6.05,1.6837,1.5166,2.4364,0.0662
6.06,6.06,6.06,6.06,1.6791,1.5394,2.4722,0.1397
6.07,6.07,6.07,6.07,1.769,1.7557,2.5126,0.106
6.08,6.08,6.08,6.08,1.8931,1.8567,2.5837,0.1793
6.09,6.09,6.09,6.09,1.8993,1.8928,2.6196,0.1639
6.1,6.1,6.1,6.1,1.9374,1.8907,2.5952,0.1425
6.11,6.11,6.11,6.11,1.965,1.8746,2.6351,0.203
6.12,6.12,6.12,6.12,2.0283,1.8997,2.6324,0.1556
6.13,6.13,6.13,6.13,2.1109,1.9862,2.6296,0.1856
6.14,6.14,6.14,6.14,2.1391,1.9893,2.6618,0.1923
6.15,6.15,6.15,6.15,2.088,1.8722,2.6599,0.2084
6.16,6.16,6.16,6.16,2.0294,1.8761,2.6154,0.1493
6.17,6.17,6.17,6.17,2.007,1.7835,2.6103,0.2657
6.18,6.18,6.18,6.18,1.9697,1.6447,2.6154,0.2109
6.19,6.19,6.19,6.19,2.0455,1.6943,2.6163,0.2482
6.2,6.2,6.2,6.2,1.9997,1.6783,2.602,0.184
6.21,6.21,6.21,6.21,2.0187,1.6169,2.551,0.1991
6.22,6.22,6.22,6.22,1.9642,1.6437,2.5743,0.1599
6.23,6.23,6.23,6.23,1.9565,1.6498,2.5365,0.1786
6.24,6.24,6.24,6.24,1.9833,1.7191,2.5534,0.1568
6.25,6.25,6.25,6.25,2.0003,1.7148,2.6059,0.1726
6.26,6.26,6.26,6.26,1.9808,1.747,2.5579,0.1687
6.27,6.27,6.27,6.27,1.9219,1.783,2.5643,0.2421
6.28,6.28,6.28,6.28,1.9782,1.8257,2.558,0.2075
6.29,6.29,6.29,6.29,1.9651,1.7863,2.5627,0.19
6.3,6.3,6.3,6.3,1.9476,1.8496,2.591,0.1583
6.31,6.31,6.31,6.31,2.02,1.9513,2.579,0.1775
6.32,6.32,6.32,6.32,1.9982,1.9915,2.5787,0.1481
6.33,6.33,6.33,6.33,1.9723,2.0689,2.6175,0.1961
6.34,6.34,6.34,6.34,2.0443,2.0968,2.6372,0.1546
6.35,6.35,6.35,6.35,2.0042,2.1063,2.6786,0.2559
6.36,6.36,6.36,6.36,2.0409,2.1472,2.6741,0.2343
6.37,6.37,6.37,6.37,2.0415,2.0952,2.6887,0.2382
6.38,6.38,6.38,6.38,2.1551,2.1993,2.7324,0.2388
6.39,6.39,6.39,6.39,2.2458,2.189,2.801,0.2333
6.4,6.4,6.4,6.4,2.2722,2.2325,2.8021,0.2227
6.41,6.41,6.41,6.41,2.2572,2.2007,2.8183,0.2264
6.42,6.42,6.42,6.42,2.2505,2.1023,2.7769,0.3488
6.43,6.43,6.43,6.43,2.2838,2.1536,2.7665,0.276
6.44,6.44,6.44,6.44,2.2377,2.1356,2.8055,0.3125
6.45,6.45,6.45,6.45,2.2733,2.1548,2.8311,0.2935
6.46,6.46,6.46,6.46,2.3006,2.2056,2.8429,0.3712
6.47,6.47,6.47,6.47,2.2885,2.1301,2.877,0.378
6.48,6.48,6.48,6.48,2.2957,2.0824,2.8469,0.3638
6.49,6.49,6.49,6.49,2.2913,1.9655,2.7964,0.2858
6.5,6.5,6.5,6.5,2.453,1.9719,2.8275,0.4545
6.51,6.51,6.51,6.51,2.428,1.9694,2.8065,0.4775
6.52,6.52,6.52,6.52,2.3827,1.8571,2.7614,0.3256
6.53,6.53,6.53,6.53,2.4376,1.8769,2.7885,0.4651
6.54,6.54,6.54,6.54,2.3864,1.83,2.7959,0.402
6.55,6.55,6.55,6.55,2.2851,1.7514,2.7632,0.4399
6.56,6.56,6.56,6.56,2.2009,1.68,2.6528,0.2841
6.57,6.57,6.57,6.57,2.2235,1.7007,2.6591,0.2689
6.58,6.58,6.58,6.58,2.1376,1.6793,2.6389,0.3226
6.59,6.59,6.59,6.59,2.3239,1.8133,2.7609,0.3743
6.6,6.6,6.6,6.6,2.3281,1.8318,2.7438,0.3819
6.61,6.61,6.61,6.61,2.373,1.8688,2.8049,0.4188
6.62,6.62,6.62,6.62,2.4215,1.9377,2.8222,0.3898
6.63,6.63,6.63,6.63,2.4929,1.9611,2.8639,0.4634
6.64,6.64,6.64,6.64,2.4566,2.0242,2.8624,0.4179
6.65,6.65,6.65,6.65,2.4727,2.1205,2.8765,0.41
6.66,6.66,6.66,6.66,2.5043,2.246,2.9626,0.3816
6.67,6.67,6.67,6.67,2.4772,2.228,2.9775,0.4093
6.68,6.68,6.68,6.68,2.4961,2.1942,3.0283,0.3716
6.69,6.69,6.69,6.69,2.4197,2.1679,2.9324,0.3855
6.7,6.7,6.7,6.7,2.418,2.0793,2.8925,0.3316
6.71,6.71,6.71,6.71,2.412,2.032,2.9521,0.3543
6.72,6.72,6.72,6.72,2.4274,1.9563,2.8473,0.3658
6.73,6.73,6.73,6.73,2.3803,1.8642,2.8129,0.4855
6.74,6.74,6.74,6.74,2.3786,1.9023,2.8385,0.4374
6.75,6.75,6.75,6.75,2.4864,1.9701,2.874,0.4481
6.76,6.76,6.76,6.76,2.4836,1.9187,2.815,0.4206
6.77,6.77,6.77,6.77,2.5576,1.9248,2.8003,0.3863
6.78,6.78,6.78,6.78,2.469,1.9192,2.8405,0.4578
6.79,6.79,6.79,6.79,2.6313,1.9645,2.889,0.4015
6.8,6.8,6.8,6.8,2.6484,2.0708,2.9649,0.4242
6.81,6.81,6.81,6.81,2.7923,2.1361,3.0561,0.5086
6.82,6.82,6.82,6.82,2.8171,2.0987,3.0419,0.5373
6.83,6.83,6.83,6.83,2.8706,2.1119,2.9838,0.4837
6.84,6.84,6.84,6.84,2.971,2.2357,3.1095,0.5569
6.85,6.85,6.85,6.85,2.9223,2.1273,3.0499,0.5634
6.86,6.86,6.86,6.86,2.77,2.0592,3.0057,0.54
6.87,6.87,6.87,6.87,2.7886,2.0542,2.9888,0.5111
6.88,6.88,6.88,6.88,2.6683,2.0107,2.9323,0.4175
6.89,6.89,6.89,6.89,2.641,1.9527,2.8591,0.3418
6.9,6.9,6.9,6.9,2.6061,1.9601,2.8791,0.4056
6.91,6.91,6.91,6.91,2.6992,2.033,2.9272,0.484
6.92,6.92,6.92,6.92,2.7469,2.0718,2.9593,0.4196
6.93,6.93,6.93,6.93,2.7781,2.0657,2.922,0.3904
6.94,6.94,6.94,6.94,2.8128,2.0607,2.9696,0.4839
6.95,6.95,6.95,6.95,2.8451,2.0809,2.9375,0.4352
6.96,6.96,6.96,6.96,2.7709,2.0485,3.0202,0.559
6.97,6.97,6.97,6.97,2.7889,2.1048,3.0245,0.4712
6.98,6.98,6.98,6.98,2.7666,2.1125,2.9947,0.5259
6.99,6.99,6.99,6.99,2.7495,2.0831,3.02,0.5895
7.0,7.0,7.0,7.0,2.6756,2.0561,3.0055,0.4909
7.01,7.01,7.01,7.01,2.7838,2.1325,3.0727,0.6061
7.02,7.02,7.02,7.02,2.7219,2.1142,3.038,0.4887
7.03,7.03,7.03,7.03,2.7804,2.0994,3.0407,0.5721
7.04,7.04,7.04,7.04,2.8482,2.1531,3.0911,0.6627
7.05,7.05,7.05,7.05,2.8754,2.148,3.0479,0.6175
7.06,7.06,7.06,7.06,2.9849,2.2154,3.1247,0.5375
7.07,7.07,7.07,7.07,3.0198,2.2259,3.1546,0.6421
7.08,7.08,7.08,7.08,2.9284,2.173,3.1272,0.5937
7.09,7.09,7.09,7.09,2.8549,2.1752,3.1745,0.757
7.1,7.1,7.1,7.1,2.9683,2.2598,3.19,0.6741
7.11,7.11,7.11,7.11,3.0191,2.251,3.2203,0.7947
7.12,7.12,7.12,7.12,3.0621,2.307,3.2618,0.8207
7.13,7.13,7.13,7.13,3.0571,2.2736,3.2483,0.7777
7.14,7.14,7.14,7.14,3.0435,2.2448,3.2754,0.7386
7.15,7.15,7.15,7.15,3.1194,2.2857,3.2696,0.7292
7.16,7.16,7.16,7.16,3.149,2.3297,3.2696,0.7899
7.17,7.17,7.17,7.17,3.2039,2.3074,3.1751,0.6265
7.18,7.18,7.18,7.18,3.1434,2.3371,3.2776,0.7869
7.19,7.19,7.19,7.19,3.1288,2.3193,3.1676,0.6572
7.2,7.2,7.2,7.2,3.1069,2.3133,3.2562,0.749
7.21,7.21,7.21,7.21,3.0717,2.2513,3.1321,0.5726
7.22,7.22,7.22,7.22,3.0894,2.222,3.181,0.5284
7.23,7.23,7.23,7.23,3.1876,2.3482,3.2157,0.6997
7.24,7.24,7.24,7.24,3.1927,2.3646,3.2498,0.8147
7.25,7.25,7.25,7.25,3.1649,2.3472,3.2714,0.6529
7.26,7.26,7.26,7.26,3.0863,2.2498,3.2058,0.6753
7.27,7.27,7.27,7.27,3.1335,2.359,3.3174,0.878
7.28,7.28,7.28,7.28,3.1719,2.2547,3.1962,0.6474
7.29,7.29,7.29,7.29,3.1208,2.2683,3.1805,0.6882
7.3,7.3,7.3,7.3,3.1582,2.3205,3.1912,0.5975
7.31,7.31,7.31,7.31,3.1497,2.353,3.1761,0.7084
7.32,7.32,7.32,7.32,3.0927,2.2515,3.1326,0.5635
7.33,7.33,7.33,7.33,3.0243,2.3131,3.1123,0.5874
7.34,7.34,7.34,7.34,3.0241,2.2649,3.1208,0.5697
7.35,7.35,7.35,7.35,3.1135,2.3107,3.1974,0.711
7.36,7.36,7.36,7.36,3.0334,2.2257,3.1438,0.6666
7.37,7.37,7.37,7.37,3.077,2.2229,3.1283,0.6344
7.38,7.38,7.38,7.38,3.0072,2.2753,3.1334,0.6821
7.39,7.39,7.39,7.39,3.0247,2.2088,3.1078,0.5904
7.4,7.4,7.4,7.4,3.0632,2.2777,3.1491,0.6543
7.41,7.41,7.41,7.41,3.0623,2.2935,3.1596,0.6797
7.42,7.42,7.42,7.42,3.0017,2.2349,3.0811,0.6021
7.43,7.43,7.43,7.43,3.0403,2.2577,3.0987,0.5987
7.44,7.44,7.44,7.44,3.0326,2.2109,3.1074,0.6998
7.45,7.45,7.45,7.45,3.0863,2.2599,3.0453,0.6536
7.46,7.46,7.46,7.46,3.0813,2.261,3.1217,0.6102
7.47,7.47,7.47,7.47,3.1651,2.2648,3.1554,0.6901
7.48,7.48,7.48,7.48,3.1824,2.3023,3.1136,0.7001
7.49,7.49,7.49,7.49,3.2777,2.3223,3.1334,0.6867
7.5,7.5,7.5,7.5,3.4329,2.4592,3.2146,0.7877
7.51,7.51,7.51,7.51,3.5014,2.4126,3.3407,0.856
7.52,7.52,7.52,7.52,3.4668,2.4047,3.2909,0.6983
7.53,7.53,7.53,7.53,3.4485,2.4004,3.2718,0.8404
7.54,7.54,7.54,7.54,3.4733,2.4011,3.2404,0.749
7.55,7.55,7.55,7.55,3.4088,2.3847,3.2849,0.7711
7.56,7.56,7.56,7.56,3.4375,2.3956,3.2479,0.7294
7.57,7.57,7.57,7.57,3.3928,2.3798,3.315,0.7522
7.58,7.58,7.58,7.58,3.4533,2.3976,3.3425,0.7845
7.59,7.59,7.59,7.59,3.4297,2.4028,3.3029,0.814
7.6,7.6,7.6,7.6,3.3829,2.3831,3.3414,0.8618
7.61,7.61,7.61,7.61,3.4916,2.5136,3.4524,0.9334
7.62,7.62,7.62,7.62,3.3986,2.4341,3.328,0.8433
7.63,7.63,7.63,7.63,3.3775,2.3965,3.2423,0.7333
7.64,7.64,7.64,7.64,3.4368,2.3749,3.3322,0.7354
7.65,7.65,7.65,7.65,3.5426,2.4564,3.4013,0.8145
7.66,7.66,7.66,7.66,3.5527,2.427,3.3574,0.7347
7.67,7.67,7.67,7.67,3.4915,2.4225,3.3519,0.7902
7.68,7.68,7.68,7.68,3.4758,2.4167,3.3537,0.7946
7.69,7.69,7.69,7.69,3.6005,2.5154,3.4529,0.9327
7.7,7.7,7.7,7.7,3.673,2.5545,3.4639,0.8025
7.71,7.71,7.71,7.71,3.5232,2.4424,3.4374,0.7803
7.72,7.72,7.72,7.72,3.4479,2.4171,3.372,0.8414
7.73,7.73,7.73,7.73,3.5498,2.4704,3.4093,0.8487
7.74,7.74,7.74,7.74,3.5404,2.539,3.4445,0.8497
7.75,7.75,7.75,7.75,3.52,2.4791,3.4488,0.8601
7.76,7.76,7.76,7.76,3.4993,2.5095,3.399,0.9347
7.77,7.77,7.77,7.77,3.4699,2.441,3.3252,0.7544
7.78,7.78,7.78,7.78,3.4743,2.4264,3.3268,0.7977
7.79,7.79,7.79,7.79,3.5261,2.4803,3.3817,0.8808
7.8,7.8,7.8,7.8,3.4536,2.4459,3.3684,0.9032
7.81,7.81,7.81,7.81,3.465,2.4423,3.3759,1.0256
7.82,7.82,7.82,7.82,3.456,2.4087,3.3226,0.7997
7.83,7.83,7.83,7.83,3.4645,2.4005,3.2474,0.7479
7.84,7.84,7.84,7.84,3.4922,2.4533,3.3452,0.8385
7.85,7.85,7.85,7.85,3.5437,2.4855,3.3836,0.88
7.86,7.86,7.86,7.86,3.5209,2.3636,3.2737,0.7611
7.87,7.87,7.87,7.87,3.6695,2.4615,3.381,0.7638
7.88,7.88,7.88,7.88,3.6959,2.4888,3.2711,0.6729
7.89,7.89,7.89,7.89,3.6962,2.4709,3.2194,0.58
7.9,7.9,7.9,7.9,3.5836,2.4837,3.1926,0.5615
7.91,7.91,7.91,7.91,3.5566,2.4038,3.2002,0.5017
7.92,7.92,7.92,7.92,3.479,2.3479,3.1053,0.4309
7.93,7.93,7.93,7.93,3.3305,2.3526,3.1254,0.5723
7.94,7.94,7.94,7.94,3.3265,2.3187,3.0929,0.4934
7.95,7.95,7.95,7.95,3.3094,2.3881,3.1412,0.5628
7.96,7.96,7.96,7.96,3.3227,2.3544,3.088,0.4352
7.97,7.97,7.97,7.97,3.3952,2.4039,3.213,0.5087
7.98,7.98,7.98,7.98,3.4511,2.4678,3.1888,0.497
7.99,7.99,7.99,7.99,3.4219,2.3982,3.1301,0.4939
8.0,8.0,8.0,8.0,3.4086,2.4563,3.1497,0.4753
8.01,8.01,8.01,8.01,3.4425,2.3873,3.1713,0.4416
8.02,8.02,8.02,8.02,3.3566,2.3069,3.1028,0.4673
8.03,8.03,8.03,8.03,3.4146,2.3835,3.1427,0.4494
8.04,8.04,8.04,8.04,3.2706,2.3486,3.1451,0.4588
8.05,8.05,8.05,8.05,3.2007,2.2712,3.106,0.4685
8.06,8.06,8.06,8.06,3.1003,2.2122,3.0184,0.4536
8.07,8.07,8.07,8.07,2.9811,2.2735,3.0643,0.5949
8.08,8.08,8.08,8.08,2.9252,2.244,3.0102,0.3999
8.09,8.09,8.09,8.09,2.7638,2.2398,3.0147,0.4073
8.1,8.1,8.1,8.1,2.7061,2.1635,2.9547,0.2865
8.11,8.11,8.11,8.11,2.6576,2.1938,2.9941,0.3781
8.12,8.12,8.12,8.12,2.6034,2.2413,2.9519,0.3671
8.13,8.13,8.13,8.13,2.5096,2.1657,2.8969,0.2808
8.14,8.14,8.14,8.14,2.5003,2.2209,2.8777,0.3283
8.15,8.15,8.15,8.15,2.4474,2.2273,2.9051,0.3162
8.16,8.16,8.16,8.16,2.4048,2.2169,2.8419,0.2974
8.17,8.17,8.17,8.17,2.3705,2.1237,2.8347,0.2501
8.18,8.18,8.18,8.18,2.2081,2.0893,2.7874,0.2743
8.19,8.19,8.19,8.19,2.2117,2.1447,2.7853,0.2778
8.2,8.2,8.2,8.2,2.1409,2.1675,2.7125,0.2006
8.21,8.21,8.21,8.21,2.1416,2.1806,2.7367,0.2112
8.22,8.22,8.22,8.22,2.1497,2.1711,2.7062,0.2055
8.23,8.23,8.23,8.23,2.1314,2.185,2.6305,0.2474
8.24,8.24,8.24,8.24,2.2003,2.3543,2.7272,0.2423
8.25,8.25,8.25,8.25,2.23,2.2898,2.7675,0.2834
8.26,8.26,8.26,8.26,2.2078,2.2465,2.7781,0.2852
8.27,8.27,8.27,8.27,2.2564,2.2158,2.7878,0.3074
8.28,8.28,8.28,8.28,2.3538,2.26,2.7832,0.2827
8.29,8.29,8.29,8.29,2.3376,2.2715,2.7783,0.2883
8.3,8.3,8.3,8.3,2.4237,2.3866,2.8788,0.2384
8.31,8.31,8.31,8.31,2.4661,2.6438,3.0099,0.313
8.32,8.32,8.32,8.32,2.4384,2.5668,2.9561,0.2937
8.33,8.33,8.33,8.33,2.5494,2.6434,3.0056,0.3177
8.34,8.34,8.34,8.34,2.5879,2.508,3.0851,0.3722
8.35,8.35,8.35,8.35,2.6227,2.4804,3.0869,0.4218
8.36,8.36,8.36,8.36,2.7078,2.5086,3.0598,0.4199
8.37,8.37,8.37,8.37,2.7938,2.4901,3.0725,0.4614
8.38,8.38,8.38,8.38,2.7655,2.428,3.0734,0.4896
8.39,8.39,8.39,8.39,2.84,2.2886,3.0303,0.5111
8.4,8.4,8.4,8.4,2.7096,2.2592,3.0041,0.4878
8.41,8.41,8.41,8.41,2.8095,2.1696,3.0679,0.6171
8.42,8.42,8.42,8.42,2.7768,2.1262,3.0652,0.644
8.43,8.43,8.43,8.43,2.7902,2.1116,3.1056,0.8309
8.44,8.44,8.44,8.44,2.718,2.0305,3.0615,0.7153
8.45,8.45,8.45,8.45,2.7604,2.0391,3.1082,0.8068
8.46,8.46,8.46,8.46,2.7426,2.0353,3.121,0.7548
8.47,8.47,8.47,8.47,2.7937,2.0547,3.1539,0.7469
8.48,8.48,8.48,8.48,2.9031,2.1241,3.2296,0.8601
8.49,8.49,8.49,8.49,2.9376,2.1912,3.2277,0.9262
8.5,8.5,8.5,8.5,2.9249,2.1739,3.2374,0.9011
8.51,8.51,8.51,8.51,2.8806,2.1814,3.2318,0.9026
8.52,8.52,8.52,8.52,2.8439,2.1179,3.2094,0.837
8.53,8.53,8.53,8.53,2.8468,2.1153,3.1777,0.8387
8.54,8.54,8.54,8.54,2.9423,2.179,3.2694,0.9083
8.55,8.55,8.55,8.55,3.0071,2.2081,3.3556,0.9948
8.56,8.56,8.56,8.56,3.0967,2.2996,3.3909,1.0671
8.57,8.57,8.57,8.57,3.1955,2.2806,3.404,0.9966
8.58,8.58,8.58,8.58,3.2901,2.3404,3.4504,0.988
8.59,8.59,8.59,8.59,3.5284,2.4666,3.5367,1.2673
8.6,8.6,8.6,8.6,3.6646,2.4811,3.5903,1.1939
8.61,8.61,8.61,8.61,3.6586,2.579,3.621,1.3436
8.62,8.62,8.62,8.62,3.7575,2.5947,3.6619,1.2716
8.63,8.63,8.63,8.63,3.8402,2.6144,3.6603,1.2497
8.64,8.64,8.64,8.64,3.6969,2.5264,3.646,1.2008
8.65,8.65,8.65,8.65,3.7882,2.6226,3.7306,1.2877
8.66,8.66,8.66,8.66,3.8373,2.6692,3.6247,1.2722
8.67,8.67,8.67,8.67,3.7959,2.616,3.6186,1.3533
8.68,8.68,8.68,8.68,3.8132,2.6222,3.6468,1.2337
8.69,8.69,8.69,8.69,3.7079,2.5159,3.4494,1.1168
8.7,8.7,8.7,8.7,3.7106,2.6015,3.6121,1.3089
8.71,8.71,8.71,8.71,3.615,2.4512,3.4788,1.0779
8.72,8.72,8.72,8.72,3.7405,2.5885,3.5346,1.1552
8.73,8.73,8.73,8.73,3.6963,2.5274,3.473,1.0016
8.74,8.74,8.74,8.74,3.7429,2.612,3.5373,1.0625
8.75,8.75,8.75,8.75,3.7215,2.5755,3.5165,1.1423
8.76,8.76,8.76,8.76,3.7144,2.5754,3.5082,1.1079
8.77,8.77,8.77,8.77,3.6659,2.5219,3.4419,0.918
8.78,8.78,8.78,8.78,3.6236,2.5432,3.4833,1.0293
8.79,8.79,8.79,8.79,3.5104,2.4081,3.422,0.8731
8.8,8.8,8.8,8.8,3.4761,2.4533,3.4219,1.0244
8.81,8.81,8.81,8.81,3.4424,2.4394,3.37,0.9503
8.82,8.82,8.82,8.82,3.4324,2.4594,3.3455,0.8733
8.83,8.83,8.83,8.83,3.3954,2.417,3.3621,0.8552
8.84,8.84,8.84,8.84,3.4197,2.398,3.3156,0.8143
8.85,8.85,8.85,8.85,3.4184,2.3687,3.3365,0.8749
8.86,8.86,8.86,8.86,3.3934,2.373,3.3044,0.7652
8.87,8.87,8.87,8.87,3.4225,2.3858,3.3081,0.7511
8.88,8.88,8.88,8.88,3.4109,2.3692,3.3007,0.8482
8.89,8.89,8.89,8.89,3.5007,2.4526,3.3342,0.8544
8.9,8.9,8.9,8.9,3.4866,2.3842,3.3478,0.8982
8.91,8.91,8.91,8.91,3.4693,2.4555,3.3669,0.9052
8.92,8.92,8.92,8.92,3.5299,2.432,3.3303,0.7812
8.93,8.93,8.93,8.93,3.556,2.4862,3.4332,1.0539
8.94,8.94,8.94,8.94,3.6965,2.5315,3.4564,0.9951
8.95,8.95,8.95,8.95,3.6973,2.5223,3.5227,1.1162
8.96,8.96,8.96,8.96,3.6921,2.5274,3.4674,1.0198
8.97,8.97,8.97,8.97,3.6389,2.4897,3.4547,1.0057
8.98,8.98,8.98,8.98,3.7272,2.5555,3.5511,1.0417
8.99,8.99,8.99,8.99,3.7281,2.6337,3.5395,1.2219
9.0,9.0,9.0,9.0,3.6872,2.5419,3.5319,0.9937
9.01,9.01,9.01,9.01,3.6849,2.5782,3.6082,1.2394
9.02,9.02,9.02,9.02,3.6212,2.5479,3.5162,1.1625
9.03,9.03,9.03,9.03,3.564,2.4608,3.4306,1.0397
9.04,9.04,9.04,9.04,3.5421,2.5113,3.4766,1.0025
9.05,9.05,9.05,9.05,3.4536,2.3972,3.3716,0.8588
9.06,9.06,9.06,9.06,3.4869,2.4462,3.4418,1.0353
9.07,9.07,9.07,9.07,3.4479,2.4545,3.4459,0.9973
9.08,9.08,9.08,9.08,3.4642,2.3695,3.416,0.9248
9.09,9.09,9.09,9.09,3.3513,2.3661,3.2879,0.7248
9.1,9.1,9.1,9.1,3.3207,2.3328,3.3278,0.8311
9.11,9.11,9.11,9.11,3.3896,2.3718,3.3506,0.9283
9.12,9.12,9.12,9.12,3.4087,2.4036,3.3861,0.9007
9.13,9.13,9.13,9.13,3.3872,2.4376,3.3383,0.8672
9.14,9.14,9.14,9.14,3.3999,2.4514,3.3381,0.8975
9.15,9.15,9.15,9.15,3.3624,2.3797,3.3372,0.8719
9.16,9.16,9.16,9.16,3.3149,2.3231,3.3254,0.8461
9.17,9.17,9.17,9.17,3.3265,2.3253,3.3241,0.8546
9.18,9.18,9.18,9.18,3.3618,2.3779,3.3473,0.8449
9.19,9.19,9.19,9.19,3.383,2.4098,3.3144,0.7636
9.2,9.2,9.2,9.2,3.3871,2.3893,3.3332,0.8693
9.21,9.21,9.21,9.21,3.4333,2.4297,3.4135,0.9833
9.22,9.22,9.22,9.22,3.4623,2.3976,3.3178,0.8153
9.23,9.23,9.23,9.23,3.4511,2.4196,3.3461,0.8278
9.24,9.24,9.24,9.24,3.4675,2.3949,3.3706,0.8492
9.25,9.25,9.25,9.25,3.4232,2.4109,3.347,0.854
9.26,9.26,9.26,9.26,3.4065,2.4422,3.388,0.8271
9.27,9.27,9.27,9.27,3.3925,2.4194,3.3745,0.8644
9.28,9.28,9.28,9.28,3.4438,2.4664,3.4209,1.0144
9.29,9.29,9.29,9.29,3.426,2.4056,3.3711,0.868
9.3,9.3,9.3,9.3,3.4001,2.4526,3.381,0.851
9.31,9.31,9.31,9.31,3.3532,2.3619,3.3839,0.8998
9.32,9.32,9.32,9.32,3.3241,2.3373,3.373,0.8459
9.33,9.33,9.33,9.33,3.303,2.2977,3.2526,0.8008
9.34,9.34,9.34,9.34,3.2613,2.3173,3.2923,0.9093
9.35,9.35,9.35,9.35,3.3448,2.3369,3.3434,0.9008
9.36,9.36,9.36,9.36,3.2626,2.3133,3.2707,0.8381
9.37,9.37,9.37,9.37,3.2807,2.3479,3.2876,0.8754
9.38,9.38,9.38,9.38,3.2682,2.3447,3.3099,0.7991
9.39,9.39,9.39,9.39,3.2671,2.3052,3.2496,0.7658
9.4,9.4,9.4,9.4,3.2229,2.2866,3.2948,0.8517
9.41,9.41,9.41,9.41,3.2477,2.3176,3.2311,0.846
9.42,9.42,9.42,9.42,3.2905,2.3133,3.2603,0.8465
9.43,9.43,9.43,9.43,3.3269,2.3391,3.3031,0.8886
9.44,9.44,9.44,9.44,3.3145,2.3451,3.3448,0.8559
9.45,9.45,9.45,9.45,3.2206,2.3451,3.3169,0.9296
9.46,9.46,9.46,9.46,3.2229,2.2914,3.2771,0.8688
9.47,9.47,9.47,9.47,3.1729,2.2673,3.1844,0.8294
9.48,9.48,9.48,9.48,3.224,2.3314,3.3085,0.9866
9.49,9.49,9.49,9.49,3.1586,2.2561,3.2022,0.7698
9.5,9.5,9.5,9.5,3.2485,2.3076,3.2391,0.7112
9.51,9.51,9.51,9.51,3.2179,2.3356,3.2814,0.8983
9.52,9.52,9.52,9.52,3.2281,2.2729,3.2636,0.8569
9.53,9.53,9.53,9.53,3.2207,2.2816,3.2776,0.8056
9.54,9.54,9.54,9.54,3.211,2.3443,3.2924,0.9052
9.55,9.55,9.55,9.55,3.2632,2.3666,3.2983,0.9107
9.56,9.56,9.56,9.56,3.1674,2.3104,3.2808,0.8292
9.57,9.57,9.57,9.57,3.2382,2.3697,3.3224,0.9001
9.58,9.58,9.58,9.58,3.2902,2.2935,3.295,0.872
9.59,9.59,9.59,9.59,3.2124,2.3253,3.3004,0.7771
9.6,9.6,9.6,9.6,3.1745,2.2529,3.2195,0.7641
9.61,9.61,9.61,9.61,3.1916,2.3179,3.2862,0.9192
9.62,9.62,9.62,9.62,3.2331,2.3392,3.2768,0.7542
9.63,9.63,9.63,9.63,3.1413,2.3001,3.3051,0.7967
9.64,9.64,9.64,9.64,3.0903,2.2887,3.2718,0.7955
9.65,9.65,9.65,9.65,3.023,2.1857,3.1824,0.7464
9.66,9.66,9.66,9.66,3.0084,2.186,3.1645,0.7248
9.67,9.67,9.67,9.67,2.9793,2.1558,3.146,0.7015
9.68,9.68,9.68,9.68,3.0195,2.2042,3.2276,0.7732
9.69,9.69,9.69,9.69,2.8855,2.0691,3.0992,0.6559
9.7,9.7,9.7,9.7,2.864,2.078,3.1363,0.6254
9.71,9.71,9.71,9.71,2.8371,2.0915,3.0855,0.7043
9.72,9.72,9.72,9.72,2.7177,1.9718,3.0135,0.5832
9.73,9.73,9.73,9.73,2.5941,1.9153,2.9347,0.533
9.74,9.74,9.74,9.74,2.4711,1.8563,2.878,0.4365
9.75,9.75,9.75,9.75,2.4599,1.8228,2.8239,0.3644
9.76,9.76,9.76,9.76,2.4409,1.8478,2.8053,0.3871
9.77,9.77,9.77,9.77,2.4139,1.8131,2.7811,0.3815
9.78,9.78,9.78,9.78,2.3633,1.7847,2.8017,0.3923
9.79,9.79,9.79,9.79,2.3464,1.7725,2.7445,0.3122
9.8,9.8,9.8,9.8,2.2921,1.7736,2.7143,0.3237
9.81,9.81,9.81,9.81,2.2572,1.6682,2.6681,0.2798
9.82,9.82,9.82,9.82,2.1437,1.5665,2.5938,0.1586
9.83,9.83,9.83,9.83,1.9995,1.5344,2.5612,0.1903
9.84,9.84,9.84,9.84,2.0915,1.6247,2.5843,0.2679
9.85,9.85,9.85,9.85,2.1298,1.6291,2.5984,0.2534
9.86,9.86,9.86,9.86,2.1806,1.6941,2.6709,0.3289
9.87,9.87,9.87,9.87,2.1475,1.6384,2.6197,0.2533
9.88,9.88,9.88,9.88,2.2196,1.6714,2.6393,0.2926
9.89,9.89,9.89,9.89,2.1655,1.6391,2.64,0.3007
9.9,9.9,9.9,9.9,2.2966,1.7345,2.7362,0.3391
9.91,9.91,9.91,9.91,2.3287,1.7557,2.7143,0.3123
9.92,9.92,9.92,9.92,2.4171,1.8069,2.7185,0.3335
9.93,9.93,9.93,9.93,2.4583,1.8229,2.7496,0.3398
9.94,9.94,9.94,9.94,2.5356,1.8678,2.7228,0.3687
9.95,9.95,9.95,9.95,2.703,1.9315,2.8653,0.4605
9.96,9.96,9.96,9.96,2.8651,1.9956,2.9416,0.5714
9.97,9.97,9.97,9.97,3.0139,2.0227,3.0173,0.5821
9.98,9.98,9.98,9.98,3.0717,2.1129,3.0178,0.5738
9.99,9.99,9.99,9.99,3.2276,2.2187,3.1244,0.637
10.0,10.0,10.0,10.0,3.2242,2.1823,3.1216,0.7403
10.01,10.01,10.01,10.01,3.3298,2.3181,3.2258,0.8002
10.02,10.02,10.02,10.02,3.3349,2.2425,3.2174,0.7483
10.03,10.03,10.03,10.03,3.3728,2.2522,3.1856,0.6319
10.04,10.04,10.04,10.04,3.4038,2.2716,3.264,0.7471
10.05,10.05,10.05,10.05,3.4995,2.3189,3.3782,0.9344
10.06,10.06,10.06,10.06,3.54,2.3247,3.2852,0.8074
10.07,10.07,10.07,10.07,3.6094,2.3822,3.3317,0.8243
10.08,10.08,10.08,10.08,3.607,2.3782,3.3452,0.8766
10.09,10.09,10.09,10.09,3.5838,2.3308,3.37,0.8554
10.1,10.1,10.1,10.1,3.6583,2.3871,3.4434,0.9216
10.11,10.11,10.11,10.11,3.5183,2.3013,3.3783,0.8581
10.12,10.12,10.12,10.12,3.5817,2.3478,3.3603,0.869
10.13,10.13,10.13,10.13,3.4683,2.2331,3.2406,0.6727
10.14,10.14,10.14,10.14,3.4629,2.2621,3.3029,0.8133
10.15,10.15,10.15,10.15,3.3956,2.273,3.3229,0.8045
10.16,10.16,10.16,10.16,3.2735,2.2266,3.2259,0.7472
10.17,10.17,10.17,10.17,3.0606,2.1025,3.1183,0.6398
10.18,10.18,10.18,10.18,2.8897,2.0406,3.0095,0.6283
10.19,10.19,10.19,10.19,2.627,1.8627,2.9113,0.5254
10.2,10.2,10.2,10.2,2.5912,1.8998,2.8708,0.5443
10.21,10.21,10.21,10.21,2.3845,1.7722,2.8074,0.4229
10.22,10.22,10.22,10.22,2.2488,1.7238,2.7129,0.266
10.23,10.23,10.23,10.23,2.1558,1.6921,2.7355,0.3894
10.24,10.24,10.24,10.24,2.0138,1.6351,2.6239,0.2621
10.25,10.25,10.25,10.25,1.9428,1.5888,2.5695,0.3294
10.26,10.26,10.26,10.26,1.8238,1.5509,2.5044,0.2372
10.27,10.27,10.27,10.27,1.7811,1.5804,2.4932,0.2323
10.28,10.28,10.28,10.28,1.8831,1.6292,2.5191,0.2156
10.29,10.29,10.29,10.29,1.9787,1.6819,2.5866,0.2461
10.3,10.3,10.3,10.3,1.9646,1.66,2.5517,0.1476
10.31,10.31,10.31,10.31,2.1058,1.7671,2.6044,0.267
10.32,10.32,10.32,10.32,2.1263,1.7573,2.6335,0.2334
10.33,10.33,10.33,10.33,2.1949,1.7844,2.6815,0.3092
10.34,10.34,10.34,10.34,2.2563,1.8326,2.7079,0.3242
10.35,10.35,10.35,10.35,2.2714,1.7968,2.7007,0.2895
10.36,10.36,10.36,10.36,2.3281,1.8305,2.75,0.3668
10.37,10.37,10.37,10.37,2.3562,1.8183,2.7325,0.3761
10.38,10.38,10.38,10.38,2.4871,1.9294,2.8234,0.4645
10.39,10.39,10.39,10.39,2.6049,2.0142,2.9435,0.5775
10.4,10.4,10.4,10.4,2.6682,2.0291,2.9712,0.5435
10.41,10.41,10.41,10.41,2.7055,2.0428,2.9801,0.5089
10.42,10.42,10.42,10.42,2.8063,2.0667,3.0125,0.5762
10.43,10.43,10.43,10.43,2.8242,2.0354,3.1058,0.7034
10.44,10.44,10.44,10.44,2.8479,2.0592,3.019,0.5872
10.45,10.45,10.45,10.45,2.8851,2.1127,3.0818,0.6386
10.46,10.46,10.46,10.46,2.9102,2.1252,3.0694,0.7207
10.47,10.47,10.47,10.47,2.9916,2.1606,3.1181,0.7705
10.48,10.48,10.48,10.48,2.9831,2.1239,3.1215,0.6129
10.49,10.49,10.49,10.49,2.9054,2.1232,3.1467,0.7222
10.5,10.5,10.5,10.5,2.9362,2.1337,3.1395,0.7346
10.51,10.51,10.51,10.51,2.8811,2.1214,3.1013,0.6601
10.52,10.52,10.52,10.52,2.8498,2.0751,3.0418,0.539
10.53,10.53,10.53,10.53,2.7486,2.0505,3.0299,0.5699
10.54,10.54,10.54,10.54,2.688,2.0716,3.0383,0.6021
10.55,10.55,10.55,10.55,2.7467,2.0527,3.0472,0.5787
10.56,10.56,10.56,10.56,2.7007,2.076,3.1062,0.6598
10.57,10.57,10.57,10.57,2.6758,2.0475,3.0845,0.649
10.58,10.58,10.58,10.58,2.6154,2.0265,3.1172,0.7672
10.59,10.59,10.59,10.59,2.4039,1.9135,2.9425,0.58
10.6,10.6,10.6,10.6,2.2651,1.859,2.8507,0.5088
10.61,10.61,10.61,10.61,2.0968,1.7313,2.7738,0.4267
10.62,10.62,10.62,10.62,2.0946,1.6826,2.7052,0.402
10.63,10.63,10.63,10.63,2.1231,1.6542,2.7003,0.3427
10.64,10.64,10.64,10.64,2.1446,1.6529,2.7027,0.3618
10.65,10.65,10.65,10.65,2.1863,1.6581,2.6188,0.3488
10.66,10.66,10.66,10.66,2.0573,1.5934,2.5919,0.3262
10.67,10.67,10.67,10.67,2.0466,1.6179,2.5497,0.2031
10.68,10.68,10.68,10.68,2.0186,1.6096,2.5545,0.2367
10.69,10.69,10.69,10.69,2.0075,1.5792,2.5307,0.1674
10.7,10.7,10.7,10.7,2.0344,1.5666,2.5635,0.2428
10.71,10.71,10.71,10.71,2.0672,1.6113,2.5673,0.2238
10.72,10.72,10.72,10.72,2.0769,1.6621,2.5761,0.217
10.73,10.73,10.73,10.73,2.0693,1.6297,2.5733,0.25
10.74,10.74,10.74,10.74,2.1158,1.6654,2.6113,0.28
10.75,10.75,10.75,10.75,2.1634,1.6868,2.6331,0.2924
10.76,10.76,10.76,10.76,2.1525,1.6542,2.6763,0.3134
10.77,10.77,10.77,10.77,2.1062,1.6337,2.6029,0.247
10.78,10.78,10.78,10.78,2.1176,1.6642,2.6334,0.2624
10.79,10.79,10.79,10.79,2.125,1.6211,2.5869,0.248
10.8,10.8,10.8,10.8,2.1662,1.6763,2.648,0.3166
10.81,10.81,10.81,10.81,2.2397,1.7034,2.7008,0.2985
10.82,10.82,10.82,10.82,2.2816,1.7356,2.6831,0.3911
10.83,10.83,10.83,10.83,2.3114,1.7689,2.721,0.366
10.84,10.84,10.84,10.84,2.302,1.7827,2.7058,0.303
10.85,10.85,10.85,10.85,2.2986,1.7369,2.6946,0.3438
10.86,10.86,10.86,10.86,2.254,1.7011,2.6803,0.3087
10.87,10.87,10.87,10.87,2.2142,1.7001,2.7026,0.3858
10.88,10.88,10.88,10.88,2.2724,1.7631,2.6873,0.3748
10.89,10.89,10.89,10.89,2.2378,1.7266,2.7455,0.3606
10.9,10.9,10.9,10.9,2.2353,1.7144,2.7305,0.2765
10.91,10.91,10.91,10.91,2.3264,1.7632,2.7215,0.3319
10.92,10.92,10.92,10.92,2.3276,1.7268,2.7514,0.3977
10.93,10.93,10.93,10.93,2.3554,1.7803,2.7524,0.4226
10.94,10.94,10.94,10.94,2.3845,1.7724,2.8186,0.4393
10.95,10.95,10.95,10.95,2.4,1.7612,2.7966,0.3857
10.96,10.96,10.96,10.96,2.4489,1.8593,2.7996,0.5024
10.97,10.97,10.97,10.97,2.3569,1.8094,2.7721,0.3995
10.98,10.98,10.98,10.98,2.4569,1.8357,2.8057,0.4494
10.99,10.99,10.99,10.99,2.4124,1.807,2.811,0.5302
11.0,11.0,11.0,11.0,2.4194,1.8281,2.7841,0.4218
11.01,11.01,11.01,11.01,2.4334,1.7979,2.8037,0.3451
11.02,11.02,11.02,11.02,2.4323,1.8387,2.8134,0.3909
11.03,11.03,11.03,11.03,2.4539,1.8339,2.8928,0.4471
11.04,11.04,11.04,11.04,2.4779,1.8374,2.8206,0.3888
11.05,11.05,11.05,11.05,2.4459,1.8112,2.8448,0.4473
11.06,11.06,11.06,11.06,2.4682,1.8411,2.8778,0.5321
11.07,11.07,11.07,11.07,2.4774,1.8637,2.8684,0.4817
11.08,11.08,11.08,11.08,2.4633,1.808,2.8103,0.4384
11.09,11.09,11.09,11.09,2.4433,1.8226,2.789,0.3281
11.1,11.1,11.1,11.1,2.4393,1.8539,2.888,0.4399
11.11,11.11,11.11,11.11,2.4851,1.8564,2.8457,0.4812
11.12,11.12,11.12,11.12,2.4429,1.853,2.8747,0.4809
11.13,11.13,11.13,11.13,2.5153,1.8632,2.8628,0.4888
11.14,11.14,11.14,11.14,2.5104,1.8817,2.8769,0.5474
11.15,11.15,11.15,11.15,2.4822,1.8761,2.8532,0.3955
11.16,11.16,11.16,11.16,2.5035,1.8725,2.8521,0.5098
11.17,11.17,11.17,11.17,2.5113,1.8348,2.8541,0.4894
11.18,11.18,11.18,11.18,2.5019,1.8878,2.9273,0.5567
11.19,11.19,11.19,11.19,2.4807,1.8693,2.9002,0.54
11.2,11.2,11.2,11.2,2.5005,1.8535,2.8998,0.4788
11.21,11.21,11.21,11.21,2.4694,1.8894,2.876,0.5114
11.22,11.22,11.22,11.22,2.5105,1.8738,2.9025,0.5389
11.23,11.23,11.23,11.23,2.4867,1.8523,2.8916,0.4665
11.24,11.24,11.24,11.24,2.4876,1.854,2.7948,0.3784
11.25,11.25,11.25,11.25,2.5552,1.884,2.8859,0.5007
11.26,11.26,11.26,11.26,2.4779,1.8746,2.8847,0.4582
11.27,11.27,11.27,11.27,2.5045,1.8325,2.8827,0.4643
11.28,11.28,11.28,11.28,2.5505,1.9157,2.9115,0.49
11.29,11.29,11.29,11.29,2.5027,1.861,2.8702,0.447
11.3,11.3,11.3,11.3,2.4955,1.9137,2.8556,0.4653


==> dataICX285cellar+doubleTempnoiseModel.csv <==
0.0,0.0,0.0,0.0,3.3774326,0.2810721,3.608223,0.0
0.01,0.01,0.01,0.01,3.3748524,0.28056496,3.602878,0.0
0.02,0.02,0.02,0.02,3.3797877,0.28124717,3.6069524,0.0
0.03,0.03,0.03,0.03,3.3764534,0.28092676,3.605888,0.0
0.04,0.04,0.04,0.04,3.370643,0.28090224,3.604909,0.0
0.05,0.05,0.05,0.05,3.3719335,0.28101918,3.6066632,0.0
0.06,0.06,0.06,0.06,3.3733518,0.28129596,3.6035366,0.0
0.07,0.07,0.07,0.07,3.369691,0.28106984,3.6065555,0.0
0.08,0.08,0.08,0.08,3.3702545,0.28111216,3.6041298,0.0
0.09,0.09,0.09,0.09,3.366174,0.2812067,3.6043067,0.0
0.1,0.1,0.1,0.1,3.3702579,0.28096107,3.6061337,0.0
0.11,0.11,0.11,0.11,3.3672945,0.28112197,3.6035306,0.0
0.12,0.12,0.12,0.12,3.366747,0.28092116,3.6063325,0.0
0.13,0.13,0.13,0.13,3.36768,0.2809081,3.6064286,0.0
0.14,0.14,0.14,0.14,3.3663144,0.28123197,3.605605,0.0
0.15,0.15,0.15,0.15,3.3685822,0.28072342,3.605165,0.0
0.16,0.16,0.16,0.16,3.3688166,0.2809323,3.6028504,0.0
0.17,0.17,0.17,0.17,3.3699126,0.28127453,3.6023405,0.0
0.18,0.18,0.18,0.18,3.3735864,0.28088403,3.6068387,0.0
0.19,0.19,0.19,0.19,3.3666544,0.28112882,3.6069007,0.0
0.2,0.2,0.2,0.2,3.3686402,0.28107783,3.6043334,0.0
0.21,0.21,0.21,0.21,3.3636541,0.28076774,3.6054463,0.0
0.22,0.22,0.22,0.22,3.3655417,0.28087056,3.607079,0.0
0.23,0.23,0.23,0.23,3.3619702,0.28060272,3.6065035,0.0
0.24,0.24,0.24,0.24,3.3667116,0.2808973,3.6075196,0.0
0.25,0.25,0.25,0.25,3.3617895,0.28131014,3.6053934,0.0
0.26,0.26,0.26,0.26,3.359651,0.2812376,3.6048722,0.0
0.27,0.27,0.27,0.27,3.3537183,0.2813633,3.6021705,0.0
0.28,0.28,0.28,0.28,3.355656,0.2810267,3.6055012,0.0
0.29,0.29,0.29,0.29,3.35289,0.28103328,3.6034586,0.0
0.3,0.3,0.3,0.3,3.3570766,0.28076452,3.6043603,0.0
0.31,0.31,0.31,0.31,3.35365,0.28105327,3.607158,0.0
0.32,0.32,0.32,0.32,3.352285,0.28092763,3.6063988,0.0
0.33,0.33,0.33,0.33,3.3518429,0.2812914,3.6065834,0.0
0.34,0.34,0.34,0.34,3.3547695,0.28124228,3.6021984,0.0
0.35,0.35,0.35,0.35,3.3478875,0.28138548,3.6033576,0.0
0.36,0.36,0.36,0.36,3.3477452,0.28076994,3.6038167,0.0
0.37,0.37,0.37,0.37,3.3538687,0.28080058,3.6082854,0.0
0.38,0.38,0.38,0.38,3.3526442,0.28099215,3.60363,0.0
0.39,0.39,0.39,0.39,3.3530707,0.28113174,3.6069942,0.0
0.4,0.4,0.4,0.4,3.3570967,0.28130147,3.609135,0.0
0.41,0.41,0.41,0.41,3.3578968,0.28111303,3.6040175,0.0
0.42,0.42,0.42,0.42,3.3590868,0.28099337,3.6056795,0.0
0.43,0.43,0.43,0.43,3.3631942,0.28070134,3.6052678,0.0
0.44,0.44,0.44,0.44,3.3581827,0.28092214,3.6040542,0.0
0.45,0.45,0.45,0.45,3.3597364,0.28097835,3.6049545,0.0
0.46,0.46,0.46,0.46,3.3658023,0.28126362,3.6048,0.0
0.47,0.47,0.47,0.47,3.3716943,0.2811646,3.6030343,0.0
0.48,0.48,0.48,0.48,3.3645027,0.28084192,3.6004477,0.0
0.49,0.49,0.49,0.49,3.3702297,0.28124648,3.606702,0.0
0.5,0.5,0.5,0.5,3.364401,0.28113475,3.6021323,0.0
0.51,0.51,0.51,0.51,3.3623965,0.28064257,3.60246,0.0
0.52,0.52,0.52,0.52,3.362578,0.2807871,3.6009443,0.0
0.53,0.53,0.53,0.53,3.3643336,0.28121012,3.6041315,0.0
0.54,0.54,0.54,0.54,3.3603532,0.28107026,3.60335,0.0
0.55,0.55,0.55,0.55,3.3622048,0.2810208,3.6045635,0.0
0.56,0.56,0.56,0.56,3.3622534,0.2807175,3.6015353,0.0
0.57,0.57,0.57,0.57,3.3662515,0.2810616,3.6049128,0.0
0.58,0.58,0.58,0.58,3.3607354,0.2812539,3.6034796,0.0
0.59,0.59,0.59,0.59,3.3623154,0.28130382,3.604269,0.0
0.6,0.6,0.6,0.6,3.358113,0.2809802,3.6027508,0.0
0.61,0.61,0.61,0.61,3.363332,0.28088248,3.602835,0.0
0.62,0.62,0.62,0.62,3.3663442,0.28082657,3.6057754,0.0
0.63,0.63,0.63,0.63,3.3553817,0.28059104,3.6038787,0.0
0.64,0.64,0.64,0.64,3.3696134,0.28117394,3.6038713,0.0
0.65,0.65,0.65,0.65,3.3701944,0.2804862,3.603989,0.0
0.66,0.66,0.66,0.66,3.369526,0.28077772,3.6041436,0.0
0.67,0.67,0.67,0.67,3.3751805,0.2811611,3.6048095,0.0
0.68,0.68,0.68,0.68,3.373853,0.2810451,3.6088846,0.0
0.69,0.69,0.69,0.69,3.328023,0.281291,3.6035442,0.0
0.7,0.7,0.7,0.7,3.3148634,0.2810745,3.5979364,0.0
0.71,0.71,0.71,0.71,3.2797954,0.2808557,3.6029732,0.0
0.72,0.72,0.72,0.72,3.2298856,0.2810294,3.59812,0.0
0.73,0.73,0.73,0.73,3.2095382,0.28064078,3.600239,0.0
0.74,0.74,0.74,0.74,3.1797469,0.28119516,3.5999415,0.0
0.75,0.75,0.75,0.75,3.1560955,0.2810483,3.5965116,0.0
0.76,0.76,0.76,0.76,3.1729753,0.28090537,3.5973203,0.0
0.77,0.77,0.77,0.77,3.206508,0.281616,3.5983677,0.0
0.78,0.78,0.78,0.78,3.2243116,0.28095385,3.600386,0.0
0.79,0.79,0.79,0.79,3.2403677,0.28087103,3.5951257,0.0
0.8,0.8,0.8,0.8,3.2686698,0.28086784,3.591865,0.0
0.81,0.81,0.81,0.81,3.2701657,0.2809028,3.600084,0.0
0.82,0.82,0.82,0.82,3.2701435,0.2807259,3.600329,0.0
0.83,0.83,0.83,0.83,3.2502685,0.2803649,3.601467,0.0
0.84,0.84,0.84,0.84,3.2517424,0.2807344,3.5932338,0.0
0.85,0.85,0.85,0.85,3.2470846,0.2804065,3.5768733,0.0
0.86,0.86,0.86,0.86,3.2902567,0.2813607,3.603435,0.0
0.87,0.87,0.87,0.87,3.302393,0.28088158,3.6038096,0.0
0.88,0.88,0.88,0.88,3.2549298,0.28125247,3.6057065,0.0
0.89,0.89,0.89,0.89,3.300949,0.28087196,3.6055543,0.0
0.9,0.9,0.9,0.9,3.3830733,0.28123182,3.6072736,0.0
0.91,0.91,0.91,0.91,3.5115561,0.2812715,3.607487,0.0
0.92,0.92,0.92,0.92,3.6754541,0.28095758,3.6034238,0.0
0.93,0.93,0.93,0.93,3.8650405,0.28114286,3.6059992,0.0
0.94,0.94,0.94,0.94,3.9825768,0.2813369,3.6115782,0.0
0.95,0.95,0.95,0.95,4.06046,0.2811329,3.6103878,0.0
0.96,0.96,0.96,0.96,4.128119,0.28152525,3.6060374,0.0
0.97,0.97,0.97,0.97,4.1494303,0.28101233,3.609518,0.0
0.98,0.98,0.98,0.98,4.1667256,0.2811889,3.608837,0.0
0.99,0.99,0.99,0.99,4.1577506,0.2811468,3.6085584,0.0
1.0,1.0,1.0,1.0,4.093796,0.28089216,3.6083543,0.0
1.01,1.01,1.01,1.01,4.1457753,0.28113392,3.609367,0.0
1.02,1.02,1.02,1.02,4.175559,0.28092694,3.6078653,0.0
1.03,1.03,1.03,1.03,4.2886434,0.2811094,3.609076,0.0
1.04,1.04,1.04,1.04,4.361256,0.28099388,3.609988,0.0
1.05,1.05,1.05,1.05,4.369997,0.28102624,3.6048155,0.0
1.06,1.06,1.06,1.06,4.2751184,0.28081495,3.6056905,0.0
1.07,1.07,1.07,1.07,4.1782045,0.2810166,3.6038394,0.0
1.08,1.08,1.08,1.08,4.045556,0.2808123,3.6022913,0.0
1.09,1.09,1.09,1.09,3.9146838,0.28071868,3.602832,0.0
1.1,1.1,1.1,1.1,3.8495882,0.28088704,3.6044035,0.0
1.11,1.11,1.11,1.11,3.7993515,0.28101546,3.6030262,0.0
1.12,1.12,1.12,1.12,3.7426622,0.28061822,3.601849,0.0
1.13,1.13,1.13,1.13,3.7125406,0.28060502,3.6007137,0.0
1.14,1.14,1.14,1.14,3.6863701,0.2809479,3.6027663,0.0
1.15,1.15,1.15,1.15,3.67179,0.2808011,3.5992613,0.0
1.16,1.16,1.16,1.16,3.6738174,0.28072444,3.599631,0.0
1.17,1.17,1.17,1.17,3.667944,0.2805627,3.6023977,0.0
1.18,1.18,1.18,1.18,3.632193,0.2809942,3.6002045,0.0
1.19,1.19,1.19,1.19,3.5987122,0.28096926,3.5978703,0.0
1.2,1.2,1.2,1.2,3.5739806,0.28072017,3.5916898,0.0
1.21,1.21,1.21,1.21,3.6098692,0.28044778,3.5993814,0.0
1.22,1.22,1.22,1.22,3.610341,0.28067836,3.597962,0.0
1.23,1.23,1.23,1.23,3.6025884,0.28062168,3.5933535,0.0
1.24,1.24,1.24,1.24,3.5754337,0.28062227,3.5947058,0.0
1.25,1.25,1.25,1.25,3.5529187,0.2803259,3.590877,0.0
1.26,1.26,1.26,1.26,3.5350134,0.28012195,3.5941417,0.0
1.27,1.27,1.27,1.27,3.5067945,0.28026396,3.592943,0.0
1.28,1.28,1.28,1.28,3.4845848,0.2801534,3.5965867,0.0
1.29,1.29,1.29,1.29,3.4670682,0.28027946,3.5906706,0.0
1.3,1.3,1.3,1.3,3.5004785,0.2803122,3.589085,0.0
1.31,1.31,1.31,1.31,3.5457735,0.27999002,3.595737,0.0
1.32,1.32,1.32,1.32,3.575602,0.2801571,3.5935547,0.0
1.33,1.33,1.33,1.33,3.590519,0.28042608,3.5948226,0.0
1.34,1.34,1.34,1.34,3.635116,0.28014916,3.5934045,0.0
1.35,1.35,1.35,1.35,3.638467,0.28027096,3.5932887,0.0
1.36,1.36,1.36,1.36,3.649027,0.28029603,3.597788,0.0
1.37,1.37,1.37,1.37,3.7130725,0.2797634,3.5966222,0.0
1.38,1.38,1.38,1.38,3.7785256,0.2800274,3.5951815,0.0
1.39,1.39,1.39,1.39,3.863718,0.27947715,3.5974486,0.0
1.4,1.4,1.4,1.4,3.9823291,0.27955955,3.5861604,0.0
1.41,1.41,1.41,1.41,4.1027164,0.27971032,3.5885074,0.0
1.42,1.42,1.42,1.42,4.1712866,0.28013253,3.5938792,0.0
1.43,1.43,1.43,1.43,4.2252483,0.2799243,3.595178,0.0
1.44,1.44,1.44,1.44,4.2712436,0.27966762,3.5986311,0.0
1.45,1.45,1.45,1.45,4.3029,0.27965093,3.5980263,0.0
1.46,1.46,1.46,1.46,4.3828263,0.27952954,3.5935073,0.0
1.47,1.47,1.47,1.47,4.435428,0.27938175,3.5876021,0.0
1.48,1.48,1.48,1.48,4.4659715,0.2791678,3.588229,0.0
1.49,1.49,1.49,1.49,4.534799,0.2791329,3.5904338,0.0
1.5,1.5,1.5,1.5,4.5938416,0.27930725,3.5945232,0.0
1.51,1.51,1.51,1.51,4.635972,0.27969667,3.5953085,0.0
1.52,1.52,1.52,1.52,4.7429967,0.2794033,3.5943763,0.0
1.53,1.53,1.53,1.53,4.85765,0.2789571,3.5875096,0.0
1.54,1.54,1.54,1.54,4.927599,0.2790611,3.5866952,0.0
1.55,1.55,1.55,1.55,4.98185,0.2787472,3.5823255,0.0
1.56,1.56,1.56,1.56,5.065289,0.2785755,3.581925,0.0
1.57,1.57,1.57,1.57,5.1411896,0.27901763,3.5873547,0.0
1.58,1.58,1.58,1.58,5.209755,0.27882975,3.5861816,0.0
1.59,1.59,1.59,1.59,5.140265,0.27894285,3.5908687,0.0
1.6,1.6,1.6,1.6,5.0597057,0.27986574,3.5966945,0.0
1.61,1.61,1.61,1.61,5.028821,0.28001726,3.6010687,0.0
1.62,1.62,1.62,1.62,5.0395308,0.28031182,3.5986745,0.0
1.63,1.63,1.63,1.63,5.029475,0.28025985,3.6037793,0.0
1.64,1.64,1.64,1.64,5.0668707,0.27997753,3.6019604,0.0
1.65,1.65,1.65,1.65,5.020807,0.28068012,3.6026096,0.0
1.66,1.66,1.66,1.66,4.9786363,0.28053492,3.607703,0.0
1.67,1.67,1.67,1.67,4.928136,0.28043422,3.6038105,0.0
1.68,1.68,1.68,1.68,4.856048,0.28038153,3.6092196,0.0
1.69,1.69,1.69,1.69,4.8033533,0.28027678,3.6070557,0.0
1.7,1.7,1.7,1.7,4.749316,0.28077525,3.604706,0.0
1.71,1.71,1.71,1.71,4.700113,0.2807426,3.6037786,0.0
1.72,1.72,1.72,1.72,4.6638565,0.28090858,3.6055744,0.0
1.73,1.73,1.73,1.73,4.621346,0.28038472,3.5993574,0.0
1.74,1.74,1.74,1.74,4.592784,0.28021014,3.5998662,0.0
1.75,1.75,1.75,1.75,4.569123,0.27982935,3.5972059,0.0
1.76,1.76,1.76,1.76,4.545494,0.27989495,3.6008437,0.0
1.77,1.77,1.77,1.77,4.532667,0.27980268,3.5982816,0.0
1.78,1.78,1.78,1.78,4.5309424,0.27974716,3.5995846,0.0
1.79,1.79,1.79,1.79,4.5038676,0.28007898,3.5986588,0.0
1.8,1.8,1.8,1.8,4.4832883,0.27969632,3.5920813,0.0
1.81,1.81,1.81,1.81,4.4769506,0.27945945,3.5955966,0.0
1.82,1.82,1.82,1.82,4.4384174,0.27931634,3.5928953,0.0
1.83,1.83,1.83,1.83,4.412687,0.27925262,3.5923405,0.0
1.84,1.84,1.84,1.84,4.431748,0.2793095,3.591585,0.0
1.85,1.85,1.85,1.85,4.4566393,0.27955496,3.5943017,0.0
1.86,1.86,1.86,1.86,4.4166074,0.2794693,3.591179,0.0
1.87,1.87,1.87,1.87,4.343929,0.2798871,3.6016695,0.0
1.88,1.88,1.88,1.88,4.235337,0.28123775,3.6142592,0.0
1.89,1.89,1.89,1.89,4.2695684,0.2812043,3.6148024,0.0
1.9,1.9,1.9,1.9,4.3479443,0.2814743,3.6132069,0.0
1.91,1.91,1.91,1.91,4.513069,0.28141713,3.6147149,0.0
1.92,1.92,1.92,1.92,4.573274,0.27978176,3.595513,0.0
1.93,1.93,1.93,1.93,4.536186,0.27859694,3.5840046,0.0
1.94,1.94,1.94,1.94,4.508126,0.27768636,3.5748146,0.0
1.95,1.95,1.95,1.95,4.4606533,0.27741852,3.5691648,0.0
1.96,1.96,1.96,1.96,4.3880963,0.2775947,3.5687766,0.0
1.97,1.97,1.97,1.97,4.458607,0.2774319,3.5657227,0.0
1.98,1.98,1.98,1.98,4.5144944,0.27785358,3.5733325,0.0
1.99,1.99,1.99,1.99,4.5812826,0.2782677,3.5785859,0.0
2.0,2.0,2.0,2.0,4.6592903,0.2786688,3.586186,0.0
2.01,2.01,2.01,2.01,4.6814613,0.27889574,3.5881193,0.0
2.02,2.02,2.02,2.02,4.6826262,0.27906537,3.5863705,0.0
2.03,2.03,2.03,2.03,4.7010183,0.2793548,3.5924728,0.0
2.04,2.04,2.04,2.04,4.6802893,0.27915993,3.5933135,0.0
2.05,2.05,2.05,2.05,4.6498017,0.27994302,3.590617,0.0
2.06,2.06,2.06,2.06,4.611008,0.28069216,3.605611,0.0
2.07,2.07,2.07,2.07,4.6086416,0.2806762,3.6059117,0.0
2.08,2.08,2.08,2.08,4.587511,0.2808734,3.6097734,0.0
2.09,2.09,2.09,2.09,4.6089745,0.28115958,3.6119072,0.0
2.1,2.1,2.1,2.1,4.5624156,0.28138137,3.6062622,0.0
2.11,2.11,2.11,2.11,4.5322633,0.28115815,3.6091728,0.0
2.12,2.12,2.12,2.12,4.560822,0.28115234,3.6089106,0.0
2.13,2.13,2.13,2.13,4.655937,0.28112733,3.609554,0.0
2.14,2.14,2.14,2.14,4.755997,0.2814293,3.6112976,0.0
2.15,2.15,2.15,2.15,4.856662,0.28155,3.6150823,0.0
2.16,2.16,2.16,2.16,4.8541465,0.2813997,3.6144052,0.0
2.17,2.17,2.17,2.17,4.872463,0.28126177,3.613621,0.0
2.18,2.18,2.18,2.18,4.9571605,0.28093526,3.609284,0.0
2.19,2.19,2.19,2.19,4.980565,0.2816708,3.6120203,0.0
2.2,2.2,2.2,2.2,5.0427775,0.28113207,3.6127665,0.0
2.21,2.21,2.21,2.21,4.9870353,0.28137153,3.6136112,0.0
2.22,2.22,2.22,2.22,4.948639,0.28131434,3.609785,0.0
2.23,2.23,2.23,2.23,4.9309154,0.2812637,3.6045377,0.0
2.24,2.24,2.24,2.24,4.9055862,0.2811743,3.6077654,0.0
2.25,2.25,2.25,2.25,4.8935037,0.28063682,3.6039333,0.0
2.26,2.26,2.26,2.26,4.8416047,0.28051147,3.602508,0.0
2.27,2.27,2.27,2.27,4.765465,0.28040645,3.5981915,0.0
2.28,2.28,2.28,2.28,4.7205935,0.28067246,3.6037917,0.0
2.29,2.29,2.29,2.29,4.6775937,0.28038245,3.5981863,0.0
2.3,2.3,2.3,2.3,4.65144,0.280269,3.6001346,0.0
2.31,2.31,2.31,2.31,4.6596503,0.28026372,3.5979316,0.0
2.32,2.32,2.32,2.32,4.6116233,0.27998984,3.5927007,0.0
2.33,2.33,2.33,2.33,4.603074,0.2798454,3.596712,0.0
2.34,2.34,2.34,2.34,4.593631,0.2799922,3.6035368,0.0
2.35,2.35,2.35,2.35,4.5857205,0.28037566,3.5994217,0.0
2.36,2.36,2.36,2.36,4.5768685,0.28009763,3.6010334,0.0
2.37,2.37,2.37,2.37,4.5885544,0.28029993,3.594897,0.0
2.38,2.38,2.38,2.38,4.6025953,0.27973568,3.5943625,0.0
2.39,2.39,2.39,2.39,4.595754,0.2800398,3.5959318,0.0
2.4,2.4,2.4,2.4,4.649128,0.2795587,3.5893073,0.0
2.41,2.41,2.41,2.41,4.657622,0.2793182,3.585866,0.0
2.42,2.42,2.42,2.42,4.6667643,0.27897254,3.5851376,0.0
2.43,2.43,2.43,2.43,4.6758094,0.2787652,3.5799053,0.0
2.44,2.44,2.44,2.44,4.644988,0.2788512,3.5885203,0.0
2.45,2.45,2.45,2.45,4.6492267,0.27897292,3.5896482,0.0
2.46,2.46,2.46,2.46,4.655721,0.27942538,3.5939877,0.0
2.47,2.47,2.47,2.47,4.643462,0.27987504,3.5933843,0.0
2.48,2.48,2.48,2.48,4.664471,0.2801565,3.5977557,0.0
2.49,2.49,2.49,2.49,4.696165,0.27946967,3.5943358,0.0
2.5,2.5,2.5,2.5,4.695393,0.27962857,3.59459,0.0
2.51,2.51,2.51,2.51,4.6668253,0.2795676,3.5914052,0.0
2.52,2.52,2.52,2.52,4.6033473,0.27938136,3.5923815,0.0
2.53,2.53,2.53,2.53,4.535468,0.27981457,3.591201,0.0
2.54,2.54,2.54,2.54,4.4731097,0.27952254,3.5955055,0.0
2.55,2.55,2.55,2.55,4.3890843,0.28009865,3.596945,0.0
2.56,2.56,2.56,2.56,4.319956,0.28039342,3.596576,0.0
2.57,2.57,2.57,2.57,4.2432246,0.2809346,3.599924,0.0
2.58,2.58,2.58,2.58,4.1839867,0.280392,3.5990176,0.0
2.59,2.59,2.59,2.59,4.1467333,0.28058743,3.5980635,0.0
2.6,2.6,2.6,2.6,4.1271405,0.27997938,3.600972,0.0
2.61,2.61,2.61,2.61,4.102979,0.27977586,3.5961266,0.0
2.62,2.62,2.62,2.62,4.1302204,0.28012294,3.5939488,0.0
2.63,2.63,2.63,2.63,4.1434965,0.28014424,3.5925713,0.0
2.64,2.64,2.64,2.64,4.1540966,0.27992317,3.5928004,0.0
2.65,2.65,2.65,2.65,4.174455,0.27985013,3.5969179,0.0
2.66,2.66,2.66,2.66,4.1796207,0.27943122,3.592932,0.0
2.67,2.67,2.67,2.67,4.1553483,0.27965063,3.5929592,0.0
2.68,2.68,2.68,2.68,4.153227,0.2793093,3.5916376,0.0
2.69,2.69,2.69,2.69,4.1566463,0.2795214,3.5948265,0.0
2.7,2.7,2.7,2.7,4.1474257,0.28027552,3.595142,0.0
2.71,2.71,2.71,2.71,4.1665792,0.2799876,3.6001773,0.0
2.72,2.72,2.72,2.72,4.171146,0.28006005,3.6014292,0.0
2.73,2.73,2.73,2.73,4.1987677,0.27998435,3.5948904,0.0
2.74,2.74,2.74,2.74,4.203675,0.28012955,3.595037,0.0
2.75,2.75,2.75,2.75,4.1494775,0.28028694,3.5949082,0.0
2.76,2.76,2.76,2.76,4.115867,0.28000823,3.6013691,0.0
2.77,2.77,2.77,2.77,4.1335754,0.27994135,3.6001735,0.0
2.78,2.78,2.78,2.78,4.1090703,0.2801588,3.5971336,0.0
2.79,2.79,2.79,2.79,4.095477,0.28036276,3.6010637,0.0
2.8,2.8,2.8,2.8,4.082424,0.28049478,3.6010962,0.0
2.81,2.81,2.81,2.81,4.0525775,0.28096503,3.6046264,0.0
2.82,2.82,2.82,2.82,4.0384684,0.28094813,3.607108,0.0
2.83,2.83,2.83,2.83,4.018046,0.28083643,3.6027236,0.0
2.84,2.84,2.84,2.84,3.9849062,0.28100392,3.601217,0.0
2.85,2.85,2.85,2.85,3.9758873,0.28116378,3.6066904,0.0
2.86,2.86,2.86,2.86,3.930864,0.281013,3.6042397,0.0
2.87,2.87,2.87,2.87,3.876378,0.28079098,3.6028523,0.0
2.88,2.88,2.88,2.88,3.8388643,0.28088373,3.5971413,0.0
2.89,2.89,2.89,2.89,3.787063,0.2811258,3.6047804,0.0
2.9,2.9,2.9,2.9,3.74464,0.28105694,3.5989382,0.0
2.91,2.91,2.91,2.91,3.7010465,0.2807094,3.6042283,0.0
2.92,2.92,2.92,2.92,3.6488857,0.2805732,3.6017942,0.0
2.93,2.93,2.93,2.93,3.5756779,0.28064278,3.5991843,0.0
2.94,2.94,2.94,2.94,3.4646163,0.28097636,3.5994236,0.0
2.95,2.95,2.95,2.95,3.3935196,0.2803735,3.6016195,0.0
2.96,2.96,2.96,2.96,3.3460484,0.2808708,3.602075,0.0
2.97,2.97,2.97,2.97,3.3019357,0.2803421,3.5978749,0.0
2.98,2.98,2.98,2.98,3.2583146,0.28059182,3.5940785,0.0
2.99,2.99,2.99,2.99,3.2152214,0.28068745,3.5966897,0.0
3.0,3.0,3.0,3.0,3.1764624,0.28043664,3.5920892,0.0
3.01,3.01,3.01,3.01,3.1440294,0.28063408,3.5939972,0.0
3.02,3.02,3.02,3.02,3.102468,0.28067735,3.5901628,0.0
3.03,3.03,3.03,3.03,3.0718138,0.28038594,3.5857062,0.0
3.04,3.04,3.04,3.04,3.0488663,0.27981448,3.5799994,0.0
3.05,3.05,3.05,3.05,3.029216,0.2804763,3.5760071,0.0
3.06,3.06,3.06,3.06,3.0039463,0.28026992,3.5733142,0.0
3.07,3.07,3.07,3.07,2.9749033,0.28009373,3.572281,0.0
3.08,3.08,3.08,3.08,2.961843,0.27941063,3.5622241,0.0
3.09,3.09,3.09,3.09,2.9566324,0.2791789,3.548731,0.0
3.1,3.1,3.1,3.1,2.9644976,0.2789983,3.5378265,0.0
3.11,3.11,3.11,3.11,3.0010202,0.27902234,3.5347188,0.0
3.12,3.12,3.12,3.12,3.0350673,0.279342,3.5354576,0.0
3.13,3.13,3.13,3.13,3.0757732,0.2788774,3.5401301,0.0
3.14,3.14,3.14,3.14,3.1044903,0.2787066,3.5445123,0.0
3.15,3.15,3.15,3.15,3.1274607,0.2784757,3.541536,0.0
3.16,3.16,3.16,3.16,3.13917,0.27850646,3.5255222,0.0
3.17,3.17,3.17,3.17,3.1573853,0.2778614,3.5256033,0.0
3.18,3.18,3.18,3.18,3.1861522,0.27778625,3.5088112,0.0
3.19,3.19,3.19,3.19,3.235449,0.2772192,3.4930913,0.0
3.2,3.2,3.2,3.2,3.3131275,0.2770138,3.4960694,0.0
3.21,3.21,3.21,3.21,3.399374,0.27806816,3.5196915,0.0
3.22,3.22,3.22,3.22,3.4554374,0.27773577,3.522624,0.0
3.23,3.23,3.23,3.23,3.4955902,0.2775796,3.516702,0.0
3.24,3.24,3.24,3.24,3.5579436,0.27770588,3.5141037,0.0
3.25,3.25,3.25,3.25,3.6258736,0.27856588,3.5176563,0.0
3.26,3.26,3.26,3.26,3.7215164,0.2778982,3.5180821,0.0
3.27,3.27,3.27,3.27,3.8249712,0.27743652,3.5210936,0.0
3.28,3.28,3.28,3.28,3.8993237,0.27762577,3.5175543,0.0
3.29,3.29,3.29,3.29,3.93256,0.27826357,3.5312893,0.0
3.3,3.3,3.3,3.3,3.8947742,0.27838495,3.5278587,0.0
3.31,3.31,3.31,3.31,3.8528802,0.27900827,3.532027,0.0
3.32,3.32,3.32,3.32,3.8540568,0.27905753,3.5276275,0.0
3.33,3.33,3.33,3.33,3.8958127,0.27903536,3.5227118,0.0
3.34,3.34,3.34,3.34,3.8845253,0.2785592,3.515049,0.0
3.35,3.35,3.35,3.35,4.0052032,0.27877465,3.521264,0.0
3.36,3.36,3.36,3.36,4.1457195,0.2787984,3.5337486,0.0
3.37,3.37,3.37,3.37,4.298061,0.2793896,3.556842,0.0
3.38,3.38,3.38,3.38,4.4418583,0.27993897,3.5638967,0.0
3.39,3.39,3.39,3.39,4.6232977,0.2800163,3.5836606,0.0
3.4,3.4,3.4,3.4,4.6364217,0.27962682,3.575067,0.0
3.41,3.41,3.41,3.41,4.691999,0.27944085,3.5738294,0.0
3.42,3.42,3.42,3.42,4.6805906,0.2795274,3.576016,0.0
3.43,3.43,3.43,3.43,4.683623,0.2795597,3.579947,0.0
3.44,3.44,3.44,3.44,4.6886487,0.2794921,3.5833185,0.0
3.45,3.45,3.45,3.45,4.6645007,0.27987844,3.582031,0.0
3.46,3.46,3.46,3.46,4.6811633,0.27992406,3.5888495,0.0
3.47,3.47,3.47,3.47,4.711715,0.27992418,3.5933142,0.0
3.48,3.48,3.48,3.48,4.644187,0.28038743,3.5889447,0.0
3.49,3.49,3.49,3.49,4.5539145,0.28012043,3.5948503,0.0
3.5,3.5,3.5,3.5,4.496374,0.27957946,3.5927546,0.0
3.51,3.51,3.51,3.51,4.4197526,0.27949703,3.593265,0.0
3.52,3.52,3.52,3.52,4.396575,0.27927983,3.5832942,0.0
3.53,3.53,3.53,3.53,4.427382,0.27948758,3.5832863,0.0
3.54,3.54,3.54,3.54,4.434179,0.27922472,3.587851,0.0
3.55,3.55,3.55,3.55,4.4659734,0.279398,3.5837572,0.0
3.56,3.56,3.56,3.56,4.487997,0.27960876,3.588857,0.0
3.57,3.57,3.57,3.57,4.497276,0.2794092,3.5845194,0.0
3.58,3.58,3.58,3.58,4.460826,0.27892485,3.5816302,0.0
3.59,3.59,3.59,3.59,4.430441,0.27935824,3.581353,0.0
3.6,3.6,3.6,3.6,4.3944526,0.27870518,3.5807998,0.0
3.61,3.61,3.61,3.61,4.379904,0.2788516,3.5778973,0.0
3.62,3.62,3.62,3.62,4.3655243,0.27952048,3.5808616,0.0
3.63,3.63,3.63,3.63,4.3372445,0.27982143,3.5878146,0.0
3.64,3.64,3.64,3.64,4.295942,0.27949572,3.5892725,0.0
3.65,3.65,3.65,3.65,4.216738,0.27998886,3.5879188,0.0
3.66,3.66,3.66,3.66,4.115606,0.27920583,3.585493,0.0
3.67,3.67,3.67,3.67,3.961491,0.279896,3.5884361,0.0
3.68,3.68,3.68,3.68,3.8411517,0.27954692,3.5895991,0.0
3.69,3.69,3.69,3.69,3.8588047,0.27965775,3.5916734,0.0
3.7,3.7,3.7,3.7,3.8775454,0.28011557,3.592709,0.0
3.71,3.71,3.71,3.71,3.8928304,0.28027472,3.5904446,0.0
3.72,3.72,3.72,3.72,3.898741,0.27966607,3.5843084,0.0
3.73,3.73,3.73,3.73,3.900372,0.2795555,3.5856607,0.0
3.74,3.74,3.74,3.74,3.9026434,0.27972046,3.586994,0.0
3.75,3.75,3.75,3.75,3.9116373,0.2798581,3.5822828,0.0
3.76,3.76,3.76,3.76,3.961912,0.27983177,3.5842557,0.0
3.77,3.77,3.77,3.77,3.9288359,0.279526,3.5809784,0.0
3.78,3.78,3.78,3.78,3.9111116,0.27951473,3.5785518,0.0
3.79,3.79,3.79,3.79,3.9561377,0.27958977,3.5806882,0.0
3.8,3.8,3.8,3.8,4.0080514,0.27982417,3.5884278,0.0
3.81,3.81,3.81,3.81,4.07467,0.27948564,3.5896187,0.0
3.82,3.82,3.82,3.82,4.111992,0.27957696,3.5853336,0.0
3.83,3.83,3.83,3.83,4.133353,0.27926838,3.5856137,0.0
3.84,3.84,3.84,3.84,4.1575656,0.2790053,3.5783575,0.0
3.85,3.85,3.85,3.85,4.1487007,0.27922395,3.5903194,0.0
3.86,3.86,3.86,3.86,4.1355524,0.27915296,3.58569,0.0
3.87,3.87,3.87,3.87,4.12192,0.2792839,3.5851603,0.0
3.88,3.88,3.88,3.88,4.1172953,0.2790908,3.5853252,0.0
3.89,3.89,3.89,3.89,4.099546,0.27961192,3.5910623,0.0
3.9,3.9,3.9,3.9,4.0851345,0.28040004,3.5953465,0.0
3.91,3.91,3.91,3.91,4.0452614,0.2802932,3.6010208,0.0
3.92,3.92,3.92,3.92,3.9733224,0.28092712,3.6060221,0.0
3.93,3.93,3.93,3.93,3.9157097,0.281067,3.6072214,0.0
3.94,3.94,3.94,3.94,3.876753,0.280979,3.608769,0.0
3.95,3.95,3.95,3.95,3.8568456,0.2809035,3.6116426,0.0
3.96,3.96,3.96,3.96,3.8482518,0.28124982,3.6105027,0.0
3.97,3.97,3.97,3.97,3.8579102,0.28135985,3.610838,0.0
3.98,3.98,3.98,3.98,3.8635728,0.28110564,3.6083617,0.0
3.99,3.99,3.99,3.99,3.8845618,0.28077006,3.6086729,0.0
4.0,4.0,4.0,4.0,3.8962648,0.28120816,3.6081257,0.0
4.01,4.01,4.01,4.01,3.9212723,0.28144965,3.6093614,0.0
4.02,4.02,4.02,4.02,3.9438777,0.2808535,3.608526,0.0
4.03,4.03,4.03,4.03,3.9486248,0.2809994,3.6057339,0.0
4.04,4.04,4.04,4.04,3.9790874,0.28088593,3.6081882,0.0
4.05,4.05,4.05,4.05,3.9858057,0.28045896,3.6047635,0.0
4.06,4.06,4.06,4.06,3.971158,0.280753,3.6007776,0.0
4.07,4.07,4.07,4.07,3.955659,0.28051642,3.5959501,0.0
4.08,4.08,4.08,4.08,3.9180453,0.2804471,3.593144,0.0
4.09,4.09,4.09,4.09,3.8582356,0.28052005,3.594767,0.0
4.1,4.1,4.1,4.1,3.8412187,0.28032047,3.5993125,0.0
4.11,4.11,4.11,4.11,3.814555,0.28037664,3.5952408,0.0
4.12,4.12,4.12,4.12,3.8311539,0.28002638,3.5999138,0.0
4.13,4.13,4.13,4.13,3.852787,0.2798888,3.5966735,0.0
4.14,4.14,4.14,4.14,3.8440757,0.28011218,3.5967956,0.0
4.15,4.15,4.15,4.15,3.7935567,0.28018084,3.5964537,0.0
4.16,4.16,4.16,4.16,3.786269,0.2802728,3.6007645,0.0
4.17,4.17,4.17,4.17,3.761886,0.28033426,3.5954993,0.0
4.18,4.18,4.18,4.18,3.7942717,0.28032908,3.59813,0.0
4.19,4.19,4.19,4.19,3.852985,0.28036758,3.6011195,0.0
4.2,4.2,4.2,4.2,3.8281088,0.2806181,3.599236,0.0
4.21,4.21,4.21,4.21,3.8388968,0.28051937,3.5962427,0.0
4.22,4.22,4.22,4.22,3.8686237,0.28054592,3.5964346,0.0
4.23,4.23,4.23,4.23,3.9623046,0.28056496,3.5951447,0.0
4.24,4.24,4.24,4.24,4.0734806,0.2808461,3.6005118,0.0
4.25,4.25,4.25,4.25,4.1753416,0.28109246,3.6019347,0.0
4.26,4.26,4.26,4.26,4.2511263,0.28061715,3.5961761,0.0
4.27,4.27,4.27,4.27,4.2612453,0.2812009,3.6019487,0.0
4.28,4.28,4.28,4.28,4.2769213,0.28088212,3.6047115,0.0
4.29,4.29,4.29,4.29,4.315582,0.28059512,3.599822,0.0
4.3,4.3,4.3,4.3,4.339082,0.2811929,3.6032557,0.0
4.31,4.31,4.31,4.31,4.3498797,0.28080678,3.6017802,0.0
4.32,4.32,4.32,4.32,4.3614306,0.28050944,3.602844,0.0
4.33,4.33,4.33,4.33,4.37353,0.28100654,3.6051443,0.0
4.34,4.34,4.34,4.34,4.4069014,0.28104058,3.603853,0.0
4.35,4.35,4.35,4.35,4.424687,0.28030953,3.602579,0.0
4.36,4.36,4.36,4.36,4.446799,0.28120235,3.5993924,0.0
4.37,4.37,4.37,4.37,4.4380445,0.28069204,3.5988271,0.0
4.38,4.38,4.38,4.38,4.4208283,0.28048652,3.6018052,0.0
4.39,4.39,4.39,4.39,4.4242325,0.28078482,3.598872,0.0
4.4,4.4,4.4,4.4,4.4506245,0.28050795,3.6066775,0.0
4.41,4.41,4.41,4.41,4.4907093,0.2806461,3.6047916,0.0
4.42,4.42,4.42,4.42,4.5233397,0.2805559,3.600307,0.0
4.43,4.43,4.43,4.43,4.5401893,0.28079554,3.5965326,0.0
4.44,4.44,4.44,4.44,4.511607,0.28093058,3.6004617,0.0
4.45,4.45,4.45,4.45,4.4291835,0.28099117,3.6041002,0.0
4.46,4.46,4.46,4.46,4.35957,0.28098613,3.598724,0.0
4.47,4.47,4.47,4.47,4.3121142,0.28097495,3.5977993,0.0
4.48,4.48,4.48,4.48,4.2830524,0.28095853,3.598363,0.0
4.49,4.49,4.49,4.49,4.23258,0.28088006,3.602963,0.0
4.5,4.5,4.5,4.5,4.1613374,0.28104627,3.6012423,0.0
4.51,4.51,4.51,4.51,4.069891,0.28090116,3.6000354,0.0
4.52,4.52,4.52,4.52,3.944948,0.2809117,3.5973659,0.0
4.53,4.53,4.53,4.53,3.809961,0.2804804,3.5913827,0.0
4.54,4.54,4.54,4.54,3.734551,0.2805093,3.5892122,0.0
4.55,4.55,4.55,4.55,3.64123,0.2804817,3.5869017,0.0
4.56,4.56,4.56,4.56,3.5932467,0.28048354,3.589156,0.0
4.57,4.57,4.57,4.57,3.5069785,0.2804886,3.5859869,0.0
4.58,4.58,4.58,4.58,3.399773,0.28033602,3.579833,0.0
4.59,4.59,4.59,4.59,3.1796036,0.2801131,3.5594099,0.0
4.6,4.6,4.6,4.6,3.1039577,0.27947405,3.5394325,0.0
4.61,4.61,4.61,4.61,3.0030851,0.27985388,3.533452,0.0
4.62,4.62,4.62,4.62,2.9310234,0.27974272,3.5316033,0.0
4.63,4.63,4.63,4.63,2.953421,0.2794229,3.5329077,0.0
4.64,4.64,4.64,4.64,2.9987435,0.27958986,3.535062,0.0
4.65,4.65,4.65,4.65,3.0376077,0.2794772,3.5337634,0.0
4.66,4.66,4.66,4.66,3.0959463,0.27924484,3.5346398,0.0
4.67,4.67,4.67,4.67,3.16379,0.27927238,3.5371876,0.0
4.68,4.68,4.68,4.68,3.2775526,0.27929235,3.5415604,0.0
4.69,4.69,4.69,4.69,3.3722315,0.2791092,3.5527146,0.0
4.7,4.7,4.7,4.7,3.4531858,0.27931678,3.5545208,0.0
4.71,4.71,4.71,4.71,3.5233243,0.27899572,3.5630488,0.0
4.72,4.72,4.72,4.72,3.6008036,0.27907887,3.5711327,0.0
4.73,4.73,4.73,4.73,3.7132652,0.27925348,3.5752096,0.0
4.74,4.74,4.74,4.74,3.775417,0.2795738,3.5857997,0.0
4.75,4.75,4.75,4.75,3.7689219,0.27946046,3.583285,0.0
4.76,4.76,4.76,4.76,3.7844195,0.27990472,3.5873406,0.0
4.77,4.77,4.77,4.77,3.744108,0.27987984,3.588455,0.0
4.78,4.78,4.78,4.78,3.6992497,0.27953544,3.5935237,0.0
4.79,4.79,4.79,4.79,3.6254737,0.28058398,3.5900805,0.0
4.8,4.8,4.8,4.8,3.611823,0.28035948,3.590429,0.0
4.81,4.81,4.81,4.81,3.564619,0.2801875,3.5847285,0.0
4.82,4.82,4.82,4.82,3.464244,0.28011987,3.5827622,0.0
4.83,4.83,4.83,4.83,3.3467019,0.28003696,3.5876567,0.0
4.84,4.84,4.84,4.84,3.2293117,0.2804618,3.5866435,0.0
4.85,4.85,4.85,4.85,3.142614,0.28088102,3.5794,0.0
4.86,4.86,4.86,4.86,3.1225727,0.28052685,3.5754986,0.0
4.87,4.87,4.87,4.87,3.1595373,0.2804763,3.5818431,0.0
4.88,4.88,4.88,4.88,3.214853,0.28005362,3.5803537,0.0
4.89,4.89,4.89,4.89,3.2781603,0.2804276,3.5875044,0.0
4.9,4.9,4.9,4.9,3.2383535,0.28059465,3.59152,0.0
4.91,4.91,4.91,4.91,3.1961462,0.28008878,3.5857513,0.0
4.92,4.92,4.92,4.92,3.1422653,0.28025818,3.5819244,0.0
4.93,4.93,4.93,4.93,3.0925395,0.2799664,3.5686948,0.0
4.94,4.94,4.94,4.94,3.1702535,0.27988067,3.5755644,0.0
4.95,4.95,4.95,4.95,3.2572284,0.28016496,3.5840385,0.0
4.96,4.96,4.96,4.96,3.332648,0.2806886,3.5935133,0.0
4.97,4.97,4.97,4.97,3.3543575,0.280518,3.5960824,0.0
4.98,4.98,4.98,4.98,3.3875284,0.28057006,3.5961928,0.0
4.99,4.99,4.99,4.99,3.3591778,0.28057966,3.5956612,0.0
5.0,5.0,5.0,5.0,3.348947,0.28064647,3.5927854,0.0
5.01,5.01,5.01,5.01,3.3701456,0.2807531,3.5889823,0.0
5.02,5.02,5.02,5.02,3.3979852,0.28063196,3.586728,0.0
5.03,5.03,5.03,5.03,3.4804854,0.28028616,3.590064,0.0
5.04,5.04,5.04,5.04,3.4985836,0.2800666,3.5909002,0.0
5.05,5.05,5.05,5.05,3.454871,0.28036714,3.586525,0.0
5.06,5.06,5.06,5.06,3.3823788,0.28061324,3.5902612,0.0
5.07,5.07,5.07,5.07,3.2861927,0.28088588,3.5941937,0.0
5.08,5.08,5.08,5.08,3.2077389,0.28071117,3.5951834,0.0
5.09,5.09,5.09,5.09,3.1374812,0.2809236,3.5926905,0.0
5.1,5.1,5.1,5.1,3.0672383,0.28061187,3.589876,0.0
5.11,5.11,5.11,5.11,2.9595983,0.28116536,3.587628,0.0
5.12,5.12,5.12,5.12,2.818063,0.28100133,3.5851846,0.0
5.13,5.13,5.13,5.13,2.7605746,0.2809052,3.5792642,0.0
5.14,5.14,5.14,5.14,2.7771127,0.2802412,3.5757706,0.0
5.15,5.15,5.15,5.15,2.790684,0.28051797,3.5715508,0.0
5.16,5.16,5.16,5.16,2.7891426,0.28042945,3.5698686,0.0
5.17,5.17,5.17,5.17,2.8308399,0.28044268,3.5732586,0.0
5.18,5.18,5.18,5.18,2.9049022,0.2806137,3.575157,0.0
5.19,5.19,5.19,5.19,2.975347,0.28057638,3.578381,0.0
5.2,5.2,5.2,5.2,3.069063,0.2809078,3.5853734,0.0
5.21,5.21,5.21,5.21,3.1350462,0.2808878,3.5859127,0.0
5.22,5.22,5.22,5.22,3.1291325,0.28013465,3.5862815,0.0
5.23,5.23,5.23,5.23,3.092242,0.280345,3.5881243,0.0
5.24,5.24,5.24,5.24,3.035289,0.28093356,3.589587,0.0
5.25,5.25,5.25,5.25,2.950969,0.28073847,3.5864155,0.0
5.26,5.26,5.26,5.26,2.8659492,0.28081834,3.576014,0.0
5.27,5.27,5.27,5.27,2.8386579,0.2808692,3.5776632,0.0
5.28,5.28,5.28,5.28,2.839656,0.28086346,3.577938,0.0
5.29,5.29,5.29,5.29,2.823747,0.2804249,3.5779834,0.0
5.3,5.3,5.3,5.3,2.8127396,0.28080308,3.572892,0.0
5.31,5.31,5.31,5.31,2.8362503,0.28018594,3.5738509,0.0
5.32,5.32,5.32,5.32,2.8377783,0.28034928,3.5630295,0.0
5.33,5.33,5.33,5.33,2.8087988,0.27987257,3.5634007,0.0
5.34,5.34,5.34,5.34,2.765386,0.2800655,3.5590723,0.0
5.35,5.35,5.35,5.35,2.7411578,0.27995652,3.5498815,0.0
5.36,5.36,5.36,5.36,2.7061622,0.27961683,3.5458937,0.0
5.37,5.37,5.37,5.37,2.66679,0.27939576,3.5417807,0.0
5.38,5.38,5.38,5.38,2.5971255,0.2795663,3.5360525,0.0
5.39,5.39,5.39,5.39,2.5154266,0.27905262,3.5209372,0.0
5.4,5.4,5.4,5.4,2.438989,0.27916753,3.5135016,0.0
5.41,5.41,5.41,5.41,2.3619037,0.2786771,3.4919755,0.0
5.42,5.42,5.42,5.42,2.3651724,0.2784873,3.4873621,0.0
5.43,5.43,5.43,5.43,2.3879,0.27834094,3.4799547,0.0
5.44,5.44,5.44,5.44,2.399948,0.27811858,3.4586484,0.0
5.45,5.45,5.45,5.45,2.4328427,0.27710727,3.4393458,0.0
5.46,5.46,5.46,5.46,2.4638698,0.27536082,3.3896105,0.0
5.47,5.47,5.47,5.47,2.552394,0.2748105,3.3763237,0.0
5.48,5.48,5.48,5.48,2.641054,0.2748325,3.3862877,0.0
5.49,5.49,5.49,5.49,2.7171504,0.2746181,3.4022217,0.0
5.5,5.5,5.5,5.5,2.8198423,0.27515057,3.423687,0.0
5.51,5.51,5.51,5.51,2.9325578,0.27528706,3.4386356,0.0
5.52,5.52,5.52,5.52,3.0581834,0.27620554,3.4723263,0.0
5.53,5.53,5.53,5.53,3.1736796,0.2771059,3.50383,0.0
5.54,5.54,5.54,5.54,3.1968846,0.27864698,3.5378463,0.0
5.55,5.55,5.55,5.55,3.1609945,0.2791673,3.5495074,0.0
5.56,5.56,5.56,5.56,3.1211553,0.27960926,3.5497653,0.0
5.57,5.57,5.57,5.57,3.0773258,0.27949312,3.5457911,0.0
5.58,5.58,5.58,5.58,3.0670214,0.27909383,3.5281494,0.0
5.59,5.59,5.59,5.59,3.0629194,0.2786869,3.512914,0.0
5.6,5.6,5.6,5.6,3.075957,0.27858874,3.5110989,0.0
5.61,5.61,5.61,5.61,3.0935464,0.27869138,3.514974,0.0
5.62,5.62,5.62,5.62,3.069103,0.27815917,3.511197,0.0
5.63,5.63,5.63,5.63,3.1115463,0.27803266,3.5093064,0.0
5.64,5.64,5.64,5.64,3.1056054,0.27777496,3.507599,0.0
5.65,5.65,5.65,5.65,3.0807495,0.27747366,3.5017881,0.0
5.66,5.66,5.66,5.66,3.0853322,0.277118,3.490886,0.0
5.67,5.67,5.67,5.67,3.0905836,0.27719054,3.4849808,0.0
5.68,5.68,5.68,5.68,3.072771,0.2772469,3.4663346,0.0
5.69,5.69,5.69,5.69,3.0284166,0.27681208,3.453752,0.0
5.7,5.7,5.7,5.7,3.0181134,0.27706495,3.4589028,0.0
5.71,5.71,5.71,5.71,3.1655712,0.27791116,3.4985402,0.0
5.72,5.72,5.72,5.72,3.368034,0.27867785,3.5266595,0.0
5.73,5.73,5.73,5.73,3.3180368,0.2788343,3.5361044,0.0
5.74,5.74,5.74,5.74,3.2429488,0.27833912,3.521789,0.0
5.75,5.75,5.75,5.75,3.2451546,0.27700704,3.4759037,0.0
5.76,5.76,5.76,5.76,3.1890306,0.27741417,3.4847093,0.0
5.77,5.77,5.77,5.77,3.214337,0.27786425,3.5147715,0.0
5.78,5.78,5.78,5.78,3.1622322,0.279562,3.5450156,0.0
5.79,5.79,5.79,5.79,2.9036512,0.27984568,3.5417106,0.0
5.8,5.8,5.8,5.8,2.7455537,0.27938646,3.5248249,0.0
5.81,5.81,5.81,5.81,2.6564314,0.2790003,3.5024889,0.0
5.82,5.82,5.82,5.82,2.600227,0.2782406,3.4960756,0.0
5.83,5.83,5.83,5.83,2.5555263,0.27814272,3.4799654,0.0
5.84,5.84,5.84,5.84,2.5223634,0.27750143,3.47737,0.0
5.85,5.85,5.85,5.85,2.5083258,0.2773723,3.4698763,0.0
5.86,5.86,5.86,5.86,2.5146277,0.27789032,3.4842222,0.0
5.87,5.87,5.87,5.87,2.506859,0.27762625,3.4835784,0.0
5.88,5.88,5.88,5.88,2.5063298,0.2781011,3.50061,0.0
5.89,5.89,5.89,5.89,2.4661007,0.2781816,3.4901164,0.0
5.9,5.9,5.9,5.9,2.452991,0.278081,3.4753568,0.0
5.91,5.91,5.91,5.91,2.4978018,0.27705035,3.4656003,0.0
5.92,5.92,5.92,5.92,2.5363293,0.27772886,3.4608831,0.0
5.93,5.93,5.93,5.93,2.500031,0.2771247,3.4459422,0.0
5.94,5.94,5.94,5.94,2.4688964,0.27664605,3.4351819,0.0
5.95,5.95,5.95,5.95,2.4878623,0.2763175,3.4322371,0.0
5.96,5.96,5.96,5.96,2.5389864,0.27655217,3.4486048,0.0
5.97,5.97,5.97,5.97,2.6008341,0.2765928,3.4752517,0.0
5.98,5.98,5.98,5.98,2.6391804,0.27788267,3.5068393,0.0
5.99,5.99,5.99,5.99,2.6565495,0.27937636,3.5533059,0.0
6.0,6.0,6.0,6.0,2.659955,0.2803304,3.5797908,0.0
6.01,6.01,6.01,6.01,2.6274822,0.28072175,3.5873666,0.0
6.02,6.02,6.02,6.02,2.6390502,0.28077766,3.5848994,0.0
6.03,6.03,6.03,6.03,2.6419888,0.28064793,3.5863538,0.0
6.04,6.04,6.04,6.04,2.6214461,0.28045347,3.586253,0.0
6.05,6.05,6.05,6.05,2.6201806,0.2808699,3.5827785,0.0
6.06,6.06,6.06,6.06,2.607171,0.28053853,3.5812254,0.0
6.07,6.07,6.07,6.07,2.586911,0.28062826,3.558793,0.0
6.08,6.08,6.08,6.08,2.6009974,0.28027064,3.5514412,0.0
6.09,6.09,6.09,6.09,2.6486616,0.2799159,3.5492342,0.0
6.1,6.1,6.1,6.1,2.6856854,0.280058,3.5495303,0.0
6.11,6.11,6.11,6.11,2.7320187,0.28005233,3.5468366,0.0
6.12,6.12,6.12,6.12,2.773276,0.27981272,3.5486448,0.0
6.13,6.13,6.13,6.13,2.8095644,0.28043255,3.5521784,0.0
6.14,6.14,6.14,6.14,2.832401,0.27999192,3.5478528,0.0
6.15,6.15,6.15,6.15,2.8250427,0.28017253,3.554726,0.0
6.16,6.16,6.16,6.16,2.83268,0.27990234,3.5521088,0.0
6.17,6.17,6.17,6.17,2.8539906,0.27978146,3.557976,0.0
6.18,6.18,6.18,6.18,2.926176,0.2799657,3.567044,0.0
6.19,6.19,6.19,6.19,2.9948123,0.28081125,3.5858057,0.0
6.2,6.2,6.2,6.2,2.9674697,0.2804309,3.5895598,0.0
6.21,6.21,6.21,6.21,2.9410274,0.28077167,3.5862963,0.0
6.22,6.22,6.22,6.22,2.8938735,0.2807117,3.5849319,0.0
6.23,6.23,6.23,6.23,2.904007,0.28051776,3.5842972,0.0
6.24,6.24,6.24,6.24,2.8860445,0.28046477,3.576449,0.0
6.25,6.25,6.25,6.25,2.8380723,0.28033057,3.575746,0.0
6.26,6.26,6.26,6.26,2.8009546,0.27996185,3.5673249,0.0
6.27,6.27,6.27,6.27,2.7871833,0.28013638,3.5579853,0.0
6.28,6.28,6.28,6.28,2.7917616,0.27995452,3.5469737,0.0
6.29,6.29,6.29,6.29,2.8118796,0.280224,3.552591,0.0
6.3,6.3,6.3,6.3,2.7929084,0.28019017,3.5475748,0.0
6.31,6.31,6.31,6.31,2.7618675,0.28007895,3.5227144,0.0
6.32,6.32,6.32,6.32,2.740253,0.27977756,3.5147512,0.0
6.33,6.33,6.33,6.33,2.7004786,0.27973732,3.507833,0.0
6.34,6.34,6.34,6.34,2.7205834,0.2793747,3.5048454,0.0
6.35,6.35,6.35,6.35,2.6814914,0.27935344,3.4967256,0.0
6.36,6.36,6.36,6.36,2.690077,0.27890208,3.4918687,0.0
6.37,6.37,6.37,6.37,2.7390165,0.2790223,3.4962585,0.0
6.38,6.38,6.38,6.38,2.7827852,0.278622,3.4955344,0.0
6.39,6.39,6.39,6.39,2.8451042,0.2791792,3.4970043,0.0
6.4,6.4,6.4,6.4,2.9083257,0.27808774,3.4851959,0.0
6.41,6.41,6.41,6.41,2.9586816,0.27864343,3.4851418,0.0
6.42,6.42,6.42,6.42,2.993394,0.2783163,3.4962528,0.0
6.43,6.43,6.43,6.43,2.9827993,0.278227,3.49525,0.0
6.44,6.44,6.44,6.44,2.9931571,0.27765048,3.49855,0.0
6.45,6.45,6.45,6.45,3.0303144,0.27818924,3.5046952,0.0
6.46,6.46,6.46,6.46,3.0412147,0.27802858,3.5000927,0.0
6.47,6.47,6.47,6.47,3.0759091,0.27777627,3.5104153,0.0
6.48,6.48,6.48,6.48,3.125015,0.2786014,3.5228734,0.0
6.49,6.49,6.49,6.49,3.181033,0.27918375,3.5420902,0.0
6.5,6.5,6.5,6.5,3.242135,0.27936336,3.5551062,0.0
6.51,6.51,6.51,6.51,3.2946477,0.28000784,3.5773668,0.0
6.52,6.52,6.52,6.52,3.3032696,0.28033,3.5913527,0.0
6.53,6.53,6.53,6.53,3.3332121,0.2805615,3.5892518,0.0
6.54,6.54,6.54,6.54,3.3368123,0.28079742,3.596807,0.0
6.55,6.55,6.55,6.55,3.3089774,0.2810349,3.6012447,0.0
6.56,6.56,6.56,6.56,3.2858179,0.28070801,3.5995064,0.0
6.57,6.57,6.57,6.57,3.2294652,0.28068003,3.6007087,0.0
6.58,6.58,6.58,6.58,3.2193015,0.2811899,3.6002991,0.0
6.59,6.59,6.59,6.59,3.2715642,0.28068605,3.597918,0.0
6.6,6.6,6.6,6.6,3.2972565,0.28074777,3.5903468,0.0
6.61,6.61,6.61,6.61,3.3633206,0.280222,3.5874999,0.0
6.62,6.62,6.62,6.62,3.4024847,0.28038818,3.5855894,0.0
6.63,6.63,6.63,6.63,3.3990316,0.28055,3.5811791,0.0
6.64,6.64,6.64,6.64,3.3982005,0.2803127,3.568773,0.0
6.65,6.65,6.65,6.65,3.3211834,0.28026545,3.553511,0.0
6.66,6.66,6.66,6.66,3.3055305,0.27954972,3.53433,0.0
6.67,6.67,6.67,6.67,3.2833626,0.279247,3.5284817,0.0
6.68,6.68,6.68,6.68,3.256663,0.2789935,3.5264027,0.0
6.69,6.69,6.69,6.69,3.2872694,0.27910534,3.532295,0.0
6.7,6.7,6.7,6.7,3.2894578,0.2791704,3.537689,0.0
6.71,6.71,6.71,6.71,3.2612085,0.27921444,3.5437067,0.0
6.72,6.72,6.72,6.72,3.3127646,0.2791121,3.5596654,0.0
6.73,6.73,6.73,6.73,3.3500962,0.27985597,3.5770962,0.0
6.74,6.74,6.74,6.74,3.3991337,0.27997458,3.5862052,0.0
6.75,6.75,6.75,6.75,3.4531572,0.28023002,3.5915327,0.0
6.76,6.76,6.76,6.76,3.4797096,0.27995193,3.593392,0.0
6.77,6.77,6.77,6.77,3.552302,0.27953666,3.592884,0.0
6.78,6.78,6.78,6.78,3.5220053,0.27989227,3.592186,0.0
6.79,6.79,6.79,6.79,3.575961,0.28007075,3.596434,0.0
6.8,6.8,6.8,6.8,3.632244,0.2803808,3.5941513,0.0
6.81,6.81,6.81,6.81,3.6938486,0.2806309,3.592738,0.0
6.82,6.82,6.82,6.82,3.7758431,0.28031492,3.5988412,0.0
6.83,6.83,6.83,6.83,3.8625183,0.27986893,3.5936077,0.0
6.84,6.84,6.84,6.84,3.9041004,0.2797973,3.591174,0.0
6.85,6.85,6.85,6.85,3.8749387,0.28022525,3.592045,0.0
6.86,6.86,6.86,6.86,3.7964993,0.28068563,3.5997512,0.0
6.87,6.87,6.87,6.87,3.728725,0.28019765,3.598561,0.0
6.88,6.88,6.88,6.88,3.6813672,0.28020775,3.5970707,0.0
6.89,6.89,6.89,6.89,3.6255322,0.2799244,3.592562,0.0
6.9,6.9,6.9,6.9,3.6126127,0.28051537,3.5927734,0.0
6.91,6.91,6.91,6.91,3.6444001,0.28040513,3.5890262,0.0
6.92,6.92,6.92,6.92,3.666121,0.2804314,3.5912845,0.0
6.93,6.93,6.93,6.93,3.7281144,0.28055772,3.5910509,0.0
6.94,6.94,6.94,6.94,3.7673163,0.2805654,3.5965505,0.0
6.95,6.95,6.95,6.95,3.7796805,0.28090268,3.5915232,0.0
6.96,6.96,6.96,6.96,3.7502725,0.28010565,3.5921514,0.0
6.97,6.97,6.97,6.97,3.7241082,0.280228,3.5973136,0.0
6.98,6.98,6.98,6.98,3.7017987,0.2805674,3.5953078,0.0
6.99,6.99,6.99,6.99,3.6993284,0.28039575,3.5977979,0.0
7.0,7.0,7.0,7.0,3.682323,0.28069898,3.5967386,0.0
7.01,7.01,7.01,7.01,3.6998842,0.2803087,3.5957053,0.0
7.02,7.02,7.02,7.02,3.7284434,0.2802946,3.5941296,0.0
7.03,7.03,7.03,7.03,3.7731252,0.28053883,3.5937922,0.0
7.04,7.04,7.04,7.04,3.8427596,0.28013468,3.5972095,0.0
7.05,7.05,7.05,7.05,3.8898969,0.28047246,3.5961175,0.0
7.06,7.06,7.06,7.06,3.939287,0.27997518,3.5987678,0.0
7.07,7.07,7.07,7.07,3.9555283,0.28027984,3.5992973,0.0
7.08,7.08,7.08,7.08,3.9436278,0.2806967,3.5943203,0.0
7.09,7.09,7.09,7.09,3.93185,0.2811304,3.5998652,0.0
7.1,7.1,7.1,7.1,3.968835,0.28048384,3.5928671,0.0
7.11,7.11,7.11,7.11,4.0092583,0.28036484,3.5946233,0.0
7.12,7.12,7.12,7.12,4.0616817,0.28048787,3.5993972,0.0
7.13,7.13,7.13,7.13,4.081695,0.28080767,3.603295,0.0
7.14,7.14,7.14,7.14,4.0990143,0.28085306,3.6012032,0.0
7.15,7.15,7.15,7.15,4.1127534,0.28072572,3.6043139,0.0
7.16,7.16,7.16,7.16,4.15496,0.2808108,3.6021326,0.0
7.17,7.17,7.17,7.17,4.2029624,0.2801886,3.5984695,0.0
7.18,7.18,7.18,7.18,4.193737,0.2810246,3.599611,0.0
7.19,7.19,7.19,7.19,4.1454883,0.2802079,3.594511,0.0
7.2,7.2,7.2,7.2,4.09374,0.28080478,3.6016207,0.0
7.21,7.21,7.21,7.21,4.0646706,0.2810166,3.5963514,0.0
7.22,7.22,7.22,7.22,4.0751443,0.2805371,3.5952942,0.0
7.23,7.23,7.23,7.23,4.1116104,0.28029537,3.5915532,0.0
7.24,7.24,7.24,7.24,4.095987,0.28046688,3.5921178,0.0
7.25,7.25,7.25,7.25,4.071112,0.28058255,3.5944057,0.0
7.26,7.26,7.26,7.26,4.04939,0.28103238,3.5980175,0.0
7.27,7.27,7.27,7.27,4.0354853,0.28063565,3.599938,0.0
7.28,7.28,7.28,7.28,4.0307975,0.28067744,3.5917015,0.0
7.29,7.29,7.29,7.29,3.9942029,0.28055784,3.5941443,0.0
7.3,7.3,7.3,7.3,3.9817617,0.28065655,3.598253,0.0
7.31,7.31,7.31,7.31,3.968,0.28059986,3.5931065,0.0
7.32,7.32,7.32,7.32,3.9524171,0.2807643,3.5941164,0.0
7.33,7.33,7.33,7.33,3.9227042,0.27989087,3.5864651,0.0
7.34,7.34,7.34,7.34,3.907094,0.28026867,3.5842006,0.0
7.35,7.35,7.35,7.35,3.900951,0.27975217,3.5870616,0.0
7.36,7.36,7.36,7.36,3.907491,0.28036958,3.5857835,0.0
7.37,7.37,7.37,7.37,3.8975413,0.28030378,3.5842783,0.0
7.38,7.38,7.38,7.38,3.899189,0.28030148,3.586612,0.0
7.39,7.39,7.39,7.39,3.9053411,0.2799557,3.5881863,0.0
7.4,7.4,7.4,7.4,3.9114091,0.2798605,3.587781,0.0
7.41,7.41,7.41,7.41,3.9077346,0.2800173,3.59003,0.0
7.42,7.42,7.42,7.42,3.9112203,0.2804598,3.5866401,0.0
7.43,7.43,7.43,7.43,3.9101777,0.2803493,3.5901437,0.0
7.44,7.44,7.44,7.44,3.9377286,0.28045297,3.589712,0.0
7.45,7.45,7.45,7.45,3.9537723,0.28044686,3.5915492,0.0
7.46,7.46,7.46,7.46,3.980744,0.2802491,3.5887315,0.0
7.47,7.47,7.47,7.47,4.1057477,0.28023994,3.588807,0.0
7.48,7.48,7.48,7.48,4.219206,0.2794867,3.5885158,0.0
7.49,7.49,7.49,7.49,4.349194,0.27880022,3.573721,0.0
7.5,7.5,7.5,7.5,4.452347,0.27915984,3.5752013,0.0
7.51,7.51,7.51,7.51,4.504944,0.27858096,3.575013,0.0
7.52,7.52,7.52,7.52,4.495642,0.27877882,3.5776992,0.0
7.53,7.53,7.53,7.53,4.4662504,0.27920216,3.5778644,0.0
7.54,7.54,7.54,7.54,4.4407644,0.2791434,3.5822434,0.0
7.55,7.55,7.55,7.55,4.422697,0.27946255,3.583716,0.0
7.56,7.56,7.56,7.56,4.4516788,0.27906382,3.5853095,0.0
7.57,7.57,7.57,7.57,4.460842,0.27896234,3.5870552,0.0
7.58,7.58,7.58,7.58,4.4456787,0.2796967,3.5890539,0.0
7.59,7.59,7.59,7.59,4.464022,0.27995214,3.5943112,0.0
7.6,7.6,7.6,7.6,4.4830375,0.28025475,3.598174,0.0
7.61,7.61,7.61,7.61,4.503893,0.2806153,3.5983062,0.0
7.62,7.62,7.62,7.62,4.482745,0.28049546,3.6000266,0.0
7.63,7.63,7.63,7.63,4.4877977,0.28007728,3.5974238,0.0
7.64,7.64,7.64,7.64,4.532049,0.28014505,3.5888772,0.0
7.65,7.65,7.65,7.65,4.5555935,0.27943504,3.5910802,0.0
7.66,7.66,7.66,7.66,4.576707,0.27991322,3.594887,0.0
7.67,7.67,7.67,7.67,4.619707,0.28011745,3.5990279,0.0
7.68,7.68,7.68,7.68,4.640564,0.28018048,3.5935378,0.0
7.69,7.69,7.69,7.69,4.659151,0.2798906,3.5957527,0.0
7.7,7.7,7.7,7.7,4.680207,0.27988416,3.590778,0.0
7.71,7.71,7.71,7.71,4.6577306,0.27993628,3.5956018,0.0
7.72,7.72,7.72,7.72,4.5851965,0.28060442,3.6030843,0.0
7.73,7.73,7.73,7.73,4.570902,0.28015435,3.5999258,0.0
7.74,7.74,7.74,7.74,4.573712,0.2801778,3.6047573,0.0
7.75,7.75,7.75,7.75,4.5683227,0.2798189,3.5950325,0.0
7.76,7.76,7.76,7.76,4.566358,0.28011215,3.5975578,0.0
7.77,7.77,7.77,7.77,4.5423713,0.2800171,3.598357,0.0
7.78,7.78,7.78,7.78,4.530352,0.27994305,3.5916607,0.0
7.79,7.79,7.79,7.79,4.5112123,0.2799576,3.5915458,0.0
7.8,7.8,7.8,7.8,4.518313,0.27942556,3.5891168,0.0
7.81,7.81,7.81,7.81,4.511217,0.27993375,3.5892692,0.0
7.82,7.82,7.82,7.82,4.4635224,0.27932405,3.5903099,0.0
7.83,7.83,7.83,7.83,4.528607,0.2794277,3.587045,0.0
7.84,7.84,7.84,7.84,4.536589,0.27920315,3.5808227,0.0
7.85,7.85,7.85,7.85,4.523455,0.2793946,3.581338,0.0
7.86,7.86,7.86,7.86,4.603897,0.27904078,3.588991,0.0
7.87,7.87,7.87,7.87,4.718036,0.27838457,3.5793865,0.0
7.88,7.88,7.88,7.88,4.7969766,0.27798387,3.5662367,0.0
7.89,7.89,7.89,7.89,4.7701817,0.27725446,3.5663671,0.0
7.9,7.9,7.9,7.9,4.712292,0.27730542,3.5650394,0.0
7.91,7.91,7.91,7.91,4.6588902,0.27825028,3.5650468,0.0
7.92,7.92,7.92,7.92,4.593276,0.27951723,3.5742006,0.0
7.93,7.93,7.93,7.93,4.5272627,0.2794964,3.5820446,0.0
7.94,7.94,7.94,7.94,4.4935794,0.28049302,3.5836158,0.0
7.95,7.95,7.95,7.95,4.5570292,0.28024247,3.5790129,0.0
7.96,7.96,7.96,7.96,4.6550326,0.2796766,3.573456,0.0
7.97,7.97,7.97,7.97,4.685914,0.28022727,3.5802748,0.0
7.98,7.98,7.98,7.98,4.6543374,0.27984813,3.578235,0.0
7.99,7.99,7.99,7.99,4.649764,0.27954537,3.5735378,0.0
8.0,8.0,8.0,8.0,4.624519,0.28019544,3.5802507,0.0
8.01,8.01,8.01,8.01,4.5955625,0.28022406,3.580951,0.0
8.02,8.02,8.02,8.02,4.5629387,0.2801186,3.5843375,0.0
8.03,8.03,8.03,8.03,4.480581,0.28060403,3.5790288,0.0
8.04,8.04,8.04,8.04,4.3722177,0.28010058,3.573368,0.0
8.05,8.05,8.05,8.05,4.2399855,0.2801469,3.5714335,0.0
8.06,8.06,8.06,8.06,4.103867,0.2798916,3.5694277,0.0
8.07,8.07,8.07,8.07,3.9485781,0.2799333,3.5672631,0.0
8.08,8.08,8.08,8.08,3.825883,0.2802986,3.5678375,0.0
8.09,8.09,8.09,8.09,3.753635,0.2802008,3.5653553,0.0
8.1,8.1,8.1,8.1,3.682397,0.27997914,3.5538824,0.0
8.11,8.11,8.11,8.11,3.598717,0.27987787,3.5460987,0.0
8.12,8.12,8.12,8.12,3.5057595,0.27926803,3.5390327,0.0
8.13,8.13,8.13,8.13,3.4248624,0.27972692,3.5282545,0.0
8.14,8.14,8.14,8.14,3.3924334,0.2795516,3.5270233,0.0
8.15,8.15,8.15,8.15,3.34573,0.27903807,3.5200875,0.0
8.16,8.16,8.16,8.16,3.2805376,0.27926105,3.515195,0.0
8.17,8.17,8.17,8.17,3.176286,0.27883986,3.511822,0.0
8.18,8.18,8.18,8.18,2.963244,0.2784338,3.5052679,0.0
8.19,8.19,8.19,8.19,2.927746,0.27782506,3.4881167,0.0
8.2,8.2,8.2,8.2,2.892431,0.27771133,3.4789567,0.0
8.21,8.21,8.21,8.21,2.8700619,0.27735806,3.46812,0.0
8.22,8.22,8.22,8.22,2.8778293,0.2775408,3.4662342,0.0
8.23,8.23,8.23,8.23,2.88077,0.27756858,3.4610577,0.0
8.24,8.24,8.24,8.24,2.9180756,0.27820778,3.4699185,0.0
8.25,8.25,8.25,8.25,2.9736047,0.2783865,3.492644,0.0
8.26,8.26,8.26,8.26,3.022973,0.2790033,3.509278,0.0
8.27,8.27,8.27,8.27,3.0498157,0.27936915,3.5076032,0.0
8.28,8.28,8.28,8.28,3.0904531,0.2790019,3.510609,0.0
8.29,8.29,8.29,8.29,3.1137986,0.2786409,3.503691,0.0
8.3,8.3,8.3,8.3,3.136243,0.27828753,3.4790182,0.0
8.31,8.31,8.31,8.31,3.1290407,0.27695638,3.4551694,0.0
8.32,8.32,8.32,8.32,3.192712,0.27691618,3.4520166,0.0
8.33,8.33,8.33,8.33,3.2916594,0.27711052,3.4624994,0.0
8.34,8.34,8.34,8.34,3.382497,0.2773068,3.4606452,0.0
8.35,8.35,8.35,8.35,3.4699457,0.27749574,3.4779592,0.0
8.36,8.36,8.36,8.36,3.5507407,0.27734816,3.4854653,0.0
8.37,8.37,8.37,8.37,3.6233473,0.27744237,3.4940548,0.0
8.38,8.38,8.38,8.38,3.7044349,0.27782083,3.5060375,0.0
8.39,8.39,8.39,8.39,3.7617748,0.27742925,3.5236166,0.0
8.4,8.4,8.4,8.4,3.67639,0.27888668,3.538851,0.0
8.41,8.41,8.41,8.41,3.759121,0.27994132,3.5627058,0.0
8.42,8.42,8.42,8.42,3.7819042,0.27982894,3.581789,0.0
8.43,8.43,8.43,8.43,3.7837267,0.28048858,3.593593,0.0
8.44,8.44,8.44,8.44,3.8372686,0.28107587,3.6083233,0.0
8.45,8.45,8.45,8.45,3.839232,0.2810599,3.6130297,0.0
8.46,8.46,8.46,8.46,3.8505394,0.28134122,3.6088264,0.0
8.47,8.47,8.47,8.47,3.9259615,0.28104722,3.6111898,0.0
8.48,8.48,8.48,8.48,3.9857898,0.28127784,3.6157653,0.0
8.49,8.49,8.49,8.49,4.01943,0.28129026,3.6118386,0.0
8.5,8.5,8.5,8.5,4.0275097,0.2808948,3.6131287,0.0
8.51,8.51,8.51,8.51,3.9690504,0.28101566,3.6115887,0.0
8.52,8.52,8.52,8.52,3.9125824,0.28109202,3.6120062,0.0
8.53,8.53,8.53,8.53,3.9668815,0.28138787,3.6094642,0.0
8.54,8.54,8.54,8.54,3.9975064,0.2812034,3.6069415,0.0
8.55,8.55,8.55,8.55,4.0836067,0.2812829,3.6099029,0.0
8.56,8.56,8.56,8.56,4.173973,0.28089297,3.6096854,0.0
8.57,8.57,8.57,8.57,4.2680125,0.2813967,3.6104538,0.0
8.58,8.58,8.58,8.58,4.4101233,0.2812897,3.6145146,0.0
8.59,8.59,8.59,8.59,4.6308475,0.2814063,3.613142,0.0
8.6,8.6,8.6,8.6,4.758667,0.28073537,3.6151252,0.0
8.61,8.61,8.61,8.61,4.8351603,0.28100696,3.6118734,0.0
8.62,8.62,8.62,8.62,4.863036,0.2815705,3.6117585,0.0
8.63,8.63,8.63,8.63,4.876987,0.28113103,3.607542,0.0
8.64,8.64,8.64,8.64,4.898372,0.28102738,3.605952,0.0
8.65,8.65,8.65,8.65,4.9026484,0.28134894,3.6105287,0.0
8.66,8.66,8.66,8.66,4.8740473,0.28113914,3.6097836,0.0
8.67,8.67,8.67,8.67,4.8729277,0.28119728,3.608298,0.0
8.68,8.68,8.68,8.68,4.8295484,0.28065193,3.6042542,0.0
8.69,8.69,8.69,8.69,4.778849,0.28049538,3.606612,0.0
8.7,8.7,8.7,8.7,4.739484,0.28064242,3.6100817,0.0
8.71,8.71,8.71,8.71,4.748187,0.2805805,3.6029716,0.0
8.72,8.72,8.72,8.72,4.7380743,0.2803393,3.6006045,0.0
8.73,8.73,8.73,8.73,4.754306,0.2801474,3.6027105,0.0
8.74,8.74,8.74,8.74,4.7352185,0.2800592,3.6009715,0.0
8.75,8.75,8.75,8.75,4.7542233,0.28037423,3.6016684,0.0
8.76,8.76,8.76,8.76,4.7293005,0.2806832,3.5994098,0.0
8.77,8.77,8.77,8.77,4.669418,0.2800577,3.595234,0.0
8.78,8.78,8.78,8.78,4.646774,0.27998123,3.600901,0.0
8.79,8.79,8.79,8.79,4.5856447,0.2798322,3.5970287,0.0
8.8,8.8,8.8,8.8,4.526428,0.27992544,3.599751,0.0
8.81,8.81,8.81,8.81,4.496403,0.27962378,3.5997036,0.0
8.82,8.82,8.82,8.82,4.460126,0.27949333,3.5934718,0.0
8.83,8.83,8.83,8.83,4.4600425,0.27962345,3.59455,0.0
8.84,8.84,8.84,8.84,4.4608035,0.2794808,3.5930176,0.0
8.85,8.85,8.85,8.85,4.434908,0.27942136,3.5983946,0.0
8.86,8.86,8.86,8.86,4.4646573,0.27992454,3.5980272,0.0
8.87,8.87,8.87,8.87,4.4891973,0.28013024,3.6022184,0.0
8.88,8.88,8.88,8.88,4.5048437,0.27916834,3.595467,0.0
8.89,8.89,8.89,8.89,4.5579953,0.280126,3.600297,0.0
8.9,8.9,8.9,8.9,4.562361,0.2804451,3.6006691,0.0
8.91,8.91,8.91,8.91,4.5411243,0.28059658,3.6065233,0.0
8.92,8.92,8.92,8.92,4.5579786,0.28046995,3.6108613,0.0
8.93,8.93,8.93,8.93,4.59787,0.28085512,3.6081357,0.0
8.94,8.94,8.94,8.94,4.6912847,0.2806122,3.6050956,0.0
8.95,8.95,8.95,8.95,4.7806334,0.28037646,3.6033263,0.0
8.96,8.96,8.96,8.96,4.8167815,0.2803342,3.6039586,0.0
8.97,8.97,8.97,8.97,4.7973385,0.28074902,3.6102939,0.0
8.98,8.98,8.98,8.98,4.7823315,0.28081968,3.6045997,0.0
8.99,8.99,8.99,8.99,4.747812,0.28085196,3.6093965,0.0
9.0,9.0,9.0,9.0,4.740253,0.28055766,3.606733,0.0
9.01,9.01,9.01,9.01,4.7361674,0.28077975,3.603502,0.0
9.02,9.02,9.02,9.02,4.6738763,0.2810107,3.6039333,0.0
9.03,9.03,9.03,9.03,4.6335807,0.280587,3.60611,0.0
9.04,9.04,9.04,9.04,4.5898843,0.2803379,3.607969,0.0
9.05,9.05,9.05,9.05,4.5414844,0.28020927,3.6055856,0.0
9.06,9.06,9.06,9.06,4.505795,0.2804752,3.6032119,0.0
9.07,9.07,9.07,9.07,4.459883,0.28022543,3.603152,0.0
9.08,9.08,9.08,9.08,4.43014,0.28030205,3.6014352,0.0
9.09,9.09,9.09,9.09,4.426908,0.28024644,3.6019073,0.0
9.1,9.1,9.1,9.1,4.423391,0.28015628,3.6001809,0.0
9.11,9.11,9.11,9.11,4.4169617,0.28012058,3.5967486,0.0
9.12,9.12,9.12,9.12,4.4090466,0.28005582,3.602326,0.0
9.13,9.13,9.13,9.13,4.3918695,0.27993533,3.6042812,0.0
9.14,9.14,9.14,9.14,4.360909,0.28052703,3.6017153,0.0
9.15,9.15,9.15,9.15,4.3266788,0.28045255,3.6050642,0.0
9.16,9.16,9.16,9.16,4.325862,0.27984464,3.6024423,0.0
9.17,9.17,9.17,9.17,4.3570657,0.2799713,3.595495,0.0
9.18,9.18,9.18,9.18,4.368666,0.27997416,3.5941021,0.0
9.19,9.19,9.19,9.19,4.376423,0.279975,3.5980966,0.0
9.2,9.2,9.2,9.2,4.3817787,0.28021654,3.6028647,0.0
9.21,9.21,9.21,9.21,4.3822627,0.28088978,3.602156,0.0
9.22,9.22,9.22,9.22,4.4488897,0.27973208,3.5956376,0.0
9.23,9.23,9.23,9.23,4.4700108,0.28051272,3.6015477,0.0
9.24,9.24,9.24,9.24,4.460625,0.28049007,3.6067595,0.0
9.25,9.25,9.25,9.25,4.443368,0.28057605,3.6089354,0.0
9.26,9.26,9.26,9.26,4.4321647,0.281066,3.6101792,0.0
9.27,9.27,9.27,9.27,4.436081,0.2807519,3.60683,0.0
9.28,9.28,9.28,9.28,4.4473143,0.2810085,3.6080585,0.0
9.29,9.29,9.29,9.29,4.449799,0.28032973,3.6048224,0.0
9.3,9.3,9.3,9.3,4.41115,0.28089407,3.6059065,0.0
9.31,9.31,9.31,9.31,4.382507,0.28114864,3.604828,0.0
9.32,9.32,9.32,9.32,4.3469715,0.28054163,3.6086533,0.0
9.33,9.33,9.33,9.33,4.2994504,0.28090292,3.6057668,0.0
9.34,9.34,9.34,9.34,4.291724,0.28103247,3.6087532,0.0
9.35,9.35,9.35,9.35,4.291399,0.28074765,3.608719,0.0
9.36,9.36,9.36,9.36,4.271335,0.2805658,3.6090696,0.0
9.37,9.37,9.37,9.37,4.2579293,0.2805643,3.6097271,0.0
9.38,9.38,9.38,9.38,4.2590437,0.28077006,3.6072602,0.0
9.39,9.39,9.39,9.39,4.2243643,0.28062403,3.604971,0.0
9.4,9.4,9.4,9.4,4.216198,0.28062603,3.6023726,0.0
9.41,9.41,9.41,9.41,4.222231,0.28026533,3.6068013,0.0
9.42,9.42,9.42,9.42,4.2257805,0.28059754,3.605388,0.0
9.43,9.43,9.43,9.43,4.227126,0.2809957,3.6043942,0.0
9.44,9.44,9.44,9.44,4.234193,0.28062338,3.6044886,0.0
9.45,9.45,9.45,9.45,4.2338667,0.2806619,3.6018217,0.0
9.46,9.46,9.46,9.46,4.2244415,0.2808555,3.6035957,0.0
9.47,9.47,9.47,9.47,4.204017,0.28080663,3.6066062,0.0
9.48,9.48,9.48,9.48,4.1885653,0.28065756,3.6046603,0.0
9.49,9.49,9.49,9.49,4.177643,0.28006667,3.6061628,0.0
9.5,9.5,9.5,9.5,4.1668305,0.28055418,3.6066144,0.0
9.51,9.51,9.51,9.51,4.1955895,0.28023943,3.6016026,0.0
9.52,9.52,9.52,9.52,4.1972413,0.2800049,3.6029549,0.0
9.53,9.53,9.53,9.53,4.1924434,0.28046468,3.6021452,0.0
9.54,9.54,9.54,9.54,4.1961474,0.2803265,3.6048965,0.0
9.55,9.55,9.55,9.55,4.1678815,0.2808959,3.6065564,0.0
9.56,9.56,9.56,9.56,4.176813,0.28103834,3.6062396,0.0
9.57,9.57,9.57,9.57,4.206935,0.28091767,3.6054003,0.0
9.58,9.58,9.58,9.58,4.2013955,0.28116253,3.6059155,0.0
9.59,9.59,9.59,9.59,4.2091227,0.28087395,3.6087017,0.0
9.6,9.6,9.6,9.6,4.189403,0.28141272,3.6086862,0.0
9.61,9.61,9.61,9.61,4.1506333,0.28094473,3.6081824,0.0
9.62,9.62,9.62,9.62,4.152389,0.2808483,3.6085417,0.0
9.63,9.63,9.63,9.63,4.139358,0.28055453,3.6055624,0.0
9.64,9.64,9.64,9.64,4.0916724,0.28101587,3.6086373,0.0
9.65,9.65,9.65,9.65,4.0541635,0.2814973,3.6098413,0.0
9.66,9.66,9.66,9.66,4.021273,0.28077766,3.61383,0.0
9.67,9.67,9.67,9.67,3.9852123,0.2813354,3.611242,0.0
9.68,9.68,9.68,9.68,3.9708884,0.28126284,3.6095233,0.0
9.69,9.69,9.69,9.69,3.9511378,0.28112647,3.6084192,0.0
9.7,9.7,9.7,9.7,3.8649952,0.28121388,3.6121268,0.0
9.71,9.71,9.71,9.71,3.7719116,0.28084722,3.6105647,0.0
9.72,9.72,9.72,9.72,3.675448,0.2812628,3.6086612,0.0
9.73,9.73,9.73,9.73,3.552753,0.28133088,3.6094363,0.0
9.74,9.74,9.74,9.74,3.453657,0.28127813,3.6091146,0.0
9.75,9.75,9.75,9.75,3.4301267,0.28104183,3.612814,0.0
9.76,9.76,9.76,9.76,3.400852,0.28109175,3.6069498,0.0
9.77,9.77,9.77,9.77,3.3788886,0.28055796,3.606166,0.0
9.78,9.78,9.78,9.78,3.351677,0.28129175,3.6068106,0.0
9.79,9.79,9.79,9.79,3.3334544,0.28102,3.60716,0.0
9.8,9.8,9.8,9.8,3.299019,0.28118643,3.6036017,0.0
9.81,9.81,9.81,9.81,3.2593942,0.2813198,3.604846,0.0
9.82,9.82,9.82,9.82,3.219091,0.28092602,3.6093724,0.0
9.83,9.83,9.83,9.83,3.1959105,0.28102368,3.6059163,0.0
9.84,9.84,9.84,9.84,3.2098064,0.28113708,3.6024497,0.0
9.85,9.85,9.85,9.85,3.2356155,0.28123108,3.6065333,0.0
9.86,9.86,9.86,9.86,3.2604327,0.28114405,3.6050115,0.0
9.87,9.87,9.87,9.87,3.280071,0.28132692,3.605885,0.0
9.88,9.88,9.88,9.88,3.30177,0.2809546,3.6008792,0.0
9.89,9.89,9.89,9.89,3.3370385,0.28121492,3.5972934,0.0
9.9,9.9,9.9,9.9,3.4111753,0.2812447,3.5990765,0.0
9.91,9.91,9.91,9.91,3.483432,0.28110054,3.6016853,0.0
9.92,9.92,9.92,9.92,3.54227,0.28075504,3.5984216,0.0
9.93,9.93,9.93,9.93,3.6179895,0.2810816,3.5958178,0.0
9.94,9.94,9.94,9.94,3.7096326,0.28088042,3.5926845,0.0
9.95,9.95,9.95,9.95,3.8720188,0.28107816,3.6054394,0.0
9.96,9.96,9.96,9.96,4.010535,0.28077087,3.6064725,0.0
9.97,9.97,9.97,9.97,4.141542,0.28120098,3.6066544,0.0
9.98,9.98,9.98,9.98,4.227317,0.28111956,3.6085525,0.0
9.99,9.99,9.99,9.99,4.266839,0.28098258,3.6110735,0.0
10.0,10.0,10.0,10.0,4.3575153,0.2809559,3.6054885,0.0
10.01,10.01,10.01,10.01,4.419811,0.28059304,3.6051548,0.0
10.02,10.02,10.02,10.02,4.4779363,0.28085354,3.6027584,0.0
10.03,10.03,10.03,10.03,4.5430274,0.28107837,3.6043167,0.0
10.04,10.04,10.04,10.04,4.5946674,0.28095725,3.6067839,0.0
10.05,10.05,10.05,10.05,4.654871,0.2807164,3.6033397,0.0
10.06,10.06,10.06,10.06,4.7244782,0.2812863,3.609457,0.0
10.07,10.07,10.07,10.07,4.7524085,0.2810096,3.606468,0.0
10.08,10.08,10.08,10.08,4.767564,0.2808804,3.6091347,0.0
10.09,10.09,10.09,10.09,4.8091,0.28069893,3.6118264,0.0
10.1,10.1,10.1,10.1,4.8518972,0.28112155,3.610154,0.0
10.11,10.11,10.11,10.11,4.779517,0.28117356,3.6114082,0.0
10.12,10.12,10.12,10.12,4.801951,0.2813723,3.6056962,0.0
10.13,10.13,10.13,10.13,4.761509,0.28080466,3.6119773,0.0
10.14,10.14,10.14,10.14,4.7179465,0.28120804,3.6076195,0.0
10.15,10.15,10.15,10.15,4.6300397,0.28126597,3.6070595,0.0
10.16,10.16,10.16,10.16,4.479706,0.28091627,3.6088312,0.0
10.17,10.17,10.17,10.17,4.309818,0.28045264,3.603984,0.0
10.18,10.18,10.18,10.18,4.0572667,0.28071025,3.6028504,0.0
10.19,10.19,10.19,10.19,3.8495827,0.28111628,3.6038632,0.0
10.2,10.2,10.2,10.2,3.6890604,0.28047934,3.5991275,0.0
10.21,10.21,10.21,10.21,3.5261748,0.28067538,3.606228,0.0
10.22,10.22,10.22,10.22,3.282872,0.28078425,3.6018949,0.0
10.23,10.23,10.23,10.23,3.1736662,0.28081983,3.5993917,0.0
10.24,10.24,10.24,10.24,3.038102,0.28030154,3.5941427,0.0
10.25,10.25,10.25,10.25,2.9522178,0.28061253,3.5938315,0.0
10.26,10.26,10.26,10.26,2.8871984,0.2804356,3.592079,0.0
10.27,10.27,10.27,10.27,2.8902633,0.28026393,3.585317,0.0
10.28,10.28,10.28,10.28,2.9313905,0.2805646,3.5821092,0.0
10.29,10.29,10.29,10.29,2.9835007,0.28037304,3.5766325,0.0
10.3,10.3,10.3,10.3,3.0378952,0.279677,3.579843,0.0
10.31,10.31,10.31,10.31,3.0974336,0.2800291,3.5779345,0.0
10.32,10.32,10.32,10.32,3.1414418,0.27952394,3.5746236,0.0
10.33,10.33,10.33,10.33,3.2068486,0.27979282,3.5767646,0.0
10.34,10.34,10.34,10.34,3.2369044,0.279924,3.5798242,0.0
10.35,10.35,10.35,10.35,3.3239975,0.28011122,3.5812953,0.0
10.36,10.36,10.36,10.36,3.392337,0.28001362,3.589644,0.0
10.37,10.37,10.37,10.37,3.4180865,0.28026912,3.5924373,0.0
10.38,10.38,10.38,10.38,3.5304468,0.2801136,3.5915823,0.0
10.39,10.39,10.39,10.39,3.6194444,0.28013203,3.5897431,0.0
10.4,10.4,10.4,10.4,3.6908262,0.27999148,3.5831642,0.0
10.41,10.41,10.41,10.41,3.7378786,0.28009564,3.5900283,0.0
10.42,10.42,10.42,10.42,3.7893138,0.2807691,3.5944238,0.0
10.43,10.43,10.43,10.43,3.818963,0.28052515,3.6020415,0.0
10.44,10.44,10.44,10.44,3.8642068,0.28037456,3.6046877,0.0
10.45,10.45,10.45,10.45,3.8886979,0.28086594,3.6043131,0.0
10.46,10.46,10.46,10.46,3.9185832,0.28082645,3.600589,0.0
10.47,10.47,10.47,10.47,3.953587,0.28105277,3.6020525,0.0
10.48,10.48,10.48,10.48,3.9955618,0.28093222,3.6002922,0.0
10.49,10.49,10.49,10.49,3.9726982,0.28107607,3.6028893,0.0
10.5,10.5,10.5,10.5,3.9591746,0.28105724,3.605102,0.0
10.51,10.51,10.51,10.51,3.9414184,0.28135186,3.6028051,0.0
10.52,10.52,10.52,10.52,3.8563259,0.28109226,3.5985088,0.0
10.53,10.53,10.53,10.53,3.7756624,0.2806961,3.606131,0.0
10.54,10.54,10.54,10.54,3.7517567,0.2810893,3.599297,0.0
10.55,10.55,10.55,10.55,3.7509646,0.2811467,3.6006682,0.0
10.56,10.56,10.56,10.56,3.7350085,0.2807361,3.6043167,0.0
10.57,10.57,10.57,10.57,3.669849,0.28114277,3.6051867,0.0
10.58,10.58,10.58,10.58,3.5513568,0.28119698,3.6023223,0.0
10.59,10.59,10.59,10.59,3.3522668,0.28113556,3.5989437,0.0
10.6,10.6,10.6,10.6,3.1811824,0.28115585,3.5999224,0.0
10.61,10.61,10.61,10.61,3.092716,0.28130367,3.6029391,0.0
10.62,10.62,10.62,10.62,3.1059697,0.280746,3.606195,0.0
10.63,10.63,10.63,10.63,3.1804605,0.2814565,3.6072257,0.0
10.64,10.64,10.64,10.64,3.2110715,0.28134543,3.6082501,0.0
10.65,10.65,10.65,10.65,3.236358,0.28095245,3.6048863,0.0
10.66,10.66,10.66,10.66,3.1794941,0.28135324,3.601673,0.0
10.67,10.67,10.67,10.67,3.156841,0.28114045,3.6003573,0.0
10.68,10.68,10.68,10.68,3.1572986,0.2810654,3.600186,0.0
10.69,10.69,10.69,10.69,3.1638057,0.28101286,3.598153,0.0
10.7,10.7,10.7,10.7,3.1861331,0.2810666,3.6032586,0.0
10.71,10.71,10.71,10.71,3.2019565,0.28115082,3.5983045,0.0
10.72,10.72,10.72,10.72,3.2195377,0.28106079,3.603836,0.0
10.73,10.73,10.73,10.73,3.2474198,0.2810861,3.6030896,0.0
10.74,10.74,10.74,10.74,3.2496893,0.2811363,3.6013033,0.0
10.75,10.75,10.75,10.75,3.259492,0.28081122,3.599701,0.0
10.76,10.76,10.76,10.76,3.2446237,0.28052154,3.6044157,0.0
10.77,10.77,10.77,10.77,3.2482677,0.28151637,3.6046042,0.0
10.78,10.78,10.78,10.78,3.2458549,0.28096205,3.6008956,0.0
10.79,10.79,10.79,10.79,3.26225,0.280902,3.6043768,0.0
10.8,10.8,10.8,10.8,3.2968552,0.28074524,3.6028094,0.0
10.81,10.81,10.81,10.81,3.3617525,0.28104588,3.6051834,0.0
10.82,10.82,10.82,10.82,3.3864348,0.28092834,3.6060534,0.0
10.83,10.83,10.83,10.83,3.3893816,0.28147647,3.6084797,0.0
10.84,10.84,10.84,10.84,3.3860564,0.28097016,3.6066558,0.0
10.85,10.85,10.85,10.85,3.3846273,0.2812817,3.60827,0.0
10.86,10.86,10.86,10.86,3.3572998,0.2808834,3.6044962,0.0
10.87,10.87,10.87,10.87,3.3668823,0.2810665,3.6034937,0.0
10.88,10.88,10.88,10.88,3.3823802,0.2810403,3.6066113,0.0
10.89,10.89,10.89,10.89,3.4036505,0.28080195,3.6082795,0.0
10.9,10.9,10.9,10.9,3.4124804,0.28125158,3.60487,0.0
10.91,10.91,10.91,10.91,3.421294,0.28090337,3.6044037,0.0
10.92,10.92,10.92,10.92,3.4558074,0.28068757,3.6061392,0.0
10.93,10.93,10.93,10.93,3.4888217,0.28126988,3.6051593,0.0
10.94,10.94,10.94,10.94,3.4925568,0.2811386,3.6068945,0.0
10.95,10.95,10.95,10.95,3.4929752,0.28117508,3.6051264,0.0
10.96,10.96,10.96,10.96,3.5000603,0.28080565,3.6105967,0.0
10.97,10.97,10.97,10.97,3.509604,0.28130254,3.6091142,0.0
10.98,10.98,10.98,10.98,3.5174675,0.2808198,3.6057138,0.0
10.99,10.99,10.99,10.99,3.5122368,0.28132266,3.6087744,0.0
11.0,11.0,11.0,11.0,3.5127156,0.28104374,3.6076674,0.0
11.01,11.01,11.01,11.01,3.5287888,0.28073522,3.6089184,0.0
11.02,11.02,11.02,11.02,3.5318353,0.28115964,3.6031282,0.0
11.03,11.03,11.03,11.03,3.5389848,0.28135234,3.6070328,0.0
11.04,11.04,11.04,11.04,3.5445075,0.28097856,3.6089935,0.0
11.05,11.05,11.05,11.05,3.5416737,0.28083554,3.607702,0.0
11.06,11.06,11.06,11.06,3.5494552,0.28063157,3.6091888,0.0
11.07,11.07,11.07,11.07,3.5549548,0.28105658,3.604859,0.0
11.08,11.08,11.08,11.08,3.5500617,0.28099844,3.6089034,0.0
11.09,11.09,11.09,11.09,3.5615468,0.28066716,3.6040773,0.0
11.1,11.1,11.1,11.1,3.5559924,0.28107584,3.611431,0.0
11.11,11.11,11.11,11.11,3.5652752,0.28061727,3.6080234,0.0
11.12,11.12,11.12,11.12,3.568315,0.28090516,3.6076245,0.0
11.13,11.13,11.13,11.13,3.5636425,0.28093,3.6105845,0.0
11.14,11.14,11.14,11.14,3.5686142,0.28104907,3.6053307,0.0
11.15,11.15,11.15,11.15,3.571363,0.28081456,3.6069167,0.0
11.16,11.16,11.16,11.16,3.5745327,0.28093266,3.6030061,0.0
11.17,11.17,11.17,11.17,3.5761735,0.28096753,3.6062686,0.0
11.18,11.18,11.18,11.18,3.5739305,0.2811397,3.6093466,0.0
11.19,11.19,11.19,11.19,3.5702026,0.28078595,3.6059723,0.0
11.2,11.2,11.2,11.2,3.5769763,0.28113848,3.6082687,0.0
11.21,11.21,11.21,11.21,3.57609,0.2811581,3.6081595,0.0
11.22,11.22,11.22,11.22,3.5738971,0.28112674,3.6062703,0.0
11.23,11.23,11.23,11.23,3.5726392,0.28104764,3.6108649,0.0
11.24,11.24,11.24,11.24,3.5787728,0.280692,3.6066108,0.0
11.25,11.25,11.25,11.25,3.578061,0.28091887,3.6035082,0.0
11.26,11.26,11.26,11.26,3.5772557,0.28081927,3.6082551,0.0
11.27,11.27,11.27,11.27,3.580188,0.2808413,3.6087744,0.0
11.28,11.28,11.28,11.28,3.58201,0.2811477,3.6036832,0.0
11.29,11.29,11.29,11.29,3.5820506,0.2811313,3.6078255,0.0
11.3,11.3,11.3,11.3,3.5887458,0.28124642,3.6099706,0.0


==> dataICX285cellar+doubleThermalNoise4Branch.csv <==
0.0,0.0,0.0,0.0,1.8670347,1.3099793,2.656664,-0.09998785
0.01,0.01,0.01,0.01,1.853555,1.311022,2.6474133,-0.0999148
0.02,0.02,0.02,0.02,1.8581388,1.327267,2.691804,-0.10024548
0.03,0.03,0.03,0.03,1.8891218,1.3237379,2.7095685,-0.10262538
0.04,0.04,0.04,0.04,1.8347976,1.3242161,2.7085721,-0.10060368
0.05,0.05,0.05,0.05,1.877187,1.3217354,2.7121658,-0.09880509
0.06,0.06,0.06,0.06,1.8599232,1.318306,2.6456852,-0.10172893
0.07,0.07,0.07,0.07,1.8517945,1.3240947,2.6987236,-0.10046548
0.08,0.08,0.08,0.08,1.8728638,1.3321486,2.715214,-0.10157197
0.09,0.09,0.09,0.09,1.8518499,1.3209206,2.6810465,-0.09862097
0.1,0.1,0.1,0.1,1.8628803,1.3146502,2.6703482,-0.09978661
0.11,0.11,0.11,0.11,1.8436247,1.3091656,2.6542447,-0.10006929
0.12,0.12,0.12,0.12,1.8674848,1.324263,2.6958137,-0.10181396
0.13,0.13,0.13,0.13,1.8938318,1.336988,2.7331796,-0.10258735
0.14,0.14,0.14,0.14,1.8888447,1.3273939,2.6940064,-0.10067673
0.15,0.15,0.15,0.15,1.8518246,1.3220806,2.6980724,-0.10072479
0.16,0.16,0.16,0.16,1.8614726,1.3274977,2.718622,-0.09817453
0.17,0.17,0.17,0.17,1.8550642,1.3142518,2.6989713,-0.0978752
0.18,0.18,0.18,0.18,1.8548716,1.3311489,2.7271461,-0.10039183
0.19,0.19,0.19,0.19,1.8494875,1.3153505,2.7045798,-0.09905294
0.2,0.2,0.2,0.2,1.8806325,1.3279203,2.710545,-0.09832497
0.21,0.21,0.21,0.21,1.8693577,1.3115691,2.678153,-0.10010156
0.22,0.22,0.22,0.22,1.8775336,1.3409295,2.7662642,-0.09686255
0.23,0.23,0.23,0.23,1.8674529,1.3241785,2.6870775,-0.10150308
0.24,0.24,0.24,0.24,1.8642223,1.3319418,2.6847312,-0.10202055
0.25,0.25,0.25,0.25,1.8508816,1.3286967,2.689464,-0.10039281
0.26,0.26,0.26,0.26,1.8551593,1.3116658,2.6648123,-0.10363196
0.27,0.27,0.27,0.27,1.8556445,1.3291657,2.6768615,-0.10038588
0.28,0.28,0.28,0.28,1.8272642,1.3228434,2.68016,-0.10034466
0.29,0.29,0.29,0.29,1.8161976,1.307626,2.6563826,-0.09945792
0.3,0.3,0.3,0.3,1.8659921,1.3365688,2.7031834,-0.1056409
0.31,0.31,0.31,0.31,1.8283286,1.3304957,2.719893,-0.10334605
0.32,0.32,0.32,0.32,1.8705285,1.3252808,2.7236814,-0.0970858
0.33,0.33,0.33,0.33,1.8433057,1.3342884,2.7133975,-0.10037617
0.34,0.34,0.34,0.34,1.8539163,1.3369216,2.7129393,-0.10100108
0.35,0.35,0.35,0.35,1.8404381,1.3050296,2.6797478,-0.10325223
0.36,0.36,0.36,0.36,1.866872,1.3240099,2.7171693,-0.10270117
0.37,0.37,0.37,0.37,1.8586117,1.3159413,2.6494174,-0.10116475
0.38,0.38,0.38,0.38,1.8390591,1.3115222,2.6309528,-0.1031018
0.39,0.39,0.39,0.39,1.8583889,1.325202,2.6776235,-0.09962218
0.4,0.4,0.4,0.4,1.8966011,1.3175414,2.6961474,-0.10013128
0.41,0.41,0.41,0.41,1.8297627,1.3225882,2.6985455,-0.10132129
0.42,0.42,0.42,0.42,1.839254,1.3222116,2.6994438,-0.10013598
0.43,0.43,0.43,0.43,1.8380156,1.2947309,2.6455286,-0.09846722
0.44,0.44,0.44,0.44,1.8509873,1.3307973,2.710295,-0.10045888
0.45,0.45,0.45,0.45,1.8577749,1.3290839,2.70643,-0.10155631
0.46,0.46,0.46,0.46,1.8853554,1.3410157,2.7395651,-0.09952848
0.47,0.47,0.47,0.47,1.8794616,1.3271952,2.717719,-0.09980401
0.48,0.48,0.48,0.48,1.8633168,1.3208426,2.7105215,-0.10027391
0.49,0.49,0.49,0.49,1.8463582,1.3123773,2.6833894,-0.09874988
0.5,0.5,0.5,0.5,1.8268589,1.3155696,2.6782353,-0.10238726
0.51,0.51,0.51,0.51,1.892674,1.3261927,2.7163486,-0.09840399
0.52,0.52,0.52,0.52,1.8715328,1.3183032,2.6445427,-0.10234778
0.53,0.53,0.53,0.53,1.8338282,1.3199476,2.692062,-0.10255219
0.54,0.54,0.54,0.54,1.8706602,1.3300812,2.728735,-0.10121308
0.55,0.55,0.55,0.55,1.8380297,1.3165284,2.6605542,-0.10147321
0.56,0.56,0.56,0.56,1.8138989,1.3098581,2.6422064,-0.10055846
0.57,0.57,0.57,0.57,1.8590851,1.3232853,2.7108488,-0.09941856
0.58,0.58,0.58,0.58,1.813857,1.3175381,2.6795158,-0.10013786
0.59,0.59,0.59,0.59,1.9009439,1.3387965,2.724572,-0.10154177
0.6,0.6,0.6,0.6,1.8456419,1.3177191,2.7040787,-0.10091711
0.61,0.61,0.61,0.61,1.8682417,1.3163213,2.668965,-0.10138804
0.62,0.62,0.62,0.62,1.8883593,1.3496187,2.767465,-0.09761813
0.63,0.63,0.63,0.63,1.8519571,1.328656,2.6827693,-0.0998157
0.64,0.64,0.64,0.64,1.8705305,1.330078,2.7068777,-0.10017148
0.65,0.65,0.65,0.65,1.8507347,1.3263581,2.710151,-0.10311555
0.66,0.66,0.66,0.66,1.9130384,1.3349425,2.715044,-0.10223104
0.67,0.67,0.67,0.67,1.8587332,1.3341397,2.7144794,-0.10042807
0.68,0.68,0.68,0.68,1.8369339,1.3275964,2.6479416,-0.10195941
0.69,0.69,0.69,0.69,1.8494735,1.3281778,2.6623688,-0.10331467
0.7,0.7,0.7,0.7,1.8267835,1.3325651,2.68288,-0.104054
0.71,0.71,0.71,0.71,1.824886,1.3231053,2.667371,-0.10641515
0.72,0.72,0.72,0.72,1.8335142,1.3314049,2.6476107,-0.10673099
0.73,0.73,0.73,0.73,1.8170038,1.313889,2.6563601,-0.10117234
0.74,0.74,0.74,0.74,1.7379181,1.3236033,2.6491666,-0.10393467
0.75,0.75,0.75,0.75,1.7561597,1.3439994,2.6562524,-0.10268608
0.76,0.76,0.76,0.76,1.7441722,1.3336365,2.6677926,-0.10450352
0.77,0.77,0.77,0.77,1.7547395,1.342616,2.704845,-0.10180499
0.78,0.78,0.78,0.78,1.7389395,1.3269081,2.6498477,-0.10272572
0.79,0.79,0.79,0.79,1.775814,1.3235307,2.6594133,-0.10541136
0.8,0.8,0.8,0.8,1.794374,1.3200815,2.6655815,-0.10494855
0.81,0.81,0.81,0.81,1.7821686,1.338206,2.6821644,-0.10631045
0.82,0.82,0.82,0.82,1.7928275,1.322509,2.6655874,-0.10468023
0.83,0.83,0.83,0.83,1.8365631,1.3451366,2.7374902,-0.10442857
0.84,0.84,0.84,0.84,1.8063759,1.3402694,2.6846433,-0.10515612
0.85,0.85,0.85,0.85,1.7766674,1.3332198,2.6896677,-0.1070848
0.86,0.86,0.86,0.86,1.8408781,1.3436064,2.7349324,-0.10396543
0.87,0.87,0.87,0.87,1.8160105,1.306633,2.6961017,-0.09696217
0.88,0.88,0.88,0.88,1.7983459,1.3196372,2.6559405,-0.10108335
0.89,0.89,0.89,0.89,1.8490494,1.3038899,2.6846106,-0.10240247
0.9,0.9,0.9,0.9,1.854633,1.304243,2.7211604,-0.09913085
0.91,0.91,0.91,0.91,1.9433607,1.3256965,2.7637951,-0.1020598
0.92,0.92,0.92,0.92,2.07144,1.3402491,2.807671,-0.10685991
0.93,0.93,0.93,0.93,2.152092,1.341386,2.8682175,-0.11226653
0.94,0.94,0.94,0.94,2.2485623,1.3539429,2.960135,-0.11030119
0.95,0.95,0.95,0.95,2.3019125,1.3773115,2.986731,-0.11322374
0.96,0.96,0.96,0.96,2.3844323,1.3880066,3.030114,-0.11534445
0.97,0.97,0.97,0.97,2.3735957,1.3812269,2.9918637,-0.11448006
0.98,0.98,0.98,0.98,2.3975668,1.3912313,3.0582078,-0.11499624
0.99,0.99,0.99,0.99,2.370121,1.3785436,3.0207262,-0.11681914
1.0,1.0,1.0,1.0,2.325022,1.3644924,2.9914176,-0.11407205
1.01,1.01,1.01,1.01,2.3208616,1.3392507,2.9817429,-0.10935772
1.02,1.02,1.02,1.02,2.2950544,1.3469343,2.9464197,-0.11580696
1.03,1.03,1.03,1.03,2.3228667,1.3260919,2.907977,-0.11680561
1.04,1.04,1.04,1.04,2.4367127,1.3792717,3.0233614,-0.11793591
1.05,1.05,1.05,1.05,2.4465046,1.3640684,3.0454087,-0.11573568
1.06,1.06,1.06,1.06,2.3404615,1.341032,2.8991964,-0.12440229
1.07,1.07,1.07,1.07,2.2620585,1.3551157,2.9401574,-0.11298503
1.08,1.08,1.08,1.08,2.2370534,1.3445492,2.856651,-0.11002205
1.09,1.09,1.09,1.09,2.0956554,1.3160231,2.7962215,-0.10783052
1.1,1.1,1.1,1.1,2.0410655,1.3066216,2.782749,-0.10660157
1.11,1.11,1.11,1.11,2.0484104,1.3250507,2.7933056,-0.10489742
1.12,1.12,1.12,1.12,1.9948416,1.3070813,2.7349012,-0.1056008
1.13,1.13,1.13,1.13,1.9389051,1.293662,2.6697206,-0.10669752
1.14,1.14,1.14,1.14,2.0032554,1.3136305,2.7558844,-0.10542413
1.15,1.15,1.15,1.15,1.9969639,1.3121963,2.7345665,-0.10498568
1.16,1.16,1.16,1.16,1.9589165,1.310707,2.7122602,-0.10297146
1.17,1.17,1.17,1.17,1.9837424,1.3147719,2.7722702,-0.09907401
1.18,1.18,1.18,1.18,1.9773046,1.3202451,2.7666621,-0.11048394
1.19,1.19,1.19,1.19,1.9487425,1.3106077,2.7194195,-0.10397093
1.2,1.2,1.2,1.2,1.9493155,1.3189617,2.7929142,-0.10171455
1.21,1.21,1.21,1.21,1.9457532,1.3176899,2.7077174,-0.10458993
1.22,1.22,1.22,1.22,1.9685258,1.3107297,2.7574995,-0.10155877
1.23,1.23,1.23,1.23,1.9852111,1.3144351,2.7681823,-0.10589355
1.24,1.24,1.24,1.24,1.9583361,1.3414052,2.8004165,-0.10615296
1.25,1.25,1.25,1.25,1.9573454,1.3316067,2.748222,-0.10824638
1.26,1.26,1.26,1.26,1.9855084,1.3210229,2.7717812,-0.10611914
1.27,1.27,1.27,1.27,1.971556,1.3268352,2.7893007,-0.10882644
1.28,1.28,1.28,1.28,1.8764691,1.3316888,2.7044778,-0.10489479
1.29,1.29,1.29,1.29,1.9242561,1.3540796,2.7029219,-0.10784069
1.3,1.3,1.3,1.3,1.8570678,1.338788,2.6851475,-0.11000405
1.31,1.31,1.31,1.31,1.9109969,1.3529497,2.7421293,-0.10972629
1.32,1.32,1.32,1.32,1.9090135,1.3437227,2.7218926,-0.10658763
1.33,1.33,1.33,1.33,1.9555048,1.3411478,2.769638,-0.10603014
1.34,1.34,1.34,1.34,1.948807,1.3488204,2.76742,-0.1052683
1.35,1.35,1.35,1.35,1.9436617,1.3478247,2.7431595,-0.10852057
1.36,1.36,1.36,1.36,1.9913837,1.3355852,2.7458768,-0.10639784
1.37,1.37,1.37,1.37,1.9710946,1.3393418,2.7236135,-0.11158916
1.38,1.38,1.38,1.38,2.035578,1.3545377,2.8046932,-0.1038381
1.39,1.39,1.39,1.39,2.095024,1.3500067,2.8463736,-0.10380921
1.4,1.4,1.4,1.4,2.1427085,1.341494,2.837487,-0.10520714
1.41,1.41,1.41,1.41,2.2386553,1.355332,2.9165282,-0.10761704
1.42,1.42,1.42,1.42,2.3365088,1.3558369,2.9597037,-0.10615388
1.43,1.43,1.43,1.43,2.3559442,1.3563892,2.980473,-0.10398905
1.44,1.44,1.44,1.44,2.3328876,1.3537264,2.9576602,-0.10869949
1.45,1.45,1.45,1.45,2.3791394,1.3505627,2.9714513,-0.10945722
1.46,1.46,1.46,1.46,2.3876538,1.3432233,2.955654,-0.1106557
1.47,1.47,1.47,1.47,2.4523044,1.342963,2.980596,-0.11821064
1.48,1.48,1.48,1.48,2.5077572,1.3744818,3.0636666,-0.11548945
1.49,1.49,1.49,1.49,2.5579371,1.3842736,3.0550914,-0.11495887
1.5,1.5,1.5,1.5,2.5344682,1.37404,3.0484073,-0.12048429
1.51,1.51,1.51,1.51,2.6224997,1.4022652,3.1553686,-0.11966244
1.52,1.52,1.52,1.52,2.719948,1.4020807,3.141231,-0.12342103
1.53,1.53,1.53,1.53,2.8397324,1.4441155,3.256127,-0.12666309
1.54,1.54,1.54,1.54,2.8730528,1.4512669,3.326188,-0.13170798
1.55,1.55,1.55,1.55,2.880192,1.4467962,3.2808216,-0.12538554
1.56,1.56,1.56,1.56,2.997581,1.4576403,3.3408673,-0.13163432
1.57,1.57,1.57,1.57,3.057195,1.4836056,3.426102,-0.13348892
1.58,1.58,1.58,1.58,3.0850618,1.4884329,3.5260699,-0.134571
1.59,1.59,1.59,1.59,3.0019493,1.5097064,3.518168,-0.1302524
1.6,1.6,1.6,1.6,2.9186368,1.4802389,3.4756882,-0.12142745
1.61,1.61,1.61,1.61,2.8930013,1.4426454,3.3632486,-0.11982869
1.62,1.62,1.62,1.62,2.8800743,1.4904029,3.4968767,-0.12062194
1.63,1.63,1.63,1.63,2.8896325,1.4868114,3.5232496,-0.12431838
1.64,1.64,1.64,1.64,2.9334373,1.4781154,3.5299234,-0.11770889
1.65,1.65,1.65,1.65,2.8620765,1.4854167,3.513248,-0.11454542
1.66,1.66,1.66,1.66,2.7990355,1.4641265,3.4833033,-0.11951938
1.67,1.67,1.67,1.67,2.8089192,1.4516283,3.412377,-0.11480409
1.68,1.68,1.68,1.68,2.754877,1.4477366,3.4142065,-0.11299223
1.69,1.69,1.69,1.69,2.697132,1.398337,3.2804067,-0.11602756
1.7,1.7,1.7,1.7,2.6585333,1.3865594,3.264805,-0.11473391
1.71,1.71,1.71,1.71,2.6731853,1.401319,3.2828803,-0.11145956
1.72,1.72,1.72,1.72,2.5937555,1.3997859,3.2869995,-0.11659705
1.73,1.73,1.73,1.73,2.5494614,1.4029393,3.2553618,-0.11020555
1.74,1.74,1.74,1.74,2.527733,1.3833206,3.220092,-0.11035584
1.75,1.75,1.75,1.75,2.53543,1.3833052,3.210972,-0.10965556
1.76,1.76,1.76,1.76,2.5191822,1.3778964,3.1580982,-0.10677322
1.77,1.77,1.77,1.77,2.5004044,1.3747364,3.1479669,-0.10724802
1.78,1.78,1.78,1.78,2.493301,1.3645815,3.1269908,-0.10649033
1.79,1.79,1.79,1.79,2.466394,1.3708575,3.1109471,-0.11054114
1.8,1.8,1.8,1.8,2.4231455,1.3793696,3.1597948,-0.10974491
1.81,1.81,1.81,1.81,2.4340572,1.3881097,3.1806202,-0.10385054
1.82,1.82,1.82,1.82,2.411522,1.3503736,3.0983033,-0.10974964
1.83,1.83,1.83,1.83,2.4096735,1.3788449,3.1402771,-0.10617793
1.84,1.84,1.84,1.84,2.3573456,1.3529009,3.0607285,-0.10543113
1.85,1.85,1.85,1.85,2.4021347,1.3386034,3.0836673,-0.10443793
1.86,1.86,1.86,1.86,2.3614075,1.3521341,3.1157367,-0.10670356
1.87,1.87,1.87,1.87,2.3206768,1.3263744,3.0695622,-0.10559195
1.88,1.88,1.88,1.88,2.2259898,1.3299332,3.1021721,-0.09971195
1.89,1.89,1.89,1.89,2.2850368,1.3422973,3.1485417,-0.10027145
1.9,1.9,1.9,1.9,2.350595,1.3547071,3.2583802,-0.09933092
1.91,1.91,1.91,1.91,2.487832,1.3882267,3.2753744,-0.10290717
1.92,1.92,1.92,1.92,2.5217607,1.387783,3.2648811,-0.10793083
1.93,1.93,1.93,1.93,2.4646342,1.3968434,3.243396,-0.10765206
1.94,1.94,1.94,1.94,2.4520152,1.4008505,3.1741533,-0.1100795
1.95,1.95,1.95,1.95,2.3914814,1.3871124,3.1200871,-0.10968932
1.96,1.96,1.96,1.96,2.3711505,1.357488,3.0216205,-0.11248846
1.97,1.97,1.97,1.97,2.4264166,1.3655847,3.0525188,-0.11227588
1.98,1.98,1.98,1.98,2.4701488,1.3663216,3.0525568,-0.11463755
1.99,1.99,1.99,1.99,2.5658646,1.3820444,3.1226084,-0.11654257
2.0,2.0,2.0,2.0,2.5998523,1.3817484,3.1580677,-0.11749997
2.01,2.01,2.01,2.01,2.6223426,1.3902411,3.1429448,-0.11946465
2.02,2.02,2.02,2.02,2.6333354,1.4064816,3.2018285,-0.11453097
2.03,2.03,2.03,2.03,2.6529334,1.4229795,3.2181103,-0.11704072
2.04,2.04,2.04,2.04,2.6198616,1.4171327,3.2501826,-0.11537193
2.05,2.05,2.05,2.05,2.5744174,1.3905139,3.1561258,-0.10939906
2.06,2.06,2.06,2.06,2.5864182,1.4080043,3.201022,-0.10904649
2.07,2.07,2.07,2.07,2.553167,1.4011072,3.1943545,-0.11488365
2.08,2.08,2.08,2.08,2.5552487,1.3869097,3.178821,-0.11205423
2.09,2.09,2.09,2.09,2.5874202,1.4083474,3.2687876,-0.11425696
2.1,2.1,2.1,2.1,2.496999,1.3806663,3.2257895,-0.10951721
2.11,2.11,2.11,2.11,2.4920712,1.3981293,3.2375317,-0.10738976
2.12,2.12,2.12,2.12,2.4776237,1.4007062,3.2509253,-0.10553695
2.13,2.13,2.13,2.13,2.5581172,1.4016393,3.295863,-0.10809284
2.14,2.14,2.14,2.14,2.6012824,1.4122716,3.3627605,-0.10781211
2.15,2.15,2.15,2.15,2.7061903,1.4229938,3.412932,-0.10852768
2.16,2.16,2.16,2.16,2.7202992,1.4260943,3.417653,-0.11326005
2.17,2.17,2.17,2.17,2.7345593,1.4203664,3.428265,-0.11253916
2.18,2.18,2.18,2.18,2.8105338,1.4602553,3.5374658,-0.11945873
2.19,2.19,2.19,2.19,2.8236022,1.4599856,3.508115,-0.11501864
2.2,2.2,2.2,2.2,2.826601,1.4809729,3.5419111,-0.11867785
2.21,2.21,2.21,2.21,2.8148115,1.4801455,3.5389276,-0.11572672
2.22,2.22,2.22,2.22,2.8086226,1.4736707,3.4663424,-0.11391547
2.23,2.23,2.23,2.23,2.7815354,1.4569045,3.4098399,-0.11524199
2.24,2.24,2.24,2.24,2.7010684,1.4478834,3.4011385,-0.11785299
2.25,2.25,2.25,2.25,2.733172,1.4660692,3.4326904,-0.11720718
2.26,2.26,2.26,2.26,2.70768,1.4126368,3.251099,-0.11615643
2.27,2.27,2.27,2.27,2.6758926,1.3950877,3.2476287,-0.11504002
2.28,2.28,2.28,2.28,2.616487,1.4100078,3.2221255,-0.11456052
2.29,2.29,2.29,2.29,2.6025085,1.3959842,3.176065,-0.11451266
2.3,2.3,2.3,2.3,2.6192389,1.4074458,3.2414997,-0.11290723
2.31,2.31,2.31,2.31,2.578863,1.3869872,3.1640446,-0.11880422
2.32,2.32,2.32,2.32,2.52211,1.3758441,3.10957,-0.11660468
2.33,2.33,2.33,2.33,2.5369806,1.3667516,3.1327791,-0.10919076
2.34,2.34,2.34,2.34,2.4962595,1.3805075,3.1443937,-0.10679466
2.35,2.35,2.35,2.35,2.5643277,1.376691,3.123306,-0.11486638
2.36,2.36,2.36,2.36,2.5216215,1.3878134,3.160703,-0.11600659
2.37,2.37,2.37,2.37,2.549376,1.4066008,3.2219198,-0.11123109
2.38,2.38,2.38,2.38,2.5757542,1.3834288,3.1618226,-0.11223917
2.39,2.39,2.39,2.39,2.5519419,1.3920512,3.163919,-0.12002173
2.4,2.4,2.4,2.4,2.608376,1.3855379,3.1554883,-0.11137878
2.41,2.41,2.41,2.41,2.5968587,1.3723593,3.1001656,-0.11425586
2.42,2.42,2.42,2.42,2.5887525,1.3881369,3.1987262,-0.11199874
2.43,2.43,2.43,2.43,2.658739,1.4371027,3.2336879,-0.11455455
2.44,2.44,2.44,2.44,2.593515,1.3848494,3.1656933,-0.1169955
2.45,2.45,2.45,2.45,2.5805433,1.4028708,3.2284205,-0.10973611
2.46,2.46,2.46,2.46,2.5820782,1.379599,3.1605961,-0.11217778
2.47,2.47,2.47,2.47,2.6564174,1.4306177,3.2296689,-0.11817589
2.48,2.48,2.48,2.48,2.618128,1.406151,3.2133703,-0.12069908
2.49,2.49,2.49,2.49,2.6720643,1.3781315,3.18561,-0.11684801
2.5,2.5,2.5,2.5,2.5966923,1.3861108,3.1948938,-0.11677769
2.51,2.51,2.51,2.51,2.6315255,1.4152912,3.2044988,-0.11758882
2.52,2.52,2.52,2.52,2.5687222,1.3876944,3.1594024,-0.11327477
2.53,2.53,2.53,2.53,2.5096724,1.3611308,3.113191,-0.11316146
2.54,2.54,2.54,2.54,2.4266167,1.3590556,3.0542448,-0.11101853
2.55,2.55,2.55,2.55,2.3652349,1.3407824,2.9814997,-0.11329094
2.56,2.56,2.56,2.56,2.358869,1.3490586,3.017622,-0.11085507
2.57,2.57,2.57,2.57,2.3056092,1.3105754,2.938422,-0.10566758
2.58,2.58,2.58,2.58,2.2843676,1.3192612,2.9211311,-0.10405184
2.59,2.59,2.59,2.59,2.2472115,1.299398,2.8092327,-0.10456728
2.6,2.6,2.6,2.6,2.2415411,1.3061733,2.8685765,-0.1063112
2.61,2.61,2.61,2.61,2.2106392,1.3463261,2.928775,-0.10360266
2.62,2.62,2.62,2.62,2.2532847,1.3497163,2.9221945,-0.11044206
2.63,2.63,2.63,2.63,2.2727954,1.350142,2.9799058,-0.10659317
2.64,2.64,2.64,2.64,2.2475755,1.3470039,2.9839935,-0.10691804
2.65,2.65,2.65,2.65,2.2887752,1.3436209,2.9546907,-0.10725392
2.66,2.66,2.66,2.66,2.2470136,1.3489168,2.9619045,-0.10790408
2.67,2.67,2.67,2.67,2.2331505,1.3382685,2.9347138,-0.10393851
2.68,2.68,2.68,2.68,2.2664468,1.3479922,2.9799225,-0.1081488
2.69,2.69,2.69,2.69,2.2609081,1.3371669,2.9454873,-0.10508635
2.7,2.7,2.7,2.7,2.2138102,1.3329763,2.9091802,-0.10443678
2.71,2.71,2.71,2.71,2.2438228,1.331453,2.9225793,-0.10732169
2.72,2.72,2.72,2.72,2.2370262,1.3126731,2.8443015,-0.10620144
2.73,2.73,2.73,2.73,2.275471,1.3293853,2.9122906,-0.10466614
2.74,2.74,2.74,2.74,2.2707934,1.327921,2.9170446,-0.10406243
2.75,2.75,2.75,2.75,2.3020678,1.3300896,2.9225888,-0.10798026
2.76,2.76,2.76,2.76,2.1879923,1.3015319,2.8486376,-0.10817967
2.77,2.77,2.77,2.77,2.2395346,1.33249,2.9048822,-0.10600316
2.78,2.78,2.78,2.78,2.2283778,1.3242319,2.8546164,-0.10841534
2.79,2.79,2.79,2.79,2.1845028,1.3141721,2.8580832,-0.1055426
2.8,2.8,2.8,2.8,2.1936193,1.312598,2.8284583,-0.10637969
2.81,2.81,2.81,2.81,2.179453,1.3080236,2.840277,-0.10929589
2.82,2.82,2.82,2.82,2.1735501,1.3077717,2.854568,-0.10200199
2.83,2.83,2.83,2.83,2.1452558,1.3188969,2.8681173,-0.10994488
2.84,2.84,2.84,2.84,2.1418598,1.2982341,2.7956045,-0.10587566
2.85,2.85,2.85,2.85,2.1613443,1.3027924,2.8154092,-0.10216364
2.86,2.86,2.86,2.86,2.0888371,1.3014055,2.8603933,-0.10365714
2.87,2.87,2.87,2.87,2.0771976,1.3038827,2.8323479,-0.10408036
2.88,2.88,2.88,2.88,2.057735,1.2762243,2.7263508,-0.10825603
2.89,2.89,2.89,2.89,2.063715,1.3022937,2.7658107,-0.10369516
2.9,2.9,2.9,2.9,1.9761878,1.2878197,2.7025218,-0.10280928
2.91,2.91,2.91,2.91,1.9437792,1.275017,2.6635602,-0.10306051
2.92,2.92,2.92,2.92,1.8917187,1.2687997,2.6296077,-0.10536048
2.93,2.93,2.93,2.93,1.8719554,1.2551334,2.6242926,-0.10188796
2.94,2.94,2.94,2.94,1.8390985,1.2566153,2.5999582,-0.09756275
2.95,2.95,2.95,2.95,1.8318621,1.2609197,2.6094894,-0.09837186
2.96,2.96,2.96,2.96,1.7838047,1.2565403,2.593491,-0.09978186
2.97,2.97,2.97,2.97,1.822448,1.27351,2.6598825,-0.09912364
2.98,2.98,2.98,2.98,1.8165102,1.2868356,2.7016482,-0.0956795
2.99,2.99,2.99,2.99,1.7994801,1.3076831,2.6842227,-0.09718605
3.0,3.0,3.0,3.0,1.8138982,1.307824,2.6985264,-0.10009702
3.01,3.01,3.01,3.01,1.8265495,1.3234363,2.7507493,-0.10028183
3.02,3.02,3.02,3.02,1.7525035,1.3291932,2.7138383,-0.09691871
3.03,3.03,3.03,3.03,1.7498546,1.3165188,2.6464524,-0.10090641
3.04,3.04,3.04,3.04,1.7026931,1.3101197,2.6244314,-0.10416146
3.05,3.05,3.05,3.05,1.7510308,1.3232301,2.6284947,-0.10023375
3.06,3.06,3.06,3.06,1.6981475,1.3340925,2.624799,-0.10053665
3.07,3.07,3.07,3.07,1.6574229,1.3159678,2.6113973,-0.10276482
3.08,3.08,3.08,3.08,1.643707,1.3057603,2.5279665,-0.10426109
3.09,3.09,3.09,3.09,1.6184919,1.3078445,2.5016744,-0.1062595
3.1,3.1,3.1,3.1,1.6351277,1.306257,2.5381436,-0.10537791
3.11,3.11,3.11,3.11,1.6285208,1.3178726,2.5879292,-0.10862291
3.12,3.12,3.12,3.12,1.640464,1.3248141,2.6131668,-0.10496436
3.13,3.13,3.13,3.13,1.656685,1.3089553,2.5415661,-0.10969006
3.14,3.14,3.14,3.14,1.6715108,1.3003222,2.5404186,-0.10651365
3.15,3.15,3.15,3.15,1.7045622,1.3155124,2.5520082,-0.11259376
3.16,3.16,3.16,3.16,1.6877673,1.3160965,2.5605323,-0.10535544
3.17,3.17,3.17,3.17,1.6596224,1.3248484,2.5434847,-0.10957858
3.18,3.18,3.18,3.18,1.624418,1.304313,2.5272028,-0.11044684
3.19,3.19,3.19,3.19,1.6749194,1.3109757,2.5817938,-0.11078854
3.2,3.2,3.2,3.2,1.7887989,1.3389307,2.7240803,-0.11445281
3.21,3.21,3.21,3.21,1.8056414,1.3417242,2.7722108,-0.1132402
3.22,3.22,3.22,3.22,1.7988122,1.3436731,2.6865616,-0.11639956
3.23,3.23,3.23,3.23,1.9193914,1.3640723,2.7853222,-0.12370897
3.24,3.24,3.24,3.24,1.8873578,1.3496988,2.7709157,-0.11790361
3.25,3.25,3.25,3.25,1.9402543,1.3500335,2.7485707,-0.12078071
3.26,3.26,3.26,3.26,2.057653,1.3820392,2.8723774,-0.12605813
3.27,3.27,3.27,3.27,2.086179,1.3663927,2.8557148,-0.11870337
3.28,3.28,3.28,3.28,2.1204333,1.3423891,2.7947395,-0.11645942
3.29,3.29,3.29,3.29,2.1788297,1.3407382,2.7767062,-0.11787444
3.3,3.3,3.3,3.3,2.1020672,1.3264028,2.7547922,-0.11939961
3.31,3.31,3.31,3.31,2.171307,1.3575487,2.849362,-0.1253823
3.32,3.32,3.32,3.32,2.1588871,1.3438779,2.8184905,-0.1215907
3.33,3.33,3.33,3.33,2.0993352,1.3365073,2.8007634,-0.1241244
3.34,3.34,3.34,3.34,2.1539087,1.3616142,2.8282497,-0.13023819
3.35,3.35,3.35,3.35,2.2784595,1.3709556,2.93836,-0.1313348
3.36,3.36,3.36,3.36,2.362366,1.3558458,2.8928874,-0.1271206
3.37,3.37,3.37,3.37,2.377586,1.3680236,2.9646204,-0.12479012
3.38,3.38,3.38,3.38,2.4336812,1.3574462,2.927125,-0.12236296
3.39,3.39,3.39,3.39,2.5702934,1.3770906,3.0522254,-0.12344684
3.4,3.4,3.4,3.4,2.6349456,1.4114368,3.1030614,-0.12288796
3.41,3.41,3.41,3.41,2.6177313,1.4411031,3.1944497,-0.11812678
3.42,3.42,3.42,3.42,2.6656146,1.4165045,3.1394768,-0.11848395
3.43,3.43,3.43,3.43,2.6367958,1.417235,3.1726696,-0.11927066
3.44,3.44,3.44,3.44,2.6155014,1.3894205,3.0712335,-0.11833206
3.45,3.45,3.45,3.45,2.5970666,1.389015,3.0550168,-0.1254299
3.46,3.46,3.46,3.46,2.5673933,1.3804617,2.997705,-0.12073198
3.47,3.47,3.47,3.47,2.6179216,1.3883386,3.0982466,-0.11865332
3.48,3.48,3.48,3.48,2.4968553,1.3662968,3.0393798,-0.11755105
3.49,3.49,3.49,3.49,2.4690294,1.3523196,2.9915407,-0.11618306
3.5,3.5,3.5,3.5,2.426498,1.3538562,2.9633577,-0.11234564
3.51,3.51,3.51,3.51,2.3556833,1.353165,2.9763045,-0.10915526
3.52,3.52,3.52,3.52,2.3814113,1.3639692,2.998948,-0.11212257
3.53,3.53,3.53,3.53,2.410944,1.3546623,2.953208,-0.11201984
3.54,3.54,3.54,3.54,2.3978026,1.3652847,2.9832528,-0.11902275
3.55,3.55,3.55,3.55,2.3812208,1.3439056,2.9263015,-0.11654293
3.56,3.56,3.56,3.56,2.4298737,1.3555127,2.996319,-0.12043224
3.57,3.57,3.57,3.57,2.4203184,1.360052,2.979241,-0.11639532
3.58,3.58,3.58,3.58,2.4165156,1.3637569,2.9833212,-0.11638733
3.59,3.59,3.59,3.59,2.3643756,1.3466799,2.930397,-0.11852386
3.6,3.6,3.6,3.6,2.3926208,1.3665437,3.004259,-0.11490339
3.61,3.61,3.61,3.61,2.3596394,1.3599336,2.9810026,-0.10814472
3.62,3.62,3.62,3.62,2.3905566,1.3558459,2.962794,-0.11350414
3.63,3.63,3.63,3.63,2.3625574,1.3382158,2.9364278,-0.11789196
3.64,3.64,3.64,3.64,2.3569138,1.3364681,2.9291825,-0.11538918
3.65,3.65,3.65,3.65,2.2665944,1.3510901,2.9371638,-0.11225162
3.66,3.66,3.66,3.66,2.197461,1.3434876,2.8711083,-0.11213968
3.67,3.67,3.67,3.67,2.1389606,1.3373086,2.83463,-0.11026489
3.68,3.68,3.68,3.68,2.0626717,1.3233933,2.8228505,-0.10996506
3.69,3.69,3.69,3.69,2.0221307,1.3226671,2.8096147,-0.10752074
3.7,3.7,3.7,3.7,2.0729756,1.3301276,2.8473864,-0.10661179
3.71,3.71,3.71,3.71,2.0768754,1.3211002,2.8205724,-0.10944247
3.72,3.72,3.72,3.72,2.0906346,1.3152359,2.7525876,-0.1119108
3.73,3.73,3.73,3.73,2.1051712,1.3194844,2.819113,-0.10658719
3.74,3.74,3.74,3.74,2.105225,1.3093454,2.829671,-0.10447467
3.75,3.75,3.75,3.75,2.0978491,1.3232898,2.8129253,-0.10741542
3.76,3.76,3.76,3.76,2.1364048,1.3430526,2.9058812,-0.10641916
3.77,3.77,3.77,3.77,2.173543,1.3417546,2.9161074,-0.11289967
3.78,3.78,3.78,3.78,2.1133904,1.3335807,2.8679585,-0.10162159
3.79,3.79,3.79,3.79,2.1237664,1.3226864,2.8617802,-0.10352629
3.8,3.8,3.8,3.8,2.1614804,1.3369,2.8846395,-0.1072659
3.81,3.81,3.81,3.81,2.1933208,1.3299744,2.901852,-0.10701956
3.82,3.82,3.82,3.82,2.2112226,1.3422567,2.9147685,-0.1116077
3.83,3.83,3.83,3.83,2.1867526,1.320342,2.8454583,-0.11126249
3.84,3.84,3.84,3.84,2.2454474,1.3484889,2.9535499,-0.1146937
3.85,3.85,3.85,3.85,2.2386057,1.33565,2.9117174,-0.11021695
3.86,3.86,3.86,3.86,2.23954,1.326305,2.8914661,-0.11362895
3.87,3.87,3.87,3.87,2.2140849,1.355894,2.9547203,-0.10800339
3.88,3.88,3.88,3.88,2.2204404,1.3374817,2.9498155,-0.10761968
3.89,3.89,3.89,3.89,2.220069,1.3299369,2.916125,-0.10807867
3.9,3.9,3.9,3.9,2.1483681,1.3210539,2.8894439,-0.10656322
3.91,3.91,3.91,3.91,2.1288235,1.3200147,2.87938,-0.10654636
3.92,3.92,3.92,3.92,2.1068742,1.3147284,2.873235,-0.10706805
3.93,3.93,3.93,3.93,2.0652173,1.3109003,2.8300703,-0.10044812
3.94,3.94,3.94,3.94,2.0298805,1.3011138,2.8813148,-0.10082325
3.95,3.95,3.95,3.95,2.0366108,1.2972827,2.8508897,-0.10103845
3.96,3.96,3.96,3.96,1.994434,1.2834017,2.82659,-0.09834839
3.97,3.97,3.97,3.97,2.0265172,1.3079203,2.8809273,-0.09832474
3.98,3.98,3.98,3.98,2.020182,1.3121009,2.8783634,-0.10016821
3.99,3.99,3.99,3.99,2.0443165,1.2928988,2.8443034,-0.10347744
4.0,4.0,4.0,4.0,2.0428936,1.3030986,2.884059,-0.1011677
4.01,4.01,4.01,4.01,2.051456,1.2976141,2.8764374,-0.10197007
4.02,4.02,4.02,4.02,2.0849276,1.3157912,2.8819432,-0.10117037
4.03,4.03,4.03,4.03,2.098151,1.2957271,2.834069,-0.10297605
4.04,4.04,4.04,4.04,2.1354828,1.3042204,2.889783,-0.10138509
4.05,4.05,4.05,4.05,2.1247523,1.3031399,2.8621597,-0.102616
4.06,4.06,4.06,4.06,2.1043155,1.3129492,2.8750453,-0.10281058
4.07,4.07,4.07,4.07,2.0578141,1.3128188,2.8294716,-0.10407488
4.08,4.08,4.08,4.08,2.0500386,1.3136915,2.8246157,-0.10427219
4.09,4.09,4.09,4.09,2.0594904,1.2983218,2.7746375,-0.10522463
4.1,4.1,4.1,4.1,2.026003,1.2967148,2.758818,-0.10185945
4.11,4.11,4.11,4.11,2.024025,1.2806269,2.6990745,-0.10540851
4.12,4.12,4.12,4.12,2.0244997,1.2944313,2.7360973,-0.10366622
4.13,4.13,4.13,4.13,2.042645,1.3002295,2.709132,-0.10294355
4.14,4.14,4.14,4.14,2.097449,1.319165,2.7915928,-0.10442013
4.15,4.15,4.15,4.15,2.0500429,1.2915125,2.7147272,-0.10504252
4.16,4.16,4.16,4.16,2.0479968,1.2990083,2.7096982,-0.10779327
4.17,4.17,4.17,4.17,2.0962336,1.3206937,2.7790103,-0.11019301
4.18,4.18,4.18,4.18,2.0792494,1.3149282,2.734421,-0.10656637
4.19,4.19,4.19,4.19,2.0804546,1.3355386,2.7675552,-0.11363848
4.2,4.2,4.2,4.2,2.0795338,1.3347007,2.7993147,-0.11009591
4.21,4.21,4.21,4.21,2.1199067,1.3591024,2.8210845,-0.11175757
4.22,4.22,4.22,4.22,2.105578,1.3557135,2.864527,-0.10818431
4.23,4.23,4.23,4.23,2.1316698,1.3494736,2.8735168,-0.10974569
4.24,4.24,4.24,4.24,2.1554112,1.3377072,2.8621073,-0.11139599
4.25,4.25,4.25,4.25,2.261605,1.3708318,3.006194,-0.11010341
4.26,4.26,4.26,4.26,2.3366551,1.347026,2.954976,-0.11629634
4.27,4.27,4.27,4.27,2.2980425,1.3380791,2.9847302,-0.11125871
4.28,4.28,4.28,4.28,2.3154528,1.3509083,3.0010226,-0.10958447
4.29,4.29,4.29,4.29,2.3192468,1.3507329,2.9816535,-0.11070273
4.3,4.3,4.3,4.3,2.3729403,1.3597152,3.062886,-0.1128678
4.31,4.31,4.31,4.31,2.359864,1.3652731,3.0433788,-0.10884886
4.32,4.32,4.32,4.32,2.3445997,1.3813722,3.1300397,-0.11158903
4.33,4.33,4.33,4.33,2.3853917,1.3922768,3.153713,-0.11208254
4.34,4.34,4.34,4.34,2.3974388,1.3714168,3.1157238,-0.10856619
4.35,4.35,4.35,4.35,2.389565,1.3692,3.107485,-0.11311158
4.36,4.36,4.36,4.36,2.3668246,1.3772181,3.1320348,-0.11079224
4.37,4.37,4.37,4.37,2.405685,1.4054261,3.157448,-0.10723848
4.38,4.38,4.38,4.38,2.3876958,1.3773813,3.0916266,-0.10314292
4.39,4.39,4.39,4.39,2.3957403,1.3739599,3.0944037,-0.10868279
4.4,4.4,4.4,4.4,2.4039764,1.3816603,3.1192355,-0.10833967
4.41,4.41,4.41,4.41,2.5009181,1.4061608,3.2094662,-0.11358938
4.42,4.42,4.42,4.42,2.5020702,1.4329352,3.266405,-0.11250256
4.43,4.43,4.43,4.43,2.4891346,1.4007058,3.2080476,-0.11114786
4.44,4.44,4.44,4.44,2.4883406,1.398294,3.204704,-0.10908812
4.45,4.45,4.45,4.45,2.4372106,1.4029845,3.197734,-0.10861219
4.46,4.46,4.46,4.46,2.355405,1.4027916,3.1448677,-0.10953479
4.47,4.47,4.47,4.47,2.2977438,1.3725983,3.0453322,-0.10255006
4.48,4.48,4.48,4.48,2.3279939,1.362826,3.0605116,-0.10756306
4.49,4.49,4.49,4.49,2.3213885,1.3698214,3.109697,-0.108568
4.5,4.5,4.5,4.5,2.1946182,1.3566023,2.9505596,-0.10591538
4.51,4.51,4.51,4.51,2.1650736,1.3378221,2.9012048,-0.10829996
4.52,4.52,4.52,4.52,2.1193097,1.3208185,2.8409579,-0.10701644
4.53,4.53,4.53,4.53,1.9826019,1.3059884,2.7088826,-0.10541423
4.54,4.54,4.54,4.54,1.9559696,1.2872727,2.6522765,-0.1112394
4.55,4.55,4.55,4.55,1.9466574,1.319753,2.7395265,-0.10655771
4.56,4.56,4.56,4.56,1.8649275,1.3086132,2.6737435,-0.10867134
4.57,4.57,4.57,4.57,1.8178512,1.2964512,2.597929,-0.10767023
4.58,4.58,4.58,4.58,1.7740678,1.3168733,2.627146,-0.10735393
4.59,4.59,4.59,4.59,1.6483421,1.2912097,2.493648,-0.10901202
4.6,4.6,4.6,4.6,1.5715088,1.3260156,2.5660667,-0.10723338
4.61,4.61,4.61,4.61,1.5523806,1.3145497,2.5384889,-0.10812797
4.62,4.62,4.62,4.62,1.5480372,1.3288621,2.583867,-0.10885145
4.63,4.63,4.63,4.63,1.5149461,1.3107826,2.5587587,-0.10867926
4.64,4.64,4.64,4.64,1.5348517,1.3098702,2.5303974,-0.11166289
4.65,4.65,4.65,4.65,1.5567993,1.32379,2.5746515,-0.111832
4.66,4.66,4.66,4.66,1.6108222,1.3321756,2.609037,-0.10773089
4.67,4.67,4.67,4.67,1.5943221,1.30226,2.586323,-0.10992338
4.68,4.68,4.68,4.68,1.7028319,1.327727,2.6337867,-0.10894123
4.69,4.69,4.69,4.69,1.7931802,1.3267376,2.6744397,-0.10620237
4.7,4.7,4.7,4.7,1.8076792,1.3307284,2.6874285,-0.1099557
4.71,4.71,4.71,4.71,1.8673142,1.3113356,2.6649966,-0.10828437
4.72,4.72,4.72,4.72,1.887553,1.2997391,2.6105487,-0.10888369
4.73,4.73,4.73,4.73,1.9947828,1.3151218,2.7402205,-0.11024446
4.74,4.74,4.74,4.74,2.0435488,1.329188,2.7541425,-0.1072018
4.75,4.75,4.75,4.75,1.9763755,1.3042321,2.6887727,-0.10916067
4.76,4.76,4.76,4.76,1.9921361,1.3087825,2.7271674,-0.10712508
4.77,4.77,4.77,4.77,2.0301263,1.3168359,2.7440407,-0.10573981
4.78,4.78,4.78,4.78,1.9954977,1.3258431,2.777262,-0.10577525
4.79,4.79,4.79,4.79,1.9087882,1.2871861,2.627516,-0.10639867
4.8,4.8,4.8,4.8,1.9418054,1.2983626,2.6431634,-0.10922332
4.81,4.81,4.81,4.81,1.933644,1.3267059,2.6815588,-0.10431963
4.82,4.82,4.82,4.82,1.8484063,1.3135842,2.640508,-0.10295738
4.83,4.83,4.83,4.83,1.8236816,1.2871325,2.5365984,-0.10365137
4.84,4.84,4.84,4.84,1.7045667,1.2846777,2.5589023,-0.10134891
4.85,4.85,4.85,4.85,1.6090105,1.2779558,2.5253334,-0.10045065
4.86,4.86,4.86,4.86,1.6104949,1.2750938,2.5107934,-0.09998933
4.87,4.87,4.87,4.87,1.6427407,1.279972,2.5561912,-0.10112973
4.88,4.88,4.88,4.88,1.7023343,1.2880385,2.5721843,-0.10072089
4.89,4.89,4.89,4.89,1.7625228,1.2851933,2.5772686,-0.10165607
4.9,4.9,4.9,4.9,1.7232517,1.2740473,2.5433114,-0.10212843
4.91,4.91,4.91,4.91,1.6726309,1.2795143,2.5479262,-0.10125092
4.92,4.92,4.92,4.92,1.6437162,1.2769117,2.5312493,-0.09964273
4.93,4.93,4.93,4.93,1.6009791,1.2748265,2.480483,-0.10078231
4.94,4.94,4.94,4.94,1.6270006,1.2875236,2.535771,-0.10186917
4.95,4.95,4.95,4.95,1.7477669,1.3003045,2.5635304,-0.10239056
4.96,4.96,4.96,4.96,1.7468166,1.2930244,2.6110263,-0.10584811
4.97,4.97,4.97,4.97,1.8131106,1.3043722,2.634775,-0.10282671
4.98,4.98,4.98,4.98,1.849225,1.3097191,2.6641521,-0.10705924
4.99,4.99,4.99,4.99,1.8041468,1.2981081,2.5930362,-0.10394818
5.0,5.0,5.0,5.0,1.8060516,1.3020785,2.6353452,-0.10314165
5.01,5.01,5.01,5.01,1.7553093,1.294787,2.5560503,-0.10686824
5.02,5.02,5.02,5.02,1.8094195,1.3094236,2.6320953,-0.10402849
5.03,5.03,5.03,5.03,1.8968759,1.3053894,2.6876335,-0.1050337
5.04,5.04,5.04,5.04,1.8789493,1.3134397,2.6504788,-0.10409199
5.05,5.05,5.05,5.05,1.8659306,1.2948356,2.6044712,-0.10217715
5.06,5.06,5.06,5.06,1.8165947,1.2973614,2.6095645,-0.10659237
5.07,5.07,5.07,5.07,1.7678428,1.2900689,2.6239343,-0.09977593
5.08,5.08,5.08,5.08,1.7226936,1.3071007,2.5944545,-0.10434552
5.09,5.09,5.09,5.09,1.7147387,1.3039048,2.5897021,-0.10245682
5.1,5.1,5.1,5.1,1.6367074,1.2870164,2.5419025,-0.10214674
5.11,5.11,5.11,5.11,1.5805519,1.3032053,2.536496,-0.10238905
5.12,5.12,5.12,5.12,1.5547901,1.3120888,2.5644662,-0.1000217
5.13,5.13,5.13,5.13,1.5113134,1.2964339,2.5167592,-0.09907228
5.14,5.14,5.14,5.14,1.4943286,1.2978733,2.4937887,-0.10309027
5.15,5.15,5.15,5.15,1.4904057,1.3197441,2.556018,-0.102876
5.16,5.16,5.16,5.16,1.4905866,1.3138833,2.5348148,-0.101779
5.17,5.17,5.17,5.17,1.4715312,1.3078852,2.531863,-0.10327869
5.18,5.18,5.18,5.18,1.5203972,1.3112507,2.550965,-0.10101547
5.19,5.19,5.19,5.19,1.5641253,1.3075451,2.5737665,-0.10096721
5.2,5.2,5.2,5.2,1.633596,1.3021364,2.5763683,-0.10440966
5.21,5.21,5.21,5.21,1.6485391,1.296573,2.5918663,-0.10356227
5.22,5.22,5.22,5.22,1.6824517,1.2971145,2.590938,-0.10175443
5.23,5.23,5.23,5.23,1.6761469,1.2998086,2.54651,-0.10361968
5.24,5.24,5.24,5.24,1.6271536,1.2980103,2.5606053,-0.10267778
5.25,5.25,5.25,5.25,1.58077,1.2952749,2.491722,-0.10130193
5.26,5.26,5.26,5.26,1.5581818,1.2948416,2.4924607,-0.10200731
5.27,5.27,5.27,5.27,1.5398976,1.2915576,2.5039403,-0.10216749
5.28,5.28,5.28,5.28,1.568119,1.2762074,2.4683917,-0.10432203
5.29,5.29,5.29,5.29,1.5445387,1.291059,2.5012891,-0.10417646
5.3,5.3,5.3,5.3,1.5644606,1.302453,2.502664,-0.10103451
5.31,5.31,5.31,5.31,1.5357534,1.2912471,2.491574,-0.10114497
5.32,5.32,5.32,5.32,1.5829096,1.2782369,2.486406,-0.10194711
5.33,5.33,5.33,5.33,1.5923072,1.3016465,2.5416975,-0.10134498
5.34,5.34,5.34,5.34,1.5303812,1.2880343,2.4779105,-0.10079151
5.35,5.35,5.35,5.35,1.5151396,1.2750344,2.4438138,-0.10178459
5.36,5.36,5.36,5.36,1.5028445,1.2903802,2.4860208,-0.10242547
5.37,5.37,5.37,5.37,1.5110382,1.2980835,2.5124447,-0.105931
5.38,5.38,5.38,5.38,1.5046015,1.3061736,2.491786,-0.10429116
5.39,5.39,5.39,5.39,1.4529206,1.3046249,2.466895,-0.10545788
5.4,5.4,5.4,5.4,1.3802903,1.2872262,2.4468818,-0.10980298
5.41,5.41,5.41,5.41,1.2539041,1.3122164,2.4813054,-0.10826605
5.42,5.42,5.42,5.42,1.2697799,1.3074262,2.4665146,-0.10873255
5.43,5.43,5.43,5.43,1.2958348,1.3044393,2.5026174,-0.11133817
5.44,5.44,5.44,5.44,1.2809613,1.3136548,2.515932,-0.1153038
5.45,5.45,5.45,5.45,1.2934202,1.3359015,2.6114814,-0.11365651
5.46,5.46,5.46,5.46,1.424295,1.3478446,2.7002902,-0.1244398
5.47,5.47,5.47,5.47,1.5994937,1.3355563,2.6807718,-0.13992773
5.48,5.48,5.48,5.48,1.5888683,1.3426355,2.680232,-0.1347401
5.49,5.49,5.49,5.49,1.5916944,1.2949988,2.5369484,-0.12661141
5.5,5.5,5.5,5.5,1.6711391,1.2971956,2.573477,-0.12224989
5.51,5.51,5.51,5.51,1.7067808,1.3013289,2.6161635,-0.12634286
5.52,5.52,5.52,5.52,1.733463,1.2939066,2.5435853,-0.11581477
5.53,5.53,5.53,5.53,1.808718,1.2960789,2.610475,-0.11358042
5.54,5.54,5.54,5.54,1.8109705,1.303155,2.5969105,-0.10784566
5.55,5.55,5.55,5.55,1.721997,1.2644017,2.5339105,-0.1083681
5.56,5.56,5.56,5.56,1.6945052,1.2767063,2.5030854,-0.10889776
5.57,5.57,5.57,5.57,1.6873461,1.2844607,2.599374,-0.10315824
5.58,5.58,5.58,5.58,1.6803334,1.2942457,2.6299279,-0.10475786
5.59,5.59,5.59,5.59,1.6805309,1.3040127,2.649,-0.10877334
5.6,5.6,5.6,5.6,1.6822929,1.292543,2.6422272,-0.10716689
5.61,5.61,5.61,5.61,1.693616,1.2800014,2.6471574,-0.10871065
5.62,5.62,5.62,5.62,1.6663736,1.2882487,2.6661787,-0.11053205
5.63,5.63,5.63,5.63,1.7591511,1.3089126,2.7284164,-0.11132008
5.64,5.64,5.64,5.64,1.7092497,1.2911233,2.6194167,-0.11399461
5.65,5.65,5.65,5.65,1.6975322,1.2986125,2.6888905,-0.11403749
5.66,5.66,5.66,5.66,1.7248372,1.3112961,2.6901934,-0.11432198
5.67,5.67,5.67,5.67,1.7543362,1.3085558,2.7166817,-0.11623161
5.68,5.68,5.68,5.68,1.6776254,1.3300759,2.7624872,-0.1170226
5.69,5.69,5.69,5.69,1.7000101,1.317546,2.750122,-0.126655
5.7,5.7,5.7,5.7,1.6676065,1.3125132,2.7179213,-0.11707166
5.71,5.71,5.71,5.71,1.7224159,1.3250121,2.702544,-0.11502977
5.72,5.72,5.72,5.72,1.7914296,1.317,2.691525,-0.11299047
5.73,5.73,5.73,5.73,1.7802526,1.3259454,2.717714,-0.11099789
5.74,5.74,5.74,5.74,1.7500813,1.3403003,2.8397844,-0.10885698
5.75,5.75,5.75,5.75,1.797919,1.3264832,2.7911453,-0.1161595
5.76,5.76,5.76,5.76,1.7506697,1.3061042,2.7498028,-0.11248391
5.77,5.77,5.77,5.77,1.7133353,1.2924149,2.6043525,-0.11251984
5.78,5.78,5.78,5.78,1.6973146,1.2684461,2.5807726,-0.10674423
5.79,5.79,5.79,5.79,1.6327459,1.2866261,2.5637248,-0.10396951
5.8,5.8,5.8,5.8,1.5603982,1.301527,2.5749485,-0.10408618
5.81,5.81,5.81,5.81,1.5761528,1.3112698,2.5934954,-0.10435991
5.82,5.82,5.82,5.82,1.5565559,1.3207934,2.5528862,-0.10585567
5.83,5.83,5.83,5.83,1.5197346,1.3269413,2.5756748,-0.10674938
5.84,5.84,5.84,5.84,1.479577,1.3044382,2.5591974,-0.10869368
5.85,5.85,5.85,5.85,1.5287532,1.3165219,2.5255039,-0.11513515
5.86,5.86,5.86,5.86,1.4817402,1.3064724,2.490616,-0.11263482
5.87,5.87,5.87,5.87,1.4547422,1.3140969,2.5432549,-0.11040111
5.88,5.88,5.88,5.88,1.4458865,1.3141814,2.5093265,-0.11174133
5.89,5.89,5.89,5.89,1.3356373,1.3071754,2.474375,-0.11061486
5.9,5.9,5.9,5.9,1.4041805,1.3294436,2.6157985,-0.10855242
5.91,5.91,5.91,5.91,1.4967812,1.3349613,2.5945365,-0.12272415
5.92,5.92,5.92,5.92,1.4686304,1.3454616,2.6363537,-0.123267
5.93,5.93,5.93,5.93,1.4923686,1.3560898,2.669888,-0.1248457
5.94,5.94,5.94,5.94,1.4993472,1.3656251,2.7088501,-0.12788434
5.95,5.95,5.95,5.95,1.538825,1.3359264,2.6335533,-0.12839893
5.96,5.96,5.96,5.96,1.4776559,1.326366,2.589512,-0.12783358
5.97,5.97,5.97,5.97,1.5386914,1.3358812,2.5517333,-0.1186808
5.98,5.98,5.98,5.98,1.4758252,1.3414506,2.5813239,-0.11172608
5.99,5.99,5.99,5.99,1.4428781,1.323506,2.4776487,-0.10327679
6.0,6.0,6.0,6.0,1.4094545,1.328714,2.443326,-0.10422602
6.01,6.01,6.01,6.01,1.3961362,1.3291708,2.4601831,-0.10381895
6.02,6.02,6.02,6.02,1.3764206,1.3261449,2.486874,-0.10497613
6.03,6.03,6.03,6.03,1.4425752,1.3098592,2.4666045,-0.10588464
6.04,6.04,6.04,6.04,1.3936044,1.3280097,2.457316,-0.10441893
6.05,6.05,6.05,6.05,1.4031702,1.3169053,2.4571023,-0.10497843
6.06,6.06,6.06,6.06,1.4220227,1.3251047,2.498698,-0.10416085
6.07,6.07,6.07,6.07,1.3263073,1.3050114,2.3873832,-0.10524654
6.08,6.08,6.08,6.08,1.3139265,1.3255112,2.48006,-0.10784333
6.09,6.09,6.09,6.09,1.3474574,1.3344945,2.4985945,-0.10700478
6.1,6.1,6.1,6.1,1.3640283,1.3131175,2.4639838,-0.10859533
6.11,6.11,6.11,6.11,1.4258789,1.315131,2.480527,-0.10575581
6.12,6.12,6.12,6.12,1.4135503,1.3074137,2.4472957,-0.10686063
6.13,6.13,6.13,6.13,1.4418206,1.3146938,2.5532813,-0.10245037
6.14,6.14,6.14,6.14,1.4760392,1.325002,2.554666,-0.10720415
6.15,6.15,6.15,6.15,1.5047007,1.3349043,2.5638595,-0.10550112
6.16,6.16,6.16,6.16,1.5665823,1.317286,2.579769,-0.10438213
6.17,6.17,6.17,6.17,1.5898994,1.3163114,2.559811,-0.10564701
6.18,6.18,6.18,6.18,1.6249722,1.2977747,2.534018,-0.1007551
6.19,6.19,6.19,6.19,1.6308256,1.3112475,2.5663974,-0.10056727
6.2,6.2,6.2,6.2,1.616392,1.321009,2.5326107,-0.10317461
6.21,6.21,6.21,6.21,1.6490834,1.3173018,2.5376081,-0.10654183
6.22,6.22,6.22,6.22,1.6240095,1.3281035,2.567205,-0.1021485
6.23,6.23,6.23,6.23,1.5983483,1.3108958,2.527427,-0.10208724
6.24,6.24,6.24,6.24,1.5806732,1.2995687,2.4889774,-0.10538509
6.25,6.25,6.25,6.25,1.5616874,1.297177,2.5016806,-0.10878636
6.26,6.26,6.26,6.26,1.5047647,1.2976109,2.4679813,-0.10653329
6.27,6.27,6.27,6.27,1.5127443,1.2946532,2.4874163,-0.10351227
6.28,6.28,6.28,6.28,1.4744544,1.2819312,2.4196434,-0.10521272
6.29,6.29,6.29,6.29,1.5273999,1.2671797,2.4355059,-0.1053654
6.3,6.3,6.3,6.3,1.45924,1.2863449,2.4445884,-0.10430641
6.31,6.31,6.31,6.31,1.4028474,1.2773682,2.458965,-0.10341409
6.32,6.32,6.32,6.32,1.3900319,1.2744792,2.4528248,-0.10280377
6.33,6.33,6.33,6.33,1.3574728,1.290751,2.4786794,-0.10677665
6.34,6.34,6.34,6.34,1.3997474,1.3060443,2.5242174,-0.10568284
6.35,6.35,6.35,6.35,1.3554316,1.2939521,2.5147107,-0.10617378
6.36,6.36,6.36,6.36,1.3662199,1.304748,2.523034,-0.10460657
6.37,6.37,6.37,6.37,1.420721,1.2874823,2.4925437,-0.10448999
6.38,6.38,6.38,6.38,1.4457613,1.3165337,2.5684211,-0.10698722
6.39,6.39,6.39,6.39,1.5241433,1.3207374,2.6804159,-0.10815521
6.4,6.4,6.4,6.4,1.577286,1.3167028,2.6304786,-0.10822808
6.41,6.41,6.41,6.41,1.5835453,1.3021938,2.6185882,-0.10762787
6.42,6.42,6.42,6.42,1.5986872,1.311685,2.6178799,-0.10694309
6.43,6.43,6.43,6.43,1.6073418,1.285403,2.5994127,-0.10580198
6.44,6.44,6.44,6.44,1.6397436,1.3249317,2.618701,-0.10977454
6.45,6.45,6.45,6.45,1.6646676,1.3050212,2.6453383,-0.11038843
6.46,6.46,6.46,6.46,1.7053084,1.3110543,2.640754,-0.11433212
6.47,6.47,6.47,6.47,1.7264067,1.3210757,2.6668952,-0.11515775
6.48,6.48,6.48,6.48,1.757161,1.3122733,2.700913,-0.1120014
6.49,6.49,6.49,6.49,1.7735416,1.2991538,2.6434534,-0.1047719
6.5,6.5,6.5,6.5,1.7593303,1.3059283,2.642889,-0.10145229
6.51,6.51,6.51,6.51,1.7978266,1.2950484,2.6220424,-0.10082857
6.52,6.52,6.52,6.52,1.7690408,1.284346,2.576602,-0.09998907
6.53,6.53,6.53,6.53,1.7953353,1.2931595,2.5839639,-0.10068893
6.54,6.54,6.54,6.54,1.8132771,1.3110226,2.6752067,-0.09884947
6.55,6.55,6.55,6.55,1.8367282,1.3072551,2.6572397,-0.09898984
6.56,6.56,6.56,6.56,1.7910922,1.3097956,2.6138656,-0.09973411
6.57,6.57,6.57,6.57,1.7635552,1.3076794,2.6086414,-0.10015878
6.58,6.58,6.58,6.58,1.7288411,1.3038979,2.5522587,-0.10271775
6.59,6.59,6.59,6.59,1.7017237,1.3040766,2.5835047,-0.10252187
6.6,6.6,6.6,6.6,1.7137519,1.297314,2.6102703,-0.10217395
6.61,6.61,6.61,6.61,1.7256367,1.2881904,2.5451486,-0.10262808
6.62,6.62,6.62,6.62,1.8131685,1.2951866,2.5757113,-0.10399856
6.63,6.63,6.63,6.63,1.7843329,1.3022615,2.617101,-0.10384192
6.64,6.64,6.64,6.64,1.7888343,1.299392,2.6064057,-0.09965993
6.65,6.65,6.65,6.65,1.755457,1.2832971,2.611213,-0.10272018
6.66,6.66,6.66,6.66,1.7645284,1.3130624,2.719305,-0.10753554
6.67,6.67,6.67,6.67,1.797036,1.3032995,2.68532,-0.11219288
6.68,6.68,6.68,6.68,1.8510232,1.325147,2.7809944,-0.10948357
6.69,6.69,6.69,6.69,1.8106455,1.2935793,2.6469007,-0.11325164
6.7,6.7,6.7,6.7,1.7985529,1.3035812,2.6727839,-0.10681995
6.71,6.71,6.71,6.71,1.7995456,1.2916046,2.6499944,-0.10970016
6.72,6.72,6.72,6.72,1.8266585,1.2939794,2.6024327,-0.10473011
6.73,6.73,6.73,6.73,1.8611023,1.3098184,2.677547,-0.103462
6.74,6.74,6.74,6.74,1.8544648,1.3076005,2.6079848,-0.10251602
6.75,6.75,6.75,6.75,1.8551998,1.3231351,2.665793,-0.10525875
6.76,6.76,6.76,6.76,1.8612714,1.316078,2.6372876,-0.10377864
6.77,6.77,6.77,6.77,1.8714586,1.307914,2.6445992,-0.10845744
6.78,6.78,6.78,6.78,1.9002339,1.3205489,2.6850617,-0.1081442
6.79,6.79,6.79,6.79,1.8880029,1.3002423,2.6328287,-0.10757792
6.8,6.8,6.8,6.8,1.9376761,1.2889854,2.6517103,-0.10686999
6.81,6.81,6.81,6.81,1.9816461,1.2924632,2.6947432,-0.10345072
6.82,6.82,6.82,6.82,2.064581,1.298568,2.7289944,-0.10211164
6.83,6.83,6.83,6.83,2.090725,1.2965112,2.7654436,-0.1081268
6.84,6.84,6.84,6.84,2.1325402,1.3111635,2.7540145,-0.10982759
6.85,6.85,6.85,6.85,2.1967218,1.3396467,2.8534825,-0.10704773
6.86,6.86,6.86,6.86,2.0979807,1.3274801,2.8083572,-0.10323862
6.87,6.87,6.87,6.87,2.043312,1.3226796,2.7781441,-0.10357879
6.88,6.88,6.88,6.88,2.0148518,1.3288115,2.7522848,-0.10512876
6.89,6.89,6.89,6.89,2.0006156,1.319584,2.7315774,-0.10416339
6.9,6.9,6.9,6.9,1.9950701,1.3224958,2.7551303,-0.1063993
6.91,6.91,6.91,6.91,1.9863846,1.3288149,2.7668123,-0.1077833
6.92,6.92,6.92,6.92,1.9828726,1.3102034,2.713098,-0.1056853
6.93,6.93,6.93,6.93,2.0234525,1.3184191,2.7216647,-0.1073065
6.94,6.94,6.94,6.94,2.063116,1.3205938,2.743434,-0.10864867
6.95,6.95,6.95,6.95,2.0696821,1.3365312,2.798466,-0.10149437
6.96,6.96,6.96,6.96,2.0293643,1.3150531,2.7427404,-0.10828566
6.97,6.97,6.97,6.97,1.9972204,1.3066434,2.6998756,-0.10491386
6.98,6.98,6.98,6.98,1.9951733,1.3150187,2.7257085,-0.10825413
6.99,6.99,6.99,6.99,1.9894193,1.3265408,2.7427204,-0.10554923
7.0,7.0,7.0,7.0,1.9712592,1.3136761,2.7236862,-0.10405243
7.01,7.01,7.01,7.01,1.9191465,1.2919775,2.6403964,-0.10447092
7.02,7.02,7.02,7.02,1.9425652,1.2938933,2.6890595,-0.10324416
7.03,7.03,7.03,7.03,1.9575533,1.2889836,2.7014403,-0.10547483
7.04,7.04,7.04,7.04,2.0369833,1.3121284,2.7647192,-0.10540936
7.05,7.05,7.05,7.05,2.0874407,1.3341122,2.8333273,-0.10691746
7.06,7.06,7.06,7.06,2.1110306,1.3022751,2.7490218,-0.10899536
7.07,7.07,7.07,7.07,2.1454604,1.3345295,2.864549,-0.10578806
7.08,7.08,7.08,7.08,2.1462173,1.335467,2.8600721,-0.10800523
7.09,7.09,7.09,7.09,2.0595853,1.3182973,2.791149,-0.10704067
7.1,7.1,7.1,7.1,2.0992808,1.314912,2.7896564,-0.10987246
7.11,7.11,7.11,7.11,2.107111,1.3360444,2.901421,-0.10520688
7.12,7.12,7.12,7.12,2.147601,1.3131466,2.8526776,-0.10355633
7.13,7.13,7.13,7.13,2.1686633,1.3253003,2.8818007,-0.10482899
7.14,7.14,7.14,7.14,2.1206627,1.3151076,2.873034,-0.10890982
7.15,7.15,7.15,7.15,2.163902,1.3282263,2.8767548,-0.10754304
7.16,7.16,7.16,7.16,2.236314,1.3357369,2.9446454,-0.10941257
7.17,7.17,7.17,7.17,2.3024845,1.3457711,2.9385717,-0.11211967
7.18,7.18,7.18,7.18,2.276129,1.3518392,2.964602,-0.10716361
7.19,7.19,7.19,7.19,2.235083,1.313667,2.8636103,-0.10949152
7.2,7.2,7.2,7.2,2.2114174,1.3337927,2.8409884,-0.11167549
7.21,7.21,7.21,7.21,2.2087672,1.3263538,2.8649604,-0.10857267
7.22,7.22,7.22,7.22,2.1868343,1.3315518,2.8633492,-0.10834245
7.23,7.23,7.23,7.23,2.2258968,1.3696721,2.9296124,-0.11349594
7.24,7.24,7.24,7.24,2.1737485,1.3468059,2.8737814,-0.10811641
7.25,7.25,7.25,7.25,2.1811259,1.3424913,2.9151826,-0.10842966
7.26,7.26,7.26,7.26,2.1634622,1.3245248,2.8585098,-0.10670536
7.27,7.27,7.27,7.27,2.146412,1.3299512,2.8462753,-0.11153977
7.28,7.28,7.28,7.28,2.1916318,1.3185369,2.84087,-0.10615406
7.29,7.29,7.29,7.29,2.1648958,1.3174495,2.7987394,-0.10489375
7.3,7.3,7.3,7.3,2.1205368,1.3255407,2.7932768,-0.10826813
7.31,7.31,7.31,7.31,2.1785753,1.3393166,2.8202677,-0.11019567
7.32,7.32,7.32,7.32,2.1089814,1.3249518,2.7911532,-0.10881757
7.33,7.33,7.33,7.33,2.1024666,1.3228989,2.711454,-0.10691864
7.34,7.34,7.34,7.34,2.1069546,1.318943,2.7486513,-0.11283014
7.35,7.35,7.35,7.35,2.079211,1.3130128,2.717439,-0.1144014
7.36,7.36,7.36,7.36,2.0981617,1.3126806,2.7545633,-0.11358534
7.37,7.37,7.37,7.37,2.0784595,1.2974322,2.6836774,-0.10902708
7.38,7.38,7.38,7.38,2.091189,1.3174459,2.7175744,-0.11030271
7.39,7.39,7.39,7.39,2.0826786,1.3177681,2.7161033,-0.11002044
7.4,7.4,7.4,7.4,2.0713382,1.3046684,2.7277458,-0.10730256
7.41,7.41,7.41,7.41,2.0916421,1.3149285,2.728327,-0.11150198
7.42,7.42,7.42,7.42,2.0900593,1.3111323,2.7383475,-0.10603862
7.43,7.43,7.43,7.43,2.098321,1.3186201,2.7727432,-0.11231995
7.44,7.44,7.44,7.44,2.1169012,1.3192327,2.7618005,-0.11126296
7.45,7.45,7.45,7.45,2.1078234,1.3291733,2.7554832,-0.11412157
7.46,7.46,7.46,7.46,2.1722496,1.3407347,2.8066614,-0.11082523
7.47,7.47,7.47,7.47,2.229375,1.3599014,2.9082668,-0.11408165
7.48,7.48,7.48,7.48,2.2597754,1.3440616,2.9126542,-0.11557313
7.49,7.49,7.49,7.49,2.3406856,1.361077,2.964784,-0.11228213
7.5,7.5,7.5,7.5,2.3894882,1.3772217,2.9832773,-0.12242603
7.51,7.51,7.51,7.51,2.5155752,1.3902467,3.0919225,-0.11756221
7.52,7.52,7.52,7.52,2.482821,1.4003978,3.0598953,-0.1186435
7.53,7.53,7.53,7.53,2.4166517,1.3680912,2.9692278,-0.11737885
7.54,7.54,7.54,7.54,2.4250069,1.3847753,3.0492935,-0.11983548
7.55,7.55,7.55,7.55,2.4667282,1.4058527,3.0892105,-0.11885312
7.56,7.56,7.56,7.56,2.474043,1.4083358,3.099324,-0.12265711
7.57,7.57,7.57,7.57,2.4765775,1.4133649,3.1514254,-0.11944168
7.58,7.58,7.58,7.58,2.4582534,1.409351,3.1400814,-0.1161126
7.59,7.59,7.59,7.59,2.3870776,1.3885751,3.0795538,-0.12178024
7.6,7.6,7.6,7.6,2.4753978,1.4007298,3.1017854,-0.11799101
7.61,7.61,7.61,7.61,2.5070567,1.4284705,3.2521198,-0.11667722
7.62,7.62,7.62,7.62,2.4841142,1.3855244,3.1600883,-0.11178234
7.63,7.63,7.63,7.63,2.4461303,1.3833303,3.0833278,-0.11476748
7.64,7.64,7.64,7.64,2.4838936,1.3942778,3.1243072,-0.11572481
7.65,7.65,7.65,7.65,2.5932539,1.4292774,3.2488077,-0.12185354
7.66,7.66,7.66,7.66,2.5924594,1.4300678,3.241245,-0.12154084
7.67,7.67,7.67,7.67,2.5823152,1.4117386,3.1969652,-0.11596336
7.68,7.68,7.68,7.68,2.5693903,1.4104071,3.182202,-0.11724987
7.69,7.69,7.69,7.69,2.6413782,1.4342579,3.252086,-0.12488551
7.7,7.7,7.7,7.7,2.6603441,1.4318296,3.295956,-0.13090424
7.71,7.71,7.71,7.71,2.6017172,1.4205655,3.241631,-0.11649035
7.72,7.72,7.72,7.72,2.5186968,1.3910414,3.1762893,-0.11456301
7.73,7.73,7.73,7.73,2.5781462,1.3814673,3.1576693,-0.11503468
7.74,7.74,7.74,7.74,2.530098,1.3946055,3.2335489,-0.10844871
7.75,7.75,7.75,7.75,2.496595,1.3853897,3.1458373,-0.11573651
7.76,7.76,7.76,7.76,2.5088751,1.383359,3.1460912,-0.1152313
7.77,7.77,7.77,7.77,2.4958565,1.3790188,3.1003942,-0.11180738
7.78,7.78,7.78,7.78,2.4998949,1.359232,3.0453186,-0.11605624
7.79,7.79,7.79,7.79,2.5398498,1.3790795,3.0907223,-0.10989974
7.8,7.8,7.8,7.8,2.503876,1.3543468,3.0637724,-0.11433262
7.81,7.81,7.81,7.81,2.52551,1.3808967,3.120557,-0.11557885
7.82,7.82,7.82,7.82,2.4510462,1.3730628,3.0954556,-0.11503734
7.83,7.83,7.83,7.83,2.5436032,1.3583173,3.0444846,-0.12048016
7.84,7.84,7.84,7.84,2.553473,1.3824091,3.090334,-0.11733532
7.85,7.85,7.85,7.85,2.5315266,1.3917444,3.1169596,-0.11856755
7.86,7.86,7.86,7.86,2.5799115,1.3813636,3.0641222,-0.12185106
7.87,7.87,7.87,7.87,2.692022,1.399053,3.1329007,-0.12966222
7.88,7.88,7.88,7.88,2.7279608,1.4242996,3.1499796,-0.12729593
7.89,7.89,7.89,7.89,2.7473497,1.4215921,3.126186,-0.12197579
7.9,7.9,7.9,7.9,2.67669,1.3874842,3.0200438,-0.12384217
7.91,7.91,7.91,7.91,2.678149,1.424064,3.0260208,-0.13587904
7.92,7.92,7.92,7.92,2.601513,1.4075497,3.0284004,-0.13528627
7.93,7.93,7.93,7.93,2.61412,1.4241412,3.0603943,-0.12847613
7.94,7.94,7.94,7.94,2.441631,1.3865223,2.9209242,-0.1351645
7.95,7.95,7.95,7.95,2.5044994,1.3587303,2.9168944,-0.12859403
7.96,7.96,7.96,7.96,2.620114,1.4313726,3.053765,-0.13454707
7.97,7.97,7.97,7.97,2.59305,1.4084243,2.9933095,-0.13427241
7.98,7.98,7.98,7.98,2.6579208,1.4165621,3.0782735,-0.12385982
7.99,7.99,7.99,7.99,2.627893,1.4019126,2.9955628,-0.13298604
8.0,8.0,8.0,8.0,2.6614826,1.4434336,3.166477,-0.131465
8.01,8.01,8.01,8.01,2.5303423,1.4137462,3.0082967,-0.13111298
8.02,8.02,8.02,8.02,2.5398955,1.3749774,2.9141965,-0.12433319
8.03,8.03,8.03,8.03,2.5103793,1.4026593,2.9793248,-0.1362762
8.04,8.04,8.04,8.04,2.4286494,1.3778169,2.9129307,-0.14057353
8.05,8.05,8.05,8.05,2.3233006,1.3538806,2.8836293,-0.119409
8.06,8.06,8.06,8.06,2.2132666,1.3342648,2.8053906,-0.12678501
8.07,8.07,8.07,8.07,2.0858035,1.315501,2.7069225,-0.11710098
8.08,8.08,8.08,8.08,2.0718257,1.3110198,2.6962883,-0.12183239
8.09,8.09,8.09,8.09,1.9027014,1.3129795,2.6793873,-0.11712503
8.1,8.1,8.1,8.1,1.8839334,1.2923741,2.5729105,-0.12290473
8.11,8.11,8.11,8.11,1.8849627,1.276824,2.576439,-0.11662804
8.12,8.12,8.12,8.12,1.8878849,1.3143301,2.6706588,-0.11190812
8.13,8.13,8.13,8.13,1.8286399,1.300503,2.615672,-0.10882533
8.14,8.14,8.14,8.14,1.8139749,1.2811352,2.601137,-0.11409507
8.15,8.15,8.15,8.15,1.769611,1.2820157,2.5693805,-0.11576127
8.16,8.16,8.16,8.16,1.6627903,1.2695808,2.4900262,-0.11576801
8.17,8.17,8.17,8.17,1.6487188,1.2400335,2.4168792,-0.11537498
8.18,8.18,8.18,8.18,1.5995337,1.2533716,2.4558973,-0.10762887
8.19,8.19,8.19,8.19,1.6027509,1.2773001,2.5015504,-0.11337538
8.2,8.2,8.2,8.2,1.5851398,1.2778031,2.5079255,-0.11049391
8.21,8.21,8.21,8.21,1.6190135,1.301323,2.575381,-0.11986414
8.22,8.22,8.22,8.22,1.6164392,1.2976599,2.580516,-0.11554501
8.23,8.23,8.23,8.23,1.5333198,1.2825239,2.5273144,-0.10727151
8.24,8.24,8.24,8.24,1.5895201,1.3178269,2.6451337,-0.11433941
8.25,8.25,8.25,8.25,1.5856823,1.322775,2.6702974,-0.1225635
8.26,8.26,8.26,8.26,1.5889608,1.2894365,2.6305828,-0.11132088
8.27,8.27,8.27,8.27,1.5825685,1.3026121,2.580276,-0.11103234
8.28,8.28,8.28,8.28,1.6632645,1.3082153,2.6238668,-0.11256417
8.29,8.29,8.29,8.29,1.6334178,1.3427769,2.705191,-0.11171064
8.3,8.3,8.3,8.3,1.6709085,1.3347809,2.747529,-0.11726885
8.31,8.31,8.31,8.31,1.776612,1.3777983,2.9218376,-0.13045925
8.32,8.32,8.32,8.32,1.7773902,1.3808795,2.8717883,-0.12864955
8.33,8.33,8.33,8.33,1.8290495,1.3545327,2.840814,-0.12943986
8.34,8.34,8.34,8.34,1.893605,1.3603721,2.890356,-0.12927088
8.35,8.35,8.35,8.35,1.9383798,1.3532478,2.8753674,-0.12530607
8.36,8.36,8.36,8.36,1.9642103,1.35064,2.8661916,-0.12916219
8.37,8.37,8.37,8.37,2.0833118,1.3637668,2.9453304,-0.12318458
8.38,8.38,8.38,8.38,2.0529375,1.3401974,2.8532486,-0.11559644
8.39,8.39,8.39,8.39,2.076062,1.34178,2.8850691,-0.10726498
8.4,8.4,8.4,8.4,1.9839047,1.3203635,2.8172603,-0.10504781
8.41,8.41,8.41,8.41,2.041563,1.3248526,2.8797545,-0.10534743
8.42,8.42,8.42,8.42,2.0742497,1.3297769,2.8783116,-0.09881116
8.43,8.43,8.43,8.43,2.0863678,1.3095415,2.8765416,-0.0970876
8.44,8.44,8.44,8.44,2.0952566,1.3299414,2.9109435,-0.10345801
8.45,8.45,8.45,8.45,2.0460155,1.3256489,2.9179068,-0.09766732
8.46,8.46,8.46,8.46,2.0710897,1.3344289,2.9489882,-0.09657431
8.47,8.47,8.47,8.47,2.0798082,1.3255663,2.920384,-0.09836031
8.48,8.48,8.48,8.48,2.1548536,1.3381946,2.9948764,-0.10213878
8.49,8.49,8.49,8.49,2.1353252,1.3451246,3.0151694,-0.0978917
8.5,8.5,8.5,8.5,2.1292264,1.3242543,2.9448028,-0.10183057
8.51,8.51,8.51,8.51,2.1040413,1.3238695,2.9590616,-0.09877054
8.52,8.52,8.52,8.52,2.0762029,1.3186389,2.9274447,-0.09871099
8.53,8.53,8.53,8.53,2.095468,1.321871,2.9280493,-0.09662783
8.54,8.54,8.54,8.54,2.1198914,1.3276474,2.9487758,-0.10079637
8.55,8.55,8.55,8.55,2.154372,1.3408651,2.999101,-0.10140634
8.56,8.56,8.56,8.56,2.1857054,1.330142,3.0130656,-0.10141999
8.57,8.57,8.57,8.57,2.258066,1.3419355,3.0765805,-0.10117728
8.58,8.58,8.58,8.58,2.3903198,1.3611284,3.176383,-0.10248898
8.59,8.59,8.59,8.59,2.543982,1.4113972,3.3298807,-0.10535777
8.6,8.6,8.6,8.6,2.6778352,1.4009336,3.3569384,-0.11093419
8.61,8.61,8.61,8.61,2.6920428,1.4017857,3.3263626,-0.11510782
8.62,8.62,8.62,8.62,2.7580686,1.44186,3.4355857,-0.11001181
8.63,8.63,8.63,8.63,2.7276351,1.4385163,3.442908,-0.11385698
8.64,8.64,8.64,8.64,2.7387981,1.4170496,3.4214172,-0.11345923
8.65,8.65,8.65,8.65,2.8032413,1.4408565,3.4772012,-0.11213218
8.66,8.66,8.66,8.66,2.7905557,1.4473553,3.490389,-0.11154168
8.67,8.67,8.67,8.67,2.7912493,1.4254744,3.416426,-0.11620177
8.68,8.68,8.68,8.68,2.7169871,1.4207151,3.3428025,-0.11226149
8.69,8.69,8.69,8.69,2.6817403,1.3983345,3.2688828,-0.11325914
8.7,8.7,8.7,8.7,2.613586,1.4059777,3.2663739,-0.11623085
8.71,8.71,8.71,8.71,2.6614435,1.4052194,3.266084,-0.1104084
8.72,8.72,8.72,8.72,2.642596,1.4016134,3.193277,-0.11462777
8.73,8.73,8.73,8.73,2.6245837,1.3898877,3.1938336,-0.11498711
8.74,8.74,8.74,8.74,2.6782427,1.4102862,3.2776442,-0.11215329
8.75,8.75,8.75,8.75,2.6578693,1.4246478,3.338494,-0.11020713
8.76,8.76,8.76,8.76,2.6777947,1.4398601,3.3865576,-0.10950873
8.77,8.77,8.77,8.77,2.6409009,1.397787,3.2546287,-0.11200257
8.78,8.78,8.78,8.78,2.569376,1.3745856,3.1353285,-0.10950299
8.79,8.79,8.79,8.79,2.5373533,1.3786402,3.1301255,-0.10817519
8.8,8.8,8.8,8.8,2.5209937,1.3754374,3.1495752,-0.11494698
8.81,8.81,8.81,8.81,2.4516664,1.3803355,3.1356356,-0.11085055
8.82,8.82,8.82,8.82,2.446795,1.3424653,3.0331116,-0.11073714
8.83,8.83,8.83,8.83,2.4506876,1.3720958,3.0986378,-0.11335056
8.84,8.84,8.84,8.84,2.5480917,1.3554971,3.0691912,-0.11186693
8.85,8.85,8.85,8.85,2.4540234,1.3542188,3.0572417,-0.11353661
8.86,8.86,8.86,8.86,2.4513545,1.3610355,3.056297,-0.11347006
8.87,8.87,8.87,8.87,2.5147572,1.3570235,3.033351,-0.11462104
8.88,8.88,8.88,8.88,2.485519,1.3593576,3.0485225,-0.11588114
8.89,8.89,8.89,8.89,2.5581496,1.3740689,3.0924237,-0.11770815
8.9,8.9,8.9,8.9,2.5633554,1.3782952,3.1452289,-0.1148534
8.91,8.91,8.91,8.91,2.5125904,1.3646961,3.0993986,-0.11076125
8.92,8.92,8.92,8.92,2.4939184,1.3590016,3.115169,-0.11151515
8.93,8.93,8.93,8.93,2.5487328,1.3713342,3.092672,-0.11503877
8.94,8.94,8.94,8.94,2.6127102,1.3873831,3.1761036,-0.11898562
8.95,8.95,8.95,8.95,2.7029936,1.4078982,3.2331889,-0.11113236
8.96,8.96,8.96,8.96,2.6955845,1.4202746,3.2686749,-0.11188214
8.97,8.97,8.97,8.97,2.721308,1.4101747,3.295105,-0.1157099
8.98,8.98,8.98,8.98,2.6396303,1.4140248,3.2686772,-0.112169
8.99,8.99,8.99,8.99,2.5727696,1.3847972,3.2271361,-0.11133955
9.0,9.0,9.0,9.0,2.631177,1.4323329,3.3488622,-0.11359578
9.01,9.01,9.01,9.01,2.6105316,1.4110943,3.2849958,-0.11333188
9.02,9.02,9.02,9.02,2.518387,1.4087343,3.241604,-0.11290929
9.03,9.03,9.03,9.03,2.4655278,1.3715453,3.160836,-0.10860725
9.04,9.04,9.04,9.04,2.5049717,1.3824555,3.1871686,-0.10876243
9.05,9.05,9.05,9.05,2.448362,1.3738427,3.1456165,-0.10559546
9.06,9.06,9.06,9.06,2.4117913,1.3569221,3.104515,-0.10946584
9.07,9.07,9.07,9.07,2.3875613,1.3699782,3.096428,-0.10788957
9.08,9.08,9.08,9.08,2.4023957,1.3463984,3.0777125,-0.10871235
9.09,9.09,9.09,9.09,2.3859584,1.3532107,3.0448942,-0.11010166
9.1,9.1,9.1,9.1,2.3775356,1.3504583,3.0606406,-0.10816041
9.11,9.11,9.11,9.11,2.3682563,1.3532419,3.0669663,-0.10518114
9.12,9.12,9.12,9.12,2.3724978,1.3455522,3.0253828,-0.10630441
9.13,9.13,9.13,9.13,2.3648221,1.3581951,3.039502,-0.10783433
9.14,9.14,9.14,9.14,2.3971524,1.3597999,3.0760074,-0.10728499
9.15,9.15,9.15,9.15,2.3651652,1.3335801,2.991552,-0.1103615
9.16,9.16,9.16,9.16,2.3031354,1.3187298,2.9109108,-0.10852208
9.17,9.17,9.17,9.17,2.405272,1.3379638,3.015501,-0.10882347
9.18,9.18,9.18,9.18,2.382172,1.3424255,3.0026677,-0.10899127
9.19,9.19,9.19,9.19,2.3927064,1.340521,2.9964843,-0.10746609
9.2,9.2,9.2,9.2,2.43078,1.3490614,3.0697477,-0.11027853
9.21,9.21,9.21,9.21,2.380971,1.3420182,3.0254602,-0.1137735
9.22,9.22,9.22,9.22,2.4203153,1.3425509,3.0179813,-0.11099347
9.23,9.23,9.23,9.23,2.4980688,1.3465723,3.0704098,-0.11484829
9.24,9.24,9.24,9.24,2.4516635,1.3708137,3.1055112,-0.11292314
9.25,9.25,9.25,9.25,2.391917,1.3573016,3.0357547,-0.10926437
9.26,9.26,9.26,9.26,2.3738072,1.3313992,2.982651,-0.10865153
9.27,9.27,9.27,9.27,2.364483,1.3353673,2.9902768,-0.10897087
9.28,9.28,9.28,9.28,2.4269497,1.3551644,3.0636554,-0.10687523
9.29,9.29,9.29,9.29,2.4030082,1.3573068,3.0778856,-0.10784082
9.3,9.3,9.3,9.3,2.4097698,1.3511885,3.0372849,-0.10564573
9.31,9.31,9.31,9.31,2.3610997,1.348299,3.0603938,-0.10780659
9.32,9.32,9.32,9.32,2.3615386,1.3682227,3.06338,-0.10173618
9.33,9.33,9.33,9.33,2.3715167,1.356917,3.054938,-0.10517158
9.34,9.34,9.34,9.34,2.325554,1.3316414,3.0118961,-0.10485462
9.35,9.35,9.35,9.35,2.2955854,1.3285382,2.9508462,-0.10781486
9.36,9.36,9.36,9.36,2.2968457,1.3381075,2.989194,-0.10808288
9.37,9.37,9.37,9.37,2.2898977,1.3380259,3.002732,-0.10564094
9.38,9.38,9.38,9.38,2.2973745,1.3401895,2.977148,-0.10981511
9.39,9.39,9.39,9.39,2.2993762,1.3279657,2.9485414,-0.10645892
9.4,9.4,9.4,9.4,2.2912095,1.3491907,2.996723,-0.10534111
9.41,9.41,9.41,9.41,2.2781115,1.3436972,2.983529,-0.10656898
9.42,9.42,9.42,9.42,2.3251877,1.3462683,2.9849072,-0.10622435
9.43,9.43,9.43,9.43,2.3073034,1.3510907,3.0187457,-0.10415232
9.44,9.44,9.44,9.44,2.2466588,1.3335215,2.961429,-0.10645073
9.45,9.45,9.45,9.45,2.2747705,1.33724,2.9619565,-0.10574811
9.46,9.46,9.46,9.46,2.2711453,1.3260863,2.945184,-0.10533383
9.47,9.47,9.47,9.47,2.2849176,1.338671,2.9659069,-0.10546707
9.48,9.48,9.48,9.48,2.257699,1.3066926,2.8933423,-0.10477514
9.49,9.49,9.49,9.49,2.2729263,1.3307961,2.959245,-0.10644644
9.5,9.5,9.5,9.5,2.2520595,1.331568,2.9495533,-0.11046652
9.51,9.51,9.51,9.51,2.2297606,1.3221046,2.916513,-0.10674535
9.52,9.52,9.52,9.52,2.214696,1.3097006,2.869749,-0.10201075
9.53,9.53,9.53,9.53,2.227727,1.315774,2.85945,-0.10625026
9.54,9.54,9.54,9.54,2.284603,1.333887,2.9252803,-0.10689033
9.55,9.55,9.55,9.55,2.2777755,1.3242139,2.9350445,-0.10571715
9.56,9.56,9.56,9.56,2.2495573,1.336592,2.943476,-0.10722761
9.57,9.57,9.57,9.57,2.3194888,1.333434,2.9622166,-0.10716951
9.58,9.58,9.58,9.58,2.3134155,1.3228824,2.9559515,-0.10631207
9.59,9.59,9.59,9.59,2.2971983,1.3327432,2.923675,-0.10782758
9.6,9.6,9.6,9.6,2.2733867,1.3149798,2.9362068,-0.10940602
9.61,9.61,9.61,9.61,2.2718296,1.3199373,2.959556,-0.10433687
9.62,9.62,9.62,9.62,2.2338452,1.3222722,2.9281514,-0.10663292
9.63,9.63,9.63,9.63,2.2680442,1.3296565,2.9423592,-0.10787394
9.64,9.64,9.64,9.64,2.1810577,1.319242,2.9234624,-0.10321099
9.65,9.65,9.65,9.65,2.1512144,1.3037181,2.837959,-0.10202097
9.66,9.66,9.66,9.66,2.126505,1.3245261,2.92796,-0.1024498
9.67,9.67,9.67,9.67,2.1351395,1.31931,2.9032872,-0.10504548
9.68,9.68,9.68,9.68,2.1700408,1.3210307,2.9102354,-0.10519779
9.69,9.69,9.69,9.69,2.1287782,1.33437,2.9611616,-0.09970252
9.7,9.7,9.7,9.7,2.0895023,1.3257872,2.8713686,-0.10050731
9.71,9.71,9.71,9.71,2.042272,1.2932252,2.7848568,-0.09886101
9.72,9.72,9.72,9.72,1.9544114,1.2734615,2.7097964,-0.09884816
9.73,9.73,9.73,9.73,1.8856571,1.2528007,2.6158843,-0.1025268
9.74,9.74,9.74,9.74,1.857392,1.2806253,2.6823049,-0.09767626
9.75,9.75,9.75,9.75,1.9123038,1.3057841,2.744387,-0.09969053
9.76,9.76,9.76,9.76,1.9100044,1.3020327,2.7287722,-0.09715828
9.77,9.77,9.77,9.77,1.8986557,1.2894241,2.6786492,-0.09892797
9.78,9.78,9.78,9.78,1.8640993,1.3030576,2.7204883,-0.09624139
9.79,9.79,9.79,9.79,1.892655,1.3037065,2.746189,-0.09895433
9.8,9.8,9.8,9.8,1.9195348,1.3142092,2.7146132,-0.09668614
9.81,9.81,9.81,9.81,1.9103849,1.3254468,2.7938879,-0.10037351
9.82,9.82,9.82,9.82,1.8270615,1.325617,2.7308836,-0.10106318
9.83,9.83,9.83,9.83,1.7716576,1.3313065,2.6714244,-0.10033725
9.84,9.84,9.84,9.84,1.7838609,1.3194839,2.6554904,-0.09949433
9.85,9.85,9.85,9.85,1.7950989,1.3179128,2.6539,-0.1009575
9.86,9.86,9.86,9.86,1.8421414,1.3312347,2.6913266,-0.10258739
9.87,9.87,9.87,9.87,1.7820097,1.3307698,2.6336331,-0.10507242
9.88,9.88,9.88,9.88,1.8448855,1.3359631,2.720138,-0.10745946
9.89,9.89,9.89,9.89,1.8434331,1.3355645,2.6896338,-0.11028476
9.9,9.9,9.9,9.9,1.8737584,1.3474574,2.734654,-0.11009758
9.91,9.91,9.91,9.91,1.8876052,1.3346673,2.6782074,-0.10666931
9.92,9.92,9.92,9.92,1.9449522,1.3372906,2.7077816,-0.11345214
9.93,9.93,9.93,9.93,1.9804155,1.3523517,2.761425,-0.10880251
9.94,9.94,9.94,9.94,2.0286255,1.3461244,2.7646532,-0.11407463
9.95,9.95,9.95,9.95,2.0730813,1.347114,2.767151,-0.11920552
9.96,9.96,9.96,9.96,2.227264,1.381888,2.919059,-0.1172631
9.97,9.97,9.97,9.97,2.287875,1.3625863,2.8654335,-0.12254344
9.98,9.98,9.98,9.98,2.3503633,1.3736861,2.9355626,-0.12514782
9.99,9.99,9.99,9.99,2.3686273,1.3902608,3.0123112,-0.11610784
10.0,10.0,10.0,10.0,2.4197016,1.3837101,2.9675608,-0.11642414
10.01,10.01,10.01,10.01,2.4556174,1.3932028,2.9890711,-0.12310035
10.02,10.02,10.02,10.02,2.4983642,1.3852221,2.9912338,-0.12188134
10.03,10.03,10.03,10.03,2.4926646,1.3792115,3.0146463,-0.12549007
10.04,10.04,10.04,10.04,2.5586786,1.394293,3.0927448,-0.1278989
10.05,10.05,10.05,10.05,2.5862706,1.4105101,3.1656694,-0.12384803
10.06,10.06,10.06,10.06,2.6533675,1.4234265,3.1537328,-0.13123035
10.07,10.07,10.07,10.07,2.6331794,1.419303,3.1864793,-0.12327316
10.08,10.08,10.08,10.08,2.6920962,1.4191148,3.1954544,-0.12187494
10.09,10.09,10.09,10.09,2.6933496,1.4118752,3.1994443,-0.12527607
10.1,10.1,10.1,10.1,2.7107272,1.4464731,3.262622,-0.1321046
10.11,10.11,10.11,10.11,2.6830604,1.4404788,3.2494466,-0.11829793
10.12,10.12,10.12,10.12,2.7306552,1.4506747,3.3054936,-0.12697448
10.13,10.13,10.13,10.13,2.6539857,1.4272661,3.1645207,-0.12834588
10.14,10.14,10.14,10.14,2.6793718,1.4506657,3.2494938,-0.12468354
10.15,10.15,10.15,10.15,2.629618,1.4518607,3.229552,-0.13193028
10.16,10.16,10.16,10.16,2.5568495,1.4432874,3.1990411,-0.12007616
10.17,10.17,10.17,10.17,2.4778454,1.4177887,3.1468394,-0.12274068
10.18,10.18,10.18,10.18,2.266508,1.3879122,2.9922402,-0.11156646
10.19,10.19,10.19,10.19,2.1018019,1.3783685,2.9228966,-0.10707965
10.2,10.2,10.2,10.2,2.0161443,1.3574802,2.8421674,-0.10696063
10.21,10.21,10.21,10.21,1.8697624,1.3313577,2.789645,-0.1013958
10.22,10.22,10.22,10.22,1.7546316,1.3255825,2.6493177,-0.10451057
10.23,10.23,10.23,10.23,1.7009813,1.32354,2.6310458,-0.10407699
10.24,10.24,10.24,10.24,1.6208627,1.309706,2.5381055,-0.1055187
10.25,10.25,10.25,10.25,1.6313235,1.308883,2.570137,-0.1039006
10.26,10.26,10.26,10.26,1.5322946,1.3256752,2.492177,-0.10624351
10.27,10.27,10.27,10.27,1.5050467,1.3112073,2.5146837,-0.10666065
10.28,10.28,10.28,10.28,1.4728292,1.2908362,2.4943018,-0.10687429
10.29,10.29,10.29,10.29,1.527058,1.3155591,2.534489,-0.10611989
10.3,10.3,10.3,10.3,1.5486962,1.3143702,2.5290952,-0.10421178
10.31,10.31,10.31,10.31,1.5998861,1.3216714,2.5646813,-0.10779148
10.32,10.32,10.32,10.32,1.5798038,1.3061168,2.5336185,-0.10657825
10.33,10.33,10.33,10.33,1.6326361,1.309781,2.553321,-0.10457283
10.34,10.34,10.34,10.34,1.6942521,1.3061427,2.543503,-0.10457063
10.35,10.35,10.35,10.35,1.749082,1.3163433,2.6289756,-0.1059864
10.36,10.36,10.36,10.36,1.7460469,1.3117923,2.6360672,-0.1065397
10.37,10.37,10.37,10.37,1.7462747,1.291041,2.5616198,-0.10608654
10.38,10.38,10.38,10.38,1.8125845,1.3107052,2.6569173,-0.10604433
10.39,10.39,10.39,10.39,1.8854204,1.3047755,2.6982203,-0.10209317
10.4,10.4,10.4,10.4,1.9364581,1.320136,2.7600987,-0.10213484
10.41,10.41,10.41,10.41,2.0067992,1.3039701,2.763966,-0.10427821
10.42,10.42,10.42,10.42,2.0422897,1.3157697,2.816285,-0.10119615
10.43,10.43,10.43,10.43,2.0561275,1.3113586,2.8048737,-0.10216141
10.44,10.44,10.44,10.44,2.067881,1.3054383,2.8094754,-0.10066986
10.45,10.45,10.45,10.45,2.0617738,1.3241441,2.8105285,-0.10370324
10.46,10.46,10.46,10.46,2.081868,1.3166596,2.8167062,-0.10322072
10.47,10.47,10.47,10.47,2.1010253,1.3358421,2.851459,-0.1074464
10.48,10.48,10.48,10.48,2.122816,1.3289194,2.8707407,-0.10500753
10.49,10.49,10.49,10.49,2.075965,1.3255999,2.8560836,-0.10437253
10.5,10.5,10.5,10.5,2.0674791,1.3291318,2.852089,-0.1091904
10.51,10.51,10.51,10.51,2.0386915,1.3180435,2.7663355,-0.10817851
10.52,10.52,10.52,10.52,2.0171864,1.3230795,2.802821,-0.10492489
10.53,10.53,10.53,10.53,1.9469693,1.326708,2.7795515,-0.1073209
10.54,10.54,10.54,10.54,2.005787,1.3075148,2.811231,-0.10456242
10.55,10.55,10.55,10.55,1.9799843,1.3048418,2.7758634,-0.10315689
10.56,10.56,10.56,10.56,1.9731463,1.3074641,2.7874737,-0.10035792
10.57,10.57,10.57,10.57,1.9255275,1.2817072,2.7613797,-0.09898567
10.58,10.58,10.58,10.58,1.8403633,1.2762387,2.6939657,-0.09802402
10.59,10.59,10.59,10.59,1.7129108,1.2647508,2.605081,-0.0999989
10.6,10.6,10.6,10.6,1.6364896,1.2578984,2.5552025,-0.09850755
10.61,10.61,10.61,10.61,1.6292124,1.2648582,2.5357046,-0.09631316
10.62,10.62,10.62,10.62,1.6806846,1.2738763,2.5681918,-0.09738746
10.63,10.63,10.63,10.63,1.7355232,1.2911062,2.6421137,-0.09622944
10.64,10.64,10.64,10.64,1.774455,1.3066964,2.6808476,-0.10012165
10.65,10.65,10.65,10.65,1.8277028,1.3106467,2.6544223,-0.10036173
10.66,10.66,10.66,10.66,1.8178765,1.3310587,2.6951275,-0.10368203
10.67,10.67,10.67,10.67,1.7689546,1.3360063,2.6442268,-0.10161047
10.68,10.68,10.68,10.68,1.7476137,1.3247924,2.6472406,-0.10439035
10.69,10.69,10.69,10.69,1.782569,1.3376178,2.6982396,-0.10545111
10.7,10.7,10.7,10.7,1.7430658,1.3358719,2.6577213,-0.10627849
10.71,10.71,10.71,10.71,1.7899323,1.3329238,2.6424196,-0.10464511
10.72,10.72,10.72,10.72,1.7975293,1.3423924,2.7084696,-0.10416432
10.73,10.73,10.73,10.73,1.7828512,1.3264097,2.633573,-0.10376021
10.74,10.74,10.74,10.74,1.8102462,1.3456415,2.7374773,-0.10522758
10.75,10.75,10.75,10.75,1.8155603,1.3489368,2.7191117,-0.10407279
10.76,10.76,10.76,10.76,1.8276594,1.3253603,2.6806579,-0.10238331
10.77,10.77,10.77,10.77,1.8186237,1.3372077,2.7283776,-0.10080309
10.78,10.78,10.78,10.78,1.8021238,1.3256483,2.699995,-0.10128593
10.79,10.79,10.79,10.79,1.8282765,1.3093135,2.6644719,-0.10269687
10.8,10.8,10.8,10.8,1.8888386,1.3393269,2.7861905,-0.10291253
10.81,10.81,10.81,10.81,1.8428217,1.3340542,2.7516158,-0.09897744
10.82,10.82,10.82,10.82,1.9165883,1.3420343,2.771316,-0.10007403
10.83,10.83,10.83,10.83,1.9366547,1.3361231,2.7590694,-0.09936519
10.84,10.84,10.84,10.84,1.9574312,1.3351548,2.732573,-0.10111044
10.85,10.85,10.85,10.85,1.9423778,1.3400874,2.750915,-0.10191969
10.86,10.86,10.86,10.86,1.8829037,1.3447099,2.745725,-0.10171455
10.87,10.87,10.87,10.87,1.8608332,1.3249245,2.6950839,-0.10435148
10.88,10.88,10.88,10.88,1.870743,1.3202783,2.725605,-0.10332674
10.89,10.89,10.89,10.89,1.8525466,1.3227481,2.7029545,-0.10259409
10.9,10.9,10.9,10.9,1.8732226,1.3128042,2.7286558,-0.10511991
10.91,10.91,10.91,10.91,1.8936079,1.3308307,2.7278097,-0.10756271
10.92,10.92,10.92,10.92,1.9055871,1.3187292,2.734708,-0.10190415
10.93,10.93,10.93,10.93,1.8856988,1.3079951,2.71519,-0.10386012
10.94,10.94,10.94,10.94,1.9285831,1.3388165,2.7810278,-0.1025916
10.95,10.95,10.95,10.95,1.9417498,1.3324063,2.7700584,-0.10369132
10.96,10.96,10.96,10.96,1.9418281,1.3342508,2.7777321,-0.10709189
10.97,10.97,10.97,10.97,1.920238,1.3247681,2.753916,-0.10178301
10.98,10.98,10.98,10.98,1.9696155,1.3190165,2.7701862,-0.10200585
10.99,10.99,10.99,10.99,1.9635503,1.3258507,2.782611,-0.1036147
11.0,11.0,11.0,11.0,1.9418744,1.3141776,2.7448263,-0.10133546
11.01,11.01,11.01,11.01,1.9731503,1.3216047,2.8029711,-0.10274807
11.02,11.02,11.02,11.02,1.941934,1.3163011,2.7449903,-0.10161783
11.03,11.03,11.03,11.03,1.9628698,1.3272184,2.8105648,-0.0998245
11.04,11.04,11.04,11.04,1.9868426,1.2972519,2.7249706,-0.10524552
11.05,11.05,11.05,11.05,1.9447131,1.30939,2.7327793,-0.10406779
11.06,11.06,11.06,11.06,1.9385327,1.2962632,2.7070694,-0.1058927
11.07,11.07,11.07,11.07,1.9365785,1.3056419,2.7376764,-0.10494801
11.08,11.08,11.08,11.08,1.9788156,1.322806,2.781505,-0.10261948
11.09,11.09,11.09,11.09,1.951829,1.3070022,2.7840543,-0.10068516
11.1,11.1,11.1,11.1,1.9704599,1.32872,2.809732,-0.10445275
11.11,11.11,11.11,11.11,1.9614974,1.3009188,2.7341669,-0.1045219
11.12,11.12,11.12,11.12,1.9446652,1.2967597,2.6860628,-0.10175357
11.13,11.13,11.13,11.13,1.9421145,1.2987691,2.6801348,-0.10361536
11.14,11.14,11.14,11.14,1.9670364,1.3309883,2.7830026,-0.10411566
11.15,11.15,11.15,11.15,1.9519465,1.3018173,2.750747,-0.0985242
11.16,11.16,11.16,11.16,1.9887958,1.3087071,2.7427197,-0.10037713
11.17,11.17,11.17,11.17,1.989421,1.3161798,2.756898,-0.09979259
11.18,11.18,11.18,11.18,1.9906633,1.3124595,2.7663426,-0.10236837
11.19,11.19,11.19,11.19,1.9499165,1.3005773,2.7132053,-0.10256261
11.2,11.2,11.2,11.2,1.9936769,1.3039511,2.7313476,-0.10070287
11.21,11.21,11.21,11.21,1.9618586,1.3316519,2.7814136,-0.10110729
11.22,11.22,11.22,11.22,1.9567556,1.3286012,2.7620287,-0.0993225
11.23,11.23,11.23,11.23,1.9667823,1.317808,2.7561023,-0.10514501
11.24,11.24,11.24,11.24,1.986821,1.3182179,2.7684164,-0.10220625
11.25,11.25,11.25,11.25,1.9681159,1.301244,2.7287993,-0.10552748
11.26,11.26,11.26,11.26,1.9646131,1.321091,2.7958457,-0.10400054
11.27,11.27,11.27,11.27,1.978416,1.3177501,2.7251644,-0.10126436
11.28,11.28,11.28,11.28,1.9512227,1.316186,2.7635365,-0.09812962
11.29,11.29,11.29,11.29,1.9702067,1.3105284,2.770488,-0.10312477
11.3,11.3,11.3,11.3,1.9853604,1.3207195,2.7770817,-0.10251327


==> dataICX285cellar+doubleThermalNoise4BranchAll.csv <==
0.0,0.0,0.0,0.0,3.153771,0.0,6.906204,3.1861956
0.01,0.01,0.01,0.01,3.159254,0.0,6.886785,3.2743738
0.02,0.02,0.02,0.02,3.150978,0.0,6.864969,3.2075458
0.03,0.03,0.03,0.03,3.1667507,0.0,6.876716,3.217173
0.04,0.04,0.04,0.04,3.1252902,0.0,6.8717566,3.2537577
0.05,0.05,0.05,0.05,3.1351886,0.0,6.877907,3.2418091
0.06,0.06,0.06,0.06,3.1735954,0.0,6.8742905,3.2212205
0.07,0.07,0.07,0.07,3.1678681,0.0,6.9007473,3.260535
0.08,0.08,0.08,0.08,3.1229513,0.0,6.8753734,3.251337
0.09,0.09,0.09,0.09,3.1146803,0.0,6.865227,3.2256925
0.1,0.1,0.1,0.1,3.156333,0.0,6.879847,3.229556
0.11,0.11,0.11,0.11,3.1517901,0.0,6.8821826,3.200018
0.12,0.12,0.12,0.12,3.1377685,0.0,6.877914,3.1851702
0.13,0.13,0.13,0.13,3.1668203,0.0,6.8845854,3.1821191
0.14,0.14,0.14,0.14,3.1348379,0.0,6.876554,3.2093954
0.15,0.15,0.15,0.15,3.1492167,0.0,6.868281,3.224975
0.16,0.16,0.16,0.16,3.1427386,0.0,6.876915,3.2004898
0.17,0.17,0.17,0.17,3.1664522,0.0,6.881362,3.2467468
0.18,0.18,0.18,0.18,3.1488717,0.0,6.868192,3.1937916
0.19,0.19,0.19,0.19,3.1570067,0.0,6.8812127,3.22173
0.2,0.2,0.2,0.2,3.145023,0.0,6.8982,3.1721063
0.21,0.21,0.21,0.21,3.1267521,0.0,6.875095,3.2472641
0.22,0.22,0.22,0.22,3.1433785,0.0,6.868165,3.2142382
0.23,0.23,0.23,0.23,3.128719,0.0,6.8778315,3.2097635
0.24,0.24,0.24,0.24,3.146641,0.0,6.88533,3.2449286
0.25,0.25,0.25,0.25,3.137682,0.0,6.88235,3.26839
0.26,0.26,0.26,0.26,3.12624,0.0,6.8723445,3.201895
0.27,0.27,0.27,0.27,3.1534646,0.0,6.8774467,3.2286975
0.28,0.28,0.28,0.28,3.1338353,0.0,6.8894753,3.2348988
0.29,0.29,0.29,0.29,3.1287587,0.0,6.88438,3.2180753
0.3,0.3,0.3,0.3,3.1108599,0.0,6.876527,3.204192
0.31,0.31,0.31,0.31,3.123164,0.0,6.8677793,3.1882648
0.32,0.32,0.32,0.32,3.1351902,0.0,6.8868327,3.2519753
0.33,0.33,0.33,0.33,3.1194172,0.0,6.875731,3.2365625
0.34,0.34,0.34,0.34,3.1017854,0.0,6.8803253,3.171858
0.35,0.35,0.35,0.35,3.132554,0.0,6.87608,3.2094285
0.36,0.36,0.36,0.36,3.1335883,0.0,6.8677287,3.2356608
0.37,0.37,0.37,0.37,3.134293,0.0,6.875196,3.206387
0.38,0.38,0.38,0.38,3.1153579,0.0,6.875619,3.2287662
0.39,0.39,0.39,0.39,3.130371,0.0,6.867278,3.2714112
0.4,0.4,0.4,0.4,3.143806,0.0,6.8825355,3.2597053
0.41,0.41,0.41,0.41,3.0982277,0.0,6.8772635,3.2303798
0.42,0.42,0.42,0.42,3.1170783,0.0,6.87993,3.1817355
0.43,0.43,0.43,0.43,3.1455228,0.0,6.8697805,3.267963
0.44,0.44,0.44,0.44,3.1270738,0.0,6.886432,3.2053585
0.45,0.45,0.45,0.45,3.1376286,0.0,6.8762975,3.2329152
0.46,0.46,0.46,0.46,3.1202002,0.0,6.883837,3.2436905
0.47,0.47,0.47,0.47,3.1246974,0.0,6.8713746,3.240208
0.48,0.48,0.48,0.48,3.1297233,0.0,6.885427,3.3197682
0.49,0.49,0.49,0.49,3.1158588,0.0,6.874898,3.2976472
0.5,0.5,0.5,0.5,3.1290622,0.0,6.867486,3.1661243
0.51,0.51,0.51,0.51,3.111055,0.0,6.884993,3.186062
0.52,0.52,0.52,0.52,3.125475,0.0,6.878889,3.206702
0.53,0.53,0.53,0.53,3.1383002,0.0,6.88612,3.1813262
0.54,0.54,0.54,0.54,3.092933,0.0,6.8712673,3.2148545
0.55,0.55,0.55,0.55,3.1153948,0.0,6.8731785,3.1903386
0.56,0.56,0.56,0.56,3.1186898,0.0,6.8533945,3.2476425
0.57,0.57,0.57,0.57,3.1149166,0.0,6.8777647,3.210326
0.58,0.58,0.58,0.58,3.1050236,0.0,6.8815665,3.1688738
0.59,0.59,0.59,0.59,3.1380672,0.0,6.8752713,3.192013
0.6,0.6,0.6,0.6,3.1110501,0.0,6.874865,3.2425272
0.61,0.61,0.61,0.61,3.1201966,0.0,6.8702893,3.2039773
0.62,0.62,0.62,0.62,3.1392384,0.0,6.881864,3.2099638
0.63,0.63,0.63,0.63,3.0978084,0.0,6.8657665,3.2144463
0.64,0.64,0.64,0.64,3.1308777,0.0,6.8875036,3.2086692
0.65,0.65,0.65,0.65,3.1294315,0.0,6.877328,3.1797562
0.66,0.66,0.66,0.66,3.113079,0.0,6.8620405,3.2147799
0.67,0.67,0.67,0.67,3.1501827,0.0,6.8636885,3.2636557
0.68,0.68,0.68,0.68,3.1449225,0.0,6.872453,3.2096925
0.69,0.69,0.69,0.69,3.079941,0.0,6.867405,3.2358844
0.7,0.7,0.7,0.7,3.0776331,0.0,6.8622165,3.2545264
0.71,0.71,0.71,0.71,2.9929595,0.0,6.846343,3.2042582
0.72,0.72,0.72,0.72,2.9586174,0.0,6.8315916,3.2005532
0.73,0.73,0.73,0.73,2.9469545,0.0,6.829774,3.2362115
0.74,0.74,0.74,0.74,2.9176571,0.0,6.821454,3.2252898
0.75,0.75,0.75,0.75,2.8873675,0.0,6.821653,3.222302
0.76,0.76,0.76,0.76,2.898538,0.0,6.839731,3.2033849
0.77,0.77,0.77,0.77,2.9387748,0.0,6.8379235,3.153798
0.78,0.78,0.78,0.78,2.9459982,0.0,6.830982,3.2523415
0.79,0.79,0.79,0.79,2.9510047,0.0,6.8379016,3.177618
0.8,0.8,0.8,0.8,2.9590988,0.0,6.8076935,3.1617715
0.81,0.81,0.81,0.81,2.9678867,0.0,6.849504,3.123604
0.82,0.82,0.82,0.82,2.974466,0.0,6.843986,3.1756506
0.83,0.83,0.83,0.83,2.953369,0.0,6.8343368,3.1518312
0.84,0.84,0.84,0.84,2.9780037,0.0,6.857253,3.1542652
0.85,0.85,0.85,0.85,2.9389856,0.0,6.852404,3.1247554
0.86,0.86,0.86,0.86,3.007999,0.0,6.8742375,3.230007
0.87,0.87,0.87,0.87,3.0056343,0.0,6.878039,3.2392473
0.88,0.88,0.88,0.88,2.98977,0.0,6.866638,3.2340436
0.89,0.89,0.89,0.89,3.0585294,0.0,6.881589,3.2991972
0.9,0.9,0.9,0.9,3.098667,0.0,6.903209,3.279636
0.91,0.91,0.91,0.91,3.293182,0.0,6.9112234,3.2615008
0.92,0.92,0.92,0.92,3.374667,0.0,6.903008,3.1967788
0.93,0.93,0.93,0.93,3.6096165,0.0,6.9525747,3.1886597
0.94,0.94,0.94,0.94,3.7514994,0.0,6.957182,3.0588217
0.95,0.95,0.95,0.95,3.786773,0.0,6.9597015,3.0707808
0.96,0.96,0.96,0.96,3.8494432,0.0,6.960029,3.0135548
0.97,0.97,0.97,0.97,3.9084337,0.0,6.964871,3.0446792
0.98,0.98,0.98,0.98,4.019809,0.0,6.9581113,2.9785893
0.99,0.99,0.99,0.99,3.9335308,0.0,6.943633,3.0906203
1.0,1.0,1.0,1.0,3.9455462,0.0,6.9522233,3.0360074
1.01,1.01,1.01,1.01,3.987431,0.0,6.9608874,3.1629279
1.02,1.02,1.02,1.02,4.0002284,0.0,6.9625587,3.0863123
1.03,1.03,1.03,1.03,4.039009,0.0,6.9620943,3.076301
1.04,1.04,1.04,1.04,4.1686263,0.0,6.9794497,3.119873
1.05,1.05,1.05,1.05,4.1686945,0.0,6.9755883,3.0618343
1.06,1.06,1.06,1.06,4.028911,0.0,6.96551,3.2107708
1.07,1.07,1.07,1.07,3.9419138,0.0,6.956485,3.1717515
1.08,1.08,1.08,1.08,3.8267345,0.0,6.948469,3.1988022
1.09,1.09,1.09,1.09,3.7177763,0.0,6.954106,3.195023
1.1,1.1,1.1,1.1,3.6514106,0.0,6.941839,3.211751
1.11,1.11,1.11,1.11,3.6276367,0.0,6.945389,3.0819952
1.12,1.12,1.12,1.12,3.5768726,0.0,6.93225,3.1871762
1.13,1.13,1.13,1.13,3.5275822,0.0,6.939502,3.2173617
1.14,1.14,1.14,1.14,3.5276806,0.0,6.951951,3.134885
1.15,1.15,1.15,1.15,3.5336466,0.0,6.949029,3.1170979
1.16,1.16,1.16,1.16,3.4987082,0.0,6.9539056,3.161311
1.17,1.17,1.17,1.17,3.4694407,0.0,6.9447775,3.0920465
1.18,1.18,1.18,1.18,3.4489193,0.0,6.948197,3.0695317
1.19,1.19,1.19,1.19,3.4148908,0.0,6.9493637,3.1381702
1.2,1.2,1.2,1.2,3.326866,0.0,6.935734,3.1051567
1.21,1.21,1.21,1.21,3.3840673,0.0,6.9106193,3.185324
1.22,1.22,1.22,1.22,3.4001522,0.0,6.9402027,3.148106
1.23,1.23,1.23,1.23,3.4072618,0.0,6.947904,3.1376321
1.24,1.24,1.24,1.24,3.3480911,0.0,6.928533,3.1162338
1.25,1.25,1.25,1.25,3.3042028,0.0,6.9368043,3.1366224
1.26,1.26,1.26,1.26,3.2809038,0.0,6.9173346,3.0884774
1.27,1.27,1.27,1.27,3.2264073,0.0,6.9212217,3.1535773
1.28,1.28,1.28,1.28,3.2191892,0.0,6.9228916,3.1446114
1.29,1.29,1.29,1.29,3.17843,0.0,6.8878837,3.1761389
1.3,1.3,1.3,1.3,3.1936135,0.0,6.868737,3.159446
1.31,1.31,1.31,1.31,3.2285397,0.0,6.8719954,3.1191359
1.32,1.32,1.32,1.32,3.2444742,0.0,6.8655477,3.1350603
1.33,1.33,1.33,1.33,3.2708676,0.0,6.868913,3.1884823
1.34,1.34,1.34,1.34,3.3189414,0.0,6.878882,3.13383
1.35,1.35,1.35,1.35,3.2927933,0.0,6.8567686,3.140634
1.36,1.36,1.36,1.36,3.329215,0.0,6.8680716,3.1772232
1.37,1.37,1.37,1.37,3.3912888,0.0,6.869891,3.1446972
1.38,1.38,1.38,1.38,3.4488633,0.0,6.8637,3.097371
1.39,1.39,1.39,1.39,3.520045,0.0,6.898148,3.1489944
1.4,1.4,1.4,1.4,3.6660519,0.0,6.9005923,3.149336
1.41,1.41,1.41,1.41,3.8223302,0.0,6.936457,3.1557882
1.42,1.42,1.42,1.42,3.9026666,0.0,6.9631095,3.0349426
1.43,1.43,1.43,1.43,3.9539921,0.0,6.96459,3.0728362
1.44,1.44,1.44,1.44,4.039215,0.0,6.971093,3.2491868
1.45,1.45,1.45,1.45,4.0628653,0.0,6.966888,3.133982
1.46,1.46,1.46,1.46,4.135134,0.0,6.957197,3.226286
1.47,1.47,1.47,1.47,4.191349,0.0,6.9677334,3.1787834
1.48,1.48,1.48,1.48,4.213559,0.0,6.970348,3.0911884
1.49,1.49,1.49,1.49,4.3043256,0.0,6.9761095,3.083152
1.5,1.5,1.5,1.5,4.308391,0.0,6.973701,3.1835313
1.51,1.51,1.51,1.51,4.3765416,0.0,6.9777365,3.0682933
1.52,1.52,1.52,1.52,4.5107365,0.0,6.9855447,3.0782237
1.53,1.53,1.53,1.53,4.654891,0.0,6.9891243,3.0033836
1.54,1.54,1.54,1.54,4.7047887,0.0,6.985593,3.0712075
1.55,1.55,1.55,1.55,4.782755,0.0,6.9923706,3.1167772
1.56,1.56,1.56,1.56,4.85887,0.0,6.9931083,2.9868224
1.57,1.57,1.57,1.57,4.932469,0.0,7.000351,2.9464347
1.58,1.58,1.58,1.58,5.0255575,0.0,7.004903,3.0379243
1.59,1.59,1.59,1.59,4.9585557,0.0,6.9975767,3.0183256
1.6,1.6,1.6,1.6,4.851338,0.0,6.998322,3.0858111
1.61,1.61,1.61,1.61,4.832324,0.0,6.99495,3.067115
1.62,1.62,1.62,1.62,4.8323064,0.0,6.987675,3.1379976
1.63,1.63,1.63,1.63,4.876891,0.0,7.003297,3.0905194
1.64,1.64,1.64,1.64,4.918372,0.0,6.990883,3.2140768
1.65,1.65,1.65,1.65,4.8928266,0.0,6.9962325,3.1343482
1.66,1.66,1.66,1.66,4.860868,0.0,6.997357,2.9914432
1.67,1.67,1.67,1.67,4.8210545,0.0,6.996764,3.162109
1.68,1.68,1.68,1.68,4.7324734,0.0,6.9890876,3.0981126
1.69,1.69,1.69,1.69,4.663316,0.0,6.9816995,3.0724149
1.7,1.7,1.7,1.7,4.606161,0.0,6.981451,3.2506936
1.71,1.71,1.71,1.71,4.5785136,0.0,6.980463,3.2910457
1.72,1.72,1.72,1.72,4.5597267,0.0,6.9702053,3.2806313
1.73,1.73,1.73,1.73,4.5139694,0.0,6.9745593,3.1524801
1.74,1.74,1.74,1.74,4.4537563,0.0,6.979308,3.2624624
1.75,1.75,1.75,1.75,4.4255133,0.0,6.9738884,3.203424
1.76,1.76,1.76,1.76,4.3785243,0.0,6.9810476,3.241829
1.77,1.77,1.77,1.77,4.3451505,0.0,6.974244,3.1045094
1.78,1.78,1.78,1.78,4.3356853,0.0,6.97038,3.1905923
1.79,1.79,1.79,1.79,4.370456,0.0,6.973335,3.0908906
1.8,1.8,1.8,1.8,4.3646674,0.0,6.9729786,3.2092383
1.81,1.81,1.81,1.81,4.375599,0.0,6.973796,3.1929107
1.82,1.82,1.82,1.82,4.3229017,0.0,6.9659534,3.249124
1.83,1.83,1.83,1.83,4.295468,0.0,6.9714084,3.2497559
1.84,1.84,1.84,1.84,4.3071194,0.0,6.9668365,3.274688
1.85,1.85,1.85,1.85,4.3355575,0.0,6.9813414,3.199203
1.86,1.86,1.86,1.86,4.279528,0.0,6.977555,3.1923616
1.87,1.87,1.87,1.87,4.1911893,0.0,6.986063,3.2766547
1.88,1.88,1.88,1.88,4.0918617,0.0,6.985684,3.1907294
1.89,1.89,1.89,1.89,4.1340117,0.0,6.9861736,3.2075436
1.9,1.9,1.9,1.9,4.2311683,0.0,6.985052,3.1312852
1.91,1.91,1.91,1.91,4.3698125,0.0,6.9943166,3.2420285
1.92,1.92,1.92,1.92,4.447945,0.0,6.9972763,3.2921808
1.93,1.93,1.93,1.93,4.3653226,0.0,6.988529,3.2668118
1.94,1.94,1.94,1.94,4.367621,0.0,6.981844,3.268008
1.95,1.95,1.95,1.95,4.3275046,0.0,6.9653788,3.1983032
1.96,1.96,1.96,1.96,4.2583847,0.0,6.9728646,3.1262422
1.97,1.97,1.97,1.97,4.3542323,0.0,6.9795403,3.1373527
1.98,1.98,1.98,1.98,4.4270506,0.0,6.984362,3.1646702
1.99,1.99,1.99,1.99,4.4943757,0.0,6.977271,3.1382234
2.0,2.0,2.0,2.0,4.535609,0.0,6.9880543,3.0942206
2.01,2.01,2.01,2.01,4.5901456,0.0,6.9903307,3.1470935
2.02,2.02,2.02,2.02,4.589156,0.0,6.9971657,3.0300848
2.03,2.03,2.03,2.03,4.559165,0.0,6.9913073,3.1428032
2.04,2.04,2.04,2.04,4.5306735,0.0,6.9968967,3.1075935
2.05,2.05,2.05,2.05,4.489173,0.0,6.988825,3.2016423
2.06,2.06,2.06,2.06,4.4871325,0.0,6.988901,3.0409796
2.07,2.07,2.07,2.07,4.4497943,0.0,6.9911485,3.1566672
2.08,2.08,2.08,2.08,4.427789,0.0,6.9873285,3.1921606
2.09,2.09,2.09,2.09,4.4666,0.0,6.984547,3.1820443
2.1,2.1,2.1,2.1,4.3706813,0.0,6.983838,3.1468413
2.11,2.11,2.11,2.11,4.311835,0.0,6.988264,3.181458
2.12,2.12,2.12,2.12,4.3211684,0.0,6.993461,3.23094
2.13,2.13,2.13,2.13,4.4984007,0.0,6.9892673,3.2160401
2.14,2.14,2.14,2.14,4.61166,0.0,7.0034423,3.2119248
2.15,2.15,2.15,2.15,4.6786127,0.0,6.997449,3.2119012
2.16,2.16,2.16,2.16,4.7035794,0.0,7.0090857,3.168494
2.17,2.17,2.17,2.17,4.7189183,0.0,7.0074744,3.0704339
2.18,2.18,2.18,2.18,4.773056,0.0,7.005574,3.1372867
2.19,2.19,2.19,2.19,4.765337,0.0,7.012921,3.1876507
2.2,2.2,2.2,2.2,4.8209615,0.0,7.0177,3.1572535
2.21,2.21,2.21,2.21,4.7637777,0.0,7.0153975,3.1636102
2.22,2.22,2.22,2.22,4.7488136,0.0,7.013911,3.1719027
2.23,2.23,2.23,2.23,4.732055,0.0,6.987776,3.0818121
2.24,2.24,2.24,2.24,4.7405744,0.0,6.9922686,3.12431
2.25,2.25,2.25,2.25,4.722624,0.0,6.9901395,3.1982775
2.26,2.26,2.26,2.26,4.7052903,0.0,6.9903164,3.0822697
2.27,2.27,2.27,2.27,4.585239,0.0,6.992886,3.0466151
2.28,2.28,2.28,2.28,4.5498185,0.0,6.990142,3.2424104
2.29,2.29,2.29,2.29,4.5377927,0.0,6.9884386,3.173361
2.3,2.3,2.3,2.3,4.487535,0.0,6.982299,3.087777
2.31,2.31,2.31,2.31,4.490325,0.0,6.987715,3.1272945
2.32,2.32,2.32,2.32,4.4607115,0.0,6.9799733,3.1676676
2.33,2.33,2.33,2.33,4.4493365,0.0,6.983319,3.1574764
2.34,2.34,2.34,2.34,4.3643517,0.0,6.993002,3.1088824
2.35,2.35,2.35,2.35,4.402599,0.0,6.983213,3.1755733
2.36,2.36,2.36,2.36,4.391535,0.0,6.9771314,3.247697
2.37,2.37,2.37,2.37,4.370316,0.0,6.9706078,3.101047
2.38,2.38,2.38,2.38,4.4572773,0.0,6.980619,3.133495
2.39,2.39,2.39,2.39,4.4607906,0.0,6.975938,3.1207316
2.4,2.4,2.4,2.4,4.4443774,0.0,6.98512,3.0062847
2.41,2.41,2.41,2.41,4.481173,0.0,6.978568,3.1347346
2.42,2.42,2.42,2.42,4.5147805,0.0,6.9693093,3.1004183
2.43,2.43,2.43,2.43,4.5466332,0.0,6.9711504,3.1661677
2.44,2.44,2.44,2.44,4.4843664,0.0,6.9793773,3.191405
2.45,2.45,2.45,2.45,4.4753833,0.0,6.9703913,3.2595775
2.46,2.46,2.46,2.46,4.5173087,0.0,6.977698,3.1663237
2.47,2.47,2.47,2.47,4.5383105,0.0,6.9870944,3.0884817
2.48,2.48,2.48,2.48,4.553976,0.0,6.9795604,3.1586318
2.49,2.49,2.49,2.49,4.574185,0.0,6.980481,3.1169276
2.5,2.5,2.5,2.5,4.5457845,0.0,6.985845,3.0317466
2.51,2.51,2.51,2.51,4.5485406,0.0,6.988527,3.1366782
2.52,2.52,2.52,2.52,4.472006,0.0,6.9778543,3.1588285
2.53,2.53,2.53,2.53,4.4079394,0.0,6.9738746,3.106571
2.54,2.54,2.54,2.54,4.3696995,0.0,6.9769554,3.1415277
2.55,2.55,2.55,2.55,4.2592244,0.0,6.972557,3.1324542
2.56,2.56,2.56,2.56,4.1691246,0.0,6.9695587,3.1345007
2.57,2.57,2.57,2.57,4.081494,0.0,6.963623,3.1111429
2.58,2.58,2.58,2.58,4.0488667,0.0,6.9629188,3.1346338
2.59,2.59,2.59,2.59,3.9832695,0.0,6.9642577,3.2295928
2.6,2.6,2.6,2.6,3.929283,0.0,6.9645996,3.2813818
2.61,2.61,2.61,2.61,3.933958,0.0,6.96701,3.1146617
2.62,2.62,2.62,2.62,3.9856079,0.0,6.961609,3.1436753
2.63,2.63,2.63,2.63,3.9840968,0.0,6.961968,3.073766
2.64,2.64,2.64,2.64,3.9869678,0.0,6.95833,3.1153655
2.65,2.65,2.65,2.65,3.984527,0.0,6.9543056,3.2383442
2.66,2.66,2.66,2.66,4.0017667,0.0,6.951603,3.136291
2.67,2.67,2.67,2.67,3.96235,0.0,6.9497004,3.2689931
2.68,2.68,2.68,2.68,3.9976673,0.0,6.9616785,3.162957
2.69,2.69,2.69,2.69,4.0540504,0.0,6.970019,3.1182075
2.7,2.7,2.7,2.7,4.0089374,0.0,6.9653788,3.168098
2.71,2.71,2.71,2.71,4.015139,0.0,6.964185,3.2364793
2.72,2.72,2.72,2.72,4.014959,0.0,6.96547,3.1519337
2.73,2.73,2.73,2.73,4.088367,0.0,6.965264,3.1742022
2.74,2.74,2.74,2.74,4.060674,0.0,6.9736724,3.1678574
2.75,2.75,2.75,2.75,4.0371914,0.0,6.961768,3.1718419
2.76,2.76,2.76,2.76,3.9513557,0.0,6.960967,3.2480197
2.77,2.77,2.77,2.77,3.9871407,0.0,6.9556017,3.1497953
2.78,2.78,2.78,2.78,3.979979,0.0,6.963592,3.12233
2.79,2.79,2.79,2.79,3.936021,0.0,6.956052,3.2380884
2.8,2.8,2.8,2.8,3.96243,0.0,6.9615383,3.204995
2.81,2.81,2.81,2.81,3.9631023,0.0,6.967553,3.1764874
2.82,2.82,2.82,2.82,3.9345427,0.0,6.965312,3.1593742
2.83,2.83,2.83,2.83,3.8937788,0.0,6.972448,3.1338928
2.84,2.84,2.84,2.84,3.8541734,0.0,6.969069,3.2255166
2.85,2.85,2.85,2.85,3.8243067,0.0,6.9718447,3.1308773
2.86,2.86,2.86,2.86,3.76576,0.0,6.9636927,3.1354847
2.87,2.87,2.87,2.87,3.6828341,0.0,6.959341,3.117553
2.88,2.88,2.88,2.88,3.6090224,0.0,6.956201,3.1673675
2.89,2.89,2.89,2.89,3.5883865,0.0,6.9570336,3.2296646
2.9,2.9,2.9,2.9,3.5358236,0.0,6.959243,3.2327008
2.91,2.91,2.91,2.91,3.511684,0.0,6.9572854,3.2304652
2.92,2.92,2.92,2.92,3.4406857,0.0,6.962872,3.2853768
2.93,2.93,2.93,2.93,3.3713477,0.0,6.9599137,3.246709
2.94,2.94,2.94,2.94,3.2898455,0.0,6.961395,3.3119607
2.95,2.95,2.95,2.95,3.2055035,0.0,6.947406,3.2717674
2.96,2.96,2.96,2.96,3.1010957,0.0,6.942606,3.2021298
2.97,2.97,2.97,2.97,3.0704238,0.0,6.939655,3.227625
2.98,2.98,2.98,2.98,3.0164173,0.0,6.9410915,3.2468963
2.99,2.99,2.99,2.99,2.959215,0.0,6.9050636,3.2347653
3.0,3.0,3.0,3.0,2.9643512,0.0,6.90423,3.2267823
3.01,3.01,3.01,3.01,2.9467597,0.0,6.8810267,3.2511952
3.02,3.02,3.02,3.02,2.8353863,0.0,6.8788114,3.1760807
3.03,3.03,3.03,3.03,2.856736,0.0,6.8668485,3.252687
3.04,3.04,3.04,3.04,2.8584933,0.0,6.881113,3.1681232
3.05,3.05,3.05,3.05,2.7877445,0.0,6.844932,3.0705132
3.06,3.06,3.06,3.06,2.8236508,0.0,6.8601694,3.12757
3.07,3.07,3.07,3.07,2.7165465,0.0,6.8122234,3.064144
3.08,3.08,3.08,3.08,2.7424786,0.0,6.8039412,3.1286662
3.09,3.09,3.09,3.09,2.6440873,0.0,6.758894,3.0099676
3.1,3.1,3.1,3.1,2.6623554,0.0,6.7621512,2.9523735
3.11,3.11,3.11,3.11,2.632459,0.0,6.727136,2.8653634
3.12,3.12,3.12,3.12,2.6700203,0.0,6.7782283,2.9393544
3.13,3.13,3.13,3.13,2.7469425,0.0,6.774697,2.8823524
3.14,3.14,3.14,3.14,2.7354784,0.0,6.7601404,2.8487055
3.15,3.15,3.15,3.15,2.8389914,0.0,6.776362,3.0338516
3.16,3.16,3.16,3.16,2.7861426,0.0,6.741675,2.9066174
3.17,3.17,3.17,3.17,2.7972314,0.0,6.7275906,2.7974598
3.18,3.18,3.18,3.18,2.7401607,0.0,6.7234726,2.8011365
3.19,3.19,3.19,3.19,2.814682,0.0,6.727769,2.7129006
3.2,3.2,3.2,3.2,2.8860447,0.0,6.713297,2.5754688
3.21,3.21,3.21,3.21,3.0177855,0.0,6.7587037,2.7308981
3.22,3.22,3.22,3.22,3.1291206,0.0,6.7733426,2.7312157
3.23,3.23,3.23,3.23,3.1808605,0.0,6.7617373,2.6956203
3.24,3.24,3.24,3.24,3.2019083,0.0,6.753932,2.657515
3.25,3.25,3.25,3.25,3.3246787,0.0,6.767472,2.7413566
3.26,3.26,3.26,3.26,3.462716,0.0,6.802231,2.6210766
3.27,3.27,3.27,3.27,3.5242906,0.0,6.8157544,2.6854193
3.28,3.28,3.28,3.28,3.648547,0.0,6.820977,2.8074946
3.29,3.29,3.29,3.29,3.7585697,0.0,6.8911257,2.8206143
3.3,3.3,3.3,3.3,3.681008,0.0,6.8497033,2.8176587
3.31,3.31,3.31,3.31,3.6654172,0.0,6.8129473,2.6501968
3.32,3.32,3.32,3.32,3.666718,0.0,6.8387904,2.7395406
3.33,3.33,3.33,3.33,3.7181077,0.0,6.8134937,2.7550428
3.34,3.34,3.34,3.34,3.7172804,0.0,6.81784,2.5120192
3.35,3.35,3.35,3.35,3.7672694,0.0,6.8441825,2.7123168
3.36,3.36,3.36,3.36,3.9118936,0.0,6.86114,2.7968848
3.37,3.37,3.37,3.37,4.114058,0.0,6.9097686,2.83809
3.38,3.38,3.38,3.38,4.1577415,0.0,6.929299,2.9608681
3.39,3.39,3.39,3.39,4.4086375,0.0,6.9559274,2.9972918
3.4,3.4,3.4,3.4,4.487272,0.0,6.950525,2.9619813
3.41,3.41,3.41,3.41,4.4389963,0.0,6.937693,2.9379666
3.42,3.42,3.42,3.42,4.559936,0.0,6.9487605,3.0385387
3.43,3.43,3.43,3.43,4.5536633,0.0,6.9553137,2.9686363
3.44,3.44,3.44,3.44,4.529375,0.0,6.9541616,3.181721
3.45,3.45,3.45,3.45,4.4958506,0.0,6.9585886,3.0943446
3.46,3.46,3.46,3.46,4.5025463,0.0,6.960723,3.0302684
3.47,3.47,3.47,3.47,4.523381,0.0,6.981092,3.1017625
3.48,3.48,3.48,3.48,4.4745317,0.0,6.974408,3.1617327
3.49,3.49,3.49,3.49,4.384973,0.0,6.970416,3.1946595
3.5,3.5,3.5,3.5,4.284437,0.0,6.9641314,3.1071656
3.51,3.51,3.51,3.51,4.193867,0.0,6.957339,3.1697
3.52,3.52,3.52,3.52,4.1763225,0.0,6.9671617,3.1754272
3.53,3.53,3.53,3.53,4.1745386,0.0,6.9546165,3.1607008
3.54,3.54,3.54,3.54,4.1883626,0.0,6.956871,3.0717669
3.55,3.55,3.55,3.55,4.182623,0.0,6.9567614,3.1628623
3.56,3.56,3.56,3.56,4.2962766,0.0,6.9758353,3.1242592
3.57,3.57,3.57,3.57,4.336723,0.0,6.9728937,3.139809
3.58,3.58,3.58,3.58,4.277925,0.0,6.9588695,3.1683404
3.59,3.59,3.59,3.59,4.31308,0.0,6.96347,3.1246324
3.6,3.6,3.6,3.6,4.2525525,0.0,6.9687743,3.1279297
3.61,3.61,3.61,3.61,4.234826,0.0,6.960709,3.1337712
3.62,3.62,3.62,3.62,4.2055736,0.0,6.9497313,3.1619236
3.63,3.63,3.63,3.63,4.2263684,0.0,6.955809,3.1226642
3.64,3.64,3.64,3.64,4.1472235,0.0,6.9629064,3.1664598
3.65,3.65,3.65,3.65,4.111579,0.0,6.968187,3.1158953
3.66,3.66,3.66,3.66,3.935315,0.0,6.9431367,3.2040994
3.67,3.67,3.67,3.67,3.819287,0.0,6.946537,3.2395787
3.68,3.68,3.68,3.68,3.6744797,0.0,6.938336,3.2381108
3.69,3.69,3.69,3.69,3.625675,0.0,6.9399047,3.176835
3.7,3.7,3.7,3.7,3.627565,0.0,6.945365,3.106399
3.71,3.71,3.71,3.71,3.6908805,0.0,6.9563217,3.1598349
3.72,3.72,3.72,3.72,3.7361917,0.0,6.948787,3.1310842
3.73,3.73,3.73,3.73,3.7241883,0.0,6.948276,3.1069803
3.74,3.74,3.74,3.74,3.69969,0.0,6.941483,3.1503139
3.75,3.75,3.75,3.75,3.6465335,0.0,6.947092,3.0979536
3.76,3.76,3.76,3.76,3.7106864,0.0,6.9511743,3.0130699
3.77,3.77,3.77,3.77,3.7085528,0.0,6.9544735,3.0306096
3.78,3.78,3.78,3.78,3.7144861,0.0,6.9520254,3.087714
3.79,3.79,3.79,3.79,3.7631814,0.0,6.954778,3.1064384
3.8,3.8,3.8,3.8,3.8277624,0.0,6.9646635,3.1267407
3.81,3.81,3.81,3.81,3.8910244,0.0,6.951816,3.0918126
3.82,3.82,3.82,3.82,3.9085517,0.0,6.9807796,3.1101997
3.83,3.83,3.83,3.83,3.9037113,0.0,6.9686913,3.105766
3.84,3.84,3.84,3.84,3.9513855,0.0,6.98028,3.1414163
3.85,3.85,3.85,3.85,3.9696803,0.0,6.9827385,3.1558797
3.86,3.86,3.86,3.86,3.9091322,0.0,6.9806857,3.188322
3.87,3.87,3.87,3.87,3.9203756,0.0,6.98763,3.1280406
3.88,3.88,3.88,3.88,3.9216864,0.0,6.9799447,3.1976495
3.89,3.89,3.89,3.89,3.8418694,0.0,6.978599,3.1742632
3.9,3.9,3.9,3.9,3.8298285,0.0,6.9885397,3.1819358
3.91,3.91,3.91,3.91,3.8247907,0.0,6.9867315,3.2505293
3.92,3.92,3.92,3.92,3.7705567,0.0,6.984474,3.2164855
3.93,3.93,3.93,3.93,3.7028618,0.0,6.9793897,3.2148893
3.94,3.94,3.94,3.94,3.688851,0.0,6.9718113,3.2349024
3.95,3.95,3.95,3.95,3.6540937,0.0,6.9690337,3.2902641
3.96,3.96,3.96,3.96,3.6447568,0.0,6.9639435,3.2726595
3.97,3.97,3.97,3.97,3.6595042,0.0,6.973215,3.2247326
3.98,3.98,3.98,3.98,3.6261935,0.0,6.969585,3.2318563
3.99,3.99,3.99,3.99,3.6514752,0.0,6.9758782,3.2387218
4.0,4.0,4.0,4.0,3.6732142,0.0,6.973018,3.1829607
4.01,4.01,4.01,4.01,3.6960557,0.0,6.9756446,3.2689273
4.02,4.02,4.02,4.02,3.763965,0.0,6.9753246,3.283111
4.03,4.03,4.03,4.03,3.754222,0.0,6.9765954,3.189926
4.04,4.04,4.04,4.04,3.7526577,0.0,6.977239,3.220068
4.05,4.05,4.05,4.05,3.8126419,0.0,6.9737964,3.228923
4.06,4.06,4.06,4.06,3.8048096,0.0,6.9649796,3.1939359
4.07,4.07,4.07,4.07,3.7855842,0.0,6.973088,3.1659331
4.08,4.08,4.08,4.08,3.805897,0.0,6.9493623,3.264676
4.09,4.09,4.09,4.09,3.731306,0.0,6.959991,3.2015226
4.1,4.1,4.1,4.1,3.717065,0.0,6.955714,3.1721935
4.11,4.11,4.11,4.11,3.6671197,0.0,6.9414887,3.1824298
4.12,4.12,4.12,4.12,3.6811268,0.0,6.9512467,3.2669258
4.13,4.13,4.13,4.13,3.709569,0.0,6.9533234,3.1664975
4.14,4.14,4.14,4.14,3.7307603,0.0,6.961886,3.2067964
4.15,4.15,4.15,4.15,3.6293619,0.0,6.951236,3.1788187
4.16,4.16,4.16,4.16,3.6079535,0.0,6.9555564,3.2929285
4.17,4.17,4.17,4.17,3.60681,0.0,6.9390473,3.228316
4.18,4.18,4.18,4.18,3.6474135,0.0,6.933893,3.156678
4.19,4.19,4.19,4.19,3.704941,0.0,6.960915,3.2364826
4.2,4.2,4.2,4.2,3.6244116,0.0,6.9281726,3.227224
4.21,4.21,4.21,4.21,3.6996295,0.0,6.938201,3.19007
4.22,4.22,4.22,4.22,3.7231238,0.0,6.931544,3.203387
4.23,4.23,4.23,4.23,3.787377,0.0,6.930522,3.1913617
4.24,4.24,4.24,4.24,3.8857417,0.0,6.9531803,3.179626
4.25,4.25,4.25,4.25,4.0149603,0.0,6.948096,3.2259734
4.26,4.26,4.26,4.26,4.1032505,0.0,6.957375,3.1785498
4.27,4.27,4.27,4.27,4.1031866,0.0,6.9563756,3.1817896
4.28,4.28,4.28,4.28,4.1576276,0.0,6.966503,3.1667535
4.29,4.29,4.29,4.29,4.172026,0.0,6.977653,3.2108948
4.3,4.3,4.3,4.3,4.1980104,0.0,6.972926,3.1933012
4.31,4.31,4.31,4.31,4.2391,0.0,6.9649825,3.243402
4.32,4.32,4.32,4.32,4.1878004,0.0,6.983031,3.1927886
4.33,4.33,4.33,4.33,4.2166657,0.0,6.981356,3.1557484
4.34,4.34,4.34,4.34,4.2577944,0.0,6.974828,3.246888
4.35,4.35,4.35,4.35,4.31876,0.0,6.977613,3.2326517
4.36,4.36,4.36,4.36,4.2970014,0.0,6.9778585,3.225494
4.37,4.37,4.37,4.37,4.310966,0.0,6.9721284,3.2540772
4.38,4.38,4.38,4.38,4.3141956,0.0,6.9684887,3.26241
4.39,4.39,4.39,4.39,4.3108263,0.0,6.9748864,3.2706988
4.4,4.4,4.4,4.4,4.3207273,0.0,6.9711275,3.2326922
4.41,4.41,4.41,4.41,4.3710756,0.0,6.977248,3.2371342
4.42,4.42,4.42,4.42,4.3693447,0.0,6.9702883,3.17793
4.43,4.43,4.43,4.43,4.415485,0.0,6.962161,3.1792994
4.44,4.44,4.44,4.44,4.384935,0.0,6.9854016,3.115285
4.45,4.45,4.45,4.45,4.3217783,0.0,6.9673986,3.1711993
4.46,4.46,4.46,4.46,4.2283807,0.0,6.967402,3.1436648
4.47,4.47,4.47,4.47,4.1765833,0.0,6.9715033,3.198993
4.48,4.48,4.48,4.48,4.1684737,0.0,6.9642954,3.2383077
4.49,4.49,4.49,4.49,4.10954,0.0,6.961721,3.1815476
4.5,4.5,4.5,4.5,4.0011134,0.0,6.9547796,3.1737125
4.51,4.51,4.51,4.51,3.9473913,0.0,6.9550996,3.2440116
4.52,4.52,4.52,4.52,3.9209714,0.0,6.9479074,3.1653209
4.53,4.53,4.53,4.53,3.6505296,0.0,6.9059095,3.148602
4.54,4.54,4.54,4.54,3.563338,0.0,6.9190645,3.1857688
4.55,4.55,4.55,4.55,3.5338886,0.0,6.909448,3.1165266
4.56,4.56,4.56,4.56,3.4196615,0.0,6.898926,3.2275867
4.57,4.57,4.57,4.57,3.41298,0.0,6.9081297,3.18137
4.58,4.58,4.58,4.58,3.1895015,0.0,6.8635554,3.072908
4.59,4.59,4.59,4.59,2.967576,0.0,6.8230267,3.1077776
4.6,4.6,4.6,4.6,2.793469,0.0,6.766576,2.9785461
4.61,4.61,4.61,4.61,2.7133415,0.0,6.752211,2.9317575
4.62,4.62,4.62,4.62,2.6317847,0.0,6.716503,2.8282764
4.63,4.63,4.63,4.63,2.6571689,0.0,6.722741,2.8347952
4.64,4.64,4.64,4.64,2.7238884,0.0,6.744551,2.9234786
4.65,4.65,4.65,4.65,2.7679112,0.0,6.723541,2.8026628
4.66,4.66,4.66,4.66,2.7946472,0.0,6.7540884,2.9036202
4.67,4.67,4.67,4.67,2.8239965,0.0,6.757245,2.9166164
4.68,4.68,4.68,4.68,2.9891384,0.0,6.7794333,2.9387345
4.69,4.69,4.69,4.69,3.1558986,0.0,6.819766,3.0127678
4.7,4.7,4.7,4.7,3.1792934,0.0,6.8370748,3.027783
4.71,4.71,4.71,4.71,3.31382,0.0,6.8760715,3.1609547
4.72,4.72,4.72,4.72,3.346391,0.0,6.8986435,3.1403098
4.73,4.73,4.73,4.73,3.5576227,0.0,6.938658,3.0512967
4.74,4.74,4.74,4.74,3.6311445,0.0,6.93125,3.1812568
4.75,4.75,4.75,4.75,3.580692,0.0,6.946679,3.1647763
4.76,4.76,4.76,4.76,3.5994356,0.0,6.9304423,3.1640425
4.77,4.77,4.77,4.77,3.583795,0.0,6.9303756,3.196572
4.78,4.78,4.78,4.78,3.5862503,0.0,6.9338107,3.1814258
4.79,4.79,4.79,4.79,3.4597127,0.0,6.9300737,3.2223055
4.8,4.8,4.8,4.8,3.5151296,0.0,6.941491,3.206157
4.81,4.81,4.81,4.81,3.5209684,0.0,6.929367,3.2356055
4.82,4.82,4.82,4.82,3.3613017,0.0,6.9233656,3.2489233
4.83,4.83,4.83,4.83,3.2601426,0.0,6.923638,3.2465656
4.84,4.84,4.84,4.84,3.0577185,0.0,6.889303,3.2535634
4.85,4.85,4.85,4.85,2.957831,0.0,6.8855104,3.2417161
4.86,4.86,4.86,4.86,2.903749,0.0,6.8591056,3.2637753
4.87,4.87,4.87,4.87,2.98516,0.0,6.861328,3.1579165
4.88,4.88,4.88,4.88,3.0442655,0.0,6.9036174,3.248877
4.89,4.89,4.89,4.89,3.1398854,0.0,6.894507,3.273664
4.9,4.9,4.9,4.9,3.110077,0.0,6.908491,3.2974277
4.91,4.91,4.91,4.91,3.0023944,0.0,6.916257,3.2331834
4.92,4.92,4.92,4.92,2.9926498,0.0,6.8884077,3.2421842
4.93,4.93,4.93,4.93,2.9368703,0.0,6.834132,3.2683218
4.94,4.94,4.94,4.94,2.9611983,0.0,6.854421,3.245985
4.95,4.95,4.95,4.95,3.1176615,0.0,6.894944,3.251342
4.96,4.96,4.96,4.96,3.1164587,0.0,6.914563,3.2282553
4.97,4.97,4.97,4.97,3.1163514,0.0,6.9214406,3.2086549
4.98,4.98,4.98,4.98,3.172626,0.0,6.9242597,3.24779
4.99,4.99,4.99,4.99,3.1396053,0.0,6.9332786,3.1999724
5.0,5.0,5.0,5.0,3.1292782,0.0,6.9188533,3.2184072
5.01,5.01,5.01,5.01,3.1053565,0.0,6.903188,3.2685573
5.02,5.02,5.02,5.02,3.1293418,0.0,6.919212,3.1591258
5.03,5.03,5.03,5.03,3.2275825,0.0,6.9166937,3.2009044
5.04,5.04,5.04,5.04,3.2285411,0.0,6.9236307,3.2702916
5.05,5.05,5.05,5.05,3.1753895,0.0,6.920278,3.2752786
5.06,5.06,5.06,5.06,3.152459,0.0,6.9308143,3.2385976
5.07,5.07,5.07,5.07,3.072611,0.0,6.90553,3.1929753
5.08,5.08,5.08,5.08,3.0042794,0.0,6.8900046,3.158271
5.09,5.09,5.09,5.09,2.9349916,0.0,6.8691034,3.219699
5.1,5.1,5.1,5.1,2.8753445,0.0,6.885027,3.1905715
5.11,5.11,5.11,5.11,2.7562566,0.0,6.868217,3.1427832
5.12,5.12,5.12,5.12,2.5714176,0.0,6.8267083,3.1570678
5.13,5.13,5.13,5.13,2.5195045,0.0,6.8265605,3.1678302
5.14,5.14,5.14,5.14,2.5552726,0.0,6.7828836,3.197587
5.15,5.15,5.15,5.15,2.5859601,0.0,6.771208,3.0875216
5.16,5.16,5.16,5.16,2.5638585,0.0,6.771046,3.1173396
5.17,5.17,5.17,5.17,2.583563,0.0,6.795348,3.1424854
5.18,5.18,5.18,5.18,2.6496444,0.0,6.807663,3.1053374
5.19,5.19,5.19,5.19,2.6940122,0.0,6.8122478,3.050499
5.2,5.2,5.2,5.2,2.8619714,0.0,6.864494,3.0880263
5.21,5.21,5.21,5.21,2.8936112,0.0,6.8710995,3.1099305
5.22,5.22,5.22,5.22,2.9171357,0.0,6.850993,3.1358123
5.23,5.23,5.23,5.23,2.8578408,0.0,6.8753595,3.1760013
5.24,5.24,5.24,5.24,2.8063152,0.0,6.886526,3.1694195
5.25,5.25,5.25,5.25,2.7202287,0.0,6.8440824,3.142882
5.26,5.26,5.26,5.26,2.6117482,0.0,6.8547845,3.1042635
5.27,5.27,5.27,5.27,2.6489284,0.0,6.8433394,3.141897
5.28,5.28,5.28,5.28,2.6315205,0.0,6.849676,3.2100906
5.29,5.29,5.29,5.29,2.6187994,0.0,6.843026,3.1421864
5.3,5.3,5.3,5.3,2.614243,0.0,6.807814,3.1335847
5.31,5.31,5.31,5.31,2.584803,0.0,6.8094964,3.1065226
5.32,5.32,5.32,5.32,2.6497936,0.0,6.8137693,3.0954156
5.33,5.33,5.33,5.33,2.5703993,0.0,6.785998,2.9898903
5.34,5.34,5.34,5.34,2.5924232,0.0,6.793166,3.1384633
5.35,5.35,5.35,5.35,2.5583525,0.0,6.805066,3.050897
5.36,5.36,5.36,5.36,2.5247977,0.0,6.8335757,3.0587916
5.37,5.37,5.37,5.37,2.5100498,0.0,6.780642,2.9835591
5.38,5.38,5.38,5.38,2.4750369,0.0,6.7582884,2.9345903
5.39,5.39,5.39,5.39,2.3972995,0.0,6.7458763,2.8761332
5.4,5.4,5.4,5.4,2.2936726,0.0,6.7098317,2.8479118
5.41,5.41,5.41,5.41,2.025038,0.0,6.584894,2.5427608
5.42,5.42,5.42,5.42,2.1010928,0.0,6.6069136,2.5735002
5.43,5.43,5.43,5.43,2.100677,0.0,6.601225,2.547148
5.44,5.44,5.44,5.44,2.0368588,0.0,6.592405,2.3383517
5.45,5.45,5.45,5.45,1.9313036,0.0,6.549606,2.20561
5.46,5.46,5.46,5.46,1.99178,0.0,6.534841,1.8808235
5.47,5.47,5.47,5.47,2.2503917,0.0,6.521416,1.9187437
5.48,5.48,5.48,5.48,2.263136,0.0,6.5404906,1.9001005
5.49,5.49,5.49,5.49,2.3181348,0.0,6.5745425,2.1033788
5.5,5.5,5.5,5.5,2.4663396,0.0,6.639935,2.2678661
5.51,5.51,5.51,5.51,2.5337129,0.0,6.6620555,2.304653
5.52,5.52,5.52,5.52,2.7236068,0.0,6.7219152,2.5457757
5.53,5.53,5.53,5.53,2.8709698,0.0,6.827207,2.8376126
5.54,5.54,5.54,5.54,2.9716752,0.0,6.832396,2.9194827
5.55,5.55,5.55,5.55,2.9642532,0.0,6.843162,3.0003574
5.56,5.56,5.56,5.56,2.9038801,0.0,6.8357625,2.970787
5.57,5.57,5.57,5.57,2.8537123,0.0,6.82534,2.9386163
5.58,5.58,5.58,5.58,2.8386667,0.0,6.828344,2.8294468
5.59,5.59,5.59,5.59,2.7609904,0.0,6.8023057,2.6771872
5.6,5.6,5.6,5.6,2.7506964,0.0,6.7729545,2.729323
5.61,5.61,5.61,5.61,2.7455792,0.0,6.8081717,2.7042844
5.62,5.62,5.62,5.62,2.7032502,0.0,6.7884455,2.6720324
5.63,5.63,5.63,5.63,2.7794874,0.0,6.8085337,2.754249
5.64,5.64,5.64,5.64,2.759313,0.0,6.7991414,2.7613263
5.65,5.65,5.65,5.65,2.6909168,0.0,6.758331,2.6198728
5.66,5.66,5.66,5.66,2.7449744,0.0,6.7762747,2.616108
5.67,5.67,5.67,5.67,2.715599,0.0,6.744988,2.5183916
5.68,5.68,5.68,5.68,2.6711617,0.0,6.7095113,2.3572145
5.69,5.69,5.69,5.69,2.5751812,0.0,6.6847105,2.2958167
5.7,5.7,5.7,5.7,2.5717077,0.0,6.6854153,2.3159366
5.71,5.71,5.71,5.71,2.810662,0.0,6.729795,2.546183
5.72,5.72,5.72,5.72,3.065002,0.0,6.8033237,2.6837263
5.73,5.73,5.73,5.73,3.066194,0.0,6.8175373,2.8599973
5.74,5.74,5.74,5.74,2.8615658,0.0,6.784644,2.6771545
5.75,5.75,5.75,5.75,2.7980356,0.0,6.7087307,2.4580264
5.76,5.76,5.76,5.76,2.799202,0.0,6.7580414,2.5006995
5.77,5.77,5.77,5.77,2.7542615,0.0,6.775929,2.7657838
5.78,5.78,5.78,5.78,2.8182638,0.0,6.832196,3.0088038
5.79,5.79,5.79,5.79,2.7482376,0.0,6.828559,2.970407
5.8,5.8,5.8,5.8,2.476839,0.0,6.763561,2.842935
5.81,5.81,5.81,5.81,2.390594,0.0,6.7184734,2.7805107
5.82,5.82,5.82,5.82,2.3832378,0.0,6.7382355,2.7753706
5.83,5.83,5.83,5.83,2.3003688,0.0,6.6896195,2.6014276
5.84,5.84,5.84,5.84,2.2499604,0.0,6.6503634,2.516908
5.85,5.85,5.85,5.85,2.177838,0.0,6.638557,2.4635785
5.86,5.86,5.86,5.86,2.18945,0.0,6.6617656,2.4862466
5.87,5.87,5.87,5.87,2.2303813,0.0,6.670599,2.5909703
5.88,5.88,5.88,5.88,2.2163525,0.0,6.6737943,2.6426413
5.89,5.89,5.89,5.89,2.1330705,0.0,6.642269,2.5749693
5.9,5.9,5.9,5.9,2.1106036,0.0,6.5928483,2.4443834
5.91,5.91,5.91,5.91,2.192115,0.0,6.5685244,2.3458507
5.92,5.92,5.92,5.92,2.254272,0.0,6.610729,2.322508
5.93,5.93,5.93,5.93,2.2140174,0.0,6.5782127,2.1853836
5.94,5.94,5.94,5.94,2.1323094,0.0,6.5337167,2.057897
5.95,5.95,5.95,5.95,2.2064302,0.0,6.575823,2.1755354
5.96,5.96,5.96,5.96,2.1717434,0.0,6.582969,2.3859468
5.97,5.97,5.97,5.97,2.216852,0.0,6.655069,2.550406
5.98,5.98,5.98,5.98,2.3338032,0.0,6.682816,2.7926908
5.99,5.99,5.99,5.99,2.389101,0.0,6.734446,3.1155026
6.0,6.0,6.0,6.0,2.4320276,0.0,6.7129817,3.1750987
6.01,6.01,6.01,6.01,2.4424598,0.0,6.7299595,3.2748504
6.02,6.02,6.02,6.02,2.441294,0.0,6.742517,3.1842866
6.03,6.03,6.03,6.03,2.4735837,0.0,6.727022,3.2670116
6.04,6.04,6.04,6.04,2.3979692,0.0,6.710218,3.1929677
6.05,6.05,6.05,6.05,2.4167833,0.0,6.735152,3.2181673
6.06,6.06,6.06,6.06,2.3850281,0.0,6.726095,3.1715357
6.07,6.07,6.07,6.07,2.389205,0.0,6.692522,3.094774
6.08,6.08,6.08,6.08,2.2975101,0.0,6.6608787,2.9424675
6.09,6.09,6.09,6.09,2.3767939,0.0,6.6880894,2.9648235
6.1,6.1,6.1,6.1,2.4798563,0.0,6.7059407,2.9262965
6.11,6.11,6.11,6.11,2.4358304,0.0,6.68196,2.937177
6.12,6.12,6.12,6.12,2.5177705,0.0,6.7218895,2.961963
6.13,6.13,6.13,6.13,2.5925226,0.0,6.735119,2.9499183
6.14,6.14,6.14,6.14,2.6548576,0.0,6.752307,2.9437883
6.15,6.15,6.15,6.15,2.5913968,0.0,6.733721,2.9408484
6.16,6.16,6.16,6.16,2.5856915,0.0,6.768724,2.9263904
6.17,6.17,6.17,6.17,2.6704679,0.0,6.793984,3.0966287
6.18,6.18,6.18,6.18,2.7310586,0.0,6.8302712,3.185471
6.19,6.19,6.19,6.19,2.8052578,0.0,6.8470597,3.1956413
6.2,6.2,6.2,6.2,2.8196216,0.0,6.825458,3.2139566
6.21,6.21,6.21,6.21,2.7777457,0.0,6.825217,3.1898334
6.22,6.22,6.22,6.22,2.7321258,0.0,6.8481874,3.1970997
6.23,6.23,6.23,6.23,2.7720752,0.0,6.8413353,3.2542255
6.24,6.24,6.24,6.24,2.7591987,0.0,6.8495116,3.2352588
6.25,6.25,6.25,6.25,2.7117326,0.0,6.8013206,3.16987
6.26,6.26,6.26,6.26,2.610986,0.0,6.753259,3.1779957
6.27,6.27,6.27,6.27,2.5895731,0.0,6.769056,3.1257422
6.28,6.28,6.28,6.28,2.5385492,0.0,6.7688823,3.0822072
6.29,6.29,6.29,6.29,2.6192036,0.0,6.7867985,3.1258502
6.3,6.3,6.3,6.3,2.5720885,0.0,6.7566047,3.024992
6.31,6.31,6.31,6.31,2.521598,0.0,6.7426996,2.9508321
6.32,6.32,6.32,6.32,2.4712849,0.0,6.7287984,2.8785996
6.33,6.33,6.33,6.33,2.3364162,0.0,6.683523,2.781842
6.34,6.34,6.34,6.34,2.438538,0.0,6.690766,2.7268078
6.35,6.35,6.35,6.35,2.2916377,0.0,6.6678567,2.688049
6.36,6.36,6.36,6.36,2.356442,0.0,6.6899157,2.7279568
6.37,6.37,6.37,6.37,2.371693,0.0,6.6707196,2.7608588
6.38,6.38,6.38,6.38,2.438248,0.0,6.6798534,2.6456876
6.39,6.39,6.39,6.39,2.520367,0.0,6.7016826,2.574472
6.4,6.4,6.4,6.4,2.5550852,0.0,6.7178574,2.5999534
6.41,6.41,6.41,6.41,2.5342717,0.0,6.7215915,2.561399
6.42,6.42,6.42,6.42,2.6154034,0.0,6.737076,2.7538755
6.43,6.43,6.43,6.43,2.6483898,0.0,6.723224,2.7366078
6.44,6.44,6.44,6.44,2.6378772,0.0,6.727239,2.6759362
6.45,6.45,6.45,6.45,2.668402,0.0,6.736852,2.6757457
6.46,6.46,6.46,6.46,2.7362545,0.0,6.735184,2.725925
6.47,6.47,6.47,6.47,2.7896056,0.0,6.7532067,2.7193437
6.48,6.48,6.48,6.48,2.77436,0.0,6.777812,2.822338
6.49,6.49,6.49,6.49,2.8844638,0.0,6.7968698,2.9659362
6.5,6.5,6.5,6.5,3.0617263,0.0,6.855659,3.1574442
6.51,6.51,6.51,6.51,3.0935237,0.0,6.879842,3.1995802
6.52,6.52,6.52,6.52,3.0962143,0.0,6.8774495,3.251886
6.53,6.53,6.53,6.53,3.14839,0.0,6.8984203,3.2739065
6.54,6.54,6.54,6.54,3.1097794,0.0,6.907431,3.2310374
6.55,6.55,6.55,6.55,3.0796764,0.0,6.9107413,3.2994087
6.56,6.56,6.56,6.56,3.0436602,0.0,6.903675,3.3267674
6.57,6.57,6.57,6.57,3.0520656,0.0,6.8529634,3.3328366
6.58,6.58,6.58,6.58,3.0295064,0.0,6.8561134,3.3278453
6.59,6.59,6.59,6.59,3.039399,0.0,6.8329215,3.2257953
6.6,6.6,6.6,6.6,3.0506132,0.0,6.853882,3.2359996
6.61,6.61,6.61,6.61,3.1044135,0.0,6.8576202,3.2236888
6.62,6.62,6.62,6.62,3.1754513,0.0,6.8483925,3.1853433
6.63,6.63,6.63,6.63,3.151153,0.0,6.8554635,3.1450202
6.64,6.64,6.64,6.64,3.152329,0.0,6.8519487,3.1307237
6.65,6.65,6.65,6.65,3.0488124,0.0,6.822433,2.9362478
6.66,6.66,6.66,6.66,3.0346367,0.0,6.804391,2.78885
6.67,6.67,6.67,6.67,3.0134094,0.0,6.8036885,2.8360927
6.68,6.68,6.68,6.68,2.9711192,0.0,6.7844124,2.7877321
6.69,6.69,6.69,6.69,2.9646583,0.0,6.8036313,2.815079
6.7,6.7,6.7,6.7,2.964201,0.0,6.813595,2.8711088
6.71,6.71,6.71,6.71,2.9704053,0.0,6.824186,2.9974902
6.72,6.72,6.72,6.72,3.0739589,0.0,6.8523216,3.0941799
6.73,6.73,6.73,6.73,3.110241,0.0,6.8832827,3.173064
6.74,6.74,6.74,6.74,3.1961064,0.0,6.8811264,3.2827122
6.75,6.75,6.75,6.75,3.2488601,0.0,6.883221,3.2516367
6.76,6.76,6.76,6.76,3.249404,0.0,6.8831186,3.2821753
6.77,6.77,6.77,6.77,3.3509116,0.0,6.9008703,3.2898653
6.78,6.78,6.78,6.78,3.2844317,0.0,6.8841023,3.191595
6.79,6.79,6.79,6.79,3.4327745,0.0,6.9021916,3.2695308
6.8,6.8,6.8,6.8,3.453115,0.0,6.9307694,3.135707
6.81,6.81,6.81,6.81,3.4706306,0.0,6.9327664,3.1805298
6.82,6.82,6.82,6.82,3.5375595,0.0,6.9573236,3.2389364
6.83,6.83,6.83,6.83,3.6325026,0.0,6.953028,3.2529426
6.84,6.84,6.84,6.84,3.704861,0.0,6.948485,3.222867
6.85,6.85,6.85,6.85,3.6644707,0.0,6.9446726,3.1258283
6.86,6.86,6.86,6.86,3.5807347,0.0,6.9454875,3.1966164
6.87,6.87,6.87,6.87,3.543457,0.0,6.959291,3.2165456
6.88,6.88,6.88,6.88,3.472257,0.0,6.916862,3.198913
6.89,6.89,6.89,6.89,3.4089277,0.0,6.914647,3.2293353
6.9,6.9,6.9,6.9,3.3980286,0.0,6.9095554,3.215495
6.91,6.91,6.91,6.91,3.4655526,0.0,6.915314,3.2208278
6.92,6.92,6.92,6.92,3.4744885,0.0,6.9145923,3.2198527
6.93,6.93,6.93,6.93,3.51848,0.0,6.9331326,3.193642
6.94,6.94,6.94,6.94,3.58134,0.0,6.9416656,3.1424346
6.95,6.95,6.95,6.95,3.5949585,0.0,6.934681,3.2408552
6.96,6.96,6.96,6.96,3.5933702,0.0,6.9413366,3.202247
6.97,6.97,6.97,6.97,3.5286129,0.0,6.9361672,3.249199
6.98,6.98,6.98,6.98,3.5132525,0.0,6.9344454,3.2170827
6.99,6.99,6.99,6.99,3.5360527,0.0,6.9292564,3.1866944
7.0,7.0,7.0,7.0,3.492768,0.0,6.9278264,3.1958098
7.01,7.01,7.01,7.01,3.5208845,0.0,6.9366,3.1900442
7.02,7.02,7.02,7.02,3.494936,0.0,6.9305305,3.2154746
7.03,7.03,7.03,7.03,3.5052207,0.0,6.9317484,3.1909811
7.04,7.04,7.04,7.04,3.6590753,0.0,6.9506016,3.1616855
7.05,7.05,7.05,7.05,3.722747,0.0,6.9524994,3.158054
7.06,7.06,7.06,7.06,3.827403,0.0,6.9578357,3.179036
7.07,7.07,7.07,7.07,3.7818313,0.0,6.9506907,3.1706612
7.08,7.08,7.08,7.08,3.7679105,0.0,6.947586,3.243599
7.09,7.09,7.09,7.09,3.7475452,0.0,6.9525347,3.1997561
7.1,7.1,7.1,7.1,3.809788,0.0,6.946836,3.1640759
7.11,7.11,7.11,7.11,3.84355,0.0,6.950831,3.1805186
7.12,7.12,7.12,7.12,3.923215,0.0,6.952956,3.2620592
7.13,7.13,7.13,7.13,3.896949,0.0,6.9536633,3.2807286
7.14,7.14,7.14,7.14,3.9243624,0.0,6.956838,3.223173
7.15,7.15,7.15,7.15,3.9829564,0.0,6.961162,3.2546082
7.16,7.16,7.16,7.16,4.0387197,0.0,6.9716644,3.1944046
7.17,7.17,7.17,7.17,4.104292,0.0,6.9716454,3.2610412
7.18,7.18,7.18,7.18,4.0622354,0.0,6.9562206,3.1864908
7.19,7.19,7.19,7.19,4.021451,0.0,6.9726915,3.1718388
7.2,7.2,7.2,7.2,3.9953868,0.0,6.9631834,3.2090526
7.21,7.21,7.21,7.21,3.9472613,0.0,6.96413,3.1634486
7.22,7.22,7.22,7.22,3.9906075,0.0,6.9598036,3.1250675
7.23,7.23,7.23,7.23,3.9974408,0.0,6.9566355,3.1311333
7.24,7.24,7.24,7.24,3.9572163,0.0,6.9348683,3.1453388
7.25,7.25,7.25,7.25,3.9549618,0.0,6.960722,3.0862916
7.26,7.26,7.26,7.26,3.9822948,0.0,6.9611773,3.1822789
7.27,7.27,7.27,7.27,3.946638,0.0,6.954092,3.0460505
7.28,7.28,7.28,7.28,3.9759274,0.0,6.9488044,3.117795
7.29,7.29,7.29,7.29,3.9619277,0.0,6.949565,3.1422398
7.3,7.3,7.3,7.3,3.9234753,0.0,6.951582,3.1323833
7.31,7.31,7.31,7.31,3.8963141,0.0,6.950671,3.1287048
7.32,7.32,7.32,7.32,3.8900237,0.0,6.9511447,3.1451132
7.33,7.33,7.33,7.33,3.859793,0.0,6.952511,3.1605694
7.34,7.34,7.34,7.34,3.851806,0.0,6.9482064,3.1009507
7.35,7.35,7.35,7.35,3.8743024,0.0,6.935327,3.0423946
7.36,7.36,7.36,7.36,3.864245,0.0,6.948356,3.1103792
7.37,7.37,7.37,7.37,3.8311882,0.0,6.9454036,3.1430693
7.38,7.38,7.38,7.38,3.8095179,0.0,6.944604,3.0962334
7.39,7.39,7.39,7.39,3.799995,0.0,6.935888,3.1793342
7.4,7.4,7.4,7.4,3.8368373,0.0,6.964016,3.1105359
7.41,7.41,7.41,7.41,3.8718724,0.0,6.95372,3.0894122
7.42,7.42,7.42,7.42,3.8774798,0.0,6.9383316,3.1699197
7.43,7.43,7.43,7.43,3.7833428,0.0,6.924358,3.0359375
7.44,7.44,7.44,7.44,3.8869116,0.0,6.9375153,3.0417333
7.45,7.45,7.45,7.45,3.8917272,0.0,6.9353313,3.0462382
7.46,7.46,7.46,7.46,3.914308,0.0,6.9534326,3.1611037
7.47,7.47,7.47,7.47,3.9527345,0.0,6.9491787,3.1418023
7.48,7.48,7.48,7.48,4.029592,0.0,6.9468465,3.1804447
7.49,7.49,7.49,7.49,4.1342344,0.0,6.9319754,3.1696594
7.5,7.5,7.5,7.5,4.202802,0.0,6.9360847,3.1291149
7.51,7.51,7.51,7.51,4.386396,0.0,6.9601994,3.1708288
7.52,7.52,7.52,7.52,4.329932,0.0,6.9529915,3.0998704
7.53,7.53,7.53,7.53,4.286514,0.0,6.951294,3.1311562
7.54,7.54,7.54,7.54,4.2706614,0.0,6.964194,3.0626605
7.55,7.55,7.55,7.55,4.2632103,0.0,6.9691997,3.0401092
7.56,7.56,7.56,7.56,4.2650523,0.0,6.95127,3.0811887
7.57,7.57,7.57,7.57,4.2932897,0.0,6.9513917,3.0466812
7.58,7.58,7.58,7.58,4.2999682,0.0,6.952938,3.127454
7.59,7.59,7.59,7.59,4.273887,0.0,6.960398,3.1473126
7.6,7.6,7.6,7.6,4.28966,0.0,6.964079,3.0494087
7.61,7.61,7.61,7.61,4.309314,0.0,6.9672527,3.1367536
7.62,7.62,7.62,7.62,4.314392,0.0,6.9706464,3.115211
7.63,7.63,7.63,7.63,4.3426332,0.0,6.9658136,3.251662
7.64,7.64,7.64,7.64,4.39591,0.0,6.9752073,3.0869079
7.65,7.65,7.65,7.65,4.4411297,0.0,6.9762874,3.0618663
7.66,7.66,7.66,7.66,4.4368234,0.0,6.9712253,3.0854905
7.67,7.67,7.67,7.67,4.471843,0.0,6.9768133,3.135148
7.68,7.68,7.68,7.68,4.5172076,0.0,6.9690256,3.0819097
7.69,7.69,7.69,7.69,4.527831,0.0,6.9703784,3.1225061
7.7,7.7,7.7,7.7,4.627105,0.0,6.9852767,3.110413
7.71,7.71,7.71,7.71,4.523916,0.0,6.9645376,3.2251089
7.72,7.72,7.72,7.72,4.4912076,0.0,6.978249,3.2659345
7.73,7.73,7.73,7.73,4.500047,0.0,6.9683976,3.2833707
7.74,7.74,7.74,7.74,4.4870024,0.0,6.969857,3.2023337
7.75,7.75,7.75,7.75,4.480252,0.0,6.9716525,3.2401118
7.76,7.76,7.76,7.76,4.4317865,0.0,6.967589,3.1659951
7.77,7.77,7.77,7.77,4.4347014,0.0,6.966583,3.1258245
7.78,7.78,7.78,7.78,4.4158373,0.0,6.96585,3.1630788
7.79,7.79,7.79,7.79,4.4245152,0.0,6.9625697,3.209308
7.8,7.8,7.8,7.8,4.4203687,0.0,6.971644,3.1284192
7.81,7.81,7.81,7.81,4.435129,0.0,6.9702187,3.0507202
7.82,7.82,7.82,7.82,4.360322,0.0,6.969748,3.1466265
7.83,7.83,7.83,7.83,4.4237003,0.0,6.9624977,3.1955764
7.84,7.84,7.84,7.84,4.467976,0.0,6.976199,3.1637623
7.85,7.85,7.85,7.85,4.410613,0.0,6.971305,3.0428908
7.86,7.86,7.86,7.86,4.4425907,0.0,6.971646,3.035731
7.87,7.87,7.87,7.87,4.638202,0.0,6.9731927,3.079474
7.88,7.88,7.88,7.88,4.589741,0.0,6.958174,3.0409377
7.89,7.89,7.89,7.89,4.650746,0.0,6.9742556,2.9099452
7.9,7.9,7.9,7.9,4.505699,0.0,6.953646,2.9697523
7.91,7.91,7.91,7.91,4.485813,0.0,6.959318,2.99472
7.92,7.92,7.92,7.92,4.4243565,0.0,6.95801,3.0370734
7.93,7.93,7.93,7.93,4.3054314,0.0,6.9694414,2.9825435
7.94,7.94,7.94,7.94,4.184717,0.0,6.947303,3.015072
7.95,7.95,7.95,7.95,4.1898117,0.0,6.9419475,2.9298499
7.96,7.96,7.96,7.96,4.2142267,0.0,6.9246,2.8871295
7.97,7.97,7.97,7.97,4.366162,0.0,6.949531,2.829477
7.98,7.98,7.98,7.98,4.295998,0.0,6.9316764,2.8028069
7.99,7.99,7.99,7.99,4.237275,0.0,6.901714,2.8189845
8.0,8.0,8.0,8.0,4.286912,0.0,6.9353237,2.8659554
8.01,8.01,8.01,8.01,4.2770495,0.0,6.928082,2.7791374
8.02,8.02,8.02,8.02,4.196327,0.0,6.926145,2.9599514
8.03,8.03,8.03,8.03,4.1916537,0.0,6.9322634,2.9885044
8.04,8.04,8.04,8.04,4.0611587,0.0,6.912551,2.8597546
8.05,8.05,8.05,8.05,3.940675,0.0,6.913886,2.921315
8.06,8.06,8.06,8.06,3.874418,0.0,6.9046474,2.9630656
8.07,8.07,8.07,8.07,3.7536037,0.0,6.8930745,2.9479127
8.08,8.08,8.08,8.08,3.6286635,0.0,6.872053,2.963798
8.09,8.09,8.09,8.09,3.4505558,0.0,6.865706,2.9629073
8.1,8.1,8.1,8.1,3.3799949,0.0,6.838561,2.8821516
8.11,8.11,8.11,8.11,3.2691145,0.0,6.8303123,2.8149347
8.12,8.12,8.12,8.12,3.1594048,0.0,6.822916,2.7396798
8.13,8.13,8.13,8.13,3.0806394,0.0,6.8221135,2.8109355
8.14,8.14,8.14,8.14,3.010542,0.0,6.809931,2.7620046
8.15,8.15,8.15,8.15,2.981955,0.0,6.8175464,2.678298
8.16,8.16,8.16,8.16,2.8439527,0.0,6.764884,2.697866
8.17,8.17,8.17,8.17,2.9044433,0.0,6.7918534,2.7355917
8.18,8.18,8.18,8.18,2.6494493,0.0,6.7758474,2.7470427
8.19,8.19,8.19,8.19,2.5228033,0.0,6.7219167,2.6148815
8.2,8.2,8.2,8.2,2.41766,0.0,6.695088,2.5336244
8.21,8.21,8.21,8.21,2.4455297,0.0,6.665952,2.5109234
8.22,8.22,8.22,8.22,2.4813573,0.0,6.702289,2.6294239
8.23,8.23,8.23,8.23,2.415288,0.0,6.6737943,2.5518308
8.24,8.24,8.24,8.24,2.4156165,0.0,6.639468,2.3832498
8.25,8.25,8.25,8.25,2.516417,0.0,6.666901,2.5346723
8.26,8.26,8.26,8.26,2.6081104,0.0,6.6966224,2.7176292
8.27,8.27,8.27,8.27,2.6223643,0.0,6.70527,2.680028
8.28,8.28,8.28,8.28,2.6664734,0.0,6.713474,2.7039711
8.29,8.29,8.29,8.29,2.675201,0.0,6.712959,2.6119869
8.3,8.3,8.3,8.3,2.6168864,0.0,6.648412,2.329019
8.31,8.31,8.31,8.31,2.6478534,0.0,6.630132,2.1562388
8.32,8.32,8.32,8.32,2.642842,0.0,6.6210318,2.2101235
8.33,8.33,8.33,8.33,2.731424,0.0,6.5967236,2.2263746
8.34,8.34,8.34,8.34,2.8770201,0.0,6.662581,2.326903
8.35,8.35,8.35,8.35,2.94482,0.0,6.691737,2.4049847
8.36,8.36,8.36,8.36,3.052339,0.0,6.7172294,2.4611616
8.37,8.37,8.37,8.37,3.1616836,0.0,6.741973,2.5176322
8.38,8.38,8.38,8.38,3.2596278,0.0,6.7761326,2.644127
8.39,8.39,8.39,8.39,3.3499663,0.0,6.838409,2.9017146
8.4,8.4,8.4,8.4,3.245874,0.0,6.822156,2.8665001
8.41,8.41,8.41,8.41,3.4264486,0.0,6.8772125,3.0149798
8.42,8.42,8.42,8.42,3.431202,0.0,6.9144397,3.0355246
8.43,8.43,8.43,8.43,3.458731,0.0,6.9281516,3.2112243
8.44,8.44,8.44,8.44,3.5102277,0.0,6.941147,3.2228613
8.45,8.45,8.45,8.45,3.5640697,0.0,6.966686,3.3180053
8.46,8.46,8.46,8.46,3.5639002,0.0,6.9611387,3.215293
8.47,8.47,8.47,8.47,3.671713,0.0,6.967155,3.2998588
8.48,8.48,8.48,8.48,3.7229443,0.0,6.954309,3.1971323
8.49,8.49,8.49,8.49,3.7703817,0.0,6.968063,3.2499402
8.5,8.5,8.5,8.5,3.7437863,0.0,6.97146,3.256619
8.51,8.51,8.51,8.51,3.7390974,0.0,6.9673023,3.232827
8.52,8.52,8.52,8.52,3.6668978,0.0,6.9601197,3.2946556
8.53,8.53,8.53,8.53,3.7315104,0.0,6.958936,3.3141162
8.54,8.54,8.54,8.54,3.7685847,0.0,6.9778013,3.267591
8.55,8.55,8.55,8.55,3.902685,0.0,6.978402,3.3299432
8.56,8.56,8.56,8.56,3.9514613,0.0,6.98125,3.2571893
8.57,8.57,8.57,8.57,4.017829,0.0,6.9860086,3.209944
8.58,8.58,8.58,8.58,4.1992383,0.0,6.9921803,3.2637947
8.59,8.59,8.59,8.59,4.448496,0.0,7.0007114,3.2340357
8.6,8.6,8.6,8.6,4.5963025,0.0,6.9970036,3.1413355
8.61,8.61,8.61,8.61,4.637145,0.0,7.000819,3.1619277
8.62,8.62,8.62,8.62,4.68821,0.0,6.9968863,3.1203544
8.63,8.63,8.63,8.63,4.7609625,0.0,6.9912653,3.218941
8.64,8.64,8.64,8.64,4.7657957,0.0,6.9986486,3.1539164
8.65,8.65,8.65,8.65,4.783993,0.0,6.996398,3.0693736
8.66,8.66,8.66,8.66,4.755133,0.0,7.000981,2.9858096
8.67,8.67,8.67,8.67,4.7399325,0.0,6.9935703,3.0215325
8.68,8.68,8.68,8.68,4.7191424,0.0,6.99427,3.1132586
8.69,8.69,8.69,8.69,4.620998,0.0,6.991085,3.1841502
8.7,8.7,8.7,8.7,4.631004,0.0,7.0008445,3.150015
8.71,8.71,8.71,8.71,4.601281,0.0,6.9927683,3.0914752
8.72,8.72,8.72,8.72,4.6276007,0.0,6.9937024,3.0172145
8.73,8.73,8.73,8.73,4.5816064,0.0,6.994633,3.207264
8.74,8.74,8.74,8.74,4.582386,0.0,6.9973326,3.076964
8.75,8.75,8.75,8.75,4.6216044,0.0,6.998197,3.0486329
8.76,8.76,8.76,8.76,4.56388,0.0,6.992777,3.1034143
8.77,8.77,8.77,8.77,4.5307145,0.0,6.9877434,3.1565852
8.78,8.78,8.78,8.78,4.524065,0.0,6.988185,3.1994047
8.79,8.79,8.79,8.79,4.4330626,0.0,6.9841933,3.1707125
8.8,8.8,8.8,8.8,4.3626084,0.0,6.9958706,3.1344562
8.81,8.81,8.81,8.81,4.3353133,0.0,6.991922,3.033091
8.82,8.82,8.82,8.82,4.283765,0.0,6.985604,3.1709793
8.83,8.83,8.83,8.83,4.267739,0.0,6.9811954,3.1214201
8.84,8.84,8.84,8.84,4.32269,0.0,6.9848685,3.1227553
8.85,8.85,8.85,8.85,4.2537813,0.0,6.9825454,3.103726
8.86,8.86,8.86,8.86,4.30667,0.0,6.982247,3.1867797
8.87,8.87,8.87,8.87,4.3403387,0.0,6.9952545,3.1194878
8.88,8.88,8.88,8.88,4.298673,0.0,6.9893627,3.1544933
8.89,8.89,8.89,8.89,4.3866706,0.0,6.988677,3.111005
8.9,8.9,8.9,8.9,4.3910127,0.0,6.9971013,3.1251788
8.91,8.91,8.91,8.91,4.330203,0.0,6.986517,3.1108127
8.92,8.92,8.92,8.92,4.356094,0.0,6.9939785,3.1824865
8.93,8.93,8.93,8.93,4.39417,0.0,6.9885435,3.158993
8.94,8.94,8.94,8.94,4.5275335,0.0,6.9982867,3.1624956
8.95,8.95,8.95,8.95,4.659486,0.0,7.000179,3.1168828
8.96,8.96,8.96,8.96,4.7010565,0.0,6.997869,3.191974
8.97,8.97,8.97,8.97,4.6769547,0.0,6.993513,3.1055477
8.98,8.98,8.98,8.98,4.629296,0.0,6.99731,3.142549
8.99,8.99,8.99,8.99,4.610213,0.0,6.993384,3.1692152
9.0,9.0,9.0,9.0,4.5907917,0.0,6.994223,3.117211
9.01,9.01,9.01,9.01,4.596721,0.0,6.9853377,3.1396463
9.02,9.02,9.02,9.02,4.5245304,0.0,6.9825954,3.1994302
9.03,9.03,9.03,9.03,4.499909,0.0,6.9798474,3.2166438
9.04,9.04,9.04,9.04,4.4722323,0.0,6.988466,3.1060243
9.05,9.05,9.05,9.05,4.413763,0.0,6.982679,3.2700443
9.06,9.06,9.06,9.06,4.3965073,0.0,6.9806757,3.1497037
9.07,9.07,9.07,9.07,4.334966,0.0,6.978826,3.1598754
9.08,9.08,9.08,9.08,4.33974,0.0,6.9861817,3.2301905
9.09,9.09,9.09,9.09,4.2917523,0.0,6.978883,3.2387412
9.1,9.1,9.1,9.1,4.250703,0.0,6.9777856,3.1973863
9.11,9.11,9.11,9.11,4.2659774,0.0,6.9731016,3.2948532
9.12,9.12,9.12,9.12,4.2332263,0.0,6.9826775,3.0976813
9.13,9.13,9.13,9.13,4.2562466,0.0,6.9909596,3.196581
9.14,9.14,9.14,9.14,4.2544274,0.0,6.9878697,3.171929
9.15,9.15,9.15,9.15,4.1863284,0.0,6.990691,3.1758637
9.16,9.16,9.16,9.16,4.2041564,0.0,6.979837,3.1933773
9.17,9.17,9.17,9.17,4.1900992,0.0,6.9820285,3.2332516
9.18,9.18,9.18,9.18,4.2523637,0.0,6.990844,3.1682997
9.19,9.19,9.19,9.19,4.2682657,0.0,6.9841127,3.1931052
9.2,9.2,9.2,9.2,4.244448,0.0,6.984474,3.131213
9.21,9.21,9.21,9.21,4.243598,0.0,6.977524,3.1560216
9.22,9.22,9.22,9.22,4.337857,0.0,6.994067,3.1721044
9.23,9.23,9.23,9.23,4.2982507,0.0,6.9887257,3.1630945
9.24,9.24,9.24,9.24,4.2779975,0.0,6.9859877,3.1530159
9.25,9.25,9.25,9.25,4.3097367,0.0,6.9889426,3.1255019
9.26,9.26,9.26,9.26,4.2938595,0.0,6.9905663,3.170699
9.27,9.27,9.27,9.27,4.296399,0.0,6.986582,3.1156085
9.28,9.28,9.28,9.28,4.3330884,0.0,6.9870133,3.147157
9.29,9.29,9.29,9.29,4.3330507,0.0,6.9812837,3.235437
9.3,9.3,9.3,9.3,4.2729073,0.0,6.980842,3.171445
9.31,9.31,9.31,9.31,4.236291,0.0,6.9743056,3.182266
9.32,9.32,9.32,9.32,4.203093,0.0,6.9772763,3.1649568
9.33,9.33,9.33,9.33,4.145408,0.0,6.9916224,3.1749694
9.34,9.34,9.34,9.34,4.0977335,0.0,6.9906416,3.1773083
9.35,9.35,9.35,9.35,4.1429214,0.0,6.980468,3.1493127
9.36,9.36,9.36,9.36,4.1410804,0.0,6.9831886,3.157357
9.37,9.37,9.37,9.37,4.0863976,0.0,6.9733872,3.1793544
9.38,9.38,9.38,9.38,4.1043124,0.0,6.981905,3.1519496
9.39,9.39,9.39,9.39,4.0752,0.0,6.986232,3.2023854
9.4,9.4,9.4,9.4,4.0285845,0.0,6.978287,3.1882472
9.41,9.41,9.41,9.41,4.0410514,0.0,6.982805,3.1212707
9.42,9.42,9.42,9.42,4.097902,0.0,6.980298,3.2103965
9.43,9.43,9.43,9.43,4.0893083,0.0,6.9793406,3.2267244
9.44,9.44,9.44,9.44,4.0829806,0.0,6.978533,3.2345197
9.45,9.45,9.45,9.45,4.065413,0.0,6.981062,3.099104
9.46,9.46,9.46,9.46,4.067705,0.0,6.9812183,3.2563944
9.47,9.47,9.47,9.47,4.062026,0.0,6.9827156,3.1982834
9.48,9.48,9.48,9.48,4.0429425,0.0,6.9877615,3.1823037
9.49,9.49,9.49,9.49,4.0547667,0.0,6.9885283,3.1563826
9.5,9.5,9.5,9.5,4.0531316,0.0,6.986253,3.211513
9.51,9.51,9.51,9.51,4.0284467,0.0,6.9805737,3.1662705
9.52,9.52,9.52,9.52,4.046621,0.0,6.976803,3.1964986
9.53,9.53,9.53,9.53,4.0344224,0.0,6.979079,3.0750134
9.54,9.54,9.54,9.54,4.0540214,0.0,6.9780574,3.14162
9.55,9.55,9.55,9.55,4.0699153,0.0,6.984953,3.1690779
9.56,9.56,9.56,9.56,4.0544786,0.0,6.975008,3.175689
9.57,9.57,9.57,9.57,4.055236,0.0,6.984372,3.161365
9.58,9.58,9.58,9.58,4.080822,0.0,6.9821324,3.2616024
9.59,9.59,9.59,9.59,4.0700274,0.0,6.9840794,3.1817896
9.6,9.6,9.6,9.6,4.0557265,0.0,6.9822145,3.2252884
9.61,9.61,9.61,9.61,4.0385165,0.0,6.9880414,3.145627
9.62,9.62,9.62,9.62,4.0469093,0.0,6.980093,3.1584275
9.63,9.63,9.63,9.63,3.9824836,0.0,6.969863,3.17385
9.64,9.64,9.64,9.64,3.9268272,0.0,6.9746532,3.2038302
9.65,9.65,9.65,9.65,3.8549485,0.0,6.9675035,3.1767466
9.66,9.66,9.66,9.66,3.8475277,0.0,6.9664693,3.188767
9.67,9.67,9.67,9.67,3.8373425,0.0,6.972371,3.229755
9.68,9.68,9.68,9.68,3.8370874,0.0,6.9663014,3.1722074
9.69,9.69,9.69,9.69,3.786081,0.0,6.9667234,3.20958
9.7,9.7,9.7,9.7,3.7418725,0.0,6.96836,3.2088203
9.71,9.71,9.71,9.71,3.6406624,0.0,6.963842,3.2319667
9.72,9.72,9.72,9.72,3.5162249,0.0,6.9650836,3.2774446
9.73,9.73,9.73,9.73,3.355948,0.0,6.9486313,3.2326417
9.74,9.74,9.74,9.74,3.255635,0.0,6.947934,3.2995698
9.75,9.75,9.75,9.75,3.2285128,0.0,6.952211,3.2486248
9.76,9.76,9.76,9.76,3.1838727,0.0,6.942762,3.2725267
9.77,9.77,9.77,9.77,3.1851192,0.0,6.9462595,3.2246642
9.78,9.78,9.78,9.78,3.1547809,0.0,6.947886,3.2782493
9.79,9.79,9.79,9.79,3.1072714,0.0,6.9461317,3.2704718
9.8,9.8,9.8,9.8,3.084956,0.0,6.9371905,3.2846873
9.81,9.81,9.81,9.81,3.0706239,0.0,6.927985,3.2825365
9.82,9.82,9.82,9.82,3.0042822,0.0,6.9362726,3.3398466
9.83,9.83,9.83,9.83,2.9207284,0.0,6.9023767,3.322895
9.84,9.84,9.84,9.84,2.8941138,0.0,6.8979588,3.3337638
9.85,9.85,9.85,9.85,2.9775364,0.0,6.892479,3.2831912
9.86,9.86,9.86,9.86,2.9983118,0.0,6.8830085,3.2817128
9.87,9.87,9.87,9.87,2.9821742,0.0,6.8874226,3.232854
9.88,9.88,9.88,9.88,3.0584867,0.0,6.8755307,3.1849267
9.89,9.89,9.89,9.89,3.0480118,0.0,6.8850427,3.2437327
9.9,9.9,9.9,9.9,3.1361473,0.0,6.875024,3.197083
9.91,9.91,9.91,9.91,3.1765037,0.0,6.9092393,3.2530937
9.92,9.92,9.92,9.92,3.2622051,0.0,6.9141393,3.2496457
9.93,9.93,9.93,9.93,3.2854822,0.0,6.905843,3.1210184
9.94,9.94,9.94,9.94,3.3382561,0.0,6.873549,3.1068234
9.95,9.95,9.95,9.95,3.5101957,0.0,6.895318,3.089411
9.96,9.96,9.96,9.96,3.7629225,0.0,6.9606576,3.0657144
9.97,9.97,9.97,9.97,3.911181,0.0,6.965467,3.088124
9.98,9.98,9.98,9.98,3.9513614,0.0,6.9631763,3.1525402
9.99,9.99,9.99,9.99,4.031372,0.0,6.9876337,3.0609527
10.0,10.0,10.0,10.0,4.109373,0.0,6.969691,3.0835664
10.01,10.01,10.01,10.01,4.212734,0.0,6.9659796,3.0441985
10.02,10.02,10.02,10.02,4.292731,0.0,6.989212,3.1147604
10.03,10.03,10.03,10.03,4.31531,0.0,6.9951854,3.0778303
10.04,10.04,10.04,10.04,4.409801,0.0,6.988476,3.0776198
10.05,10.05,10.05,10.05,4.4753947,0.0,6.9939036,3.000569
10.06,10.06,10.06,10.06,4.5289226,0.0,6.990791,3.0767803
10.07,10.07,10.07,10.07,4.5587974,0.0,6.981398,2.9927042
10.08,10.08,10.08,10.08,4.558802,0.0,6.993163,3.0282302
10.09,10.09,10.09,10.09,4.572797,0.0,6.98884,3.0118833
10.1,10.1,10.1,10.1,4.598984,0.0,6.9844303,2.943261
10.11,10.11,10.11,10.11,4.558203,0.0,6.9833813,2.9865088
10.12,10.12,10.12,10.12,4.527653,0.0,6.9781795,2.9770842
10.13,10.13,10.13,10.13,4.4812994,0.0,6.9592767,3.0503812
10.14,10.14,10.14,10.14,4.4404655,0.0,6.9773374,2.9810858
10.15,10.15,10.15,10.15,4.3812017,0.0,6.984496,3.0809083
10.16,10.16,10.16,10.16,4.2660975,0.0,6.9669776,3.01388
10.17,10.17,10.17,10.17,3.9921656,0.0,6.9434867,3.0846918
10.18,10.18,10.18,10.18,3.7220004,0.0,6.939252,3.152836
10.19,10.19,10.19,10.19,3.5573125,0.0,6.9116282,3.1925824
10.2,10.2,10.2,10.2,3.389926,0.0,6.9041204,3.3199909
10.21,10.21,10.21,10.21,3.2500694,0.0,6.9025116,3.1941023
10.22,10.22,10.22,10.22,3.0706618,0.0,6.870218,3.2516308
10.23,10.23,10.23,10.23,2.973054,0.0,6.8624973,3.220753
10.24,10.24,10.24,10.24,2.8432486,0.0,6.8556447,3.2190099
10.25,10.25,10.25,10.25,2.7784824,0.0,6.832358,3.2102852
10.26,10.26,10.26,10.26,2.6476014,0.0,6.7842298,3.2182107
10.27,10.27,10.27,10.27,2.5709414,0.0,6.7596946,3.199913
10.28,10.28,10.28,10.28,2.6548285,0.0,6.7668524,3.1856148
10.29,10.29,10.29,10.29,2.6742208,0.0,6.779442,3.1732042
10.3,10.3,10.3,10.3,2.7557747,0.0,6.7970595,3.2017064
10.31,10.31,10.31,10.31,2.7680721,0.0,6.8103094,3.2008567
10.32,10.32,10.32,10.32,2.83714,0.0,6.801322,3.175217
10.33,10.33,10.33,10.33,2.8875918,0.0,6.806347,3.0684311
10.34,10.34,10.34,10.34,2.9200788,0.0,6.819086,3.1379004
10.35,10.35,10.35,10.35,3.0326526,0.0,6.83598,3.1867216
10.36,10.36,10.36,10.36,3.0762613,0.0,6.857039,3.202795
10.37,10.37,10.37,10.37,3.130455,0.0,6.8911414,3.272611
10.38,10.38,10.38,10.38,3.202985,0.0,6.8843994,3.1673613
10.39,10.39,10.39,10.39,3.3554595,0.0,6.9135814,3.2163134
10.4,10.4,10.4,10.4,3.4236755,0.0,6.927881,3.1623473
10.41,10.41,10.41,10.41,3.4840145,0.0,6.938515,3.166508
10.42,10.42,10.42,10.42,3.5536194,0.0,6.939425,3.209379
10.43,10.43,10.43,10.43,3.6018877,0.0,6.957297,3.29639
10.44,10.44,10.44,10.44,3.6435533,0.0,6.9598274,3.2850862
10.45,10.45,10.45,10.45,3.6606326,0.0,6.967783,3.2323077
10.46,10.46,10.46,10.46,3.6660078,0.0,6.9662166,3.234854
10.47,10.47,10.47,10.47,3.752059,0.0,6.9475894,3.1477988
10.48,10.48,10.48,10.48,3.7840238,0.0,6.953054,3.1760352
10.49,10.49,10.49,10.49,3.7793968,0.0,6.9424667,3.2255425
10.5,10.5,10.5,10.5,3.737793,0.0,6.954509,3.206323
10.51,10.51,10.51,10.51,3.698151,0.0,6.9358234,3.2017574
10.52,10.52,10.52,10.52,3.6524026,0.0,6.9344482,3.2429895
10.53,10.53,10.53,10.53,3.5356035,0.0,6.939929,3.2346988
10.54,10.54,10.54,10.54,3.4976146,0.0,6.953335,3.191808
10.55,10.55,10.55,10.55,3.4898787,0.0,6.946955,3.261639
10.56,10.56,10.56,10.56,3.4575763,0.0,6.9653635,3.2500076
10.57,10.57,10.57,10.57,3.395309,0.0,6.943649,3.244627
10.58,10.58,10.58,10.58,3.305166,0.0,6.947356,3.230685
10.59,10.59,10.59,10.59,3.1131856,0.0,6.899506,3.3185878
10.6,10.6,10.6,10.6,2.921708,0.0,6.8863325,3.342474
10.61,10.61,10.61,10.61,2.8302093,0.0,6.8553185,3.315578
10.62,10.62,10.62,10.62,2.819675,0.0,6.8560333,3.2851307
10.63,10.63,10.63,10.63,2.941009,0.0,6.8678303,3.2861788
10.64,10.64,10.64,10.64,2.9727619,0.0,6.9005184,3.2403011
10.65,10.65,10.65,10.65,3.034911,0.0,6.8771935,3.2907202
10.66,10.66,10.66,10.66,2.9268847,0.0,6.8504853,3.271013
10.67,10.67,10.67,10.67,2.925898,0.0,6.8534303,3.2880952
10.68,10.68,10.68,10.68,2.932039,0.0,6.8520737,3.3144817
10.69,10.69,10.69,10.69,2.8884873,0.0,6.846176,3.2487388
10.7,10.7,10.7,10.7,2.8894606,0.0,6.860902,3.2492576
10.71,10.71,10.71,10.71,2.8709128,0.0,6.835269,3.2147572
10.72,10.72,10.72,10.72,2.8760905,0.0,6.8224883,3.1688635
10.73,10.73,10.73,10.73,2.9568818,0.0,6.855242,3.2045357
10.74,10.74,10.74,10.74,2.9449582,0.0,6.8302417,3.217642
10.75,10.75,10.75,10.75,2.9847784,0.0,6.85677,3.1985767
10.76,10.76,10.76,10.76,3.0024061,0.0,6.8519216,3.2112675
10.77,10.77,10.77,10.77,3.0154178,0.0,6.876364,3.24959
10.78,10.78,10.78,10.78,2.994362,0.0,6.8775907,3.2570105
10.79,10.79,10.79,10.79,2.9945836,0.0,6.8754425,3.269588
10.8,10.8,10.8,10.8,3.037552,0.0,6.8752565,3.2200217
10.81,10.81,10.81,10.81,3.0852668,0.0,6.8775635,3.3187528
10.82,10.82,10.82,10.82,3.1367445,0.0,6.921488,3.2216678
10.83,10.83,10.83,10.83,3.1689253,0.0,6.8932605,3.2119362
10.84,10.84,10.84,10.84,3.1611469,0.0,6.9298396,3.2311175
10.85,10.85,10.85,10.85,3.1638865,0.0,6.910478,3.1820054
10.86,10.86,10.86,10.86,3.1184797,0.0,6.9059067,3.2291486
10.87,10.87,10.87,10.87,3.0835443,0.0,6.9107895,3.240741
10.88,10.88,10.88,10.88,3.144239,0.0,6.9200897,3.2455082
10.89,10.89,10.89,10.89,3.1117747,0.0,6.902119,3.2620556
10.9,10.9,10.9,10.9,3.11935,0.0,6.903939,3.2676787
10.91,10.91,10.91,10.91,3.1160066,0.0,6.9158945,3.2481983
10.92,10.92,10.92,10.92,3.2261593,0.0,6.90829,3.2707598
10.93,10.93,10.93,10.93,3.2433407,0.0,6.918521,3.2587757
10.94,10.94,10.94,10.94,3.266525,0.0,6.918278,3.162425
10.95,10.95,10.95,10.95,3.268273,0.0,6.9343376,3.272255
10.96,10.96,10.96,10.96,3.2499454,0.0,6.9187407,3.2053905
10.97,10.97,10.97,10.97,3.2911687,0.0,6.9194922,3.2158237
10.98,10.98,10.98,10.98,3.262921,0.0,6.92683,3.2759776
10.99,10.99,10.99,10.99,3.2788134,0.0,6.9423175,3.2348654
11.0,11.0,11.0,11.0,3.2749376,0.0,6.9283834,3.2160177
11.01,11.01,11.01,11.01,3.2771344,0.0,6.931243,3.208985
11.02,11.02,11.02,11.02,3.3095105,0.0,6.9127765,3.2637799
11.03,11.03,11.03,11.03,3.2953305,0.0,6.913143,3.1850407
11.04,11.04,11.04,11.04,3.3065045,0.0,6.9164944,3.2623072
11.05,11.05,11.05,11.05,3.305398,0.0,6.928603,3.268122
11.06,11.06,11.06,11.06,3.30121,0.0,6.9176326,3.2769718
11.07,11.07,11.07,11.07,3.3088703,0.0,6.9380875,3.2234137
11.08,11.08,11.08,11.08,3.3299928,0.0,6.9354687,3.2628317
11.09,11.09,11.09,11.09,3.3365264,0.0,6.9335074,3.3084102
11.1,11.1,11.1,11.1,3.3056347,0.0,6.932173,3.2289386
11.11,11.11,11.11,11.11,3.3185406,0.0,6.9394774,3.2508743
11.12,11.12,11.12,11.12,3.3251464,0.0,6.927793,3.3160408
11.13,11.13,11.13,11.13,3.3548717,0.0,6.948837,3.2661622
11.14,11.14,11.14,11.14,3.3591301,0.0,6.9299426,3.1628282
11.15,11.15,11.15,11.15,3.3284457,0.0,6.9433494,3.2386196
11.16,11.16,11.16,11.16,3.3324463,0.0,6.9379544,3.255953
11.17,11.17,11.17,11.17,3.3487186,0.0,6.9436874,3.2176266
11.18,11.18,11.18,11.18,3.3382251,0.0,6.9533553,3.2282653
11.19,11.19,11.19,11.19,3.335762,0.0,6.939391,3.2663355
11.2,11.2,11.2,11.2,3.3485007,0.0,6.9417114,3.2604961
11.21,11.21,11.21,11.21,3.346321,0.0,6.9369593,3.308295
11.22,11.22,11.22,11.22,3.3334527,0.0,6.9457636,3.245115
11.23,11.23,11.23,11.23,3.3467953,0.0,6.9377613,3.2356164
11.24,11.24,11.24,11.24,3.346885,0.0,6.936211,3.25313
11.25,11.25,11.25,11.25,3.3302965,0.0,6.938114,3.3161573
11.26,11.26,11.26,11.26,3.347134,0.0,6.936227,3.2247746
11.27,11.27,11.27,11.27,3.3269134,0.0,6.951055,3.2109637
11.28,11.28,11.28,11.28,3.3687363,0.0,6.938373,3.1910095
11.29,11.29,11.29,11.29,3.3249886,0.0,6.943763,3.2286396
11.3,11.3,11.3,11.3,3.3462512,0.0,6.9456096,3.2518828


==> dataICX285cellar+doubleThermalNoise4BranchConf.csv <==
0.0,0.0,0.0,0.0,2.280125,0.35241678,4.271475,0.45218152
0.01,0.01,0.01,0.01,2.2890034,0.35695642,4.2639995,0.5613537
0.02,0.02,0.02,0.02,2.29441,0.34641638,4.2628345,0.47252777
0.03,0.03,0.03,0.03,2.2705584,0.35732758,4.2290773,0.42219365
0.04,0.04,0.04,0.04,2.2878923,0.337436,4.31764,0.54932606
0.05,0.05,0.05,0.05,2.2971237,0.32775483,4.273479,0.49811792
0.06,0.06,0.06,0.06,2.318812,0.3479811,4.3214946,0.5229549
0.07,0.07,0.07,0.07,2.2664895,0.33862448,4.319667,0.58906305
0.08,0.08,0.08,0.08,2.2994254,0.33332783,4.3381143,0.52538717
0.09,0.09,0.09,0.09,2.259194,0.34907028,4.178997,0.44497663
0.1,0.1,0.1,0.1,2.2874005,0.34058776,4.2713337,0.43084523
0.11,0.11,0.11,0.11,2.3081698,0.36146268,4.2951927,0.46499076
0.12,0.12,0.12,0.12,2.2846518,0.36187977,4.327343,0.5374359
0.13,0.13,0.13,0.13,2.2718668,0.32008895,4.2682743,0.55150324
0.14,0.14,0.14,0.14,2.2848353,0.3446839,4.3619523,0.58096
0.15,0.15,0.15,0.15,2.2858438,0.35040566,4.2846847,0.54096687
0.16,0.16,0.16,0.16,2.2916307,0.34034306,4.2562094,0.5069285
0.17,0.17,0.17,0.17,2.2745264,0.35652626,4.217241,0.42858472
0.18,0.18,0.18,0.18,2.3155913,0.35299665,4.3215933,0.50196344
0.19,0.19,0.19,0.19,2.2968981,0.35237822,4.3056297,0.5310046
0.2,0.2,0.2,0.2,2.2615418,0.3287036,4.318177,0.61428726
0.21,0.21,0.21,0.21,2.2735727,0.3379955,4.2452297,0.45630905
0.22,0.22,0.22,0.22,2.2546642,0.35750547,4.24838,0.49804145
0.23,0.23,0.23,0.23,2.316196,0.35257477,4.261154,0.5536938
0.24,0.24,0.24,0.24,2.2507257,0.35341328,4.3129406,0.5209437
0.25,0.25,0.25,0.25,2.289352,0.33665588,4.325339,0.5474454
0.26,0.26,0.26,0.26,2.3300953,0.34429795,4.296003,0.45679358
0.27,0.27,0.27,0.27,2.3131201,0.36173108,4.239937,0.49190688
0.28,0.28,0.28,0.28,2.2537544,0.33245432,4.2670326,0.4482634
0.29,0.29,0.29,0.29,2.270856,0.35118267,4.2453165,0.44519955
0.3,0.3,0.3,0.3,2.2792528,0.34802434,4.311946,0.5330423
0.31,0.31,0.31,0.31,2.2692978,0.36852068,4.2001553,0.41188118
0.32,0.32,0.32,0.32,2.247099,0.3244939,4.204136,0.47058558
0.33,0.33,0.33,0.33,2.2687144,0.34974238,4.2032413,0.44556153
0.34,0.34,0.34,0.34,2.2621567,0.33591753,4.274403,0.5129777
0.35,0.35,0.35,0.35,2.2665076,0.35402018,4.2136407,0.45142314
0.36,0.36,0.36,0.36,2.2318358,0.31251964,4.2311745,0.5063185
0.37,0.37,0.37,0.37,2.2856345,0.34923753,4.299389,0.5528402
0.38,0.38,0.38,0.38,2.2700107,0.34323415,4.276653,0.47191754
0.39,0.39,0.39,0.39,2.243655,0.3353201,4.301192,0.5246969
0.4,0.4,0.4,0.4,2.234828,0.3506265,4.270626,0.5500131
0.41,0.41,0.41,0.41,2.246396,0.33255363,4.25732,0.49752584
0.42,0.42,0.42,0.42,2.2577887,0.32659242,4.212953,0.45581746
0.43,0.43,0.43,0.43,2.2468035,0.32599846,4.198015,0.48304898
0.44,0.44,0.44,0.44,2.2767556,0.34903923,4.2297497,0.5119089
0.45,0.45,0.45,0.45,2.2375262,0.33117843,4.2581873,0.381119
0.46,0.46,0.46,0.46,2.2871563,0.3371121,4.3010454,0.5242778
0.47,0.47,0.47,0.47,2.2715085,0.33176973,4.249189,0.4585321
0.48,0.48,0.48,0.48,2.3151386,0.3329388,4.3232822,0.609178
0.49,0.49,0.49,0.49,2.26614,0.36634532,4.224391,0.47956762
0.5,0.5,0.5,0.5,2.2597284,0.3394882,4.1905084,0.45393646
0.51,0.51,0.51,0.51,2.2776055,0.33191362,4.2638474,0.54523546
0.52,0.52,0.52,0.52,2.2936885,0.36444545,4.220226,0.4691185
0.53,0.53,0.53,0.53,2.2915268,0.3622415,4.29959,0.4921868
0.54,0.54,0.54,0.54,2.3027058,0.35141492,4.3510633,0.56649643
0.55,0.55,0.55,0.55,2.2661788,0.32723624,4.1942277,0.51306653
0.56,0.56,0.56,0.56,2.2428963,0.33288902,4.223003,0.5054786
0.57,0.57,0.57,0.57,2.2665515,0.35942182,4.2743692,0.49927035
0.58,0.58,0.58,0.58,2.287803,0.3600356,4.26245,0.50101715
0.59,0.59,0.59,0.59,2.2862692,0.35376072,4.284237,0.52307695
0.6,0.6,0.6,0.6,2.2477922,0.36454362,4.2221847,0.43030652
0.61,0.61,0.61,0.61,2.2952595,0.37120488,4.2605963,0.48929638
0.62,0.62,0.62,0.62,2.2461708,0.32598808,4.2542396,0.5148823
0.63,0.63,0.63,0.63,2.322539,0.36011952,4.303857,0.51451194
0.64,0.64,0.64,0.64,2.2816653,0.35389805,4.250563,0.43751004
0.65,0.65,0.65,0.65,2.3271673,0.3500173,4.3495073,0.59534466
0.66,0.66,0.66,0.66,2.3055656,0.33368888,4.272654,0.50685257
0.67,0.67,0.67,0.67,2.2902145,0.37243822,4.3024197,0.57888454
0.68,0.68,0.68,0.68,2.320615,0.35929105,4.3158803,0.5466907
0.69,0.69,0.69,0.69,2.2328815,0.29343554,4.2125783,0.5218595
0.7,0.7,0.7,0.7,2.1878297,0.31205416,4.0822816,0.3957902
0.71,0.71,0.71,0.71,2.1827154,0.28958532,4.14543,0.43400377
0.72,0.72,0.72,0.72,2.0837762,0.32485178,3.9980218,0.3386516
0.73,0.73,0.73,0.73,2.1354449,0.33524576,3.98161,0.29378673
0.74,0.74,0.74,0.74,2.090667,0.2976941,4.0311565,0.4109334
0.75,0.75,0.75,0.75,2.0409107,0.292028,4.1325917,0.42955813
0.76,0.76,0.76,0.76,2.0940602,0.29654706,3.989732,0.32881504
0.77,0.77,0.77,0.77,2.0976849,0.31710902,4.0940228,0.4425324
0.78,0.78,0.78,0.78,2.0842755,0.2814945,4.009727,0.3431931
0.79,0.79,0.79,0.79,2.1634533,0.3292486,4.096306,0.44264567
0.8,0.8,0.8,0.8,2.1640708,0.37242475,4.1329126,0.4557385
0.81,0.81,0.81,0.81,2.1852508,0.30680832,4.216128,0.5679057
0.82,0.82,0.82,0.82,2.1229281,0.30321926,4.1024,0.4541838
0.83,0.83,0.83,0.83,2.1604548,0.34540975,4.159683,0.45854294
0.84,0.84,0.84,0.84,2.1508937,0.36168262,4.1150737,0.40917066
0.85,0.85,0.85,0.85,2.2082667,0.35381067,4.260211,0.50584286
0.86,0.86,0.86,0.86,2.1590042,0.28487435,4.2029476,0.5407292
0.87,0.87,0.87,0.87,2.2275424,0.3083556,4.2109513,0.5260955
0.88,0.88,0.88,0.88,2.1609576,0.25922692,4.2059746,0.5148088
0.89,0.89,0.89,0.89,2.224402,0.30198798,4.2437267,0.46207482
0.9,0.9,0.9,0.9,2.3182824,0.3036691,4.3631134,0.5231613
0.91,0.91,0.91,0.91,2.446289,0.34531158,4.5515537,0.654338
0.92,0.92,0.92,0.92,2.6250126,0.39029232,4.5825233,0.7832196
0.93,0.93,0.93,0.93,2.7731495,0.43160427,4.779566,0.85117406
0.94,0.94,0.94,0.94,2.904763,0.4706655,4.817926,0.90662134
0.95,0.95,0.95,0.95,2.9757307,0.46132264,4.9226513,0.8776536
0.96,0.96,0.96,0.96,3.026832,0.45925742,4.856404,0.8464916
0.97,0.97,0.97,0.97,3.0304642,0.46802557,4.9124985,0.9010314
0.98,0.98,0.98,0.98,3.0739782,0.5329585,4.9646645,0.97964144
0.99,0.99,0.99,0.99,3.0301118,0.49431515,4.9272,0.9774697
1.0,1.0,1.0,1.0,3.004049,0.4648278,4.8748174,0.9379996
1.01,1.01,1.01,1.01,3.0813718,0.4938288,4.898314,0.89304745
1.02,1.02,1.02,1.02,3.1759608,0.5556434,4.943988,0.90847033
1.03,1.03,1.03,1.03,3.2108536,0.52631956,5.0890183,1.0211954
1.04,1.04,1.04,1.04,3.2873294,0.5808725,5.140845,1.020896
1.05,1.05,1.05,1.05,3.299887,0.61313874,5.0538425,0.9450118
1.06,1.06,1.06,1.06,3.1666112,0.5682613,4.9795218,0.85016507
1.07,1.07,1.07,1.07,3.1392026,0.5891583,5.01465,1.0007998
1.08,1.08,1.08,1.08,3.0700607,0.52688175,4.9572034,0.95479536
1.09,1.09,1.09,1.09,2.9034288,0.4628575,4.845925,0.7826408
1.1,1.1,1.1,1.1,2.850347,0.49278808,4.7350264,0.71010673
1.11,1.11,1.11,1.11,2.9097722,0.5080916,4.883168,0.9796824
1.12,1.12,1.12,1.12,2.816049,0.4723085,4.7493157,0.6959749
1.13,1.13,1.13,1.13,2.7524238,0.4929877,4.7430606,0.7348485
1.14,1.14,1.14,1.14,2.759963,0.48205194,4.8487306,0.7602603
1.15,1.15,1.15,1.15,2.7657683,0.47270432,4.814485,0.6595798
1.16,1.16,1.16,1.16,2.7523568,0.47445607,4.7596383,0.69037545
1.17,1.17,1.17,1.17,2.7428303,0.46805987,4.833488,0.7597993
1.18,1.18,1.18,1.18,2.6840603,0.44741157,4.7420816,0.6493917
1.19,1.19,1.19,1.19,2.6877255,0.47035253,4.7105517,0.7337512
1.2,1.2,1.2,1.2,2.5984411,0.49106267,4.6800904,0.6608428
1.21,1.21,1.21,1.21,2.646242,0.43289655,4.70573,0.7030331
1.22,1.22,1.22,1.22,2.6093867,0.4278192,4.5898294,0.494698
1.23,1.23,1.23,1.23,2.565908,0.41566673,4.6615057,0.5886073
1.24,1.24,1.24,1.24,2.5569236,0.4230951,4.6123443,0.6956321
1.25,1.25,1.25,1.25,2.5517075,0.39738667,4.599421,0.58855605
1.26,1.26,1.26,1.26,2.47585,0.385614,4.538517,0.47967723
1.27,1.27,1.27,1.27,2.4619145,0.40095314,4.3969,0.37253058
1.28,1.28,1.28,1.28,2.3990314,0.38158143,4.3083487,0.397941
1.29,1.29,1.29,1.29,2.3579102,0.36106092,4.371069,0.57138395
1.3,1.3,1.3,1.3,2.382137,0.40607044,4.3084292,0.42128888
1.31,1.31,1.31,1.31,2.4273133,0.41165984,4.355939,0.43055797
1.32,1.32,1.32,1.32,2.4589868,0.40584067,4.32467,0.4481416
1.33,1.33,1.33,1.33,2.5167065,0.44558236,4.3375244,0.44794196
1.34,1.34,1.34,1.34,2.4565609,0.4167066,4.3570333,0.45060197
1.35,1.35,1.35,1.35,2.4762847,0.40645388,4.4140806,0.5864073
1.36,1.36,1.36,1.36,2.5292122,0.40162092,4.3527594,0.5089061
1.37,1.37,1.37,1.37,2.5679982,0.4192685,4.498529,0.65342516
1.38,1.38,1.38,1.38,2.6610482,0.41432214,4.63552,0.76955205
1.39,1.39,1.39,1.39,2.6919925,0.4652819,4.6544194,0.7059855
1.4,1.4,1.4,1.4,2.92682,0.54924506,4.855777,0.80308264
1.41,1.41,1.41,1.41,2.9556794,0.47227818,4.746218,0.6488795
1.42,1.42,1.42,1.42,3.0770557,0.48816654,4.930479,0.8792696
1.43,1.43,1.43,1.43,3.129828,0.5124814,4.8957906,0.87112147
1.44,1.44,1.44,1.44,3.1713328,0.51954913,5.03013,0.9349243
1.45,1.45,1.45,1.45,3.2723422,0.5409716,5.1004558,0.94852304
1.46,1.46,1.46,1.46,3.2528112,0.52003527,4.9631553,0.88775295
1.47,1.47,1.47,1.47,3.2984009,0.52904695,4.8948736,0.80249125
1.48,1.48,1.48,1.48,3.4004118,0.59839547,5.0804605,0.9592102
1.49,1.49,1.49,1.49,3.429701,0.5573446,5.0088406,0.91311806
1.5,1.5,1.5,1.5,3.4625146,0.62116957,5.029657,0.8654182
1.51,1.51,1.51,1.51,3.453238,0.590574,5.057633,0.89728546
1.52,1.52,1.52,1.52,3.6212287,0.6355199,5.0962524,0.87473524
1.53,1.53,1.53,1.53,3.6952126,0.66054237,5.1591053,1.0665394
1.54,1.54,1.54,1.54,3.759091,0.67739934,5.273644,1.0795283
1.55,1.55,1.55,1.55,3.773449,0.6946096,5.190466,1.0176132
1.56,1.56,1.56,1.56,3.9347243,0.7113073,5.265634,1.1663327
1.57,1.57,1.57,1.57,4.011093,0.7690224,5.417462,1.291442
1.58,1.58,1.58,1.58,4.0801444,0.7860709,5.505301,1.292415
1.59,1.59,1.59,1.59,3.940943,0.7466216,5.4999046,1.4711974
1.6,1.6,1.6,1.6,3.8388379,0.6937735,5.3741913,1.2453445
1.61,1.61,1.61,1.61,3.8735743,0.69253343,5.3902535,1.2679437
1.62,1.62,1.62,1.62,3.8496614,0.7059329,5.4404964,1.2550763
1.63,1.63,1.63,1.63,3.8532472,0.67938167,5.436084,1.3670279
1.64,1.64,1.64,1.64,3.9266698,0.7234329,5.463165,1.2567852
1.65,1.65,1.65,1.65,3.8870084,0.67297906,5.6272516,1.5225462
1.66,1.66,1.66,1.66,3.8964987,0.72287935,5.6065307,1.4932
1.67,1.67,1.67,1.67,3.818417,0.65482515,5.468307,1.3299189
1.68,1.68,1.68,1.68,3.7587004,0.6678087,5.389792,1.2617745
1.69,1.69,1.69,1.69,3.7206235,0.6188384,5.4338255,1.270326
1.7,1.7,1.7,1.7,3.6933777,0.6493341,5.4695473,1.373374
1.71,1.71,1.71,1.71,3.607088,0.6107387,5.3538404,1.1804593
1.72,1.72,1.72,1.72,3.6553364,0.60699564,5.440485,1.3806779
1.73,1.73,1.73,1.73,3.61218,0.62163526,5.3752723,1.2100552
1.74,1.74,1.74,1.74,3.5615263,0.60647285,5.3983293,1.2675294
1.75,1.75,1.75,1.75,3.531879,0.6020156,5.3671236,1.192234
1.76,1.76,1.76,1.76,3.4851882,0.62616366,5.318822,1.2482119
1.77,1.77,1.77,1.77,3.4479053,0.5869378,5.340225,1.1670274
1.78,1.78,1.78,1.78,3.4370506,0.57930285,5.2893767,1.1704673
1.79,1.79,1.79,1.79,3.4995246,0.6311442,5.337975,1.2467855
1.8,1.8,1.8,1.8,3.5051222,0.64452106,5.405041,1.2112398
1.81,1.81,1.81,1.81,3.4530973,0.57830924,5.3380456,1.1270957
1.82,1.82,1.82,1.82,3.42841,0.5671617,5.2878,1.166888
1.83,1.83,1.83,1.83,3.4530237,0.5876706,5.384919,1.1667224
1.84,1.84,1.84,1.84,3.4508448,0.586979,5.4613657,1.3590962
1.85,1.85,1.85,1.85,3.4324696,0.57757473,5.3468404,1.3673571
1.86,1.86,1.86,1.86,3.366157,0.5465567,5.471063,1.365059
1.87,1.87,1.87,1.87,3.291619,0.5180102,5.407512,1.400375
1.88,1.88,1.88,1.88,3.2499888,0.5027045,5.562254,1.528742
1.89,1.89,1.89,1.89,3.2505956,0.47023985,5.535412,1.5731051
1.9,1.9,1.9,1.9,3.36059,0.5165961,5.54539,1.4241573
1.91,1.91,1.91,1.91,3.4035575,0.53247523,5.604542,1.5865204
1.92,1.92,1.92,1.92,3.4120007,0.55008596,5.3729763,1.330327
1.93,1.93,1.93,1.93,3.4318721,0.5758257,5.3519087,1.3065987
1.94,1.94,1.94,1.94,3.4532626,0.59111714,5.357354,1.2772847
1.95,1.95,1.95,1.95,3.4235506,0.6115119,5.238026,1.2081344
1.96,1.96,1.96,1.96,3.3521,0.57419866,5.204975,1.0307233
1.97,1.97,1.97,1.97,3.375416,0.5782506,5.1188827,1.0018935
1.98,1.98,1.98,1.98,3.4504085,0.6041603,5.0983057,1.008741
1.99,1.99,1.99,1.99,3.5038173,0.5929728,5.28115,1.1938307
2.0,2.0,2.0,2.0,3.5621758,0.60235095,5.2078977,1.1974849
2.01,2.01,2.01,2.01,3.6424198,0.632675,5.2618036,1.1498916
2.02,2.02,2.02,2.02,3.597903,0.6508047,5.2212605,1.2049915
2.03,2.03,2.03,2.03,3.5576398,0.5928515,5.264583,1.1879345
2.04,2.04,2.04,2.04,3.6187515,0.6269311,5.342481,1.2501065
2.05,2.05,2.05,2.05,3.5920339,0.640469,5.293273,1.2739656
2.06,2.06,2.06,2.06,3.5458324,0.5804268,5.3445144,1.342231
2.07,2.07,2.07,2.07,3.5577471,0.61656153,5.324224,1.3143642
2.08,2.08,2.08,2.08,3.4936466,0.5656848,5.2694716,1.1783147
2.09,2.09,2.09,2.09,3.5351703,0.59608436,5.3721533,1.2899427
2.1,2.1,2.1,2.1,3.4288552,0.5747077,5.347881,1.3012028
2.11,2.11,2.11,2.11,3.4597933,0.57879686,5.420813,1.3669719
2.12,2.12,2.12,2.12,3.4690692,0.5580237,5.525929,1.565972
2.13,2.13,2.13,2.13,3.6128964,0.5733348,5.525307,1.4453981
2.14,2.14,2.14,2.14,3.5872443,0.56612575,5.5124545,1.2584612
2.15,2.15,2.15,2.15,3.7599773,0.64705473,5.5547047,1.4899043
2.16,2.16,2.16,2.16,3.707677,0.58104646,5.575689,1.6096967
2.17,2.17,2.17,2.17,3.7427802,0.60202163,5.6092186,1.5948877
2.18,2.18,2.18,2.18,3.8015234,0.6501441,5.6065974,1.5670836
2.19,2.19,2.19,2.19,3.8375251,0.62678665,5.6384006,1.5767659
2.2,2.2,2.2,2.2,3.9020128,0.68380857,5.6405306,1.5728667
2.21,2.21,2.21,2.21,3.8794613,0.66944647,5.70965,1.5980957
2.22,2.22,2.22,2.22,3.7990048,0.6889768,5.507539,1.4616563
2.23,2.23,2.23,2.23,3.828106,0.7031867,5.503867,1.4744221
2.24,2.24,2.24,2.24,3.9057682,0.7135397,5.5356717,1.5035661
2.25,2.25,2.25,2.25,3.8469784,0.6955154,5.4193926,1.3686618
2.26,2.26,2.26,2.26,3.7442195,0.6479213,5.358972,1.3204093
2.27,2.27,2.27,2.27,3.689561,0.6515334,5.355809,1.2593634
2.28,2.28,2.28,2.28,3.6257298,0.6471708,5.3753657,1.3193464
2.29,2.29,2.29,2.29,3.5721135,0.63158494,5.3473873,1.1946889
2.3,2.3,2.3,2.3,3.6369908,0.63269234,5.337789,1.1586968
2.31,2.31,2.31,2.31,3.625929,0.6272994,5.306586,1.1679351
2.32,2.32,2.32,2.32,3.5386956,0.64080924,5.18961,1.1066986
2.33,2.33,2.33,2.33,3.5439115,0.6028647,5.1752357,1.1253991
2.34,2.34,2.34,2.34,3.5066211,0.60945034,5.3436666,1.2459352
2.35,2.35,2.35,2.35,3.5557597,0.63157827,5.183731,1.1183976
2.36,2.36,2.36,2.36,3.4646258,0.59625196,5.2204494,1.0909495
2.37,2.37,2.37,2.37,3.5713155,0.64751935,5.2837825,1.1125069
2.38,2.38,2.38,2.38,3.5189605,0.6079793,5.2085056,1.1011564
2.39,2.39,2.39,2.39,3.5484533,0.61906374,5.339818,1.2078458
2.4,2.4,2.4,2.4,3.5528183,0.62749773,5.207506,1.095982
2.41,2.41,2.41,2.41,3.5662282,0.62454045,5.2018147,1.0989674
2.42,2.42,2.42,2.42,3.541396,0.6159896,5.283194,1.2558709
2.43,2.43,2.43,2.43,3.6583903,0.6282213,5.2486973,1.1206385
2.44,2.44,2.44,2.44,3.6038656,0.6350577,5.311915,1.1802889
2.45,2.45,2.45,2.45,3.6318529,0.63197595,5.348682,1.1771485
2.46,2.46,2.46,2.46,3.6003895,0.63427895,5.2292633,1.1194992
2.47,2.47,2.47,2.47,3.6507971,0.6373022,5.4545927,1.312309
2.48,2.48,2.48,2.48,3.6726856,0.68167716,5.3552465,1.1742731
2.49,2.49,2.49,2.49,3.7181482,0.65388775,5.3480024,1.186344
2.5,2.5,2.5,2.5,3.6844425,0.67265755,5.3743796,1.2326728
2.51,2.51,2.51,2.51,3.6819346,0.67701364,5.2597747,1.0444131
2.52,2.52,2.52,2.52,3.6036198,0.65580326,5.2963843,1.1674514
2.53,2.53,2.53,2.53,3.5243893,0.6479104,5.218871,1.1110702
2.54,2.54,2.54,2.54,3.492581,0.63186026,5.2299466,1.0763543
2.55,2.55,2.55,2.55,3.4474943,0.6235047,5.2646194,1.0961986
2.56,2.56,2.56,2.56,3.3330846,0.59458333,5.202641,0.9913094
2.57,2.57,2.57,2.57,3.2566912,0.58872604,5.127113,1.0276467
2.58,2.58,2.58,2.58,3.2026067,0.57275724,5.144708,0.91318053
2.59,2.59,2.59,2.59,3.1642554,0.5759113,5.061621,0.87170637
2.6,2.6,2.6,2.6,3.0694706,0.51138234,5.060293,0.88968515
2.61,2.61,2.61,2.61,3.093713,0.5045473,5.0000105,0.866938
2.62,2.62,2.62,2.62,3.096539,0.5343859,5.0426784,0.9301332
2.63,2.63,2.63,2.63,3.1818557,0.5551309,5.1122108,1.0308266
2.64,2.64,2.64,2.64,3.1247842,0.5390325,4.9839234,0.9555701
2.65,2.65,2.65,2.65,3.162848,0.53409827,5.0168614,0.973709
2.66,2.66,2.66,2.66,3.1861792,0.56109565,5.0321474,0.9556971
2.67,2.67,2.67,2.67,3.0933363,0.5250754,5.0247207,0.95447916
2.68,2.68,2.68,2.68,3.127438,0.51570666,5.001705,0.9654188
2.69,2.69,2.69,2.69,3.183539,0.52014136,5.048503,0.9803771
2.7,2.7,2.7,2.7,3.1836581,0.5562781,5.182872,1.1276063
2.71,2.71,2.71,2.71,3.2756832,0.575592,5.187024,1.109656
2.72,2.72,2.72,2.72,3.19491,0.56630766,5.1483736,1.0521914
2.73,2.73,2.73,2.73,3.2453878,0.54781544,5.1380343,0.98061925
2.74,2.74,2.74,2.74,3.2975934,0.5740125,5.243073,1.101178
2.75,2.75,2.75,2.75,3.2107956,0.56515765,5.180511,1.098362
2.76,2.76,2.76,2.76,3.1539824,0.52523756,5.1369553,1.0712097
2.77,2.77,2.77,2.77,3.2082362,0.55180645,5.236252,1.1670187
2.78,2.78,2.78,2.78,3.2336204,0.5418596,5.1981754,1.0492535
2.79,2.79,2.79,2.79,3.1974778,0.55128783,5.138292,0.9386501
2.8,2.8,2.8,2.8,3.1554577,0.5195791,5.158759,1.0584027
2.81,2.81,2.81,2.81,3.0991445,0.5134563,5.0523167,0.9502933
2.82,2.82,2.82,2.82,3.103569,0.52733743,5.122224,1.0298874
2.83,2.83,2.83,2.83,3.1337266,0.50474757,5.1932616,1.0560323
2.84,2.84,2.84,2.84,3.0073082,0.49202168,5.066373,0.948665
2.85,2.85,2.85,2.85,3.0195389,0.5032845,5.030576,0.93383753
2.86,2.86,2.86,2.86,2.9661272,0.47835037,5.10198,1.0256189
2.87,2.87,2.87,2.87,2.9200122,0.46954247,4.9930515,0.93918914
2.88,2.88,2.88,2.88,2.8802752,0.47817504,4.9077926,0.8777672
2.89,2.89,2.89,2.89,2.8850143,0.46520847,4.9562693,0.8755807
2.9,2.9,2.9,2.9,2.7791781,0.42536858,4.8648148,0.80216414
2.91,2.91,2.91,2.91,2.778789,0.44085678,4.9100094,0.866361
2.92,2.92,2.92,2.92,2.7253523,0.42458504,4.89833,0.8311211
2.93,2.93,2.93,2.93,2.5862222,0.397175,4.880879,0.8185607
2.94,2.94,2.94,2.94,2.6217787,0.43703187,4.8881464,0.83797526
2.95,2.95,2.95,2.95,2.4631822,0.38506582,4.771596,0.7060251
2.96,2.96,2.96,2.96,2.4286842,0.36405194,4.721004,0.7341488
2.97,2.97,2.97,2.97,2.3552678,0.3305785,4.5992346,0.5803041
2.98,2.98,2.98,2.98,2.2547643,0.29569796,4.5684094,0.5734025
2.99,2.99,2.99,2.99,2.2174506,0.29632264,4.428686,0.5017727
3.0,3.0,3.0,3.0,2.1552696,0.2923231,4.3783436,0.44739664
3.01,3.01,3.01,3.01,2.1067379,0.27579913,4.349516,0.49871957
3.02,3.02,3.02,3.02,2.0286915,0.27280948,4.2190166,0.3202797
3.03,3.03,3.03,3.03,2.0275927,0.25914118,4.1594505,0.3188069
3.04,3.04,3.04,3.04,2.060971,0.31970873,4.0750213,0.32054886
3.05,3.05,3.05,3.05,2.0362065,0.31254485,4.165573,0.37926573
3.06,3.06,3.06,3.06,2.047993,0.29886663,4.159281,0.33715588
3.07,3.07,3.07,3.07,1.9300554,0.34763578,4.04962,0.40522003
3.08,3.08,3.08,3.08,1.9898689,0.38687274,4.025711,0.2866089
3.09,3.09,3.09,3.09,2.0230553,0.38548306,4.0946765,0.31552547
3.1,3.1,3.1,3.1,2.0204477,0.4069616,4.0604596,0.2610069
3.11,3.11,3.11,3.11,2.0494106,0.46241456,4.1651864,0.40011737
3.12,3.12,3.12,3.12,2.0880327,0.47449812,4.1018615,0.2845336
3.13,3.13,3.13,3.13,2.102096,0.45542118,4.160996,0.3326768
3.14,3.14,3.14,3.14,2.1055417,0.45690122,4.179839,0.33512947
3.15,3.15,3.15,3.15,2.125311,0.40651008,4.135581,0.3078178
3.16,3.16,3.16,3.16,2.1100025,0.46858612,4.1477957,0.39766
3.17,3.17,3.17,3.17,2.2144597,0.5189874,4.234493,0.42324156
3.18,3.18,3.18,3.18,2.2844117,0.56567883,4.2828593,0.47059146
3.19,3.19,3.19,3.19,2.346345,0.607697,4.354264,0.46859318
3.2,3.2,3.2,3.2,2.5012412,0.6318973,4.503118,0.5212318
3.21,3.21,3.21,3.21,2.5261698,0.57696027,4.4766707,0.43280545
3.22,3.22,3.22,3.22,2.580508,0.57417417,4.4354253,0.41484717
3.23,3.23,3.23,3.23,2.6915412,0.63675106,4.5444913,0.51951736
3.24,3.24,3.24,3.24,2.6624262,0.6464901,4.6368794,0.42183763
3.25,3.25,3.25,3.25,2.7972205,0.6903393,4.5677366,0.5268045
3.26,3.26,3.26,3.26,2.9661102,0.6913333,4.8407583,0.6720704
3.27,3.27,3.27,3.27,2.9870431,0.679909,4.791113,0.58678865
3.28,3.28,3.28,3.28,3.0320442,0.65795034,4.7769327,0.58168143
3.29,3.29,3.29,3.29,3.0712023,0.6527226,4.8830447,0.740372
3.3,3.3,3.3,3.3,3.0062497,0.6440623,4.8524075,0.6255717
3.31,3.31,3.31,3.31,3.03329,0.66056865,4.8436236,0.57381463
3.32,3.32,3.32,3.32,3.0206363,0.68225205,4.8265543,0.59948033
3.33,3.33,3.33,3.33,3.1054242,0.70530576,4.989403,0.7309226
3.34,3.34,3.34,3.34,3.0392966,0.6741382,4.82279,0.5426168
3.35,3.35,3.35,3.35,3.193033,0.72758967,4.900848,0.5853864
3.36,3.36,3.36,3.36,3.2546337,0.7595211,5.0536356,0.7194711
3.37,3.37,3.37,3.37,3.2749214,0.70383644,5.10733,0.80779743
3.38,3.38,3.38,3.38,3.384709,0.66826165,5.0373464,0.871073
3.39,3.39,3.39,3.39,3.5503972,0.6828674,5.122649,0.85265565
3.4,3.4,3.4,3.4,3.6086545,0.73364615,5.029141,0.8937651
3.41,3.41,3.41,3.41,3.5404365,0.69022,5.1591263,0.8979362
3.42,3.42,3.42,3.42,3.6558332,0.7183443,5.074847,0.793064
3.43,3.43,3.43,3.43,3.7222302,0.750869,5.275768,1.0184714
3.44,3.44,3.44,3.44,3.5866811,0.6988887,5.0661144,0.8958162
3.45,3.45,3.45,3.45,3.6240377,0.6806288,5.0509987,0.8587354
3.46,3.46,3.46,3.46,3.6462126,0.67907524,5.124135,0.8709807
3.47,3.47,3.47,3.47,3.6240704,0.6835755,5.214779,0.9750607
3.48,3.48,3.48,3.48,3.4838626,0.6282517,5.084884,0.88951737
3.49,3.49,3.49,3.49,3.4517686,0.6193699,5.1022577,0.8619059
3.5,3.5,3.5,3.5,3.3987298,0.5905563,5.037768,0.82427675
3.51,3.51,3.51,3.51,3.393016,0.6253069,5.092758,0.8975399
3.52,3.52,3.52,3.52,3.340701,0.61003214,5.0403423,0.9999154
3.53,3.53,3.53,3.53,3.43949,0.62579715,5.045202,0.8172531
3.54,3.54,3.54,3.54,3.3889663,0.64439327,5.079419,0.84664845
3.55,3.55,3.55,3.55,3.373705,0.5921757,5.085491,0.9656571
3.56,3.56,3.56,3.56,3.4076283,0.661092,5.067692,0.924373
3.57,3.57,3.57,3.57,3.4947112,0.6301236,5.1459737,0.9372284
3.58,3.58,3.58,3.58,3.3757536,0.6211106,5.12518,0.90730023
3.59,3.59,3.59,3.59,3.3828204,0.6270143,5.1920404,1.0299436
3.6,3.6,3.6,3.6,3.4028592,0.63397354,5.0839157,0.80675477
3.61,3.61,3.61,3.61,3.4295974,0.6711129,5.1803293,1.0011796
3.62,3.62,3.62,3.62,3.483346,0.674536,5.0853486,0.84389514
3.63,3.63,3.63,3.63,3.4440706,0.6408668,5.151169,0.9066815
3.64,3.64,3.64,3.64,3.3315303,0.6232281,4.936121,0.8013831
3.65,3.65,3.65,3.65,3.2173903,0.57319975,5.105157,0.9056932
3.66,3.66,3.66,3.66,3.1201987,0.5489036,4.985898,0.90803385
3.67,3.67,3.67,3.67,3.0389988,0.5593738,4.9604483,0.81508446
3.68,3.68,3.68,3.68,2.8330655,0.49676886,4.8531656,0.6611876
3.69,3.69,3.69,3.69,2.8043146,0.5127049,4.8063755,0.7251725
3.7,3.7,3.7,3.7,2.8377545,0.5217818,4.8218246,0.74549276
3.71,3.71,3.71,3.71,2.9035609,0.5309061,4.935389,0.8307438
3.72,3.72,3.72,3.72,2.927865,0.51218605,4.864109,0.74120975
3.73,3.73,3.73,3.73,2.9652946,0.54317176,4.9543114,0.8532502
3.74,3.74,3.74,3.74,2.9442515,0.52388716,4.8243732,0.7989482
3.75,3.75,3.75,3.75,2.9344435,0.5290926,4.927108,0.79540604
3.76,3.76,3.76,3.76,2.9852471,0.5258954,4.9990864,0.9167748
3.77,3.77,3.77,3.77,3.0067303,0.54528,4.9414053,0.83696866
3.78,3.78,3.78,3.78,2.9050612,0.4900264,4.9425273,0.7706184
3.79,3.79,3.79,3.79,2.967226,0.50296694,4.865067,0.7393342
3.8,3.8,3.8,3.8,2.9320538,0.49805096,4.9513493,0.8198508
3.81,3.81,3.81,3.81,3.1042552,0.54227674,5.0195985,0.8880724
3.82,3.82,3.82,3.82,3.1524594,0.5537624,5.1818404,1.0296313
3.83,3.83,3.83,3.83,3.1110728,0.5308215,5.0926194,0.86910975
3.84,3.84,3.84,3.84,3.1729112,0.5819647,5.1085677,0.9112991
3.85,3.85,3.85,3.85,3.1536689,0.56451744,5.2673297,1.0645143
3.86,3.86,3.86,3.86,3.155883,0.5550612,5.207812,0.94993746
3.87,3.87,3.87,3.87,3.1787953,0.5965111,5.1243567,1.0289755
3.88,3.88,3.88,3.88,3.1755393,0.567763,5.2116013,1.0681797
3.89,3.89,3.89,3.89,3.1004915,0.54459053,5.1302896,0.9200867
3.9,3.9,3.9,3.9,3.0335217,0.5234408,5.184443,1.0369343
3.91,3.91,3.91,3.91,3.024474,0.51216406,5.1643105,0.9454175
3.92,3.92,3.92,3.92,2.9803975,0.47764075,5.173739,1.1108987
3.93,3.93,3.93,3.93,2.9888504,0.48960972,5.151554,1.125069
3.94,3.94,3.94,3.94,2.9211793,0.48662096,5.1754045,1.0401812
3.95,3.95,3.95,3.95,2.9001758,0.44293743,5.1732035,1.0531447
3.96,3.96,3.96,3.96,2.8354292,0.42426637,5.1240587,1.0933766
3.97,3.97,3.97,3.97,2.8580945,0.4531856,5.1042795,0.98306096
3.98,3.98,3.98,3.98,2.8410497,0.4301683,5.079662,0.95475364
3.99,3.99,3.99,3.99,2.8634021,0.46726695,5.134115,1.0097423
4.0,4.0,4.0,4.0,2.8931582,0.46714383,5.1956897,1.0164118
4.01,4.01,4.01,4.01,2.9397001,0.48476455,5.2163296,1.1373769
4.02,4.02,4.02,4.02,2.970074,0.4706657,5.2622495,1.2099222
4.03,4.03,4.03,4.03,2.9731443,0.46733385,5.2257633,1.1350765
4.04,4.04,4.04,4.04,3.043025,0.49791703,5.1974254,1.1229941
4.05,4.05,4.05,4.05,3.0793002,0.50605506,5.2825584,1.2341139
4.06,4.06,4.06,4.06,3.023882,0.4986056,5.133787,1.0383359
4.07,4.07,4.07,4.07,3.0113711,0.5095951,5.1286383,1.0790954
4.08,4.08,4.08,4.08,2.972181,0.5117599,4.9589334,0.8506792
4.09,4.09,4.09,4.09,2.9864726,0.50302243,4.9553504,0.79911876
4.1,4.1,4.1,4.1,2.9462147,0.5186606,4.9400516,0.8165273
4.11,4.11,4.11,4.11,2.9482152,0.52296036,4.8694525,0.79933804
4.12,4.12,4.12,4.12,2.9060693,0.51985633,4.799653,0.7210813
4.13,4.13,4.13,4.13,2.9292629,0.4941618,4.756769,0.71563196
4.14,4.14,4.14,4.14,2.9463975,0.5871282,4.802136,0.70047116
4.15,4.15,4.15,4.15,2.9019742,0.5441255,4.7292876,0.7247284
4.16,4.16,4.16,4.16,2.8978484,0.55635256,4.69397,0.5824483
4.17,4.17,4.17,4.17,2.9301848,0.56692284,4.7823086,0.59186107
4.18,4.18,4.18,4.18,2.8666048,0.5470422,4.678565,0.54705536
4.19,4.19,4.19,4.19,2.8981826,0.53198195,4.7217607,0.5638185
4.2,4.2,4.2,4.2,2.8218224,0.52183765,4.633077,0.50176305
4.21,4.21,4.21,4.21,2.8697882,0.5215871,4.802324,0.75935537
4.22,4.22,4.22,4.22,2.9001503,0.53100884,4.740334,0.66555387
4.23,4.23,4.23,4.23,3.0463002,0.5436379,4.9121594,0.7977918
4.24,4.24,4.24,4.24,3.055974,0.5235088,4.850953,0.788906
4.25,4.25,4.25,4.25,3.2116914,0.59273213,5.0216475,0.9844818
4.26,4.26,4.26,4.26,3.2635198,0.57936305,5.007498,0.89357245
4.27,4.27,4.27,4.27,3.2137566,0.51657957,5.1485314,0.9722885
4.28,4.28,4.28,4.28,3.2544222,0.55640996,5.1955147,1.1157471
4.29,4.29,4.29,4.29,3.299249,0.57679033,5.0813694,1.0467786
4.3,4.3,4.3,4.3,3.325485,0.58272773,5.1684594,1.1091746
4.31,4.31,4.31,4.31,3.3513281,0.5624413,5.1933236,1.0722948
4.32,4.32,4.32,4.32,3.308797,0.5555735,5.166612,1.1437914
4.33,4.33,4.33,4.33,3.3385093,0.59160876,5.323369,1.2737851
4.34,4.34,4.34,4.34,3.3932827,0.55371165,5.2562494,1.1689477
4.35,4.35,4.35,4.35,3.3484356,0.55486125,5.2762785,1.2527157
4.36,4.36,4.36,4.36,3.4105787,0.564623,5.256703,1.1633211
4.37,4.37,4.37,4.37,3.4019465,0.57965004,5.306762,1.2785782
4.38,4.38,4.38,4.38,3.3780217,0.5717224,5.194501,1.1260458
4.39,4.39,4.39,4.39,3.4179235,0.60318875,5.2879515,1.2220769
4.4,4.4,4.4,4.4,3.459751,0.620805,5.247911,1.1551902
4.41,4.41,4.41,4.41,3.4788926,0.6172277,5.3234262,1.2499197
4.42,4.42,4.42,4.42,3.5097215,0.617536,5.2692676,1.2136769
4.43,4.43,4.43,4.43,3.5913477,0.6024863,5.3254957,1.2912711
4.44,4.44,4.44,4.44,3.5373445,0.6292025,5.300118,1.2184108
4.45,4.45,4.45,4.45,3.4284744,0.59510505,5.315958,1.237861
4.46,4.46,4.46,4.46,3.3931568,0.58296376,5.210172,1.1992294
4.47,4.47,4.47,4.47,3.3088877,0.5697337,5.224606,1.2084527
4.48,4.48,4.48,4.48,3.2555923,0.50668216,5.14705,1.1389042
4.49,4.49,4.49,4.49,3.2680573,0.55453444,5.2604265,1.1939367
4.5,4.5,4.5,4.5,3.1583605,0.5181556,4.99936,1.0383435
4.51,4.51,4.51,4.51,3.0430448,0.49889177,5.0603147,1.117096
4.52,4.52,4.52,4.52,3.1281044,0.5455197,5.028592,1.112481
4.53,4.53,4.53,4.53,2.8646877,0.466978,4.88801,0.94564927
4.54,4.54,4.54,4.54,2.835223,0.45774466,4.7761807,0.7784804
4.55,4.55,4.55,4.55,2.8338184,0.5123069,4.748685,0.8456927
4.56,4.56,4.56,4.56,2.6921232,0.45940098,4.741027,0.8449675
4.57,4.57,4.57,4.57,2.6007571,0.47611183,4.68309,0.7834565
4.58,4.58,4.58,4.58,2.4292538,0.45155913,4.485196,0.5547611
4.59,4.59,4.59,4.59,2.4107306,0.50600386,4.3715324,0.49935144
4.6,4.6,4.6,4.6,2.2734642,0.47991472,4.1804533,0.33850047
4.61,4.61,4.61,4.61,2.2570846,0.536944,4.215324,0.36386195
4.62,4.62,4.62,4.62,2.1968174,0.50319475,4.197875,0.25190648
4.63,4.63,4.63,4.63,2.1841433,0.48216733,4.218513,0.3623367
4.64,4.64,4.64,4.64,2.2432656,0.50697553,4.322464,0.38930875
4.65,4.65,4.65,4.65,2.2526839,0.50130785,4.27894,0.30111694
4.66,4.66,4.66,4.66,2.269725,0.48321185,4.235027,0.374463
4.67,4.67,4.67,4.67,2.300172,0.49864435,4.3303013,0.32628208
4.68,4.68,4.68,4.68,2.368955,0.48268837,4.3368707,0.34487692
4.69,4.69,4.69,4.69,2.4842596,0.49033505,4.513533,0.4642397
4.7,4.7,4.7,4.7,2.4408221,0.4545626,4.443124,0.44608724
4.71,4.71,4.71,4.71,2.5495915,0.4329611,4.5958056,0.49891645
4.72,4.72,4.72,4.72,2.616938,0.47115004,4.604877,0.5958506
4.73,4.73,4.73,4.73,2.801844,0.47667298,4.754238,0.7154126
4.74,4.74,4.74,4.74,2.8028336,0.5088466,4.771054,0.6760443
4.75,4.75,4.75,4.75,2.8059037,0.4899811,4.715949,0.6846182
4.76,4.76,4.76,4.76,2.850061,0.48603627,4.7800665,0.6871394
4.77,4.77,4.77,4.77,2.7572865,0.47924927,4.7045517,0.6605805
4.78,4.78,4.78,4.78,2.7165692,0.46036512,4.7241755,0.80716354
4.79,4.79,4.79,4.79,2.6282368,0.42342544,4.588475,0.60918075
4.8,4.8,4.8,4.8,2.6870627,0.4852755,4.629773,0.65090585
4.81,4.81,4.81,4.81,2.6570752,0.46209565,4.596766,0.59073156
4.82,4.82,4.82,4.82,2.554028,0.43599442,4.498057,0.45966715
4.83,4.83,4.83,4.83,2.4877684,0.43279135,4.4771237,0.50590235
4.84,4.84,4.84,4.84,2.331122,0.38101897,4.349852,0.44346142
4.85,4.85,4.85,4.85,2.202517,0.35384145,4.384189,0.48095837
4.86,4.86,4.86,4.86,2.170511,0.36925063,4.2079,0.39193264
4.87,4.87,4.87,4.87,2.2110186,0.3909809,4.347131,0.46780655
4.88,4.88,4.88,4.88,2.314134,0.38006178,4.433718,0.6359008
4.89,4.89,4.89,4.89,2.305355,0.37290582,4.472796,0.5308566
4.9,4.9,4.9,4.9,2.3070152,0.3936434,4.4443994,0.58326626
4.91,4.91,4.91,4.91,2.2432196,0.3863616,4.364727,0.40322584
4.92,4.92,4.92,4.92,2.2746248,0.36794296,4.2931385,0.40323222
4.93,4.93,4.93,4.93,2.1645968,0.41435465,4.181074,0.36207962
4.94,4.94,4.94,4.94,2.2153776,0.39452246,4.2420783,0.42097926
4.95,4.95,4.95,4.95,2.3664472,0.41260314,4.4307213,0.4597859
4.96,4.96,4.96,4.96,2.3234766,0.35194558,4.4395075,0.52672666
4.97,4.97,4.97,4.97,2.3729098,0.3716402,4.4398155,0.4491671
4.98,4.98,4.98,4.98,2.4256616,0.36636078,4.5515447,0.52998334
4.99,4.99,4.99,4.99,2.3617735,0.36110845,4.4298115,0.41451564
5.0,5.0,5.0,5.0,2.350298,0.3565716,4.510978,0.5293187
5.01,5.01,5.01,5.01,2.3195698,0.3558814,4.377471,0.4531039
5.02,5.02,5.02,5.02,2.3661757,0.3787686,4.540413,0.5656763
5.03,5.03,5.03,5.03,2.4768326,0.39251202,4.5254498,0.5806743
5.04,5.04,5.04,5.04,2.3844113,0.36666092,4.420881,0.48561397
5.05,5.05,5.05,5.05,2.4159327,0.3731609,4.4382014,0.47347954
5.06,5.06,5.06,5.06,2.4068108,0.38493514,4.5523157,0.6470256
5.07,5.07,5.07,5.07,2.3159046,0.3309059,4.5105004,0.62526804
5.08,5.08,5.08,5.08,2.208077,0.32975337,4.4440393,0.58608794
5.09,5.09,5.09,5.09,2.1882992,0.35615975,4.4288354,0.56042993
5.1,5.1,5.1,5.1,2.1146004,0.33716634,4.359487,0.5878502
5.11,5.11,5.11,5.11,2.0531223,0.33199242,4.256652,0.45336473
5.12,5.12,5.12,5.12,1.8491367,0.3027785,4.0627913,0.29496902
5.13,5.13,5.13,5.13,1.8108935,0.2910566,4.0791616,0.33439052
5.14,5.14,5.14,5.14,1.8469658,0.30813476,4.0600595,0.38377005
5.15,5.15,5.15,5.15,1.8965642,0.32000032,4.040354,0.32616678
5.16,5.16,5.16,5.16,1.8430551,0.31864044,4.0560265,0.30303568
5.17,5.17,5.17,5.17,1.8737301,0.32476705,4.0340123,0.3307646
5.18,5.18,5.18,5.18,1.9498851,0.33848873,4.151747,0.36631563
5.19,5.19,5.19,5.19,2.0185049,0.35836783,4.186287,0.4534912
5.2,5.2,5.2,5.2,2.1051254,0.35627168,4.2425704,0.3963869
5.21,5.21,5.21,5.21,2.1693287,0.35150042,4.3920946,0.5166795
5.22,5.22,5.22,5.22,2.1651409,0.36773247,4.321224,0.40958226
5.23,5.23,5.23,5.23,2.1184433,0.32301784,4.3855524,0.4780232
5.24,5.24,5.24,5.24,2.0768497,0.3327193,4.3182073,0.53089267
5.25,5.25,5.25,5.25,2.0464668,0.37360477,4.2515216,0.4389078
5.26,5.26,5.26,5.26,1.9626713,0.35811394,4.142481,0.28241715
5.27,5.27,5.27,5.27,1.8968344,0.307717,4.189491,0.31622395
5.28,5.28,5.28,5.28,1.9133582,0.301414,4.110476,0.31080863
5.29,5.29,5.29,5.29,1.9446326,0.31070778,4.251833,0.34538123
5.3,5.3,5.3,5.3,1.9090537,0.3056098,4.1269507,0.33218
5.31,5.31,5.31,5.31,1.8712534,0.32157874,4.064935,0.24891393
5.32,5.32,5.32,5.32,1.9376057,0.33874574,4.1663346,0.35021645
5.33,5.33,5.33,5.33,1.9547843,0.37495345,4.130826,0.30996135
5.34,5.34,5.34,5.34,1.9279895,0.32649362,4.1042123,0.30632785
5.35,5.35,5.35,5.35,1.9168317,0.35812092,4.130106,0.2622717
5.36,5.36,5.36,5.36,1.9069513,0.3818249,4.1208005,0.3070375
5.37,5.37,5.37,5.37,1.8886943,0.3408398,4.1329165,0.28670287
5.38,5.38,5.38,5.38,1.8683068,0.40425685,4.046731,0.19508278
5.39,5.39,5.39,5.39,1.8674848,0.43591124,4.0145926,0.17176983
5.4,5.4,5.4,5.4,1.7788775,0.4351394,3.9519987,0.19038865
5.41,5.41,5.41,5.41,1.7678995,0.55759084,3.942908,0.10704546
5.42,5.42,5.42,5.42,1.7631351,0.48214766,3.912553,0.12379261
5.43,5.43,5.43,5.43,1.7657684,0.52388865,3.9512534,0.12917332
5.44,5.44,5.44,5.44,1.8823838,0.60868585,4.109105,0.2359334
5.45,5.45,5.45,5.45,1.8573806,0.6759536,4.082103,0.17658572
5.46,5.46,5.46,5.46,2.0203836,0.772891,4.317077,0.04284973
5.47,5.47,5.47,5.47,2.1767738,0.77962065,4.458538,0.2108821
5.48,5.48,5.48,5.48,2.178353,0.77451414,4.4753814,0.20448251
5.49,5.49,5.49,5.49,2.1821837,0.6651692,4.425706,0.17244612
5.5,5.5,5.5,5.5,2.2697773,0.64744097,4.476034,0.26345453
5.51,5.51,5.51,5.51,2.273092,0.6362565,4.523946,0.3022899
5.52,5.52,5.52,5.52,2.3480327,0.57964826,4.4766483,0.34961197
5.53,5.53,5.53,5.53,2.405202,0.5007814,4.5340505,0.48335356
5.54,5.54,5.54,5.54,2.3867018,0.47113585,4.4220257,0.43044174
5.55,5.55,5.55,5.55,2.3135304,0.44062057,4.4317956,0.43922025
5.56,5.56,5.56,5.56,2.3439066,0.44591853,4.5208793,0.51294464
5.57,5.57,5.57,5.57,2.2944283,0.46162415,4.5057755,0.511777
5.58,5.58,5.58,5.58,2.3049445,0.4919999,4.5417805,0.49833748
5.59,5.59,5.59,5.59,2.2979872,0.5242772,4.4358563,0.433581
5.6,5.6,5.6,5.6,2.3217328,0.5126106,4.56792,0.40162537
5.61,5.61,5.61,5.61,2.3472672,0.50526017,4.6109953,0.47922873
5.62,5.62,5.62,5.62,2.3030124,0.53522265,4.591853,0.49862665
5.63,5.63,5.63,5.63,2.3682616,0.52161235,4.607527,0.37390804
5.64,5.64,5.64,5.64,2.3399713,0.53234094,4.595216,0.466214
5.65,5.65,5.65,5.65,2.2959325,0.55601543,4.64434,0.4324652
5.66,5.66,5.66,5.66,2.329131,0.5758361,4.6415052,0.4328212
5.67,5.67,5.67,5.67,2.375816,0.57898915,4.693477,0.40762523
5.68,5.68,5.68,5.68,2.3883882,0.6081158,4.7433653,0.500173
5.69,5.69,5.69,5.69,2.3856976,0.65713507,4.710376,0.46243736
5.7,5.7,5.7,5.7,2.346478,0.67507356,4.5996113,0.40749002
5.71,5.71,5.71,5.71,2.4359517,0.55401456,4.680717,0.54918224
5.72,5.72,5.72,5.72,2.572314,0.5372691,4.722595,0.44507217
5.73,5.73,5.73,5.73,2.4768085,0.5163418,4.7082114,0.65883374
5.74,5.74,5.74,5.74,2.3313022,0.524196,4.632012,0.624861
5.75,5.75,5.75,5.75,2.4691238,0.5772,4.784,0.5133228
5.76,5.76,5.76,5.76,2.4024124,0.60685575,4.728177,0.59150594
5.77,5.77,5.77,5.77,2.2859485,0.5113838,4.5964975,0.48063162
5.78,5.78,5.78,5.78,2.254089,0.44040912,4.4790792,0.51735884
5.79,5.79,5.79,5.79,2.1177218,0.44325033,4.3094263,0.36199293
5.8,5.8,5.8,5.8,2.0364366,0.43475384,4.19198,0.34958473
5.81,5.81,5.81,5.81,1.9315225,0.43712297,4.098909,0.2321811
5.82,5.82,5.82,5.82,1.9347162,0.47934255,4.0713434,0.25359955
5.83,5.83,5.83,5.83,1.8908962,0.5736631,4.1025558,0.16704316
5.84,5.84,5.84,5.84,1.9076798,0.5837777,4.0607843,0.24024552
5.85,5.85,5.85,5.85,1.8926505,0.6014498,4.041529,0.17503291
5.86,5.86,5.86,5.86,1.8277848,0.5306025,4.0508666,0.16340467
5.87,5.87,5.87,5.87,1.7979971,0.49083942,3.9054918,0.1691843
5.88,5.88,5.88,5.88,1.8397146,0.5086163,3.981568,0.14515851
5.89,5.89,5.89,5.89,1.8046907,0.5516508,3.9690418,0.16617058
5.9,5.9,5.9,5.9,1.8649573,0.52081454,4.091975,0.17017221
5.91,5.91,5.91,5.91,1.960973,0.594345,4.143841,0.11109567
5.92,5.92,5.92,5.92,2.0082595,0.5949593,4.2764063,0.12568668
5.93,5.93,5.93,5.93,2.0081034,0.6362449,4.3754954,0.13237862
5.94,5.94,5.94,5.94,1.9501275,0.66290486,4.3191514,0.1679536
5.95,5.95,5.95,5.95,1.9719394,0.6512443,4.2933707,0.09762742
5.96,5.96,5.96,5.96,1.9175085,0.6215435,4.1939774,0.1514395
5.97,5.97,5.97,5.97,1.9163842,0.44015497,4.0801544,0.26161125
5.98,5.98,5.98,5.98,1.8353081,0.4146779,3.9634643,0.14732699
5.99,5.99,5.99,5.99,1.7341746,0.3060495,3.8250365,0.15933235
6.0,6.0,6.0,6.0,1.7021115,0.27223057,3.6941147,0.12313258
6.01,6.01,6.01,6.01,1.6941642,0.260878,3.6903944,0.1424666
6.02,6.02,6.02,6.02,1.7178264,0.2884137,3.7761967,0.29221544
6.03,6.03,6.03,6.03,1.6580853,0.23739025,3.7327483,0.1655175
6.04,6.04,6.04,6.04,1.6382748,0.2547768,3.725158,0.13719551
6.05,6.05,6.05,6.05,1.6836822,0.24020664,3.7501457,0.09308156
6.06,6.06,6.06,6.06,1.6790863,0.2515965,3.805701,0.18808764
6.07,6.07,6.07,6.07,1.7689638,0.37578276,3.8948476,0.13855195
6.08,6.08,6.08,6.08,1.8930542,0.42757773,4.009556,0.25812507
6.09,6.09,6.09,6.09,1.8993285,0.4370032,4.1103625,0.2425152
6.1,6.1,6.1,6.1,1.937429,0.44417995,4.01024,0.19369298
6.11,6.11,6.11,6.11,1.9650031,0.4131679,4.107546,0.27600664
6.12,6.12,6.12,6.12,2.02831,0.46329337,4.1046586,0.21730371
6.13,6.13,6.13,6.13,2.110881,0.49398845,4.1053905,0.271651
6.14,6.14,6.14,6.14,2.1391184,0.506046,4.2055073,0.27356243
6.15,6.15,6.15,6.15,2.0879745,0.4181602,4.1788664,0.30162048
6.16,6.16,6.16,6.16,2.0293605,0.4318648,4.1083646,0.2096103
6.17,6.17,6.17,6.17,2.0069616,0.36505294,4.0923085,0.37135983
6.18,6.18,6.18,6.18,1.9697036,0.30374432,4.0962706,0.30041632
6.19,6.19,6.19,6.19,2.045504,0.328534,4.1119375,0.34521338
6.2,6.2,6.2,6.2,1.9996551,0.31686088,4.089312,0.28236866
6.21,6.21,6.21,6.21,2.0187118,0.29098547,4.0077996,0.2679153
6.22,6.22,6.22,6.22,1.9641986,0.3112662,4.0052147,0.23158334
6.23,6.23,6.23,6.23,1.9564762,0.30307478,3.9947524,0.25226963
6.24,6.24,6.24,6.24,1.9833417,0.36060622,4.018996,0.22962792
6.25,6.25,6.25,6.25,2.0003278,0.35250124,4.080077,0.25427905
6.26,6.26,6.26,6.26,1.9808484,0.35441723,4.0093455,0.23331027
6.27,6.27,6.27,6.27,1.9218868,0.3763281,4.033187,0.3374997
6.28,6.28,6.28,6.28,1.9782108,0.40326732,4.010744,0.2973486
6.29,6.29,6.29,6.29,1.9651496,0.40441763,4.01485,0.2869352
6.3,6.3,6.3,6.3,1.947552,0.42348856,4.060189,0.2309477
6.31,6.31,6.31,6.31,2.020049,0.4630117,4.029613,0.26631388
6.32,6.32,6.32,6.32,1.998179,0.51072663,4.025939,0.22629741
6.33,6.33,6.33,6.33,1.9723494,0.53960127,4.08696,0.27920026
6.34,6.34,6.34,6.34,2.0442924,0.5499047,4.141409,0.2283485
6.35,6.35,6.35,6.35,2.0041616,0.5343976,4.197149,0.3599872
6.36,6.36,6.36,6.36,2.0409117,0.5679225,4.171619,0.33549505
6.37,6.37,6.37,6.37,2.0415194,0.55190283,4.201097,0.34346178
6.38,6.38,6.38,6.38,2.1551297,0.57407534,4.299558,0.3352439
6.39,6.39,6.39,6.39,2.2458155,0.57215655,4.3896966,0.33744642
6.4,6.4,6.4,6.4,2.272166,0.5991228,4.4243364,0.32727876
6.41,6.41,6.41,6.41,2.257189,0.5647112,4.4441338,0.332375
6.42,6.42,6.42,6.42,2.2505274,0.5136323,4.364234,0.4717707
6.43,6.43,6.43,6.43,2.283753,0.5287617,4.352666,0.39601773
6.44,6.44,6.44,6.44,2.237697,0.5213965,4.3968544,0.4228696
6.45,6.45,6.45,6.45,2.273339,0.5495186,4.4460735,0.40239158
6.46,6.46,6.46,6.46,2.3006284,0.5592685,4.477134,0.50625
6.47,6.47,6.47,6.47,2.288523,0.5093359,4.5374923,0.53482515
6.48,6.48,6.48,6.48,2.295659,0.49950117,4.5368967,0.53521514
6.49,6.49,6.49,6.49,2.2912724,0.41988674,4.4411035,0.4029379
6.5,6.5,6.5,6.5,2.4530332,0.43500486,4.503901,0.6327089
6.51,6.51,6.51,6.51,2.428014,0.44563958,4.4644594,0.6352354
6.52,6.52,6.52,6.52,2.3826756,0.38671583,4.4188247,0.47383767
6.53,6.53,6.53,6.53,2.4376144,0.3897444,4.498498,0.65974873
6.54,6.54,6.54,6.54,2.386358,0.36387432,4.475665,0.57813036
6.55,6.55,6.55,6.55,2.2850838,0.3042389,4.38863,0.6024425
6.56,6.56,6.56,6.56,2.200865,0.31442356,4.179804,0.3990128
6.57,6.57,6.57,6.57,2.2234588,0.32788393,4.203842,0.3832596
6.58,6.58,6.58,6.58,2.13759,0.3007492,4.16493,0.46570864
6.59,6.59,6.59,6.59,2.3239443,0.35822454,4.3660026,0.51680094
6.6,6.6,6.6,6.6,2.3281145,0.3733184,4.3188014,0.5319601
6.61,6.61,6.61,6.61,2.372975,0.38631898,4.40314,0.5812516
6.62,6.62,6.62,6.62,2.4215004,0.42994586,4.4250307,0.5189582
6.63,6.63,6.63,6.63,2.4928977,0.42679694,4.536767,0.6495611
6.64,6.64,6.64,6.64,2.4565723,0.459878,4.5673456,0.61647785
6.65,6.65,6.65,6.65,2.4727337,0.5283985,4.5562477,0.5804716
6.66,6.66,6.66,6.66,2.5043433,0.568107,4.6482663,0.5459541
6.67,6.67,6.67,6.67,2.477211,0.5442141,4.687701,0.5464385
6.68,6.68,6.68,6.68,2.4961007,0.5203699,4.793593,0.54598236
6.69,6.69,6.69,6.69,2.4197445,0.5207577,4.6316576,0.5263524
6.7,6.7,6.7,6.7,2.4180093,0.48697954,4.570811,0.46462962
6.71,6.71,6.71,6.71,2.4120343,0.45319936,4.6558447,0.5095625
6.72,6.72,6.72,6.72,2.427427,0.45251787,4.4993997,0.5141278
6.73,6.73,6.73,6.73,2.3802722,0.37666315,4.4772615,0.65312886
6.74,6.74,6.74,6.74,2.3785675,0.3801186,4.4805436,0.6026498
6.75,6.75,6.75,6.75,2.4864006,0.42576164,4.513971,0.60352296
6.76,6.76,6.76,6.76,2.4835844,0.39151737,4.440562,0.5612267
6.77,6.77,6.77,6.77,2.5576415,0.4126562,4.437543,0.5350468
6.78,6.78,6.78,6.78,2.469014,0.4107832,4.479134,0.604004
6.79,6.79,6.79,6.79,2.6312826,0.4352171,4.5764084,0.5660223
6.8,6.8,6.8,6.8,2.6484025,0.4782704,4.6754165,0.59074295
6.81,6.81,6.81,6.81,2.7923362,0.50865406,4.892582,0.70157444
6.82,6.82,6.82,6.82,2.8170555,0.46797094,4.8346043,0.7451703
6.83,6.83,6.83,6.83,2.8706024,0.49549296,4.775782,0.67762625
6.84,6.84,6.84,6.84,2.9709938,0.52687013,4.896426,0.74893546
6.85,6.85,6.85,6.85,2.9222875,0.5028169,4.8276987,0.767832
6.86,6.86,6.86,6.86,2.7700238,0.459187,4.7282085,0.7397912
6.87,6.87,6.87,6.87,2.7886276,0.47041088,4.7295027,0.69235134
6.88,6.88,6.88,6.88,2.6682916,0.45056784,4.664284,0.5609508
6.89,6.89,6.89,6.89,2.6409814,0.4269766,4.545166,0.5064848
6.9,6.9,6.9,6.9,2.6061492,0.42832425,4.5372515,0.5605226
6.91,6.91,6.91,6.91,2.6991732,0.46492526,4.6358643,0.67176914
6.92,6.92,6.92,6.92,2.7468536,0.47662744,4.6499043,0.5597332
6.93,6.93,6.93,6.93,2.7780902,0.46420884,4.6564503,0.5636638
6.94,6.94,6.94,6.94,2.8128107,0.5023697,4.709294,0.65156966
6.95,6.95,6.95,6.95,2.8451126,0.50012815,4.6419287,0.59517455
6.96,6.96,6.96,6.96,2.770887,0.48173898,4.7457614,0.7480401
6.97,6.97,6.97,6.97,2.7889154,0.4891134,4.7713456,0.62970257
6.98,6.98,6.98,6.98,2.7666426,0.48869112,4.7209444,0.7002351
6.99,6.99,6.99,6.99,2.7495375,0.46662673,4.794373,0.81345385
7.0,7.0,7.0,7.0,2.6756282,0.45316038,4.728793,0.6788103
7.01,7.01,7.01,7.01,2.783759,0.4722479,4.8696194,0.80728865
7.02,7.02,7.02,7.02,2.7218509,0.48310605,4.8209085,0.70507634
7.03,7.03,7.03,7.03,2.780401,0.46935785,4.8525095,0.7753402
7.04,7.04,7.04,7.04,2.848231,0.4823173,4.888685,0.8674698
7.05,7.05,7.05,7.05,2.875416,0.50908035,4.810893,0.8198574
7.06,7.06,7.06,7.06,2.984906,0.52134085,4.9299,0.7159696
7.07,7.07,7.07,7.07,3.0198174,0.5138726,4.9800873,0.8737298
7.08,7.08,7.08,7.08,2.9284098,0.5070244,4.9313607,0.79675066
7.09,7.09,7.09,7.09,2.8548603,0.47820994,4.960247,0.97012806
7.1,7.1,7.1,7.1,2.968279,0.53220326,4.9768586,0.90203965
7.11,7.11,7.11,7.11,3.019075,0.5222235,5.0215216,1.020494
7.12,7.12,7.12,7.12,3.0620685,0.5365038,5.0808363,1.0541604
7.13,7.13,7.13,7.13,3.0571332,0.5152162,5.130311,1.0105268
7.14,7.14,7.14,7.14,3.0435011,0.52211624,5.1122184,0.9603968
7.15,7.15,7.15,7.15,3.1194286,0.5289111,5.119338,0.97527575
7.16,7.16,7.16,7.16,3.1489902,0.580054,5.10798,1.0310128
7.17,7.17,7.17,7.17,3.2038956,0.56166786,4.9876556,0.8229265
7.18,7.18,7.18,7.18,3.1433558,0.5569425,5.125039,1.0017953
7.19,7.19,7.19,7.19,3.1287577,0.57603353,4.992912,0.8696764
7.2,7.2,7.2,7.2,3.1069207,0.56089216,5.1149025,0.99331766
7.21,7.21,7.21,7.21,3.0716913,0.5479285,4.9021516,0.7744522
7.22,7.22,7.22,7.22,3.0893776,0.52832323,4.9758625,0.7434836
7.23,7.23,7.23,7.23,3.187559,0.60060525,4.994817,0.88573116
7.24,7.24,7.24,7.24,3.192713,0.594493,5.0611563,1.0347657
7.25,7.25,7.25,7.25,3.1649184,0.5911917,5.107912,0.86853546
7.26,7.26,7.26,7.26,3.0862696,0.55080295,4.988327,0.8968064
7.27,7.27,7.27,7.27,3.133514,0.5842413,5.1304774,1.0897062
7.28,7.28,7.28,7.28,3.1718864,0.5522747,5.0224524,0.86650896
7.29,7.29,7.29,7.29,3.1208165,0.5571278,4.978416,0.88622445
7.3,7.3,7.3,7.3,3.1581767,0.5886261,5.0126176,0.80620456
7.31,7.31,7.31,7.31,3.1497476,0.598066,4.9958544,0.91612756
7.32,7.32,7.32,7.32,3.0927386,0.5386771,4.9333186,0.7723829
7.33,7.33,7.33,7.33,3.0243466,0.6130241,4.9029074,0.78710294
7.34,7.34,7.34,7.34,3.0240912,0.5581236,4.9198065,0.77468646
7.35,7.35,7.35,7.35,3.113515,0.57903504,4.996572,0.91405433
7.36,7.36,7.36,7.36,3.0333793,0.5471486,4.9255176,0.8841384
7.37,7.37,7.37,7.37,3.0770297,0.54882324,4.911654,0.822835
7.38,7.38,7.38,7.38,3.0071661,0.55745786,4.942592,0.900449
7.39,7.39,7.39,7.39,3.0247214,0.5295613,4.8741856,0.7795369
7.4,7.4,7.4,7.4,3.0631545,0.55648255,4.954063,0.8556926
7.41,7.41,7.41,7.41,3.0623312,0.56003183,4.966509,0.9146789
7.42,7.42,7.42,7.42,3.0017443,0.5529368,4.835178,0.81601894
7.43,7.43,7.43,7.43,3.0402703,0.60998356,4.8413754,0.79023
7.44,7.44,7.44,7.44,3.032614,0.53967947,4.916747,0.91809064
7.45,7.45,7.45,7.45,3.086275,0.5655639,4.852981,0.8674346
7.46,7.46,7.46,7.46,3.0813196,0.5517398,4.8914433,0.8100859
7.47,7.47,7.47,7.47,3.1651244,0.5677908,4.944396,0.91937256
7.48,7.48,7.48,7.48,3.1824098,0.58859074,4.8759427,0.908501
7.49,7.49,7.49,7.49,3.2777326,0.58622754,4.917385,0.8860923
7.5,7.5,7.5,7.5,3.4328735,0.66849387,5.0218754,1.0195079
7.51,7.51,7.51,7.51,3.501374,0.6444028,5.192207,1.104899
7.52,7.52,7.52,7.52,3.466811,0.65276104,5.0699053,0.9089531
7.53,7.53,7.53,7.53,3.4484968,0.62252814,5.11699,1.0614742
7.54,7.54,7.54,7.54,3.473297,0.6560117,5.0319777,0.95756793
7.55,7.55,7.55,7.55,3.408829,0.624188,5.0998616,0.97862595
7.56,7.56,7.56,7.56,3.4374993,0.643682,5.0692067,0.94182783
7.57,7.57,7.57,7.57,3.3927922,0.63432306,5.1149898,0.9717128
7.58,7.58,7.58,7.58,3.4532511,0.6461959,5.152589,1.0143871
7.59,7.59,7.59,7.59,3.4296544,0.6121422,5.1059527,1.0264585
7.6,7.6,7.6,7.6,3.3828623,0.6175237,5.1601915,1.0813779
7.61,7.61,7.61,7.61,3.4916363,0.66632247,5.3163013,1.188915
7.62,7.62,7.62,7.62,3.3985846,0.626817,5.1492414,1.0412357
7.63,7.63,7.63,7.63,3.3775244,0.63716733,5.027066,0.93433136
7.64,7.64,7.64,7.64,3.4368246,0.62165385,5.153099,0.9527673
7.65,7.65,7.65,7.65,3.5425608,0.6732764,5.2216907,1.0552148
7.66,7.66,7.66,7.66,3.5527182,0.63487834,5.201203,0.96182424
7.67,7.67,7.67,7.67,3.4915,0.6147312,5.1957154,1.0149443
7.68,7.68,7.68,7.68,3.4757845,0.63237506,5.131837,1.0110065
7.69,7.69,7.69,7.69,3.600502,0.67111343,5.289881,1.1604711
7.7,7.7,7.7,7.7,3.6729624,0.68067294,5.2935505,1.0107071
7.71,7.71,7.71,7.71,3.5231814,0.6122228,5.248741,0.993795
7.72,7.72,7.72,7.72,3.447858,0.5901566,5.179095,1.0646656
7.73,7.73,7.73,7.73,3.5497983,0.612198,5.2614775,1.0745025
7.74,7.74,7.74,7.74,3.5403726,0.6321656,5.289603,1.0819615
7.75,7.75,7.75,7.75,3.51998,0.6135902,5.319324,1.0867479
7.76,7.76,7.76,7.76,3.4993165,0.64482915,5.27872,1.1946627
7.77,7.77,7.77,7.77,3.4699473,0.6231006,5.144161,0.9505402
7.78,7.78,7.78,7.78,3.4743078,0.63283986,5.1482577,1.0280495
7.79,7.79,7.79,7.79,3.5261168,0.6602779,5.2279496,1.1105261
7.8,7.8,7.8,7.8,3.4536383,0.6177258,5.2164893,1.1439797
7.81,7.81,7.81,7.81,3.4650257,0.6237625,5.20287,1.2594974
7.82,7.82,7.82,7.82,3.4559896,0.6085722,5.149811,1.0202737
7.83,7.83,7.83,7.83,3.4644592,0.63965154,5.042028,0.94292116
7.84,7.84,7.84,7.84,3.492193,0.66367376,5.131148,1.0723791
7.85,7.85,7.85,7.85,3.5437026,0.65494674,5.215766,1.1148689
7.86,7.86,7.86,7.86,3.5209444,0.63707453,5.072747,0.9786075
7.87,7.87,7.87,7.87,3.6695096,0.6920551,5.19335,0.9737932
7.88,7.88,7.88,7.88,3.695929,0.71746075,5.038143,0.86520684
7.89,7.89,7.89,7.89,3.696236,0.70270234,4.959815,0.74735844
7.9,7.9,7.9,7.9,3.583597,0.7313945,4.8979425,0.6988781
7.91,7.91,7.91,7.91,3.5565698,0.685711,4.9033318,0.6637084
7.92,7.92,7.92,7.92,3.4790297,0.66818124,4.825116,0.5696954
7.93,7.93,7.93,7.93,3.3305058,0.67354065,4.8283153,0.74214655
7.94,7.94,7.94,7.94,3.3264687,0.6557886,4.8244457,0.6557553
7.95,7.95,7.95,7.95,3.3094184,0.68080705,4.872876,0.73410255
7.96,7.96,7.96,7.96,3.3226957,0.6794472,4.781585,0.5712361
7.97,7.97,7.97,7.97,3.3951864,0.68099594,4.924192,0.63670176
7.98,7.98,7.98,7.98,3.4511294,0.70109206,4.87777,0.6486166
7.99,7.99,7.99,7.99,3.4218812,0.7160739,4.8227644,0.6390754
8.0,8.0,8.0,8.0,3.4086387,0.7200736,4.8641725,0.6349501
8.01,8.01,8.01,8.01,3.4424531,0.7047289,4.9132133,0.59298444
8.02,8.02,8.02,8.02,3.3565764,0.67707497,4.8527336,0.6191509
8.03,8.03,8.03,8.03,3.4145758,0.70028967,4.856842,0.614182
8.04,8.04,8.04,8.04,3.2706108,0.6490919,4.887388,0.6365672
8.05,8.05,8.05,8.05,3.2006884,0.6001211,4.8586173,0.6502189
8.06,8.06,8.06,8.06,3.1002645,0.59200376,4.7214317,0.5953278
8.07,8.07,8.07,8.07,2.9810812,0.605332,4.790801,0.77384794
8.08,8.08,8.08,8.08,2.9251778,0.603012,4.740187,0.56125087
8.09,8.09,8.09,8.09,2.7638252,0.58904296,4.709568,0.5542861
8.1,8.1,8.1,8.1,2.7060628,0.57262397,4.6149836,0.41546407
8.11,8.11,8.11,8.11,2.657614,0.58799034,4.7072425,0.5073592
8.12,8.12,8.12,8.12,2.6034114,0.61354494,4.6125183,0.4774516
8.13,8.13,8.13,8.13,2.5096173,0.58128345,4.5136857,0.39019197
8.14,8.14,8.14,8.14,2.5003479,0.5854695,4.506648,0.44969514
8.15,8.15,8.15,8.15,2.4474447,0.5931583,4.5319576,0.41042322
8.16,8.16,8.16,8.16,2.4047673,0.61553067,4.481989,0.4055169
8.17,8.17,8.17,8.17,2.370478,0.50847363,4.459409,0.3638702
8.18,8.18,8.18,8.18,2.2081425,0.49258584,4.3894377,0.36786333
8.19,8.19,8.19,8.19,2.2116704,0.5477032,4.358635,0.37209433
8.2,8.2,8.2,8.2,2.1409116,0.582479,4.2841644,0.29017606
8.21,8.21,8.21,8.21,2.1416245,0.58105206,4.281319,0.29176134
8.22,8.22,8.22,8.22,2.1496909,0.57907367,4.208783,0.2781083
8.23,8.23,8.23,8.23,2.1314416,0.6090484,4.067804,0.33863783
8.24,8.24,8.24,8.24,2.2003407,0.6870827,4.2489915,0.31736147
8.25,8.25,8.25,8.25,2.2299907,0.640083,4.3104033,0.35538658
8.26,8.26,8.26,8.26,2.2077744,0.6112796,4.3249245,0.37717775
8.27,8.27,8.27,8.27,2.256438,0.61271596,4.349507,0.39357454
8.28,8.28,8.28,8.28,2.353779,0.6122359,4.3667593,0.37877533
8.29,8.29,8.29,8.29,2.3376381,0.60529274,4.3479104,0.3805934
8.3,8.3,8.3,8.3,2.4236784,0.627094,4.4867716,0.32894552
8.31,8.31,8.31,8.31,2.4660542,0.7636148,4.637525,0.40025187
8.32,8.32,8.32,8.32,2.4383624,0.71792656,4.585956,0.3808723
8.33,8.33,8.33,8.33,2.5493858,0.74845475,4.65751,0.4071179
8.34,8.34,8.34,8.34,2.5878668,0.6798499,4.7902913,0.49305034
8.35,8.35,8.35,8.35,2.622723,0.67054105,4.774137,0.52085596
8.36,8.36,8.36,8.36,2.7077785,0.7039718,4.781202,0.54569906
8.37,8.37,8.37,8.37,2.7938457,0.6649205,4.813603,0.59709305
8.38,8.38,8.38,8.38,2.7655308,0.6405463,4.824327,0.6504187
8.39,8.39,8.39,8.39,2.8399677,0.5421685,4.808442,0.67092234
8.4,8.4,8.4,8.4,2.7095635,0.5327624,4.7701235,0.6643381
8.41,8.41,8.41,8.41,2.8094885,0.46491328,4.8733897,0.8024751
8.42,8.42,8.42,8.42,2.776757,0.4362586,4.856596,0.8441363
8.43,8.43,8.43,8.43,2.7901528,0.42335516,4.8958154,1.0474666
8.44,8.44,8.44,8.44,2.7179832,0.37918365,4.8524566,0.92754596
8.45,8.45,8.45,8.45,2.7604146,0.3817779,4.928374,1.0500948
8.46,8.46,8.46,8.46,2.7425702,0.36116558,4.957704,1.0211406
8.47,8.47,8.47,8.47,2.7937024,0.386704,4.9875703,0.98531204
8.48,8.48,8.48,8.48,2.9030771,0.3913944,5.059329,1.0981098
8.49,8.49,8.49,8.49,2.9376152,0.4381979,5.046578,1.1935252
8.5,8.5,8.5,8.5,2.9249372,0.43149942,5.0936475,1.1525018
8.51,8.51,8.51,8.51,2.8806336,0.4132444,5.085903,1.1505738
8.52,8.52,8.52,8.52,2.8438592,0.39651373,5.04437,1.1001203
8.53,8.53,8.53,8.53,2.846805,0.4099349,4.99244,1.0947943
8.54,8.54,8.54,8.54,2.942323,0.41613746,5.1420717,1.1832023
8.55,8.55,8.55,8.55,3.0070994,0.4328492,5.2234135,1.2853563
8.56,8.56,8.56,8.56,3.096701,0.4834115,5.285665,1.3536704
8.57,8.57,8.57,8.57,3.1955495,0.4644238,5.315122,1.2875214
8.58,8.58,8.58,8.58,3.2900746,0.49152425,5.3548107,1.2621847
8.59,8.59,8.59,8.59,3.5284035,0.55480117,5.4954,1.5714242
8.6,8.6,8.6,8.6,3.6645615,0.5677393,5.504713,1.4783702
8.61,8.61,8.61,8.61,3.658593,0.59821457,5.5351605,1.6441064
8.62,8.62,8.62,8.62,3.757515,0.6313828,5.581089,1.555645
8.63,8.63,8.63,8.63,3.840237,0.650894,5.5874257,1.5391706
8.64,8.64,8.64,8.64,3.69692,0.61279416,5.5275335,1.4801201
8.65,8.65,8.65,8.65,3.7882435,0.6392615,5.6567187,1.5641172
8.66,8.66,8.66,8.66,3.8372755,0.65697753,5.529534,1.5558618
8.67,8.67,8.67,8.67,3.795911,0.6186841,5.5579042,1.6370275
8.68,8.68,8.68,8.68,3.8132238,0.655927,5.5483956,1.5047333
8.69,8.69,8.69,8.69,3.70788,0.61447906,5.3614798,1.3851663
8.7,8.7,8.7,8.7,3.7106023,0.6370307,5.553037,1.5860425
8.71,8.71,8.71,8.71,3.6149902,0.58787674,5.358056,1.3651263
8.72,8.72,8.72,8.72,3.740519,0.624021,5.448987,1.4181637
8.73,8.73,8.73,8.73,3.696284,0.618772,5.344553,1.2407476
8.74,8.74,8.74,8.74,3.7428672,0.66122574,5.4351826,1.2928553
8.75,8.75,8.75,8.75,3.7215037,0.65126187,5.4049497,1.3770739
8.76,8.76,8.76,8.76,3.7143638,0.64119375,5.39703,1.3632784
8.77,8.77,8.77,8.77,3.6659448,0.6296205,5.341651,1.180896
8.78,8.78,8.78,8.78,3.623585,0.6216188,5.3702254,1.2816927
8.79,8.79,8.79,8.79,3.5103583,0.5842804,5.3032393,1.1442833
8.8,8.8,8.8,8.8,3.4760861,0.57870275,5.349289,1.2857374
8.81,8.81,8.81,8.81,3.4424005,0.59495574,5.303325,1.215011
8.82,8.82,8.82,8.82,3.4324193,0.5776668,5.221338,1.0992388
8.83,8.83,8.83,8.83,3.3954062,0.567402,5.278601,1.1131032
8.84,8.84,8.84,8.84,3.4196749,0.5622544,5.219268,1.0577204
8.85,8.85,8.85,8.85,3.4184391,0.54614705,5.2514377,1.1482593
8.86,8.86,8.86,8.86,3.3934069,0.55811715,5.1390038,0.9701588
8.87,8.87,8.87,8.87,3.4224555,0.5481958,5.184007,0.9843037
8.88,8.88,8.88,8.88,3.4109478,0.55286235,5.1446776,1.0819414
8.89,8.89,8.89,8.89,3.500727,0.59607923,5.212603,1.0701852
8.9,8.9,8.9,8.9,3.4865859,0.555713,5.2454824,1.1625587
8.91,8.91,8.91,8.91,3.4693043,0.58324915,5.2651997,1.1461365
8.92,8.92,8.92,8.92,3.5298648,0.59155416,5.1731877,1.0065976
8.93,8.93,8.93,8.93,3.5559828,0.6089775,5.344178,1.303322
8.94,8.94,8.94,8.94,3.696494,0.63505566,5.353723,1.2374767
8.95,8.95,8.95,8.95,3.6972668,0.6400216,5.399705,1.368478
8.96,8.96,8.96,8.96,3.69206,0.6198943,5.346473,1.243452
8.97,8.97,8.97,8.97,3.6388605,0.6217292,5.3108726,1.2358042
8.98,8.98,8.98,8.98,3.7272077,0.62586075,5.456697,1.2852877
8.99,8.99,8.99,8.99,3.728114,0.65694475,5.4311075,1.4738953
9.0,9.0,9.0,9.0,3.6872387,0.62710106,5.3963485,1.2294142
9.01,9.01,9.01,9.01,3.6848953,0.6212172,5.5265675,1.5000432
9.02,9.02,9.02,9.02,3.6212237,0.6395484,5.4155498,1.4352087
9.03,9.03,9.03,9.03,3.564023,0.58094674,5.3138523,1.2860839
9.04,9.04,9.04,9.04,3.5420914,0.6013337,5.3631177,1.249066
9.05,9.05,9.05,9.05,3.453604,0.5563621,5.2409153,1.1106156
9.06,9.06,9.06,9.06,3.4869447,0.58475685,5.3240166,1.272878
9.07,9.07,9.07,9.07,3.4478734,0.57530534,5.3478127,1.2625511
9.08,9.08,9.08,9.08,3.4641695,0.5486225,5.3052964,1.1882133
9.09,9.09,9.09,9.09,3.351324,0.5499334,5.1732087,0.9476412
9.1,9.1,9.1,9.1,3.3206508,0.5137377,5.1867857,1.0936751
9.11,9.11,9.11,9.11,3.3896208,0.54882365,5.1761484,1.1731609
9.12,9.12,9.12,9.12,3.4087484,0.5508701,5.2952952,1.1500487
9.13,9.13,9.13,9.13,3.3872175,0.56507957,5.206891,1.1008993
9.14,9.14,9.14,9.14,3.3999188,0.583491,5.243509,1.1410094
9.15,9.15,9.15,9.15,3.3624294,0.5664719,5.2161326,1.113039
9.16,9.16,9.16,9.16,3.3148613,0.5189894,5.197381,1.0709869
9.17,9.17,9.17,9.17,3.326475,0.5150766,5.2091146,1.1032511
9.18,9.18,9.18,9.18,3.3617697,0.5573279,5.2315264,1.104023
9.19,9.19,9.19,9.19,3.3830495,0.5537675,5.225133,1.0206777
9.2,9.2,9.2,9.2,3.3871362,0.5553578,5.237675,1.1143129
9.21,9.21,9.21,9.21,3.4333396,0.5546574,5.337924,1.2397131
9.22,9.22,9.22,9.22,3.4622936,0.56778485,5.1679916,1.0295261
9.23,9.23,9.23,9.23,3.4510624,0.5646707,5.224887,1.0688987
9.24,9.24,9.24,9.24,3.4674873,0.570021,5.256802,1.0948856
9.25,9.25,9.25,9.25,3.4232101,0.5663642,5.2080474,1.0734903
9.26,9.26,9.26,9.26,3.4064522,0.5679119,5.2540035,1.0594324
9.27,9.27,9.27,9.27,3.392492,0.56031203,5.2713165,1.1083041
9.28,9.28,9.28,9.28,3.4437704,0.5709015,5.3183894,1.2627609
9.29,9.29,9.29,9.29,3.4259567,0.565952,5.2383227,1.0991329
9.3,9.3,9.3,9.3,3.400145,0.55882955,5.272591,1.0790001
9.31,9.31,9.31,9.31,3.3532076,0.5471945,5.3015723,1.1402788
9.32,9.32,9.32,9.32,3.3240669,0.53192884,5.2620215,1.121818
9.33,9.33,9.33,9.33,3.3029947,0.5608183,5.0971427,1.0189527
9.34,9.34,9.34,9.34,3.2613127,0.54209185,5.179273,1.1618857
9.35,9.35,9.35,9.35,3.3448317,0.5345736,5.234765,1.1430333
9.36,9.36,9.36,9.36,3.2626042,0.5281492,5.136842,1.1077372
9.37,9.37,9.37,9.37,3.2807221,0.5414318,5.155629,1.1257821
9.38,9.38,9.38,9.38,3.2682252,0.54031575,5.2009373,1.0600896
9.39,9.39,9.39,9.39,3.2670538,0.5329323,5.1179323,1.0075514
9.4,9.4,9.4,9.4,3.222938,0.5133894,5.1507215,1.11452
9.41,9.41,9.41,9.41,3.2476628,0.53200555,5.100219,1.1038231
9.42,9.42,9.42,9.42,3.2904642,0.50971234,5.138296,1.0985894
9.43,9.43,9.43,9.43,3.3268971,0.5417642,5.1702724,1.1373054
9.44,9.44,9.44,9.44,3.314546,0.5464555,5.225498,1.1183631
9.45,9.45,9.45,9.45,3.220579,0.5306708,5.2361755,1.1883087
9.46,9.46,9.46,9.46,3.2228703,0.52050847,5.164089,1.1213704
9.47,9.47,9.47,9.47,3.1729162,0.5193223,5.02717,1.0791125
9.48,9.48,9.48,9.48,3.2239645,0.51644045,5.166168,1.253425
9.49,9.49,9.49,9.49,3.15856,0.5105724,5.032416,1.0054495
9.5,9.5,9.5,9.5,3.2485275,0.52878445,5.0888567,0.9444085
9.51,9.51,9.51,9.51,3.2178793,0.5373446,5.195334,1.1603932
9.52,9.52,9.52,9.52,3.22806,0.51473457,5.1265674,1.0999497
9.53,9.53,9.53,9.53,3.2207272,0.52650774,5.1461644,1.06314
9.54,9.54,9.54,9.54,3.2109785,0.5625488,5.1558585,1.1719954
9.55,9.55,9.55,9.55,3.2632027,0.56515735,5.2152696,1.2025809
9.56,9.56,9.56,9.56,3.1674352,0.52893674,5.146052,1.089768
9.57,9.57,9.57,9.57,3.2381806,0.5393959,5.2081337,1.14285
9.58,9.58,9.58,9.58,3.2902129,0.5247105,5.1822243,1.1152694
9.59,9.59,9.59,9.59,3.2124286,0.5286624,5.1890645,1.0278885
9.6,9.6,9.6,9.6,3.1744773,0.51306176,5.087697,0.9922797
9.61,9.61,9.61,9.61,3.191631,0.5257222,5.1646476,1.1639795
9.62,9.62,9.62,9.62,3.2331219,0.5554912,5.1762123,0.9886425
9.63,9.63,9.63,9.63,3.1413028,0.51743895,5.176374,1.0328172
9.64,9.64,9.64,9.64,3.0903177,0.52156734,5.1628246,1.0429678
9.65,9.65,9.65,9.65,3.022991,0.48746216,5.043536,0.9848097
9.66,9.66,9.66,9.66,3.0084052,0.4768609,4.9914265,0.9360728
9.67,9.67,9.67,9.67,2.9793363,0.46693125,4.990933,0.9285962
9.68,9.68,9.68,9.68,3.0194519,0.48892742,5.0890994,1.0090233
9.69,9.69,9.69,9.69,2.8855386,0.42394966,4.933816,0.888824
9.7,9.7,9.7,9.7,2.8640423,0.41618258,4.9807997,0.8252466
9.71,9.71,9.71,9.71,2.837064,0.42732224,4.9273515,0.94270504
9.72,9.72,9.72,9.72,2.717667,0.37121946,4.8596625,0.8208698
9.73,9.73,9.73,9.73,2.5941043,0.3773392,4.7584963,0.76798856
9.74,9.74,9.74,9.74,2.4711442,0.34118456,4.6916857,0.6487369
9.75,9.75,9.75,9.75,2.4598653,0.3379637,4.5856447,0.5737117
9.76,9.76,9.76,9.76,2.4409199,0.3409811,4.569895,0.5626959
9.77,9.77,9.77,9.77,2.4139256,0.34395203,4.5284157,0.573227
9.78,9.78,9.78,9.78,2.363265,0.32192332,4.5460954,0.58703655
9.79,9.79,9.79,9.79,2.3464398,0.32679906,4.4368,0.46219343
9.8,9.8,9.8,9.8,2.2920873,0.32835984,4.396389,0.48756054
9.81,9.81,9.81,9.81,2.2571785,0.27585265,4.2995787,0.40895247
9.82,9.82,9.82,9.82,2.1436584,0.25198442,4.120035,0.2469559
9.83,9.83,9.83,9.83,1.9995457,0.22311409,4.0433693,0.29064888
9.84,9.84,9.84,9.84,2.0914514,0.2803278,4.061876,0.37369043
9.85,9.85,9.85,9.85,2.129757,0.27935907,4.112067,0.36642814
9.86,9.86,9.86,9.86,2.1805637,0.28628457,4.2148924,0.46449953
9.87,9.87,9.87,9.87,2.147465,0.2773297,4.1179004,0.35046294
9.88,9.88,9.88,9.88,2.219585,0.30407858,4.1402907,0.4171282
9.89,9.89,9.89,9.89,2.1655486,0.29592982,4.148814,0.41837248
9.9,9.9,9.9,9.9,2.2966123,0.3226719,4.2695594,0.47299162
9.91,9.91,9.91,9.91,2.3287008,0.32922485,4.2658277,0.42467177
9.92,9.92,9.92,9.92,2.417058,0.3665418,4.2875447,0.45562533
9.93,9.93,9.93,9.93,2.4582639,0.37741512,4.3283725,0.48565623
9.94,9.94,9.94,9.94,2.5355854,0.41445047,4.255566,0.51418185
9.95,9.95,9.95,9.95,2.703028,0.42674306,4.512041,0.64325804
9.96,9.96,9.96,9.96,2.865077,0.47823387,4.632854,0.7729991
9.97,9.97,9.97,9.97,3.01394,0.49475577,4.735394,0.77828914
9.98,9.98,9.98,9.98,3.0716724,0.5407326,4.735322,0.7378668
9.99,9.99,9.99,9.99,3.2275994,0.59120923,4.9359455,0.83414525
10.0,10.0,10.0,10.0,3.2241826,0.5765784,4.8967643,0.9506951
10.01,10.01,10.01,10.01,3.3298283,0.631752,5.0651526,1.0682226
10.02,10.02,10.02,10.02,3.334866,0.57731086,4.996152,0.95956814
10.03,10.03,10.03,10.03,3.3728006,0.59940195,4.9552345,0.83739734
10.04,10.04,10.04,10.04,3.4038398,0.6139142,5.049515,0.9897168
10.05,10.05,10.05,10.05,3.499488,0.6600803,5.242444,1.2105098
10.06,10.06,10.06,10.06,3.5399845,0.6455161,5.0843306,1.0433123
10.07,10.07,10.07,10.07,3.6094105,0.66899073,5.142298,1.054843
10.08,10.08,10.08,10.08,3.6069608,0.6668529,5.195197,1.1328502
10.09,10.09,10.09,10.09,3.5838444,0.66244626,5.2294483,1.1309261
10.1,10.1,10.1,10.1,3.658333,0.70727545,5.3045044,1.1969624
10.11,10.11,10.11,10.11,3.5183184,0.63782203,5.2502346,1.1253523
10.12,10.12,10.12,10.12,3.581692,0.6868628,5.2022457,1.1141776
10.13,10.13,10.13,10.13,3.4682696,0.61392367,5.019067,0.89092606
10.14,10.14,10.14,10.14,3.462929,0.66655886,5.144993,1.0740687
10.15,10.15,10.15,10.15,3.3955936,0.6346242,5.1261344,1.0561078
10.16,10.16,10.16,10.16,3.2734966,0.59403855,4.9913244,0.9679177
10.17,10.17,10.17,10.17,3.060613,0.5069316,4.8287225,0.81944185
10.18,10.18,10.18,10.18,2.889716,0.4707357,4.7197075,0.8181883
10.19,10.19,10.19,10.19,2.6269596,0.35612625,4.5464644,0.66477334
10.2,10.2,10.2,10.2,2.5912292,0.37258008,4.4981933,0.71219444
10.21,10.21,10.21,10.21,2.3844895,0.3143769,4.381534,0.5380904
10.22,10.22,10.22,10.22,2.248775,0.3071531,4.275866,0.38912314
10.23,10.23,10.23,10.23,2.1558237,0.2908701,4.3123245,0.5565163
10.24,10.24,10.24,10.24,2.0138261,0.26680344,4.1198215,0.38501287
10.25,10.25,10.25,10.25,1.9427941,0.26204497,4.046777,0.44658706
10.26,10.26,10.26,10.26,1.8237791,0.25434396,3.8875384,0.31578216
10.27,10.27,10.27,10.27,1.7810577,0.26087558,3.8631449,0.323175
10.28,10.28,10.28,10.28,1.8831414,0.29266962,3.9187503,0.3051252
10.29,10.29,10.29,10.29,1.9786795,0.32068115,4.022423,0.3400096
10.3,10.3,10.3,10.3,1.964558,0.30951497,3.9384181,0.20572223
10.31,10.31,10.31,10.31,2.1058412,0.36806384,4.0810947,0.37486953
10.32,10.32,10.32,10.32,2.1263468,0.3628447,4.0981708,0.3270077
10.33,10.33,10.33,10.33,2.1949089,0.3626157,4.2011776,0.4155943
10.34,10.34,10.34,10.34,2.2563012,0.37280044,4.2768803,0.45795947
10.35,10.35,10.35,10.35,2.2714412,0.35590807,4.2511144,0.41950342
10.36,10.36,10.36,10.36,2.3281186,0.37531868,4.3271117,0.49344003
10.37,10.37,10.37,10.37,2.3562012,0.38621,4.3303823,0.52542615
10.38,10.38,10.38,10.38,2.487116,0.39151978,4.4913235,0.6283597
10.39,10.39,10.39,10.39,2.6048913,0.43667275,4.6696115,0.79238826
10.4,10.4,10.4,10.4,2.6681826,0.42566973,4.7332034,0.7583766
10.41,10.41,10.41,10.41,2.705531,0.4307869,4.7240224,0.7129288
10.42,10.42,10.42,10.42,2.8062809,0.444102,4.8111978,0.8005515
10.43,10.43,10.43,10.43,2.8242142,0.40630686,4.922691,0.9393343
10.44,10.44,10.44,10.44,2.8479333,0.44708306,4.793055,0.80645806
10.45,10.45,10.45,10.45,2.8851485,0.44563872,4.9626,0.8674066
10.46,10.46,10.46,10.46,2.910222,0.49073666,4.9215636,0.9785046
10.47,10.47,10.47,10.47,2.991617,0.5198801,4.9557443,1.0161815
10.48,10.48,10.48,10.48,2.9831102,0.47548285,4.9134064,0.82147574
10.49,10.49,10.49,10.49,2.9054089,0.45222542,4.971222,0.96754557
10.5,10.5,10.5,10.5,2.9362237,0.46915197,4.936334,0.9572699
10.51,10.51,10.51,10.51,2.8811305,0.47904578,4.877891,0.8639826
10.52,10.52,10.52,10.52,2.8497975,0.46488103,4.8097034,0.7467767
10.53,10.53,10.53,10.53,2.7486353,0.45157173,4.788437,0.76911175
10.54,10.54,10.54,10.54,2.687988,0.42792517,4.8005505,0.80164945
10.55,10.55,10.55,10.55,2.746658,0.41330984,4.8649964,0.79508984
10.56,10.56,10.56,10.56,2.7007406,0.42579305,4.93383,0.8792277
10.57,10.57,10.57,10.57,2.6758249,0.40651047,4.9226556,0.8744796
10.58,10.58,10.58,10.58,2.6154053,0.39278853,4.9691505,1.025517
10.59,10.59,10.59,10.59,2.4039056,0.35841355,4.732507,0.8197318
10.6,10.6,10.6,10.6,2.2650745,0.32838482,4.619217,0.7215982
10.61,10.61,10.61,10.61,2.0967634,0.28401712,4.458768,0.6332182
10.62,10.62,10.62,10.62,2.0945847,0.26283294,4.3666453,0.59198725
10.63,10.63,10.63,10.63,2.123114,0.26082972,4.331335,0.5110527
10.64,10.64,10.64,10.64,2.1445737,0.25643498,4.309298,0.5140183
10.65,10.65,10.65,10.65,2.186278,0.2899629,4.159795,0.48534825
10.66,10.66,10.66,10.66,2.0573463,0.27401412,4.072746,0.4430507
10.67,10.67,10.67,10.67,2.0465934,0.3054235,3.990179,0.29467732
10.68,10.68,10.68,10.68,2.0186393,0.27639362,3.9999268,0.32833922
10.69,10.69,10.69,10.69,2.007484,0.27122,3.9653761,0.25619102
10.7,10.7,10.7,10.7,2.0343857,0.2654661,4.008777,0.3380511
10.71,10.71,10.71,10.71,2.067161,0.27530238,4.003371,0.31717622
10.72,10.72,10.72,10.72,2.0769353,0.29642543,4.037602,0.30855256
10.73,10.73,10.73,10.73,2.0693054,0.27607968,4.0368934,0.3564756
10.74,10.74,10.74,10.74,2.1158168,0.29965883,4.087576,0.38893127
10.75,10.75,10.75,10.75,2.1633587,0.3016939,4.1409655,0.39730367
10.76,10.76,10.76,10.76,2.1524618,0.28314683,4.170081,0.42925313
10.77,10.77,10.77,10.77,2.1061616,0.27756065,4.0668697,0.3474131
10.78,10.78,10.78,10.78,2.117646,0.29873756,4.1393404,0.37015775
10.79,10.79,10.79,10.79,2.1249754,0.27918383,4.0973406,0.3810375
10.8,10.8,10.8,10.8,2.1661563,0.29443383,4.1852713,0.4281547
10.81,10.81,10.81,10.81,2.2396874,0.2894567,4.259771,0.42482853
10.82,10.82,10.82,10.82,2.2816014,0.3086419,4.2520237,0.52268857
10.83,10.83,10.83,10.83,2.3113701,0.31845987,4.292376,0.508488
10.84,10.84,10.84,10.84,2.3020358,0.32420504,4.2760177,0.44849557
10.85,10.85,10.85,10.85,2.2986321,0.31444722,4.257913,0.45601994
10.86,10.86,10.86,10.86,2.2539518,0.3101063,4.2469907,0.45409304
10.87,10.87,10.87,10.87,2.2141612,0.2890074,4.2489204,0.52396256
10.88,10.88,10.88,10.88,2.2724037,0.32047254,4.2753105,0.5106434
10.89,10.89,10.89,10.89,2.237789,0.30676425,4.3174357,0.5038692
10.9,10.9,10.9,10.9,2.235313,0.28892395,4.2890134,0.39226052
10.91,10.91,10.91,10.91,2.3263524,0.32137096,4.3214684,0.47473994
10.92,10.92,10.92,10.92,2.327598,0.30974883,4.3151836,0.5467859
10.93,10.93,10.93,10.93,2.3553529,0.31572664,4.389707,0.58685803
10.94,10.94,10.94,10.94,2.3845482,0.3221459,4.429061,0.5918433
10.95,10.95,10.95,10.95,2.4000125,0.3143039,4.4455333,0.5556787
10.96,10.96,10.96,10.96,2.4489243,0.3644319,4.4515986,0.6959133
10.97,10.97,10.97,10.97,2.3569298,0.32790798,4.407759,0.5656607
10.98,10.98,10.98,10.98,2.4569016,0.33951318,4.5077276,0.6323708
10.99,10.99,10.99,10.99,2.4123726,0.34548122,4.456593,0.7112198
11.0,11.0,11.0,11.0,2.4193614,0.33872616,4.4331703,0.5888226
11.01,11.01,11.01,11.01,2.4333863,0.31905752,4.4715466,0.5080291
11.02,11.02,11.02,11.02,2.432281,0.33720037,4.46796,0.5536979
11.03,11.03,11.03,11.03,2.453946,0.32139727,4.618273,0.64882016
11.04,11.04,11.04,11.04,2.4779034,0.34996748,4.4879713,0.5657668
11.05,11.05,11.05,11.05,2.4458983,0.3384672,4.5207148,0.6298329
11.06,11.06,11.06,11.06,2.4681735,0.32903448,4.552183,0.7280868
11.07,11.07,11.07,11.07,2.4774346,0.35567284,4.5192194,0.64380455
11.08,11.08,11.08,11.08,2.4632833,0.32402986,4.489894,0.6232062
11.09,11.09,11.09,11.09,2.4432845,0.34536293,4.4358883,0.49061108
11.1,11.1,11.1,11.1,2.4393148,0.34940624,4.5805335,0.63409543
11.11,11.11,11.11,11.11,2.4850614,0.3433321,4.5212016,0.6657834
11.12,11.12,11.12,11.12,2.442862,0.32712722,4.5826955,0.65913653
11.13,11.13,11.13,11.13,2.515288,0.3633798,4.5429373,0.6793474
11.14,11.14,11.14,11.14,2.510411,0.36505723,4.5774617,0.7271791
11.15,11.15,11.15,11.15,2.4821608,0.36258274,4.5368633,0.5622943
11.16,11.16,11.16,11.16,2.5035129,0.3592111,4.5026364,0.68729573
11.17,11.17,11.17,11.17,2.511335,0.33149564,4.516011,0.6556343
11.18,11.18,11.18,11.18,2.5018997,0.3608921,4.6294017,0.7540557
11.19,11.19,11.19,11.19,2.4806566,0.35921183,4.586433,0.7593984
11.2,11.2,11.2,11.2,2.5005252,0.33510664,4.5891013,0.6549013
11.21,11.21,11.21,11.21,2.4693537,0.34081063,4.5853744,0.7072399
11.22,11.22,11.22,11.22,2.5104766,0.36022183,4.6140223,0.7409212
11.23,11.23,11.23,11.23,2.4867463,0.33350348,4.573443,0.6564044
11.24,11.24,11.24,11.24,2.487611,0.37136737,4.4684877,0.5346258
11.25,11.25,11.25,11.25,2.5551777,0.3617548,4.591505,0.7206175
11.26,11.26,11.26,11.26,2.47793,0.34530044,4.555034,0.6540521
11.27,11.27,11.27,11.27,2.5044703,0.3275342,4.577872,0.6678035
11.28,11.28,11.28,11.28,2.5505407,0.37430185,4.671966,0.6950227
11.29,11.29,11.29,11.29,2.5027425,0.3510253,4.564233,0.6274297
11.3,11.3,11.3,11.3,2.4954705,0.36779752,4.533974,0.62176555


==> dataICX285cellar+doubleThermalNoisenoiseModel.csv <==
0;0;0;0;3.3810098;0.07303674;6.9812713;2.817539549
0.01;0.01;0.01;0.01;3.3738236;0.07301085;6.982246;2.812364547
0.02;0.02;0.02;0.02;3.375772;0.07287052;6.9850636;2.816296929
0.03;0.03;0.03;0.03;3.3746967;0.07298249;6.984964;2.819025159
0.04;0.04;0.04;0.04;3.3787963;0.07288717;6.9832144;2.822116896
0.05;0.05;0.05;0.05;3.366139;0.07314027;6.977234;2.814689531
0.06;0.06;0.06;0.06;3.3732407;0.073064916;6.990469;2.82582437
0.07;0.07;0.07;0.07;3.3700454;0.07310542;6.9880657;2.825697344
0.08;0.08;0.08;0.08;3.3687227;0.073115185;6.983372;2.815633261
0.09;0.09;0.09;0.09;3.3694139;0.07274669;6.981649;2.816079169
0.1;0.1;0.1;0.1;3.3746839;0.07296833;6.974949;2.810766056
0.11;0.11;0.11;0.11;3.3700504;0.07295713;6.978868;2.815987684
0.12;0.12;0.12;0.12;3.3690138;0.072919846;6.9795613;2.817793531
0.13;0.13;0.13;0.13;3.3685224;0.07281174;6.9753227;2.812763767
0.14;0.14;0.14;0.14;3.3682327;0.072983615;6.979827;2.813209119
0.15;0.15;0.15;0.15;3.363669;0.072988845;6.9794416;2.822619842
0.16;0.16;0.16;0.16;3.370278;0.07307779;6.9744315;2.81185046
0.17;0.17;0.17;0.17;3.3741894;0.07313124;6.9840865;2.821664092
0.18;0.18;0.18;0.18;3.3663921;0.0728715;6.9817243;2.816998598
0.19;0.19;0.19;0.19;3.3675902;0.073012084;6.986167;2.822666986
0.2;0.2;0.2;0.2;3.3699262;0.07309454;6.972956;2.81185861
0.21;0.21;0.21;0.21;3.3636913;0.07311813;6.9837236;2.819784813
0.22;0.22;0.22;0.22;3.366367;0.0729371;6.9781938;2.815704624
0.23;0.23;0.23;0.23;3.3623555;0.073041506;6.9836836;2.81973603
0.24;0.24;0.24;0.24;3.3643017;0.07278567;6.976639;2.81717571
0.25;0.25;0.25;0.25;3.3623576;0.07292096;6.977716;2.817682802
0.26;0.26;0.26;0.26;3.3594198;0.07296669;6.974263;2.814741542
0.27;0.27;0.27;0.27;3.3572881;0.07299596;6.9855742;2.822735489
0.28;0.28;0.28;0.28;3.3543127;0.07317866;6.9781127;2.820888734
0.29;0.29;0.29;0.29;3.3540819;0.073029734;6.9762135;2.811569448
0.3;0.3;0.3;0.3;3.3554342;0.0729334;6.9765687;2.818676037
0.31;0.31;0.31;0.31;3.35858;0.07284377;6.986085;2.824329044
0.32;0.32;0.32;0.32;3.356189;0.07294472;6.977242;2.815208683
0.33;0.33;0.33;0.33;3.3533597;0.07295785;6.9719315;2.816393046
0.34;0.34;0.34;0.34;3.351313;0.07304871;6.970763;2.814073746
0.35;0.35;0.35;0.35;3.3447828;0.07284057;6.9752274;2.813834208
0.36;0.36;0.36;0.36;3.349942;0.07282851;6.9714847;2.80904399
0.37;0.37;0.37;0.37;3.3524518;0.07289171;6.9801736;2.819238437
0.38;0.38;0.38;0.38;3.354885;0.07301757;6.9743934;2.816022227
0.39;0.39;0.39;0.39;3.3503723;0.073169686;6.977732;2.818016131
0.4;0.4;0.4;0.4;3.3525414;0.07296614;6.9819117;2.821599939
0.41;0.41;0.41;0.41;3.3518512;0.07305344;6.9711137;2.804902043
0.42;0.42;0.42;0.42;3.3599112;0.07274547;6.9708753;2.814538645
0.43;0.43;0.43;0.43;3.3607645;0.07297413;6.9764714;2.815824405
0.44;0.44;0.44;0.44;3.3533177;0.07293609;6.9756327;2.815076956
0.45;0.45;0.45;0.45;3.3595395;0.07316621;6.978696;2.817256611
0.46;0.46;0.46;0.46;3.364035;0.073096566;6.9756913;2.813293837
0.47;0.47;0.47;0.47;3.3714807;0.0730092;6.973718;2.812988453
0.48;0.48;0.48;0.48;3.3651843;0.07315823;6.9779243;2.816283762
0.49;0.49;0.49;0.49;3.363671;0.07287176;6.97734;2.812355038
0.5;0.5;0.5;0.5;3.3562315;0.07287392;6.9771476;2.811497314
0.51;0.51;0.51;0.51;3.3670487;0.07300158;6.9803495;2.820390634
0.52;0.52;0.52;0.52;3.3616152;0.072901234;6.9815483;2.816765051
0.53;0.53;0.53;0.53;3.3603075;0.07299463;6.978683;2.814483521
0.54;0.54;0.54;0.54;3.3634293;0.07327766;6.981493;2.821035066
0.55;0.55;0.55;0.55;3.3611593;0.072941;6.979667;2.818663675
0.56;0.56;0.56;0.56;3.364816;0.073069856;6.9837513;2.81941857
0.57;0.57;0.57;0.57;3.3669896;0.07309092;6.9691315;2.804512462
0.58;0.58;0.58;0.58;3.358941;0.07291805;6.9743285;2.815330082
0.59;0.59;0.59;0.59;3.3654683;0.073203884;6.978537;2.820401232
0.6;0.6;0.6;0.6;3.3603985;0.07319157;6.9764085;2.81696389
0.61;0.61;0.61;0.61;3.36146;0.07311853;6.980543;2.817089462
0.62;0.62;0.62;0.62;3.362114;0.07321328;6.977336;2.819300536
0.63;0.63;0.63;0.63;3.3545976;0.07285413;6.9720387;2.809571052
0.64;0.64;0.64;0.64;3.3708727;0.07322993;6.9751306;2.8168057
0.65;0.65;0.65;0.65;3.3713808;0.0730619;6.976821;2.811710144
0.66;0.66;0.66;0.66;3.3769703;0.07306304;6.975529;2.813306054
0.67;0.67;0.67;0.67;3.3648677;0.072989106;6.970428;2.805285929
0.68;0.68;0.68;0.68;3.3709717;0.07292081;6.9775753;2.81203826
0.69;0.69;0.69;0.69;3.331062;0.073066905;6.966864;2.815007516
0.7;0.7;0.7;0.7;3.3155715;0.07312446;6.969708;2.813008085
0.71;0.71;0.71;0.71;3.2771964;0.07332334;6.9626427;2.821006022
0.72;0.72;0.72;0.72;3.2285075;0.07295873;6.944821;2.825834345
0.73;0.73;0.73;0.73;3.213805;0.07303948;6.9460926;2.82826477
0.74;0.74;0.74;0.74;3.1808193;0.07306139;6.934018;2.827685247
0.75;0.75;0.75;0.75;3.155609;0.073096566;6.9261456;2.82445035
0.76;0.76;0.76;0.76;3.1750722;0.07319;6.9296856;2.82843128
0.77;0.77;0.77;0.77;3.208479;0.07309261;6.9435625;2.826668235
0.78;0.78;0.78;0.78;3.221529;0.07311135;6.946571;2.823867237
0.79;0.79;0.79;0.79;3.242218;0.072877094;6.9236298;2.808465188
0.8;0.8;0.8;0.8;3.2652123;0.07319035;6.9188156;2.796933459
0.81;0.81;0.81;0.81;3.273337;0.0728909;6.9248734;2.793875334
0.82;0.82;0.82;0.82;3.2694461;0.072779655;6.945576;2.816009309
0.83;0.83;0.83;0.83;3.2513506;0.072974026;6.9362087;2.812462435
0.84;0.84;0.84;0.84;3.2520926;0.07322666;6.9230604;2.802397786
0.85;0.85;0.85;0.85;3.248855;0.07292189;6.900753;2.793824942
0.86;0.86;0.86;0.86;3.2887075;0.07279904;6.975749;2.836074642
0.87;0.87;0.87;0.87;3.300293;0.07285526;6.9872127;2.836594998
0.88;0.88;0.88;0.88;3.2515843;0.07283855;6.987932;2.851402028
0.89;0.89;0.89;0.89;3.2966862;0.0730282;6.986901;2.837402877
0.9;0.9;0.9;0.9;3.3843515;0.07307642;6.9866843;2.818872015
0.91;0.91;0.91;0.91;3.512056;0.0731185;6.996914;2.796397709
0.92;0.92;0.92;0.92;3.6761048;0.07288707;6.9939127;2.749656121
0.93;0.93;0.93;0.93;3.8721082;0.07301775;7.0040207;2.710147441
0.94;0.94;0.94;0.94;3.9870367;0.0729298;7.0230794;2.699125859
0.95;0.95;0.95;0.95;4.0646577;0.07294456;7.0119834;2.673399239
0.96;0.96;0.96;0.96;4.125127;0.07330339;7.0146556;2.655170591
0.97;0.97;0.97;0.97;4.1560044;0.073077224;7.019179;2.654286033
0.98;0.98;0.98;0.98;4.1709146;0.07303147;7.0195665;2.65436275
0.99;0.99;0.99;0.99;4.1543865;0.07293036;7.0207925;2.653167228
1;1;1;1;4.0952888;0.072820775;7.015203;2.663147009
1.01;1.01;1.01;1.01;4.1456456;0.07290806;7.01281;2.650143047
1.02;1.02;1.02;1.02;4.1741767;0.07280174;7.015953;2.646658824
1.03;1.03;1.03;1.03;4.2873445;0.07310414;7.011897;2.613645378
1.04;1.04;1.04;1.04;4.363427;0.07306053;7.0163627;2.599274953
1.05;1.05;1.05;1.05;4.3712807;0.07311828;7.001722;2.586522321
1.06;1.06;1.06;1.06;4.273387;0.07297493;6.994056;2.60856653
1.07;1.07;1.07;1.07;4.17251;0.072890826;6.993999;2.62932389
1.08;1.08;1.08;1.08;4.042616;0.07289985;6.995553;2.664205954
1.09;1.09;1.09;1.09;3.9163697;0.07304875;6.9936247;2.694876742
1.1;1.1;1.1;1.1;3.849279;0.073033854;6.9856167;2.703339111
1.11;1.11;1.11;1.11;3.8020966;0.07285507;6.9818788;2.71007637
1.12;1.12;1.12;1.12;3.7413375;0.073053084;6.9808464;2.728723431
1.13;1.13;1.13;1.13;3.7117047;0.07298554;6.9725776;2.728008432
1.14;1.14;1.14;1.14;3.68672;0.07286862;6.9719887;2.731944148
1.15;1.15;1.15;1.15;3.6709754;0.073137626;6.9710116;2.737296687
1.16;1.16;1.16;1.16;3.6761353;0.07296179;6.975799;2.735888292
1.17;1.17;1.17;1.17;3.6657367;0.0728705;6.983321;2.745785061
1.18;1.18;1.18;1.18;3.6334288;0.07280318;6.981454;2.756279672
1.19;1.19;1.19;1.19;3.5988183;0.07269274;6.9646535;2.746627205
1.2;1.2;1.2;1.2;3.5750844;0.07275899;6.958459;2.752514716
1.21;1.21;1.21;1.21;3.6055892;0.072776355;6.9653296;2.745942725
1.22;1.22;1.22;1.22;3.6110168;0.07288463;6.9730024;2.757126002
1.23;1.23;1.23;1.23;3.6037288;0.072664164;6.9735003;2.763101573
1.24;1.24;1.24;1.24;3.573582;0.07276828;6.9624066;2.75680198
1.25;1.25;1.25;1.25;3.5500014;0.073060825;6.9493375;2.752181963
1.26;1.26;1.26;1.26;3.5394936;0.07300694;6.953077;2.761980454
1.27;1.27;1.27;1.27;3.5118923;0.0727814;6.9657073;2.775979107
1.28;1.28;1.28;1.28;3.4821174;0.072699256;6.956706;2.77548132
1.29;1.29;1.29;1.29;3.466063;0.072908975;6.9401994;2.768272633
1.3;1.3;1.3;1.3;3.5032237;0.07286583;6.944532;2.755915361
1.31;1.31;1.31;1.31;3.5480611;0.07242689;6.9543376;2.749884478
1.32;1.32;1.32;1.32;3.569164;0.07293882;6.9381046;2.730936042
1.33;1.33;1.33;1.33;3.5908403;0.07288336;6.9418764;2.733829641
1.34;1.34;1.34;1.34;3.6330721;0.072628796;6.9450326;2.73096795
1.35;1.35;1.35;1.35;3.6424482;0.07262204;6.939685;2.722117955
1.36;1.36;1.36;1.36;3.6509652;0.072909586;6.9582376;2.728122019
1.37;1.37;1.37;1.37;3.7124174;0.07284449;6.947694;2.709824098
1.38;1.38;1.38;1.38;3.7838035;0.07274088;6.9463882;2.691019541
1.39;1.39;1.39;1.39;3.8638365;0.07272561;6.946572;2.67512131
1.4;1.4;1.4;1.4;3.9750593;0.0727954;6.93797;2.645940182
1.41;1.41;1.41;1.41;4.0975795;0.07258289;6.976062;2.638131639
1.42;1.42;1.42;1.42;4.1775937;0.07248451;6.9789352;2.624856931
1.43;1.43;1.43;1.43;4.2296643;0.0727067;6.9938083;2.619167885
1.44;1.44;1.44;1.44;4.268991;0.07247551;6.9839683;2.602555874
1.45;1.45;1.45;1.45;4.3032947;0.0724115;6.994289;2.606477517
1.46;1.46;1.46;1.46;4.374163;0.07251419;6.981772;2.578227766
1.47;1.47;1.47;1.47;4.4287224;0.0722061;6.976471;2.56027967
1.48;1.48;1.48;1.48;4.4703035;0.072099544;6.986386;2.558131293
1.49;1.49;1.49;1.49;4.5271573;0.072372235;6.9837236;2.539719207
1.5;1.5;1.5;1.5;4.5946183;0.072392255;6.997738;2.545992378
1.51;1.51;1.51;1.51;4.6348934;0.07230529;6.9939947;2.520273401
1.52;1.52;1.52;1.52;4.7458153;0.07239127;6.990037;2.50362823
1.53;1.53;1.53;1.53;4.8582783;0.07189751;6.9835143;2.47022576
1.54;1.54;1.54;1.54;4.9262652;0.07207075;6.9766383;2.446182732
1.55;1.55;1.55;1.55;4.9789786;0.072077334;6.969686;2.428446088
1.56;1.56;1.56;1.56;5.070373;0.07196483;6.9696136;2.412373004
1.57;1.57;1.57;1.57;5.138626;0.07187652;6.981409;2.396566697
1.58;1.58;1.58;1.58;5.219342;0.07207133;6.9804044;2.384771073
1.59;1.59;1.59;1.59;5.1417966;0.07243795;6.9849477;2.40971585
1.6;1.6;1.6;1.6;5.0704865;0.07248537;6.9835873;2.421016529
1.61;1.61;1.61;1.61;5.0239096;0.072815016;7.0027003;2.437184759
1.62;1.62;1.62;1.62;5.037202;0.072601415;7.0009017;2.435782478
1.63;1.63;1.63;1.63;5.033086;0.07260778;7.002566;2.439869218
1.64;1.64;1.64;1.64;5.0685425;0.07277288;7.0102425;2.432162073
1.65;1.65;1.65;1.65;5.022758;0.07266018;7.00579;2.446573293
1.66;1.66;1.66;1.66;4.9727674;0.07275525;7.0174274;2.451611237
1.67;1.67;1.67;1.67;4.9256988;0.07283401;7.012357;2.464919229
1.68;1.68;1.68;1.68;4.8571024;0.07302527;7.008877;2.478982837
1.69;1.69;1.69;1.69;4.80319;0.072808824;7.0182447;2.499870392
1.7;1.7;1.7;1.7;4.7539864;0.07274193;7.012362;2.508691125
1.71;1.71;1.71;1.71;4.694681;0.0728211;7.014584;2.521678523
1.72;1.72;1.72;1.72;4.666697;0.072943635;7.01436;2.530834218
1.73;1.73;1.73;1.73;4.627594;0.0727513;7.0052023;2.535564576
1.74;1.74;1.74;1.74;4.594988;0.07269344;7.0036817;2.541948657
1.75;1.75;1.75;1.75;4.570513;0.072620705;7.0046663;2.543032905
1.76;1.76;1.76;1.76;4.541537;0.072275765;7.0049686;2.550837164
1.77;1.77;1.77;1.77;4.5361767;0.072573625;6.9922214;2.548034245
1.78;1.78;1.78;1.78;4.5187397;0.07234179;6.9940715;2.543792711
1.79;1.79;1.79;1.79;4.50216;0.072506145;6.9909577;2.549218418
1.8;1.8;1.8;1.8;4.482052;0.07270055;6.9841228;2.557572059
1.81;1.81;1.81;1.81;4.4755783;0.07215671;6.9864116;2.557545302
1.82;1.82;1.82;1.82;4.44259;0.072351016;6.977434;2.560648148
1.83;1.83;1.83;1.83;4.4162884;0.072498284;6.9825706;2.563399856
1.84;1.84;1.84;1.84;4.4267426;0.072317205;6.976502;2.562699078
1.85;1.85;1.85;1.85;4.4533224;0.07222394;6.993639;2.572179797
1.86;1.86;1.86;1.86;4.421063;0.072364345;6.996473;2.580149378
1.87;1.87;1.87;1.87;4.3436418;0.0725846;7.011402;2.596899749
1.88;1.88;1.88;1.88;4.2360115;0.07313612;7.03282;2.644619609
1.89;1.89;1.89;1.89;4.2704463;0.073007815;7.030775;2.633289436
1.9;1.9;1.9;1.9;4.351339;0.073210046;7.0355597;2.616335022
1.91;1.91;1.91;1.91;4.511341;0.0729078;7.0309515;2.573964436
1.92;1.92;1.92;1.92;4.574986;0.07248574;6.999706;2.542532775
1.93;1.93;1.93;1.93;4.534714;0.07198323;6.9776154;2.539845853
1.94;1.94;1.94;1.94;4.506926;0.07185898;6.948789;2.529426613
1.95;1.95;1.95;1.95;4.4636483;0.07169364;6.9317803;2.531071121
1.96;1.96;1.96;1.96;4.3920093;0.071643636;6.9264627;2.537734653
1.97;1.97;1.97;1.97;4.4489207;0.07171567;6.927926;2.527454878
1.98;1.98;1.98;1.98;4.5168285;0.07171522;6.9445453;2.524165809
1.99;1.99;1.99;1.99;4.5815964;0.071927026;6.956785;2.509905233
2;2;2;2;4.6663866;0.07214732;6.969999;2.511473925
2.01;2.01;2.01;2.01;4.6826305;0.07220449;6.9761815;2.503425271
2.02;2.02;2.02;2.02;4.6807456;0.07212727;6.976445;2.498644684
2.03;2.03;2.03;2.03;4.7036858;0.07216774;6.974965;2.502852682
2.04;2.04;2.04;2.04;4.675214;0.07236349;6.9793587;2.504421009
2.05;2.05;2.05;2.05;4.647603;0.07262713;7.0001388;2.523435045
2.06;2.06;2.06;2.06;4.6228065;0.07264613;7.0055366;2.532478457
2.07;2.07;2.07;2.07;4.6074905;0.07299379;7.0122643;2.540838462
2.08;2.08;2.08;2.08;4.587416;0.07301999;7.0165124;2.54728087
2.09;2.09;2.09;2.09;4.6064305;0.07312171;7.0134544;2.540350462
2.1;2.1;2.1;2.1;4.5577707;0.07283329;7.0086956;2.545999418
2.11;2.11;2.11;2.11;4.530323;0.07291484;7.022613;2.566442982
2.12;2.12;2.12;2.12;4.5662456;0.07300884;7.029089;2.561703544
2.13;2.13;2.13;2.13;4.662107;0.07312302;7.032022;2.545499703
2.14;2.14;2.14;2.14;4.75173;0.07312236;7.0322347;2.517389882
2.15;2.15;2.15;2.15;4.848771;0.07312637;7.0259852;2.488126475
2.16;2.16;2.16;2.16;4.853556;0.073048785;7.033859;2.497417623
2.17;2.17;2.17;2.17;4.8790226;0.07289802;7.0292764;2.490463137
2.18;2.18;2.18;2.18;4.964197;0.07325264;7.031765;2.468528851
2.19;2.19;2.19;2.19;4.9854083;0.07298592;7.029803;2.466372772
2.2;2.2;2.2;2.2;5.035369;0.073120385;7.039056;2.460150579
2.21;2.21;2.21;2.21;4.986113;0.0733012;7.0287375;2.462995407
2.22;2.22;2.22;2.22;4.939862;0.07283847;7.0252004;2.465890748
2.23;2.23;2.23;2.23;4.925575;0.07300814;7.009204;2.45431618
2.24;2.24;2.24;2.24;4.9022746;0.073015496;7.0135703;2.470404824
2.25;2.25;2.25;2.25;4.892281;0.072835244;7.0071144;2.472840621
2.26;2.26;2.26;2.26;4.843237;0.07284989;7.014709;2.49096733
2.27;2.27;2.27;2.27;4.763463;0.072534285;6.9983716;2.495082789
2.28;2.28;2.28;2.28;4.7138343;0.07238808;7.0089707;2.518452475
2.29;2.29;2.29;2.29;4.678303;0.07281567;7.0001864;2.514027774
2.3;2.3;2.3;2.3;4.647625;0.07271133;7.006557;2.530184738
2.31;2.31;2.31;2.31;4.658067;0.07268073;6.991244;2.515514297
2.32;2.32;2.32;2.32;4.6190634;0.07259216;6.9958596;2.52168405
2.33;2.33;2.33;2.33;4.5995007;0.07239614;6.9939446;2.528606692
2.34;2.34;2.34;2.34;4.5893006;0.072677076;6.997896;2.534507707
2.35;2.35;2.35;2.35;4.5880656;0.07276934;6.9991508;2.532202095
2.36;2.36;2.36;2.36;4.5746174;0.07271295;6.9902196;2.533550717
2.37;2.37;2.37;2.37;4.590382;0.0726749;6.9913855;2.533481139
2.38;2.38;2.38;2.38;4.6077075;0.0727114;6.9955463;2.536213734
2.39;2.39;2.39;2.39;4.59271;0.07274464;6.998594;2.540979497
2.4;2.4;2.4;2.4;4.642328;0.07236443;6.9874616;2.51367342
2.41;2.41;2.41;2.41;4.6551294;0.0723215;6.9809;2.507576863
2.42;2.42;2.42;2.42;4.660191;0.07228792;6.9705424;2.503796759
2.43;2.43;2.43;2.43;4.669598;0.07205282;6.964342;2.487932003
2.44;2.44;2.44;2.44;4.6438227;0.07238265;6.9702682;2.508809147
2.45;2.45;2.45;2.45;4.6513767;0.07231858;6.9761405;2.508865603
2.46;2.46;2.46;2.46;4.6622224;0.07228968;6.993526;2.520818144
2.47;2.47;2.47;2.47;4.640679;0.0723252;6.993207;2.516795833
2.48;2.48;2.48;2.48;4.6640744;0.07266777;6.9891634;2.514263751
2.49;2.49;2.49;2.49;4.6920033;0.072363846;6.988811;2.498454122
2.5;2.5;2.5;2.5;4.6992593;0.07278157;6.9800777;2.501173976
2.51;2.51;2.51;2.51;4.6637053;0.0724118;6.9874268;2.515188294
2.52;2.52;2.52;2.52;4.606842;0.07261696;6.997137;2.534359514
2.53;2.53;2.53;2.53;4.538415;0.07261791;6.98363;2.543382628
2.54;2.54;2.54;2.54;4.465887;0.072532885;6.9804;2.547593598
2.55;2.55;2.55;2.55;4.397168;0.072556786;6.988551;2.582058712
2.56;2.56;2.56;2.56;4.3166933;0.072867215;6.993499;2.599320939
2.57;2.57;2.57;2.57;4.242633;0.07274704;6.9935603;2.608937749
2.58;2.58;2.58;2.58;4.1877265;0.0726851;6.992802;2.631832401
2.59;2.59;2.59;2.59;4.153775;0.07279591;6.9929295;2.634814875
2.6;2.6;2.6;2.6;4.1309285;0.072381265;6.9902964;2.644665464
2.61;2.61;2.61;2.61;4.1024337;0.072654456;6.990027;2.642565398
2.62;2.62;2.62;2.62;4.125767;0.07284521;6.982136;2.634686285
2.63;2.63;2.63;2.63;4.1424174;0.07283156;6.9819508;2.63559151
2.64;2.64;2.64;2.64;4.1551585;0.07254972;6.974304;2.629294691
2.65;2.65;2.65;2.65;4.1710777;0.072467566;6.9859185;2.629552659
2.66;2.66;2.66;2.66;4.17888;0.07259483;6.9852185;2.629928641
2.67;2.67;2.67;2.67;4.1517577;0.0726459;6.9811783;2.627865682
2.68;2.68;2.68;2.68;4.1544924;0.07230686;6.9814134;2.630794599
2.69;2.69;2.69;2.69;4.15165;0.0725615;6.9865756;2.638864055
2.7;2.7;2.7;2.7;4.145976;0.07286417;6.992573;2.636995527
2.71;2.71;2.71;2.71;4.162253;0.07274436;6.9944773;2.629519504
2.72;2.72;2.72;2.72;4.1658683;0.072835304;6.9964237;2.641004421
2.73;2.73;2.73;2.73;4.1968565;0.072450735;6.9839582;2.621976974
2.74;2.74;2.74;2.74;4.197775;0.07255208;6.98178;2.622715938
2.75;2.75;2.75;2.75;4.1501293;0.07268416;6.989155;2.639702429
2.76;2.76;2.76;2.76;4.1216908;0.072586946;6.995022;2.651556001
2.77;2.77;2.77;2.77;4.1325965;0.07276719;6.986053;2.63492294
2.78;2.78;2.78;2.78;4.109788;0.07258951;6.9896126;2.64473048
2.79;2.79;2.79;2.79;4.097488;0.07243539;6.996154;2.654073755
2.8;2.8;2.8;2.8;4.078203;0.072834134;6.994998;2.6537495
2.81;2.81;2.81;2.81;4.0567417;0.07291926;7.0042667;2.669152777
2.82;2.82;2.82;2.82;4.0344963;0.07297929;7.002723;2.670419757
2.83;2.83;2.83;2.83;4.011918;0.0729109;7.0000024;2.676935131
2.84;2.84;2.84;2.84;3.9865246;0.07286022;7.0021815;2.681220382
2.85;2.85;2.85;2.85;3.971661;0.07280017;7.0025625;2.687626353
2.86;2.86;2.86;2.86;3.932286;0.07306311;7.005101;2.700949461
2.87;2.87;2.87;2.87;3.878092;0.07285895;7.0123973;2.711926277
2.88;2.88;2.88;2.88;3.8373652;0.07289591;7.0046906;2.722197765
2.89;2.89;2.89;2.89;3.7848024;0.07277643;6.9975038;2.728312536
2.9;2.9;2.9;2.9;3.7488518;0.07295115;6.9920654;2.738570252
2.91;2.91;2.91;2.91;3.6970549;0.07303659;6.99098;2.745123139
2.92;2.92;2.92;2.92;3.6500087;0.07271627;6.984958;2.758141968
2.93;2.93;2.93;2.93;3.5790474;0.07310285;6.993065;2.779946577
2.94;2.94;2.94;2.94;3.4651418;0.07283517;6.9872227;2.803459003
2.95;2.95;2.95;2.95;3.39473;0.07280025;6.981983;2.816152437
2.96;2.96;2.96;2.96;3.341613;0.07268997;6.9819593;2.826878422
2.97;2.97;2.97;2.97;3.3085594;0.073102325;6.983758;2.838474254
2.98;2.98;2.98;2.98;3.2561;0.072762184;6.9704695;2.843705234
2.99;2.99;2.99;2.99;3.2165248;0.07282679;6.971064;2.854069988
3;3;3;3;3.178052;0.07290379;6.9655795;2.860214391
3.01;3.01;3.01;3.01;3.1404998;0.07287567;6.9629416;2.864138917
3.02;3.02;3.02;3.02;3.0973098;0.07301716;6.9399657;2.853844615
3.03;3.03;3.03;3.03;3.0702326;0.07271938;6.93106;2.853858833
3.04;3.04;3.04;3.04;3.0445852;0.07286515;6.916787;2.848062873
3.05;3.05;3.05;3.05;3.0257683;0.07287694;6.9008727;2.847049359
3.06;3.06;3.06;3.06;3.0072923;0.07287002;6.8896117;2.84987889
3.07;3.07;3.07;3.07;2.9722676;0.07280248;6.862822;2.826833097
3.08;3.08;3.08;3.08;2.9637744;0.072715655;6.822852;2.810459061
3.09;3.09;3.09;3.09;2.9557562;0.07268381;6.7909646;2.786229452
3.1;3.1;3.1;3.1;2.967343;0.07254114;6.756922;2.763817873
3.11;3.11;3.11;3.11;3.0073557;0.072765574;6.753281;2.752669618
3.12;3.12;3.12;3.12;3.0355496;0.07295111;6.76841;2.757685664
3.13;3.13;3.13;3.13;3.0685475;0.072521545;6.780237;2.754572413
3.14;3.14;3.14;3.14;3.1033237;0.07267931;6.7816124;2.745059184
3.15;3.15;3.15;3.15;3.1242282;0.07295181;6.786178;2.744103831
3.16;3.16;3.16;3.16;3.1450734;0.07251834;6.749831;2.72172678
3.17;3.17;3.17;3.17;3.15827;0.072629735;6.729375;2.702188761
3.18;3.18;3.18;3.18;3.1806595;0.07221231;6.6876693;2.664305987
3.19;3.19;3.19;3.19;3.2352853;0.07218154;6.6439786;2.622129957
3.2;3.2;3.2;3.2;3.316217;0.072311625;6.657803;2.616065406
3.21;3.21;3.21;3.21;3.4042053;0.07220925;6.7124877;2.636738591
3.22;3.22;3.22;3.22;3.448138;0.07235183;6.7086515;2.607593429
3.23;3.23;3.23;3.23;3.4933074;0.072287105;6.698288;2.59619013
3.24;3.24;3.24;3.24;3.5542812;0.07245933;6.7080784;2.59254885
3.25;3.25;3.25;3.25;3.6228545;0.07250497;6.704783;2.575128821
3.26;3.26;3.26;3.26;3.7269132;0.07219238;6.715343;2.560118811
3.27;3.27;3.27;3.27;3.8161561;0.07218204;6.726499;2.543543709
3.28;3.28;3.28;3.28;3.8973587;0.072435595;6.748188;2.540560223
3.29;3.29;3.29;3.29;3.9326794;0.072255075;6.765229;2.545342288
3.3;3.3;3.3;3.3;3.891924;0.07264628;6.754686;2.542481207
3.31;3.31;3.31;3.31;3.8519256;0.072521135;6.7795925;2.565703797
3.32;3.32;3.32;3.32;3.8470929;0.07313552;6.764282;2.559786925
3.33;3.33;3.33;3.33;3.8908515;0.072842926;6.7596703;2.549125785
3.34;3.34;3.34;3.34;3.8868198;0.07262863;6.7202764;2.525453079
3.35;3.35;3.35;3.35;4.0022974;0.07265765;6.749383;2.515681741
3.36;3.36;3.36;3.36;4.1527376;0.07265811;6.7988815;2.518487768
3.37;3.37;3.37;3.37;4.298528;0.072410226;6.856356;2.523575666
3.38;3.38;3.38;3.38;4.4362473;0.07269912;6.9063015;2.513426725
3.39;3.39;3.39;3.39;4.631687;0.072640106;6.944973;2.497616923
3.4;3.4;3.4;3.4;4.6437354;0.072599195;6.92457;2.482065119
3.41;3.41;3.41;3.41;4.6865163;0.072649814;6.9164004;2.456590745
3.42;3.42;3.42;3.42;4.687521;0.07277482;6.927725;2.470517506
3.43;3.43;3.43;3.43;4.683785;0.072552435;6.9312334;2.47071794
3.44;3.44;3.44;3.44;4.6805353;0.07256291;6.936141;2.466632651
3.45;3.45;3.45;3.45;4.6639166;0.07260925;6.946804;2.482784291
3.46;3.46;3.46;3.46;4.677854;0.072662964;6.9662476;2.494340439
3.47;3.47;3.47;3.47;4.7145624;0.072841994;6.9739795;2.488022565
3.48;3.48;3.48;3.48;4.6481085;0.07260367;6.9777584;2.513086145
3.49;3.49;3.49;3.49;4.5584726;0.072489806;6.973384;2.532737802
3.5;3.5;3.5;3.5;4.5017824;0.07258402;6.978749;2.549463868
3.51;3.51;3.51;3.51;4.4165907;0.07256074;6.9664536;2.553948323
3.52;3.52;3.52;3.52;4.3970804;0.07227326;6.9668326;2.556815235
3.53;3.53;3.53;3.53;4.4255238;0.07245757;6.9576592;2.546097746
3.54;3.54;3.54;3.54;4.429159;0.07241152;6.957269;2.540669684
3.55;3.55;3.55;3.55;4.466162;0.07224764;6.9536796;2.53506232
3.56;3.56;3.56;3.56;4.4883437;0.072315946;6.962463;2.540859608
3.57;3.57;3.57;3.57;4.500019;0.07224309;6.96115;2.538060504
3.58;3.58;3.58;3.58;4.4606614;0.0723128;6.9545975;2.540706968
3.59;3.59;3.59;3.59;4.4250746;0.072209254;6.947358;2.548599827
3.6;3.6;3.6;3.6;4.3943553;0.072245345;6.947607;2.555203998
3.61;3.61;3.61;3.61;4.3843145;0.07232403;6.9459486;2.556746319
3.62;3.62;3.62;3.62;4.3646145;0.07245368;6.9537354;2.561432626
3.63;3.63;3.63;3.63;4.336619;0.072431855;6.964147;2.576399582
3.64;3.64;3.64;3.64;4.3014994;0.07257689;6.964652;2.582959814
3.65;3.65;3.65;3.65;4.215315;0.07300019;6.971171;2.60304331
3.66;3.66;3.66;3.66;4.118286;0.072458036;6.9487057;2.618284509
3.67;3.67;3.67;3.67;3.9614444;0.07243208;6.943949;2.648702073
3.68;3.68;3.68;3.68;3.8414307;0.07281341;6.9588575;2.694913916
3.69;3.69;3.69;3.69;3.8613038;0.07278698;6.957048;2.686053315
3.7;3.7;3.7;3.7;3.8803227;0.07272416;6.9637585;2.688703678
3.71;3.71;3.71;3.71;3.892258;0.07262911;6.9581323;2.67936522
3.72;3.72;3.72;3.72;3.9005556;0.07237476;6.949472;2.675818834
3.73;3.73;3.73;3.73;3.9014182;0.072310135;6.9476666;2.666126689
3.74;3.74;3.74;3.74;3.9068646;0.07246218;6.9426837;2.663442218
3.75;3.75;3.75;3.75;3.909945;0.07262859;6.949827;2.671372389
3.76;3.76;3.76;3.76;3.967947;0.072269216;6.9482684;2.658062897
3.77;3.77;3.77;3.77;3.9305384;0.0723002;6.9390354;2.656008555
3.78;3.78;3.78;3.78;3.9054112;0.07228249;6.936063;2.660021142
3.79;3.79;3.79;3.79;3.9532177;0.07239445;6.949718;2.663570167
3.8;3.8;3.8;3.8;4.009127;0.07242882;6.971922;2.658497429
3.81;3.81;3.81;3.81;4.068587;0.072411366;6.9635167;2.635837054
3.82;3.82;3.82;3.82;4.1156373;0.072490275;6.9588933;2.625394394
3.83;3.83;3.83;3.83;4.135063;0.0721129;6.9626083;2.624757308
3.84;3.84;3.84;3.84;4.154893;0.072298475;6.955642;2.611234485
3.85;3.85;3.85;3.85;4.1471477;0.07239824;6.966484;2.628033048
3.86;3.86;3.86;3.86;4.1358433;0.07208148;6.974028;2.63438265
3.87;3.87;3.87;3.87;4.12283;0.072034806;6.968229;2.627845829
3.88;3.88;3.88;3.88;4.1186633;0.07215305;6.959372;2.631727577
3.89;3.89;3.89;3.89;4.104968;0.07242832;6.9741025;2.642433604
3.9;3.9;3.9;3.9;4.0920606;0.07245286;6.9900746;2.660594447
3.91;3.91;3.91;3.91;4.0446134;0.072809465;7.003125;2.672154412
3.92;3.92;3.92;3.92;3.9725978;0.073217;7.0221896;2.701544923
3.93;3.93;3.93;3.93;3.9133298;0.07308595;7.0165243;2.711321959
3.94;3.94;3.94;3.94;3.8774354;0.07267592;7.017201;2.722616569
3.95;3.95;3.95;3.95;3.8544471;0.07304678;7.0082574;2.719020284
3.96;3.96;3.96;3.96;3.8485003;0.07314878;7.01671;2.73003907
3.97;3.97;3.97;3.97;3.8556323;0.073267736;7.0282016;2.730917284
3.98;3.98;3.98;3.98;3.8648112;0.07299121;7.0226297;2.725876756
3.99;3.99;3.99;3.99;3.882414;0.073051475;7.016091;2.718933448
4;4;4;4;3.892635;0.07316002;7.0095763;2.703950355
4.01;4.01;4.01;4.01;3.9229975;0.073102035;7.0169363;2.704251442
4.02;4.02;4.02;4.02;3.9423943;0.07314958;7.0218444;2.708780568
4.03;4.03;4.03;4.03;3.9521718;0.07294319;7.015417;2.698801112
4.04;4.04;4.04;4.04;3.985834;0.07299076;7.020697;2.697609493
4.05;4.05;4.05;4.05;3.987292;0.073085114;7.0143847;2.689369036
4.06;4.06;4.06;4.06;3.9679267;0.07299723;7.006901;2.69046682
4.07;4.07;4.07;4.07;3.9573002;0.07280834;6.984259;2.675347838
4.08;4.08;4.08;4.08;3.9101946;0.07273913;6.976495;2.686330983
4.09;4.09;4.09;4.09;3.8533208;0.07255044;6.98361;2.70306751
4.1;4.1;4.1;4.1;3.8411174;0.07284419;6.9798956;2.700852786
4.11;4.11;4.11;4.11;3.8177946;0.07272703;6.983947;2.716048901
4.12;4.12;4.12;4.12;3.8358688;0.072684824;6.979223;2.703580927
4.13;4.13;4.13;4.13;3.8504426;0.07248373;6.9842153;2.704000633
4.14;4.14;4.14;4.14;3.8422792;0.072599545;6.9873;2.710019807
4.15;4.15;4.15;4.15;3.7952032;0.07294327;6.9817047;2.716678618
4.16;4.16;4.16;4.16;3.785077;0.072645545;6.984136;2.723899259
4.17;4.17;4.17;4.17;3.7670686;0.07296061;6.994629;2.73560048
4.18;4.18;4.18;4.18;3.7919981;0.07291026;6.9866095;2.724007132
4.19;4.19;4.19;4.19;3.856591;0.07262518;6.9722104;2.698088407
4.2;4.2;4.2;4.2;3.8314548;0.07271851;6.9829373;2.710262965
4.21;4.21;4.21;4.21;3.8450637;0.072955;6.966389;2.691435852
4.22;4.22;4.22;4.22;3.8739948;0.07315916;6.972482;2.693227779
4.23;4.23;4.23;4.23;3.9554899;0.072820626;6.961075;2.655538858
4.24;4.24;4.24;4.24;4.073402;0.07282578;6.973952;2.646873985
4.25;4.25;4.25;4.25;4.1759567;0.072841026;6.9725595;2.614848199
4.26;4.26;4.26;4.26;4.255057;0.07285594;6.9786415;2.596441214
4.27;4.27;4.27;4.27;4.2617874;0.07284841;6.9912043;2.603373644
4.28;4.28;4.28;4.28;4.273207;0.072841726;6.9920564;2.603311972
4.29;4.29;4.29;4.29;4.316999;0.073026925;6.9963737;2.599029558
4.3;4.3;4.3;4.3;4.335974;0.07281315;7.0032263;2.593743387
4.31;4.31;4.31;4.31;4.3494887;0.073012106;7.0014706;2.599119761
4.32;4.32;4.32;4.32;4.360106;0.07302596;6.9999056;2.589724497
4.33;4.33;4.33;4.33;4.3712163;0.07299893;7.0008655;2.585944994
4.34;4.34;4.34;4.34;4.3978567;0.072970316;7.0018907;2.574105266
4.35;4.35;4.35;4.35;4.4180193;0.072973765;6.9972596;2.570701354
4.36;4.36;4.36;4.36;4.4432507;0.07263955;7.002073;2.573566188
4.37;4.37;4.37;4.37;4.441919;0.07303714;6.9944572;2.563936715
4.38;4.38;4.38;4.38;4.420929;0.07272538;7.0046434;2.584156624
4.39;4.39;4.39;4.39;4.4196744;0.07279392;7.000115;2.575142415
4.4;4.4;4.4;4.4;4.4606395;0.072844066;6.9955964;2.569852059
4.41;4.41;4.41;4.41;4.488584;0.07307957;7.0000615;2.557756197
4.42;4.42;4.42;4.42;4.5182524;0.072995014;6.9937663;2.545294842
4.43;4.43;4.43;4.43;4.542991;0.072861984;6.9899797;2.540196151
4.44;4.44;4.44;4.44;4.5101957;0.07302496;6.9888124;2.54496198
4.45;4.45;4.45;4.45;4.432869;0.073052354;6.9961967;2.569923778
4.46;4.46;4.46;4.46;4.3635125;0.07307214;6.9850416;2.579809501
4.47;4.47;4.47;4.47;4.3190427;0.07319011;6.992295;2.596893192
4.48;4.48;4.48;4.48;4.2764535;0.072926424;6.983835;2.600847825
4.49;4.49;4.49;4.49;4.22574;0.07307725;6.989361;2.614691174
4.5;4.5;4.5;4.5;4.1562614;0.073045865;6.9817576;2.620751041
4.51;4.51;4.51;4.51;4.068581;0.07307893;6.9791126;2.648391668
4.52;4.52;4.52;4.52;3.9464257;0.0729452;6.9668303;2.665717581
4.53;4.53;4.53;4.53;3.8128572;0.07298413;6.951421;2.688932089
4.54;4.54;4.54;4.54;3.735447;0.072808966;6.9277163;2.686869649
4.55;4.55;4.55;4.55;3.6391268;0.072897844;6.919046;2.70672598
4.56;4.56;4.56;4.56;3.5957494;0.07252435;6.919628;2.719216542
4.57;4.57;4.57;4.57;3.509189;0.07268652;6.901464;2.726739092
4.58;4.58;4.58;4.58;3.3963106;0.07284202;6.8749037;2.733823595
4.59;4.59;4.59;4.59;3.1793594;0.07289755;6.804233;2.736290766
4.6;4.6;4.6;4.6;3.1034753;0.07265921;6.727119;2.707602874
4.61;4.61;4.61;4.61;2.9972825;0.07271974;6.715886;2.716881021
4.62;4.62;4.62;4.62;2.935605;0.072807126;6.6962476;2.723643281
4.63;4.63;4.63;4.63;2.9549541;0.07273031;6.687702;2.708166539
4.64;4.64;4.64;4.64;3.0017934;0.072800204;6.6994133;2.708431494
4.65;4.65;4.65;4.65;3.0372403;0.07280191;6.7083864;2.701473479
4.66;4.66;4.66;4.66;3.1018527;0.07247272;6.71877;2.697963358
4.67;4.67;4.67;4.67;3.1629927;0.07248083;6.745896;2.706494484
4.68;4.68;4.68;4.68;3.2828596;0.072485656;6.7807817;2.701945977
4.69;4.69;4.69;4.69;3.3695803;0.0721929;6.8062215;2.69553418
4.7;4.7;4.7;4.7;3.4592187;0.072736524;6.8279123;2.700806118
4.71;4.71;4.71;4.71;3.52917;0.07261424;6.858316;2.697665311
4.72;4.72;4.72;4.72;3.5969298;0.07255433;6.8937654;2.708300892
4.73;4.73;4.73;4.73;3.7080452;0.072733246;6.901129;2.680757453
4.74;4.74;4.74;4.74;3.7782917;0.07249578;6.9404716;2.69871205
4.75;4.75;4.75;4.75;3.7680442;0.0726009;6.921003;2.683005139
4.76;4.76;4.76;4.76;3.7836702;0.07264062;6.9366384;2.693617874
4.77;4.77;4.77;4.77;3.7451053;0.072810516;6.9324117;2.691041939
4.78;4.78;4.78;4.78;3.6980088;0.07260713;6.945474;2.711856081
4.79;4.79;4.79;4.79;3.6260865;0.07279865;6.939327;2.730304814
4.8;4.8;4.8;4.8;3.614831;0.07288802;6.9329443;2.727677948
4.81;4.81;4.81;4.81;3.565551;0.07270813;6.9250937;2.735160148
4.82;4.82;4.82;4.82;3.4669325;0.07266874;6.9190583;2.751028111
4.83;4.83;4.83;4.83;3.350112;0.072909415;6.9298253;2.791470653
4.84;4.84;4.84;4.84;3.2299545;0.0729541;6.907313;2.799364741
4.85;4.85;4.85;4.85;3.1415834;0.07285298;6.887403;2.804613365
4.86;4.86;4.86;4.86;3.1212037;0.07287244;6.8682184;2.793144293
4.87;4.87;4.87;4.87;3.1609318;0.07279783;6.8934455;2.810418058
4.88;4.88;4.88;4.88;3.205998;0.07294966;6.9120946;2.80908233
4.89;4.89;4.89;4.89;3.2789526;0.07280527;6.926373;2.80315783
4.9;4.9;4.9;4.9;3.2398422;0.07288595;6.9310174;2.822839141
4.91;4.91;4.91;4.91;3.2010863;0.07268756;6.9270787;2.827055972
4.92;4.92;4.92;4.92;3.1380265;0.07287657;6.8970866;2.818010789
4.93;4.93;4.93;4.93;3.0965528;0.072705664;6.86209;2.799867332
4.94;4.94;4.94;4.94;3.165419;0.072630174;6.8713045;2.789745712
4.95;4.95;4.95;4.95;3.2569299;0.072467044;6.906875;2.790815414
4.96;4.96;4.96;4.96;3.3314424;0.07271476;6.9507995;2.803190037
4.97;4.97;4.97;4.97;3.3502014;0.07277216;6.95683;2.810431834
4.98;4.98;4.98;4.98;3.389263;0.0730364;6.9584875;2.800432205
4.99;4.99;4.99;4.99;3.3628886;0.07289333;6.9560194;2.802750931
5;5;5;5;3.355043;0.073183864;6.945531;2.802309955
5.01;5.01;5.01;5.01;3.3688068;0.073271446;6.9397683;2.793489853
5.02;5.02;5.02;5.02;3.3985882;0.07284553;6.9278865;2.775204692
5.03;5.03;5.03;5.03;3.4815516;0.07283046;6.9402256;2.756974824
5.04;5.04;5.04;5.04;3.4961915;0.072678015;6.937475;2.756326273
5.05;5.05;5.05;5.05;3.4598386;0.07296523;6.9392796;2.772616459
5.06;5.06;5.06;5.06;3.3856819;0.0728141;6.947729;2.791687741
5.07;5.07;5.07;5.07;3.2873762;0.072940625;6.948226;2.815755496
5.08;5.08;5.08;5.08;3.2100582;0.07287144;6.9414816;2.830492722
5.09;5.09;5.09;5.09;3.139355;0.072973624;6.9353323;2.84583452
5.1;5.1;5.1;5.1;3.0680122;0.073138036;6.9241276;2.85060564
5.11;5.11;5.11;5.11;2.9613402;0.0729485;6.908394;2.864066692
5.12;5.12;5.12;5.12;2.818241;0.073079884;6.890438;2.885995305
5.13;5.13;5.13;5.13;2.7600176;0.07304546;6.8628135;2.876928509
5.14;5.14;5.14;5.14;2.7759948;0.07315437;6.8513412;2.868784303
5.15;5.15;5.15;5.15;2.79006;0.07289014;6.8201227;2.832143017
5.16;5.16;5.16;5.16;2.7894917;0.07321083;6.817021;2.834415007
5.17;5.17;5.17;5.17;2.8284261;0.07285304;6.8271713;2.832592702
5.18;5.18;5.18;5.18;2.9057708;0.072929494;6.8503237;2.833519104
5.19;5.19;5.19;5.19;2.97706;0.07316131;6.862914;2.820930692
5.2;5.2;5.2;5.2;3.0686917;0.072986275;6.8709006;2.806973158
5.21;5.21;5.21;5.21;3.1333337;0.07313972;6.8988686;2.814124743
5.22;5.22;5.22;5.22;3.1310525;0.07297062;6.903447;2.821743153
5.23;5.23;5.23;5.23;3.0914009;0.07295642;6.913592;2.835461884
5.24;5.24;5.24;5.24;3.0359192;0.07301522;6.8965526;2.83795008
5.25;5.25;5.25;5.25;2.9485683;0.07276997;6.8772545;2.843694854
5.26;5.26;5.26;5.26;2.8709857;0.07296732;6.8750396;2.861976001
5.27;5.27;5.27;5.27;2.8419733;0.073069975;6.8901644;2.880899191
5.28;5.28;5.28;5.28;2.8382785;0.07312314;6.8927364;2.880737333
5.29;5.29;5.29;5.29;2.8246107;0.073022805;6.882702;2.87865326
5.3;5.3;5.3;5.3;2.8081071;0.072906435;6.868995;2.874953217
5.31;5.31;5.31;5.31;2.8368552;0.07302203;6.8634553;2.868583916
5.32;5.32;5.32;5.32;2.8369877;0.07290064;6.8431063;2.850862387
5.33;5.33;5.33;5.33;2.8099139;0.0726069;6.8305497;2.849425618
5.34;5.34;5.34;5.34;2.7668393;0.07295105;6.817679;2.855694341
5.35;5.35;5.35;5.35;2.7435606;0.07285605;6.805049;2.850106095
5.36;5.36;5.36;5.36;2.7086596;0.07291497;6.780251;2.840785105
5.37;5.37;5.37;5.37;2.6648786;0.07269623;6.764958;2.836124253
5.38;5.38;5.38;5.38;2.5994947;0.072707914;6.7302847;2.827635194
5.39;5.39;5.39;5.39;2.5138938;0.072921135;6.68044;2.809018293
5.4;5.4;5.4;5.4;2.4393673;0.07304658;6.64985;2.805164765
5.41;5.41;5.41;5.41;2.357398;0.07299424;6.5673666;2.76243791
5.42;5.42;5.42;5.42;2.3627987;0.072705254;6.548165;2.751212023
5.43;5.43;5.43;5.43;2.3854642;0.07284495;6.5353107;2.736091806
5.44;5.44;5.44;5.44;2.3958597;0.072854504;6.47751;2.69956187
5.45;5.45;5.45;5.45;2.4294617;0.07262491;6.43742;2.663628991
5.46;5.46;5.46;5.46;2.462145;0.07276484;6.3327823;2.606195217
5.47;5.47;5.47;5.47;2.5477931;0.07234732;6.325708;2.589139776
5.48;5.48;5.48;5.48;2.633188;0.072185524;6.3610415;2.587397249
5.49;5.49;5.49;5.49;2.714917;0.07233935;6.4156876;2.610925478
5.5;5.5;5.5;5.5;2.8179314;0.07233509;6.4709244;2.627190205
5.51;5.51;5.51;5.51;2.9345357;0.07194899;6.517571;2.623851434
5.52;5.52;5.52;5.52;3.0590484;0.07250439;6.614767;2.659478724
5.53;5.53;5.53;5.53;3.1784558;0.0722772;6.688517;2.680997439
5.54;5.54;5.54;5.54;3.1984456;0.07244052;6.7845664;2.735602362
5.55;5.55;5.55;5.55;3.1614184;0.07254599;6.810126;2.755187685
5.56;5.56;5.56;5.56;3.1166115;0.072860025;6.8071156;2.761316271
5.57;5.57;5.57;5.57;3.0761669;0.07257427;6.791427;2.76839699
5.58;5.58;5.58;5.58;3.0654173;0.07277158;6.7510314;2.738937121
5.59;5.59;5.59;5.59;3.0550413;0.0724891;6.709872;2.718617666
5.6;5.6;5.6;5.6;3.0752666;0.07270143;6.7163463;2.720501146
5.61;5.61;5.61;5.61;3.085621;0.072644085;6.727588;2.726526425
5.62;5.62;5.62;5.62;3.0709424;0.07260397;6.7187657;2.723703076
5.63;5.63;5.63;5.63;3.1128945;0.0724009;6.722996;2.723244057
5.64;5.64;5.64;5.64;3.1097383;0.07258436;6.709851;2.711134964
5.65;5.65;5.65;5.65;3.0862956;0.07257751;6.6885495;2.706884438
5.66;5.66;5.66;5.66;3.0817635;0.07242056;6.6719227;2.690234504
5.67;5.67;5.67;5.67;3.0870602;0.07265643;6.645729;2.678517141
5.68;5.68;5.68;5.68;3.0682313;0.07234046;6.590932;2.641513594
5.69;5.69;5.69;5.69;3.0309415;0.07245177;6.5371785;2.609601205
5.7;5.7;5.7;5.7;3.0186274;0.072314195;6.550442;2.62340717
5.71;5.71;5.71;5.71;3.1637132;0.07249031;6.6469865;2.642586237
5.72;5.72;5.72;5.72;3.3702931;0.072603695;6.7233667;2.638871907
5.73;5.73;5.73;5.73;3.3237803;0.07229512;6.740364;2.668324939
5.74;5.74;5.74;5.74;3.246035;0.072221674;6.707067;2.663371653
5.75;5.75;5.75;5.75;3.2478304;0.0722496;6.6304774;2.621925235
5.76;5.76;5.76;5.76;3.1860144;0.07244371;6.622989;2.621753453
5.77;5.77;5.77;5.77;3.2153592;0.0724762;6.733802;2.703368245
5.78;5.78;5.78;5.78;3.163781;0.072824955;6.798939;2.74725264
5.79;5.79;5.79;5.79;2.9062252;0.07291856;6.7904224;2.804862644
5.8;5.8;5.8;5.8;2.7511306;0.07278173;6.7352567;2.802490517
5.81;5.81;5.81;5.81;2.6538854;0.07300138;6.6837816;2.792052164
5.82;5.82;5.82;5.82;2.5971804;0.07298231;6.6544824;2.78835332
5.83;5.83;5.83;5.83;2.5584204;0.07271157;6.617041;2.77661352
5.84;5.84;5.84;5.84;2.5199234;0.07268942;6.593295;2.767193481
5.85;5.85;5.85;5.85;2.5092547;0.072561264;6.5867367;2.767144013
5.86;5.86;5.86;5.86;2.515055;0.07280975;6.6094317;2.776621293
5.87;5.87;5.87;5.87;2.5088365;0.07282345;6.622026;2.786965739
5.88;5.88;5.88;5.88;2.5122204;0.07280026;6.645459;2.801430591
5.89;5.89;5.89;5.89;2.462432;0.07308403;6.603501;2.772721255
5.9;5.9;5.9;5.9;2.4467053;0.072919406;6.567778;2.751410043
5.91;5.91;5.91;5.91;2.4964213;0.07280689;6.54355;2.726538228
5.92;5.92;5.92;5.92;2.535284;0.07304239;6.5274196;2.71425791
5.93;5.93;5.93;5.93;2.5032222;0.072831474;6.4947033;2.698595363
5.94;5.94;5.94;5.94;2.466254;0.072914414;6.4704466;2.696707409
5.95;5.95;5.95;5.95;2.4854703;0.072587766;6.4973645;2.718004579
5.96;5.96;5.96;5.96;2.5367725;0.07288322;6.540137;2.733888787
5.97;5.97;5.97;5.97;2.5988235;0.07282388;6.6118536;2.764900754
5.98;5.98;5.98;5.98;2.6327095;0.0727829;6.7020674;2.821984854
5.99;5.99;5.99;5.99;2.6518462;0.072781004;6.800963;2.869656016
6;6;6;6;2.6602788;0.07313638;6.845726;2.880832644
6.01;6.01;6.01;6.01;2.632798;0.073039226;6.852388;2.894338444
6.02;6.02;6.02;6.02;2.6392787;0.07299464;6.846739;2.887759978
6.03;6.03;6.03;6.03;2.6381505;0.072887056;6.8711886;2.911840814
6.04;6.04;6.04;6.04;2.6168404;0.073026076;6.8568735;2.901794153
6.05;6.05;6.05;6.05;2.6165051;0.072997615;6.8451595;2.891196269
6.06;6.06;6.06;6.06;2.6093726;0.072850816;6.8255634;2.877594314
6.07;6.07;6.07;6.07;2.5859387;0.07288156;6.743401;2.819513338
6.08;6.08;6.08;6.08;2.6014166;0.07282914;6.699053;2.785864329
6.09;6.09;6.09;6.09;2.6503742;0.072970755;6.711039;2.786067673
6.1;6.1;6.1;6.1;2.6871011;0.07309278;6.715602;2.786365555
6.11;6.11;6.11;6.11;2.7329504;0.07285509;6.7213807;2.777457421
6.12;6.12;6.12;6.12;2.7732618;0.07297603;6.733463;2.773947994
6.13;6.13;6.13;6.13;2.8043008;0.072928645;6.731662;2.762980824
6.14;6.14;6.14;6.14;2.8328106;0.07296488;6.7339363;2.763028369
6.15;6.15;6.15;6.15;2.8267102;0.072755985;6.754831;2.781834151
6.16;6.16;6.16;6.16;2.8352096;0.07265937;6.7617884;2.788047535
6.17;6.17;6.17;6.17;2.8561954;0.07309627;6.8093877;2.823142381
6.18;6.18;6.18;6.18;2.9271774;0.07304995;6.846978;2.830356024
6.19;6.19;6.19;6.19;2.9934428;0.072957635;6.9006214;2.848463905
6.2;6.2;6.2;6.2;2.9576192;0.07284738;6.8922906;2.84690937
6.21;6.21;6.21;6.21;2.9400375;0.07307393;6.895262;2.857394443
6.22;6.22;6.22;6.22;2.8931785;0.07299632;6.88839;2.865701005
6.23;6.23;6.23;6.23;2.9058867;0.07289683;6.8749585;2.852897949
6.24;6.24;6.24;6.24;2.8933845;0.072950415;6.8543854;2.840475389
6.25;6.25;6.25;6.25;2.8361788;0.07289171;6.829486;2.832138572
6.26;6.26;6.26;6.26;2.8021934;0.07303051;6.815134;2.831648087
6.27;6.27;6.27;6.27;2.7887423;0.07307758;6.7810445;2.813240352
6.28;6.28;6.28;6.28;2.7980087;0.07307673;6.748213;2.788933294
6.29;6.29;6.29;6.29;2.8095388;0.072924584;6.7699976;2.799871547
6.3;6.3;6.3;6.3;2.7972853;0.0730408;6.7413573;2.783157896
6.31;6.31;6.31;6.31;2.7616584;0.07299443;6.6720133;2.739828691
6.32;6.32;6.32;6.32;2.7433677;0.07282192;6.634939;2.719486302
6.33;6.33;6.33;6.33;2.7073057;0.07285491;6.6086535;2.714860624
6.34;6.34;6.34;6.34;2.7167382;0.07283073;6.5920258;2.692954314
6.35;6.35;6.35;6.35;2.677825;0.07307374;6.5792675;2.69500387
6.36;6.36;6.36;6.36;2.686662;0.07285465;6.5666823;2.69161136
6.37;6.37;6.37;6.37;2.733677;0.07283001;6.5860233;2.687913431
6.38;6.38;6.38;6.38;2.7795596;0.07270418;6.5960193;2.692984548
6.39;6.39;6.39;6.39;2.8502402;0.07272866;6.6196337;2.699204796
6.4;6.4;6.4;6.4;2.9062953;0.07290993;6.6243906;2.690473716
6.41;6.41;6.41;6.41;2.9597623;0.073097415;6.6479077;2.702395059
6.42;6.42;6.42;6.42;2.9916077;0.07270837;6.662458;2.700991249
6.43;6.43;6.43;6.43;2.9777155;0.07282694;6.6630845;2.707920727
6.44;6.44;6.44;6.44;2.9972892;0.07269331;6.684983;2.723699892
6.45;6.45;6.45;6.45;3.0318623;0.07290112;6.7090178;2.725406845
6.46;6.46;6.46;6.46;3.0413442;0.07277029;6.7094235;2.723066184
6.47;6.47;6.47;6.47;3.0700088;0.07258314;6.7268624;2.728879519
6.48;6.48;6.48;6.48;3.1244528;0.07266478;6.7683315;2.744483178
6.49;6.49;6.49;6.49;3.1790354;0.07268392;6.8203955;2.760999498
6.5;6.5;6.5;6.5;3.2440948;0.07297953;6.855329;2.770023227
6.51;6.51;6.51;6.51;3.2988157;0.07303673;6.9056354;2.785899694
6.52;6.52;6.52;6.52;3.3106954;0.07298853;6.9366016;2.806642466
6.53;6.53;6.53;6.53;3.3263297;0.07308946;6.941786;2.799049807
6.54;6.54;6.54;6.54;3.3408833;0.0726981;6.971166;2.824560404
6.55;6.55;6.55;6.55;3.3045306;0.07309468;6.9830804;2.833109424
6.56;6.56;6.56;6.56;3.2820687;0.072860695;6.9705114;2.835252176
6.57;6.57;6.57;6.57;3.2286892;0.072924085;6.97623;2.849527408
6.58;6.58;6.58;6.58;3.2229025;0.07291081;6.968857;2.846374318
6.59;6.59;6.59;6.59;3.267608;0.07285236;6.933763;2.809177034
6.6;6.6;6.6;6.6;3.299146;0.072869435;6.9248533;2.794565485
6.61;6.61;6.61;6.61;3.3612318;0.07286619;6.924744;2.780099709
6.62;6.62;6.62;6.62;3.407348;0.07309055;6.911787;2.762193145
6.63;6.63;6.63;6.63;3.3983722;0.072907336;6.8952804;2.745487758
6.64;6.64;6.64;6.64;3.4035218;0.0728975;6.856486;2.726352072
6.65;6.65;6.65;6.65;3.3214886;0.07295417;6.8149223;2.714850019
6.66;6.66;6.66;6.66;3.3027725;0.07302268;6.76769;2.69232634
6.67;6.67;6.67;6.67;3.28545;0.07276364;6.75947;2.694999896
6.68;6.68;6.68;6.68;3.2584789;0.07299396;6.75829;2.704354571
6.69;6.69;6.69;6.69;3.285895;0.07292463;6.7906995;2.719201776
6.7;6.7;6.7;6.7;3.2907295;0.07279106;6.8177824;2.740640171
6.71;6.71;6.71;6.71;3.2604187;0.07288101;6.8156996;2.740288539
6.72;6.72;6.72;6.72;3.3163183;0.072895765;6.8651576;2.759206289
6.73;6.73;6.73;6.73;3.3516326;0.07273818;6.9275174;2.787976778
6.74;6.74;6.74;6.74;3.3994107;0.0727985;6.941079;2.788078586
6.75;6.75;6.75;6.75;3.4507265;0.07275699;6.948753;2.776946091
6.76;6.76;6.76;6.76;3.4732516;0.07275009;6.952954;2.773744848
6.77;6.77;6.77;6.77;3.5508971;0.07288314;6.9447856;2.755411085
6.78;6.78;6.78;6.78;3.5191717;0.07279865;6.939918;2.753734838
6.79;6.79;6.79;6.79;3.5774457;0.072801046;6.9476986;2.748266197
6.8;6.8;6.8;6.8;3.63305;0.07280229;6.9536815;2.73699069
6.81;6.81;6.81;6.81;3.6947534;0.072827145;6.960285;2.727981745
6.82;6.82;6.82;6.82;3.775455;0.07278346;6.979486;2.71746018
6.83;6.83;6.83;6.83;3.8622363;0.07293301;6.9767513;2.698017729
6.84;6.84;6.84;6.84;3.9041278;0.072704874;6.9673567;2.686637746
6.85;6.85;6.85;6.85;3.8770218;0.07288624;6.9656825;2.685771615
6.86;6.86;6.86;6.86;3.7912781;0.07268634;6.9734035;2.713002762
6.87;6.87;6.87;6.87;3.7253778;0.07262951;6.9664626;2.719978535
6.88;6.88;6.88;6.88;3.6810834;0.07271419;6.967158;2.73470707
6.89;6.89;6.89;6.89;3.6285396;0.07275678;6.9641495;2.752733198
6.9;6.9;6.9;6.9;3.6087425;0.07282842;6.956908;2.740304264
6.91;6.91;6.91;6.91;3.646449;0.07281279;6.949038;2.727716409
6.92;6.92;6.92;6.92;3.6665573;0.072605886;6.959443;2.738551593
6.93;6.93;6.93;6.93;3.7256093;0.07253079;6.95929;2.71452301
6.94;6.94;6.94;6.94;3.76489;0.07275136;6.9639797;2.708555909
6.95;6.95;6.95;6.95;3.7803376;0.07250121;6.9602942;2.703760657
6.96;6.96;6.96;6.96;3.7512434;0.07277088;6.970899;2.719749445
6.97;6.97;6.97;6.97;3.724858;0.07286747;6.9696803;2.73089407
6.98;6.98;6.98;6.98;3.7017236;0.07282389;6.970431;2.728332808
6.99;6.99;6.99;6.99;3.7004092;0.07285678;6.9689927;2.728370642
7;7;7;7;3.681749;0.07281126;6.9623475;2.730949886
7.01;7.01;7.01;7.01;3.6932468;0.07291737;6.9608064;2.718070453
7.02;7.02;7.02;7.02;3.7229009;0.072929986;6.957164;2.716589516
7.03;7.03;7.03;7.03;3.7770555;0.07292012;6.968793;2.714244514
7.04;7.04;7.04;7.04;3.8433518;0.07289611;6.9734063;2.699105177
7.05;7.05;7.05;7.05;3.885194;0.07289496;6.9778204;2.695003588
7.06;7.06;7.06;7.06;3.9395669;0.0726406;6.981285;2.686682612
7.07;7.07;7.07;7.07;3.953337;0.07284339;6.9794254;2.681414115
7.08;7.08;7.08;7.08;3.9446964;0.072821334;6.991061;2.686218582
7.09;7.09;7.09;7.09;3.9333394;0.07269037;6.9795017;2.683391899
7.1;7.1;7.1;7.1;3.969709;0.07288525;6.9648952;2.658806359
7.11;7.11;7.11;7.11;4.0081935;0.07298368;6.9565525;2.646740606
7.12;7.12;7.12;7.12;4.0675974;0.07267644;6.9794197;2.645217323
7.13;7.13;7.13;7.13;4.081503;0.073190816;6.9903164;2.649967495
7.14;7.14;7.14;7.14;4.0971947;0.073045366;6.992188;2.650486719
7.15;7.15;7.15;7.15;4.1184096;0.07289842;6.9731073;2.633663086
7.16;7.16;7.16;7.16;4.1560435;0.072817616;6.988757;2.634692579
7.17;7.17;7.17;7.17;4.201225;0.07290738;6.9749093;2.608023112
7.18;7.18;7.18;7.18;4.1939416;0.07291758;6.9802337;2.618303958
7.19;7.19;7.19;7.19;4.146799;0.07287221;6.9790807;2.635274571
7.2;7.2;7.2;7.2;4.0883527;0.072966374;6.9787436;2.641425433
7.21;7.21;7.21;7.21;4.064218;0.0729821;6.9750648;2.648444371
7.22;7.22;7.22;7.22;4.073412;0.07298244;6.965765;2.636169761
7.23;7.23;7.23;7.23;4.1121173;0.07265984;6.9550705;2.616804296
7.24;7.24;7.24;7.24;4.0940127;0.072861716;6.958409;2.626498412
7.25;7.25;7.25;7.25;4.0673537;0.072961524;6.9538074;2.628095253
7.26;7.26;7.26;7.26;4.0518136;0.073206395;6.9665704;2.645768103
7.27;7.27;7.27;7.27;4.0343513;0.07290679;6.966686;2.643168329
7.28;7.28;7.28;7.28;4.0273604;0.07292122;6.9586864;2.642714814
7.29;7.29;7.29;7.29;3.9961393;0.07288297;6.9650297;2.654694123
7.3;7.3;7.3;7.3;3.9781709;0.07278878;6.9590487;2.655696311
7.31;7.31;7.31;7.31;3.9683166;0.072706066;6.9583087;2.658647304
7.32;7.32;7.32;7.32;3.952622;0.07279559;6.958996;2.661734851
7.33;7.33;7.33;7.33;3.9214146;0.07274202;6.943546;2.660040714
7.34;7.34;7.34;7.34;3.906186;0.0725475;6.9467845;2.663234362
7.35;7.35;7.35;7.35;3.9025595;0.07267271;6.93152;2.653806656
7.36;7.36;7.36;7.36;3.9075663;0.072317705;6.937637;2.658478228
7.37;7.37;7.37;7.37;3.9053996;0.072881885;6.9331017;2.652537276
7.38;7.38;7.38;7.38;3.8893552;0.07271716;6.9348264;2.659278558
7.39;7.39;7.39;7.39;3.9019642;0.07255904;6.9388604;2.660121208
7.4;7.4;7.4;7.4;3.904631;0.07274799;6.9399986;2.664582657
7.41;7.41;7.41;7.41;3.9025455;0.07274765;6.9365554;2.653596835
7.42;7.42;7.42;7.42;3.9107492;0.07257949;6.9338884;2.651911839
7.43;7.43;7.43;7.43;3.916384;0.07292224;6.9389615;2.658794731
7.44;7.44;7.44;7.44;3.9426458;0.07293006;6.9433722;2.656162502
7.45;7.45;7.45;7.45;3.9552917;0.07294274;6.9488153;2.658387638
7.46;7.46;7.46;7.46;3.9809394;0.072818935;6.9574313;2.652424512
7.47;7.47;7.47;7.47;4.1017346;0.07272796;6.9380555;2.605120706
7.48;7.48;7.48;7.48;4.216908;0.07252274;6.9349856;2.581424977
7.49;7.49;7.49;7.49;4.3429546;0.07248158;6.910471;2.529878214
7.5;7.5;7.5;7.5;4.4558425;0.07215984;6.9095426;2.510288785
7.51;7.51;7.51;7.51;4.4994063;0.07216931;6.9190207;2.503776667
7.52;7.52;7.52;7.52;4.494412;0.07229345;6.927587;2.514456502
7.53;7.53;7.53;7.53;4.4759173;0.07204521;6.9509244;2.536555558
7.54;7.54;7.54;7.54;4.435367;0.07238688;6.946354;2.535414345
7.55;7.55;7.55;7.55;4.42065;0.0723756;6.949777;2.547733601
7.56;7.56;7.56;7.56;4.44584;0.07222739;6.9437623;2.534770959
7.57;7.57;7.57;7.57;4.460879;0.07240285;6.9565845;2.536859305
7.58;7.58;7.58;7.58;4.450958;0.072712824;6.958698;2.546422359
7.59;7.59;7.59;7.59;4.468183;0.07264973;6.972395;2.543773313
7.6;7.6;7.6;7.6;4.48554;0.07277352;6.9890313;2.55249397
7.61;7.61;7.61;7.61;4.5102396;0.07269721;6.9889474;2.549291909
7.62;7.62;7.62;7.62;4.485347;0.07293018;6.9884853;2.553242362
7.63;7.63;7.63;7.63;4.4919024;0.07271352;6.9729567;2.5429705
7.64;7.64;7.64;7.64;4.5333033;0.07264691;6.973043;2.528798563
7.65;7.65;7.65;7.65;4.5537734;0.0724906;6.977097;2.524875572
7.66;7.66;7.66;7.66;4.579672;0.072735235;6.9839153;2.530287724
7.67;7.67;7.67;7.67;4.6183996;0.072397724;6.9808083;2.519455365
7.68;7.68;7.68;7.68;4.6472545;0.072781466;6.9855075;2.51633103
7.69;7.69;7.69;7.69;4.6565666;0.072661206;6.9905224;2.524380572
7.7;7.7;7.7;7.7;4.678111;0.07272304;6.975371;2.495731407
7.71;7.71;7.71;7.71;4.6526656;0.07257607;6.977261;2.508406604
7.72;7.72;7.72;7.72;4.5845895;0.07278295;6.988376;2.528809302
7.73;7.73;7.73;7.73;4.568517;0.072665185;6.9887033;2.537475856
7.74;7.74;7.74;7.74;4.5693836;0.072710715;7.0003123;2.536869632
7.75;7.75;7.75;7.75;4.5730815;0.07275052;6.991004;2.538138872
7.76;7.76;7.76;7.76;4.5632715;0.07247868;6.992487;2.532910476
7.77;7.77;7.77;7.77;4.5415463;0.07250893;6.9770327;2.53239569
7.78;7.78;7.78;7.78;4.5356526;0.072699845;6.9684334;2.536810445
7.79;7.79;7.79;7.79;4.511897;0.072648294;6.9736195;2.538298492
7.8;7.8;7.8;7.8;4.5138187;0.07251922;6.967797;2.532847166
7.81;7.81;7.81;7.81;4.516425;0.072554715;6.967034;2.533444422
7.82;7.82;7.82;7.82;4.465031;0.0723525;6.9532313;2.538855374
7.83;7.83;7.83;7.83;4.5287385;0.07209331;6.9563174;2.526025528
7.84;7.84;7.84;7.84;4.535187;0.07214983;6.9544973;2.523998186
7.85;7.85;7.85;7.85;4.5203023;0.07237774;6.960778;2.53023697
7.86;7.86;7.86;7.86;4.606371;0.072303645;6.9490438;2.506231738
7.87;7.87;7.87;7.87;4.7184453;0.07216291;6.9418;2.46545195
7.88;7.88;7.88;7.88;4.795259;0.0715319;6.9140534;2.437375453
7.89;7.89;7.89;7.89;4.7801547;0.07114578;6.8973947;2.428771677
7.9;7.9;7.9;7.9;4.715128;0.07161243;6.8864822;2.433578241
7.91;7.91;7.91;7.91;4.6582465;0.07161116;6.8949623;2.454427614
7.92;7.92;7.92;7.92;4.5883365;0.07204259;6.915617;2.47983921
7.93;7.93;7.93;7.93;4.533169;0.072800465;6.91671;2.493984863
7.94;7.94;7.94;7.94;4.485556;0.07261912;6.916485;2.500579263
7.95;7.95;7.95;7.95;4.5629554;0.07255796;6.8902354;2.468411747
7.96;7.96;7.96;7.96;4.6542583;0.07276907;6.8945456;2.444290304
7.97;7.97;7.97;7.97;4.6958723;0.07249202;6.905534;2.444438971
7.98;7.98;7.98;7.98;4.6615624;0.07292399;6.904058;2.454254846
7.99;7.99;7.99;7.99;4.6482162;0.07244803;6.88782;2.443375798
8;8;8;8;4.622626;0.07254227;6.8917665;2.461069066
8.01;8.01;8.01;8.01;4.5976973;0.07282629;6.8889065;2.457925535
8.02;8.02;8.02;8.02;4.569757;0.07291142;6.8970804;2.473609396
8.03;8.03;8.03;8.03;4.480784;0.07278114;6.8981256;2.49328756
8.04;8.04;8.04;8.04;4.373449;0.07282737;6.89162;2.516131051
8.05;8.05;8.05;8.05;4.2382607;0.072749674;6.878752;2.527662047
8.06;8.06;8.06;8.06;4.0989237;0.072610766;6.8600855;2.555949547
8.07;8.07;8.07;8.07;3.9501052;0.072891474;6.8534946;2.585364153
8.08;8.08;8.08;8.08;3.8261518;0.0728488;6.843023;2.606980851
8.09;8.09;8.09;8.09;3.754959;0.073071316;6.836808;2.626148566
8.1;8.1;8.1;8.1;3.6786802;0.0729856;6.807355;2.625994596
8.11;8.11;8.11;8.11;3.5976655;0.07287011;6.774674;2.618616372
8.12;8.12;8.12;8.12;3.5036068;0.073144324;6.7511487;2.62489679
8.13;8.13;8.13;8.13;3.4271324;0.07295904;6.7257056;2.629709611
8.14;8.14;8.14;8.14;3.3925345;0.07310033;6.717415;2.640213773
8.15;8.15;8.15;8.15;3.3488412;0.072854005;6.707068;2.643383703
8.16;8.16;8.16;8.16;3.2743015;0.07272515;6.714242;2.666997546
8.17;8.17;8.17;8.17;3.1711617;0.07280002;6.6926622;2.672890478
8.18;8.18;8.18;8.18;2.9623933;0.072772056;6.6624427;2.702103082
8.19;8.19;8.19;8.19;2.9213133;0.072655;6.622711;2.692454212
8.2;8.2;8.2;8.2;2.8921077;0.07279766;6.5938783;2.675757593
8.21;8.21;8.21;8.21;2.8678513;0.072686404;6.560764;2.660240956
8.22;8.22;8.22;8.22;2.8751078;0.07260985;6.5611944;2.657411167
8.23;8.23;8.23;8.23;2.8832934;0.07281594;6.533942;2.638732381
8.24;8.24;8.24;8.24;2.9162922;0.072654486;6.5317674;2.622659651
8.25;8.25;8.25;8.25;2.97304;0.073074214;6.594968;2.648859211
8.26;8.26;8.26;8.26;3.0173519;0.072831444;6.640766;2.660829887
8.27;8.27;8.27;8.27;3.0506923;0.07288719;6.6348243;2.65234292
8.28;8.28;8.28;8.28;3.08657;0.07286448;6.643364;2.651424252
8.29;8.29;8.29;8.29;3.1113763;0.072702706;6.6200094;2.625791631
8.3;8.3;8.3;8.3;3.1299417;0.0727135;6.582872;2.603313406
8.31;8.31;8.31;8.31;3.1321425;0.07281493;6.5258236;2.58037572
8.32;8.32;8.32;8.32;3.188248;0.07273721;6.5415134;2.579139292
8.33;8.33;8.33;8.33;3.2905564;0.07266063;6.5728416;2.575693004
8.34;8.34;8.34;8.34;3.3803732;0.072628684;6.5983944;2.566286384
8.35;8.35;8.35;8.35;3.4713237;0.07264584;6.6339245;2.575617352
8.36;8.36;8.36;8.36;3.546849;0.072384216;6.6586986;2.568661397
8.37;8.37;8.37;8.37;3.6202004;0.07270079;6.6996503;2.587945743
8.38;8.38;8.38;8.38;3.703596;0.07253042;6.752698;2.595831024
8.39;8.39;8.39;8.39;3.7596517;0.07273064;6.8008094;2.614373251
8.4;8.4;8.4;8.4;3.6742783;0.07294544;6.828222;2.651833693
8.41;8.41;8.41;8.41;3.7602034;0.072887145;6.8946238;2.676807288
8.42;8.42;8.42;8.42;3.776779;0.0730756;6.934253;2.692870793
8.43;8.43;8.43;8.43;3.7871385;0.07273004;6.977799;2.722847152
8.44;8.44;8.44;8.44;3.8377836;0.07310886;7.0067935;2.725319349
8.45;8.45;8.45;8.45;3.8424566;0.07278392;7.023727;2.732692681
8.46;8.46;8.46;8.46;3.850955;0.07289478;7.025018;2.733888549
8.47;8.47;8.47;8.47;3.9281416;0.07307468;7.027467;2.719685929
8.48;8.48;8.48;8.48;3.9851692;0.0729684;7.022914;2.697401937
8.49;8.49;8.49;8.49;4.020354;0.07302312;7.0200577;2.682435571
8.5;8.5;8.5;8.5;4.0265493;0.07274117;7.0178933;2.684377002
8.51;8.51;8.51;8.51;3.9748116;0.072954886;7.032329;2.709432926
8.52;8.52;8.52;8.52;3.9137223;0.073082134;7.021769;2.71278486
8.53;8.53;8.53;8.53;3.9684114;0.07307209;7.023677;2.698626445
8.54;8.54;8.54;8.54;3.9900312;0.07317594;7.031487;2.704792596
8.55;8.55;8.55;8.55;4.0824037;0.07300542;7.030267;2.677933184
8.56;8.56;8.56;8.56;4.169551;0.07325211;7.0267363;2.6536237
8.57;8.57;8.57;8.57;4.267087;0.07289556;7.0317965;2.633375719
8.58;8.58;8.58;8.58;4.4124002;0.073064916;7.0170813;2.589717824
8.59;8.59;8.59;8.59;4.642475;0.07310897;7.0320125;2.545456128
8.6;8.6;8.6;8.6;4.7598586;0.07298709;7.033707;2.516938576
8.61;8.61;8.61;8.61;4.8238688;0.07318449;7.026691;2.492848642
8.62;8.62;8.62;8.62;4.861582;0.07307733;7.015541;2.480198632
8.63;8.63;8.63;8.63;4.8780684;0.0730885;7.031816;2.491923737
8.64;8.64;8.64;8.64;4.8974514;0.07293953;7.029068;2.486361459
8.65;8.65;8.65;8.65;4.895711;0.07301766;7.0295596;2.481080732
8.66;8.66;8.66;8.66;4.8715067;0.072970696;7.0310435;2.484402985
8.67;8.67;8.67;8.67;4.874537;0.07296196;7.029131;2.485119721
8.68;8.68;8.68;8.68;4.827445;0.07298579;7.0144663;2.487627623
8.69;8.69;8.69;8.69;4.782711;0.072827935;7.011151;2.497744843
8.7;8.7;8.7;8.7;4.7490935;0.07271511;7.0192633;2.518062604
8.71;8.71;8.71;8.71;4.7437277;0.07285407;7.017394;2.51000142
8.72;8.72;8.72;8.72;4.7460055;0.072485045;7.0199475;2.515155471
8.73;8.73;8.73;8.73;4.746371;0.07276233;7.0048113;2.505608666
8.74;8.74;8.74;8.74;4.738203;0.07277433;7.0119567;2.508544558
8.75;8.75;8.75;8.75;4.757358;0.072786525;7.0107207;2.510911475
8.76;8.76;8.76;8.76;4.732566;0.07288928;7.003145;2.50559473
8.77;8.77;8.77;8.77;4.669977;0.07259073;7.00479;2.525914004
8.78;8.78;8.78;8.78;4.6432557;0.0724961;7.0005565;2.528199193
8.79;8.79;8.79;8.79;4.580237;0.072698295;6.999177;2.531646482
8.8;8.8;8.8;8.8;4.5270457;0.07259338;6.999958;2.558040381
8.81;8.81;8.81;8.81;4.493772;0.07257151;6.9958663;2.557690282
8.82;8.82;8.82;8.82;4.467529;0.072701514;7.006326;2.573030094
8.83;8.83;8.83;8.83;4.4595284;0.07251082;6.9917927;2.563304444
8.84;8.84;8.84;8.84;4.461071;0.07237307;6.9968605;2.570294654
8.85;8.85;8.85;8.85;4.444871;0.07236915;6.990356;2.56528253
8.86;8.86;8.86;8.86;4.4656987;0.07245448;6.992191;2.562326068
8.87;8.87;8.87;8.87;4.5033183;0.07270582;7.0029435;2.562392601
8.88;8.88;8.88;8.88;4.5097003;0.07242673;6.99949;2.558120017
8.89;8.89;8.89;8.89;4.5612597;0.0723641;7.0033193;2.55432721
8.9;8.9;8.9;8.9;4.5593514;0.07280729;7.011835;2.559526225
8.91;8.91;8.91;8.91;4.5400734;0.07262404;7.0210066;2.562449333
8.92;8.92;8.92;8.92;4.5534525;0.07277026;7.016885;2.554284323
8.93;8.93;8.93;8.93;4.602781;0.07289537;7.0213075;2.546657581
8.94;8.94;8.94;8.94;4.7020736;0.07273452;7.0115113;2.523203198
8.95;8.95;8.95;8.95;4.7822495;0.072846234;7.0038285;2.493425284
8.96;8.96;8.96;8.96;4.817479;0.072896555;7.0101223;2.486567001
8.97;8.97;8.97;8.97;4.800457;0.072809875;7.0235667;2.499657244
8.98;8.98;8.98;8.98;4.774188;0.072875746;7.017257;2.502939283
8.99;8.99;8.99;8.99;4.752131;0.07292559;7.0137887;2.507949223
9;9;9;9;4.739228;0.072828434;7.0167303;2.519449958
9.01;9.01;9.01;9.01;4.736731;0.072942086;7.020946;2.514534903
9.02;9.02;9.02;9.02;4.6740093;0.072735034;7.020549;2.523670757
9.03;9.03;9.03;9.03;4.6246533;0.07286655;7.018678;2.544104892
9.04;9.04;9.04;9.04;4.596805;0.07264858;7.0154266;2.544769736
9.05;9.05;9.05;9.05;4.53671;0.07254372;7.007654;2.55153195
9.06;9.06;9.06;9.06;4.503402;0.07269106;7.0087276;2.558436733
9.07;9.07;9.07;9.07;4.4536586;0.07272909;7.0099444;2.573073864
9.08;9.08;9.08;9.08;4.4302554;0.07260636;7.008557;2.583359042
9.09;9.09;9.09;9.09;4.4293876;0.07276235;7.003798;2.57524647
9.1;9.1;9.1;9.1;4.416358;0.07251435;6.9935484;2.57125838
9.11;9.11;9.11;9.11;4.41607;0.072677165;7.0071454;2.58713545
9.12;9.12;9.12;9.12;4.413357;0.07266314;6.998804;2.580481229
9.13;9.13;9.13;9.13;4.3936214;0.07264755;7.0014987;2.58708271
9.14;9.14;9.14;9.14;4.3546786;0.072562754;6.9978056;2.588187619
9.15;9.15;9.15;9.15;4.3316364;0.07283441;7.01107;2.61232831
9.16;9.16;9.16;9.16;4.3395987;0.07249518;6.994587;2.594979248
9.17;9.17;9.17;9.17;4.3555427;0.07261931;6.998847;2.593030137
9.18;9.18;9.18;9.18;4.375584;0.072399646;6.9881463;2.582507952
9.19;9.19;9.19;9.19;4.3757205;0.07268317;7.0062966;2.592849726
9.2;9.2;9.2;9.2;4.3850927;0.07249384;7.0127563;2.600829114
9.21;9.21;9.21;9.21;4.382257;0.072759956;7.008078;2.59001466
9.22;9.22;9.22;9.22;4.440292;0.07255479;7.00678;2.578689708
9.23;9.23;9.23;9.23;4.471272;0.07280605;7.007994;2.574600396
9.24;9.24;9.24;9.24;4.462704;0.072765544;7.0070577;2.57041499
9.25;9.25;9.25;9.25;4.4373927;0.07284626;7.0128484;2.581141813
9.26;9.26;9.26;9.26;4.4357085;0.07287684;7.0180984;2.592349246
9.27;9.27;9.27;9.27;4.4329057;0.07301256;7.0160007;2.584924118
9.28;9.28;9.28;9.28;4.4489684;0.07290672;7.0155983;2.576043713
9.29;9.29;9.29;9.29;4.4485307;0.07294333;7.0106115;2.578516523
9.3;9.3;9.3;9.3;4.4151244;0.07285232;7.024254;2.597608172
9.31;9.31;9.31;9.31;4.3863487;0.072878405;7.015393;2.601650183
9.32;9.32;9.32;9.32;4.343308;0.0730954;7.0210643;2.61308097
9.33;9.33;9.33;9.33;4.3042626;0.07284077;7.019886;2.62439416
9.34;9.34;9.34;9.34;4.290475;0.0728998;7.019878;2.623873877
9.35;9.35;9.35;9.35;4.287518;0.072917774;7.017085;2.618312088
9.36;9.36;9.36;9.36;4.2780137;0.0729297;7.0151253;2.622532834
9.37;9.37;9.37;9.37;4.2564144;0.07275007;7.015924;2.632345242
9.38;9.38;9.38;9.38;4.253696;0.073110014;7.0126085;2.622944285
9.39;9.39;9.39;9.39;4.2266355;0.07273858;7.01415;2.634116903
9.4;9.4;9.4;9.4;4.218021;0.07296567;7.0216184;2.644043595
9.41;9.41;9.41;9.41;4.216529;0.07289645;7.006092;2.628344702
9.42;9.42;9.42;9.42;4.228953;0.07308975;7.0108523;2.634140872
9.43;9.43;9.43;9.43;4.224355;0.072767034;7.0077596;2.626112987
9.44;9.44;9.44;9.44;4.228244;0.07298839;7.012938;2.628674627
9.45;9.45;9.45;9.45;4.227407;0.072761595;7.004123;2.624878652
9.46;9.46;9.46;9.46;4.226067;0.07301449;7.010798;2.631391073
9.47;9.47;9.47;9.47;4.202073;0.07289737;7.0118313;2.634084004
9.48;9.48;9.48;9.48;4.190035;0.072616145;7.008176;2.63810447
9.49;9.49;9.49;9.49;4.173062;0.07293556;7.0075383;2.638775379
9.5;9.5;9.5;9.5;4.1737523;0.07261461;7.007155;2.646712165
9.51;9.51;9.51;9.51;4.189494;0.072912514;7.0062075;2.633423684
9.52;9.52;9.52;9.52;4.194689;0.07283454;7.0069137;2.634633489
9.53;9.53;9.53;9.53;4.1885023;0.07279865;6.998425;2.632102418
9.54;9.54;9.54;9.54;4.1935315;0.07277502;6.999868;2.632731405
9.55;9.55;9.55;9.55;4.169053;0.07303201;7.010836;2.640498063
9.56;9.56;9.56;9.56;4.1759543;0.07281628;7.0075912;2.640886444
9.57;9.57;9.57;9.57;4.2066283;0.073089965;7.008967;2.634864077
9.58;9.58;9.58;9.58;4.1970973;0.07294752;7.0092316;2.632623491
9.59;9.59;9.59;9.59;4.2064695;0.07292026;7.010806;2.633100046
9.6;9.6;9.6;9.6;4.1889186;0.07298314;7.007354;2.638287591
9.61;9.61;9.61;9.61;4.1494412;0.07275824;7.009992;2.648857382
9.62;9.62;9.62;9.62;4.156803;0.073136635;7.0200315;2.657718862
9.63;9.63;9.63;9.63;4.1340075;0.0730607;7.012516;2.653759769
9.64;9.64;9.64;9.64;4.0998273;0.073074296;7.0234103;2.671281226
9.65;9.65;9.65;9.65;4.052603;0.07286423;7.0113826;2.675607096
9.66;9.66;9.66;9.66;4.019797;0.07325393;7.0232277;2.690025727
9.67;9.67;9.67;9.67;3.983438;0.07319446;7.017352;2.685554379
9.68;9.68;9.68;9.68;3.9720848;0.072966084;7.0099864;2.687153104
9.69;9.69;9.69;9.69;3.9475439;0.07311958;7.018119;2.697783089
9.7;9.7;9.7;9.7;3.8660629;0.07306259;7.0182414;2.721732417
9.71;9.71;9.71;9.71;3.775478;0.07308243;7.017934;2.741994293
9.72;9.72;9.72;9.72;3.6735733;0.073182456;7.0212674;2.768190245
9.73;9.73;9.73;9.73;3.5568316;0.07283811;7.0194993;2.802403247
9.74;9.74;9.74;9.74;3.4515555;0.07302528;7.0132456;2.820044889
9.75;9.75;9.75;9.75;3.4214077;0.07310216;7.0187693;2.832869935
9.76;9.76;9.76;9.76;3.4023468;0.07327024;7.0109763;2.83695325
9.77;9.77;9.77;9.77;3.3799071;0.07304361;7.0114036;2.838451613
9.78;9.78;9.78;9.78;3.3520713;0.072982095;7.010419;2.843278676
9.79;9.79;9.79;9.79;3.3353114;0.0730931;7.0016947;2.837950031
9.8;9.8;9.8;9.8;3.2995286;0.07323856;7.003065;2.852359219
9.81;9.81;9.81;9.81;3.2625036;0.07332482;6.9967656;2.858330472
9.82;9.82;9.82;9.82;3.2187583;0.07298827;7.0080156;2.873141258
9.83;9.83;9.83;9.83;3.190636;0.07299002;6.9978557;2.876093044
9.84;9.84;9.84;9.84;3.2076597;0.072732426;6.9836426;2.856418571
9.85;9.85;9.85;9.85;3.2339807;0.072797455;6.9789753;2.850944541
9.86;9.86;9.86;9.86;3.2582178;0.073157035;6.9710064;2.837399259
9.87;9.87;9.87;9.87;3.2755704;0.07308508;6.9594913;2.819150361
9.88;9.88;9.88;9.88;3.299668;0.07292656;6.9639225;2.826206279
9.89;9.89;9.89;9.89;3.335644;0.07303793;6.967368;2.813107949
9.9;9.9;9.9;9.9;3.4032052;0.07305387;6.961739;2.785934148
9.91;9.91;9.91;9.91;3.4771986;0.073117845;6.9510875;2.764873692
9.92;9.92;9.92;9.92;3.5462015;0.0729665;6.9560766;2.761839376
9.93;9.93;9.93;9.93;3.6197155;0.07312508;6.948445;2.727071504
9.94;9.94;9.94;9.94;3.7083666;0.07298164;6.9386053;2.698433966
9.95;9.95;9.95;9.95;3.8752422;0.07316295;6.970102;2.688631708
9.96;9.96;9.96;9.96;4.0061297;0.07301544;6.9885902;2.665816288
9.97;9.97;9.97;9.97;4.145256;0.07293263;6.9988027;2.644021712
9.98;9.98;9.98;9.98;4.2217216;0.07343869;6.9982643;2.620753684
9.99;9.99;9.99;9.99;4.263675;0.07317303;7.0026107;2.611804504
10;10;10;10;4.354383;0.07321847;6.9960337;2.583774505
10.01;10.01;10.01;10.01;4.41353;0.07299795;6.996616;2.571079897
10.02;10.02;10.02;10.02;4.4775605;0.07273347;6.982274;2.538041489
10.03;10.03;10.03;10.03;4.5469704;0.07314607;6.9901414;2.536846757
10.04;10.04;10.04;10.04;4.599589;0.072958596;6.995155;2.531481478
10.05;10.05;10.05;10.05;4.6528964;0.0727524;6.998247;2.512926865
10.06;10.06;10.06;10.06;4.7246614;0.07287347;7.0041614;2.505822129
10.07;10.07;10.07;10.07;4.7515755;0.07269659;7.009814;2.496769835
10.08;10.08;10.08;10.08;4.772982;0.07302268;7.01428;2.508344926
10.09;10.09;10.09;10.09;4.8033757;0.07305915;7.0188036;2.495925668
10.1;10.1;10.1;10.1;4.847351;0.07312347;7.013084;2.481799899
10.11;10.11;10.11;10.11;4.780708;0.07320172;7.014305;2.494652795
10.12;10.12;10.12;10.12;4.8041754;0.073079;7.0129766;2.493449276
10.13;10.13;10.13;10.13;4.758492;0.072962575;7.0135403;2.508715976
10.14;10.14;10.14;10.14;4.71319;0.0729947;7.0158343;2.51593627
10.15;10.15;10.15;10.15;4.633716;0.07280965;7.0062084;2.533595479
10.16;10.16;10.16;10.16;4.4773664;0.07293907;7.015573;2.569267899
10.17;10.17;10.17;10.17;4.3093896;0.07291323;7.001833;2.598399135
10.18;10.18;10.18;10.18;4.0603642;0.07305628;7.002311;2.670740627
10.19;10.19;10.19;10.19;3.8472435;0.073084205;6.992256;2.70450639
10.2;10.2;10.2;10.2;3.6921;0.072854124;6.9838467;2.743161082
10.21;10.21;10.21;10.21;3.5274746;0.072932385;6.9658685;2.761211414
10.22;10.22;10.22;10.22;3.2828743;0.07276018;6.957341;2.819312907
10.23;10.23;10.23;10.23;3.1725826;0.07287338;6.949548;2.841869204
10.24;10.24;10.24;10.24;3.0364702;0.07301588;6.933604;2.862007298
10.25;10.25;10.25;10.25;2.954027;0.0730176;6.9234037;2.877388478
10.26;10.26;10.26;10.26;2.8902967;0.07271518;6.906184;2.879558884
10.27;10.27;10.27;10.27;2.891061;0.07270556;6.87896;2.859062038
10.28;10.28;10.28;10.28;2.9383712;0.072523244;6.8668857;2.836952295
10.29;10.29;10.29;10.29;2.9835377;0.07297111;6.8619094;2.828048672
10.3;10.3;10.3;10.3;3.0349345;0.07270247;6.8585515;2.802953225
10.31;10.31;10.31;10.31;3.0932627;0.07272017;6.866538;2.793768981
10.32;10.32;10.32;10.32;3.1320474;0.072642915;6.874214;2.792730542
10.33;10.33;10.33;10.33;3.2086422;0.07285513;6.8682666;2.780683383
10.34;10.34;10.34;10.34;3.2379367;0.07260733;6.8722878;2.776985843
10.35;10.35;10.35;10.35;3.3190086;0.07253305;6.898014;2.768837349
10.36;10.36;10.36;10.36;3.3951602;0.07269134;6.916465;2.767939514
10.37;10.37;10.37;10.37;3.4217672;0.0726887;6.9297185;2.767356368
10.38;10.38;10.38;10.38;3.5289896;0.072956376;6.931129;2.74017954
10.39;10.39;10.39;10.39;3.6152737;0.07264709;6.934393;2.72209525
10.4;10.4;10.4;10.4;3.6826992;0.07269234;6.9342065;2.707435671
10.41;10.41;10.41;10.41;3.7427802;0.07281634;6.952414;2.713206042
10.42;10.42;10.42;10.42;3.7845793;0.07287008;6.980855;2.723921791
10.43;10.43;10.43;10.43;3.818154;0.07288008;6.990392;2.714505244
10.44;10.44;10.44;10.44;3.864366;0.0728632;7.0061893;2.717860714
10.45;10.45;10.45;10.45;3.8896296;0.07291936;6.998497;2.699851894
10.46;10.46;10.46;10.46;3.9074829;0.072929144;6.9915996;2.693358925
10.47;10.47;10.47;10.47;3.9508202;0.07295399;6.995561;2.683384666
10.48;10.48;10.48;10.48;3.995499;0.07300778;6.995186;2.676321988
10.49;10.49;10.49;10.49;3.9735234;0.07301717;6.994958;2.680563356
10.5;10.5;10.5;10.5;3.9612408;0.07284371;6.9881725;2.678428388
10.51;10.51;10.51;10.51;3.9366436;0.07293002;6.9889975;2.687302227
10.52;10.52;10.52;10.52;3.8567333;0.07281275;6.993535;2.712340314
10.53;10.53;10.53;10.53;3.7688868;0.073066965;6.9856844;2.716551964
10.54;10.54;10.54;10.54;3.7531796;0.07293057;6.9691133;2.713967076
10.55;10.55;10.55;10.55;3.7576659;0.07305675;6.982646;2.724574372
10.56;10.56;10.56;10.56;3.7312832;0.07326405;6.996161;2.741401661
10.57;10.57;10.57;10.57;3.6691065;0.07298723;6.9925647;2.750166429
10.58;10.58;10.58;10.58;3.5612452;0.07296509;6.987506;2.781102376
10.59;10.59;10.59;10.59;3.354881;0.07300591;6.9554105;2.800248287
10.6;10.6;10.6;10.6;3.1798234;0.07288317;6.9493895;2.840093226
10.61;10.61;10.61;10.61;3.0947132;0.07283984;6.9670277;2.876470197
10.62;10.62;10.62;10.62;3.1065764;0.073064804;6.9858136;2.884282809
10.63;10.63;10.63;10.63;3.1750638;0.073050275;6.989101;2.869396457
10.64;10.64;10.64;10.64;3.2066414;0.07299427;6.9856987;2.857053186
10.65;10.65;10.65;10.65;3.2354772;0.07294203;6.9791107;2.849584623
10.66;10.66;10.66;10.66;3.1821642;0.07311804;6.967554;2.855766701
10.67;10.67;10.67;10.67;3.151245;0.07294666;6.9566665;2.848214193
10.68;10.68;10.68;10.68;3.156996;0.07288728;6.951773;2.849081228
10.69;10.69;10.69;10.69;3.1635764;0.072827294;6.9532113;2.846930758
10.7;10.7;10.7;10.7;3.1805015;0.073076986;6.954537;2.838426918
10.71;10.71;10.71;10.71;3.1991;0.07290809;6.965846;2.847265841
10.72;10.72;10.72;10.72;3.214397;0.072936274;6.959706;2.834482544
10.73;10.73;10.73;10.73;3.2523792;0.07305158;6.9643126;2.835877929
10.74;10.74;10.74;10.74;3.2505524;0.072813846;6.9687457;2.836879607
10.75;10.75;10.75;10.75;3.256676;0.07283107;6.9683604;2.83609403
10.76;10.76;10.76;10.76;3.251184;0.07284109;6.969203;2.840034582
10.77;10.77;10.77;10.77;3.247292;0.07306673;6.9693837;2.835756683
10.78;10.78;10.78;10.78;3.2520046;0.073030934;6.977293;2.844615246
10.79;10.79;10.79;10.79;3.2669551;0.0727966;6.978074;2.843179405
10.8;10.8;10.8;10.8;3.2938354;0.07310142;6.983124;2.831964043
10.81;10.81;10.81;10.81;3.3577812;0.073096946;6.993388;2.821871158
10.82;10.82;10.82;10.82;3.3789537;0.07322181;6.997637;2.826009551
10.83;10.83;10.83;10.83;3.3888297;0.07296071;7.0019526;2.827192634
10.84;10.84;10.84;10.84;3.3869362;0.07310643;6.999162;2.828962984
10.85;10.85;10.85;10.85;3.3837497;0.073120296;6.994713;2.830163637
10.86;10.86;10.86;10.86;3.3627532;0.07299891;6.9861937;2.82311559
10.87;10.87;10.87;10.87;3.366417;0.07293984;6.979897;2.816561514
10.88;10.88;10.88;10.88;3.3821578;0.073157325;6.9882293;2.820624575
10.89;10.89;10.89;10.89;3.4041655;0.07311352;7.0001206;2.825100736
10.9;10.9;10.9;10.9;3.4167376;0.07290644;6.994613;2.822751083
10.91;10.91;10.91;10.91;3.425269;0.07289836;6.995034;2.815364116
10.92;10.92;10.92;10.92;3.4621584;0.07301586;6.989533;2.798567697
10.93;10.93;10.93;10.93;3.4866471;0.07304561;7.0031786;2.80620134
10.94;10.94;10.94;10.94;3.488809;0.07302706;7.000512;2.802505623
10.95;10.95;10.95;10.95;3.493773;0.07275961;7.0021653;2.803769128
10.96;10.96;10.96;10.96;3.5006285;0.07291141;7.00292;2.79997042
10.97;10.97;10.97;10.97;3.5069244;0.072821535;7.006293;2.806934774
10.98;10.98;10.98;10.98;3.5159104;0.073133714;7.006853;2.802730986
10.99;10.99;10.99;10.99;3.5097651;0.07269851;6.995697;2.795703061
11;11;11;11;3.5147882;0.07291359;6.9971356;2.794424697
11.01;11.01;11.01;11.01;3.526153;0.072910205;7.003864;2.791078213
11.02;11.02;11.02;11.02;3.5354283;0.07286174;7.006924;2.797295959
11.03;11.03;11.03;11.03;3.5416372;0.07297307;7.0006723;2.79556471
11.04;11.04;11.04;11.04;3.5424795;0.072980985;7.0044947;2.789840798
11.05;11.05;11.05;11.05;3.5479746;0.07318866;7.014898;2.805670831
11.06;11.06;11.06;11.06;3.5487368;0.07299843;7.012496;2.80157638
11.07;11.07;11.07;11.07;3.549824;0.07310295;7.0007067;2.791367844
11.08;11.08;11.08;11.08;3.5506837;0.0729686;6.9992967;2.783963774
11.09;11.09;11.09;11.09;3.5619035;0.072870165;7.0043073;2.792885332
11.1;11.1;11.1;11.1;3.5616345;0.07283681;7.005738;2.790938176
11.11;11.11;11.11;11.11;3.5623167;0.07311885;7.003363;2.787618059
11.12;11.12;11.12;11.12;3.566303;0.07286676;7.0132;2.79866086
11.13;11.13;11.13;11.13;3.5673323;0.073153965;7.006683;2.791556805
11.14;11.14;11.14;11.14;3.5692809;0.07304441;7.0120587;2.7951107
11.15;11.15;11.15;11.15;3.5684388;0.073059075;7.0120087;2.789232762
11.16;11.16;11.16;11.16;3.5756567;0.073185444;7.0028453;2.785604858
11.17;11.17;11.17;11.17;3.577036;0.07287726;7.0062175;2.78840368
11.18;11.18;11.18;11.18;3.5779154;0.07287061;6.9996295;2.786916017
11.19;11.19;11.19;11.19;3.5723777;0.07304257;7.0040617;2.784318594
11.2;11.2;11.2;11.2;3.574247;0.072691455;7.0103664;2.789228641
11.21;11.21;11.21;11.21;3.5762887;0.072992235;7.0103893;2.791246777
11.22;11.22;11.22;11.22;3.574516;0.07305264;7.0063334;2.788888575
11.23;11.23;11.23;11.23;3.5797896;0.07318141;7.006404;2.786512063
11.24;11.24;11.24;11.24;3.5847256;0.07293201;7.0134726;2.791956217
11.25;11.25;11.25;11.25;3.576112;0.07301285;7.0065336;2.787478501
11.26;11.26;11.26;11.26;3.577963;0.0732121;7.006989;2.786244579
11.27;11.27;11.27;11.27;3.5809455;0.072973825;7.006209;2.784782496
11.28;11.28;11.28;11.28;3.5808809;0.07298229;7.001704;2.782903014
11.29;11.29;11.29;11.29;3.5765102;0.07307366;7.014072;2.789221206
11.3;11.3;11.3;11.3;3.5869732;0.0729257;7.015492;2.794540477


==> dataICX285cellar1Branch.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.26438382
0.01,0.01,0.01,0.01,0.0,0.0,0.0,4.25457186
0.02,0.02,0.02,0.02,0.0,0.0,0.0,4.27864139
0.03,0.03,0.03,0.03,0.0,0.0,0.0,4.24767175
0.04,0.04,0.04,0.04,0.0,0.0,0.0,4.30204536
0.05,0.05,0.05,0.05,0.0,0.0,0.0,4.27111203
0.06,0.06,0.06,0.06,0.0,0.0,0.0,4.29336084
0.07,0.07,0.07,0.07,0.0,0.0,0.0,4.2587947
0.08,0.08,0.08,0.08,0.0,0.0,0.0,4.27699571
0.09,0.09,0.09,0.09,0.0,0.0,0.0,4.26411036
0.1,0.1,0.1,0.1,0.0,0.0,0.0,4.29264829
0.11,0.11,0.11,0.11,0.0,0.0,0.0,4.29359615
0.12,0.12,0.12,0.12,0.0,0.0,0.0,4.3018576
0.13,0.13,0.13,0.13,0.0,0.0,0.0,4.3010202
0.14,0.14,0.14,0.14,0.0,0.0,0.0,4.31959319
0.15,0.15,0.15,0.15,0.0,0.0,0.0,4.23707544
0.16,0.16,0.16,0.16,0.0,0.0,0.0,4.27708917
0.17,0.17,0.17,0.17,0.0,0.0,0.0,4.31446651
0.18,0.18,0.18,0.18,0.0,0.0,0.0,4.26562441
0.19,0.19,0.19,0.19,0.0,0.0,0.0,4.25127684
0.2,0.2,0.2,0.2,0.0,0.0,0.0,4.30008597
0.21,0.21,0.21,0.21,0.0,0.0,0.0,4.28266922
0.22,0.22,0.22,0.22,0.0,0.0,0.0,4.25059102
0.23,0.23,0.23,0.23,0.0,0.0,0.0,4.25199889
0.24,0.24,0.24,0.24,0.0,0.0,0.0,4.29749625
0.25,0.25,0.25,0.25,0.0,0.0,0.0,4.29617494
0.26,0.26,0.26,0.26,0.0,0.0,0.0,4.28251787
0.27,0.27,0.27,0.27,0.0,0.0,0.0,4.27598251
0.28,0.28,0.28,0.28,0.0,0.0,0.0,4.24847796
0.29,0.29,0.29,0.29,0.0,0.0,0.0,4.31497952
0.3,0.3,0.3,0.3,0.0,0.0,0.0,4.28783662
0.31,0.31,0.31,0.31,0.0,0.0,0.0,4.26621599
0.32,0.32,0.32,0.32,0.0,0.0,0.0,4.29205693
0.33,0.33,0.33,0.33,0.0,0.0,0.0,4.2495438
0.34,0.34,0.34,0.34,0.0,0.0,0.0,4.27090246
0.35,0.35,0.35,0.35,0.0,0.0,0.0,4.28048555
0.36,0.36,0.36,0.36,0.0,0.0,0.0,4.26466093
0.37,0.37,0.37,0.37,0.0,0.0,0.0,4.29361803
0.38,0.38,0.38,0.38,0.0,0.0,0.0,4.28067506
0.39,0.39,0.39,0.39,0.0,0.0,0.0,4.29905157
0.4,0.4,0.4,0.4,0.0,0.0,0.0,4.27868608
0.41,0.41,0.41,0.41,0.0,0.0,0.0,4.26859614
0.42,0.42,0.42,0.42,0.0,0.0,0.0,4.27419312
0.43,0.43,0.43,0.43,0.0,0.0,0.0,4.23531765
0.44,0.44,0.44,0.44,0.0,0.0,0.0,4.25759061
0.45,0.45,0.45,0.45,0.0,0.0,0.0,4.27873597
0.46,0.46,0.46,0.46,0.0,0.0,0.0,4.24430832
0.47,0.47,0.47,0.47,0.0,0.0,0.0,4.24266357
0.48,0.48,0.48,0.48,0.0,0.0,0.0,4.28384134
0.49,0.49,0.49,0.49,0.0,0.0,0.0,4.223118
0.5,0.5,0.5,0.5,0.0,0.0,0.0,4.28527568
0.51,0.51,0.51,0.51,0.0,0.0,0.0,4.2596995
0.52,0.52,0.52,0.52,0.0,0.0,0.0,4.2610241
0.53,0.53,0.53,0.53,0.0,0.0,0.0,4.28967958
0.54,0.54,0.54,0.54,0.0,0.0,0.0,4.27887847
0.55,0.55,0.55,0.55,0.0,0.0,0.0,4.25554958
0.56,0.56,0.56,0.56,0.0,0.0,0.0,4.23789135
0.57,0.57,0.57,0.57,0.0,0.0,0.0,4.27649158
0.58,0.58,0.58,0.58,0.0,0.0,0.0,4.24911618
0.59,0.59,0.59,0.59,0.0,0.0,0.0,4.27087131
0.6,0.6,0.6,0.6,0.0,0.0,0.0,4.24432027
0.61,0.61,0.61,0.61,0.0,0.0,0.0,4.26883852
0.62,0.62,0.62,0.62,0.0,0.0,0.0,4.28186971
0.63,0.63,0.63,0.63,0.0,0.0,0.0,4.28919752
0.64,0.64,0.64,0.64,0.0,0.0,0.0,4.31402302
0.65,0.65,0.65,0.65,0.0,0.0,0.0,4.30810027
0.66,0.66,0.66,0.66,0.0,0.0,0.0,4.27296262
0.67,0.67,0.67,0.67,0.0,0.0,0.0,4.27781944
0.68,0.68,0.68,0.68,0.0,0.0,0.0,4.26177758
0.69,0.69,0.69,0.69,0.0,0.0,0.0,4.24855309
0.7,0.7,0.7,0.7,0.0,0.0,0.0,4.25378313
0.71,0.71,0.71,0.71,0.0,0.0,0.0,4.29677205
0.72,0.72,0.72,0.72,0.0,0.0,0.0,4.2330038
0.73,0.73,0.73,0.73,0.0,0.0,0.0,4.17922885
0.74,0.74,0.74,0.74,0.0,0.0,0.0,4.21949531
0.75,0.75,0.75,0.75,0.0,0.0,0.0,4.18145422
0.76,0.76,0.76,0.76,0.0,0.0,0.0,4.15475264
0.77,0.77,0.77,0.77,0.0,0.0,0.0,4.21072929
0.78,0.78,0.78,0.78,0.0,0.0,0.0,4.22315719
0.79,0.79,0.79,0.79,0.0,0.0,0.0,4.23097897
0.8,0.8,0.8,0.8,0.0,0.0,0.0,4.24409585
0.81,0.81,0.81,0.81,0.0,0.0,0.0,4.25068889
0.82,0.82,0.82,0.82,0.0,0.0,0.0,4.21748873
0.83,0.83,0.83,0.83,0.0,0.0,0.0,4.24323861
0.84,0.84,0.84,0.84,0.0,0.0,0.0,4.25361035
0.85,0.85,0.85,0.85,0.0,0.0,0.0,4.25822285
0.86,0.86,0.86,0.86,0.0,0.0,0.0,4.24320338
0.87,0.87,0.87,0.87,0.0,0.0,0.0,4.29301828
0.88,0.88,0.88,0.88,0.0,0.0,0.0,4.30698699
0.89,0.89,0.89,0.89,0.0,0.0,0.0,4.2535246
0.9,0.9,0.9,0.9,0.0,0.0,0.0,4.34234443
0.91,0.91,0.91,0.91,0.0,0.0,0.0,4.4119805
0.92,0.92,0.92,0.92,0.0,0.0,0.0,4.45795893
0.93,0.93,0.93,0.93,0.0,0.0,0.0,4.63080066
0.94,0.94,0.94,0.94,0.0,0.0,0.0,4.69477245
0.95,0.95,0.95,0.95,0.0,0.0,0.0,4.76468467
0.96,0.96,0.96,0.96,0.0,0.0,0.0,4.77809171
0.97,0.97,0.97,0.97,0.0,0.0,0.0,4.8420895
0.98,0.98,0.98,0.98,0.0,0.0,0.0,4.90578988
0.99,0.99,0.99,0.99,0.0,0.0,0.0,4.85943552
1.0,1.0,1.0,1.0,0.0,0.0,0.0,4.84763652
1.01,1.01,1.01,1.01,0.0,0.0,0.0,4.82544203
1.02,1.02,1.02,1.02,0.0,0.0,0.0,4.82474723
1.03,1.03,1.03,1.03,0.0,0.0,0.0,4.84918519
1.04,1.04,1.04,1.04,0.0,0.0,0.0,4.8553777
1.05,1.05,1.05,1.05,0.0,0.0,0.0,4.93825568
1.06,1.06,1.06,1.06,0.0,0.0,0.0,4.86225969
1.07,1.07,1.07,1.07,0.0,0.0,0.0,4.76825138
1.08,1.08,1.08,1.08,0.0,0.0,0.0,4.69003056
1.09,1.09,1.09,1.09,0.0,0.0,0.0,4.56573017
1.1,1.1,1.1,1.1,0.0,0.0,0.0,4.57045519
1.11,1.11,1.11,1.11,0.0,0.0,0.0,4.53281238
1.12,1.12,1.12,1.12,0.0,0.0,0.0,4.5120378
1.13,1.13,1.13,1.13,0.0,0.0,0.0,4.44854033
1.14,1.14,1.14,1.14,0.0,0.0,0.0,4.48062997
1.15,1.15,1.15,1.15,0.0,0.0,0.0,4.43362304
1.16,1.16,1.16,1.16,0.0,0.0,0.0,4.44830293
1.17,1.17,1.17,1.17,0.0,0.0,0.0,4.45443905
1.18,1.18,1.18,1.18,0.0,0.0,0.0,4.43519871
1.19,1.19,1.19,1.19,0.0,0.0,0.0,4.4299584
1.2,1.2,1.2,1.2,0.0,0.0,0.0,4.37874439
1.21,1.21,1.21,1.21,0.0,0.0,0.0,4.38009385
1.22,1.22,1.22,1.22,0.0,0.0,0.0,4.41304267
1.23,1.23,1.23,1.23,0.0,0.0,0.0,4.41519519
1.24,1.24,1.24,1.24,0.0,0.0,0.0,4.469883
1.25,1.25,1.25,1.25,0.0,0.0,0.0,4.4020528
1.26,1.26,1.26,1.26,0.0,0.0,0.0,4.39696743
1.27,1.27,1.27,1.27,0.0,0.0,0.0,4.35516983
1.28,1.28,1.28,1.28,0.0,0.0,0.0,4.2950411
1.29,1.29,1.29,1.29,0.0,0.0,0.0,4.31064975
1.3,1.3,1.3,1.3,0.0,0.0,0.0,4.31711461
1.31,1.31,1.31,1.31,0.0,0.0,0.0,4.40938087
1.32,1.32,1.32,1.32,0.0,0.0,0.0,4.37241383
1.33,1.33,1.33,1.33,0.0,0.0,0.0,4.36546609
1.34,1.34,1.34,1.34,0.0,0.0,0.0,4.42429212
1.35,1.35,1.35,1.35,0.0,0.0,0.0,4.37645998
1.36,1.36,1.36,1.36,0.0,0.0,0.0,4.36927774
1.37,1.37,1.37,1.37,0.0,0.0,0.0,4.40991059
1.38,1.38,1.38,1.38,0.0,0.0,0.0,4.44057995
1.39,1.39,1.39,1.39,0.0,0.0,0.0,4.50827045
1.4,1.4,1.4,1.4,0.0,0.0,0.0,4.50710136
1.41,1.41,1.41,1.41,0.0,0.0,0.0,4.57687447
1.42,1.42,1.42,1.42,0.0,0.0,0.0,4.71575751
1.43,1.43,1.43,1.43,0.0,0.0,0.0,4.74263601
1.44,1.44,1.44,1.44,0.0,0.0,0.0,4.82361223
1.45,1.45,1.45,1.45,0.0,0.0,0.0,4.76182583
1.46,1.46,1.46,1.46,0.0,0.0,0.0,4.756221
1.47,1.47,1.47,1.47,0.0,0.0,0.0,4.81381633
1.48,1.48,1.48,1.48,0.0,0.0,0.0,4.85955113
1.49,1.49,1.49,1.49,0.0,0.0,0.0,4.78620059
1.5,1.5,1.5,1.5,0.0,0.0,0.0,4.87364509
1.51,1.51,1.51,1.51,0.0,0.0,0.0,4.95819928
1.52,1.52,1.52,1.52,0.0,0.0,0.0,5.03086196
1.53,1.53,1.53,1.53,0.0,0.0,0.0,5.10231907
1.54,1.54,1.54,1.54,0.0,0.0,0.0,5.11990043
1.55,1.55,1.55,1.55,0.0,0.0,0.0,5.13571227
1.56,1.56,1.56,1.56,0.0,0.0,0.0,5.2028919
1.57,1.57,1.57,1.57,0.0,0.0,0.0,5.33955038
1.58,1.58,1.58,1.58,0.0,0.0,0.0,5.32185619
1.59,1.59,1.59,1.59,0.0,0.0,0.0,5.363001
1.6,1.6,1.6,1.6,0.0,0.0,0.0,5.29412288
1.61,1.61,1.61,1.61,0.0,0.0,0.0,5.31296748
1.62,1.62,1.62,1.62,0.0,0.0,0.0,5.35433623
1.63,1.63,1.63,1.63,0.0,0.0,0.0,5.38219239
1.64,1.64,1.64,1.64,0.0,0.0,0.0,5.43196925
1.65,1.65,1.65,1.65,0.0,0.0,0.0,5.34758003
1.66,1.66,1.66,1.66,0.0,0.0,0.0,5.38762734
1.67,1.67,1.67,1.67,0.0,0.0,0.0,5.36736842
1.68,1.68,1.68,1.68,0.0,0.0,0.0,5.35131785
1.69,1.69,1.69,1.69,0.0,0.0,0.0,5.23811746
1.7,1.7,1.7,1.7,0.0,0.0,0.0,5.18376656
1.71,1.71,1.71,1.71,0.0,0.0,0.0,5.11766737
1.72,1.72,1.72,1.72,0.0,0.0,0.0,5.05436444
1.73,1.73,1.73,1.73,0.0,0.0,0.0,5.09798878
1.74,1.74,1.74,1.74,0.0,0.0,0.0,4.97446113
1.75,1.75,1.75,1.75,0.0,0.0,0.0,4.99738842
1.76,1.76,1.76,1.76,0.0,0.0,0.0,5.02872508
1.77,1.77,1.77,1.77,0.0,0.0,0.0,4.99796849
1.78,1.78,1.78,1.78,0.0,0.0,0.0,4.97741778
1.79,1.79,1.79,1.79,0.0,0.0,0.0,4.9753522
1.8,1.8,1.8,1.8,0.0,0.0,0.0,4.94877672
1.81,1.81,1.81,1.81,0.0,0.0,0.0,4.95637308
1.82,1.82,1.82,1.82,0.0,0.0,0.0,4.90672695
1.83,1.83,1.83,1.83,0.0,0.0,0.0,4.9262986
1.84,1.84,1.84,1.84,0.0,0.0,0.0,4.88365312
1.85,1.85,1.85,1.85,0.0,0.0,0.0,4.96218558
1.86,1.86,1.86,1.86,0.0,0.0,0.0,5.07678074
1.87,1.87,1.87,1.87,0.0,0.0,0.0,5.01107514
1.88,1.88,1.88,1.88,0.0,0.0,0.0,4.98855087
1.89,1.89,1.89,1.89,0.0,0.0,0.0,5.04420838
1.9,1.9,1.9,1.9,0.0,0.0,0.0,5.1643491
1.91,1.91,1.91,1.91,0.0,0.0,0.0,5.21790644
1.92,1.92,1.92,1.92,0.0,0.0,0.0,4.97589352
1.93,1.93,1.93,1.93,0.0,0.0,0.0,4.94986736
1.94,1.94,1.94,1.94,0.0,0.0,0.0,5.00293671
1.95,1.95,1.95,1.95,0.0,0.0,0.0,4.86340807
1.96,1.96,1.96,1.96,0.0,0.0,0.0,4.75633375
1.97,1.97,1.97,1.97,0.0,0.0,0.0,4.88365758
1.98,1.98,1.98,1.98,0.0,0.0,0.0,4.8893183
1.99,1.99,1.99,1.99,0.0,0.0,0.0,5.04341564
2.0,2.0,2.0,2.0,0.0,0.0,0.0,5.02592485
2.01,2.01,2.01,2.01,0.0,0.0,0.0,5.05380724
2.02,2.02,2.02,2.02,0.0,0.0,0.0,5.07004745
2.03,2.03,2.03,2.03,0.0,0.0,0.0,5.09904415
2.04,2.04,2.04,2.04,0.0,0.0,0.0,5.09005578
2.05,2.05,2.05,2.05,0.0,0.0,0.0,5.01028801
2.06,2.06,2.06,2.06,0.0,0.0,0.0,5.09750354
2.07,2.07,2.07,2.07,0.0,0.0,0.0,5.07563275
2.08,2.08,2.08,2.08,0.0,0.0,0.0,5.11217704
2.09,2.09,2.09,2.09,0.0,0.0,0.0,5.112179
2.1,2.1,2.1,2.1,0.0,0.0,0.0,5.10285028
2.11,2.11,2.11,2.11,0.0,0.0,0.0,5.10918893
2.12,2.12,2.12,2.12,0.0,0.0,0.0,5.11760457
2.13,2.13,2.13,2.13,0.0,0.0,0.0,5.12012313
2.14,2.14,2.14,2.14,0.0,0.0,0.0,5.36515408
2.15,2.15,2.15,2.15,0.0,0.0,0.0,5.39180318
2.16,2.16,2.16,2.16,0.0,0.0,0.0,5.40051296
2.17,2.17,2.17,2.17,0.0,0.0,0.0,5.40611247
2.18,2.18,2.18,2.18,0.0,0.0,0.0,5.45836287
2.19,2.19,2.19,2.19,0.0,0.0,0.0,5.44301601
2.2,2.2,2.2,2.2,0.0,0.0,0.0,5.51425197
2.21,2.21,2.21,2.21,0.0,0.0,0.0,5.44591866
2.22,2.22,2.22,2.22,0.0,0.0,0.0,5.40900936
2.23,2.23,2.23,2.23,0.0,0.0,0.0,5.32971939
2.24,2.24,2.24,2.24,0.0,0.0,0.0,5.3486129
2.25,2.25,2.25,2.25,0.0,0.0,0.0,5.34525104
2.26,2.26,2.26,2.26,0.0,0.0,0.0,5.25118646
2.27,2.27,2.27,2.27,0.0,0.0,0.0,5.13151777
2.28,2.28,2.28,2.28,0.0,0.0,0.0,5.17862172
2.29,2.29,2.29,2.29,0.0,0.0,0.0,5.11390969
2.3,2.3,2.3,2.3,0.0,0.0,0.0,5.08165495
2.31,2.31,2.31,2.31,0.0,0.0,0.0,5.0711246
2.32,2.32,2.32,2.32,0.0,0.0,0.0,5.04078219
2.33,2.33,2.33,2.33,0.0,0.0,0.0,5.06769795
2.34,2.34,2.34,2.34,0.0,0.0,0.0,5.0235017
2.35,2.35,2.35,2.35,0.0,0.0,0.0,4.98458218
2.36,2.36,2.36,2.36,0.0,0.0,0.0,4.9512301
2.37,2.37,2.37,2.37,0.0,0.0,0.0,5.06494165
2.38,2.38,2.38,2.38,0.0,0.0,0.0,5.00629801
2.39,2.39,2.39,2.39,0.0,0.0,0.0,5.03178421
2.4,2.4,2.4,2.4,0.0,0.0,0.0,5.07632868
2.41,2.41,2.41,2.41,0.0,0.0,0.0,5.01782509
2.42,2.42,2.42,2.42,0.0,0.0,0.0,5.02503936
2.43,2.43,2.43,2.43,0.0,0.0,0.0,4.99332321
2.44,2.44,2.44,2.44,0.0,0.0,0.0,5.02752588
2.45,2.45,2.45,2.45,0.0,0.0,0.0,4.96496283
2.46,2.46,2.46,2.46,0.0,0.0,0.0,5.0036547
2.47,2.47,2.47,2.47,0.0,0.0,0.0,5.05568609
2.48,2.48,2.48,2.48,0.0,0.0,0.0,5.08895978
2.49,2.49,2.49,2.49,0.0,0.0,0.0,5.09085836
2.5,2.5,2.5,2.5,0.0,0.0,0.0,5.18712937
2.51,2.51,2.51,2.51,0.0,0.0,0.0,5.11616564
2.52,2.52,2.52,2.52,0.0,0.0,0.0,5.11440876
2.53,2.53,2.53,2.53,0.0,0.0,0.0,5.09026261
2.54,2.54,2.54,2.54,0.0,0.0,0.0,4.94018156
2.55,2.55,2.55,2.55,0.0,0.0,0.0,4.91762464
2.56,2.56,2.56,2.56,0.0,0.0,0.0,4.85563226
2.57,2.57,2.57,2.57,0.0,0.0,0.0,4.82793589
2.58,2.58,2.58,2.58,0.0,0.0,0.0,4.82644852
2.59,2.59,2.59,2.59,0.0,0.0,0.0,4.71178229
2.6,2.6,2.6,2.6,0.0,0.0,0.0,4.65450377
2.61,2.61,2.61,2.61,0.0,0.0,0.0,4.71951075
2.62,2.62,2.62,2.62,0.0,0.0,0.0,4.77230841
2.63,2.63,2.63,2.63,0.0,0.0,0.0,4.71618712
2.64,2.64,2.64,2.64,0.0,0.0,0.0,4.7679812
2.65,2.65,2.65,2.65,0.0,0.0,0.0,4.73844288
2.66,2.66,2.66,2.66,0.0,0.0,0.0,4.74653346
2.67,2.67,2.67,2.67,0.0,0.0,0.0,4.79044077
2.68,2.68,2.68,2.68,0.0,0.0,0.0,4.72725137
2.69,2.69,2.69,2.69,0.0,0.0,0.0,4.81679519
2.7,2.7,2.7,2.7,0.0,0.0,0.0,4.79598907
2.71,2.71,2.71,2.71,0.0,0.0,0.0,4.76289456
2.72,2.72,2.72,2.72,0.0,0.0,0.0,4.77490708
2.73,2.73,2.73,2.73,0.0,0.0,0.0,4.81697404
2.74,2.74,2.74,2.74,0.0,0.0,0.0,4.79201503
2.75,2.75,2.75,2.75,0.0,0.0,0.0,4.75884784
2.76,2.76,2.76,2.76,0.0,0.0,0.0,4.76120064
2.77,2.77,2.77,2.77,0.0,0.0,0.0,4.72608257
2.78,2.78,2.78,2.78,0.0,0.0,0.0,4.78237101
2.79,2.79,2.79,2.79,0.0,0.0,0.0,4.72709418
2.8,2.8,2.8,2.8,0.0,0.0,0.0,4.70308127
2.81,2.81,2.81,2.81,0.0,0.0,0.0,4.73624498
2.82,2.82,2.82,2.82,0.0,0.0,0.0,4.69442628
2.83,2.83,2.83,2.83,0.0,0.0,0.0,4.69468723
2.84,2.84,2.84,2.84,0.0,0.0,0.0,4.65784903
2.85,2.85,2.85,2.85,0.0,0.0,0.0,4.72242557
2.86,2.86,2.86,2.86,0.0,0.0,0.0,4.64599438
2.87,2.87,2.87,2.87,0.0,0.0,0.0,4.5954951
2.88,2.88,2.88,2.88,0.0,0.0,0.0,4.54816391
2.89,2.89,2.89,2.89,0.0,0.0,0.0,4.49922425
2.9,2.9,2.9,2.9,0.0,0.0,0.0,4.47254944
2.91,2.91,2.91,2.91,0.0,0.0,0.0,4.46081398
2.92,2.92,2.92,2.92,0.0,0.0,0.0,4.37199243
2.93,2.93,2.93,2.93,0.0,0.0,0.0,4.33414264
2.94,2.94,2.94,2.94,0.0,0.0,0.0,4.23449469
2.95,2.95,2.95,2.95,0.0,0.0,0.0,4.22049848
2.96,2.96,2.96,2.96,0.0,0.0,0.0,4.19505703
2.97,2.97,2.97,2.97,0.0,0.0,0.0,4.18663063
2.98,2.98,2.98,2.98,0.0,0.0,0.0,4.23705169
2.99,2.99,2.99,2.99,0.0,0.0,0.0,4.17601962
3.0,3.0,3.0,3.0,0.0,0.0,0.0,4.20156367
3.01,3.01,3.01,3.01,0.0,0.0,0.0,4.17962153
3.02,3.02,3.02,3.02,0.0,0.0,0.0,4.18952381
3.03,3.03,3.03,3.03,0.0,0.0,0.0,4.1495264
3.04,3.04,3.04,3.04,0.0,0.0,0.0,4.19198144
3.05,3.05,3.05,3.05,0.0,0.0,0.0,4.13373157
3.06,3.06,3.06,3.06,0.0,0.0,0.0,4.10676168
3.07,3.07,3.07,3.07,0.0,0.0,0.0,4.07910301
3.08,3.08,3.08,3.08,0.0,0.0,0.0,4.02966866
3.09,3.09,3.09,3.09,0.0,0.0,0.0,4.04133559
3.1,3.1,3.1,3.1,0.0,0.0,0.0,4.0814936
3.11,3.11,3.11,3.11,0.0,0.0,0.0,4.06860206
3.12,3.12,3.12,3.12,0.0,0.0,0.0,4.15753348
3.13,3.13,3.13,3.13,0.0,0.0,0.0,4.16021872
3.14,3.14,3.14,3.14,0.0,0.0,0.0,4.09387211
3.15,3.15,3.15,3.15,0.0,0.0,0.0,4.08230099
3.16,3.16,3.16,3.16,0.0,0.0,0.0,4.13848095
3.17,3.17,3.17,3.17,0.0,0.0,0.0,4.14178826
3.18,3.18,3.18,3.18,0.0,0.0,0.0,4.09409387
3.19,3.19,3.19,3.19,0.0,0.0,0.0,4.18304421
3.2,3.2,3.2,3.2,0.0,0.0,0.0,4.32496432
3.21,3.21,3.21,3.21,0.0,0.0,0.0,4.28883371
3.22,3.22,3.22,3.22,0.0,0.0,0.0,4.28636016
3.23,3.23,3.23,3.23,0.0,0.0,0.0,4.34308217
3.24,3.24,3.24,3.24,0.0,0.0,0.0,4.32433827
3.25,3.25,3.25,3.25,0.0,0.0,0.0,4.32238627
3.26,3.26,3.26,3.26,0.0,0.0,0.0,4.50351421
3.27,3.27,3.27,3.27,0.0,0.0,0.0,4.52019456
3.28,3.28,3.28,3.28,0.0,0.0,0.0,4.51679826
3.29,3.29,3.29,3.29,0.0,0.0,0.0,4.51744178
3.3,3.3,3.3,3.3,0.0,0.0,0.0,4.52367246
3.31,3.31,3.31,3.31,0.0,0.0,0.0,4.61286295
3.32,3.32,3.32,3.32,0.0,0.0,0.0,4.6058107
3.33,3.33,3.33,3.33,0.0,0.0,0.0,4.70777911
3.34,3.34,3.34,3.34,0.0,0.0,0.0,4.73617293
3.35,3.35,3.35,3.35,0.0,0.0,0.0,4.69783838
3.36,3.36,3.36,3.36,0.0,0.0,0.0,4.86589782
3.37,3.37,3.37,3.37,0.0,0.0,0.0,4.93174607
3.38,3.38,3.38,3.38,0.0,0.0,0.0,4.8716228
3.39,3.39,3.39,3.39,0.0,0.0,0.0,5.0553995
3.4,3.4,3.4,3.4,0.0,0.0,0.0,4.94652631
3.41,3.41,3.41,3.41,0.0,0.0,0.0,5.0279777
3.42,3.42,3.42,3.42,0.0,0.0,0.0,5.11657998
3.43,3.43,3.43,3.43,0.0,0.0,0.0,5.09305705
3.44,3.44,3.44,3.44,0.0,0.0,0.0,5.01120079
3.45,3.45,3.45,3.45,0.0,0.0,0.0,4.91029132
3.46,3.46,3.46,3.46,0.0,0.0,0.0,4.94052957
3.47,3.47,3.47,3.47,0.0,0.0,0.0,5.15189169
3.48,3.48,3.48,3.48,0.0,0.0,0.0,4.98639152
3.49,3.49,3.49,3.49,0.0,0.0,0.0,4.85905413
3.5,3.5,3.5,3.5,0.0,0.0,0.0,4.98298733
3.51,3.51,3.51,3.51,0.0,0.0,0.0,4.89447673
3.52,3.52,3.52,3.52,0.0,0.0,0.0,4.83406127
3.53,3.53,3.53,3.53,0.0,0.0,0.0,4.86315514
3.54,3.54,3.54,3.54,0.0,0.0,0.0,4.85985887
3.55,3.55,3.55,3.55,0.0,0.0,0.0,4.8204757
3.56,3.56,3.56,3.56,0.0,0.0,0.0,4.87962322
3.57,3.57,3.57,3.57,0.0,0.0,0.0,4.84292438
3.58,3.58,3.58,3.58,0.0,0.0,0.0,4.80599347
3.59,3.59,3.59,3.59,0.0,0.0,0.0,4.81911662
3.6,3.6,3.6,3.6,0.0,0.0,0.0,4.74161067
3.61,3.61,3.61,3.61,0.0,0.0,0.0,4.75053973
3.62,3.62,3.62,3.62,0.0,0.0,0.0,4.77315216
3.63,3.63,3.63,3.63,0.0,0.0,0.0,4.76609557
3.64,3.64,3.64,3.64,0.0,0.0,0.0,4.7544652
3.65,3.65,3.65,3.65,0.0,0.0,0.0,4.76360691
3.66,3.66,3.66,3.66,0.0,0.0,0.0,4.63590065
3.67,3.67,3.67,3.67,0.0,0.0,0.0,4.47975382
3.68,3.68,3.68,3.68,0.0,0.0,0.0,4.47249397
3.69,3.69,3.69,3.69,0.0,0.0,0.0,4.53581881
3.7,3.7,3.7,3.7,0.0,0.0,0.0,4.61387855
3.71,3.71,3.71,3.71,0.0,0.0,0.0,4.61997233
3.72,3.72,3.72,3.72,0.0,0.0,0.0,4.57812359
3.73,3.73,3.73,3.73,0.0,0.0,0.0,4.5723199
3.74,3.74,3.74,3.74,0.0,0.0,0.0,4.60472398
3.75,3.75,3.75,3.75,0.0,0.0,0.0,4.63097141
3.76,3.76,3.76,3.76,0.0,0.0,0.0,4.61626918
3.77,3.77,3.77,3.77,0.0,0.0,0.0,4.66252915
3.78,3.78,3.78,3.78,0.0,0.0,0.0,4.61957393
3.79,3.79,3.79,3.79,0.0,0.0,0.0,4.53712887
3.8,3.8,3.8,3.8,0.0,0.0,0.0,4.60372886
3.81,3.81,3.81,3.81,0.0,0.0,0.0,4.67340485
3.82,3.82,3.82,3.82,0.0,0.0,0.0,4.65039258
3.83,3.83,3.83,3.83,0.0,0.0,0.0,4.53193663
3.84,3.84,3.84,3.84,0.0,0.0,0.0,4.69741436
3.85,3.85,3.85,3.85,0.0,0.0,0.0,4.72627575
3.86,3.86,3.86,3.86,0.0,0.0,0.0,4.70989818
3.87,3.87,3.87,3.87,0.0,0.0,0.0,4.67178445
3.88,3.88,3.88,3.88,0.0,0.0,0.0,4.59474526
3.89,3.89,3.89,3.89,0.0,0.0,0.0,4.59262645
3.9,3.9,3.9,3.9,0.0,0.0,0.0,4.66548258
3.91,3.91,3.91,3.91,0.0,0.0,0.0,4.61427063
3.92,3.92,3.92,3.92,0.0,0.0,0.0,4.6596236
3.93,3.93,3.93,3.93,0.0,0.0,0.0,4.69984132
3.94,3.94,3.94,3.94,0.0,0.0,0.0,4.64594025
3.95,3.95,3.95,3.95,0.0,0.0,0.0,4.55184263
3.96,3.96,3.96,3.96,0.0,0.0,0.0,4.63970274
3.97,3.97,3.97,3.97,0.0,0.0,0.0,4.69139226
3.98,3.98,3.98,3.98,0.0,0.0,0.0,4.71861561
3.99,3.99,3.99,3.99,0.0,0.0,0.0,4.64887215
4.0,4.0,4.0,4.0,0.0,0.0,0.0,4.68626959
4.01,4.01,4.01,4.01,0.0,0.0,0.0,4.68820666
4.02,4.02,4.02,4.02,0.0,0.0,0.0,4.674766
4.03,4.03,4.03,4.03,0.0,0.0,0.0,4.63267448
4.04,4.04,4.04,4.04,0.0,0.0,0.0,4.72675141
4.05,4.05,4.05,4.05,0.0,0.0,0.0,4.62724322
4.06,4.06,4.06,4.06,0.0,0.0,0.0,4.66734416
4.07,4.07,4.07,4.07,0.0,0.0,0.0,4.67342477
4.08,4.08,4.08,4.08,0.0,0.0,0.0,4.47922262
4.09,4.09,4.09,4.09,0.0,0.0,0.0,4.54372841
4.1,4.1,4.1,4.1,0.0,0.0,0.0,4.50070479
4.11,4.11,4.11,4.11,0.0,0.0,0.0,4.43520986
4.12,4.12,4.12,4.12,0.0,0.0,0.0,4.45366163
4.13,4.13,4.13,4.13,0.0,0.0,0.0,4.48532449
4.14,4.14,4.14,4.14,0.0,0.0,0.0,4.51504734
4.15,4.15,4.15,4.15,0.0,0.0,0.0,4.37539321
4.16,4.16,4.16,4.16,0.0,0.0,0.0,4.37239284
4.17,4.17,4.17,4.17,0.0,0.0,0.0,4.43364097
4.18,4.18,4.18,4.18,0.0,0.0,0.0,4.49880378
4.19,4.19,4.19,4.19,0.0,0.0,0.0,4.48948047
4.2,4.2,4.2,4.2,0.0,0.0,0.0,4.46691606
4.21,4.21,4.21,4.21,0.0,0.0,0.0,4.57416867
4.22,4.22,4.22,4.22,0.0,0.0,0.0,4.50302744
4.23,4.23,4.23,4.23,0.0,0.0,0.0,4.6048886
4.24,4.24,4.24,4.24,0.0,0.0,0.0,4.66779747
4.25,4.25,4.25,4.25,0.0,0.0,0.0,4.76561985
4.26,4.26,4.26,4.26,0.0,0.0,0.0,4.8213777
4.27,4.27,4.27,4.27,0.0,0.0,0.0,4.81636655
4.28,4.28,4.28,4.28,0.0,0.0,0.0,4.82770704
4.29,4.29,4.29,4.29,0.0,0.0,0.0,4.82481094
4.3,4.3,4.3,4.3,0.0,0.0,0.0,4.9212738
4.31,4.31,4.31,4.31,0.0,0.0,0.0,4.82082202
4.32,4.32,4.32,4.32,0.0,0.0,0.0,4.92304728
4.33,4.33,4.33,4.33,0.0,0.0,0.0,4.98465313
4.34,4.34,4.34,4.34,0.0,0.0,0.0,5.01617114
4.35,4.35,4.35,4.35,0.0,0.0,0.0,4.99336206
4.36,4.36,4.36,4.36,0.0,0.0,0.0,4.94983276
4.37,4.37,4.37,4.37,0.0,0.0,0.0,5.01341504
4.38,4.38,4.38,4.38,0.0,0.0,0.0,4.89994248
4.39,4.39,4.39,4.39,0.0,0.0,0.0,4.93317603
4.4,4.4,4.4,4.4,0.0,0.0,0.0,4.92821724
4.41,4.41,4.41,4.41,0.0,0.0,0.0,5.04562314
4.42,4.42,4.42,4.42,0.0,0.0,0.0,5.03626047
4.43,4.43,4.43,4.43,0.0,0.0,0.0,5.0457008
4.44,4.44,4.44,4.44,0.0,0.0,0.0,4.99183137
4.45,4.45,4.45,4.45,0.0,0.0,0.0,4.97340903
4.46,4.46,4.46,4.46,0.0,0.0,0.0,4.94336606
4.47,4.47,4.47,4.47,0.0,0.0,0.0,4.88835819
4.48,4.48,4.48,4.48,0.0,0.0,0.0,4.92578741
4.49,4.49,4.49,4.49,0.0,0.0,0.0,4.87951128
4.5,4.5,4.5,4.5,0.0,0.0,0.0,4.74421248
4.51,4.51,4.51,4.51,0.0,0.0,0.0,4.71869944
4.52,4.52,4.52,4.52,0.0,0.0,0.0,4.63827917
4.53,4.53,4.53,4.53,0.0,0.0,0.0,4.51200498
4.54,4.54,4.54,4.54,0.0,0.0,0.0,4.44004646
4.55,4.55,4.55,4.55,0.0,0.0,0.0,4.42203422
4.56,4.56,4.56,4.56,0.0,0.0,0.0,4.3241416
4.57,4.57,4.57,4.57,0.0,0.0,0.0,4.29651864
4.58,4.58,4.58,4.58,0.0,0.0,0.0,4.28582243
4.59,4.59,4.59,4.59,0.0,0.0,0.0,4.15934651
4.6,4.6,4.6,4.6,0.0,0.0,0.0,4.08346677
4.61,4.61,4.61,4.61,0.0,0.0,0.0,4.08879748
4.62,4.62,4.62,4.62,0.0,0.0,0.0,4.05981017
4.63,4.63,4.63,4.63,0.0,0.0,0.0,4.0522762
4.64,4.64,4.64,4.64,0.0,0.0,0.0,4.09957835
4.65,4.65,4.65,4.65,0.0,0.0,0.0,4.10113684
4.66,4.66,4.66,4.66,0.0,0.0,0.0,4.10960985
4.67,4.67,4.67,4.67,0.0,0.0,0.0,4.14066616
4.68,4.68,4.68,4.68,0.0,0.0,0.0,4.22818635
4.69,4.69,4.69,4.69,0.0,0.0,0.0,4.26705775
4.7,4.7,4.7,4.7,0.0,0.0,0.0,4.26925645
4.71,4.71,4.71,4.71,0.0,0.0,0.0,4.32430994
4.72,4.72,4.72,4.72,0.0,0.0,0.0,4.29869458
4.73,4.73,4.73,4.73,0.0,0.0,0.0,4.44345403
4.74,4.74,4.74,4.74,0.0,0.0,0.0,4.46349116
4.75,4.75,4.75,4.75,0.0,0.0,0.0,4.4266393
4.76,4.76,4.76,4.76,0.0,0.0,0.0,4.42540374
4.77,4.77,4.77,4.77,0.0,0.0,0.0,4.39973375
4.78,4.78,4.78,4.78,0.0,0.0,0.0,4.44824625
4.79,4.79,4.79,4.79,0.0,0.0,0.0,4.43964473
4.8,4.8,4.8,4.8,0.0,0.0,0.0,4.33432848
4.81,4.81,4.81,4.81,0.0,0.0,0.0,4.29962041
4.82,4.82,4.82,4.82,0.0,0.0,0.0,4.24030707
4.83,4.83,4.83,4.83,0.0,0.0,0.0,4.20305143
4.84,4.84,4.84,4.84,0.0,0.0,0.0,4.13716828
4.85,4.85,4.85,4.85,0.0,0.0,0.0,4.15490138
4.86,4.86,4.86,4.86,0.0,0.0,0.0,4.10529472
4.87,4.87,4.87,4.87,0.0,0.0,0.0,4.17711032
4.88,4.88,4.88,4.88,0.0,0.0,0.0,4.10550682
4.89,4.89,4.89,4.89,0.0,0.0,0.0,4.18131436
4.9,4.9,4.9,4.9,0.0,0.0,0.0,4.13752462
4.91,4.91,4.91,4.91,0.0,0.0,0.0,4.10342674
4.92,4.92,4.92,4.92,0.0,0.0,0.0,4.06450149
4.93,4.93,4.93,4.93,0.0,0.0,0.0,4.05929652
4.94,4.94,4.94,4.94,0.0,0.0,0.0,4.11611178
4.95,4.95,4.95,4.95,0.0,0.0,0.0,4.16807613
4.96,4.96,4.96,4.96,0.0,0.0,0.0,4.18807984
4.97,4.97,4.97,4.97,0.0,0.0,0.0,4.26002999
4.98,4.98,4.98,4.98,0.0,0.0,0.0,4.29761298
4.99,4.99,4.99,4.99,0.0,0.0,0.0,4.31003041
5.0,5.0,5.0,5.0,0.0,0.0,0.0,4.33845608
5.01,5.01,5.01,5.01,0.0,0.0,0.0,4.30483136
5.02,5.02,5.02,5.02,0.0,0.0,0.0,4.34968497
5.03,5.03,5.03,5.03,0.0,0.0,0.0,4.32972939
5.04,5.04,5.04,5.04,0.0,0.0,0.0,4.26941407
5.05,5.05,5.05,5.05,0.0,0.0,0.0,4.28321698
5.06,5.06,5.06,5.06,0.0,0.0,0.0,4.27462557
5.07,5.07,5.07,5.07,0.0,0.0,0.0,4.28351765
5.08,5.08,5.08,5.08,0.0,0.0,0.0,4.21864671
5.09,5.09,5.09,5.09,0.0,0.0,0.0,4.21079985
5.1,5.1,5.1,5.1,0.0,0.0,0.0,4.13302545
5.11,5.11,5.11,5.11,0.0,0.0,0.0,4.11788293
5.12,5.12,5.12,5.12,0.0,0.0,0.0,4.06178623
5.13,5.13,5.13,5.13,0.0,0.0,0.0,4.02493039
5.14,5.14,5.14,5.14,0.0,0.0,0.0,4.01698999
5.15,5.15,5.15,5.15,0.0,0.0,0.0,4.0431645
5.16,5.16,5.16,5.16,0.0,0.0,0.0,4.06254238
5.17,5.17,5.17,5.17,0.0,0.0,0.0,4.07385901
5.18,5.18,5.18,5.18,0.0,0.0,0.0,4.15850031
5.19,5.19,5.19,5.19,0.0,0.0,0.0,4.15477538
5.2,5.2,5.2,5.2,0.0,0.0,0.0,4.21165023
5.21,5.21,5.21,5.21,0.0,0.0,0.0,4.26489426
5.22,5.22,5.22,5.22,0.0,0.0,0.0,4.26086822
5.23,5.23,5.23,5.23,0.0,0.0,0.0,4.23723296
5.24,5.24,5.24,5.24,0.0,0.0,0.0,4.18857306
5.25,5.25,5.25,5.25,0.0,0.0,0.0,4.12857809
5.26,5.26,5.26,5.26,0.0,0.0,0.0,4.06170196
5.27,5.27,5.27,5.27,0.0,0.0,0.0,4.05968794
5.28,5.28,5.28,5.28,0.0,0.0,0.0,4.05196114
5.29,5.29,5.29,5.29,0.0,0.0,0.0,4.04553898
5.3,5.3,5.3,5.3,0.0,0.0,0.0,4.01065151
5.31,5.31,5.31,5.31,0.0,0.0,0.0,4.03324103
5.32,5.32,5.32,5.32,0.0,0.0,0.0,4.04654612
5.33,5.33,5.33,5.33,0.0,0.0,0.0,4.08768424
5.34,5.34,5.34,5.34,0.0,0.0,0.0,4.03741785
5.35,5.35,5.35,5.35,0.0,0.0,0.0,4.01003387
5.36,5.36,5.36,5.36,0.0,0.0,0.0,3.99061929
5.37,5.37,5.37,5.37,0.0,0.0,0.0,3.98738206
5.38,5.38,5.38,5.38,0.0,0.0,0.0,3.99103678
5.39,5.39,5.39,5.39,0.0,0.0,0.0,3.93399294
5.4,5.4,5.4,5.4,0.0,0.0,0.0,3.91749104
5.41,5.41,5.41,5.41,0.0,0.0,0.0,3.93745955
5.42,5.42,5.42,5.42,0.0,0.0,0.0,3.95341878
5.43,5.43,5.43,5.43,0.0,0.0,0.0,3.96025908
5.44,5.44,5.44,5.44,0.0,0.0,0.0,3.99564603
5.45,5.45,5.45,5.45,0.0,0.0,0.0,4.04347466
5.46,5.46,5.46,5.46,0.0,0.0,0.0,4.30283772
5.47,5.47,5.47,5.47,0.0,0.0,0.0,4.38339615
5.48,5.48,5.48,5.48,0.0,0.0,0.0,4.29797449
5.49,5.49,5.49,5.49,0.0,0.0,0.0,4.2631082
5.5,5.5,5.5,5.5,0.0,0.0,0.0,4.25588475
5.51,5.51,5.51,5.51,0.0,0.0,0.0,4.32532527
5.52,5.52,5.52,5.52,0.0,0.0,0.0,4.18282424
5.53,5.53,5.53,5.53,0.0,0.0,0.0,4.22483993
5.54,5.54,5.54,5.54,0.0,0.0,0.0,4.15727517
5.55,5.55,5.55,5.55,0.0,0.0,0.0,4.1652426
5.56,5.56,5.56,5.56,0.0,0.0,0.0,4.18132952
5.57,5.57,5.57,5.57,0.0,0.0,0.0,4.18804869
5.58,5.58,5.58,5.58,0.0,0.0,0.0,4.22662129
5.59,5.59,5.59,5.59,0.0,0.0,0.0,4.26253568
5.6,5.6,5.6,5.6,0.0,0.0,0.0,4.33558749
5.61,5.61,5.61,5.61,0.0,0.0,0.0,4.32449615
5.62,5.62,5.62,5.62,0.0,0.0,0.0,4.2764121
5.63,5.63,5.63,5.63,0.0,0.0,0.0,4.26442719
5.64,5.64,5.64,5.64,0.0,0.0,0.0,4.24623098
5.65,5.65,5.65,5.65,0.0,0.0,0.0,4.32335673
5.66,5.66,5.66,5.66,0.0,0.0,0.0,4.31828557
5.67,5.67,5.67,5.67,0.0,0.0,0.0,4.32222687
5.68,5.68,5.68,5.68,0.0,0.0,0.0,4.34814366
5.69,5.69,5.69,5.69,0.0,0.0,0.0,4.38049134
5.7,5.7,5.7,5.7,0.0,0.0,0.0,4.31823226
5.71,5.71,5.71,5.71,0.0,0.0,0.0,4.3326927
5.72,5.72,5.72,5.72,0.0,0.0,0.0,4.28563573
5.73,5.73,5.73,5.73,0.0,0.0,0.0,4.21574387
5.74,5.74,5.74,5.74,0.0,0.0,0.0,4.27426518
5.75,5.75,5.75,5.75,0.0,0.0,0.0,4.39282381
5.76,5.76,5.76,5.76,0.0,0.0,0.0,4.39313739
5.77,5.77,5.77,5.77,0.0,0.0,0.0,4.23179591
5.78,5.78,5.78,5.78,0.0,0.0,0.0,4.23401297
5.79,5.79,5.79,5.79,0.0,0.0,0.0,4.1521023
5.8,5.8,5.8,5.8,0.0,0.0,0.0,4.08105284
5.81,5.81,5.81,5.81,0.0,0.0,0.0,4.07712671
5.82,5.82,5.82,5.82,0.0,0.0,0.0,4.08181717
5.83,5.83,5.83,5.83,0.0,0.0,0.0,4.09938002
5.84,5.84,5.84,5.84,0.0,0.0,0.0,4.09144389
5.85,5.85,5.85,5.85,0.0,0.0,0.0,4.11480835
5.86,5.86,5.86,5.86,0.0,0.0,0.0,4.12439525
5.87,5.87,5.87,5.87,0.0,0.0,0.0,4.04671123
5.88,5.88,5.88,5.88,0.0,0.0,0.0,4.09048328
5.89,5.89,5.89,5.89,0.0,0.0,0.0,4.03097049
5.9,5.9,5.9,5.9,0.0,0.0,0.0,4.06105513
5.91,5.91,5.91,5.91,0.0,0.0,0.0,4.18975969
5.92,5.92,5.92,5.92,0.0,0.0,0.0,4.20520256
5.93,5.93,5.93,5.93,0.0,0.0,0.0,4.24916618
5.94,5.94,5.94,5.94,0.0,0.0,0.0,4.30915652
5.95,5.95,5.95,5.95,0.0,0.0,0.0,4.30830572
5.96,5.96,5.96,5.96,0.0,0.0,0.0,4.19829152
5.97,5.97,5.97,5.97,0.0,0.0,0.0,4.12248801
5.98,5.98,5.98,5.98,0.0,0.0,0.0,4.09612516
5.99,5.99,5.99,5.99,0.0,0.0,0.0,3.97935797
6.0,6.0,6.0,6.0,0.0,0.0,0.0,3.95074824
6.01,6.01,6.01,6.01,0.0,0.0,0.0,3.92727852
6.02,6.02,6.02,6.02,0.0,0.0,0.0,3.90766547
6.03,6.03,6.03,6.03,0.0,0.0,0.0,3.95709952
6.04,6.04,6.04,6.04,0.0,0.0,0.0,3.92427764
6.05,6.05,6.05,6.05,0.0,0.0,0.0,3.94186385
6.06,6.06,6.06,6.06,0.0,0.0,0.0,3.94205794
6.07,6.07,6.07,6.07,0.0,0.0,0.0,3.88279629
6.08,6.08,6.08,6.08,0.0,0.0,0.0,3.90875137
6.09,6.09,6.09,6.09,0.0,0.0,0.0,3.91799068
6.1,6.1,6.1,6.1,0.0,0.0,0.0,3.97762371
6.11,6.11,6.11,6.11,0.0,0.0,0.0,3.97001806
6.12,6.12,6.12,6.12,0.0,0.0,0.0,3.90237518
6.13,6.13,6.13,6.13,0.0,0.0,0.0,3.92741607
6.14,6.14,6.14,6.14,0.0,0.0,0.0,4.03670962
6.15,6.15,6.15,6.15,0.0,0.0,0.0,4.0074259
6.16,6.16,6.16,6.16,0.0,0.0,0.0,4.04807377
6.17,6.17,6.17,6.17,0.0,0.0,0.0,4.03127816
6.18,6.18,6.18,6.18,0.0,0.0,0.0,4.05119419
6.19,6.19,6.19,6.19,0.0,0.0,0.0,4.08151137
6.2,6.2,6.2,6.2,0.0,0.0,0.0,4.06904723
6.21,6.21,6.21,6.21,0.0,0.0,0.0,4.07125295
6.22,6.22,6.22,6.22,0.0,0.0,0.0,4.05397094
6.23,6.23,6.23,6.23,0.0,0.0,0.0,4.03177518
6.24,6.24,6.24,6.24,0.0,0.0,0.0,4.01213047
6.25,6.25,6.25,6.25,0.0,0.0,0.0,4.01155999
6.26,6.26,6.26,6.26,0.0,0.0,0.0,3.94655047
6.27,6.27,6.27,6.27,0.0,0.0,0.0,3.98870356
6.28,6.28,6.28,6.28,0.0,0.0,0.0,3.98950293
6.29,6.29,6.29,6.29,0.0,0.0,0.0,3.9803163
6.3,6.3,6.3,6.3,0.0,0.0,0.0,3.9586299
6.31,6.31,6.31,6.31,0.0,0.0,0.0,3.96969119
6.32,6.32,6.32,6.32,0.0,0.0,0.0,3.98561606
6.33,6.33,6.33,6.33,0.0,0.0,0.0,3.94606678
6.34,6.34,6.34,6.34,0.0,0.0,0.0,4.01863813
6.35,6.35,6.35,6.35,0.0,0.0,0.0,3.97921144
6.36,6.36,6.36,6.36,0.0,0.0,0.0,4.02174049
6.37,6.37,6.37,6.37,0.0,0.0,0.0,3.9919004
6.38,6.38,6.38,6.38,0.0,0.0,0.0,4.06365411
6.39,6.39,6.39,6.39,0.0,0.0,0.0,4.1627236
6.4,6.4,6.4,6.4,0.0,0.0,0.0,4.21747336
6.41,6.41,6.41,6.41,0.0,0.0,0.0,4.22373794
6.42,6.42,6.42,6.42,0.0,0.0,0.0,4.19409117
6.43,6.43,6.43,6.43,0.0,0.0,0.0,4.19915969
6.44,6.44,6.44,6.44,0.0,0.0,0.0,4.27025099
6.45,6.45,6.45,6.45,0.0,0.0,0.0,4.26755703
6.46,6.46,6.46,6.46,0.0,0.0,0.0,4.25201991
6.47,6.47,6.47,6.47,0.0,0.0,0.0,4.31420125
6.48,6.48,6.48,6.48,0.0,0.0,0.0,4.2780051
6.49,6.49,6.49,6.49,0.0,0.0,0.0,4.21156981
6.5,6.5,6.5,6.5,0.0,0.0,0.0,4.1843775
6.51,6.51,6.51,6.51,0.0,0.0,0.0,4.23325604
6.52,6.52,6.52,6.52,0.0,0.0,0.0,4.17733795
6.53,6.53,6.53,6.53,0.0,0.0,0.0,4.2081408
6.54,6.54,6.54,6.54,0.0,0.0,0.0,4.24724443
6.55,6.55,6.55,6.55,0.0,0.0,0.0,4.2159106
6.56,6.56,6.56,6.56,0.0,0.0,0.0,4.22783145
6.57,6.57,6.57,6.57,0.0,0.0,0.0,4.1865235
6.58,6.58,6.58,6.58,0.0,0.0,0.0,4.15992923
6.59,6.59,6.59,6.59,0.0,0.0,0.0,4.13034143
6.6,6.6,6.6,6.6,0.0,0.0,0.0,4.21628948
6.61,6.61,6.61,6.61,0.0,0.0,0.0,4.22760507
6.62,6.62,6.62,6.62,0.0,0.0,0.0,4.24378746
6.63,6.63,6.63,6.63,0.0,0.0,0.0,4.31530136
6.64,6.64,6.64,6.64,0.0,0.0,0.0,4.26528927
6.65,6.65,6.65,6.65,0.0,0.0,0.0,4.2982736
6.66,6.66,6.66,6.66,0.0,0.0,0.0,4.33110888
6.67,6.67,6.67,6.67,0.0,0.0,0.0,4.36415065
6.68,6.68,6.68,6.68,0.0,0.0,0.0,4.4145116
6.69,6.69,6.69,6.69,0.0,0.0,0.0,4.38068056
6.7,6.7,6.7,6.7,0.0,0.0,0.0,4.32065312
6.71,6.71,6.71,6.71,0.0,0.0,0.0,4.26837955
6.72,6.72,6.72,6.72,0.0,0.0,0.0,4.26558032
6.73,6.73,6.73,6.73,0.0,0.0,0.0,4.24656383
6.74,6.74,6.74,6.74,0.0,0.0,0.0,4.30853005
6.75,6.75,6.75,6.75,0.0,0.0,0.0,4.21153698
6.76,6.76,6.76,6.76,0.0,0.0,0.0,4.25016617
6.77,6.77,6.77,6.77,0.0,0.0,0.0,4.26964371
6.78,6.78,6.78,6.78,0.0,0.0,0.0,4.23958391
6.79,6.79,6.79,6.79,0.0,0.0,0.0,4.19660503
6.8,6.8,6.8,6.8,0.0,0.0,0.0,4.33763842
6.81,6.81,6.81,6.81,0.0,0.0,0.0,4.38525045
6.82,6.82,6.82,6.82,0.0,0.0,0.0,4.43859799
6.83,6.83,6.83,6.83,0.0,0.0,0.0,4.50925407
6.84,6.84,6.84,6.84,0.0,0.0,0.0,4.46987002
6.85,6.85,6.85,6.85,0.0,0.0,0.0,4.49276329
6.86,6.86,6.86,6.86,0.0,0.0,0.0,4.5083463
6.87,6.87,6.87,6.87,0.0,0.0,0.0,4.44057165
6.88,6.88,6.88,6.88,0.0,0.0,0.0,4.4365703
6.89,6.89,6.89,6.89,0.0,0.0,0.0,4.38704273
6.9,6.9,6.9,6.9,0.0,0.0,0.0,4.39005906
6.91,6.91,6.91,6.91,0.0,0.0,0.0,4.3717879
6.92,6.92,6.92,6.92,0.0,0.0,0.0,4.37662603
6.93,6.93,6.93,6.93,0.0,0.0,0.0,4.4356598
6.94,6.94,6.94,6.94,0.0,0.0,0.0,4.49015711
6.95,6.95,6.95,6.95,0.0,0.0,0.0,4.52530708
6.96,6.96,6.96,6.96,0.0,0.0,0.0,4.43020215
6.97,6.97,6.97,6.97,0.0,0.0,0.0,4.41517786
6.98,6.98,6.98,6.98,0.0,0.0,0.0,4.42025394
6.99,6.99,6.99,6.99,0.0,0.0,0.0,4.43178316
7.0,7.0,7.0,7.0,0.0,0.0,0.0,4.44720677
7.01,7.01,7.01,7.01,0.0,0.0,0.0,4.42556442
7.02,7.02,7.02,7.02,0.0,0.0,0.0,4.45791782
7.03,7.03,7.03,7.03,0.0,0.0,0.0,4.51351528
7.04,7.04,7.04,7.04,0.0,0.0,0.0,4.60284146
7.05,7.05,7.05,7.05,0.0,0.0,0.0,4.59172052
7.06,7.06,7.06,7.06,0.0,0.0,0.0,4.62450617
7.07,7.07,7.07,7.07,0.0,0.0,0.0,4.64185516
7.08,7.08,7.08,7.08,0.0,0.0,0.0,4.70402957
7.09,7.09,7.09,7.09,0.0,0.0,0.0,4.71169993
7.1,7.1,7.1,7.1,0.0,0.0,0.0,4.6957484
7.11,7.11,7.11,7.11,0.0,0.0,0.0,4.72197834
7.12,7.12,7.12,7.12,0.0,0.0,0.0,4.73084176
7.13,7.13,7.13,7.13,0.0,0.0,0.0,4.77577788
7.14,7.14,7.14,7.14,0.0,0.0,0.0,4.7301525
7.15,7.15,7.15,7.15,0.0,0.0,0.0,4.72490259
7.16,7.16,7.16,7.16,0.0,0.0,0.0,4.7464282
7.17,7.17,7.17,7.17,0.0,0.0,0.0,4.80646627
7.18,7.18,7.18,7.18,0.0,0.0,0.0,4.75348388
7.19,7.19,7.19,7.19,0.0,0.0,0.0,4.75405476
7.2,7.2,7.2,7.2,0.0,0.0,0.0,4.74886322
7.21,7.21,7.21,7.21,0.0,0.0,0.0,4.63817586
7.22,7.22,7.22,7.22,0.0,0.0,0.0,4.78063636
7.23,7.23,7.23,7.23,0.0,0.0,0.0,4.61989837
7.24,7.24,7.24,7.24,0.0,0.0,0.0,4.73193931
7.25,7.25,7.25,7.25,0.0,0.0,0.0,4.68472606
7.26,7.26,7.26,7.26,0.0,0.0,0.0,4.66378287
7.27,7.27,7.27,7.27,0.0,0.0,0.0,4.67521846
7.28,7.28,7.28,7.28,0.0,0.0,0.0,4.63220722
7.29,7.29,7.29,7.29,0.0,0.0,0.0,4.64864112
7.3,7.3,7.3,7.3,0.0,0.0,0.0,4.61515634
7.31,7.31,7.31,7.31,0.0,0.0,0.0,4.67165648
7.32,7.32,7.32,7.32,0.0,0.0,0.0,4.61768247
7.33,7.33,7.33,7.33,0.0,0.0,0.0,4.56073837
7.34,7.34,7.34,7.34,0.0,0.0,0.0,4.56692146
7.35,7.35,7.35,7.35,0.0,0.0,0.0,4.50291936
7.36,7.36,7.36,7.36,0.0,0.0,0.0,4.51909295
7.37,7.37,7.37,7.37,0.0,0.0,0.0,4.50882339
7.38,7.38,7.38,7.38,0.0,0.0,0.0,4.54863939
7.39,7.39,7.39,7.39,0.0,0.0,0.0,4.53890401
7.4,7.4,7.4,7.4,0.0,0.0,0.0,4.58505977
7.41,7.41,7.41,7.41,0.0,0.0,0.0,4.56931738
7.42,7.42,7.42,7.42,0.0,0.0,0.0,4.58180511
7.43,7.43,7.43,7.43,0.0,0.0,0.0,4.54557136
7.44,7.44,7.44,7.44,0.0,0.0,0.0,4.5828001
7.45,7.45,7.45,7.45,0.0,0.0,0.0,4.56238325
7.46,7.46,7.46,7.46,0.0,0.0,0.0,4.55170561
7.47,7.47,7.47,7.47,0.0,0.0,0.0,4.70566193
7.48,7.48,7.48,7.48,0.0,0.0,0.0,4.78022103
7.49,7.49,7.49,7.49,0.0,0.0,0.0,4.69771432
7.5,7.5,7.5,7.5,0.0,0.0,0.0,4.76575518
7.51,7.51,7.51,7.51,0.0,0.0,0.0,4.93472402
7.52,7.52,7.52,7.52,0.0,0.0,0.0,4.96217517
7.53,7.53,7.53,7.53,0.0,0.0,0.0,4.87047129
7.54,7.54,7.54,7.54,0.0,0.0,0.0,4.84899494
7.55,7.55,7.55,7.55,0.0,0.0,0.0,4.80483613
7.56,7.56,7.56,7.56,0.0,0.0,0.0,4.9051728
7.57,7.57,7.57,7.57,0.0,0.0,0.0,4.98310706
7.58,7.58,7.58,7.58,0.0,0.0,0.0,4.95570139
7.59,7.59,7.59,7.59,0.0,0.0,0.0,4.9599004
7.6,7.6,7.6,7.6,0.0,0.0,0.0,4.93203238
7.61,7.61,7.61,7.61,0.0,0.0,0.0,4.93415934
7.62,7.62,7.62,7.62,0.0,0.0,0.0,4.96081858
7.63,7.63,7.63,7.63,0.0,0.0,0.0,4.95732441
7.64,7.64,7.64,7.64,0.0,0.0,0.0,4.91472605
7.65,7.65,7.65,7.65,0.0,0.0,0.0,4.975318
7.66,7.66,7.66,7.66,0.0,0.0,0.0,4.99798943
7.67,7.67,7.67,7.67,0.0,0.0,0.0,4.97859629
7.68,7.68,7.68,7.68,0.0,0.0,0.0,4.962798
7.69,7.69,7.69,7.69,0.0,0.0,0.0,4.97608992
7.7,7.7,7.7,7.7,0.0,0.0,0.0,5.04238485
7.71,7.71,7.71,7.71,0.0,0.0,0.0,5.01098023
7.72,7.72,7.72,7.72,0.0,0.0,0.0,5.01945216
7.73,7.73,7.73,7.73,0.0,0.0,0.0,4.98751776
7.74,7.74,7.74,7.74,0.0,0.0,0.0,5.03463292
7.75,7.75,7.75,7.75,0.0,0.0,0.0,5.01180616
7.76,7.76,7.76,7.76,0.0,0.0,0.0,4.92097264
7.77,7.77,7.77,7.77,0.0,0.0,0.0,4.97835121
7.78,7.78,7.78,7.78,0.0,0.0,0.0,4.88725471
7.79,7.79,7.79,7.79,0.0,0.0,0.0,4.94132326
7.8,7.8,7.8,7.8,0.0,0.0,0.0,4.98363296
7.81,7.81,7.81,7.81,0.0,0.0,0.0,4.95577108
7.82,7.82,7.82,7.82,0.0,0.0,0.0,4.87008182
7.83,7.83,7.83,7.83,0.0,0.0,0.0,4.87099154
7.84,7.84,7.84,7.84,0.0,0.0,0.0,4.92994839
7.85,7.85,7.85,7.85,0.0,0.0,0.0,5.00002774
7.86,7.86,7.86,7.86,0.0,0.0,0.0,4.96440605
7.87,7.87,7.87,7.87,0.0,0.0,0.0,5.05675144
7.88,7.88,7.88,7.88,0.0,0.0,0.0,4.93539155
7.89,7.89,7.89,7.89,0.0,0.0,0.0,4.92679967
7.9,7.9,7.9,7.9,0.0,0.0,0.0,4.88241856
7.91,7.91,7.91,7.91,0.0,0.0,0.0,4.87621696
7.92,7.92,7.92,7.92,0.0,0.0,0.0,4.89204178
7.93,7.93,7.93,7.93,0.0,0.0,0.0,4.9229629
7.94,7.94,7.94,7.94,0.0,0.0,0.0,4.87459024
7.95,7.95,7.95,7.95,0.0,0.0,0.0,4.94795294
7.96,7.96,7.96,7.96,0.0,0.0,0.0,5.02228261
7.97,7.97,7.97,7.97,0.0,0.0,0.0,5.08022055
7.98,7.98,7.98,7.98,0.0,0.0,0.0,5.06972742
7.99,7.99,7.99,7.99,0.0,0.0,0.0,5.05306118
8.0,8.0,8.0,8.0,0.0,0.0,0.0,5.06993644
8.01,8.01,8.01,8.01,0.0,0.0,0.0,5.08643929
8.02,8.02,8.02,8.02,0.0,0.0,0.0,4.94555223
8.03,8.03,8.03,8.03,0.0,0.0,0.0,5.00936187
8.04,8.04,8.04,8.04,0.0,0.0,0.0,4.92133786
8.05,8.05,8.05,8.05,0.0,0.0,0.0,4.81570511
8.06,8.06,8.06,8.06,0.0,0.0,0.0,4.74833339
8.07,8.07,8.07,8.07,0.0,0.0,0.0,4.67447198
8.08,8.08,8.08,8.08,0.0,0.0,0.0,4.57245995
8.09,8.09,8.09,8.09,0.0,0.0,0.0,4.565121
8.1,8.1,8.1,8.1,0.0,0.0,0.0,4.55580086
8.11,8.11,8.11,8.11,0.0,0.0,0.0,4.57284157
8.12,8.12,8.12,8.12,0.0,0.0,0.0,4.55750635
8.13,8.13,8.13,8.13,0.0,0.0,0.0,4.47889386
8.14,8.14,8.14,8.14,0.0,0.0,0.0,4.43457057
8.15,8.15,8.15,8.15,0.0,0.0,0.0,4.40170922
8.16,8.16,8.16,8.16,0.0,0.0,0.0,4.41733746
8.17,8.17,8.17,8.17,0.0,0.0,0.0,4.27696216
8.18,8.18,8.18,8.18,0.0,0.0,0.0,4.18294915
8.19,8.19,8.19,8.19,0.0,0.0,0.0,4.19465712
8.2,8.2,8.2,8.2,0.0,0.0,0.0,4.17620885
8.21,8.21,8.21,8.21,0.0,0.0,0.0,4.18576948
8.22,8.22,8.22,8.22,0.0,0.0,0.0,4.21502781
8.23,8.23,8.23,8.23,0.0,0.0,0.0,4.18081434
8.24,8.24,8.24,8.24,0.0,0.0,0.0,4.2581964
8.25,8.25,8.25,8.25,0.0,0.0,0.0,4.28567248
8.26,8.26,8.26,8.26,0.0,0.0,0.0,4.20363871
8.27,8.27,8.27,8.27,0.0,0.0,0.0,4.21048807
8.28,8.28,8.28,8.28,0.0,0.0,0.0,4.22599305
8.29,8.29,8.29,8.29,0.0,0.0,0.0,4.27842197
8.3,8.3,8.3,8.3,0.0,0.0,0.0,4.35727345
8.31,8.31,8.31,8.31,0.0,0.0,0.0,4.51615727
8.32,8.32,8.32,8.32,0.0,0.0,0.0,4.56579221
8.33,8.33,8.33,8.33,0.0,0.0,0.0,4.54875749
8.34,8.34,8.34,8.34,0.0,0.0,0.0,4.63640624
8.35,8.35,8.35,8.35,0.0,0.0,0.0,4.61692887
8.36,8.36,8.36,8.36,0.0,0.0,0.0,4.65061127
8.37,8.37,8.37,8.37,0.0,0.0,0.0,4.67278126
8.38,8.38,8.38,8.38,0.0,0.0,0.0,4.60782505
8.39,8.39,8.39,8.39,0.0,0.0,0.0,4.5946192
8.4,8.4,8.4,8.4,0.0,0.0,0.0,4.49101301
8.41,8.41,8.41,8.41,0.0,0.0,0.0,4.5734322
8.42,8.42,8.42,8.42,0.0,0.0,0.0,4.60467201
8.43,8.43,8.43,8.43,0.0,0.0,0.0,4.58735885
8.44,8.44,8.44,8.44,0.0,0.0,0.0,4.58815793
8.45,8.45,8.45,8.45,0.0,0.0,0.0,4.65822943
8.46,8.46,8.46,8.46,0.0,0.0,0.0,4.63540889
8.47,8.47,8.47,8.47,0.0,0.0,0.0,4.68719153
8.48,8.48,8.48,8.48,0.0,0.0,0.0,4.72393244
8.49,8.49,8.49,8.49,0.0,0.0,0.0,4.75433769
8.5,8.5,8.5,8.5,0.0,0.0,0.0,4.74718609
8.51,8.51,8.51,8.51,0.0,0.0,0.0,4.78434252
8.52,8.52,8.52,8.52,0.0,0.0,0.0,4.69571797
8.53,8.53,8.53,8.53,0.0,0.0,0.0,4.73028412
8.54,8.54,8.54,8.54,0.0,0.0,0.0,4.75795636
8.55,8.55,8.55,8.55,0.0,0.0,0.0,4.78908511
8.56,8.56,8.56,8.56,0.0,0.0,0.0,4.88742333
8.57,8.57,8.57,8.57,0.0,0.0,0.0,4.91917678
8.58,8.58,8.58,8.58,0.0,0.0,0.0,5.0562295
8.59,8.59,8.59,8.59,0.0,0.0,0.0,5.2002521
8.6,8.6,8.6,8.6,0.0,0.0,0.0,5.31137518
8.61,8.61,8.61,8.61,0.0,0.0,0.0,5.29165843
8.62,8.62,8.62,8.62,0.0,0.0,0.0,5.46487837
8.63,8.63,8.63,8.63,0.0,0.0,0.0,5.42455509
8.64,8.64,8.64,8.64,0.0,0.0,0.0,5.41087101
8.65,8.65,8.65,8.65,0.0,0.0,0.0,5.43509419
8.66,8.66,8.66,8.66,0.0,0.0,0.0,5.40888519
8.67,8.67,8.67,8.67,0.0,0.0,0.0,5.44508824
8.68,8.68,8.68,8.68,0.0,0.0,0.0,5.31178161
8.69,8.69,8.69,8.69,0.0,0.0,0.0,5.17936506
8.7,8.7,8.7,8.7,0.0,0.0,0.0,5.22233859
8.71,8.71,8.71,8.71,0.0,0.0,0.0,5.24265763
8.72,8.72,8.72,8.72,0.0,0.0,0.0,5.18864047
8.73,8.73,8.73,8.73,0.0,0.0,0.0,5.16983383
8.74,8.74,8.74,8.74,0.0,0.0,0.0,5.10274629
8.75,8.75,8.75,8.75,0.0,0.0,0.0,5.20086734
8.76,8.76,8.76,8.76,0.0,0.0,0.0,5.18320327
8.77,8.77,8.77,8.77,0.0,0.0,0.0,5.16359969
8.78,8.78,8.78,8.78,0.0,0.0,0.0,5.0550957
8.79,8.79,8.79,8.79,0.0,0.0,0.0,5.05149992
8.8,8.8,8.8,8.8,0.0,0.0,0.0,4.9781066
8.81,8.81,8.81,8.81,0.0,0.0,0.0,4.93006598
8.82,8.82,8.82,8.82,0.0,0.0,0.0,4.96601553
8.83,8.83,8.83,8.83,0.0,0.0,0.0,4.95141239
8.84,8.84,8.84,8.84,0.0,0.0,0.0,4.93173655
8.85,8.85,8.85,8.85,0.0,0.0,0.0,4.87341962
8.86,8.86,8.86,8.86,0.0,0.0,0.0,4.93571386
8.87,8.87,8.87,8.87,0.0,0.0,0.0,4.96340994
8.88,8.88,8.88,8.88,0.0,0.0,0.0,4.89251973
8.89,8.89,8.89,8.89,0.0,0.0,0.0,5.03796482
8.9,8.9,8.9,8.9,0.0,0.0,0.0,5.13564535
8.91,8.91,8.91,8.91,0.0,0.0,0.0,5.10593524
8.92,8.92,8.92,8.92,0.0,0.0,0.0,5.03186171
8.93,8.93,8.93,8.93,0.0,0.0,0.0,5.12173063
8.94,8.94,8.94,8.94,0.0,0.0,0.0,5.13102335
8.95,8.95,8.95,8.95,0.0,0.0,0.0,5.17745073
8.96,8.96,8.96,8.96,0.0,0.0,0.0,5.14479321
8.97,8.97,8.97,8.97,0.0,0.0,0.0,5.29365199
8.98,8.98,8.98,8.98,0.0,0.0,0.0,5.30548393
8.99,8.99,8.99,8.99,0.0,0.0,0.0,5.28049865
9.0,9.0,9.0,9.0,0.0,0.0,0.0,5.27967691
9.01,9.01,9.01,9.01,0.0,0.0,0.0,5.24649909
9.02,9.02,9.02,9.02,0.0,0.0,0.0,5.22605355
9.03,9.03,9.03,9.03,0.0,0.0,0.0,5.15613333
9.04,9.04,9.04,9.04,0.0,0.0,0.0,5.21953435
9.05,9.05,9.05,9.05,0.0,0.0,0.0,5.09476882
9.06,9.06,9.06,9.06,0.0,0.0,0.0,5.0324747
9.07,9.07,9.07,9.07,0.0,0.0,0.0,5.02121312
9.08,9.08,9.08,9.08,0.0,0.0,0.0,4.97232234
9.09,9.09,9.09,9.09,0.0,0.0,0.0,4.9551807
9.1,9.1,9.1,9.1,0.0,0.0,0.0,4.96069406
9.11,9.11,9.11,9.11,0.0,0.0,0.0,4.95532122
9.12,9.12,9.12,9.12,0.0,0.0,0.0,4.87872005
9.13,9.13,9.13,9.13,0.0,0.0,0.0,4.93137548
9.14,9.14,9.14,9.14,0.0,0.0,0.0,4.91722161
9.15,9.15,9.15,9.15,0.0,0.0,0.0,4.8948704
9.16,9.16,9.16,9.16,0.0,0.0,0.0,4.8264175
9.17,9.17,9.17,9.17,0.0,0.0,0.0,4.91540309
9.18,9.18,9.18,9.18,0.0,0.0,0.0,4.93071394
9.19,9.19,9.19,9.19,0.0,0.0,0.0,4.8872928
9.2,9.2,9.2,9.2,0.0,0.0,0.0,4.92622869
9.21,9.21,9.21,9.21,0.0,0.0,0.0,4.90616664
9.22,9.22,9.22,9.22,0.0,0.0,0.0,4.95494272
9.23,9.23,9.23,9.23,0.0,0.0,0.0,4.98446628
9.24,9.24,9.24,9.24,0.0,0.0,0.0,5.01255628
9.25,9.25,9.25,9.25,0.0,0.0,0.0,4.97308603
9.26,9.26,9.26,9.26,0.0,0.0,0.0,4.91104766
9.27,9.27,9.27,9.27,0.0,0.0,0.0,5.01915333
9.28,9.28,9.28,9.28,0.0,0.0,0.0,5.02973388
9.29,9.29,9.29,9.29,0.0,0.0,0.0,4.9760059
9.3,9.3,9.3,9.3,0.0,0.0,0.0,4.92305288
9.31,9.31,9.31,9.31,0.0,0.0,0.0,4.94798763
9.32,9.32,9.32,9.32,0.0,0.0,0.0,4.89036042
9.33,9.33,9.33,9.33,0.0,0.0,0.0,5.0071609
9.34,9.34,9.34,9.34,0.0,0.0,0.0,4.9571242
9.35,9.35,9.35,9.35,0.0,0.0,0.0,4.94241883
9.36,9.36,9.36,9.36,0.0,0.0,0.0,4.88910245
9.37,9.37,9.37,9.37,0.0,0.0,0.0,4.92094716
9.38,9.38,9.38,9.38,0.0,0.0,0.0,4.799402
9.39,9.39,9.39,9.39,0.0,0.0,0.0,4.89262295
9.4,9.4,9.4,9.4,0.0,0.0,0.0,4.86842762
9.41,9.41,9.41,9.41,0.0,0.0,0.0,4.85293434
9.42,9.42,9.42,9.42,0.0,0.0,0.0,4.8692097
9.43,9.43,9.43,9.43,0.0,0.0,0.0,4.807867
9.44,9.44,9.44,9.44,0.0,0.0,0.0,4.87352299
9.45,9.45,9.45,9.45,0.0,0.0,0.0,4.88406686
9.46,9.46,9.46,9.46,0.0,0.0,0.0,4.80748307
9.47,9.47,9.47,9.47,0.0,0.0,0.0,4.77664594
9.48,9.48,9.48,9.48,0.0,0.0,0.0,4.83670028
9.49,9.49,9.49,9.49,0.0,0.0,0.0,4.82407103
9.5,9.5,9.5,9.5,0.0,0.0,0.0,4.7711434
9.51,9.51,9.51,9.51,0.0,0.0,0.0,4.81712882
9.52,9.52,9.52,9.52,0.0,0.0,0.0,4.75708096
9.53,9.53,9.53,9.53,0.0,0.0,0.0,4.74229814
9.54,9.54,9.54,9.54,0.0,0.0,0.0,4.83404876
9.55,9.55,9.55,9.55,0.0,0.0,0.0,4.79780626
9.56,9.56,9.56,9.56,0.0,0.0,0.0,4.8175766
9.57,9.57,9.57,9.57,0.0,0.0,0.0,4.8800269
9.58,9.58,9.58,9.58,0.0,0.0,0.0,4.86200631
9.59,9.59,9.59,9.59,0.0,0.0,0.0,4.87456754
9.6,9.6,9.6,9.6,0.0,0.0,0.0,4.80771432
9.61,9.61,9.61,9.61,0.0,0.0,0.0,4.88871823
9.62,9.62,9.62,9.62,0.0,0.0,0.0,4.82823148
9.63,9.63,9.63,9.63,0.0,0.0,0.0,4.76173993
9.64,9.64,9.64,9.64,0.0,0.0,0.0,4.79843769
9.65,9.65,9.65,9.65,0.0,0.0,0.0,4.71318709
9.66,9.66,9.66,9.66,0.0,0.0,0.0,4.77820483
9.67,9.67,9.67,9.67,0.0,0.0,0.0,4.72038489
9.68,9.68,9.68,9.68,0.0,0.0,0.0,4.7215175
9.69,9.69,9.69,9.69,0.0,0.0,0.0,4.6832345
9.7,9.7,9.7,9.7,0.0,0.0,0.0,4.66011986
9.71,9.71,9.71,9.71,0.0,0.0,0.0,4.5747973
9.72,9.72,9.72,9.72,0.0,0.0,0.0,4.49709479
9.73,9.73,9.73,9.73,0.0,0.0,0.0,4.37241341
9.74,9.74,9.74,9.74,0.0,0.0,0.0,4.34511975
9.75,9.75,9.75,9.75,0.0,0.0,0.0,4.32987855
9.76,9.76,9.76,9.76,0.0,0.0,0.0,4.32968611
9.77,9.77,9.77,9.77,0.0,0.0,0.0,4.30336922
9.78,9.78,9.78,9.78,0.0,0.0,0.0,4.32690677
9.79,9.79,9.79,9.79,0.0,0.0,0.0,4.24553255
9.8,9.8,9.8,9.8,0.0,0.0,0.0,4.2907655
9.81,9.81,9.81,9.81,0.0,0.0,0.0,4.31581655
9.82,9.82,9.82,9.82,0.0,0.0,0.0,4.24000176
9.83,9.83,9.83,9.83,0.0,0.0,0.0,4.20760153
9.84,9.84,9.84,9.84,0.0,0.0,0.0,4.22667074
9.85,9.85,9.85,9.85,0.0,0.0,0.0,4.23431258
9.86,9.86,9.86,9.86,0.0,0.0,0.0,4.28735021
9.87,9.87,9.87,9.87,0.0,0.0,0.0,4.29265661
9.88,9.88,9.88,9.88,0.0,0.0,0.0,4.28356403
9.89,9.89,9.89,9.89,0.0,0.0,0.0,4.26813967
9.9,9.9,9.9,9.9,0.0,0.0,0.0,4.35409137
9.91,9.91,9.91,9.91,0.0,0.0,0.0,4.35649654
9.92,9.92,9.92,9.92,0.0,0.0,0.0,4.41121941
9.93,9.93,9.93,9.93,0.0,0.0,0.0,4.40677261
9.94,9.94,9.94,9.94,0.0,0.0,0.0,4.48709761
9.95,9.95,9.95,9.95,0.0,0.0,0.0,4.55835186
9.96,9.96,9.96,9.96,0.0,0.0,0.0,4.69530806
9.97,9.97,9.97,9.97,0.0,0.0,0.0,4.78213017
9.98,9.98,9.98,9.98,0.0,0.0,0.0,4.74761253
9.99,9.99,9.99,9.99,0.0,0.0,0.0,4.83175753
10.0,10.0,10.0,10.0,0.0,0.0,0.0,4.89466927
10.01,10.01,10.01,10.01,0.0,0.0,0.0,4.89428129
10.02,10.02,10.02,10.02,0.0,0.0,0.0,4.97907311
10.03,10.03,10.03,10.03,0.0,0.0,0.0,5.03588118
10.04,10.04,10.04,10.04,0.0,0.0,0.0,5.07137094
10.05,10.05,10.05,10.05,0.0,0.0,0.0,5.11333594
10.06,10.06,10.06,10.06,0.0,0.0,0.0,5.07767561
10.07,10.07,10.07,10.07,0.0,0.0,0.0,5.1850226
10.08,10.08,10.08,10.08,0.0,0.0,0.0,5.17958626
10.09,10.09,10.09,10.09,0.0,0.0,0.0,5.18674773
10.1,10.1,10.1,10.1,0.0,0.0,0.0,5.31079307
10.11,10.11,10.11,10.11,0.0,0.0,0.0,5.16558597
10.12,10.12,10.12,10.12,0.0,0.0,0.0,5.20326806
10.13,10.13,10.13,10.13,0.0,0.0,0.0,5.20403627
10.14,10.14,10.14,10.14,0.0,0.0,0.0,5.17714529
10.15,10.15,10.15,10.15,0.0,0.0,0.0,5.1161914
10.16,10.16,10.16,10.16,0.0,0.0,0.0,4.99520011
10.17,10.17,10.17,10.17,0.0,0.0,0.0,4.87923179
10.18,10.18,10.18,10.18,0.0,0.0,0.0,4.64466575
10.19,10.19,10.19,10.19,0.0,0.0,0.0,4.60983188
10.2,10.2,10.2,10.2,0.0,0.0,0.0,4.47399655
10.21,10.21,10.21,10.21,0.0,0.0,0.0,4.40442514
10.22,10.22,10.22,10.22,0.0,0.0,0.0,4.28881966
10.23,10.23,10.23,10.23,0.0,0.0,0.0,4.22289257
10.24,10.24,10.24,10.24,0.0,0.0,0.0,4.13419188
10.25,10.25,10.25,10.25,0.0,0.0,0.0,4.08159512
10.26,10.26,10.26,10.26,0.0,0.0,0.0,4.03742619
10.27,10.27,10.27,10.27,0.0,0.0,0.0,4.02746276
10.28,10.28,10.28,10.28,0.0,0.0,0.0,4.06787652
10.29,10.29,10.29,10.29,0.0,0.0,0.0,4.04705253
10.3,10.3,10.3,10.3,0.0,0.0,0.0,4.12165889
10.31,10.31,10.31,10.31,0.0,0.0,0.0,4.11678454
10.32,10.32,10.32,10.32,0.0,0.0,0.0,4.1132361
10.33,10.33,10.33,10.33,0.0,0.0,0.0,4.16498675
10.34,10.34,10.34,10.34,0.0,0.0,0.0,4.22302906
10.35,10.35,10.35,10.35,0.0,0.0,0.0,4.18751723
10.36,10.36,10.36,10.36,0.0,0.0,0.0,4.23721385
10.37,10.37,10.37,10.37,0.0,0.0,0.0,4.28861248
10.38,10.38,10.38,10.38,0.0,0.0,0.0,4.30754381
10.39,10.39,10.39,10.39,0.0,0.0,0.0,4.36048047
10.4,10.4,10.4,10.4,0.0,0.0,0.0,4.44135206
10.41,10.41,10.41,10.41,0.0,0.0,0.0,4.44681589
10.42,10.42,10.42,10.42,0.0,0.0,0.0,4.48456435
10.43,10.43,10.43,10.43,0.0,0.0,0.0,4.54551129
10.44,10.44,10.44,10.44,0.0,0.0,0.0,4.5813271
10.45,10.45,10.45,10.45,0.0,0.0,0.0,4.65533155
10.46,10.46,10.46,10.46,0.0,0.0,0.0,4.55564863
10.47,10.47,10.47,10.47,0.0,0.0,0.0,4.71080002
10.48,10.48,10.48,10.48,0.0,0.0,0.0,4.73488194
10.49,10.49,10.49,10.49,0.0,0.0,0.0,4.68004372
10.5,10.5,10.5,10.5,0.0,0.0,0.0,4.75821216
10.51,10.51,10.51,10.51,0.0,0.0,0.0,4.64951656
10.52,10.52,10.52,10.52,0.0,0.0,0.0,4.62621195
10.53,10.53,10.53,10.53,0.0,0.0,0.0,4.4640189
10.54,10.54,10.54,10.54,0.0,0.0,0.0,4.54261814
10.55,10.55,10.55,10.55,0.0,0.0,0.0,4.53446013
10.56,10.56,10.56,10.56,0.0,0.0,0.0,4.56826162
10.57,10.57,10.57,10.57,0.0,0.0,0.0,4.49708573
10.58,10.58,10.58,10.58,0.0,0.0,0.0,4.43356572
10.59,10.59,10.59,10.59,0.0,0.0,0.0,4.24170974
10.6,10.6,10.6,10.6,0.0,0.0,0.0,4.13740379
10.61,10.61,10.61,10.61,0.0,0.0,0.0,4.06252471
10.62,10.62,10.62,10.62,0.0,0.0,0.0,4.12868086
10.63,10.63,10.63,10.63,0.0,0.0,0.0,4.22005367
10.64,10.64,10.64,10.64,0.0,0.0,0.0,4.26902707
10.65,10.65,10.65,10.65,0.0,0.0,0.0,4.23414765
10.66,10.66,10.66,10.66,0.0,0.0,0.0,4.24569896
10.67,10.67,10.67,10.67,0.0,0.0,0.0,4.20948068
10.68,10.68,10.68,10.68,0.0,0.0,0.0,4.2001242
10.69,10.69,10.69,10.69,0.0,0.0,0.0,4.20865685
10.7,10.7,10.7,10.7,0.0,0.0,0.0,4.22711165
10.71,10.71,10.71,10.71,0.0,0.0,0.0,4.22294693
10.72,10.72,10.72,10.72,0.0,0.0,0.0,4.25527525
10.73,10.73,10.73,10.73,0.0,0.0,0.0,4.19756226
10.74,10.74,10.74,10.74,0.0,0.0,0.0,4.25759974
10.75,10.75,10.75,10.75,0.0,0.0,0.0,4.27082892
10.76,10.76,10.76,10.76,0.0,0.0,0.0,4.2262375
10.77,10.77,10.77,10.77,0.0,0.0,0.0,4.30852915
10.78,10.78,10.78,10.78,0.0,0.0,0.0,4.27727802
10.79,10.79,10.79,10.79,0.0,0.0,0.0,4.26073021
10.8,10.8,10.8,10.8,0.0,0.0,0.0,4.31584171
10.81,10.81,10.81,10.81,0.0,0.0,0.0,4.33774369
10.82,10.82,10.82,10.82,0.0,0.0,0.0,4.34643227
10.83,10.83,10.83,10.83,0.0,0.0,0.0,4.33667663
10.84,10.84,10.84,10.84,0.0,0.0,0.0,4.31587232
10.85,10.85,10.85,10.85,0.0,0.0,0.0,4.36365169
10.86,10.86,10.86,10.86,0.0,0.0,0.0,4.30717942
10.87,10.87,10.87,10.87,0.0,0.0,0.0,4.28720212
10.88,10.88,10.88,10.88,0.0,0.0,0.0,4.28641327
10.89,10.89,10.89,10.89,0.0,0.0,0.0,4.36701939
10.9,10.9,10.9,10.9,0.0,0.0,0.0,4.30477009
10.91,10.91,10.91,10.91,0.0,0.0,0.0,4.348988
10.92,10.92,10.92,10.92,0.0,0.0,0.0,4.36264011
10.93,10.93,10.93,10.93,0.0,0.0,0.0,4.32725174
10.94,10.94,10.94,10.94,0.0,0.0,0.0,4.39429263
10.95,10.95,10.95,10.95,0.0,0.0,0.0,4.34208929
10.96,10.96,10.96,10.96,0.0,0.0,0.0,4.36043733
10.97,10.97,10.97,10.97,0.0,0.0,0.0,4.39808104
10.98,10.98,10.98,10.98,0.0,0.0,0.0,4.40791664
10.99,10.99,10.99,10.99,0.0,0.0,0.0,4.36283043
11.0,11.0,11.0,11.0,0.0,0.0,0.0,4.37948885
11.01,11.01,11.01,11.01,0.0,0.0,0.0,4.35941534
11.02,11.02,11.02,11.02,0.0,0.0,0.0,4.38995556
11.03,11.03,11.03,11.03,0.0,0.0,0.0,4.37972122
11.04,11.04,11.04,11.04,0.0,0.0,0.0,4.39873882
11.05,11.05,11.05,11.05,0.0,0.0,0.0,4.39613344
11.06,11.06,11.06,11.06,0.0,0.0,0.0,4.34354037
11.07,11.07,11.07,11.07,0.0,0.0,0.0,4.37857698
11.08,11.08,11.08,11.08,0.0,0.0,0.0,4.4063718
11.09,11.09,11.09,11.09,0.0,0.0,0.0,4.37119239
11.1,11.1,11.1,11.1,0.0,0.0,0.0,4.37220169
11.11,11.11,11.11,11.11,0.0,0.0,0.0,4.39163119
11.12,11.12,11.12,11.12,0.0,0.0,0.0,4.39484885
11.13,11.13,11.13,11.13,0.0,0.0,0.0,4.41365554
11.14,11.14,11.14,11.14,0.0,0.0,0.0,4.43799774
11.15,11.15,11.15,11.15,0.0,0.0,0.0,4.36793533
11.16,11.16,11.16,11.16,0.0,0.0,0.0,4.39706075
11.17,11.17,11.17,11.17,0.0,0.0,0.0,4.41240759
11.18,11.18,11.18,11.18,0.0,0.0,0.0,4.41770536
11.19,11.19,11.19,11.19,0.0,0.0,0.0,4.36357621
11.2,11.2,11.2,11.2,0.0,0.0,0.0,4.40833617
11.21,11.21,11.21,11.21,0.0,0.0,0.0,4.3990811
11.22,11.22,11.22,11.22,0.0,0.0,0.0,4.41849259
11.23,11.23,11.23,11.23,0.0,0.0,0.0,4.39479759
11.24,11.24,11.24,11.24,0.0,0.0,0.0,4.3814547
11.25,11.25,11.25,11.25,0.0,0.0,0.0,4.38421224
11.26,11.26,11.26,11.26,0.0,0.0,0.0,4.4354133
11.27,11.27,11.27,11.27,0.0,0.0,0.0,4.41794717
11.28,11.28,11.28,11.28,0.0,0.0,0.0,4.42167003
11.29,11.29,11.29,11.29,0.0,0.0,0.0,4.43233249
11.3,11.3,11.3,11.3,0.0,0.0,0.0,4.36333953


==> dataICX285cellar4Branch.csv <==
0.0,0.0,0.0,0.0,1.8670347,1.3099793,2.656664,-0.09998785
0.01,0.01,0.01,0.01,1.853555,1.311022,2.6474133,-0.0999148
0.02,0.02,0.02,0.02,1.8581388,1.327267,2.691804,-0.10024548
0.03,0.03,0.03,0.03,1.8891218,1.3237379,2.7095685,-0.10262538
0.04,0.04,0.04,0.04,1.8347976,1.3242161,2.7085721,-0.10060368
0.05,0.05,0.05,0.05,1.877187,1.3217354,2.7121658,-0.09880509
0.06,0.06,0.06,0.06,1.8599232,1.318306,2.6456852,-0.10172893
0.07,0.07,0.07,0.07,1.8517945,1.3240947,2.6987236,-0.10046548
0.08,0.08,0.08,0.08,1.8728638,1.3321486,2.715214,-0.10157197
0.09,0.09,0.09,0.09,1.8518499,1.3209206,2.6810465,-0.09862097
0.1,0.1,0.1,0.1,1.8628803,1.3146502,2.6703482,-0.09978661
0.11,0.11,0.11,0.11,1.8436247,1.3091656,2.6542447,-0.10006929
0.12,0.12,0.12,0.12,1.8674848,1.324263,2.6958137,-0.10181396
0.13,0.13,0.13,0.13,1.8938318,1.336988,2.7331796,-0.10258735
0.14,0.14,0.14,0.14,1.8888447,1.3273939,2.6940064,-0.10067673
0.15,0.15,0.15,0.15,1.8518246,1.3220806,2.6980724,-0.10072479
0.16,0.16,0.16,0.16,1.8614726,1.3274977,2.718622,-0.09817453
0.17,0.17,0.17,0.17,1.8550642,1.3142518,2.6989713,-0.0978752
0.18,0.18,0.18,0.18,1.8548716,1.3311489,2.7271461,-0.10039183
0.19,0.19,0.19,0.19,1.8494875,1.3153505,2.7045798,-0.09905294
0.2,0.2,0.2,0.2,1.8806325,1.3279203,2.710545,-0.09832497
0.21,0.21,0.21,0.21,1.8693577,1.3115691,2.678153,-0.10010156
0.22,0.22,0.22,0.22,1.8775336,1.3409295,2.7662642,-0.09686255
0.23,0.23,0.23,0.23,1.8674529,1.3241785,2.6870775,-0.10150308
0.24,0.24,0.24,0.24,1.8642223,1.3319418,2.6847312,-0.10202055
0.25,0.25,0.25,0.25,1.8508816,1.3286967,2.689464,-0.10039281
0.26,0.26,0.26,0.26,1.8551593,1.3116658,2.6648123,-0.10363196
0.27,0.27,0.27,0.27,1.8556445,1.3291657,2.6768615,-0.10038588
0.28,0.28,0.28,0.28,1.8272642,1.3228434,2.68016,-0.10034466
0.29,0.29,0.29,0.29,1.8161976,1.307626,2.6563826,-0.09945792
0.3,0.3,0.3,0.3,1.8659921,1.3365688,2.7031834,-0.1056409
0.31,0.31,0.31,0.31,1.8283286,1.3304957,2.719893,-0.10334605
0.32,0.32,0.32,0.32,1.8705285,1.3252808,2.7236814,-0.0970858
0.33,0.33,0.33,0.33,1.8433057,1.3342884,2.7133975,-0.10037617
0.34,0.34,0.34,0.34,1.8539163,1.3369216,2.7129393,-0.10100108
0.35,0.35,0.35,0.35,1.8404381,1.3050296,2.6797478,-0.10325223
0.36,0.36,0.36,0.36,1.866872,1.3240099,2.7171693,-0.10270117
0.37,0.37,0.37,0.37,1.8586117,1.3159413,2.6494174,-0.10116475
0.38,0.38,0.38,0.38,1.8390591,1.3115222,2.6309528,-0.1031018
0.39,0.39,0.39,0.39,1.8583889,1.325202,2.6776235,-0.09962218
0.4,0.4,0.4,0.4,1.8966011,1.3175414,2.6961474,-0.10013128
0.41,0.41,0.41,0.41,1.8297627,1.3225882,2.6985455,-0.10132129
0.42,0.42,0.42,0.42,1.839254,1.3222116,2.6994438,-0.10013598
0.43,0.43,0.43,0.43,1.8380156,1.2947309,2.6455286,-0.09846722
0.44,0.44,0.44,0.44,1.8509873,1.3307973,2.710295,-0.10045888
0.45,0.45,0.45,0.45,1.8577749,1.3290839,2.70643,-0.10155631
0.46,0.46,0.46,0.46,1.8853554,1.3410157,2.7395651,-0.09952848
0.47,0.47,0.47,0.47,1.8794616,1.3271952,2.717719,-0.09980401
0.48,0.48,0.48,0.48,1.8633168,1.3208426,2.7105215,-0.10027391
0.49,0.49,0.49,0.49,1.8463582,1.3123773,2.6833894,-0.09874988
0.5,0.5,0.5,0.5,1.8268589,1.3155696,2.6782353,-0.10238726
0.51,0.51,0.51,0.51,1.892674,1.3261927,2.7163486,-0.09840399
0.52,0.52,0.52,0.52,1.8715328,1.3183032,2.6445427,-0.10234778
0.53,0.53,0.53,0.53,1.8338282,1.3199476,2.692062,-0.10255219
0.54,0.54,0.54,0.54,1.8706602,1.3300812,2.728735,-0.10121308
0.55,0.55,0.55,0.55,1.8380297,1.3165284,2.6605542,-0.10147321
0.56,0.56,0.56,0.56,1.8138989,1.3098581,2.6422064,-0.10055846
0.57,0.57,0.57,0.57,1.8590851,1.3232853,2.7108488,-0.09941856
0.58,0.58,0.58,0.58,1.813857,1.3175381,2.6795158,-0.10013786
0.59,0.59,0.59,0.59,1.9009439,1.3387965,2.724572,-0.10154177
0.6,0.6,0.6,0.6,1.8456419,1.3177191,2.7040787,-0.10091711
0.61,0.61,0.61,0.61,1.8682417,1.3163213,2.668965,-0.10138804
0.62,0.62,0.62,0.62,1.8883593,1.3496187,2.767465,-0.09761813
0.63,0.63,0.63,0.63,1.8519571,1.328656,2.6827693,-0.0998157
0.64,0.64,0.64,0.64,1.8705305,1.330078,2.7068777,-0.10017148
0.65,0.65,0.65,0.65,1.8507347,1.3263581,2.710151,-0.10311555
0.66,0.66,0.66,0.66,1.9130384,1.3349425,2.715044,-0.10223104
0.67,0.67,0.67,0.67,1.8587332,1.3341397,2.7144794,-0.10042807
0.68,0.68,0.68,0.68,1.8369339,1.3275964,2.6479416,-0.10195941
0.69,0.69,0.69,0.69,1.8494735,1.3281778,2.6623688,-0.10331467
0.7,0.7,0.7,0.7,1.8267835,1.3325651,2.68288,-0.104054
0.71,0.71,0.71,0.71,1.824886,1.3231053,2.667371,-0.10641515
0.72,0.72,0.72,0.72,1.8335142,1.3314049,2.6476107,-0.10673099
0.73,0.73,0.73,0.73,1.8170038,1.313889,2.6563601,-0.10117234
0.74,0.74,0.74,0.74,1.7379181,1.3236033,2.6491666,-0.10393467
0.75,0.75,0.75,0.75,1.7561597,1.3439994,2.6562524,-0.10268608
0.76,0.76,0.76,0.76,1.7441722,1.3336365,2.6677926,-0.10450352
0.77,0.77,0.77,0.77,1.7547395,1.342616,2.704845,-0.10180499
0.78,0.78,0.78,0.78,1.7389395,1.3269081,2.6498477,-0.10272572
0.79,0.79,0.79,0.79,1.775814,1.3235307,2.6594133,-0.10541136
0.8,0.8,0.8,0.8,1.794374,1.3200815,2.6655815,-0.10494855
0.81,0.81,0.81,0.81,1.7821686,1.338206,2.6821644,-0.10631045
0.82,0.82,0.82,0.82,1.7928275,1.322509,2.6655874,-0.10468023
0.83,0.83,0.83,0.83,1.8365631,1.3451366,2.7374902,-0.10442857
0.84,0.84,0.84,0.84,1.8063759,1.3402694,2.6846433,-0.10515612
0.85,0.85,0.85,0.85,1.7766674,1.3332198,2.6896677,-0.1070848
0.86,0.86,0.86,0.86,1.8408781,1.3436064,2.7349324,-0.10396543
0.87,0.87,0.87,0.87,1.8160105,1.306633,2.6961017,-0.09696217
0.88,0.88,0.88,0.88,1.7983459,1.3196372,2.6559405,-0.10108335
0.89,0.89,0.89,0.89,1.8490494,1.3038899,2.6846106,-0.10240247
0.9,0.9,0.9,0.9,1.854633,1.304243,2.7211604,-0.09913085
0.91,0.91,0.91,0.91,1.9433607,1.3256965,2.7637951,-0.1020598
0.92,0.92,0.92,0.92,2.07144,1.3402491,2.807671,-0.10685991
0.93,0.93,0.93,0.93,2.152092,1.341386,2.8682175,-0.11226653
0.94,0.94,0.94,0.94,2.2485623,1.3539429,2.960135,-0.11030119
0.95,0.95,0.95,0.95,2.3019125,1.3773115,2.986731,-0.11322374
0.96,0.96,0.96,0.96,2.3844323,1.3880066,3.030114,-0.11534445
0.97,0.97,0.97,0.97,2.3735957,1.3812269,2.9918637,-0.11448006
0.98,0.98,0.98,0.98,2.3975668,1.3912313,3.0582078,-0.11499624
0.99,0.99,0.99,0.99,2.370121,1.3785436,3.0207262,-0.11681914
1.0,1.0,1.0,1.0,2.325022,1.3644924,2.9914176,-0.11407205
1.01,1.01,1.01,1.01,2.3208616,1.3392507,2.9817429,-0.10935772
1.02,1.02,1.02,1.02,2.2950544,1.3469343,2.9464197,-0.11580696
1.03,1.03,1.03,1.03,2.3228667,1.3260919,2.907977,-0.11680561
1.04,1.04,1.04,1.04,2.4367127,1.3792717,3.0233614,-0.11793591
1.05,1.05,1.05,1.05,2.4465046,1.3640684,3.0454087,-0.11573568
1.06,1.06,1.06,1.06,2.3404615,1.341032,2.8991964,-0.12440229
1.07,1.07,1.07,1.07,2.2620585,1.3551157,2.9401574,-0.11298503
1.08,1.08,1.08,1.08,2.2370534,1.3445492,2.856651,-0.11002205
1.09,1.09,1.09,1.09,2.0956554,1.3160231,2.7962215,-0.10783052
1.1,1.1,1.1,1.1,2.0410655,1.3066216,2.782749,-0.10660157
1.11,1.11,1.11,1.11,2.0484104,1.3250507,2.7933056,-0.10489742
1.12,1.12,1.12,1.12,1.9948416,1.3070813,2.7349012,-0.1056008
1.13,1.13,1.13,1.13,1.9389051,1.293662,2.6697206,-0.10669752
1.14,1.14,1.14,1.14,2.0032554,1.3136305,2.7558844,-0.10542413
1.15,1.15,1.15,1.15,1.9969639,1.3121963,2.7345665,-0.10498568
1.16,1.16,1.16,1.16,1.9589165,1.310707,2.7122602,-0.10297146
1.17,1.17,1.17,1.17,1.9837424,1.3147719,2.7722702,-0.09907401
1.18,1.18,1.18,1.18,1.9773046,1.3202451,2.7666621,-0.11048394
1.19,1.19,1.19,1.19,1.9487425,1.3106077,2.7194195,-0.10397093
1.2,1.2,1.2,1.2,1.9493155,1.3189617,2.7929142,-0.10171455
1.21,1.21,1.21,1.21,1.9457532,1.3176899,2.7077174,-0.10458993
1.22,1.22,1.22,1.22,1.9685258,1.3107297,2.7574995,-0.10155877
1.23,1.23,1.23,1.23,1.9852111,1.3144351,2.7681823,-0.10589355
1.24,1.24,1.24,1.24,1.9583361,1.3414052,2.8004165,-0.10615296
1.25,1.25,1.25,1.25,1.9573454,1.3316067,2.748222,-0.10824638
1.26,1.26,1.26,1.26,1.9855084,1.3210229,2.7717812,-0.10611914
1.27,1.27,1.27,1.27,1.971556,1.3268352,2.7893007,-0.10882644
1.28,1.28,1.28,1.28,1.8764691,1.3316888,2.7044778,-0.10489479
1.29,1.29,1.29,1.29,1.9242561,1.3540796,2.7029219,-0.10784069
1.3,1.3,1.3,1.3,1.8570678,1.338788,2.6851475,-0.11000405
1.31,1.31,1.31,1.31,1.9109969,1.3529497,2.7421293,-0.10972629
1.32,1.32,1.32,1.32,1.9090135,1.3437227,2.7218926,-0.10658763
1.33,1.33,1.33,1.33,1.9555048,1.3411478,2.769638,-0.10603014
1.34,1.34,1.34,1.34,1.948807,1.3488204,2.76742,-0.1052683
1.35,1.35,1.35,1.35,1.9436617,1.3478247,2.7431595,-0.10852057
1.36,1.36,1.36,1.36,1.9913837,1.3355852,2.7458768,-0.10639784
1.37,1.37,1.37,1.37,1.9710946,1.3393418,2.7236135,-0.11158916
1.38,1.38,1.38,1.38,2.035578,1.3545377,2.8046932,-0.1038381
1.39,1.39,1.39,1.39,2.095024,1.3500067,2.8463736,-0.10380921
1.4,1.4,1.4,1.4,2.1427085,1.341494,2.837487,-0.10520714
1.41,1.41,1.41,1.41,2.2386553,1.355332,2.9165282,-0.10761704
1.42,1.42,1.42,1.42,2.3365088,1.3558369,2.9597037,-0.10615388
1.43,1.43,1.43,1.43,2.3559442,1.3563892,2.980473,-0.10398905
1.44,1.44,1.44,1.44,2.3328876,1.3537264,2.9576602,-0.10869949
1.45,1.45,1.45,1.45,2.3791394,1.3505627,2.9714513,-0.10945722
1.46,1.46,1.46,1.46,2.3876538,1.3432233,2.955654,-0.1106557
1.47,1.47,1.47,1.47,2.4523044,1.342963,2.980596,-0.11821064
1.48,1.48,1.48,1.48,2.5077572,1.3744818,3.0636666,-0.11548945
1.49,1.49,1.49,1.49,2.5579371,1.3842736,3.0550914,-0.11495887
1.5,1.5,1.5,1.5,2.5344682,1.37404,3.0484073,-0.12048429
1.51,1.51,1.51,1.51,2.6224997,1.4022652,3.1553686,-0.11966244
1.52,1.52,1.52,1.52,2.719948,1.4020807,3.141231,-0.12342103
1.53,1.53,1.53,1.53,2.8397324,1.4441155,3.256127,-0.12666309
1.54,1.54,1.54,1.54,2.8730528,1.4512669,3.326188,-0.13170798
1.55,1.55,1.55,1.55,2.880192,1.4467962,3.2808216,-0.12538554
1.56,1.56,1.56,1.56,2.997581,1.4576403,3.3408673,-0.13163432
1.57,1.57,1.57,1.57,3.057195,1.4836056,3.426102,-0.13348892
1.58,1.58,1.58,1.58,3.0850618,1.4884329,3.5260699,-0.134571
1.59,1.59,1.59,1.59,3.0019493,1.5097064,3.518168,-0.1302524
1.6,1.6,1.6,1.6,2.9186368,1.4802389,3.4756882,-0.12142745
1.61,1.61,1.61,1.61,2.8930013,1.4426454,3.3632486,-0.11982869
1.62,1.62,1.62,1.62,2.8800743,1.4904029,3.4968767,-0.12062194
1.63,1.63,1.63,1.63,2.8896325,1.4868114,3.5232496,-0.12431838
1.64,1.64,1.64,1.64,2.9334373,1.4781154,3.5299234,-0.11770889
1.65,1.65,1.65,1.65,2.8620765,1.4854167,3.513248,-0.11454542
1.66,1.66,1.66,1.66,2.7990355,1.4641265,3.4833033,-0.11951938
1.67,1.67,1.67,1.67,2.8089192,1.4516283,3.412377,-0.11480409
1.68,1.68,1.68,1.68,2.754877,1.4477366,3.4142065,-0.11299223
1.69,1.69,1.69,1.69,2.697132,1.398337,3.2804067,-0.11602756
1.7,1.7,1.7,1.7,2.6585333,1.3865594,3.264805,-0.11473391
1.71,1.71,1.71,1.71,2.6731853,1.401319,3.2828803,-0.11145956
1.72,1.72,1.72,1.72,2.5937555,1.3997859,3.2869995,-0.11659705
1.73,1.73,1.73,1.73,2.5494614,1.4029393,3.2553618,-0.11020555
1.74,1.74,1.74,1.74,2.527733,1.3833206,3.220092,-0.11035584
1.75,1.75,1.75,1.75,2.53543,1.3833052,3.210972,-0.10965556
1.76,1.76,1.76,1.76,2.5191822,1.3778964,3.1580982,-0.10677322
1.77,1.77,1.77,1.77,2.5004044,1.3747364,3.1479669,-0.10724802
1.78,1.78,1.78,1.78,2.493301,1.3645815,3.1269908,-0.10649033
1.79,1.79,1.79,1.79,2.466394,1.3708575,3.1109471,-0.11054114
1.8,1.8,1.8,1.8,2.4231455,1.3793696,3.1597948,-0.10974491
1.81,1.81,1.81,1.81,2.4340572,1.3881097,3.1806202,-0.10385054
1.82,1.82,1.82,1.82,2.411522,1.3503736,3.0983033,-0.10974964
1.83,1.83,1.83,1.83,2.4096735,1.3788449,3.1402771,-0.10617793
1.84,1.84,1.84,1.84,2.3573456,1.3529009,3.0607285,-0.10543113
1.85,1.85,1.85,1.85,2.4021347,1.3386034,3.0836673,-0.10443793
1.86,1.86,1.86,1.86,2.3614075,1.3521341,3.1157367,-0.10670356
1.87,1.87,1.87,1.87,2.3206768,1.3263744,3.0695622,-0.10559195
1.88,1.88,1.88,1.88,2.2259898,1.3299332,3.1021721,-0.09971195
1.89,1.89,1.89,1.89,2.2850368,1.3422973,3.1485417,-0.10027145
1.9,1.9,1.9,1.9,2.350595,1.3547071,3.2583802,-0.09933092
1.91,1.91,1.91,1.91,2.487832,1.3882267,3.2753744,-0.10290717
1.92,1.92,1.92,1.92,2.5217607,1.387783,3.2648811,-0.10793083
1.93,1.93,1.93,1.93,2.4646342,1.3968434,3.243396,-0.10765206
1.94,1.94,1.94,1.94,2.4520152,1.4008505,3.1741533,-0.1100795
1.95,1.95,1.95,1.95,2.3914814,1.3871124,3.1200871,-0.10968932
1.96,1.96,1.96,1.96,2.3711505,1.357488,3.0216205,-0.11248846
1.97,1.97,1.97,1.97,2.4264166,1.3655847,3.0525188,-0.11227588
1.98,1.98,1.98,1.98,2.4701488,1.3663216,3.0525568,-0.11463755
1.99,1.99,1.99,1.99,2.5658646,1.3820444,3.1226084,-0.11654257
2.0,2.0,2.0,2.0,2.5998523,1.3817484,3.1580677,-0.11749997
2.01,2.01,2.01,2.01,2.6223426,1.3902411,3.1429448,-0.11946465
2.02,2.02,2.02,2.02,2.6333354,1.4064816,3.2018285,-0.11453097
2.03,2.03,2.03,2.03,2.6529334,1.4229795,3.2181103,-0.11704072
2.04,2.04,2.04,2.04,2.6198616,1.4171327,3.2501826,-0.11537193
2.05,2.05,2.05,2.05,2.5744174,1.3905139,3.1561258,-0.10939906
2.06,2.06,2.06,2.06,2.5864182,1.4080043,3.201022,-0.10904649
2.07,2.07,2.07,2.07,2.553167,1.4011072,3.1943545,-0.11488365
2.08,2.08,2.08,2.08,2.5552487,1.3869097,3.178821,-0.11205423
2.09,2.09,2.09,2.09,2.5874202,1.4083474,3.2687876,-0.11425696
2.1,2.1,2.1,2.1,2.496999,1.3806663,3.2257895,-0.10951721
2.11,2.11,2.11,2.11,2.4920712,1.3981293,3.2375317,-0.10738976
2.12,2.12,2.12,2.12,2.4776237,1.4007062,3.2509253,-0.10553695
2.13,2.13,2.13,2.13,2.5581172,1.4016393,3.295863,-0.10809284
2.14,2.14,2.14,2.14,2.6012824,1.4122716,3.3627605,-0.10781211
2.15,2.15,2.15,2.15,2.7061903,1.4229938,3.412932,-0.10852768
2.16,2.16,2.16,2.16,2.7202992,1.4260943,3.417653,-0.11326005
2.17,2.17,2.17,2.17,2.7345593,1.4203664,3.428265,-0.11253916
2.18,2.18,2.18,2.18,2.8105338,1.4602553,3.5374658,-0.11945873
2.19,2.19,2.19,2.19,2.8236022,1.4599856,3.508115,-0.11501864
2.2,2.2,2.2,2.2,2.826601,1.4809729,3.5419111,-0.11867785
2.21,2.21,2.21,2.21,2.8148115,1.4801455,3.5389276,-0.11572672
2.22,2.22,2.22,2.22,2.8086226,1.4736707,3.4663424,-0.11391547
2.23,2.23,2.23,2.23,2.7815354,1.4569045,3.4098399,-0.11524199
2.24,2.24,2.24,2.24,2.7010684,1.4478834,3.4011385,-0.11785299
2.25,2.25,2.25,2.25,2.733172,1.4660692,3.4326904,-0.11720718
2.26,2.26,2.26,2.26,2.70768,1.4126368,3.251099,-0.11615643
2.27,2.27,2.27,2.27,2.6758926,1.3950877,3.2476287,-0.11504002
2.28,2.28,2.28,2.28,2.616487,1.4100078,3.2221255,-0.11456052
2.29,2.29,2.29,2.29,2.6025085,1.3959842,3.176065,-0.11451266
2.3,2.3,2.3,2.3,2.6192389,1.4074458,3.2414997,-0.11290723
2.31,2.31,2.31,2.31,2.578863,1.3869872,3.1640446,-0.11880422
2.32,2.32,2.32,2.32,2.52211,1.3758441,3.10957,-0.11660468
2.33,2.33,2.33,2.33,2.5369806,1.3667516,3.1327791,-0.10919076
2.34,2.34,2.34,2.34,2.4962595,1.3805075,3.1443937,-0.10679466
2.35,2.35,2.35,2.35,2.5643277,1.376691,3.123306,-0.11486638
2.36,2.36,2.36,2.36,2.5216215,1.3878134,3.160703,-0.11600659
2.37,2.37,2.37,2.37,2.549376,1.4066008,3.2219198,-0.11123109
2.38,2.38,2.38,2.38,2.5757542,1.3834288,3.1618226,-0.11223917
2.39,2.39,2.39,2.39,2.5519419,1.3920512,3.163919,-0.12002173
2.4,2.4,2.4,2.4,2.608376,1.3855379,3.1554883,-0.11137878
2.41,2.41,2.41,2.41,2.5968587,1.3723593,3.1001656,-0.11425586
2.42,2.42,2.42,2.42,2.5887525,1.3881369,3.1987262,-0.11199874
2.43,2.43,2.43,2.43,2.658739,1.4371027,3.2336879,-0.11455455
2.44,2.44,2.44,2.44,2.593515,1.3848494,3.1656933,-0.1169955
2.45,2.45,2.45,2.45,2.5805433,1.4028708,3.2284205,-0.10973611
2.46,2.46,2.46,2.46,2.5820782,1.379599,3.1605961,-0.11217778
2.47,2.47,2.47,2.47,2.6564174,1.4306177,3.2296689,-0.11817589
2.48,2.48,2.48,2.48,2.618128,1.406151,3.2133703,-0.12069908
2.49,2.49,2.49,2.49,2.6720643,1.3781315,3.18561,-0.11684801
2.5,2.5,2.5,2.5,2.5966923,1.3861108,3.1948938,-0.11677769
2.51,2.51,2.51,2.51,2.6315255,1.4152912,3.2044988,-0.11758882
2.52,2.52,2.52,2.52,2.5687222,1.3876944,3.1594024,-0.11327477
2.53,2.53,2.53,2.53,2.5096724,1.3611308,3.113191,-0.11316146
2.54,2.54,2.54,2.54,2.4266167,1.3590556,3.0542448,-0.11101853
2.55,2.55,2.55,2.55,2.3652349,1.3407824,2.9814997,-0.11329094
2.56,2.56,2.56,2.56,2.358869,1.3490586,3.017622,-0.11085507
2.57,2.57,2.57,2.57,2.3056092,1.3105754,2.938422,-0.10566758
2.58,2.58,2.58,2.58,2.2843676,1.3192612,2.9211311,-0.10405184
2.59,2.59,2.59,2.59,2.2472115,1.299398,2.8092327,-0.10456728
2.6,2.6,2.6,2.6,2.2415411,1.3061733,2.8685765,-0.1063112
2.61,2.61,2.61,2.61,2.2106392,1.3463261,2.928775,-0.10360266
2.62,2.62,2.62,2.62,2.2532847,1.3497163,2.9221945,-0.11044206
2.63,2.63,2.63,2.63,2.2727954,1.350142,2.9799058,-0.10659317
2.64,2.64,2.64,2.64,2.2475755,1.3470039,2.9839935,-0.10691804
2.65,2.65,2.65,2.65,2.2887752,1.3436209,2.9546907,-0.10725392
2.66,2.66,2.66,2.66,2.2470136,1.3489168,2.9619045,-0.10790408
2.67,2.67,2.67,2.67,2.2331505,1.3382685,2.9347138,-0.10393851
2.68,2.68,2.68,2.68,2.2664468,1.3479922,2.9799225,-0.1081488
2.69,2.69,2.69,2.69,2.2609081,1.3371669,2.9454873,-0.10508635
2.7,2.7,2.7,2.7,2.2138102,1.3329763,2.9091802,-0.10443678
2.71,2.71,2.71,2.71,2.2438228,1.331453,2.9225793,-0.10732169
2.72,2.72,2.72,2.72,2.2370262,1.3126731,2.8443015,-0.10620144
2.73,2.73,2.73,2.73,2.275471,1.3293853,2.9122906,-0.10466614
2.74,2.74,2.74,2.74,2.2707934,1.327921,2.9170446,-0.10406243
2.75,2.75,2.75,2.75,2.3020678,1.3300896,2.9225888,-0.10798026
2.76,2.76,2.76,2.76,2.1879923,1.3015319,2.8486376,-0.10817967
2.77,2.77,2.77,2.77,2.2395346,1.33249,2.9048822,-0.10600316
2.78,2.78,2.78,2.78,2.2283778,1.3242319,2.8546164,-0.10841534
2.79,2.79,2.79,2.79,2.1845028,1.3141721,2.8580832,-0.1055426
2.8,2.8,2.8,2.8,2.1936193,1.312598,2.8284583,-0.10637969
2.81,2.81,2.81,2.81,2.179453,1.3080236,2.840277,-0.10929589
2.82,2.82,2.82,2.82,2.1735501,1.3077717,2.854568,-0.10200199
2.83,2.83,2.83,2.83,2.1452558,1.3188969,2.8681173,-0.10994488
2.84,2.84,2.84,2.84,2.1418598,1.2982341,2.7956045,-0.10587566
2.85,2.85,2.85,2.85,2.1613443,1.3027924,2.8154092,-0.10216364
2.86,2.86,2.86,2.86,2.0888371,1.3014055,2.8603933,-0.10365714
2.87,2.87,2.87,2.87,2.0771976,1.3038827,2.8323479,-0.10408036
2.88,2.88,2.88,2.88,2.057735,1.2762243,2.7263508,-0.10825603
2.89,2.89,2.89,2.89,2.063715,1.3022937,2.7658107,-0.10369516
2.9,2.9,2.9,2.9,1.9761878,1.2878197,2.7025218,-0.10280928
2.91,2.91,2.91,2.91,1.9437792,1.275017,2.6635602,-0.10306051
2.92,2.92,2.92,2.92,1.8917187,1.2687997,2.6296077,-0.10536048
2.93,2.93,2.93,2.93,1.8719554,1.2551334,2.6242926,-0.10188796
2.94,2.94,2.94,2.94,1.8390985,1.2566153,2.5999582,-0.09756275
2.95,2.95,2.95,2.95,1.8318621,1.2609197,2.6094894,-0.09837186
2.96,2.96,2.96,2.96,1.7838047,1.2565403,2.593491,-0.09978186
2.97,2.97,2.97,2.97,1.822448,1.27351,2.6598825,-0.09912364
2.98,2.98,2.98,2.98,1.8165102,1.2868356,2.7016482,-0.0956795
2.99,2.99,2.99,2.99,1.7994801,1.3076831,2.6842227,-0.09718605
3.0,3.0,3.0,3.0,1.8138982,1.307824,2.6985264,-0.10009702
3.01,3.01,3.01,3.01,1.8265495,1.3234363,2.7507493,-0.10028183
3.02,3.02,3.02,3.02,1.7525035,1.3291932,2.7138383,-0.09691871
3.03,3.03,3.03,3.03,1.7498546,1.3165188,2.6464524,-0.10090641
3.04,3.04,3.04,3.04,1.7026931,1.3101197,2.6244314,-0.10416146
3.05,3.05,3.05,3.05,1.7510308,1.3232301,2.6284947,-0.10023375
3.06,3.06,3.06,3.06,1.6981475,1.3340925,2.624799,-0.10053665
3.07,3.07,3.07,3.07,1.6574229,1.3159678,2.6113973,-0.10276482
3.08,3.08,3.08,3.08,1.643707,1.3057603,2.5279665,-0.10426109
3.09,3.09,3.09,3.09,1.6184919,1.3078445,2.5016744,-0.1062595
3.1,3.1,3.1,3.1,1.6351277,1.306257,2.5381436,-0.10537791
3.11,3.11,3.11,3.11,1.6285208,1.3178726,2.5879292,-0.10862291
3.12,3.12,3.12,3.12,1.640464,1.3248141,2.6131668,-0.10496436
3.13,3.13,3.13,3.13,1.656685,1.3089553,2.5415661,-0.10969006
3.14,3.14,3.14,3.14,1.6715108,1.3003222,2.5404186,-0.10651365
3.15,3.15,3.15,3.15,1.7045622,1.3155124,2.5520082,-0.11259376
3.16,3.16,3.16,3.16,1.6877673,1.3160965,2.5605323,-0.10535544
3.17,3.17,3.17,3.17,1.6596224,1.3248484,2.5434847,-0.10957858
3.18,3.18,3.18,3.18,1.624418,1.304313,2.5272028,-0.11044684
3.19,3.19,3.19,3.19,1.6749194,1.3109757,2.5817938,-0.11078854
3.2,3.2,3.2,3.2,1.7887989,1.3389307,2.7240803,-0.11445281
3.21,3.21,3.21,3.21,1.8056414,1.3417242,2.7722108,-0.1132402
3.22,3.22,3.22,3.22,1.7988122,1.3436731,2.6865616,-0.11639956
3.23,3.23,3.23,3.23,1.9193914,1.3640723,2.7853222,-0.12370897
3.24,3.24,3.24,3.24,1.8873578,1.3496988,2.7709157,-0.11790361
3.25,3.25,3.25,3.25,1.9402543,1.3500335,2.7485707,-0.12078071
3.26,3.26,3.26,3.26,2.057653,1.3820392,2.8723774,-0.12605813
3.27,3.27,3.27,3.27,2.086179,1.3663927,2.8557148,-0.11870337
3.28,3.28,3.28,3.28,2.1204333,1.3423891,2.7947395,-0.11645942
3.29,3.29,3.29,3.29,2.1788297,1.3407382,2.7767062,-0.11787444
3.3,3.3,3.3,3.3,2.1020672,1.3264028,2.7547922,-0.11939961
3.31,3.31,3.31,3.31,2.171307,1.3575487,2.849362,-0.1253823
3.32,3.32,3.32,3.32,2.1588871,1.3438779,2.8184905,-0.1215907
3.33,3.33,3.33,3.33,2.0993352,1.3365073,2.8007634,-0.1241244
3.34,3.34,3.34,3.34,2.1539087,1.3616142,2.8282497,-0.13023819
3.35,3.35,3.35,3.35,2.2784595,1.3709556,2.93836,-0.1313348
3.36,3.36,3.36,3.36,2.362366,1.3558458,2.8928874,-0.1271206
3.37,3.37,3.37,3.37,2.377586,1.3680236,2.9646204,-0.12479012
3.38,3.38,3.38,3.38,2.4336812,1.3574462,2.927125,-0.12236296
3.39,3.39,3.39,3.39,2.5702934,1.3770906,3.0522254,-0.12344684
3.4,3.4,3.4,3.4,2.6349456,1.4114368,3.1030614,-0.12288796
3.41,3.41,3.41,3.41,2.6177313,1.4411031,3.1944497,-0.11812678
3.42,3.42,3.42,3.42,2.6656146,1.4165045,3.1394768,-0.11848395
3.43,3.43,3.43,3.43,2.6367958,1.417235,3.1726696,-0.11927066
3.44,3.44,3.44,3.44,2.6155014,1.3894205,3.0712335,-0.11833206
3.45,3.45,3.45,3.45,2.5970666,1.389015,3.0550168,-0.1254299
3.46,3.46,3.46,3.46,2.5673933,1.3804617,2.997705,-0.12073198
3.47,3.47,3.47,3.47,2.6179216,1.3883386,3.0982466,-0.11865332
3.48,3.48,3.48,3.48,2.4968553,1.3662968,3.0393798,-0.11755105
3.49,3.49,3.49,3.49,2.4690294,1.3523196,2.9915407,-0.11618306
3.5,3.5,3.5,3.5,2.426498,1.3538562,2.9633577,-0.11234564
3.51,3.51,3.51,3.51,2.3556833,1.353165,2.9763045,-0.10915526
3.52,3.52,3.52,3.52,2.3814113,1.3639692,2.998948,-0.11212257
3.53,3.53,3.53,3.53,2.410944,1.3546623,2.953208,-0.11201984
3.54,3.54,3.54,3.54,2.3978026,1.3652847,2.9832528,-0.11902275
3.55,3.55,3.55,3.55,2.3812208,1.3439056,2.9263015,-0.11654293
3.56,3.56,3.56,3.56,2.4298737,1.3555127,2.996319,-0.12043224
3.57,3.57,3.57,3.57,2.4203184,1.360052,2.979241,-0.11639532
3.58,3.58,3.58,3.58,2.4165156,1.3637569,2.9833212,-0.11638733
3.59,3.59,3.59,3.59,2.3643756,1.3466799,2.930397,-0.11852386
3.6,3.6,3.6,3.6,2.3926208,1.3665437,3.004259,-0.11490339
3.61,3.61,3.61,3.61,2.3596394,1.3599336,2.9810026,-0.10814472
3.62,3.62,3.62,3.62,2.3905566,1.3558459,2.962794,-0.11350414
3.63,3.63,3.63,3.63,2.3625574,1.3382158,2.9364278,-0.11789196
3.64,3.64,3.64,3.64,2.3569138,1.3364681,2.9291825,-0.11538918
3.65,3.65,3.65,3.65,2.2665944,1.3510901,2.9371638,-0.11225162
3.66,3.66,3.66,3.66,2.197461,1.3434876,2.8711083,-0.11213968
3.67,3.67,3.67,3.67,2.1389606,1.3373086,2.83463,-0.11026489
3.68,3.68,3.68,3.68,2.0626717,1.3233933,2.8228505,-0.10996506
3.69,3.69,3.69,3.69,2.0221307,1.3226671,2.8096147,-0.10752074
3.7,3.7,3.7,3.7,2.0729756,1.3301276,2.8473864,-0.10661179
3.71,3.71,3.71,3.71,2.0768754,1.3211002,2.8205724,-0.10944247
3.72,3.72,3.72,3.72,2.0906346,1.3152359,2.7525876,-0.1119108
3.73,3.73,3.73,3.73,2.1051712,1.3194844,2.819113,-0.10658719
3.74,3.74,3.74,3.74,2.105225,1.3093454,2.829671,-0.10447467
3.75,3.75,3.75,3.75,2.0978491,1.3232898,2.8129253,-0.10741542
3.76,3.76,3.76,3.76,2.1364048,1.3430526,2.9058812,-0.10641916
3.77,3.77,3.77,3.77,2.173543,1.3417546,2.9161074,-0.11289967
3.78,3.78,3.78,3.78,2.1133904,1.3335807,2.8679585,-0.10162159
3.79,3.79,3.79,3.79,2.1237664,1.3226864,2.8617802,-0.10352629
3.8,3.8,3.8,3.8,2.1614804,1.3369,2.8846395,-0.1072659
3.81,3.81,3.81,3.81,2.1933208,1.3299744,2.901852,-0.10701956
3.82,3.82,3.82,3.82,2.2112226,1.3422567,2.9147685,-0.1116077
3.83,3.83,3.83,3.83,2.1867526,1.320342,2.8454583,-0.11126249
3.84,3.84,3.84,3.84,2.2454474,1.3484889,2.9535499,-0.1146937
3.85,3.85,3.85,3.85,2.2386057,1.33565,2.9117174,-0.11021695
3.86,3.86,3.86,3.86,2.23954,1.326305,2.8914661,-0.11362895
3.87,3.87,3.87,3.87,2.2140849,1.355894,2.9547203,-0.10800339
3.88,3.88,3.88,3.88,2.2204404,1.3374817,2.9498155,-0.10761968
3.89,3.89,3.89,3.89,2.220069,1.3299369,2.916125,-0.10807867
3.9,3.9,3.9,3.9,2.1483681,1.3210539,2.8894439,-0.10656322
3.91,3.91,3.91,3.91,2.1288235,1.3200147,2.87938,-0.10654636
3.92,3.92,3.92,3.92,2.1068742,1.3147284,2.873235,-0.10706805
3.93,3.93,3.93,3.93,2.0652173,1.3109003,2.8300703,-0.10044812
3.94,3.94,3.94,3.94,2.0298805,1.3011138,2.8813148,-0.10082325
3.95,3.95,3.95,3.95,2.0366108,1.2972827,2.8508897,-0.10103845
3.96,3.96,3.96,3.96,1.994434,1.2834017,2.82659,-0.09834839
3.97,3.97,3.97,3.97,2.0265172,1.3079203,2.8809273,-0.09832474
3.98,3.98,3.98,3.98,2.020182,1.3121009,2.8783634,-0.10016821
3.99,3.99,3.99,3.99,2.0443165,1.2928988,2.8443034,-0.10347744
4.0,4.0,4.0,4.0,2.0428936,1.3030986,2.884059,-0.1011677
4.01,4.01,4.01,4.01,2.051456,1.2976141,2.8764374,-0.10197007
4.02,4.02,4.02,4.02,2.0849276,1.3157912,2.8819432,-0.10117037
4.03,4.03,4.03,4.03,2.098151,1.2957271,2.834069,-0.10297605
4.04,4.04,4.04,4.04,2.1354828,1.3042204,2.889783,-0.10138509
4.05,4.05,4.05,4.05,2.1247523,1.3031399,2.8621597,-0.102616
4.06,4.06,4.06,4.06,2.1043155,1.3129492,2.8750453,-0.10281058
4.07,4.07,4.07,4.07,2.0578141,1.3128188,2.8294716,-0.10407488
4.08,4.08,4.08,4.08,2.0500386,1.3136915,2.8246157,-0.10427219
4.09,4.09,4.09,4.09,2.0594904,1.2983218,2.7746375,-0.10522463
4.1,4.1,4.1,4.1,2.026003,1.2967148,2.758818,-0.10185945
4.11,4.11,4.11,4.11,2.024025,1.2806269,2.6990745,-0.10540851
4.12,4.12,4.12,4.12,2.0244997,1.2944313,2.7360973,-0.10366622
4.13,4.13,4.13,4.13,2.042645,1.3002295,2.709132,-0.10294355
4.14,4.14,4.14,4.14,2.097449,1.319165,2.7915928,-0.10442013
4.15,4.15,4.15,4.15,2.0500429,1.2915125,2.7147272,-0.10504252
4.16,4.16,4.16,4.16,2.0479968,1.2990083,2.7096982,-0.10779327
4.17,4.17,4.17,4.17,2.0962336,1.3206937,2.7790103,-0.11019301
4.18,4.18,4.18,4.18,2.0792494,1.3149282,2.734421,-0.10656637
4.19,4.19,4.19,4.19,2.0804546,1.3355386,2.7675552,-0.11363848
4.2,4.2,4.2,4.2,2.0795338,1.3347007,2.7993147,-0.11009591
4.21,4.21,4.21,4.21,2.1199067,1.3591024,2.8210845,-0.11175757
4.22,4.22,4.22,4.22,2.105578,1.3557135,2.864527,-0.10818431
4.23,4.23,4.23,4.23,2.1316698,1.3494736,2.8735168,-0.10974569
4.24,4.24,4.24,4.24,2.1554112,1.3377072,2.8621073,-0.11139599
4.25,4.25,4.25,4.25,2.261605,1.3708318,3.006194,-0.11010341
4.26,4.26,4.26,4.26,2.3366551,1.347026,2.954976,-0.11629634
4.27,4.27,4.27,4.27,2.2980425,1.3380791,2.9847302,-0.11125871
4.28,4.28,4.28,4.28,2.3154528,1.3509083,3.0010226,-0.10958447
4.29,4.29,4.29,4.29,2.3192468,1.3507329,2.9816535,-0.11070273
4.3,4.3,4.3,4.3,2.3729403,1.3597152,3.062886,-0.1128678
4.31,4.31,4.31,4.31,2.359864,1.3652731,3.0433788,-0.10884886
4.32,4.32,4.32,4.32,2.3445997,1.3813722,3.1300397,-0.11158903
4.33,4.33,4.33,4.33,2.3853917,1.3922768,3.153713,-0.11208254
4.34,4.34,4.34,4.34,2.3974388,1.3714168,3.1157238,-0.10856619
4.35,4.35,4.35,4.35,2.389565,1.3692,3.107485,-0.11311158
4.36,4.36,4.36,4.36,2.3668246,1.3772181,3.1320348,-0.11079224
4.37,4.37,4.37,4.37,2.405685,1.4054261,3.157448,-0.10723848
4.38,4.38,4.38,4.38,2.3876958,1.3773813,3.0916266,-0.10314292
4.39,4.39,4.39,4.39,2.3957403,1.3739599,3.0944037,-0.10868279
4.4,4.4,4.4,4.4,2.4039764,1.3816603,3.1192355,-0.10833967
4.41,4.41,4.41,4.41,2.5009181,1.4061608,3.2094662,-0.11358938
4.42,4.42,4.42,4.42,2.5020702,1.4329352,3.266405,-0.11250256
4.43,4.43,4.43,4.43,2.4891346,1.4007058,3.2080476,-0.11114786
4.44,4.44,4.44,4.44,2.4883406,1.398294,3.204704,-0.10908812
4.45,4.45,4.45,4.45,2.4372106,1.4029845,3.197734,-0.10861219
4.46,4.46,4.46,4.46,2.355405,1.4027916,3.1448677,-0.10953479
4.47,4.47,4.47,4.47,2.2977438,1.3725983,3.0453322,-0.10255006
4.48,4.48,4.48,4.48,2.3279939,1.362826,3.0605116,-0.10756306
4.49,4.49,4.49,4.49,2.3213885,1.3698214,3.109697,-0.108568
4.5,4.5,4.5,4.5,2.1946182,1.3566023,2.9505596,-0.10591538
4.51,4.51,4.51,4.51,2.1650736,1.3378221,2.9012048,-0.10829996
4.52,4.52,4.52,4.52,2.1193097,1.3208185,2.8409579,-0.10701644
4.53,4.53,4.53,4.53,1.9826019,1.3059884,2.7088826,-0.10541423
4.54,4.54,4.54,4.54,1.9559696,1.2872727,2.6522765,-0.1112394
4.55,4.55,4.55,4.55,1.9466574,1.319753,2.7395265,-0.10655771
4.56,4.56,4.56,4.56,1.8649275,1.3086132,2.6737435,-0.10867134
4.57,4.57,4.57,4.57,1.8178512,1.2964512,2.597929,-0.10767023
4.58,4.58,4.58,4.58,1.7740678,1.3168733,2.627146,-0.10735393
4.59,4.59,4.59,4.59,1.6483421,1.2912097,2.493648,-0.10901202
4.6,4.6,4.6,4.6,1.5715088,1.3260156,2.5660667,-0.10723338
4.61,4.61,4.61,4.61,1.5523806,1.3145497,2.5384889,-0.10812797
4.62,4.62,4.62,4.62,1.5480372,1.3288621,2.583867,-0.10885145
4.63,4.63,4.63,4.63,1.5149461,1.3107826,2.5587587,-0.10867926
4.64,4.64,4.64,4.64,1.5348517,1.3098702,2.5303974,-0.11166289
4.65,4.65,4.65,4.65,1.5567993,1.32379,2.5746515,-0.111832
4.66,4.66,4.66,4.66,1.6108222,1.3321756,2.609037,-0.10773089
4.67,4.67,4.67,4.67,1.5943221,1.30226,2.586323,-0.10992338
4.68,4.68,4.68,4.68,1.7028319,1.327727,2.6337867,-0.10894123
4.69,4.69,4.69,4.69,1.7931802,1.3267376,2.6744397,-0.10620237
4.7,4.7,4.7,4.7,1.8076792,1.3307284,2.6874285,-0.1099557
4.71,4.71,4.71,4.71,1.8673142,1.3113356,2.6649966,-0.10828437
4.72,4.72,4.72,4.72,1.887553,1.2997391,2.6105487,-0.10888369
4.73,4.73,4.73,4.73,1.9947828,1.3151218,2.7402205,-0.11024446
4.74,4.74,4.74,4.74,2.0435488,1.329188,2.7541425,-0.1072018
4.75,4.75,4.75,4.75,1.9763755,1.3042321,2.6887727,-0.10916067
4.76,4.76,4.76,4.76,1.9921361,1.3087825,2.7271674,-0.10712508
4.77,4.77,4.77,4.77,2.0301263,1.3168359,2.7440407,-0.10573981
4.78,4.78,4.78,4.78,1.9954977,1.3258431,2.777262,-0.10577525
4.79,4.79,4.79,4.79,1.9087882,1.2871861,2.627516,-0.10639867
4.8,4.8,4.8,4.8,1.9418054,1.2983626,2.6431634,-0.10922332
4.81,4.81,4.81,4.81,1.933644,1.3267059,2.6815588,-0.10431963
4.82,4.82,4.82,4.82,1.8484063,1.3135842,2.640508,-0.10295738
4.83,4.83,4.83,4.83,1.8236816,1.2871325,2.5365984,-0.10365137
4.84,4.84,4.84,4.84,1.7045667,1.2846777,2.5589023,-0.10134891
4.85,4.85,4.85,4.85,1.6090105,1.2779558,2.5253334,-0.10045065
4.86,4.86,4.86,4.86,1.6104949,1.2750938,2.5107934,-0.09998933
4.87,4.87,4.87,4.87,1.6427407,1.279972,2.5561912,-0.10112973
4.88,4.88,4.88,4.88,1.7023343,1.2880385,2.5721843,-0.10072089
4.89,4.89,4.89,4.89,1.7625228,1.2851933,2.5772686,-0.10165607
4.9,4.9,4.9,4.9,1.7232517,1.2740473,2.5433114,-0.10212843
4.91,4.91,4.91,4.91,1.6726309,1.2795143,2.5479262,-0.10125092
4.92,4.92,4.92,4.92,1.6437162,1.2769117,2.5312493,-0.09964273
4.93,4.93,4.93,4.93,1.6009791,1.2748265,2.480483,-0.10078231
4.94,4.94,4.94,4.94,1.6270006,1.2875236,2.535771,-0.10186917
4.95,4.95,4.95,4.95,1.7477669,1.3003045,2.5635304,-0.10239056
4.96,4.96,4.96,4.96,1.7468166,1.2930244,2.6110263,-0.10584811
4.97,4.97,4.97,4.97,1.8131106,1.3043722,2.634775,-0.10282671
4.98,4.98,4.98,4.98,1.849225,1.3097191,2.6641521,-0.10705924
4.99,4.99,4.99,4.99,1.8041468,1.2981081,2.5930362,-0.10394818
5.0,5.0,5.0,5.0,1.8060516,1.3020785,2.6353452,-0.10314165
5.01,5.01,5.01,5.01,1.7553093,1.294787,2.5560503,-0.10686824
5.02,5.02,5.02,5.02,1.8094195,1.3094236,2.6320953,-0.10402849
5.03,5.03,5.03,5.03,1.8968759,1.3053894,2.6876335,-0.1050337
5.04,5.04,5.04,5.04,1.8789493,1.3134397,2.6504788,-0.10409199
5.05,5.05,5.05,5.05,1.8659306,1.2948356,2.6044712,-0.10217715
5.06,5.06,5.06,5.06,1.8165947,1.2973614,2.6095645,-0.10659237
5.07,5.07,5.07,5.07,1.7678428,1.2900689,2.6239343,-0.09977593
5.08,5.08,5.08,5.08,1.7226936,1.3071007,2.5944545,-0.10434552
5.09,5.09,5.09,5.09,1.7147387,1.3039048,2.5897021,-0.10245682
5.1,5.1,5.1,5.1,1.6367074,1.2870164,2.5419025,-0.10214674
5.11,5.11,5.11,5.11,1.5805519,1.3032053,2.536496,-0.10238905
5.12,5.12,5.12,5.12,1.5547901,1.3120888,2.5644662,-0.1000217
5.13,5.13,5.13,5.13,1.5113134,1.2964339,2.5167592,-0.09907228
5.14,5.14,5.14,5.14,1.4943286,1.2978733,2.4937887,-0.10309027
5.15,5.15,5.15,5.15,1.4904057,1.3197441,2.556018,-0.102876
5.16,5.16,5.16,5.16,1.4905866,1.3138833,2.5348148,-0.101779
5.17,5.17,5.17,5.17,1.4715312,1.3078852,2.531863,-0.10327869
5.18,5.18,5.18,5.18,1.5203972,1.3112507,2.550965,-0.10101547
5.19,5.19,5.19,5.19,1.5641253,1.3075451,2.5737665,-0.10096721
5.2,5.2,5.2,5.2,1.633596,1.3021364,2.5763683,-0.10440966
5.21,5.21,5.21,5.21,1.6485391,1.296573,2.5918663,-0.10356227
5.22,5.22,5.22,5.22,1.6824517,1.2971145,2.590938,-0.10175443
5.23,5.23,5.23,5.23,1.6761469,1.2998086,2.54651,-0.10361968
5.24,5.24,5.24,5.24,1.6271536,1.2980103,2.5606053,-0.10267778
5.25,5.25,5.25,5.25,1.58077,1.2952749,2.491722,-0.10130193
5.26,5.26,5.26,5.26,1.5581818,1.2948416,2.4924607,-0.10200731
5.27,5.27,5.27,5.27,1.5398976,1.2915576,2.5039403,-0.10216749
5.28,5.28,5.28,5.28,1.568119,1.2762074,2.4683917,-0.10432203
5.29,5.29,5.29,5.29,1.5445387,1.291059,2.5012891,-0.10417646
5.3,5.3,5.3,5.3,1.5644606,1.302453,2.502664,-0.10103451
5.31,5.31,5.31,5.31,1.5357534,1.2912471,2.491574,-0.10114497
5.32,5.32,5.32,5.32,1.5829096,1.2782369,2.486406,-0.10194711
5.33,5.33,5.33,5.33,1.5923072,1.3016465,2.5416975,-0.10134498
5.34,5.34,5.34,5.34,1.5303812,1.2880343,2.4779105,-0.10079151
5.35,5.35,5.35,5.35,1.5151396,1.2750344,2.4438138,-0.10178459
5.36,5.36,5.36,5.36,1.5028445,1.2903802,2.4860208,-0.10242547
5.37,5.37,5.37,5.37,1.5110382,1.2980835,2.5124447,-0.105931
5.38,5.38,5.38,5.38,1.5046015,1.3061736,2.491786,-0.10429116
5.39,5.39,5.39,5.39,1.4529206,1.3046249,2.466895,-0.10545788
5.4,5.4,5.4,5.4,1.3802903,1.2872262,2.4468818,-0.10980298
5.41,5.41,5.41,5.41,1.2539041,1.3122164,2.4813054,-0.10826605
5.42,5.42,5.42,5.42,1.2697799,1.3074262,2.4665146,-0.10873255
5.43,5.43,5.43,5.43,1.2958348,1.3044393,2.5026174,-0.11133817
5.44,5.44,5.44,5.44,1.2809613,1.3136548,2.515932,-0.1153038
5.45,5.45,5.45,5.45,1.2934202,1.3359015,2.6114814,-0.11365651
5.46,5.46,5.46,5.46,1.424295,1.3478446,2.7002902,-0.1244398
5.47,5.47,5.47,5.47,1.5994937,1.3355563,2.6807718,-0.13992773
5.48,5.48,5.48,5.48,1.5888683,1.3426355,2.680232,-0.1347401
5.49,5.49,5.49,5.49,1.5916944,1.2949988,2.5369484,-0.12661141
5.5,5.5,5.5,5.5,1.6711391,1.2971956,2.573477,-0.12224989
5.51,5.51,5.51,5.51,1.7067808,1.3013289,2.6161635,-0.12634286
5.52,5.52,5.52,5.52,1.733463,1.2939066,2.5435853,-0.11581477
5.53,5.53,5.53,5.53,1.808718,1.2960789,2.610475,-0.11358042
5.54,5.54,5.54,5.54,1.8109705,1.303155,2.5969105,-0.10784566
5.55,5.55,5.55,5.55,1.721997,1.2644017,2.5339105,-0.1083681
5.56,5.56,5.56,5.56,1.6945052,1.2767063,2.5030854,-0.10889776
5.57,5.57,5.57,5.57,1.6873461,1.2844607,2.599374,-0.10315824
5.58,5.58,5.58,5.58,1.6803334,1.2942457,2.6299279,-0.10475786
5.59,5.59,5.59,5.59,1.6805309,1.3040127,2.649,-0.10877334
5.6,5.6,5.6,5.6,1.6822929,1.292543,2.6422272,-0.10716689
5.61,5.61,5.61,5.61,1.693616,1.2800014,2.6471574,-0.10871065
5.62,5.62,5.62,5.62,1.6663736,1.2882487,2.6661787,-0.11053205
5.63,5.63,5.63,5.63,1.7591511,1.3089126,2.7284164,-0.11132008
5.64,5.64,5.64,5.64,1.7092497,1.2911233,2.6194167,-0.11399461
5.65,5.65,5.65,5.65,1.6975322,1.2986125,2.6888905,-0.11403749
5.66,5.66,5.66,5.66,1.7248372,1.3112961,2.6901934,-0.11432198
5.67,5.67,5.67,5.67,1.7543362,1.3085558,2.7166817,-0.11623161
5.68,5.68,5.68,5.68,1.6776254,1.3300759,2.7624872,-0.1170226
5.69,5.69,5.69,5.69,1.7000101,1.317546,2.750122,-0.126655
5.7,5.7,5.7,5.7,1.6676065,1.3125132,2.7179213,-0.11707166
5.71,5.71,5.71,5.71,1.7224159,1.3250121,2.702544,-0.11502977
5.72,5.72,5.72,5.72,1.7914296,1.317,2.691525,-0.11299047
5.73,5.73,5.73,5.73,1.7802526,1.3259454,2.717714,-0.11099789
5.74,5.74,5.74,5.74,1.7500813,1.3403003,2.8397844,-0.10885698
5.75,5.75,5.75,5.75,1.797919,1.3264832,2.7911453,-0.1161595
5.76,5.76,5.76,5.76,1.7506697,1.3061042,2.7498028,-0.11248391
5.77,5.77,5.77,5.77,1.7133353,1.2924149,2.6043525,-0.11251984
5.78,5.78,5.78,5.78,1.6973146,1.2684461,2.5807726,-0.10674423
5.79,5.79,5.79,5.79,1.6327459,1.2866261,2.5637248,-0.10396951
5.8,5.8,5.8,5.8,1.5603982,1.301527,2.5749485,-0.10408618
5.81,5.81,5.81,5.81,1.5761528,1.3112698,2.5934954,-0.10435991
5.82,5.82,5.82,5.82,1.5565559,1.3207934,2.5528862,-0.10585567
5.83,5.83,5.83,5.83,1.5197346,1.3269413,2.5756748,-0.10674938
5.84,5.84,5.84,5.84,1.479577,1.3044382,2.5591974,-0.10869368
5.85,5.85,5.85,5.85,1.5287532,1.3165219,2.5255039,-0.11513515
5.86,5.86,5.86,5.86,1.4817402,1.3064724,2.490616,-0.11263482
5.87,5.87,5.87,5.87,1.4547422,1.3140969,2.5432549,-0.11040111
5.88,5.88,5.88,5.88,1.4458865,1.3141814,2.5093265,-0.11174133
5.89,5.89,5.89,5.89,1.3356373,1.3071754,2.474375,-0.11061486
5.9,5.9,5.9,5.9,1.4041805,1.3294436,2.6157985,-0.10855242
5.91,5.91,5.91,5.91,1.4967812,1.3349613,2.5945365,-0.12272415
5.92,5.92,5.92,5.92,1.4686304,1.3454616,2.6363537,-0.123267
5.93,5.93,5.93,5.93,1.4923686,1.3560898,2.669888,-0.1248457
5.94,5.94,5.94,5.94,1.4993472,1.3656251,2.7088501,-0.12788434
5.95,5.95,5.95,5.95,1.538825,1.3359264,2.6335533,-0.12839893
5.96,5.96,5.96,5.96,1.4776559,1.326366,2.589512,-0.12783358
5.97,5.97,5.97,5.97,1.5386914,1.3358812,2.5517333,-0.1186808
5.98,5.98,5.98,5.98,1.4758252,1.3414506,2.5813239,-0.11172608
5.99,5.99,5.99,5.99,1.4428781,1.323506,2.4776487,-0.10327679
6.0,6.0,6.0,6.0,1.4094545,1.328714,2.443326,-0.10422602
6.01,6.01,6.01,6.01,1.3961362,1.3291708,2.4601831,-0.10381895
6.02,6.02,6.02,6.02,1.3764206,1.3261449,2.486874,-0.10497613
6.03,6.03,6.03,6.03,1.4425752,1.3098592,2.4666045,-0.10588464
6.04,6.04,6.04,6.04,1.3936044,1.3280097,2.457316,-0.10441893
6.05,6.05,6.05,6.05,1.4031702,1.3169053,2.4571023,-0.10497843
6.06,6.06,6.06,6.06,1.4220227,1.3251047,2.498698,-0.10416085
6.07,6.07,6.07,6.07,1.3263073,1.3050114,2.3873832,-0.10524654
6.08,6.08,6.08,6.08,1.3139265,1.3255112,2.48006,-0.10784333
6.09,6.09,6.09,6.09,1.3474574,1.3344945,2.4985945,-0.10700478
6.1,6.1,6.1,6.1,1.3640283,1.3131175,2.4639838,-0.10859533
6.11,6.11,6.11,6.11,1.4258789,1.315131,2.480527,-0.10575581
6.12,6.12,6.12,6.12,1.4135503,1.3074137,2.4472957,-0.10686063
6.13,6.13,6.13,6.13,1.4418206,1.3146938,2.5532813,-0.10245037
6.14,6.14,6.14,6.14,1.4760392,1.325002,2.554666,-0.10720415
6.15,6.15,6.15,6.15,1.5047007,1.3349043,2.5638595,-0.10550112
6.16,6.16,6.16,6.16,1.5665823,1.317286,2.579769,-0.10438213
6.17,6.17,6.17,6.17,1.5898994,1.3163114,2.559811,-0.10564701
6.18,6.18,6.18,6.18,1.6249722,1.2977747,2.534018,-0.1007551
6.19,6.19,6.19,6.19,1.6308256,1.3112475,2.5663974,-0.10056727
6.2,6.2,6.2,6.2,1.616392,1.321009,2.5326107,-0.10317461
6.21,6.21,6.21,6.21,1.6490834,1.3173018,2.5376081,-0.10654183
6.22,6.22,6.22,6.22,1.6240095,1.3281035,2.567205,-0.1021485
6.23,6.23,6.23,6.23,1.5983483,1.3108958,2.527427,-0.10208724
6.24,6.24,6.24,6.24,1.5806732,1.2995687,2.4889774,-0.10538509
6.25,6.25,6.25,6.25,1.5616874,1.297177,2.5016806,-0.10878636
6.26,6.26,6.26,6.26,1.5047647,1.2976109,2.4679813,-0.10653329
6.27,6.27,6.27,6.27,1.5127443,1.2946532,2.4874163,-0.10351227
6.28,6.28,6.28,6.28,1.4744544,1.2819312,2.4196434,-0.10521272
6.29,6.29,6.29,6.29,1.5273999,1.2671797,2.4355059,-0.1053654
6.3,6.3,6.3,6.3,1.45924,1.2863449,2.4445884,-0.10430641
6.31,6.31,6.31,6.31,1.4028474,1.2773682,2.458965,-0.10341409
6.32,6.32,6.32,6.32,1.3900319,1.2744792,2.4528248,-0.10280377
6.33,6.33,6.33,6.33,1.3574728,1.290751,2.4786794,-0.10677665
6.34,6.34,6.34,6.34,1.3997474,1.3060443,2.5242174,-0.10568284
6.35,6.35,6.35,6.35,1.3554316,1.2939521,2.5147107,-0.10617378
6.36,6.36,6.36,6.36,1.3662199,1.304748,2.523034,-0.10460657
6.37,6.37,6.37,6.37,1.420721,1.2874823,2.4925437,-0.10448999
6.38,6.38,6.38,6.38,1.4457613,1.3165337,2.5684211,-0.10698722
6.39,6.39,6.39,6.39,1.5241433,1.3207374,2.6804159,-0.10815521
6.4,6.4,6.4,6.4,1.577286,1.3167028,2.6304786,-0.10822808
6.41,6.41,6.41,6.41,1.5835453,1.3021938,2.6185882,-0.10762787
6.42,6.42,6.42,6.42,1.5986872,1.311685,2.6178799,-0.10694309
6.43,6.43,6.43,6.43,1.6073418,1.285403,2.5994127,-0.10580198
6.44,6.44,6.44,6.44,1.6397436,1.3249317,2.618701,-0.10977454
6.45,6.45,6.45,6.45,1.6646676,1.3050212,2.6453383,-0.11038843
6.46,6.46,6.46,6.46,1.7053084,1.3110543,2.640754,-0.11433212
6.47,6.47,6.47,6.47,1.7264067,1.3210757,2.6668952,-0.11515775
6.48,6.48,6.48,6.48,1.757161,1.3122733,2.700913,-0.1120014
6.49,6.49,6.49,6.49,1.7735416,1.2991538,2.6434534,-0.1047719
6.5,6.5,6.5,6.5,1.7593303,1.3059283,2.642889,-0.10145229
6.51,6.51,6.51,6.51,1.7978266,1.2950484,2.6220424,-0.10082857
6.52,6.52,6.52,6.52,1.7690408,1.284346,2.576602,-0.09998907
6.53,6.53,6.53,6.53,1.7953353,1.2931595,2.5839639,-0.10068893
6.54,6.54,6.54,6.54,1.8132771,1.3110226,2.6752067,-0.09884947
6.55,6.55,6.55,6.55,1.8367282,1.3072551,2.6572397,-0.09898984
6.56,6.56,6.56,6.56,1.7910922,1.3097956,2.6138656,-0.09973411
6.57,6.57,6.57,6.57,1.7635552,1.3076794,2.6086414,-0.10015878
6.58,6.58,6.58,6.58,1.7288411,1.3038979,2.5522587,-0.10271775
6.59,6.59,6.59,6.59,1.7017237,1.3040766,2.5835047,-0.10252187
6.6,6.6,6.6,6.6,1.7137519,1.297314,2.6102703,-0.10217395
6.61,6.61,6.61,6.61,1.7256367,1.2881904,2.5451486,-0.10262808
6.62,6.62,6.62,6.62,1.8131685,1.2951866,2.5757113,-0.10399856
6.63,6.63,6.63,6.63,1.7843329,1.3022615,2.617101,-0.10384192
6.64,6.64,6.64,6.64,1.7888343,1.299392,2.6064057,-0.09965993
6.65,6.65,6.65,6.65,1.755457,1.2832971,2.611213,-0.10272018
6.66,6.66,6.66,6.66,1.7645284,1.3130624,2.719305,-0.10753554
6.67,6.67,6.67,6.67,1.797036,1.3032995,2.68532,-0.11219288
6.68,6.68,6.68,6.68,1.8510232,1.325147,2.7809944,-0.10948357
6.69,6.69,6.69,6.69,1.8106455,1.2935793,2.6469007,-0.11325164
6.7,6.7,6.7,6.7,1.7985529,1.3035812,2.6727839,-0.10681995
6.71,6.71,6.71,6.71,1.7995456,1.2916046,2.6499944,-0.10970016
6.72,6.72,6.72,6.72,1.8266585,1.2939794,2.6024327,-0.10473011
6.73,6.73,6.73,6.73,1.8611023,1.3098184,2.677547,-0.103462
6.74,6.74,6.74,6.74,1.8544648,1.3076005,2.6079848,-0.10251602
6.75,6.75,6.75,6.75,1.8551998,1.3231351,2.665793,-0.10525875
6.76,6.76,6.76,6.76,1.8612714,1.316078,2.6372876,-0.10377864
6.77,6.77,6.77,6.77,1.8714586,1.307914,2.6445992,-0.10845744
6.78,6.78,6.78,6.78,1.9002339,1.3205489,2.6850617,-0.1081442
6.79,6.79,6.79,6.79,1.8880029,1.3002423,2.6328287,-0.10757792
6.8,6.8,6.8,6.8,1.9376761,1.2889854,2.6517103,-0.10686999
6.81,6.81,6.81,6.81,1.9816461,1.2924632,2.6947432,-0.10345072
6.82,6.82,6.82,6.82,2.064581,1.298568,2.7289944,-0.10211164
6.83,6.83,6.83,6.83,2.090725,1.2965112,2.7654436,-0.1081268
6.84,6.84,6.84,6.84,2.1325402,1.3111635,2.7540145,-0.10982759
6.85,6.85,6.85,6.85,2.1967218,1.3396467,2.8534825,-0.10704773
6.86,6.86,6.86,6.86,2.0979807,1.3274801,2.8083572,-0.10323862
6.87,6.87,6.87,6.87,2.043312,1.3226796,2.7781441,-0.10357879
6.88,6.88,6.88,6.88,2.0148518,1.3288115,2.7522848,-0.10512876
6.89,6.89,6.89,6.89,2.0006156,1.319584,2.7315774,-0.10416339
6.9,6.9,6.9,6.9,1.9950701,1.3224958,2.7551303,-0.1063993
6.91,6.91,6.91,6.91,1.9863846,1.3288149,2.7668123,-0.1077833
6.92,6.92,6.92,6.92,1.9828726,1.3102034,2.713098,-0.1056853
6.93,6.93,6.93,6.93,2.0234525,1.3184191,2.7216647,-0.1073065
6.94,6.94,6.94,6.94,2.063116,1.3205938,2.743434,-0.10864867
6.95,6.95,6.95,6.95,2.0696821,1.3365312,2.798466,-0.10149437
6.96,6.96,6.96,6.96,2.0293643,1.3150531,2.7427404,-0.10828566
6.97,6.97,6.97,6.97,1.9972204,1.3066434,2.6998756,-0.10491386
6.98,6.98,6.98,6.98,1.9951733,1.3150187,2.7257085,-0.10825413
6.99,6.99,6.99,6.99,1.9894193,1.3265408,2.7427204,-0.10554923
7.0,7.0,7.0,7.0,1.9712592,1.3136761,2.7236862,-0.10405243
7.01,7.01,7.01,7.01,1.9191465,1.2919775,2.6403964,-0.10447092
7.02,7.02,7.02,7.02,1.9425652,1.2938933,2.6890595,-0.10324416
7.03,7.03,7.03,7.03,1.9575533,1.2889836,2.7014403,-0.10547483
7.04,7.04,7.04,7.04,2.0369833,1.3121284,2.7647192,-0.10540936
7.05,7.05,7.05,7.05,2.0874407,1.3341122,2.8333273,-0.10691746
7.06,7.06,7.06,7.06,2.1110306,1.3022751,2.7490218,-0.10899536
7.07,7.07,7.07,7.07,2.1454604,1.3345295,2.864549,-0.10578806
7.08,7.08,7.08,7.08,2.1462173,1.335467,2.8600721,-0.10800523
7.09,7.09,7.09,7.09,2.0595853,1.3182973,2.791149,-0.10704067
7.1,7.1,7.1,7.1,2.0992808,1.314912,2.7896564,-0.10987246
7.11,7.11,7.11,7.11,2.107111,1.3360444,2.901421,-0.10520688
7.12,7.12,7.12,7.12,2.147601,1.3131466,2.8526776,-0.10355633
7.13,7.13,7.13,7.13,2.1686633,1.3253003,2.8818007,-0.10482899
7.14,7.14,7.14,7.14,2.1206627,1.3151076,2.873034,-0.10890982
7.15,7.15,7.15,7.15,2.163902,1.3282263,2.8767548,-0.10754304
7.16,7.16,7.16,7.16,2.236314,1.3357369,2.9446454,-0.10941257
7.17,7.17,7.17,7.17,2.3024845,1.3457711,2.9385717,-0.11211967
7.18,7.18,7.18,7.18,2.276129,1.3518392,2.964602,-0.10716361
7.19,7.19,7.19,7.19,2.235083,1.313667,2.8636103,-0.10949152
7.2,7.2,7.2,7.2,2.2114174,1.3337927,2.8409884,-0.11167549
7.21,7.21,7.21,7.21,2.2087672,1.3263538,2.8649604,-0.10857267
7.22,7.22,7.22,7.22,2.1868343,1.3315518,2.8633492,-0.10834245
7.23,7.23,7.23,7.23,2.2258968,1.3696721,2.9296124,-0.11349594
7.24,7.24,7.24,7.24,2.1737485,1.3468059,2.8737814,-0.10811641
7.25,7.25,7.25,7.25,2.1811259,1.3424913,2.9151826,-0.10842966
7.26,7.26,7.26,7.26,2.1634622,1.3245248,2.8585098,-0.10670536
7.27,7.27,7.27,7.27,2.146412,1.3299512,2.8462753,-0.11153977
7.28,7.28,7.28,7.28,2.1916318,1.3185369,2.84087,-0.10615406
7.29,7.29,7.29,7.29,2.1648958,1.3174495,2.7987394,-0.10489375
7.3,7.3,7.3,7.3,2.1205368,1.3255407,2.7932768,-0.10826813
7.31,7.31,7.31,7.31,2.1785753,1.3393166,2.8202677,-0.11019567
7.32,7.32,7.32,7.32,2.1089814,1.3249518,2.7911532,-0.10881757
7.33,7.33,7.33,7.33,2.1024666,1.3228989,2.711454,-0.10691864
7.34,7.34,7.34,7.34,2.1069546,1.318943,2.7486513,-0.11283014
7.35,7.35,7.35,7.35,2.079211,1.3130128,2.717439,-0.1144014
7.36,7.36,7.36,7.36,2.0981617,1.3126806,2.7545633,-0.11358534
7.37,7.37,7.37,7.37,2.0784595,1.2974322,2.6836774,-0.10902708
7.38,7.38,7.38,7.38,2.091189,1.3174459,2.7175744,-0.11030271
7.39,7.39,7.39,7.39,2.0826786,1.3177681,2.7161033,-0.11002044
7.4,7.4,7.4,7.4,2.0713382,1.3046684,2.7277458,-0.10730256
7.41,7.41,7.41,7.41,2.0916421,1.3149285,2.728327,-0.11150198
7.42,7.42,7.42,7.42,2.0900593,1.3111323,2.7383475,-0.10603862
7.43,7.43,7.43,7.43,2.098321,1.3186201,2.7727432,-0.11231995
7.44,7.44,7.44,7.44,2.1169012,1.3192327,2.7618005,-0.11126296
7.45,7.45,7.45,7.45,2.1078234,1.3291733,2.7554832,-0.11412157
7.46,7.46,7.46,7.46,2.1722496,1.3407347,2.8066614,-0.11082523
7.47,7.47,7.47,7.47,2.229375,1.3599014,2.9082668,-0.11408165
7.48,7.48,7.48,7.48,2.2597754,1.3440616,2.9126542,-0.11557313
7.49,7.49,7.49,7.49,2.3406856,1.361077,2.964784,-0.11228213
7.5,7.5,7.5,7.5,2.3894882,1.3772217,2.9832773,-0.12242603
7.51,7.51,7.51,7.51,2.5155752,1.3902467,3.0919225,-0.11756221
7.52,7.52,7.52,7.52,2.482821,1.4003978,3.0598953,-0.1186435
7.53,7.53,7.53,7.53,2.4166517,1.3680912,2.9692278,-0.11737885
7.54,7.54,7.54,7.54,2.4250069,1.3847753,3.0492935,-0.11983548
7.55,7.55,7.55,7.55,2.4667282,1.4058527,3.0892105,-0.11885312
7.56,7.56,7.56,7.56,2.474043,1.4083358,3.099324,-0.12265711
7.57,7.57,7.57,7.57,2.4765775,1.4133649,3.1514254,-0.11944168
7.58,7.58,7.58,7.58,2.4582534,1.409351,3.1400814,-0.1161126
7.59,7.59,7.59,7.59,2.3870776,1.3885751,3.0795538,-0.12178024
7.6,7.6,7.6,7.6,2.4753978,1.4007298,3.1017854,-0.11799101
7.61,7.61,7.61,7.61,2.5070567,1.4284705,3.2521198,-0.11667722
7.62,7.62,7.62,7.62,2.4841142,1.3855244,3.1600883,-0.11178234
7.63,7.63,7.63,7.63,2.4461303,1.3833303,3.0833278,-0.11476748
7.64,7.64,7.64,7.64,2.4838936,1.3942778,3.1243072,-0.11572481
7.65,7.65,7.65,7.65,2.5932539,1.4292774,3.2488077,-0.12185354
7.66,7.66,7.66,7.66,2.5924594,1.4300678,3.241245,-0.12154084
7.67,7.67,7.67,7.67,2.5823152,1.4117386,3.1969652,-0.11596336
7.68,7.68,7.68,7.68,2.5693903,1.4104071,3.182202,-0.11724987
7.69,7.69,7.69,7.69,2.6413782,1.4342579,3.252086,-0.12488551
7.7,7.7,7.7,7.7,2.6603441,1.4318296,3.295956,-0.13090424
7.71,7.71,7.71,7.71,2.6017172,1.4205655,3.241631,-0.11649035
7.72,7.72,7.72,7.72,2.5186968,1.3910414,3.1762893,-0.11456301
7.73,7.73,7.73,7.73,2.5781462,1.3814673,3.1576693,-0.11503468
7.74,7.74,7.74,7.74,2.530098,1.3946055,3.2335489,-0.10844871
7.75,7.75,7.75,7.75,2.496595,1.3853897,3.1458373,-0.11573651
7.76,7.76,7.76,7.76,2.5088751,1.383359,3.1460912,-0.1152313
7.77,7.77,7.77,7.77,2.4958565,1.3790188,3.1003942,-0.11180738
7.78,7.78,7.78,7.78,2.4998949,1.359232,3.0453186,-0.11605624
7.79,7.79,7.79,7.79,2.5398498,1.3790795,3.0907223,-0.10989974
7.8,7.8,7.8,7.8,2.503876,1.3543468,3.0637724,-0.11433262
7.81,7.81,7.81,7.81,2.52551,1.3808967,3.120557,-0.11557885
7.82,7.82,7.82,7.82,2.4510462,1.3730628,3.0954556,-0.11503734
7.83,7.83,7.83,7.83,2.5436032,1.3583173,3.0444846,-0.12048016
7.84,7.84,7.84,7.84,2.553473,1.3824091,3.090334,-0.11733532
7.85,7.85,7.85,7.85,2.5315266,1.3917444,3.1169596,-0.11856755
7.86,7.86,7.86,7.86,2.5799115,1.3813636,3.0641222,-0.12185106
7.87,7.87,7.87,7.87,2.692022,1.399053,3.1329007,-0.12966222
7.88,7.88,7.88,7.88,2.7279608,1.4242996,3.1499796,-0.12729593
7.89,7.89,7.89,7.89,2.7473497,1.4215921,3.126186,-0.12197579
7.9,7.9,7.9,7.9,2.67669,1.3874842,3.0200438,-0.12384217
7.91,7.91,7.91,7.91,2.678149,1.424064,3.0260208,-0.13587904
7.92,7.92,7.92,7.92,2.601513,1.4075497,3.0284004,-0.13528627
7.93,7.93,7.93,7.93,2.61412,1.4241412,3.0603943,-0.12847613
7.94,7.94,7.94,7.94,2.441631,1.3865223,2.9209242,-0.1351645
7.95,7.95,7.95,7.95,2.5044994,1.3587303,2.9168944,-0.12859403
7.96,7.96,7.96,7.96,2.620114,1.4313726,3.053765,-0.13454707
7.97,7.97,7.97,7.97,2.59305,1.4084243,2.9933095,-0.13427241
7.98,7.98,7.98,7.98,2.6579208,1.4165621,3.0782735,-0.12385982
7.99,7.99,7.99,7.99,2.627893,1.4019126,2.9955628,-0.13298604
8.0,8.0,8.0,8.0,2.6614826,1.4434336,3.166477,-0.131465
8.01,8.01,8.01,8.01,2.5303423,1.4137462,3.0082967,-0.13111298
8.02,8.02,8.02,8.02,2.5398955,1.3749774,2.9141965,-0.12433319
8.03,8.03,8.03,8.03,2.5103793,1.4026593,2.9793248,-0.1362762
8.04,8.04,8.04,8.04,2.4286494,1.3778169,2.9129307,-0.14057353
8.05,8.05,8.05,8.05,2.3233006,1.3538806,2.8836293,-0.119409
8.06,8.06,8.06,8.06,2.2132666,1.3342648,2.8053906,-0.12678501
8.07,8.07,8.07,8.07,2.0858035,1.315501,2.7069225,-0.11710098
8.08,8.08,8.08,8.08,2.0718257,1.3110198,2.6962883,-0.12183239
8.09,8.09,8.09,8.09,1.9027014,1.3129795,2.6793873,-0.11712503
8.1,8.1,8.1,8.1,1.8839334,1.2923741,2.5729105,-0.12290473
8.11,8.11,8.11,8.11,1.8849627,1.276824,2.576439,-0.11662804
8.12,8.12,8.12,8.12,1.8878849,1.3143301,2.6706588,-0.11190812
8.13,8.13,8.13,8.13,1.8286399,1.300503,2.615672,-0.10882533
8.14,8.14,8.14,8.14,1.8139749,1.2811352,2.601137,-0.11409507
8.15,8.15,8.15,8.15,1.769611,1.2820157,2.5693805,-0.11576127
8.16,8.16,8.16,8.16,1.6627903,1.2695808,2.4900262,-0.11576801
8.17,8.17,8.17,8.17,1.6487188,1.2400335,2.4168792,-0.11537498
8.18,8.18,8.18,8.18,1.5995337,1.2533716,2.4558973,-0.10762887
8.19,8.19,8.19,8.19,1.6027509,1.2773001,2.5015504,-0.11337538
8.2,8.2,8.2,8.2,1.5851398,1.2778031,2.5079255,-0.11049391
8.21,8.21,8.21,8.21,1.6190135,1.301323,2.575381,-0.11986414
8.22,8.22,8.22,8.22,1.6164392,1.2976599,2.580516,-0.11554501
8.23,8.23,8.23,8.23,1.5333198,1.2825239,2.5273144,-0.10727151
8.24,8.24,8.24,8.24,1.5895201,1.3178269,2.6451337,-0.11433941
8.25,8.25,8.25,8.25,1.5856823,1.322775,2.6702974,-0.1225635
8.26,8.26,8.26,8.26,1.5889608,1.2894365,2.6305828,-0.11132088
8.27,8.27,8.27,8.27,1.5825685,1.3026121,2.580276,-0.11103234
8.28,8.28,8.28,8.28,1.6632645,1.3082153,2.6238668,-0.11256417
8.29,8.29,8.29,8.29,1.6334178,1.3427769,2.705191,-0.11171064
8.3,8.3,8.3,8.3,1.6709085,1.3347809,2.747529,-0.11726885
8.31,8.31,8.31,8.31,1.776612,1.3777983,2.9218376,-0.13045925
8.32,8.32,8.32,8.32,1.7773902,1.3808795,2.8717883,-0.12864955
8.33,8.33,8.33,8.33,1.8290495,1.3545327,2.840814,-0.12943986
8.34,8.34,8.34,8.34,1.893605,1.3603721,2.890356,-0.12927088
8.35,8.35,8.35,8.35,1.9383798,1.3532478,2.8753674,-0.12530607
8.36,8.36,8.36,8.36,1.9642103,1.35064,2.8661916,-0.12916219
8.37,8.37,8.37,8.37,2.0833118,1.3637668,2.9453304,-0.12318458
8.38,8.38,8.38,8.38,2.0529375,1.3401974,2.8532486,-0.11559644
8.39,8.39,8.39,8.39,2.076062,1.34178,2.8850691,-0.10726498
8.4,8.4,8.4,8.4,1.9839047,1.3203635,2.8172603,-0.10504781
8.41,8.41,8.41,8.41,2.041563,1.3248526,2.8797545,-0.10534743
8.42,8.42,8.42,8.42,2.0742497,1.3297769,2.8783116,-0.09881116
8.43,8.43,8.43,8.43,2.0863678,1.3095415,2.8765416,-0.0970876
8.44,8.44,8.44,8.44,2.0952566,1.3299414,2.9109435,-0.10345801
8.45,8.45,8.45,8.45,2.0460155,1.3256489,2.9179068,-0.09766732
8.46,8.46,8.46,8.46,2.0710897,1.3344289,2.9489882,-0.09657431
8.47,8.47,8.47,8.47,2.0798082,1.3255663,2.920384,-0.09836031
8.48,8.48,8.48,8.48,2.1548536,1.3381946,2.9948764,-0.10213878
8.49,8.49,8.49,8.49,2.1353252,1.3451246,3.0151694,-0.0978917
8.5,8.5,8.5,8.5,2.1292264,1.3242543,2.9448028,-0.10183057
8.51,8.51,8.51,8.51,2.1040413,1.3238695,2.9590616,-0.09877054
8.52,8.52,8.52,8.52,2.0762029,1.3186389,2.9274447,-0.09871099
8.53,8.53,8.53,8.53,2.095468,1.321871,2.9280493,-0.09662783
8.54,8.54,8.54,8.54,2.1198914,1.3276474,2.9487758,-0.10079637
8.55,8.55,8.55,8.55,2.154372,1.3408651,2.999101,-0.10140634
8.56,8.56,8.56,8.56,2.1857054,1.330142,3.0130656,-0.10141999
8.57,8.57,8.57,8.57,2.258066,1.3419355,3.0765805,-0.10117728
8.58,8.58,8.58,8.58,2.3903198,1.3611284,3.176383,-0.10248898
8.59,8.59,8.59,8.59,2.543982,1.4113972,3.3298807,-0.10535777
8.6,8.6,8.6,8.6,2.6778352,1.4009336,3.3569384,-0.11093419
8.61,8.61,8.61,8.61,2.6920428,1.4017857,3.3263626,-0.11510782
8.62,8.62,8.62,8.62,2.7580686,1.44186,3.4355857,-0.11001181
8.63,8.63,8.63,8.63,2.7276351,1.4385163,3.442908,-0.11385698
8.64,8.64,8.64,8.64,2.7387981,1.4170496,3.4214172,-0.11345923
8.65,8.65,8.65,8.65,2.8032413,1.4408565,3.4772012,-0.11213218
8.66,8.66,8.66,8.66,2.7905557,1.4473553,3.490389,-0.11154168
8.67,8.67,8.67,8.67,2.7912493,1.4254744,3.416426,-0.11620177
8.68,8.68,8.68,8.68,2.7169871,1.4207151,3.3428025,-0.11226149
8.69,8.69,8.69,8.69,2.6817403,1.3983345,3.2688828,-0.11325914
8.7,8.7,8.7,8.7,2.613586,1.4059777,3.2663739,-0.11623085
8.71,8.71,8.71,8.71,2.6614435,1.4052194,3.266084,-0.1104084
8.72,8.72,8.72,8.72,2.642596,1.4016134,3.193277,-0.11462777
8.73,8.73,8.73,8.73,2.6245837,1.3898877,3.1938336,-0.11498711
8.74,8.74,8.74,8.74,2.6782427,1.4102862,3.2776442,-0.11215329
8.75,8.75,8.75,8.75,2.6578693,1.4246478,3.338494,-0.11020713
8.76,8.76,8.76,8.76,2.6777947,1.4398601,3.3865576,-0.10950873
8.77,8.77,8.77,8.77,2.6409009,1.397787,3.2546287,-0.11200257
8.78,8.78,8.78,8.78,2.569376,1.3745856,3.1353285,-0.10950299
8.79,8.79,8.79,8.79,2.5373533,1.3786402,3.1301255,-0.10817519
8.8,8.8,8.8,8.8,2.5209937,1.3754374,3.1495752,-0.11494698
8.81,8.81,8.81,8.81,2.4516664,1.3803355,3.1356356,-0.11085055
8.82,8.82,8.82,8.82,2.446795,1.3424653,3.0331116,-0.11073714
8.83,8.83,8.83,8.83,2.4506876,1.3720958,3.0986378,-0.11335056
8.84,8.84,8.84,8.84,2.5480917,1.3554971,3.0691912,-0.11186693
8.85,8.85,8.85,8.85,2.4540234,1.3542188,3.0572417,-0.11353661
8.86,8.86,8.86,8.86,2.4513545,1.3610355,3.056297,-0.11347006
8.87,8.87,8.87,8.87,2.5147572,1.3570235,3.033351,-0.11462104
8.88,8.88,8.88,8.88,2.485519,1.3593576,3.0485225,-0.11588114
8.89,8.89,8.89,8.89,2.5581496,1.3740689,3.0924237,-0.11770815
8.9,8.9,8.9,8.9,2.5633554,1.3782952,3.1452289,-0.1148534
8.91,8.91,8.91,8.91,2.5125904,1.3646961,3.0993986,-0.11076125
8.92,8.92,8.92,8.92,2.4939184,1.3590016,3.115169,-0.11151515
8.93,8.93,8.93,8.93,2.5487328,1.3713342,3.092672,-0.11503877
8.94,8.94,8.94,8.94,2.6127102,1.3873831,3.1761036,-0.11898562
8.95,8.95,8.95,8.95,2.7029936,1.4078982,3.2331889,-0.11113236
8.96,8.96,8.96,8.96,2.6955845,1.4202746,3.2686749,-0.11188214
8.97,8.97,8.97,8.97,2.721308,1.4101747,3.295105,-0.1157099
8.98,8.98,8.98,8.98,2.6396303,1.4140248,3.2686772,-0.112169
8.99,8.99,8.99,8.99,2.5727696,1.3847972,3.2271361,-0.11133955
9.0,9.0,9.0,9.0,2.631177,1.4323329,3.3488622,-0.11359578
9.01,9.01,9.01,9.01,2.6105316,1.4110943,3.2849958,-0.11333188
9.02,9.02,9.02,9.02,2.518387,1.4087343,3.241604,-0.11290929
9.03,9.03,9.03,9.03,2.4655278,1.3715453,3.160836,-0.10860725
9.04,9.04,9.04,9.04,2.5049717,1.3824555,3.1871686,-0.10876243
9.05,9.05,9.05,9.05,2.448362,1.3738427,3.1456165,-0.10559546
9.06,9.06,9.06,9.06,2.4117913,1.3569221,3.104515,-0.10946584
9.07,9.07,9.07,9.07,2.3875613,1.3699782,3.096428,-0.10788957
9.08,9.08,9.08,9.08,2.4023957,1.3463984,3.0777125,-0.10871235
9.09,9.09,9.09,9.09,2.3859584,1.3532107,3.0448942,-0.11010166
9.1,9.1,9.1,9.1,2.3775356,1.3504583,3.0606406,-0.10816041
9.11,9.11,9.11,9.11,2.3682563,1.3532419,3.0669663,-0.10518114
9.12,9.12,9.12,9.12,2.3724978,1.3455522,3.0253828,-0.10630441
9.13,9.13,9.13,9.13,2.3648221,1.3581951,3.039502,-0.10783433
9.14,9.14,9.14,9.14,2.3971524,1.3597999,3.0760074,-0.10728499
9.15,9.15,9.15,9.15,2.3651652,1.3335801,2.991552,-0.1103615
9.16,9.16,9.16,9.16,2.3031354,1.3187298,2.9109108,-0.10852208
9.17,9.17,9.17,9.17,2.405272,1.3379638,3.015501,-0.10882347
9.18,9.18,9.18,9.18,2.382172,1.3424255,3.0026677,-0.10899127
9.19,9.19,9.19,9.19,2.3927064,1.340521,2.9964843,-0.10746609
9.2,9.2,9.2,9.2,2.43078,1.3490614,3.0697477,-0.11027853
9.21,9.21,9.21,9.21,2.380971,1.3420182,3.0254602,-0.1137735
9.22,9.22,9.22,9.22,2.4203153,1.3425509,3.0179813,-0.11099347
9.23,9.23,9.23,9.23,2.4980688,1.3465723,3.0704098,-0.11484829
9.24,9.24,9.24,9.24,2.4516635,1.3708137,3.1055112,-0.11292314
9.25,9.25,9.25,9.25,2.391917,1.3573016,3.0357547,-0.10926437
9.26,9.26,9.26,9.26,2.3738072,1.3313992,2.982651,-0.10865153
9.27,9.27,9.27,9.27,2.364483,1.3353673,2.9902768,-0.10897087
9.28,9.28,9.28,9.28,2.4269497,1.3551644,3.0636554,-0.10687523
9.29,9.29,9.29,9.29,2.4030082,1.3573068,3.0778856,-0.10784082
9.3,9.3,9.3,9.3,2.4097698,1.3511885,3.0372849,-0.10564573
9.31,9.31,9.31,9.31,2.3610997,1.348299,3.0603938,-0.10780659
9.32,9.32,9.32,9.32,2.3615386,1.3682227,3.06338,-0.10173618
9.33,9.33,9.33,9.33,2.3715167,1.356917,3.054938,-0.10517158
9.34,9.34,9.34,9.34,2.325554,1.3316414,3.0118961,-0.10485462
9.35,9.35,9.35,9.35,2.2955854,1.3285382,2.9508462,-0.10781486
9.36,9.36,9.36,9.36,2.2968457,1.3381075,2.989194,-0.10808288
9.37,9.37,9.37,9.37,2.2898977,1.3380259,3.002732,-0.10564094
9.38,9.38,9.38,9.38,2.2973745,1.3401895,2.977148,-0.10981511
9.39,9.39,9.39,9.39,2.2993762,1.3279657,2.9485414,-0.10645892
9.4,9.4,9.4,9.4,2.2912095,1.3491907,2.996723,-0.10534111
9.41,9.41,9.41,9.41,2.2781115,1.3436972,2.983529,-0.10656898
9.42,9.42,9.42,9.42,2.3251877,1.3462683,2.9849072,-0.10622435
9.43,9.43,9.43,9.43,2.3073034,1.3510907,3.0187457,-0.10415232
9.44,9.44,9.44,9.44,2.2466588,1.3335215,2.961429,-0.10645073
9.45,9.45,9.45,9.45,2.2747705,1.33724,2.9619565,-0.10574811
9.46,9.46,9.46,9.46,2.2711453,1.3260863,2.945184,-0.10533383
9.47,9.47,9.47,9.47,2.2849176,1.338671,2.9659069,-0.10546707
9.48,9.48,9.48,9.48,2.257699,1.3066926,2.8933423,-0.10477514
9.49,9.49,9.49,9.49,2.2729263,1.3307961,2.959245,-0.10644644
9.5,9.5,9.5,9.5,2.2520595,1.331568,2.9495533,-0.11046652
9.51,9.51,9.51,9.51,2.2297606,1.3221046,2.916513,-0.10674535
9.52,9.52,9.52,9.52,2.214696,1.3097006,2.869749,-0.10201075
9.53,9.53,9.53,9.53,2.227727,1.315774,2.85945,-0.10625026
9.54,9.54,9.54,9.54,2.284603,1.333887,2.9252803,-0.10689033
9.55,9.55,9.55,9.55,2.2777755,1.3242139,2.9350445,-0.10571715
9.56,9.56,9.56,9.56,2.2495573,1.336592,2.943476,-0.10722761
9.57,9.57,9.57,9.57,2.3194888,1.333434,2.9622166,-0.10716951
9.58,9.58,9.58,9.58,2.3134155,1.3228824,2.9559515,-0.10631207
9.59,9.59,9.59,9.59,2.2971983,1.3327432,2.923675,-0.10782758
9.6,9.6,9.6,9.6,2.2733867,1.3149798,2.9362068,-0.10940602
9.61,9.61,9.61,9.61,2.2718296,1.3199373,2.959556,-0.10433687
9.62,9.62,9.62,9.62,2.2338452,1.3222722,2.9281514,-0.10663292
9.63,9.63,9.63,9.63,2.2680442,1.3296565,2.9423592,-0.10787394
9.64,9.64,9.64,9.64,2.1810577,1.319242,2.9234624,-0.10321099
9.65,9.65,9.65,9.65,2.1512144,1.3037181,2.837959,-0.10202097
9.66,9.66,9.66,9.66,2.126505,1.3245261,2.92796,-0.1024498
9.67,9.67,9.67,9.67,2.1351395,1.31931,2.9032872,-0.10504548
9.68,9.68,9.68,9.68,2.1700408,1.3210307,2.9102354,-0.10519779
9.69,9.69,9.69,9.69,2.1287782,1.33437,2.9611616,-0.09970252
9.7,9.7,9.7,9.7,2.0895023,1.3257872,2.8713686,-0.10050731
9.71,9.71,9.71,9.71,2.042272,1.2932252,2.7848568,-0.09886101
9.72,9.72,9.72,9.72,1.9544114,1.2734615,2.7097964,-0.09884816
9.73,9.73,9.73,9.73,1.8856571,1.2528007,2.6158843,-0.1025268
9.74,9.74,9.74,9.74,1.857392,1.2806253,2.6823049,-0.09767626
9.75,9.75,9.75,9.75,1.9123038,1.3057841,2.744387,-0.09969053
9.76,9.76,9.76,9.76,1.9100044,1.3020327,2.7287722,-0.09715828
9.77,9.77,9.77,9.77,1.8986557,1.2894241,2.6786492,-0.09892797
9.78,9.78,9.78,9.78,1.8640993,1.3030576,2.7204883,-0.09624139
9.79,9.79,9.79,9.79,1.892655,1.3037065,2.746189,-0.09895433
9.8,9.8,9.8,9.8,1.9195348,1.3142092,2.7146132,-0.09668614
9.81,9.81,9.81,9.81,1.9103849,1.3254468,2.7938879,-0.10037351
9.82,9.82,9.82,9.82,1.8270615,1.325617,2.7308836,-0.10106318
9.83,9.83,9.83,9.83,1.7716576,1.3313065,2.6714244,-0.10033725
9.84,9.84,9.84,9.84,1.7838609,1.3194839,2.6554904,-0.09949433
9.85,9.85,9.85,9.85,1.7950989,1.3179128,2.6539,-0.1009575
9.86,9.86,9.86,9.86,1.8421414,1.3312347,2.6913266,-0.10258739
9.87,9.87,9.87,9.87,1.7820097,1.3307698,2.6336331,-0.10507242
9.88,9.88,9.88,9.88,1.8448855,1.3359631,2.720138,-0.10745946
9.89,9.89,9.89,9.89,1.8434331,1.3355645,2.6896338,-0.11028476
9.9,9.9,9.9,9.9,1.8737584,1.3474574,2.734654,-0.11009758
9.91,9.91,9.91,9.91,1.8876052,1.3346673,2.6782074,-0.10666931
9.92,9.92,9.92,9.92,1.9449522,1.3372906,2.7077816,-0.11345214
9.93,9.93,9.93,9.93,1.9804155,1.3523517,2.761425,-0.10880251
9.94,9.94,9.94,9.94,2.0286255,1.3461244,2.7646532,-0.11407463
9.95,9.95,9.95,9.95,2.0730813,1.347114,2.767151,-0.11920552
9.96,9.96,9.96,9.96,2.227264,1.381888,2.919059,-0.1172631
9.97,9.97,9.97,9.97,2.287875,1.3625863,2.8654335,-0.12254344
9.98,9.98,9.98,9.98,2.3503633,1.3736861,2.9355626,-0.12514782
9.99,9.99,9.99,9.99,2.3686273,1.3902608,3.0123112,-0.11610784
10.0,10.0,10.0,10.0,2.4197016,1.3837101,2.9675608,-0.11642414
10.01,10.01,10.01,10.01,2.4556174,1.3932028,2.9890711,-0.12310035
10.02,10.02,10.02,10.02,2.4983642,1.3852221,2.9912338,-0.12188134
10.03,10.03,10.03,10.03,2.4926646,1.3792115,3.0146463,-0.12549007
10.04,10.04,10.04,10.04,2.5586786,1.394293,3.0927448,-0.1278989
10.05,10.05,10.05,10.05,2.5862706,1.4105101,3.1656694,-0.12384803
10.06,10.06,10.06,10.06,2.6533675,1.4234265,3.1537328,-0.13123035
10.07,10.07,10.07,10.07,2.6331794,1.419303,3.1864793,-0.12327316
10.08,10.08,10.08,10.08,2.6920962,1.4191148,3.1954544,-0.12187494
10.09,10.09,10.09,10.09,2.6933496,1.4118752,3.1994443,-0.12527607
10.1,10.1,10.1,10.1,2.7107272,1.4464731,3.262622,-0.1321046
10.11,10.11,10.11,10.11,2.6830604,1.4404788,3.2494466,-0.11829793
10.12,10.12,10.12,10.12,2.7306552,1.4506747,3.3054936,-0.12697448
10.13,10.13,10.13,10.13,2.6539857,1.4272661,3.1645207,-0.12834588
10.14,10.14,10.14,10.14,2.6793718,1.4506657,3.2494938,-0.12468354
10.15,10.15,10.15,10.15,2.629618,1.4518607,3.229552,-0.13193028
10.16,10.16,10.16,10.16,2.5568495,1.4432874,3.1990411,-0.12007616
10.17,10.17,10.17,10.17,2.4778454,1.4177887,3.1468394,-0.12274068
10.18,10.18,10.18,10.18,2.266508,1.3879122,2.9922402,-0.11156646
10.19,10.19,10.19,10.19,2.1018019,1.3783685,2.9228966,-0.10707965
10.2,10.2,10.2,10.2,2.0161443,1.3574802,2.8421674,-0.10696063
10.21,10.21,10.21,10.21,1.8697624,1.3313577,2.789645,-0.1013958
10.22,10.22,10.22,10.22,1.7546316,1.3255825,2.6493177,-0.10451057
10.23,10.23,10.23,10.23,1.7009813,1.32354,2.6310458,-0.10407699
10.24,10.24,10.24,10.24,1.6208627,1.309706,2.5381055,-0.1055187
10.25,10.25,10.25,10.25,1.6313235,1.308883,2.570137,-0.1039006
10.26,10.26,10.26,10.26,1.5322946,1.3256752,2.492177,-0.10624351
10.27,10.27,10.27,10.27,1.5050467,1.3112073,2.5146837,-0.10666065
10.28,10.28,10.28,10.28,1.4728292,1.2908362,2.4943018,-0.10687429
10.29,10.29,10.29,10.29,1.527058,1.3155591,2.534489,-0.10611989
10.3,10.3,10.3,10.3,1.5486962,1.3143702,2.5290952,-0.10421178
10.31,10.31,10.31,10.31,1.5998861,1.3216714,2.5646813,-0.10779148
10.32,10.32,10.32,10.32,1.5798038,1.3061168,2.5336185,-0.10657825
10.33,10.33,10.33,10.33,1.6326361,1.309781,2.553321,-0.10457283
10.34,10.34,10.34,10.34,1.6942521,1.3061427,2.543503,-0.10457063
10.35,10.35,10.35,10.35,1.749082,1.3163433,2.6289756,-0.1059864
10.36,10.36,10.36,10.36,1.7460469,1.3117923,2.6360672,-0.1065397
10.37,10.37,10.37,10.37,1.7462747,1.291041,2.5616198,-0.10608654
10.38,10.38,10.38,10.38,1.8125845,1.3107052,2.6569173,-0.10604433
10.39,10.39,10.39,10.39,1.8854204,1.3047755,2.6982203,-0.10209317
10.4,10.4,10.4,10.4,1.9364581,1.320136,2.7600987,-0.10213484
10.41,10.41,10.41,10.41,2.0067992,1.3039701,2.763966,-0.10427821
10.42,10.42,10.42,10.42,2.0422897,1.3157697,2.816285,-0.10119615
10.43,10.43,10.43,10.43,2.0561275,1.3113586,2.8048737,-0.10216141
10.44,10.44,10.44,10.44,2.067881,1.3054383,2.8094754,-0.10066986
10.45,10.45,10.45,10.45,2.0617738,1.3241441,2.8105285,-0.10370324
10.46,10.46,10.46,10.46,2.081868,1.3166596,2.8167062,-0.10322072
10.47,10.47,10.47,10.47,2.1010253,1.3358421,2.851459,-0.1074464
10.48,10.48,10.48,10.48,2.122816,1.3289194,2.8707407,-0.10500753
10.49,10.49,10.49,10.49,2.075965,1.3255999,2.8560836,-0.10437253
10.5,10.5,10.5,10.5,2.0674791,1.3291318,2.852089,-0.1091904
10.51,10.51,10.51,10.51,2.0386915,1.3180435,2.7663355,-0.10817851
10.52,10.52,10.52,10.52,2.0171864,1.3230795,2.802821,-0.10492489
10.53,10.53,10.53,10.53,1.9469693,1.326708,2.7795515,-0.1073209
10.54,10.54,10.54,10.54,2.005787,1.3075148,2.811231,-0.10456242
10.55,10.55,10.55,10.55,1.9799843,1.3048418,2.7758634,-0.10315689
10.56,10.56,10.56,10.56,1.9731463,1.3074641,2.7874737,-0.10035792
10.57,10.57,10.57,10.57,1.9255275,1.2817072,2.7613797,-0.09898567
10.58,10.58,10.58,10.58,1.8403633,1.2762387,2.6939657,-0.09802402
10.59,10.59,10.59,10.59,1.7129108,1.2647508,2.605081,-0.0999989
10.6,10.6,10.6,10.6,1.6364896,1.2578984,2.5552025,-0.09850755
10.61,10.61,10.61,10.61,1.6292124,1.2648582,2.5357046,-0.09631316
10.62,10.62,10.62,10.62,1.6806846,1.2738763,2.5681918,-0.09738746
10.63,10.63,10.63,10.63,1.7355232,1.2911062,2.6421137,-0.09622944
10.64,10.64,10.64,10.64,1.774455,1.3066964,2.6808476,-0.10012165
10.65,10.65,10.65,10.65,1.8277028,1.3106467,2.6544223,-0.10036173
10.66,10.66,10.66,10.66,1.8178765,1.3310587,2.6951275,-0.10368203
10.67,10.67,10.67,10.67,1.7689546,1.3360063,2.6442268,-0.10161047
10.68,10.68,10.68,10.68,1.7476137,1.3247924,2.6472406,-0.10439035
10.69,10.69,10.69,10.69,1.782569,1.3376178,2.6982396,-0.10545111
10.7,10.7,10.7,10.7,1.7430658,1.3358719,2.6577213,-0.10627849
10.71,10.71,10.71,10.71,1.7899323,1.3329238,2.6424196,-0.10464511
10.72,10.72,10.72,10.72,1.7975293,1.3423924,2.7084696,-0.10416432
10.73,10.73,10.73,10.73,1.7828512,1.3264097,2.633573,-0.10376021
10.74,10.74,10.74,10.74,1.8102462,1.3456415,2.7374773,-0.10522758
10.75,10.75,10.75,10.75,1.8155603,1.3489368,2.7191117,-0.10407279
10.76,10.76,10.76,10.76,1.8276594,1.3253603,2.6806579,-0.10238331
10.77,10.77,10.77,10.77,1.8186237,1.3372077,2.7283776,-0.10080309
10.78,10.78,10.78,10.78,1.8021238,1.3256483,2.699995,-0.10128593
10.79,10.79,10.79,10.79,1.8282765,1.3093135,2.6644719,-0.10269687
10.8,10.8,10.8,10.8,1.8888386,1.3393269,2.7861905,-0.10291253
10.81,10.81,10.81,10.81,1.8428217,1.3340542,2.7516158,-0.09897744
10.82,10.82,10.82,10.82,1.9165883,1.3420343,2.771316,-0.10007403
10.83,10.83,10.83,10.83,1.9366547,1.3361231,2.7590694,-0.09936519
10.84,10.84,10.84,10.84,1.9574312,1.3351548,2.732573,-0.10111044
10.85,10.85,10.85,10.85,1.9423778,1.3400874,2.750915,-0.10191969
10.86,10.86,10.86,10.86,1.8829037,1.3447099,2.745725,-0.10171455
10.87,10.87,10.87,10.87,1.8608332,1.3249245,2.6950839,-0.10435148
10.88,10.88,10.88,10.88,1.870743,1.3202783,2.725605,-0.10332674
10.89,10.89,10.89,10.89,1.8525466,1.3227481,2.7029545,-0.10259409
10.9,10.9,10.9,10.9,1.8732226,1.3128042,2.7286558,-0.10511991
10.91,10.91,10.91,10.91,1.8936079,1.3308307,2.7278097,-0.10756271
10.92,10.92,10.92,10.92,1.9055871,1.3187292,2.734708,-0.10190415
10.93,10.93,10.93,10.93,1.8856988,1.3079951,2.71519,-0.10386012
10.94,10.94,10.94,10.94,1.9285831,1.3388165,2.7810278,-0.1025916
10.95,10.95,10.95,10.95,1.9417498,1.3324063,2.7700584,-0.10369132
10.96,10.96,10.96,10.96,1.9418281,1.3342508,2.7777321,-0.10709189
10.97,10.97,10.97,10.97,1.920238,1.3247681,2.753916,-0.10178301
10.98,10.98,10.98,10.98,1.9696155,1.3190165,2.7701862,-0.10200585
10.99,10.99,10.99,10.99,1.9635503,1.3258507,2.782611,-0.1036147
11.0,11.0,11.0,11.0,1.9418744,1.3141776,2.7448263,-0.10133546
11.01,11.01,11.01,11.01,1.9731503,1.3216047,2.8029711,-0.10274807
11.02,11.02,11.02,11.02,1.941934,1.3163011,2.7449903,-0.10161783
11.03,11.03,11.03,11.03,1.9628698,1.3272184,2.8105648,-0.0998245
11.04,11.04,11.04,11.04,1.9868426,1.2972519,2.7249706,-0.10524552
11.05,11.05,11.05,11.05,1.9447131,1.30939,2.7327793,-0.10406779
11.06,11.06,11.06,11.06,1.9385327,1.2962632,2.7070694,-0.1058927
11.07,11.07,11.07,11.07,1.9365785,1.3056419,2.7376764,-0.10494801
11.08,11.08,11.08,11.08,1.9788156,1.322806,2.781505,-0.10261948
11.09,11.09,11.09,11.09,1.951829,1.3070022,2.7840543,-0.10068516
11.1,11.1,11.1,11.1,1.9704599,1.32872,2.809732,-0.10445275
11.11,11.11,11.11,11.11,1.9614974,1.3009188,2.7341669,-0.1045219
11.12,11.12,11.12,11.12,1.9446652,1.2967597,2.6860628,-0.10175357
11.13,11.13,11.13,11.13,1.9421145,1.2987691,2.6801348,-0.10361536
11.14,11.14,11.14,11.14,1.9670364,1.3309883,2.7830026,-0.10411566
11.15,11.15,11.15,11.15,1.9519465,1.3018173,2.750747,-0.0985242
11.16,11.16,11.16,11.16,1.9887958,1.3087071,2.7427197,-0.10037713
11.17,11.17,11.17,11.17,1.989421,1.3161798,2.756898,-0.09979259
11.18,11.18,11.18,11.18,1.9906633,1.3124595,2.7663426,-0.10236837
11.19,11.19,11.19,11.19,1.9499165,1.3005773,2.7132053,-0.10256261
11.2,11.2,11.2,11.2,1.9936769,1.3039511,2.7313476,-0.10070287
11.21,11.21,11.21,11.21,1.9618586,1.3316519,2.7814136,-0.10110729
11.22,11.22,11.22,11.22,1.9567556,1.3286012,2.7620287,-0.0993225
11.23,11.23,11.23,11.23,1.9667823,1.317808,2.7561023,-0.10514501
11.24,11.24,11.24,11.24,1.986821,1.3182179,2.7684164,-0.10220625
11.25,11.25,11.25,11.25,1.9681159,1.301244,2.7287993,-0.10552748
11.26,11.26,11.26,11.26,1.9646131,1.321091,2.7958457,-0.10400054
11.27,11.27,11.27,11.27,1.978416,1.3177501,2.7251644,-0.10126436
11.28,11.28,11.28,11.28,1.9512227,1.316186,2.7635365,-0.09812962
11.29,11.29,11.29,11.29,1.9702067,1.3105284,2.770488,-0.10312477
11.3,11.3,11.3,11.3,1.9853604,1.3207195,2.7770817,-0.10251327


==> dataICX285cellar4BranchAll.csv <==
0.0,0.0,0.0,0.0,3.153771,0.0,3.2255852,0.33140436
0.01,0.01,0.01,0.01,3.159254,0.0,3.223356,0.37049267
0.02,0.02,0.02,0.02,3.150978,0.0,3.2287805,0.33730176
0.03,0.03,0.03,0.03,3.1667507,0.0,3.232451,0.34605068
0.04,0.04,0.04,0.04,3.1252902,0.0,3.2203531,0.3656266
0.05,0.05,0.05,0.05,3.1351886,0.0,3.221633,0.3550382
0.06,0.06,0.06,0.06,3.1735954,0.0,3.2227714,0.35294145
0.07,0.07,0.07,0.07,3.1678681,0.0,3.2263572,0.36304998
0.08,0.08,0.08,0.08,3.1229513,0.0,3.2163975,0.35657942
0.09,0.09,0.09,0.09,3.1146803,0.0,3.2124398,0.35131523
0.1,0.1,0.1,0.1,3.156333,0.0,3.2307384,0.3501796
0.11,0.11,0.11,0.11,3.1517901,0.0,3.221437,0.33562523
0.12,0.12,0.12,0.12,3.1377685,0.0,3.2208073,0.33514678
0.13,0.13,0.13,0.13,3.1668203,0.0,3.237927,0.32868043
0.14,0.14,0.14,0.14,3.1348379,0.0,3.2222452,0.34418657
0.15,0.15,0.15,0.15,3.1492167,0.0,3.2209089,0.34362257
0.16,0.16,0.16,0.16,3.1427386,0.0,3.2230198,0.34205285
0.17,0.17,0.17,0.17,3.1664522,0.0,3.223904,0.35847908
0.18,0.18,0.18,0.18,3.1488717,0.0,3.2205455,0.34032467
0.19,0.19,0.19,0.19,3.1570067,0.0,3.2257974,0.34707046
0.2,0.2,0.2,0.2,3.145023,0.0,3.2262921,0.3365677
0.21,0.21,0.21,0.21,3.1267521,0.0,3.2109623,0.35265464
0.22,0.22,0.22,0.22,3.1433785,0.0,3.2194712,0.3409655
0.23,0.23,0.23,0.23,3.128719,0.0,3.216407,0.34220564
0.24,0.24,0.24,0.24,3.146641,0.0,3.2188463,0.36865765
0.25,0.25,0.25,0.25,3.137682,0.0,3.2170289,0.36810482
0.26,0.26,0.26,0.26,3.12624,0.0,3.2188997,0.3455119
0.27,0.27,0.27,0.27,3.1534646,0.0,3.2247996,0.35079122
0.28,0.28,0.28,0.28,3.1338353,0.0,3.2108247,0.35299784
0.29,0.29,0.29,0.29,3.1287587,0.0,3.221032,0.3376952
0.3,0.3,0.3,0.3,3.1108599,0.0,3.210804,0.34735265
0.31,0.31,0.31,0.31,3.123164,0.0,3.223794,0.3348588
0.32,0.32,0.32,0.32,3.1351902,0.0,3.2289257,0.35900205
0.33,0.33,0.33,0.33,3.1194172,0.0,3.2163513,0.35243338
0.34,0.34,0.34,0.34,3.1017854,0.0,3.2210422,0.31319878
0.35,0.35,0.35,0.35,3.132554,0.0,3.2203674,0.34297603
0.36,0.36,0.36,0.36,3.1335883,0.0,3.2182345,0.35064593
0.37,0.37,0.37,0.37,3.134293,0.0,3.2177522,0.33970898
0.38,0.38,0.38,0.38,3.1153579,0.0,3.2237937,0.34692147
0.39,0.39,0.39,0.39,3.130371,0.0,3.2242203,0.3715127
0.4,0.4,0.4,0.4,3.143806,0.0,3.220452,0.36120808
0.41,0.41,0.41,0.41,3.0982277,0.0,3.2178304,0.3504963
0.42,0.42,0.42,0.42,3.1170783,0.0,3.232744,0.34037393
0.43,0.43,0.43,0.43,3.1455228,0.0,3.229268,0.37770757
0.44,0.44,0.44,0.44,3.1270738,0.0,3.2169557,0.33566126
0.45,0.45,0.45,0.45,3.1376286,0.0,3.2173774,0.34742096
0.46,0.46,0.46,0.46,3.1202002,0.0,3.216381,0.35099348
0.47,0.47,0.47,0.47,3.1246974,0.0,3.2275157,0.35719886
0.48,0.48,0.48,0.48,3.1297233,0.0,3.230918,0.37978566
0.49,0.49,0.49,0.49,3.1158588,0.0,3.2158878,0.37655917
0.5,0.5,0.5,0.5,3.1290622,0.0,3.2198591,0.32750008
0.51,0.51,0.51,0.51,3.111055,0.0,3.218242,0.32850906
0.52,0.52,0.52,0.52,3.125475,0.0,3.2237725,0.34470743
0.53,0.53,0.53,0.53,3.1383002,0.0,3.219698,0.33028027
0.54,0.54,0.54,0.54,3.092933,0.0,3.2155633,0.33672175
0.55,0.55,0.55,0.55,3.1153948,0.0,3.2112703,0.3323707
0.56,0.56,0.56,0.56,3.1186898,0.0,3.2211218,0.35855433
0.57,0.57,0.57,0.57,3.1149166,0.0,3.223776,0.34151396
0.58,0.58,0.58,0.58,3.1050236,0.0,3.231657,0.31583706
0.59,0.59,0.59,0.59,3.1380672,0.0,3.2264228,0.33486506
0.6,0.6,0.6,0.6,3.1110501,0.0,3.2169487,0.3536631
0.61,0.61,0.61,0.61,3.1201966,0.0,3.2214248,0.33348903
0.62,0.62,0.62,0.62,3.1392384,0.0,3.2146552,0.3413199
0.63,0.63,0.63,0.63,3.0978084,0.0,3.2112129,0.35195765
0.64,0.64,0.64,0.64,3.1308777,0.0,3.2232845,0.34152687
0.65,0.65,0.65,0.65,3.1294315,0.0,3.2238054,0.3321693
0.66,0.66,0.66,0.66,3.113079,0.0,3.218722,0.35538575
0.67,0.67,0.67,0.67,3.1501827,0.0,3.22216,0.36836568
0.68,0.68,0.68,0.68,3.1449225,0.0,3.2214797,0.35096428
0.69,0.69,0.69,0.69,3.079941,0.0,3.2112744,0.3428128
0.7,0.7,0.7,0.7,3.0776331,0.0,3.2083514,0.342411
0.71,0.71,0.71,0.71,2.9929595,0.0,3.2066035,0.315867
0.72,0.72,0.72,0.72,2.9586174,0.0,3.193955,0.31501213
0.73,0.73,0.73,0.73,2.9469545,0.0,3.1934268,0.3349021
0.74,0.74,0.74,0.74,2.9176571,0.0,3.1888576,0.31378382
0.75,0.75,0.75,0.75,2.8873675,0.0,3.1891062,0.3155507
0.76,0.76,0.76,0.76,2.898538,0.0,3.1913729,0.3089102
0.77,0.77,0.77,0.77,2.9387748,0.0,3.19207,0.29316634
0.78,0.78,0.78,0.78,2.9459982,0.0,3.1945848,0.32694945
0.79,0.79,0.79,0.79,2.9510047,0.0,3.1815145,0.31225348
0.8,0.8,0.8,0.8,2.9590988,0.0,3.202734,0.30298492
0.81,0.81,0.81,0.81,2.9678867,0.0,3.195182,0.2903032
0.82,0.82,0.82,0.82,2.974466,0.0,3.1937325,0.30545732
0.83,0.83,0.83,0.83,2.953369,0.0,3.200402,0.29310155
0.84,0.84,0.84,0.84,2.9780037,0.0,3.2104435,0.30372754
0.85,0.85,0.85,0.85,2.9389856,0.0,3.181358,0.29917148
0.86,0.86,0.86,0.86,3.007999,0.0,3.214198,0.32925528
0.87,0.87,0.87,0.87,3.0056343,0.0,3.2263234,0.33748123
0.88,0.88,0.88,0.88,2.98977,0.0,3.2131076,0.3217854
0.89,0.89,0.89,0.89,3.0585294,0.0,3.221754,0.3646743
0.9,0.9,0.9,0.9,3.098667,0.0,3.2433672,0.35253784
0.91,0.91,0.91,0.91,3.293182,0.0,3.2528722,0.38893586
0.92,0.92,0.92,0.92,3.374667,0.0,3.2588458,0.37934998
0.93,0.93,0.93,0.93,3.6096165,0.0,3.2899995,0.40320435
0.94,0.94,0.94,0.94,3.7514994,0.0,3.3086689,0.3596813
0.95,0.95,0.95,0.95,3.786773,0.0,3.3045223,0.3885253
0.96,0.96,0.96,0.96,3.8494432,0.0,3.3124714,0.3845118
0.97,0.97,0.97,0.97,3.9084337,0.0,3.3238034,0.41122454
0.98,0.98,0.98,0.98,4.019809,0.0,3.3373349,0.40145066
0.99,0.99,0.99,0.99,3.9335308,0.0,3.3102093,0.437251
1.0,1.0,1.0,1.0,3.9455462,0.0,3.3294017,0.42114472
1.01,1.01,1.01,1.01,3.987431,0.0,3.3216205,0.46696413
1.02,1.02,1.02,1.02,4.0002284,0.0,3.3238277,0.4505241
1.03,1.03,1.03,1.03,4.039009,0.0,3.3309183,0.4598906
1.04,1.04,1.04,1.04,4.1686263,0.0,3.3382275,0.48938984
1.05,1.05,1.05,1.05,4.1686945,0.0,3.3451905,0.46227637
1.06,1.06,1.06,1.06,4.028911,0.0,3.3255658,0.4947621
1.07,1.07,1.07,1.07,3.9419138,0.0,3.3081865,0.47216174
1.08,1.08,1.08,1.08,3.8267345,0.0,3.3063793,0.4667
1.09,1.09,1.09,1.09,3.7177763,0.0,3.289873,0.45084637
1.1,1.1,1.1,1.1,3.6514106,0.0,3.2926676,0.45309287
1.11,1.11,1.11,1.11,3.6276367,0.0,3.292743,0.39546445
1.12,1.12,1.12,1.12,3.5768726,0.0,3.2886848,0.42061377
1.13,1.13,1.13,1.13,3.5275822,0.0,3.268098,0.43152058
1.14,1.14,1.14,1.14,3.5276806,0.0,3.2649174,0.39233258
1.15,1.15,1.15,1.15,3.5336466,0.0,3.2814305,0.38852632
1.16,1.16,1.16,1.16,3.4987082,0.0,3.297858,0.3866177
1.17,1.17,1.17,1.17,3.4694407,0.0,3.2850888,0.33692232
1.18,1.18,1.18,1.18,3.4489193,0.0,3.2876174,0.3399717
1.19,1.19,1.19,1.19,3.4148908,0.0,3.2783558,0.37108448
1.2,1.2,1.2,1.2,3.326866,0.0,3.275466,0.35383463
1.21,1.21,1.21,1.21,3.3840673,0.0,3.2570126,0.3925649
1.22,1.22,1.22,1.22,3.4001522,0.0,3.2582612,0.38313416
1.23,1.23,1.23,1.23,3.4072618,0.0,3.2720928,0.37158743
1.24,1.24,1.24,1.24,3.3480911,0.0,3.2691922,0.35152912
1.25,1.25,1.25,1.25,3.3042028,0.0,3.2583134,0.3654734
1.26,1.26,1.26,1.26,3.2809038,0.0,3.2551787,0.32414833
1.27,1.27,1.27,1.27,3.2264073,0.0,3.2456176,0.3492747
1.28,1.28,1.28,1.28,3.2191892,0.0,3.2437644,0.34138775
1.29,1.29,1.29,1.29,3.17843,0.0,3.2358677,0.34724122
1.3,1.3,1.3,1.3,3.1936135,0.0,3.2367957,0.35101625
1.31,1.31,1.31,1.31,3.2285397,0.0,3.240397,0.34562212
1.32,1.32,1.32,1.32,3.2444742,0.0,3.2379549,0.3522879
1.33,1.33,1.33,1.33,3.2708676,0.0,3.2290595,0.37791765
1.34,1.34,1.34,1.34,3.3189414,0.0,3.2459214,0.3753235
1.35,1.35,1.35,1.35,3.2927933,0.0,3.234891,0.3632048
1.36,1.36,1.36,1.36,3.329215,0.0,3.2432969,0.3739756
1.37,1.37,1.37,1.37,3.3912888,0.0,3.2462916,0.38204634
1.38,1.38,1.38,1.38,3.4488633,0.0,3.232143,0.37615862
1.39,1.39,1.39,1.39,3.520045,0.0,3.2680175,0.40648684
1.4,1.4,1.4,1.4,3.6660519,0.0,3.2673113,0.4262378
1.41,1.41,1.41,1.41,3.8223302,0.0,3.2873023,0.45948833
1.42,1.42,1.42,1.42,3.9026666,0.0,3.304149,0.4075921
1.43,1.43,1.43,1.43,3.9539921,0.0,3.3095882,0.44110075
1.44,1.44,1.44,1.44,4.039215,0.0,3.3327446,0.50942475
1.45,1.45,1.45,1.45,4.0628653,0.0,3.3133419,0.48940322
1.46,1.46,1.46,1.46,4.135134,0.0,3.3221235,0.5294287
1.47,1.47,1.47,1.47,4.191349,0.0,3.3327081,0.5245177
1.48,1.48,1.48,1.48,4.213559,0.0,3.3375306,0.47957388
1.49,1.49,1.49,1.49,4.3043256,0.0,3.352197,0.49727008
1.5,1.5,1.5,1.5,4.308391,0.0,3.3421917,0.5372219
1.51,1.51,1.51,1.51,4.3765416,0.0,3.3476343,0.5070933
1.52,1.52,1.52,1.52,4.5107365,0.0,3.364563,0.51858187
1.53,1.53,1.53,1.53,4.654891,0.0,3.3722003,0.522083
1.54,1.54,1.54,1.54,4.7047887,0.0,3.3767977,0.56209964
1.55,1.55,1.55,1.55,4.782755,0.0,3.4013414,0.5918885
1.56,1.56,1.56,1.56,4.85887,0.0,3.394578,0.54526675
1.57,1.57,1.57,1.57,4.932469,0.0,3.39606,0.5374643
1.58,1.58,1.58,1.58,5.0255575,0.0,3.4040086,0.5962786
1.59,1.59,1.59,1.59,4.9585557,0.0,3.4089046,0.58306456
1.6,1.6,1.6,1.6,4.851338,0.0,3.4094338,0.605603
1.61,1.61,1.61,1.61,4.832324,0.0,3.4002464,0.58490324
1.62,1.62,1.62,1.62,4.8323064,0.0,3.3983204,0.6136655
1.63,1.63,1.63,1.63,4.876891,0.0,3.412098,0.61079544
1.64,1.64,1.64,1.64,4.918372,0.0,3.4012558,0.66356784
1.65,1.65,1.65,1.65,4.8928266,0.0,3.4026878,0.63881403
1.66,1.66,1.66,1.66,4.860868,0.0,3.417215,0.58396703
1.67,1.67,1.67,1.67,4.8210545,0.0,3.3901582,0.6416211
1.68,1.68,1.68,1.68,4.7324734,0.0,3.392422,0.60901546
1.69,1.69,1.69,1.69,4.663316,0.0,3.392495,0.5895395
1.7,1.7,1.7,1.7,4.606161,0.0,3.356558,0.6468863
1.71,1.71,1.71,1.71,4.5785136,0.0,3.3552592,0.65688694
1.72,1.72,1.72,1.72,4.5597267,0.0,3.3536313,0.65612394
1.73,1.73,1.73,1.73,4.5139694,0.0,3.3510513,0.6000925
1.74,1.74,1.74,1.74,4.4537563,0.0,3.3461788,0.6238944
1.75,1.75,1.75,1.75,4.4255133,0.0,3.346172,0.59949994
1.76,1.76,1.76,1.76,4.3785243,0.0,3.361509,0.60751134
1.77,1.77,1.77,1.77,4.3451505,0.0,3.3342397,0.5406643
1.78,1.78,1.78,1.78,4.3356853,0.0,3.350954,0.5794637
1.79,1.79,1.79,1.79,4.370456,0.0,3.3490927,0.5396256
1.8,1.8,1.8,1.8,4.3646674,0.0,3.345464,0.57801795
1.81,1.81,1.81,1.81,4.375599,0.0,3.3414173,0.57213145
1.82,1.82,1.82,1.82,4.3229017,0.0,3.3389294,0.5954056
1.83,1.83,1.83,1.83,4.295468,0.0,3.3305686,0.57949877
1.84,1.84,1.84,1.84,4.3071194,0.0,3.3251615,0.59398735
1.85,1.85,1.85,1.85,4.3355575,0.0,3.330196,0.57575995
1.86,1.86,1.86,1.86,4.279528,0.0,3.315206,0.57599705
1.87,1.87,1.87,1.87,4.1911893,0.0,3.3120396,0.59048253
1.88,1.88,1.88,1.88,4.0918617,0.0,3.3062716,0.5345924
1.89,1.89,1.89,1.89,4.1340117,0.0,3.3024619,0.5570712
1.9,1.9,1.9,1.9,4.2311683,0.0,3.3185763,0.55165887
1.91,1.91,1.91,1.91,4.3698125,0.0,3.3222954,0.61258703
1.92,1.92,1.92,1.92,4.447945,0.0,3.3386047,0.6212261
1.93,1.93,1.93,1.93,4.3653226,0.0,3.3448303,0.5886535
1.94,1.94,1.94,1.94,4.367621,0.0,3.3427017,0.60222816
1.95,1.95,1.95,1.95,4.3275046,0.0,3.3205225,0.5693324
1.96,1.96,1.96,1.96,4.2583847,0.0,3.3377004,0.5268796
1.97,1.97,1.97,1.97,4.3542323,0.0,3.3458683,0.5536235
1.98,1.98,1.98,1.98,4.4270506,0.0,3.346518,0.5751361
1.99,1.99,1.99,1.99,4.4943757,0.0,3.3459914,0.5714454
2.0,2.0,2.0,2.0,4.535609,0.0,3.346234,0.56411564
2.01,2.01,2.01,2.01,4.5901456,0.0,3.3556523,0.5795996
2.02,2.02,2.02,2.02,4.589156,0.0,3.356375,0.54545766
2.03,2.03,2.03,2.03,4.559165,0.0,3.349591,0.5722225
2.04,2.04,2.04,2.04,4.5306735,0.0,3.3596737,0.56053835
2.05,2.05,2.05,2.05,4.489173,0.0,3.361991,0.57568485
2.06,2.06,2.06,2.06,4.4871325,0.0,3.3541026,0.5219826
2.07,2.07,2.07,2.07,4.4497943,0.0,3.3495889,0.55896944
2.08,2.08,2.08,2.08,4.427789,0.0,3.3569224,0.5658744
2.09,2.09,2.09,2.09,4.4666,0.0,3.3702264,0.5738391
2.1,2.1,2.1,2.1,4.3706813,0.0,3.357038,0.54504764
2.11,2.11,2.11,2.11,4.311835,0.0,3.3463397,0.5483811
2.12,2.12,2.12,2.12,4.3211684,0.0,3.3374903,0.5803817
2.13,2.13,2.13,2.13,4.4984007,0.0,3.3431618,0.6226141
2.14,2.14,2.14,2.14,4.61166,0.0,3.361558,0.6343525
2.15,2.15,2.15,2.15,4.6786127,0.0,3.363986,0.6473218
2.16,2.16,2.16,2.16,4.7035794,0.0,3.3710911,0.62708116
2.17,2.17,2.17,2.17,4.7189183,0.0,3.3798354,0.6066403
2.18,2.18,2.18,2.18,4.773056,0.0,3.3922231,0.6305975
2.19,2.19,2.19,2.19,4.765337,0.0,3.393478,0.638356
2.2,2.2,2.2,2.2,4.8209615,0.0,3.4011743,0.6295359
2.21,2.21,2.21,2.21,4.7637777,0.0,3.3871064,0.6161292
2.22,2.22,2.22,2.22,4.7488136,0.0,3.392583,0.6192156
2.23,2.23,2.23,2.23,4.732055,0.0,3.3936462,0.59460455
2.24,2.24,2.24,2.24,4.7405744,0.0,3.3948796,0.60577863
2.25,2.25,2.25,2.25,4.722624,0.0,3.373988,0.6287399
2.26,2.26,2.26,2.26,4.7052903,0.0,3.3703043,0.5795142
2.27,2.27,2.27,2.27,4.585239,0.0,3.37068,0.5476173
2.28,2.28,2.28,2.28,4.5498185,0.0,3.3436387,0.62336856
2.29,2.29,2.29,2.29,4.5377927,0.0,3.3520975,0.57505363
2.3,2.3,2.3,2.3,4.487535,0.0,3.3415456,0.5507062
2.31,2.31,2.31,2.31,4.490325,0.0,3.3475263,0.574108
2.32,2.32,2.32,2.32,4.4607115,0.0,3.335389,0.5651328
2.33,2.33,2.33,2.33,4.4493365,0.0,3.3557816,0.5516886
2.34,2.34,2.34,2.34,4.3643517,0.0,3.3502789,0.54214996
2.35,2.35,2.35,2.35,4.402599,0.0,3.3530087,0.56011516
2.36,2.36,2.36,2.36,4.391535,0.0,3.3421085,0.58795863
2.37,2.37,2.37,2.37,4.370316,0.0,3.3372278,0.5380596
2.38,2.38,2.38,2.38,4.4572773,0.0,3.3397017,0.55870265
2.39,2.39,2.39,2.39,4.4607906,0.0,3.343029,0.55912614
2.4,2.4,2.4,2.4,4.4443774,0.0,3.3450148,0.50619787
2.41,2.41,2.41,2.41,4.481173,0.0,3.3477805,0.5686694
2.42,2.42,2.42,2.42,4.5147805,0.0,3.3571882,0.5543979
2.43,2.43,2.43,2.43,4.5466332,0.0,3.348267,0.58190376
2.44,2.44,2.44,2.44,4.4843664,0.0,3.3577974,0.5844773
2.45,2.45,2.45,2.45,4.4753833,0.0,3.3488452,0.6184531
2.46,2.46,2.46,2.46,4.5173087,0.0,3.3505037,0.5831562
2.47,2.47,2.47,2.47,4.5383105,0.0,3.364009,0.56014735
2.48,2.48,2.48,2.48,4.553976,0.0,3.3533387,0.59782004
2.49,2.49,2.49,2.49,4.574185,0.0,3.3501382,0.58287597
2.5,2.5,2.5,2.5,4.5457845,0.0,3.3433943,0.5455206
2.51,2.51,2.51,2.51,4.5485406,0.0,3.3538916,0.57761
2.52,2.52,2.52,2.52,4.472006,0.0,3.353606,0.58980745
2.53,2.53,2.53,2.53,4.4079394,0.0,3.338784,0.55631953
2.54,2.54,2.54,2.54,4.3696995,0.0,3.3412821,0.5505477
2.55,2.55,2.55,2.55,4.2592244,0.0,3.3346407,0.5342084
2.56,2.56,2.56,2.56,4.1691246,0.0,3.3346694,0.5189479
2.57,2.57,2.57,2.57,4.081494,0.0,3.3239233,0.49307021
2.58,2.58,2.58,2.58,4.0488667,0.0,3.309747,0.50565475
2.59,2.59,2.59,2.59,3.9832695,0.0,3.2974625,0.52861655
2.6,2.6,2.6,2.6,3.929283,0.0,3.3124197,0.5220694
2.61,2.61,2.61,2.61,3.933958,0.0,3.3041015,0.4663064
2.62,2.62,2.62,2.62,3.9856079,0.0,3.3065577,0.48577058
2.63,2.63,2.63,2.63,3.9840968,0.0,3.3062646,0.46763512
2.64,2.64,2.64,2.64,3.9869678,0.0,3.3093348,0.47356477
2.65,2.65,2.65,2.65,3.984527,0.0,3.2978992,0.5356724
2.66,2.66,2.66,2.66,4.0017667,0.0,3.3054276,0.49341342
2.67,2.67,2.67,2.67,3.96235,0.0,3.2870286,0.5334775
2.68,2.68,2.68,2.68,3.9976673,0.0,3.3064208,0.50069326
2.69,2.69,2.69,2.69,4.0540504,0.0,3.3047285,0.49523437
2.7,2.7,2.7,2.7,4.0089374,0.0,3.3015528,0.4992423
2.71,2.71,2.71,2.71,4.015139,0.0,3.2927983,0.52122945
2.72,2.72,2.72,2.72,4.014959,0.0,3.3055625,0.49184784
2.73,2.73,2.73,2.73,4.088367,0.0,3.3042746,0.5078029
2.74,2.74,2.74,2.74,4.060674,0.0,3.3034725,0.5126685
2.75,2.75,2.75,2.75,4.0371914,0.0,3.3055072,0.5023343
2.76,2.76,2.76,2.76,3.9513557,0.0,3.2940865,0.53136563
2.77,2.77,2.77,2.77,3.9871407,0.0,3.2940483,0.49996015
2.78,2.78,2.78,2.78,3.979979,0.0,3.292748,0.4768809
2.79,2.79,2.79,2.79,3.936021,0.0,3.295657,0.5180923
2.8,2.8,2.8,2.8,3.96243,0.0,3.2918,0.50489813
2.81,2.81,2.81,2.81,3.9631023,0.0,3.3041766,0.49493673
2.82,2.82,2.82,2.82,3.9345427,0.0,3.2968743,0.4899055
2.83,2.83,2.83,2.83,3.8937788,0.0,3.307361,0.46372977
2.84,2.84,2.84,2.84,3.8541734,0.0,3.3021832,0.49547833
2.85,2.85,2.85,2.85,3.8243067,0.0,3.2965727,0.4674255
2.86,2.86,2.86,2.86,3.76576,0.0,3.3033705,0.43880966
2.87,2.87,2.87,2.87,3.6828341,0.0,3.279549,0.40861487
2.88,2.88,2.88,2.88,3.6090224,0.0,3.2795866,0.4319443
2.89,2.89,2.89,2.89,3.5883865,0.0,3.2866106,0.44774076
2.9,2.9,2.9,2.9,3.5358236,0.0,3.2835586,0.43629223
2.91,2.91,2.91,2.91,3.511684,0.0,3.2751102,0.42999154
2.92,2.92,2.92,2.92,3.4406857,0.0,3.2782047,0.434789
2.93,2.93,2.93,2.93,3.3713477,0.0,3.2807868,0.40814096
2.94,2.94,2.94,2.94,3.2898455,0.0,3.2744913,0.40505204
2.95,2.95,2.95,2.95,3.2055035,0.0,3.2576818,0.36253962
2.96,2.96,2.96,2.96,3.1010957,0.0,3.2592993,0.34049565
2.97,2.97,2.97,2.97,3.0704238,0.0,3.2563548,0.33356288
2.98,2.98,2.98,2.98,3.0164173,0.0,3.2500746,0.3381398
2.99,2.99,2.99,2.99,2.959215,0.0,3.233297,0.3389911
3.0,3.0,3.0,3.0,2.9643512,0.0,3.2244892,0.31735688
3.01,3.01,3.01,3.01,2.9467597,0.0,3.2161927,0.34273565
3.02,3.02,3.02,3.02,2.8353863,0.0,3.2135856,0.29362664
3.03,3.03,3.03,3.03,2.856736,0.0,3.208811,0.32413453
3.04,3.04,3.04,3.04,2.8584933,0.0,3.2209182,0.30132017
3.05,3.05,3.05,3.05,2.7877445,0.0,3.202604,0.2560884
3.06,3.06,3.06,3.06,2.8236508,0.0,3.2099993,0.28263816
3.07,3.07,3.07,3.07,2.7165465,0.0,3.1849046,0.25637183
3.08,3.08,3.08,3.08,2.7424786,0.0,3.1722233,0.28128693
3.09,3.09,3.09,3.09,2.6440873,0.0,3.1578803,0.23137972
3.1,3.1,3.1,3.1,2.6623554,0.0,3.1535177,0.21901149
3.11,3.11,3.11,3.11,2.632459,0.0,3.1357257,0.15213415
3.12,3.12,3.12,3.12,2.6700203,0.0,3.1495388,0.19900048
3.13,3.13,3.13,3.13,2.7469425,0.0,3.167557,0.16231321
3.14,3.14,3.14,3.14,2.7354784,0.0,3.1582115,0.19811502
3.15,3.15,3.15,3.15,2.8389914,0.0,3.1734037,0.27916902
3.16,3.16,3.16,3.16,2.7861426,0.0,3.1734369,0.24784444
3.17,3.17,3.17,3.17,2.7972314,0.0,3.147962,0.19945882
3.18,3.18,3.18,3.18,2.7401607,0.0,3.132987,0.19654483
3.19,3.19,3.19,3.19,2.814682,0.0,3.130142,0.14591776
3.2,3.2,3.2,3.2,2.8860447,0.0,3.1333156,0.08422432
3.21,3.21,3.21,3.21,3.0177855,0.0,3.1421258,0.18847717
3.22,3.22,3.22,3.22,3.1291206,0.0,3.1516452,0.22465684
3.23,3.23,3.23,3.23,3.1808605,0.0,3.1556451,0.19176349
3.24,3.24,3.24,3.24,3.2019083,0.0,3.1506221,0.18586597
3.25,3.25,3.25,3.25,3.3246787,0.0,3.1599438,0.27084714
3.26,3.26,3.26,3.26,3.462716,0.0,3.202076,0.20335926
3.27,3.27,3.27,3.27,3.5242906,0.0,3.2028463,0.21343833
3.28,3.28,3.28,3.28,3.648547,0.0,3.2148075,0.33516112
3.29,3.29,3.29,3.29,3.7585697,0.0,3.2550979,0.34677365
3.3,3.3,3.3,3.3,3.681008,0.0,3.2374532,0.2934695
3.31,3.31,3.31,3.31,3.6654172,0.0,3.223514,0.1978586
3.32,3.32,3.32,3.32,3.666718,0.0,3.2240736,0.26108557
3.33,3.33,3.33,3.33,3.7181077,0.0,3.2270494,0.26673403
3.34,3.34,3.34,3.34,3.7172804,0.0,3.2282543,0.13085704
3.35,3.35,3.35,3.35,3.7672694,0.0,3.239116,0.2637038
3.36,3.36,3.36,3.36,3.9118936,0.0,3.2549183,0.33368272
3.37,3.37,3.37,3.37,4.114058,0.0,3.2988112,0.41251862
3.38,3.38,3.38,3.38,4.1577415,0.0,3.3319263,0.46520573
3.39,3.39,3.39,3.39,4.4086375,0.0,3.339414,0.5144082
3.4,3.4,3.4,3.4,4.487272,0.0,3.3640475,0.48462677
3.41,3.41,3.41,3.41,4.4389963,0.0,3.3389955,0.489945
3.42,3.42,3.42,3.42,4.559936,0.0,3.3492672,0.5465241
3.43,3.43,3.43,3.43,4.5536633,0.0,3.3562858,0.5123745
3.44,3.44,3.44,3.44,4.529375,0.0,3.348407,0.60188824
3.45,3.45,3.45,3.45,4.4958506,0.0,3.3517263,0.55981046
3.46,3.46,3.46,3.46,4.5025463,0.0,3.3496563,0.5327651
3.47,3.47,3.47,3.47,4.523381,0.0,3.3656354,0.5755898
3.48,3.48,3.48,3.48,4.4745317,0.0,3.3453817,0.5944655
3.49,3.49,3.49,3.49,4.384973,0.0,3.3360171,0.59256214
3.5,3.5,3.5,3.5,4.284437,0.0,3.3264737,0.5378707
3.51,3.51,3.51,3.51,4.193867,0.0,3.3255012,0.53857756
3.52,3.52,3.52,3.52,4.1763225,0.0,3.3252094,0.540161
3.53,3.53,3.53,3.53,4.1745386,0.0,3.308315,0.5381536
3.54,3.54,3.54,3.54,4.1883626,0.0,3.3091033,0.5053396
3.55,3.55,3.55,3.55,4.182623,0.0,3.3106241,0.5354015
3.56,3.56,3.56,3.56,4.2962766,0.0,3.3342497,0.5359943
3.57,3.57,3.57,3.57,4.336723,0.0,3.328878,0.5574247
3.58,3.58,3.58,3.58,4.277925,0.0,3.3153377,0.5571593
3.59,3.59,3.59,3.59,4.31308,0.0,3.320366,0.5399985
3.6,3.6,3.6,3.6,4.2525525,0.0,3.306197,0.53742844
3.61,3.61,3.61,3.61,4.234826,0.0,3.300848,0.5457292
3.62,3.62,3.62,3.62,4.2055736,0.0,3.3014436,0.5482974
3.63,3.63,3.63,3.63,4.2263684,0.0,3.3072665,0.5391892
3.64,3.64,3.64,3.64,4.1472235,0.0,3.3071284,0.5410593
3.65,3.65,3.65,3.65,4.111579,0.0,3.3173225,0.500542
3.66,3.66,3.66,3.66,3.935315,0.0,3.2978666,0.5220457
3.67,3.67,3.67,3.67,3.819287,0.0,3.2870142,0.5068476
3.68,3.68,3.68,3.68,3.6744797,0.0,3.2718458,0.48126665
3.69,3.69,3.69,3.69,3.625675,0.0,3.274576,0.44497487
3.7,3.7,3.7,3.7,3.627565,0.0,3.2885237,0.41754326
3.71,3.71,3.71,3.71,3.6908805,0.0,3.2890854,0.4371709
3.72,3.72,3.72,3.72,3.7361917,0.0,3.272309,0.4514328
3.73,3.73,3.73,3.73,3.7241883,0.0,3.2849736,0.4319404
3.74,3.74,3.74,3.74,3.69969,0.0,3.2772126,0.43703958
3.75,3.75,3.75,3.75,3.6465335,0.0,3.2882497,0.41649714
3.76,3.76,3.76,3.76,3.7106864,0.0,3.2900045,0.4007322
3.77,3.77,3.77,3.77,3.7085528,0.0,3.2950845,0.39932188
3.78,3.78,3.78,3.78,3.7144861,0.0,3.2881851,0.41636702
3.79,3.79,3.79,3.79,3.7631814,0.0,3.2815344,0.43967685
3.8,3.8,3.8,3.8,3.8277624,0.0,3.2960973,0.44918963
3.81,3.81,3.81,3.81,3.8910244,0.0,3.3126094,0.44910282
3.82,3.82,3.82,3.82,3.9085517,0.0,3.3123922,0.46211928
3.83,3.83,3.83,3.83,3.9037113,0.0,3.2953725,0.46891722
3.84,3.84,3.84,3.84,3.9513855,0.0,3.3056293,0.47729173
3.85,3.85,3.85,3.85,3.9696803,0.0,3.3056285,0.48926872
3.86,3.86,3.86,3.86,3.9091322,0.0,3.3070302,0.49101692
3.87,3.87,3.87,3.87,3.9203756,0.0,3.3144226,0.46959645
3.88,3.88,3.88,3.88,3.9216864,0.0,3.301801,0.4892955
3.89,3.89,3.89,3.89,3.8418694,0.0,3.3017597,0.48509705
3.9,3.9,3.9,3.9,3.8298285,0.0,3.3121004,0.46514246
3.91,3.91,3.91,3.91,3.8247907,0.0,3.3004222,0.5019818
3.92,3.92,3.92,3.92,3.7705567,0.0,3.3050077,0.4650121
3.93,3.93,3.93,3.93,3.7028618,0.0,3.309349,0.4522244
3.94,3.94,3.94,3.94,3.688851,0.0,3.2925096,0.4742718
3.95,3.95,3.95,3.95,3.6540937,0.0,3.2890596,0.48790476
3.96,3.96,3.96,3.96,3.6447568,0.0,3.282237,0.48250723
3.97,3.97,3.97,3.97,3.6595042,0.0,3.293047,0.46171775
3.98,3.98,3.98,3.98,3.6261935,0.0,3.2925522,0.45830873
3.99,3.99,3.99,3.99,3.6514752,0.0,3.291893,0.47476357
4.0,4.0,4.0,4.0,3.6732142,0.0,3.2918723,0.44701865
4.01,4.01,4.01,4.01,3.6960557,0.0,3.2931156,0.48861924
4.02,4.02,4.02,4.02,3.763965,0.0,3.2973087,0.5006041
4.03,4.03,4.03,4.03,3.754222,0.0,3.302432,0.4612757
4.04,4.04,4.04,4.04,3.7526577,0.0,3.2963085,0.47496477
4.05,4.05,4.05,4.05,3.8126419,0.0,3.2991092,0.49277824
4.06,4.06,4.06,4.06,3.8048096,0.0,3.291215,0.47159675
4.07,4.07,4.07,4.07,3.7855842,0.0,3.2876644,0.46688694
4.08,4.08,4.08,4.08,3.805897,0.0,3.2841165,0.50619
4.09,4.09,4.09,4.09,3.731306,0.0,3.2921293,0.47399363
4.1,4.1,4.1,4.1,3.717065,0.0,3.2867303,0.45332676
4.11,4.11,4.11,4.11,3.6671197,0.0,3.2814496,0.45184222
4.12,4.12,4.12,4.12,3.6811268,0.0,3.2745965,0.47560135
4.13,4.13,4.13,4.13,3.709569,0.0,3.2902277,0.4497655
4.14,4.14,4.14,4.14,3.7307603,0.0,3.2866588,0.46111795
4.15,4.15,4.15,4.15,3.6293619,0.0,3.2843208,0.44122583
4.16,4.16,4.16,4.16,3.6079535,0.0,3.2747815,0.4731266
4.17,4.17,4.17,4.17,3.60681,0.0,3.287672,0.4479356
4.18,4.18,4.18,4.18,3.6474135,0.0,3.2787135,0.42973736
4.19,4.19,4.19,4.19,3.704941,0.0,3.2879875,0.46606058
4.2,4.2,4.2,4.2,3.6244116,0.0,3.2740245,0.46140665
4.21,4.21,4.21,4.21,3.6996295,0.0,3.274307,0.45620424
4.22,4.22,4.22,4.22,3.7231238,0.0,3.2786305,0.4722534
4.23,4.23,4.23,4.23,3.787377,0.0,3.2923057,0.48501036
4.24,4.24,4.24,4.24,3.8857417,0.0,3.3124175,0.48693323
4.25,4.25,4.25,4.25,4.0149603,0.0,3.3049643,0.5414448
4.26,4.26,4.26,4.26,4.1032505,0.0,3.313261,0.522665
4.27,4.27,4.27,4.27,4.1031866,0.0,3.3117845,0.53147113
4.28,4.28,4.28,4.28,4.1576276,0.0,3.314429,0.53430676
4.29,4.29,4.29,4.29,4.172026,0.0,3.331847,0.5420733
4.3,4.3,4.3,4.3,4.1980104,0.0,3.3308806,0.5411683
4.31,4.31,4.31,4.31,4.2391,0.0,3.314134,0.5806365
4.32,4.32,4.32,4.32,4.1878004,0.0,3.3379571,0.54838943
4.33,4.33,4.33,4.33,4.2166657,0.0,3.329401,0.54001826
4.34,4.34,4.34,4.34,4.2577944,0.0,3.3239896,0.5821191
4.35,4.35,4.35,4.35,4.31876,0.0,3.3348942,0.58535117
4.36,4.36,4.36,4.36,4.2970014,0.0,3.350005,0.5737201
4.37,4.37,4.37,4.37,4.310966,0.0,3.3283598,0.5929085
4.38,4.38,4.38,4.38,4.3141956,0.0,3.3296347,0.58739775
4.39,4.39,4.39,4.39,4.3108263,0.0,3.332269,0.6054141
4.4,4.4,4.4,4.4,4.3207273,0.0,3.3399568,0.5972398
4.41,4.41,4.41,4.41,4.3710756,0.0,3.3438666,0.5930022
4.42,4.42,4.42,4.42,4.3693447,0.0,3.3581204,0.5770925
4.43,4.43,4.43,4.43,4.415485,0.0,3.350843,0.58336055
4.44,4.44,4.44,4.44,4.384935,0.0,3.3609564,0.5498304
4.45,4.45,4.45,4.45,4.3217783,0.0,3.3371596,0.5643108
4.46,4.46,4.46,4.46,4.2283807,0.0,3.3214028,0.5410141
4.47,4.47,4.47,4.47,4.1765833,0.0,3.328677,0.5491758
4.48,4.48,4.48,4.48,4.1684737,0.0,3.3275294,0.5510209
4.49,4.49,4.49,4.49,4.10954,0.0,3.3158426,0.5256516
4.5,4.5,4.5,4.5,4.0011134,0.0,3.315612,0.51623183
4.51,4.51,4.51,4.51,3.9473913,0.0,3.2957273,0.51899594
4.52,4.52,4.52,4.52,3.9209714,0.0,3.2986174,0.49005586
4.53,4.53,4.53,4.53,3.6505296,0.0,3.2581377,0.43938756
4.54,4.54,4.54,4.54,3.563338,0.0,3.2709224,0.44378832
4.55,4.55,4.55,4.55,3.5338886,0.0,3.2644186,0.40328813
4.56,4.56,4.56,4.56,3.4196615,0.0,3.2567983,0.43504006
4.57,4.57,4.57,4.57,3.41298,0.0,3.2503328,0.42318824
4.58,4.58,4.58,4.58,3.1895015,0.0,3.213874,0.34786785
4.59,4.59,4.59,4.59,2.967576,0.0,3.1779578,0.32853758
4.6,4.6,4.6,4.6,2.793469,0.0,3.1350787,0.29050678
4.61,4.61,4.61,4.61,2.7133415,0.0,3.1209822,0.23099455
4.62,4.62,4.62,4.62,2.6317847,0.0,3.0937772,0.20809048
4.63,4.63,4.63,4.63,2.6571689,0.0,3.0953953,0.20422053
4.64,4.64,4.64,4.64,2.7238884,0.0,3.1162498,0.22895299
4.65,4.65,4.65,4.65,2.7679112,0.0,3.1058342,0.19565578
4.66,4.66,4.66,4.66,2.7946472,0.0,3.1172016,0.22190045
4.67,4.67,4.67,4.67,2.8239965,0.0,3.1275856,0.2675116
4.68,4.68,4.68,4.68,2.9891384,0.0,3.1397114,0.2932281
4.69,4.69,4.69,4.69,3.1558986,0.0,3.183029,0.3231207
4.7,4.7,4.7,4.7,3.1792934,0.0,3.1926277,0.34753743
4.71,4.71,4.71,4.71,3.31382,0.0,3.232266,0.40143603
4.72,4.72,4.72,4.72,3.346391,0.0,3.2291756,0.40130955
4.73,4.73,4.73,4.73,3.5576227,0.0,3.27206,0.38942078
4.74,4.74,4.74,4.74,3.6311445,0.0,3.2629693,0.44383454
4.75,4.75,4.75,4.75,3.580692,0.0,3.2764227,0.417159
4.76,4.76,4.76,4.76,3.5994356,0.0,3.2662327,0.4191567
4.77,4.77,4.77,4.77,3.583795,0.0,3.275224,0.43920383
4.78,4.78,4.78,4.78,3.5862503,0.0,3.2614377,0.42189977
4.79,4.79,4.79,4.79,3.4597127,0.0,3.276153,0.4172839
4.8,4.8,4.8,4.8,3.5151296,0.0,3.2770662,0.42290977
4.81,4.81,4.81,4.81,3.5209684,0.0,3.2710931,0.43237677
4.82,4.82,4.82,4.82,3.3613017,0.0,3.2571697,0.40620175
4.83,4.83,4.83,4.83,3.2601426,0.0,3.262462,0.38300422
4.84,4.84,4.84,4.84,3.0577185,0.0,3.2301629,0.36130938
4.85,4.85,4.85,4.85,2.957831,0.0,3.216147,0.34441462
4.86,4.86,4.86,4.86,2.903749,0.0,3.2040699,0.34470904
4.87,4.87,4.87,4.87,2.98516,0.0,3.211415,0.3157774
4.88,4.88,4.88,4.88,3.0442655,0.0,3.2223518,0.3532512
4.89,4.89,4.89,4.89,3.1398854,0.0,3.2301826,0.3810855
4.9,4.9,4.9,4.9,3.110077,0.0,3.2467809,0.3714452
4.91,4.91,4.91,4.91,3.0023944,0.0,3.24184,0.34293061
4.92,4.92,4.92,4.92,2.9926498,0.0,3.216617,0.35428897
4.93,4.93,4.93,4.93,2.9368703,0.0,3.1918194,0.35818923
4.94,4.94,4.94,4.94,2.9611983,0.0,3.2110608,0.35147452
4.95,4.95,4.95,4.95,3.1176615,0.0,3.2347434,0.35750067
4.96,4.96,4.96,4.96,3.1164587,0.0,3.2518253,0.3459927
4.97,4.97,4.97,4.97,3.1163514,0.0,3.2441053,0.34388536
4.98,4.98,4.98,4.98,3.172626,0.0,3.257503,0.3710185
4.99,4.99,4.99,4.99,3.1396053,0.0,3.257574,0.34491858
5.0,5.0,5.0,5.0,3.1292782,0.0,3.2479534,0.3614538
5.01,5.01,5.01,5.01,3.1053565,0.0,3.2325659,0.38234344
5.02,5.02,5.02,5.02,3.1293418,0.0,3.2445443,0.344026
5.03,5.03,5.03,5.03,3.2275825,0.0,3.2442997,0.3725213
5.04,5.04,5.04,5.04,3.2285411,0.0,3.248213,0.3913114
5.05,5.05,5.05,5.05,3.1753895,0.0,3.2394674,0.39552438
5.06,5.06,5.06,5.06,3.152459,0.0,3.2453427,0.3676684
5.07,5.07,5.07,5.07,3.072611,0.0,3.2359085,0.33395162
5.08,5.08,5.08,5.08,3.0042794,0.0,3.2310474,0.32023218
5.09,5.09,5.09,5.09,2.9349916,0.0,3.2229054,0.3274789
5.1,5.1,5.1,5.1,2.8753445,0.0,3.2199621,0.31336588
5.11,5.11,5.11,5.11,2.7562566,0.0,3.1995606,0.2799257
5.12,5.12,5.12,5.12,2.5714176,0.0,3.1718323,0.26935172
5.13,5.13,5.13,5.13,2.5195045,0.0,3.1774209,0.25898552
5.14,5.14,5.14,5.14,2.5552726,0.0,3.189605,0.28778857
5.15,5.15,5.15,5.15,2.5859601,0.0,3.1579206,0.25195396
5.16,5.16,5.16,5.16,2.5638585,0.0,3.149296,0.26829007
5.17,5.17,5.17,5.17,2.583563,0.0,3.1679668,0.26703474
5.18,5.18,5.18,5.18,2.6496444,0.0,3.1624281,0.26995665
5.19,5.19,5.19,5.19,2.6940122,0.0,3.1844501,0.25861853
5.2,5.2,5.2,5.2,2.8619714,0.0,3.2009532,0.29380703
5.21,5.21,5.21,5.21,2.8936112,0.0,3.203005,0.31676924
5.22,5.22,5.22,5.22,2.9171357,0.0,3.1959944,0.31575525
5.23,5.23,5.23,5.23,2.8578408,0.0,3.2059643,0.31406918
5.24,5.24,5.24,5.24,2.8063152,0.0,3.204556,0.30744722
5.25,5.25,5.25,5.25,2.7202287,0.0,3.1906588,0.29342422
5.26,5.26,5.26,5.26,2.6117482,0.0,3.180671,0.2542763
5.27,5.27,5.27,5.27,2.6489284,0.0,3.1866343,0.26450658
5.28,5.28,5.28,5.28,2.6315205,0.0,3.1950748,0.289284
5.29,5.29,5.29,5.29,2.6187994,0.0,3.1894274,0.26043713
5.3,5.3,5.3,5.3,2.614243,0.0,3.1865833,0.26531288
5.31,5.31,5.31,5.31,2.584803,0.0,3.1647267,0.26283064
5.32,5.32,5.32,5.32,2.6497936,0.0,3.1697187,0.26517954
5.33,5.33,5.33,5.33,2.5703993,0.0,3.153854,0.22076993
5.34,5.34,5.34,5.34,2.5924232,0.0,3.158633,0.26766783
5.35,5.35,5.35,5.35,2.5583525,0.0,3.16006,0.23046437
5.36,5.36,5.36,5.36,2.5247977,0.0,3.1575758,0.23547737
5.37,5.37,5.37,5.37,2.5100498,0.0,3.1616147,0.21467319
5.38,5.38,5.38,5.38,2.4750369,0.0,3.1421103,0.17229518
5.39,5.39,5.39,5.39,2.3972995,0.0,3.1130216,0.12677695
5.4,5.4,5.4,5.4,2.2936726,0.0,3.0850375,0.09111008
5.41,5.41,5.41,5.41,2.025038,0.0,3.0226758,-0.13904804
5.42,5.42,5.42,5.42,2.1010928,0.0,3.0341153,-0.06711732
5.43,5.43,5.43,5.43,2.100677,0.0,3.028023,-0.07073349
5.44,5.44,5.44,5.44,2.0368588,0.0,3.0202806,-0.19529675
5.45,5.45,5.45,5.45,1.9313036,0.0,2.9658177,-0.39065066
5.46,5.46,5.46,5.46,1.99178,0.0,2.9398952,-0.6292655
5.47,5.47,5.47,5.47,2.2503917,0.0,2.9547033,-0.5987307
5.48,5.48,5.48,5.48,2.263136,0.0,2.960527,-0.65308183
5.49,5.49,5.49,5.49,2.3181348,0.0,2.9877567,-0.39809516
5.5,5.5,5.5,5.5,2.4663396,0.0,3.0301557,-0.31447828
5.51,5.51,5.51,5.51,2.5337129,0.0,3.043037,-0.26102173
5.52,5.52,5.52,5.52,2.7236068,0.0,3.110671,0.02637215
5.53,5.53,5.53,5.53,2.8709698,0.0,3.1746073,0.18185858
5.54,5.54,5.54,5.54,2.9716752,0.0,3.2000875,0.24276145
5.55,5.55,5.55,5.55,2.9642532,0.0,3.1884177,0.28767234
5.56,5.56,5.56,5.56,2.9038801,0.0,3.1796818,0.26006046
5.57,5.57,5.57,5.57,2.8537123,0.0,3.186424,0.21101186
5.58,5.58,5.58,5.58,2.8386667,0.0,3.1742697,0.17369059
5.59,5.59,5.59,5.59,2.7609904,0.0,3.1412044,0.08875264
5.6,5.6,5.6,5.6,2.7506964,0.0,3.1262448,0.03882789
5.61,5.61,5.61,5.61,2.7455792,0.0,3.1362538,0.0233103
5.62,5.62,5.62,5.62,2.7032502,0.0,3.130039,-0.0059284
5.63,5.63,5.63,5.63,2.7794874,0.0,3.1434007,0.06636022
5.64,5.64,5.64,5.64,2.759313,0.0,3.14662,0.01692898
5.65,5.65,5.65,5.65,2.6909168,0.0,3.1133063,-0.07327674
5.66,5.66,5.66,5.66,2.7449744,0.0,3.1246395,-0.04003526
5.67,5.67,5.67,5.67,2.715599,0.0,3.1115596,-0.12666348
5.68,5.68,5.68,5.68,2.6711617,0.0,3.0804472,-0.21655531
5.69,5.69,5.69,5.69,2.5751812,0.0,3.0639648,-0.20852463
5.7,5.7,5.7,5.7,2.5717077,0.0,3.0776715,-0.19108188
5.71,5.71,5.71,5.71,2.810662,0.0,3.1233747,0.03325064
5.72,5.72,5.72,5.72,3.065002,0.0,3.161321,0.17843081
5.73,5.73,5.73,5.73,3.066194,0.0,3.1732442,0.2704042
5.74,5.74,5.74,5.74,2.8615658,0.0,3.1503983,0.09101141
5.75,5.75,5.75,5.75,2.7980356,0.0,3.1066062,-0.08599791
5.76,5.76,5.76,5.76,2.799202,0.0,3.1394875,-0.05576327
5.77,5.77,5.77,5.77,2.7542615,0.0,3.159709,0.10686453
5.78,5.78,5.78,5.78,2.8182638,0.0,3.1948278,0.20120046
5.79,5.79,5.79,5.79,2.7482376,0.0,3.1827075,0.17213342
5.8,5.8,5.8,5.8,2.476839,0.0,3.1397848,0.1238187
5.81,5.81,5.81,5.81,2.390594,0.0,3.117739,0.06734426
5.82,5.82,5.82,5.82,2.3832378,0.0,3.127433,0.06218786
5.83,5.83,5.83,5.83,2.3003688,0.0,3.0902967,-0.07439279
5.84,5.84,5.84,5.84,2.2499604,0.0,3.0816035,-0.16742589
5.85,5.85,5.85,5.85,2.177838,0.0,3.0510685,-0.2573904
5.86,5.86,5.86,5.86,2.18945,0.0,3.0606449,-0.26111656
5.87,5.87,5.87,5.87,2.2303813,0.0,3.0867097,-0.1209733
5.88,5.88,5.88,5.88,2.2163525,0.0,3.0633538,-0.05969448
5.89,5.89,5.89,5.89,2.1330705,0.0,3.0477073,-0.03989843
5.9,5.9,5.9,5.9,2.1106036,0.0,3.0200787,-0.1512724
5.91,5.91,5.91,5.91,2.192115,0.0,3.0037284,-0.23729181
5.92,5.92,5.92,5.92,2.254272,0.0,3.0173426,-0.3148517
5.93,5.93,5.93,5.93,2.2140174,0.0,2.9990993,-0.49632385
5.94,5.94,5.94,5.94,2.1323094,0.0,2.9650614,-0.5586772
5.95,5.95,5.95,5.95,2.2064302,0.0,2.9921854,-0.5686261
5.96,5.96,5.96,5.96,2.1717434,0.0,2.9922245,-0.3587094
5.97,5.97,5.97,5.97,2.216852,0.0,3.033463,-0.13051136
5.98,5.98,5.98,5.98,2.3338032,0.0,3.072045,0.04907175
5.99,5.99,5.99,5.99,2.389101,0.0,3.1109085,0.21666333
6.0,6.0,6.0,6.0,2.4320276,0.0,3.1252916,0.25335985
6.01,6.01,6.01,6.01,2.4424598,0.0,3.1305997,0.28589293
6.02,6.02,6.02,6.02,2.441294,0.0,3.1298766,0.26636004
6.03,6.03,6.03,6.03,2.4735837,0.0,3.1352665,0.284252
6.04,6.04,6.04,6.04,2.3979692,0.0,3.1203384,0.25246537
6.05,6.05,6.05,6.05,2.4167833,0.0,3.1169446,0.27049044
6.06,6.06,6.06,6.06,2.3850281,0.0,3.120584,0.2504537
6.07,6.07,6.07,6.07,2.389205,0.0,3.0999131,0.23391452
6.08,6.08,6.08,6.08,2.2975101,0.0,3.060944,0.19550271
6.09,6.09,6.09,6.09,2.3767939,0.0,3.080545,0.21110272
6.1,6.1,6.1,6.1,2.4798563,0.0,3.090963,0.21127671
6.11,6.11,6.11,6.11,2.4358304,0.0,3.0801861,0.2274925
6.12,6.12,6.12,6.12,2.5177705,0.0,3.108005,0.2200141
6.13,6.13,6.13,6.13,2.5925226,0.0,3.1076639,0.22874007
6.14,6.14,6.14,6.14,2.6548576,0.0,3.1206737,0.26056758
6.15,6.15,6.15,6.15,2.5913968,0.0,3.1063273,0.21512873
6.16,6.16,6.16,6.16,2.5856915,0.0,3.1269104,0.22862679
6.17,6.17,6.17,6.17,2.6704679,0.0,3.1515987,0.25628966
6.18,6.18,6.18,6.18,2.7310586,0.0,3.174571,0.31042007
6.19,6.19,6.19,6.19,2.8052578,0.0,3.1901474,0.3017553
6.2,6.2,6.2,6.2,2.8196216,0.0,3.195011,0.3098904
6.21,6.21,6.21,6.21,2.7777457,0.0,3.1828578,0.3047528
6.22,6.22,6.22,6.22,2.7321258,0.0,3.1888607,0.2977464
6.23,6.23,6.23,6.23,2.7720752,0.0,3.1863618,0.33318457
6.24,6.24,6.24,6.24,2.7591987,0.0,3.191263,0.31284693
6.25,6.25,6.25,6.25,2.7117326,0.0,3.1787004,0.28741747
6.26,6.26,6.26,6.26,2.610986,0.0,3.1447358,0.28240904
6.27,6.27,6.27,6.27,2.5895731,0.0,3.1455545,0.2647955
6.28,6.28,6.28,6.28,2.5385492,0.0,3.1268346,0.23865266
6.29,6.29,6.29,6.29,2.6192036,0.0,3.155367,0.25761238
6.3,6.3,6.3,6.3,2.5720885,0.0,3.1352594,0.21720518
6.31,6.31,6.31,6.31,2.521598,0.0,3.118208,0.16451208
6.32,6.32,6.32,6.32,2.4712849,0.0,3.1032324,0.15722065
6.33,6.33,6.33,6.33,2.3364162,0.0,3.0619097,0.11651265
6.34,6.34,6.34,6.34,2.438538,0.0,3.0768766,0.09734613
6.35,6.35,6.35,6.35,2.2916377,0.0,3.0494685,0.06825379
6.36,6.36,6.36,6.36,2.356442,0.0,3.0637596,0.06215788
6.37,6.37,6.37,6.37,2.371693,0.0,3.0516295,0.09535725
6.38,6.38,6.38,6.38,2.438248,0.0,3.0507622,0.07223517
6.39,6.39,6.39,6.39,2.520367,0.0,3.075157,0.01723107
6.4,6.4,6.4,6.4,2.5550852,0.0,3.0746238,0.03068751
6.41,6.41,6.41,6.41,2.5342717,0.0,3.0792341,-0.03729683
6.42,6.42,6.42,6.42,2.6154034,0.0,3.0978732,0.09094157
6.43,6.43,6.43,6.43,2.6483898,0.0,3.098302,0.11487886
6.44,6.44,6.44,6.44,2.6378772,0.0,3.0965471,0.0014808615
6.45,6.45,6.45,6.45,2.668402,0.0,3.1116395,-0.07427496
6.46,6.46,6.46,6.46,2.7362545,0.0,3.1077688,-0.00567161
6.47,6.47,6.47,6.47,2.7896056,0.0,3.118221,0.01930812
6.48,6.48,6.48,6.48,2.77436,0.0,3.1306438,0.06755693
6.49,6.49,6.49,6.49,2.8844638,0.0,3.1502244,0.18443096
6.5,6.5,6.5,6.5,3.0617263,0.0,3.1974223,0.34095934
6.51,6.51,6.51,6.51,3.0935237,0.0,3.2206492,0.3543937
6.52,6.52,6.52,6.52,3.0962143,0.0,3.224819,0.3656159
6.53,6.53,6.53,6.53,3.14839,0.0,3.2324653,0.38318154
6.54,6.54,6.54,6.54,3.1097794,0.0,3.2382264,0.3640368
6.55,6.55,6.55,6.55,3.0796764,0.0,3.244455,0.38326806
6.56,6.56,6.56,6.56,3.0436602,0.0,3.232563,0.3853635
6.57,6.57,6.57,6.57,3.0520656,0.0,3.2227995,0.38910303
6.58,6.58,6.58,6.58,3.0295064,0.0,3.2279048,0.37615117
6.59,6.59,6.59,6.59,3.039399,0.0,3.2017398,0.35638815
6.6,6.6,6.6,6.6,3.0506132,0.0,3.2024736,0.36634138
6.61,6.61,6.61,6.61,3.1044135,0.0,3.2087948,0.36799258
6.62,6.62,6.62,6.62,3.1754513,0.0,3.217691,0.36563206
6.63,6.63,6.63,6.63,3.151153,0.0,3.2161155,0.3472197
6.64,6.64,6.64,6.64,3.152329,0.0,3.2124555,0.35285446
6.65,6.65,6.65,6.65,3.0488124,0.0,3.1919777,0.24050717
6.66,6.66,6.66,6.66,3.0346367,0.0,3.1666496,0.12221801
6.67,6.67,6.67,6.67,3.0134094,0.0,3.1576877,0.0704529
6.68,6.68,6.68,6.68,2.9711192,0.0,3.1486156,0.08794276
6.69,6.69,6.69,6.69,2.9646583,0.0,3.1571877,0.09895795
6.7,6.7,6.7,6.7,2.964201,0.0,3.1589115,0.14432356
6.71,6.71,6.71,6.71,2.9704053,0.0,3.176833,0.21903464
6.72,6.72,6.72,6.72,3.0739589,0.0,3.2014828,0.3046014
6.73,6.73,6.73,6.73,3.110241,0.0,3.2286017,0.34515628
6.74,6.74,6.74,6.74,3.1961064,0.0,3.240314,0.40259165
6.75,6.75,6.75,6.75,3.2488601,0.0,3.2350934,0.39606485
6.76,6.76,6.76,6.76,3.249404,0.0,3.2233632,0.40961733
6.77,6.77,6.77,6.77,3.3509116,0.0,3.239256,0.4275684
6.78,6.78,6.78,6.78,3.2844317,0.0,3.238473,0.3799518
6.79,6.79,6.79,6.79,3.4327745,0.0,3.2440639,0.4334401
6.8,6.8,6.8,6.8,3.453115,0.0,3.2584462,0.37854972
6.81,6.81,6.81,6.81,3.4706306,0.0,3.268801,0.40853795
6.82,6.82,6.82,6.82,3.5375595,0.0,3.2799988,0.43157
6.83,6.83,6.83,6.83,3.6325026,0.0,3.27748,0.45990345
6.84,6.84,6.84,6.84,3.704861,0.0,3.2835457,0.46255156
6.85,6.85,6.85,6.85,3.6644707,0.0,3.2880504,0.4133022
6.86,6.86,6.86,6.86,3.5807347,0.0,3.279128,0.4254324
6.87,6.87,6.87,6.87,3.543457,0.0,3.271311,0.42418307
6.88,6.88,6.88,6.88,3.472257,0.0,3.2578344,0.421942
6.89,6.89,6.89,6.89,3.4089277,0.0,3.2547996,0.41461113
6.9,6.9,6.9,6.9,3.3980286,0.0,3.2544172,0.40635407
6.91,6.91,6.91,6.91,3.4655526,0.0,3.2623847,0.42066395
6.92,6.92,6.92,6.92,3.4744885,0.0,3.2471576,0.4247038
6.93,6.93,6.93,6.93,3.51848,0.0,3.2620869,0.4285604
6.94,6.94,6.94,6.94,3.58134,0.0,3.2894714,0.40833148
6.95,6.95,6.95,6.95,3.5949585,0.0,3.279548,0.44846377
6.96,6.96,6.96,6.96,3.5933702,0.0,3.2680118,0.43051097
6.97,6.97,6.97,6.97,3.5286129,0.0,3.2596424,0.45380154
6.98,6.98,6.98,6.98,3.5132525,0.0,3.2596648,0.43501177
6.99,6.99,6.99,6.99,3.5360527,0.0,3.2610664,0.43672076
7.0,7.0,7.0,7.0,3.492768,0.0,3.252813,0.43268666
7.01,7.01,7.01,7.01,3.5208845,0.0,3.2567375,0.4303124
7.02,7.02,7.02,7.02,3.494936,0.0,3.2538757,0.43157682
7.03,7.03,7.03,7.03,3.5052207,0.0,3.2591524,0.42786804
7.04,7.04,7.04,7.04,3.6590753,0.0,3.269595,0.44358793
7.05,7.05,7.05,7.05,3.722747,0.0,3.28326,0.44789782
7.06,7.06,7.06,7.06,3.827403,0.0,3.2766986,0.4767303
7.07,7.07,7.07,7.07,3.7818313,0.0,3.2894647,0.4587077
7.08,7.08,7.08,7.08,3.7679105,0.0,3.277696,0.4956689
7.09,7.09,7.09,7.09,3.7475452,0.0,3.2821136,0.47625715
7.1,7.1,7.1,7.1,3.809788,0.0,3.2741911,0.48722008
7.11,7.11,7.11,7.11,3.84355,0.0,3.2864122,0.49053255
7.12,7.12,7.12,7.12,3.923215,0.0,3.2855709,0.5427581
7.13,7.13,7.13,7.13,3.896949,0.0,3.2874053,0.54104006
7.14,7.14,7.14,7.14,3.9243624,0.0,3.2822065,0.52633274
7.15,7.15,7.15,7.15,3.9829564,0.0,3.288648,0.5478784
7.16,7.16,7.16,7.16,4.0387197,0.0,3.3037114,0.5306918
7.17,7.17,7.17,7.17,4.104292,0.0,3.3058388,0.554415
7.18,7.18,7.18,7.18,4.0622354,0.0,3.3078563,0.5375839
7.19,7.19,7.19,7.19,4.021451,0.0,3.3152556,0.5075519
7.2,7.2,7.2,7.2,3.9953868,0.0,3.3034308,0.52114207
7.21,7.21,7.21,7.21,3.9472613,0.0,3.2998495,0.49713242
7.22,7.22,7.22,7.22,3.9906075,0.0,3.3070514,0.49270064
7.23,7.23,7.23,7.23,3.9974408,0.0,3.298489,0.50189215
7.24,7.24,7.24,7.24,3.9572163,0.0,3.283686,0.50971615
7.25,7.25,7.25,7.25,3.9549618,0.0,3.2968316,0.47446644
7.26,7.26,7.26,7.26,3.9822948,0.0,3.3101315,0.5111381
7.27,7.27,7.27,7.27,3.946638,0.0,3.292895,0.46416914
7.28,7.28,7.28,7.28,3.9759274,0.0,3.2904265,0.50187707
7.29,7.29,7.29,7.29,3.9619277,0.0,3.3039954,0.49338984
7.3,7.3,7.3,7.3,3.9234753,0.0,3.2993321,0.4904118
7.31,7.31,7.31,7.31,3.8963141,0.0,3.3010929,0.47449556
7.32,7.32,7.32,7.32,3.8900237,0.0,3.292342,0.48833385
7.33,7.33,7.33,7.33,3.859793,0.0,3.2887185,0.48245606
7.34,7.34,7.34,7.34,3.851806,0.0,3.2920434,0.4441457
7.35,7.35,7.35,7.35,3.8743024,0.0,3.2798922,0.434202
7.36,7.36,7.36,7.36,3.864245,0.0,3.292294,0.45156053
7.37,7.37,7.37,7.37,3.8311882,0.0,3.2870677,0.47026542
7.38,7.38,7.38,7.38,3.8095179,0.0,3.2798016,0.4375707
7.39,7.39,7.39,7.39,3.799995,0.0,3.2761278,0.47654194
7.4,7.4,7.4,7.4,3.8368373,0.0,3.298259,0.45158955
7.41,7.41,7.41,7.41,3.8718724,0.0,3.293158,0.4601718
7.42,7.42,7.42,7.42,3.8774798,0.0,3.2721586,0.48295617
7.43,7.43,7.43,7.43,3.7833428,0.0,3.2688274,0.42745215
7.44,7.44,7.44,7.44,3.8869116,0.0,3.2874606,0.45189905
7.45,7.45,7.45,7.45,3.8917272,0.0,3.2871492,0.44637048
7.46,7.46,7.46,7.46,3.914308,0.0,3.2998254,0.4856726
7.47,7.47,7.47,7.47,3.9527345,0.0,3.2992995,0.49435586
7.48,7.48,7.48,7.48,4.029592,0.0,3.3011441,0.5213163
7.49,7.49,7.49,7.49,4.1342344,0.0,3.299747,0.5419934
7.5,7.5,7.5,7.5,4.202802,0.0,3.3229604,0.5326303
7.51,7.51,7.51,7.51,4.386396,0.0,3.344945,0.5650447
7.52,7.52,7.52,7.52,4.329932,0.0,3.3424199,0.55346036
7.53,7.53,7.53,7.53,4.286514,0.0,3.3355188,0.5383042
7.54,7.54,7.54,7.54,4.2706614,0.0,3.331464,0.51530313
7.55,7.55,7.55,7.55,4.2632103,0.0,3.335262,0.49687195
7.56,7.56,7.56,7.56,4.2650523,0.0,3.3408933,0.5186069
7.57,7.57,7.57,7.57,4.2932897,0.0,3.3255277,0.51623356
7.58,7.58,7.58,7.58,4.2999682,0.0,3.32013,0.55265576
7.59,7.59,7.59,7.59,4.273887,0.0,3.3238647,0.54672116
7.6,7.6,7.6,7.6,4.28966,0.0,3.3414712,0.5080898
7.61,7.61,7.61,7.61,4.309314,0.0,3.3391414,0.54769367
7.62,7.62,7.62,7.62,4.314392,0.0,3.3393478,0.5402562
7.63,7.63,7.63,7.63,4.3426332,0.0,3.3444555,0.58496565
7.64,7.64,7.64,7.64,4.39591,0.0,3.352945,0.53160036
7.65,7.65,7.65,7.65,4.4411297,0.0,3.360768,0.52481294
7.66,7.66,7.66,7.66,4.4368234,0.0,3.358395,0.5430782
7.67,7.67,7.67,7.67,4.471843,0.0,3.3515313,0.5660667
7.68,7.68,7.68,7.68,4.5172076,0.0,3.3508182,0.5619489
7.69,7.69,7.69,7.69,4.527831,0.0,3.359373,0.5697932
7.7,7.7,7.7,7.7,4.627105,0.0,3.3849459,0.5900634
7.71,7.71,7.71,7.71,4.523916,0.0,3.3576126,0.609521
7.72,7.72,7.72,7.72,4.4912076,0.0,3.3752816,0.61246306
7.73,7.73,7.73,7.73,4.500047,0.0,3.3384554,0.63038766
7.74,7.74,7.74,7.74,4.4870024,0.0,3.3415449,0.6138156
7.75,7.75,7.75,7.75,4.480252,0.0,3.3529668,0.6244072
7.76,7.76,7.76,7.76,4.4317865,0.0,3.3418648,0.5816081
7.77,7.77,7.77,7.77,4.4347014,0.0,3.3435528,0.5689017
7.78,7.78,7.78,7.78,4.4158373,0.0,3.3299994,0.5710036
7.79,7.79,7.79,7.79,4.4245152,0.0,3.355336,0.58532584
7.8,7.8,7.8,7.8,4.4203687,0.0,3.3454924,0.5591695
7.81,7.81,7.81,7.81,4.435129,0.0,3.3495398,0.52980894
7.82,7.82,7.82,7.82,4.360322,0.0,3.3335643,0.55110466
7.83,7.83,7.83,7.83,4.4237003,0.0,3.3391914,0.57242614
7.84,7.84,7.84,7.84,4.467976,0.0,3.3543994,0.5746074
7.85,7.85,7.85,7.85,4.410613,0.0,3.3470745,0.5218266
7.86,7.86,7.86,7.86,4.4425907,0.0,3.3585536,0.50976443
7.87,7.87,7.87,7.87,4.638202,0.0,3.3512816,0.56415325
7.88,7.88,7.88,7.88,4.589741,0.0,3.3563573,0.540984
7.89,7.89,7.89,7.89,4.650746,0.0,3.3547208,0.4791879
7.9,7.9,7.9,7.9,4.505699,0.0,3.3437374,0.4960382
7.91,7.91,7.91,7.91,4.485813,0.0,3.3487763,0.49744824
7.92,7.92,7.92,7.92,4.4243565,0.0,3.348894,0.4930346
7.93,7.93,7.93,7.93,4.3054314,0.0,3.345615,0.46059418
7.94,7.94,7.94,7.94,4.184717,0.0,3.342251,0.457056
7.95,7.95,7.95,7.95,4.1898117,0.0,3.3267274,0.41679728
7.96,7.96,7.96,7.96,4.2142267,0.0,3.3150218,0.42677078
7.97,7.97,7.97,7.97,4.366162,0.0,3.3376734,0.41297877
7.98,7.98,7.98,7.98,4.295998,0.0,3.3348079,0.40342137
7.99,7.99,7.99,7.99,4.237275,0.0,3.299004,0.40102547
8.0,8.0,8.0,8.0,4.286912,0.0,3.3295772,0.43502063
8.01,8.01,8.01,8.01,4.2770495,0.0,3.3390617,0.3903248
8.02,8.02,8.02,8.02,4.196327,0.0,3.3124778,0.46046454
8.03,8.03,8.03,8.03,4.1916537,0.0,3.327455,0.45248234
8.04,8.04,8.04,8.04,4.0611587,0.0,3.312393,0.4046616
8.05,8.05,8.05,8.05,3.940675,0.0,3.3032012,0.3971449
8.06,8.06,8.06,8.06,3.874418,0.0,3.2948656,0.41845044
8.07,8.07,8.07,8.07,3.7536037,0.0,3.27881,0.40564752
8.08,8.08,8.08,8.08,3.6286635,0.0,3.2700515,0.38196105
8.09,8.09,8.09,8.09,3.4505558,0.0,3.2411294,0.36094636
8.1,8.1,8.1,8.1,3.3799949,0.0,3.2414799,0.31965518
8.11,8.11,8.11,8.11,3.2691145,0.0,3.2310493,0.2920144
8.12,8.12,8.12,8.12,3.1594048,0.0,3.2014544,0.21838349
8.13,8.13,8.13,8.13,3.0806394,0.0,3.1972613,0.22742534
8.14,8.14,8.14,8.14,3.010542,0.0,3.1838899,0.2127382
8.15,8.15,8.15,8.15,2.981955,0.0,3.183897,0.16664498
8.16,8.16,8.16,8.16,2.8439527,0.0,3.1357615,0.14099462
8.17,8.17,8.17,8.17,2.9044433,0.0,3.1731632,0.18185428
8.18,8.18,8.18,8.18,2.6494493,0.0,3.1536496,0.13139041
8.19,8.19,8.19,8.19,2.5228033,0.0,3.112191,0.02012609
8.2,8.2,8.2,8.2,2.41766,0.0,3.0878408,-0.04409989
8.21,8.21,8.21,8.21,2.4455297,0.0,3.0719228,-0.07164731
8.22,8.22,8.22,8.22,2.4813573,0.0,3.1003466,-0.01131087
8.23,8.23,8.23,8.23,2.415288,0.0,3.0773559,0.02289879
8.24,8.24,8.24,8.24,2.4156165,0.0,3.0567725,-0.1511511
8.25,8.25,8.25,8.25,2.516417,0.0,3.081611,-0.17190494
8.26,8.26,8.26,8.26,2.6081104,0.0,3.0958884,0.0020887696
8.27,8.27,8.27,8.27,2.6223643,0.0,3.112993,0.14103723
8.28,8.28,8.28,8.28,2.6664734,0.0,3.1098,0.12362862
8.29,8.29,8.29,8.29,2.675201,0.0,3.090918,0.04443703
8.3,8.3,8.3,8.3,2.6168864,0.0,3.051131,-0.24444394
8.31,8.31,8.31,8.31,2.6478534,0.0,3.023448,-0.40658224
8.32,8.32,8.32,8.32,2.642842,0.0,3.0319588,-0.3984602
8.33,8.33,8.33,8.33,2.731424,0.0,3.0257738,-0.37747306
8.34,8.34,8.34,8.34,2.8770201,0.0,3.061782,-0.26229137
8.35,8.35,8.35,8.35,2.94482,0.0,3.091347,-0.16415375
8.36,8.36,8.36,8.36,3.052339,0.0,3.0979764,-0.1096312
8.37,8.37,8.37,8.37,3.1616836,0.0,3.1182604,-0.1192356
8.38,8.38,8.38,8.38,3.2596278,0.0,3.1446464,0.14581399
8.39,8.39,8.39,8.39,3.3499663,0.0,3.203689,0.31250376
8.4,8.4,8.4,8.4,3.245874,0.0,3.1731427,0.24396849
8.41,8.41,8.41,8.41,3.4264486,0.0,3.231564,0.34615692
8.42,8.42,8.42,8.42,3.431202,0.0,3.2633998,0.34188446
8.43,8.43,8.43,8.43,3.458731,0.0,3.2752151,0.41044593
8.44,8.44,8.44,8.44,3.5102277,0.0,3.270739,0.41616073
8.45,8.45,8.45,8.45,3.5640697,0.0,3.287052,0.46362314
8.46,8.46,8.46,8.46,3.5639002,0.0,3.2843926,0.42844686
8.47,8.47,8.47,8.47,3.671713,0.0,3.2999053,0.47583857
8.48,8.48,8.48,8.48,3.7229443,0.0,3.290868,0.450836
8.49,8.49,8.49,8.49,3.7703817,0.0,3.3064356,0.4794457
8.5,8.5,8.5,8.5,3.7437863,0.0,3.301838,0.49299106
8.51,8.51,8.51,8.51,3.7390974,0.0,3.2919724,0.47756222
8.52,8.52,8.52,8.52,3.6668978,0.0,3.27892,0.49446815
8.53,8.53,8.53,8.53,3.7315104,0.0,3.2863154,0.516226
8.54,8.54,8.54,8.54,3.7685847,0.0,3.2898417,0.49828756
8.55,8.55,8.55,8.55,3.902685,0.0,3.3091574,0.53563064
8.56,8.56,8.56,8.56,3.9514613,0.0,3.3186462,0.5179419
8.57,8.57,8.57,8.57,4.017829,0.0,3.3121352,0.5186618
8.58,8.58,8.58,8.58,4.1992383,0.0,3.3381858,0.5592836
8.59,8.59,8.59,8.59,4.448496,0.0,3.353619,0.5950133
8.6,8.6,8.6,8.6,4.5963025,0.0,3.386395,0.58375996
8.61,8.61,8.61,8.61,4.637145,0.0,3.3825994,0.5993506
8.62,8.62,8.62,8.62,4.68821,0.0,3.3787656,0.60608137
8.63,8.63,8.63,8.63,4.7609625,0.0,3.377184,0.6449193
8.64,8.64,8.64,8.64,4.7657957,0.0,3.3884084,0.6231128
8.65,8.65,8.65,8.65,4.783993,0.0,3.3970237,0.5999421
8.66,8.66,8.66,8.66,4.755133,0.0,3.393251,0.55712044
8.67,8.67,8.67,8.67,4.7399325,0.0,3.3939047,0.5857182
8.68,8.68,8.68,8.68,4.7191424,0.0,3.3724527,0.6067526
8.69,8.69,8.69,8.69,4.620998,0.0,3.3688204,0.60968715
8.7,8.7,8.7,8.7,4.631004,0.0,3.3762727,0.60440326
8.71,8.71,8.71,8.71,4.601281,0.0,3.3657615,0.5696536
8.72,8.72,8.72,8.72,4.6276007,0.0,3.3763018,0.5362364
8.73,8.73,8.73,8.73,4.5816064,0.0,3.3720975,0.60106975
8.74,8.74,8.74,8.74,4.582386,0.0,3.3838727,0.5468467
8.75,8.75,8.75,8.75,4.6216044,0.0,3.3753657,0.55192864
8.76,8.76,8.76,8.76,4.56388,0.0,3.3569832,0.5758434
8.77,8.77,8.77,8.77,4.5307145,0.0,3.3620038,0.5822742
8.78,8.78,8.78,8.78,4.524065,0.0,3.3602886,0.6044965
8.79,8.79,8.79,8.79,4.4330626,0.0,3.3369126,0.56279963
8.8,8.8,8.8,8.8,4.3626084,0.0,3.3570683,0.54388154
8.81,8.81,8.81,8.81,4.3353133,0.0,3.3498287,0.5002229
8.82,8.82,8.82,8.82,4.283765,0.0,3.332721,0.53788805
8.83,8.83,8.83,8.83,4.267739,0.0,3.3254585,0.52709687
8.84,8.84,8.84,8.84,4.32269,0.0,3.3434365,0.5237536
8.85,8.85,8.85,8.85,4.2537813,0.0,3.3433037,0.5105827
8.86,8.86,8.86,8.86,4.30667,0.0,3.3375478,0.54618394
8.87,8.87,8.87,8.87,4.3403387,0.0,3.3447337,0.52072006
8.88,8.88,8.88,8.88,4.298673,0.0,3.3313408,0.5437465
8.89,8.89,8.89,8.89,4.3866706,0.0,3.3297892,0.5418786
8.9,8.9,8.9,8.9,4.3910127,0.0,3.3400078,0.55138373
8.91,8.91,8.91,8.91,4.330203,0.0,3.329064,0.53392094
8.92,8.92,8.92,8.92,4.356094,0.0,3.340047,0.55434215
8.93,8.93,8.93,8.93,4.39417,0.0,3.345679,0.55525124
8.94,8.94,8.94,8.94,4.5275335,0.0,3.3425868,0.57865936
8.95,8.95,8.95,8.95,4.659486,0.0,3.3657324,0.58772
8.96,8.96,8.96,8.96,4.7010565,0.0,3.3683891,0.6318178
8.97,8.97,8.97,8.97,4.6769547,0.0,3.3810468,0.5884448
8.98,8.98,8.98,8.98,4.629296,0.0,3.3700404,0.60669124
8.99,8.99,8.99,8.99,4.610213,0.0,3.3679056,0.6077468
9.0,9.0,9.0,9.0,4.5907917,0.0,3.3756466,0.58665174
9.01,9.01,9.01,9.01,4.596721,0.0,3.3429365,0.59998
9.02,9.02,9.02,9.02,4.5245304,0.0,3.3595395,0.613609
9.03,9.03,9.03,9.03,4.499909,0.0,3.3547134,0.6181369
9.04,9.04,9.04,9.04,4.4722323,0.0,3.3517277,0.56805706
9.05,9.05,9.05,9.05,4.413763,0.0,3.3465436,0.61323047
9.06,9.06,9.06,9.06,4.3965073,0.0,3.346168,0.56835026
9.07,9.07,9.07,9.07,4.334966,0.0,3.3351398,0.5663153
9.08,9.08,9.08,9.08,4.33974,0.0,3.35691,0.584337
9.09,9.09,9.09,9.09,4.2917523,0.0,3.3306766,0.5774919
9.1,9.1,9.1,9.1,4.250703,0.0,3.3333592,0.5678883
9.11,9.11,9.11,9.11,4.2659774,0.0,3.334944,0.60334325
9.12,9.12,9.12,9.12,4.2332263,0.0,3.337694,0.5245596
9.13,9.13,9.13,9.13,4.2562466,0.0,3.3183985,0.55732644
9.14,9.14,9.14,9.14,4.2544274,0.0,3.3236632,0.5351611
9.15,9.15,9.15,9.15,4.1863284,0.0,3.315136,0.53611606
9.16,9.16,9.16,9.16,4.2041564,0.0,3.3232534,0.5382512
9.17,9.17,9.17,9.17,4.1900992,0.0,3.3302848,0.55299145
9.18,9.18,9.18,9.18,4.2523637,0.0,3.3272939,0.5392312
9.19,9.19,9.19,9.19,4.2682657,0.0,3.3134189,0.55362207
9.2,9.2,9.2,9.2,4.244448,0.0,3.330193,0.52273905
9.21,9.21,9.21,9.21,4.243598,0.0,3.320859,0.5414684
9.22,9.22,9.22,9.22,4.337857,0.0,3.3495784,0.5476518
9.23,9.23,9.23,9.23,4.2982507,0.0,3.3316162,0.54648834
9.24,9.24,9.24,9.24,4.2779975,0.0,3.3530784,0.54357004
9.25,9.25,9.25,9.25,4.3097367,0.0,3.344214,0.53729063
9.26,9.26,9.26,9.26,4.2938595,0.0,3.3337204,0.5441485
9.27,9.27,9.27,9.27,4.296399,0.0,3.3341582,0.53365535
9.28,9.28,9.28,9.28,4.3330884,0.0,3.3442519,0.54352975
9.29,9.29,9.29,9.29,4.3330507,0.0,3.3231757,0.58249635
9.3,9.3,9.3,9.3,4.2729073,0.0,3.3393867,0.54394805
9.31,9.31,9.31,9.31,4.236291,0.0,3.3305287,0.56141394
9.32,9.32,9.32,9.32,4.203093,0.0,3.3215873,0.54373336
9.33,9.33,9.33,9.33,4.145408,0.0,3.3291674,0.52380645
9.34,9.34,9.34,9.34,4.0977335,0.0,3.324477,0.52368027
9.35,9.35,9.35,9.35,4.1429214,0.0,3.3205047,0.52275866
9.36,9.36,9.36,9.36,4.1410804,0.0,3.323829,0.5199874
9.37,9.37,9.37,9.37,4.0863976,0.0,3.3194232,0.52624243
9.38,9.38,9.38,9.38,4.1043124,0.0,3.308249,0.51849633
9.39,9.39,9.39,9.39,4.0752,0.0,3.3178327,0.5162645
9.4,9.4,9.4,9.4,4.0285845,0.0,3.311008,0.5117775
9.41,9.41,9.41,9.41,4.0410514,0.0,3.315228,0.4805778
9.42,9.42,9.42,9.42,4.097902,0.0,3.3157854,0.5285063
9.43,9.43,9.43,9.43,4.0893083,0.0,3.302547,0.5352704
9.44,9.44,9.44,9.44,4.0829806,0.0,3.312253,0.54016244
9.45,9.45,9.45,9.45,4.065413,0.0,3.3312874,0.4744944
9.46,9.46,9.46,9.46,4.067705,0.0,3.3126588,0.5280345
9.47,9.47,9.47,9.47,4.062026,0.0,3.3117187,0.514965
9.48,9.48,9.48,9.48,4.0429425,0.0,3.3166864,0.49604774
9.49,9.49,9.49,9.49,4.0547667,0.0,3.3114908,0.49280852
9.5,9.5,9.5,9.5,4.0531316,0.0,3.309026,0.52530754
9.51,9.51,9.51,9.51,4.0284467,0.0,3.3188918,0.49515933
9.52,9.52,9.52,9.52,4.046621,0.0,3.3061118,0.50762093
9.53,9.53,9.53,9.53,4.0344224,0.0,3.3133128,0.46423736
9.54,9.54,9.54,9.54,4.0540214,0.0,3.315644,0.497253
9.55,9.55,9.55,9.55,4.0699153,0.0,3.3202288,0.49587518
9.56,9.56,9.56,9.56,4.0544786,0.0,3.3159597,0.5055371
9.57,9.57,9.57,9.57,4.055236,0.0,3.3119273,0.49946108
9.58,9.58,9.58,9.58,4.080822,0.0,3.3099594,0.54200095
9.59,9.59,9.59,9.59,4.0700274,0.0,3.3293984,0.50631475
9.6,9.6,9.6,9.6,4.0557265,0.0,3.3109207,0.52257735
9.61,9.61,9.61,9.61,4.0385165,0.0,3.3377087,0.4831749
9.62,9.62,9.62,9.62,4.0469093,0.0,3.3231547,0.497793
9.63,9.63,9.63,9.63,3.9824836,0.0,3.3233027,0.4951469
9.64,9.64,9.64,9.64,3.9268272,0.0,3.3133729,0.49782884
9.65,9.65,9.65,9.65,3.8549485,0.0,3.3027422,0.47265565
9.66,9.66,9.66,9.66,3.8475277,0.0,3.2957692,0.4782609
9.67,9.67,9.67,9.67,3.8373425,0.0,3.313314,0.4817024
9.68,9.68,9.68,9.68,3.8370874,0.0,3.3070133,0.46708864
9.69,9.69,9.69,9.69,3.786081,0.0,3.3075895,0.4711687
9.7,9.7,9.7,9.7,3.7418725,0.0,3.3075573,0.4574363
9.71,9.71,9.71,9.71,3.6406624,0.0,3.2856054,0.46011892
9.72,9.72,9.72,9.72,3.5162249,0.0,3.2834828,0.43678552
9.73,9.73,9.73,9.73,3.355948,0.0,3.2800944,0.38710073
9.74,9.74,9.74,9.74,3.255635,0.0,3.2575974,0.38437566
9.75,9.75,9.75,9.75,3.2285128,0.0,3.2644708,0.3635868
9.76,9.76,9.76,9.76,3.1838727,0.0,3.261557,0.37039942
9.77,9.77,9.77,9.77,3.1851192,0.0,3.268107,0.34334373
9.78,9.78,9.78,9.78,3.1547809,0.0,3.2602205,0.35638547
9.79,9.79,9.79,9.79,3.1072714,0.0,3.2522144,0.34172127
9.8,9.8,9.8,9.8,3.084956,0.0,3.2439368,0.34885576
9.81,9.81,9.81,9.81,3.0706239,0.0,3.244286,0.34354594
9.82,9.82,9.82,9.82,3.0042822,0.0,3.2399237,0.3594521
9.83,9.83,9.83,9.83,2.9207284,0.0,3.2254944,0.3417946
9.84,9.84,9.84,9.84,2.8941138,0.0,3.2199862,0.35225496
9.85,9.85,9.85,9.85,2.9775364,0.0,3.2316303,0.33779913
9.86,9.86,9.86,9.86,2.9983118,0.0,3.2168927,0.34036806
9.87,9.87,9.87,9.87,2.9821742,0.0,3.2290595,0.3215901
9.88,9.88,9.88,9.88,3.0584867,0.0,3.2207172,0.31412297
9.89,9.89,9.89,9.89,3.0480118,0.0,3.2333097,0.34776825
9.9,9.9,9.9,9.9,3.1361473,0.0,3.2326164,0.34972182
9.91,9.91,9.91,9.91,3.1765037,0.0,3.242866,0.36792848
9.92,9.92,9.92,9.92,3.2622051,0.0,3.2458625,0.38724235
9.93,9.93,9.93,9.93,3.2854822,0.0,3.22905,0.34019655
9.94,9.94,9.94,9.94,3.3382561,0.0,3.2496777,0.3472258
9.95,9.95,9.95,9.95,3.5101957,0.0,3.2587647,0.3744183
9.96,9.96,9.96,9.96,3.7629225,0.0,3.2869108,0.3835028
9.97,9.97,9.97,9.97,3.911181,0.0,3.3014371,0.4267477
9.98,9.98,9.98,9.98,3.9513614,0.0,3.2970438,0.46076673
9.99,9.99,9.99,9.99,4.031372,0.0,3.3254108,0.43213412
10.0,10.0,10.0,10.0,4.109373,0.0,3.3129456,0.46682507
10.01,10.01,10.01,10.01,4.212734,0.0,3.3432164,0.46409056
10.02,10.02,10.02,10.02,4.292731,0.0,3.3377671,0.5105226
10.03,10.03,10.03,10.03,4.31531,0.0,3.321982,0.49150607
10.04,10.04,10.04,10.04,4.409801,0.0,3.337567,0.5073839
10.05,10.05,10.05,10.05,4.4753947,0.0,3.3550415,0.4756207
10.06,10.06,10.06,10.06,4.5289226,0.0,3.3485699,0.54013133
10.07,10.07,10.07,10.07,4.5587974,0.0,3.3589132,0.5076039
10.08,10.08,10.08,10.08,4.558802,0.0,3.3702826,0.5160687
10.09,10.09,10.09,10.09,4.572797,0.0,3.362324,0.5066382
10.1,10.1,10.1,10.1,4.598984,0.0,3.3681486,0.5052111
10.11,10.11,10.11,10.11,4.558203,0.0,3.360673,0.4893681
10.12,10.12,10.12,10.12,4.527653,0.0,3.3538728,0.4890301
10.13,10.13,10.13,10.13,4.4812994,0.0,3.3485866,0.5083631
10.14,10.14,10.14,10.14,4.4404655,0.0,3.356272,0.45891175
10.15,10.15,10.15,10.15,4.3812017,0.0,3.348579,0.503813
10.16,10.16,10.16,10.16,4.2660975,0.0,3.3492532,0.45059437
10.17,10.17,10.17,10.17,3.9921656,0.0,3.331538,0.4337025
10.18,10.18,10.18,10.18,3.7220004,0.0,3.3148499,0.42583308
10.19,10.19,10.19,10.19,3.5573125,0.0,3.2885442,0.41290745
10.2,10.2,10.2,10.2,3.389926,0.0,3.270109,0.43000954
10.21,10.21,10.21,10.21,3.2500694,0.0,3.2572002,0.37959608
10.22,10.22,10.22,10.22,3.0706618,0.0,3.2209404,0.36206523
10.23,10.23,10.23,10.23,2.973054,0.0,3.2061908,0.3474002
10.24,10.24,10.24,10.24,2.8432486,0.0,3.1932757,0.32208365
10.25,10.25,10.25,10.25,2.7784824,0.0,3.191286,0.30363077
10.26,10.26,10.26,10.26,2.6476014,0.0,3.1744242,0.29259956
10.27,10.27,10.27,10.27,2.5709414,0.0,3.1574376,0.27033538
10.28,10.28,10.28,10.28,2.6548285,0.0,3.1681192,0.29332584
10.29,10.29,10.29,10.29,2.6742208,0.0,3.1446753,0.29413727
10.3,10.3,10.3,10.3,2.7557747,0.0,3.1732538,0.30239847
10.31,10.31,10.31,10.31,2.7680721,0.0,3.1633735,0.31284764
10.32,10.32,10.32,10.32,2.83714,0.0,3.1596255,0.3280514
10.33,10.33,10.33,10.33,2.8875918,0.0,3.162085,0.30108818
10.34,10.34,10.34,10.34,2.9200788,0.0,3.1807818,0.3088089
10.35,10.35,10.35,10.35,3.0326526,0.0,3.1852934,0.34855017
10.36,10.36,10.36,10.36,3.0762613,0.0,3.2016096,0.36332256
10.37,10.37,10.37,10.37,3.130455,0.0,3.215794,0.385908
10.38,10.38,10.38,10.38,3.202985,0.0,3.2255378,0.35840493
10.39,10.39,10.39,10.39,3.3554595,0.0,3.2328691,0.40217465
10.4,10.4,10.4,10.4,3.4236755,0.0,3.2652404,0.39258778
10.41,10.41,10.41,10.41,3.4840145,0.0,3.2768846,0.40646023
10.42,10.42,10.42,10.42,3.5536194,0.0,3.2653508,0.43047366
10.43,10.43,10.43,10.43,3.6018877,0.0,3.270283,0.4722745
10.44,10.44,10.44,10.44,3.6435533,0.0,3.28249,0.4738183
10.45,10.45,10.45,10.45,3.6606326,0.0,3.2809854,0.45792222
10.46,10.46,10.46,10.46,3.6660078,0.0,3.2794027,0.46709865
10.47,10.47,10.47,10.47,3.752059,0.0,3.2865744,0.45679146
10.48,10.48,10.48,10.48,3.7840238,0.0,3.2875705,0.46833923
10.49,10.49,10.49,10.49,3.7793968,0.0,3.277449,0.49366558
10.5,10.5,10.5,10.5,3.737793,0.0,3.2797186,0.48171413
10.51,10.51,10.51,10.51,3.698151,0.0,3.289025,0.46410486
10.52,10.52,10.52,10.52,3.6524026,0.0,3.282216,0.47118273
10.53,10.53,10.53,10.53,3.5356035,0.0,3.2811186,0.44677025
10.54,10.54,10.54,10.54,3.4976146,0.0,3.2730727,0.41857588
10.55,10.55,10.55,10.55,3.4898787,0.0,3.2695034,0.44016773
10.56,10.56,10.56,10.56,3.4575763,0.0,3.2682092,0.42681155
10.57,10.57,10.57,10.57,3.395309,0.0,3.2681644,0.4211291
10.58,10.58,10.58,10.58,3.305166,0.0,3.2556322,0.3979835
10.59,10.59,10.59,10.59,3.1131856,0.0,3.2320926,0.39991048
10.6,10.6,10.6,10.6,2.921708,0.0,3.2297797,0.36511356
10.61,10.61,10.61,10.61,2.8302093,0.0,3.2114456,0.34007213
10.62,10.62,10.62,10.62,2.819675,0.0,3.212801,0.3318154
10.63,10.63,10.63,10.63,2.941009,0.0,3.2358162,0.3457526
10.64,10.64,10.64,10.64,2.9727619,0.0,3.2372692,0.32772368
10.65,10.65,10.65,10.65,3.034911,0.0,3.2204838,0.35179353
10.66,10.66,10.66,10.66,2.9268847,0.0,3.215961,0.32465938
10.67,10.67,10.67,10.67,2.925898,0.0,3.2181404,0.33199453
10.68,10.68,10.68,10.68,2.932039,0.0,3.2083328,0.3504646
10.69,10.69,10.69,10.69,2.8884873,0.0,3.2196405,0.32187992
10.7,10.7,10.7,10.7,2.8894606,0.0,3.2116103,0.33044475
10.71,10.71,10.71,10.71,2.8709128,0.0,3.2083833,0.30811223
10.72,10.72,10.72,10.72,2.8760905,0.0,3.1954517,0.2882598
10.73,10.73,10.73,10.73,2.9568818,0.0,3.210475,0.31932512
10.74,10.74,10.74,10.74,2.9449582,0.0,3.211144,0.3303412
10.75,10.75,10.75,10.75,2.9847784,0.0,3.214224,0.32327652
10.76,10.76,10.76,10.76,3.0024061,0.0,3.208218,0.3201854
10.77,10.77,10.77,10.77,3.0154178,0.0,3.224997,0.34035322
10.78,10.78,10.78,10.78,2.994362,0.0,3.2282755,0.34358537
10.79,10.79,10.79,10.79,2.9945836,0.0,3.2199707,0.34718
10.8,10.8,10.8,10.8,3.037552,0.0,3.2367406,0.32799226
10.81,10.81,10.81,10.81,3.0852668,0.0,3.2247682,0.37044373
10.82,10.82,10.82,10.82,3.1367445,0.0,3.241544,0.343324
10.83,10.83,10.83,10.83,3.1689253,0.0,3.2367847,0.34389547
10.84,10.84,10.84,10.84,3.1611469,0.0,3.234688,0.34463033
10.85,10.85,10.85,10.85,3.1638865,0.0,3.2380352,0.3308995
10.86,10.86,10.86,10.86,3.1184797,0.0,3.2250524,0.34437713
10.87,10.87,10.87,10.87,3.0835443,0.0,3.227139,0.34429908
10.88,10.88,10.88,10.88,3.144239,0.0,3.2313387,0.36119014
10.89,10.89,10.89,10.89,3.1117747,0.0,3.2285497,0.35942286
10.9,10.9,10.9,10.9,3.11935,0.0,3.2212136,0.3622559
10.91,10.91,10.91,10.91,3.1160066,0.0,3.234993,0.35407686
10.92,10.92,10.92,10.92,3.2261593,0.0,3.2508056,0.37125492
10.93,10.93,10.93,10.93,3.2433407,0.0,3.248715,0.3775462
10.94,10.94,10.94,10.94,3.266525,0.0,3.2556314,0.3385496
10.95,10.95,10.95,10.95,3.268273,0.0,3.251883,0.3805516
10.96,10.96,10.96,10.96,3.2499454,0.0,3.25811,0.34964314
10.97,10.97,10.97,10.97,3.2911687,0.0,3.2648158,0.3626129
10.98,10.98,10.98,10.98,3.262921,0.0,3.2514434,0.37411073
10.99,10.99,10.99,10.99,3.2788134,0.0,3.254572,0.37285763
11.0,11.0,11.0,11.0,3.2749376,0.0,3.2533088,0.36860487
11.01,11.01,11.01,11.01,3.2771344,0.0,3.252773,0.3639382
11.02,11.02,11.02,11.02,3.3095105,0.0,3.2534335,0.3869763
11.03,11.03,11.03,11.03,3.2953305,0.0,3.2503166,0.3567142
11.04,11.04,11.04,11.04,3.3065045,0.0,3.2587836,0.39045903
11.05,11.05,11.05,11.05,3.305398,0.0,3.2795274,0.3841803
11.06,11.06,11.06,11.06,3.30121,0.0,3.2606976,0.3932678
11.07,11.07,11.07,11.07,3.3088703,0.0,3.2598045,0.36250943
11.08,11.08,11.08,11.08,3.3299928,0.0,3.267161,0.40072483
11.09,11.09,11.09,11.09,3.3365264,0.0,3.2513082,0.41129652
11.1,11.1,11.1,11.1,3.3056347,0.0,3.2577786,0.37294266
11.11,11.11,11.11,11.11,3.3185406,0.0,3.2681494,0.37408033
11.12,11.12,11.12,11.12,3.3251464,0.0,3.2581263,0.41786522
11.13,11.13,11.13,11.13,3.3548717,0.0,3.2767506,0.39732006
11.14,11.14,11.14,11.14,3.3591301,0.0,3.267947,0.35157636
11.15,11.15,11.15,11.15,3.3284457,0.0,3.271228,0.3802218
11.16,11.16,11.16,11.16,3.3324463,0.0,3.2700124,0.3864018
11.17,11.17,11.17,11.17,3.3487186,0.0,3.2627983,0.37239432
11.18,11.18,11.18,11.18,3.3382251,0.0,3.2768922,0.3843198
11.19,11.19,11.19,11.19,3.335762,0.0,3.2718413,0.3968845
11.2,11.2,11.2,11.2,3.3485007,0.0,3.2707944,0.39252022
11.21,11.21,11.21,11.21,3.346321,0.0,3.2665038,0.40282473
11.22,11.22,11.22,11.22,3.3334527,0.0,3.270799,0.3889434
11.23,11.23,11.23,11.23,3.3467953,0.0,3.2562063,0.3822635
11.24,11.24,11.24,11.24,3.346885,0.0,3.2762308,0.3942212
11.25,11.25,11.25,11.25,3.3302965,0.0,3.2670295,0.4086932
11.26,11.26,11.26,11.26,3.347134,0.0,3.265085,0.38097817
11.27,11.27,11.27,11.27,3.3269134,0.0,3.2647047,0.36711898
11.28,11.28,11.28,11.28,3.3687363,0.0,3.2785127,0.36587077
11.29,11.29,11.29,11.29,3.3249886,0.0,3.271228,0.3788132
11.3,11.3,11.3,11.3,3.3462512,0.0,3.2683072,0.38642767


==> dataICX285cellar4BranchConf.csv <==
0.0,0.0,0.0,0.0,2.280125,0.35241678,4.271475,0.45218152
0.01,0.01,0.01,0.01,2.2890034,0.35695642,4.2639995,0.5613537
0.02,0.02,0.02,0.02,2.29441,0.34641638,4.2628345,0.47252777
0.03,0.03,0.03,0.03,2.2705584,0.35732758,4.2290773,0.42219365
0.04,0.04,0.04,0.04,2.2878923,0.337436,4.31764,0.54932606
0.05,0.05,0.05,0.05,2.2971237,0.32775483,4.273479,0.49811792
0.06,0.06,0.06,0.06,2.318812,0.3479811,4.3214946,0.5229549
0.07,0.07,0.07,0.07,2.2664895,0.33862448,4.319667,0.58906305
0.08,0.08,0.08,0.08,2.2994254,0.33332783,4.3381143,0.52538717
0.09,0.09,0.09,0.09,2.259194,0.34907028,4.178997,0.44497663
0.1,0.1,0.1,0.1,2.2874005,0.34058776,4.2713337,0.43084523
0.11,0.11,0.11,0.11,2.3081698,0.36146268,4.2951927,0.46499076
0.12,0.12,0.12,0.12,2.2846518,0.36187977,4.327343,0.5374359
0.13,0.13,0.13,0.13,2.2718668,0.32008895,4.2682743,0.55150324
0.14,0.14,0.14,0.14,2.2848353,0.3446839,4.3619523,0.58096
0.15,0.15,0.15,0.15,2.2858438,0.35040566,4.2846847,0.54096687
0.16,0.16,0.16,0.16,2.2916307,0.34034306,4.2562094,0.5069285
0.17,0.17,0.17,0.17,2.2745264,0.35652626,4.217241,0.42858472
0.18,0.18,0.18,0.18,2.3155913,0.35299665,4.3215933,0.50196344
0.19,0.19,0.19,0.19,2.2968981,0.35237822,4.3056297,0.5310046
0.2,0.2,0.2,0.2,2.2615418,0.3287036,4.318177,0.61428726
0.21,0.21,0.21,0.21,2.2735727,0.3379955,4.2452297,0.45630905
0.22,0.22,0.22,0.22,2.2546642,0.35750547,4.24838,0.49804145
0.23,0.23,0.23,0.23,2.316196,0.35257477,4.261154,0.5536938
0.24,0.24,0.24,0.24,2.2507257,0.35341328,4.3129406,0.5209437
0.25,0.25,0.25,0.25,2.289352,0.33665588,4.325339,0.5474454
0.26,0.26,0.26,0.26,2.3300953,0.34429795,4.296003,0.45679358
0.27,0.27,0.27,0.27,2.3131201,0.36173108,4.239937,0.49190688
0.28,0.28,0.28,0.28,2.2537544,0.33245432,4.2670326,0.4482634
0.29,0.29,0.29,0.29,2.270856,0.35118267,4.2453165,0.44519955
0.3,0.3,0.3,0.3,2.2792528,0.34802434,4.311946,0.5330423
0.31,0.31,0.31,0.31,2.2692978,0.36852068,4.2001553,0.41188118
0.32,0.32,0.32,0.32,2.247099,0.3244939,4.204136,0.47058558
0.33,0.33,0.33,0.33,2.2687144,0.34974238,4.2032413,0.44556153
0.34,0.34,0.34,0.34,2.2621567,0.33591753,4.274403,0.5129777
0.35,0.35,0.35,0.35,2.2665076,0.35402018,4.2136407,0.45142314
0.36,0.36,0.36,0.36,2.2318358,0.31251964,4.2311745,0.5063185
0.37,0.37,0.37,0.37,2.2856345,0.34923753,4.299389,0.5528402
0.38,0.38,0.38,0.38,2.2700107,0.34323415,4.276653,0.47191754
0.39,0.39,0.39,0.39,2.243655,0.3353201,4.301192,0.5246969
0.4,0.4,0.4,0.4,2.234828,0.3506265,4.270626,0.5500131
0.41,0.41,0.41,0.41,2.246396,0.33255363,4.25732,0.49752584
0.42,0.42,0.42,0.42,2.2577887,0.32659242,4.212953,0.45581746
0.43,0.43,0.43,0.43,2.2468035,0.32599846,4.198015,0.48304898
0.44,0.44,0.44,0.44,2.2767556,0.34903923,4.2297497,0.5119089
0.45,0.45,0.45,0.45,2.2375262,0.33117843,4.2581873,0.381119
0.46,0.46,0.46,0.46,2.2871563,0.3371121,4.3010454,0.5242778
0.47,0.47,0.47,0.47,2.2715085,0.33176973,4.249189,0.4585321
0.48,0.48,0.48,0.48,2.3151386,0.3329388,4.3232822,0.609178
0.49,0.49,0.49,0.49,2.26614,0.36634532,4.224391,0.47956762
0.5,0.5,0.5,0.5,2.2597284,0.3394882,4.1905084,0.45393646
0.51,0.51,0.51,0.51,2.2776055,0.33191362,4.2638474,0.54523546
0.52,0.52,0.52,0.52,2.2936885,0.36444545,4.220226,0.4691185
0.53,0.53,0.53,0.53,2.2915268,0.3622415,4.29959,0.4921868
0.54,0.54,0.54,0.54,2.3027058,0.35141492,4.3510633,0.56649643
0.55,0.55,0.55,0.55,2.2661788,0.32723624,4.1942277,0.51306653
0.56,0.56,0.56,0.56,2.2428963,0.33288902,4.223003,0.5054786
0.57,0.57,0.57,0.57,2.2665515,0.35942182,4.2743692,0.49927035
0.58,0.58,0.58,0.58,2.287803,0.3600356,4.26245,0.50101715
0.59,0.59,0.59,0.59,2.2862692,0.35376072,4.284237,0.52307695
0.6,0.6,0.6,0.6,2.2477922,0.36454362,4.2221847,0.43030652
0.61,0.61,0.61,0.61,2.2952595,0.37120488,4.2605963,0.48929638
0.62,0.62,0.62,0.62,2.2461708,0.32598808,4.2542396,0.5148823
0.63,0.63,0.63,0.63,2.322539,0.36011952,4.303857,0.51451194
0.64,0.64,0.64,0.64,2.2816653,0.35389805,4.250563,0.43751004
0.65,0.65,0.65,0.65,2.3271673,0.3500173,4.3495073,0.59534466
0.66,0.66,0.66,0.66,2.3055656,0.33368888,4.272654,0.50685257
0.67,0.67,0.67,0.67,2.2902145,0.37243822,4.3024197,0.57888454
0.68,0.68,0.68,0.68,2.320615,0.35929105,4.3158803,0.5466907
0.69,0.69,0.69,0.69,2.2328815,0.29343554,4.2125783,0.5218595
0.7,0.7,0.7,0.7,2.1878297,0.31205416,4.0822816,0.3957902
0.71,0.71,0.71,0.71,2.1827154,0.28958532,4.14543,0.43400377
0.72,0.72,0.72,0.72,2.0837762,0.32485178,3.9980218,0.3386516
0.73,0.73,0.73,0.73,2.1354449,0.33524576,3.98161,0.29378673
0.74,0.74,0.74,0.74,2.090667,0.2976941,4.0311565,0.4109334
0.75,0.75,0.75,0.75,2.0409107,0.292028,4.1325917,0.42955813
0.76,0.76,0.76,0.76,2.0940602,0.29654706,3.989732,0.32881504
0.77,0.77,0.77,0.77,2.0976849,0.31710902,4.0940228,0.4425324
0.78,0.78,0.78,0.78,2.0842755,0.2814945,4.009727,0.3431931
0.79,0.79,0.79,0.79,2.1634533,0.3292486,4.096306,0.44264567
0.8,0.8,0.8,0.8,2.1640708,0.37242475,4.1329126,0.4557385
0.81,0.81,0.81,0.81,2.1852508,0.30680832,4.216128,0.5679057
0.82,0.82,0.82,0.82,2.1229281,0.30321926,4.1024,0.4541838
0.83,0.83,0.83,0.83,2.1604548,0.34540975,4.159683,0.45854294
0.84,0.84,0.84,0.84,2.1508937,0.36168262,4.1150737,0.40917066
0.85,0.85,0.85,0.85,2.2082667,0.35381067,4.260211,0.50584286
0.86,0.86,0.86,0.86,2.1590042,0.28487435,4.2029476,0.5407292
0.87,0.87,0.87,0.87,2.2275424,0.3083556,4.2109513,0.5260955
0.88,0.88,0.88,0.88,2.1609576,0.25922692,4.2059746,0.5148088
0.89,0.89,0.89,0.89,2.224402,0.30198798,4.2437267,0.46207482
0.9,0.9,0.9,0.9,2.3182824,0.3036691,4.3631134,0.5231613
0.91,0.91,0.91,0.91,2.446289,0.34531158,4.5515537,0.654338
0.92,0.92,0.92,0.92,2.6250126,0.39029232,4.5825233,0.7832196
0.93,0.93,0.93,0.93,2.7731495,0.43160427,4.779566,0.85117406
0.94,0.94,0.94,0.94,2.904763,0.4706655,4.817926,0.90662134
0.95,0.95,0.95,0.95,2.9757307,0.46132264,4.9226513,0.8776536
0.96,0.96,0.96,0.96,3.026832,0.45925742,4.856404,0.8464916
0.97,0.97,0.97,0.97,3.0304642,0.46802557,4.9124985,0.9010314
0.98,0.98,0.98,0.98,3.0739782,0.5329585,4.9646645,0.97964144
0.99,0.99,0.99,0.99,3.0301118,0.49431515,4.9272,0.9774697
1.0,1.0,1.0,1.0,3.004049,0.4648278,4.8748174,0.9379996
1.01,1.01,1.01,1.01,3.0813718,0.4938288,4.898314,0.89304745
1.02,1.02,1.02,1.02,3.1759608,0.5556434,4.943988,0.90847033
1.03,1.03,1.03,1.03,3.2108536,0.52631956,5.0890183,1.0211954
1.04,1.04,1.04,1.04,3.2873294,0.5808725,5.140845,1.020896
1.05,1.05,1.05,1.05,3.299887,0.61313874,5.0538425,0.9450118
1.06,1.06,1.06,1.06,3.1666112,0.5682613,4.9795218,0.85016507
1.07,1.07,1.07,1.07,3.1392026,0.5891583,5.01465,1.0007998
1.08,1.08,1.08,1.08,3.0700607,0.52688175,4.9572034,0.95479536
1.09,1.09,1.09,1.09,2.9034288,0.4628575,4.845925,0.7826408
1.1,1.1,1.1,1.1,2.850347,0.49278808,4.7350264,0.71010673
1.11,1.11,1.11,1.11,2.9097722,0.5080916,4.883168,0.9796824
1.12,1.12,1.12,1.12,2.816049,0.4723085,4.7493157,0.6959749
1.13,1.13,1.13,1.13,2.7524238,0.4929877,4.7430606,0.7348485
1.14,1.14,1.14,1.14,2.759963,0.48205194,4.8487306,0.7602603
1.15,1.15,1.15,1.15,2.7657683,0.47270432,4.814485,0.6595798
1.16,1.16,1.16,1.16,2.7523568,0.47445607,4.7596383,0.69037545
1.17,1.17,1.17,1.17,2.7428303,0.46805987,4.833488,0.7597993
1.18,1.18,1.18,1.18,2.6840603,0.44741157,4.7420816,0.6493917
1.19,1.19,1.19,1.19,2.6877255,0.47035253,4.7105517,0.7337512
1.2,1.2,1.2,1.2,2.5984411,0.49106267,4.6800904,0.6608428
1.21,1.21,1.21,1.21,2.646242,0.43289655,4.70573,0.7030331
1.22,1.22,1.22,1.22,2.6093867,0.4278192,4.5898294,0.494698
1.23,1.23,1.23,1.23,2.565908,0.41566673,4.6615057,0.5886073
1.24,1.24,1.24,1.24,2.5569236,0.4230951,4.6123443,0.6956321
1.25,1.25,1.25,1.25,2.5517075,0.39738667,4.599421,0.58855605
1.26,1.26,1.26,1.26,2.47585,0.385614,4.538517,0.47967723
1.27,1.27,1.27,1.27,2.4619145,0.40095314,4.3969,0.37253058
1.28,1.28,1.28,1.28,2.3990314,0.38158143,4.3083487,0.397941
1.29,1.29,1.29,1.29,2.3579102,0.36106092,4.371069,0.57138395
1.3,1.3,1.3,1.3,2.382137,0.40607044,4.3084292,0.42128888
1.31,1.31,1.31,1.31,2.4273133,0.41165984,4.355939,0.43055797
1.32,1.32,1.32,1.32,2.4589868,0.40584067,4.32467,0.4481416
1.33,1.33,1.33,1.33,2.5167065,0.44558236,4.3375244,0.44794196
1.34,1.34,1.34,1.34,2.4565609,0.4167066,4.3570333,0.45060197
1.35,1.35,1.35,1.35,2.4762847,0.40645388,4.4140806,0.5864073
1.36,1.36,1.36,1.36,2.5292122,0.40162092,4.3527594,0.5089061
1.37,1.37,1.37,1.37,2.5679982,0.4192685,4.498529,0.65342516
1.38,1.38,1.38,1.38,2.6610482,0.41432214,4.63552,0.76955205
1.39,1.39,1.39,1.39,2.6919925,0.4652819,4.6544194,0.7059855
1.4,1.4,1.4,1.4,2.92682,0.54924506,4.855777,0.80308264
1.41,1.41,1.41,1.41,2.9556794,0.47227818,4.746218,0.6488795
1.42,1.42,1.42,1.42,3.0770557,0.48816654,4.930479,0.8792696
1.43,1.43,1.43,1.43,3.129828,0.5124814,4.8957906,0.87112147
1.44,1.44,1.44,1.44,3.1713328,0.51954913,5.03013,0.9349243
1.45,1.45,1.45,1.45,3.2723422,0.5409716,5.1004558,0.94852304
1.46,1.46,1.46,1.46,3.2528112,0.52003527,4.9631553,0.88775295
1.47,1.47,1.47,1.47,3.2984009,0.52904695,4.8948736,0.80249125
1.48,1.48,1.48,1.48,3.4004118,0.59839547,5.0804605,0.9592102
1.49,1.49,1.49,1.49,3.429701,0.5573446,5.0088406,0.91311806
1.5,1.5,1.5,1.5,3.4625146,0.62116957,5.029657,0.8654182
1.51,1.51,1.51,1.51,3.453238,0.590574,5.057633,0.89728546
1.52,1.52,1.52,1.52,3.6212287,0.6355199,5.0962524,0.87473524
1.53,1.53,1.53,1.53,3.6952126,0.66054237,5.1591053,1.0665394
1.54,1.54,1.54,1.54,3.759091,0.67739934,5.273644,1.0795283
1.55,1.55,1.55,1.55,3.773449,0.6946096,5.190466,1.0176132
1.56,1.56,1.56,1.56,3.9347243,0.7113073,5.265634,1.1663327
1.57,1.57,1.57,1.57,4.011093,0.7690224,5.417462,1.291442
1.58,1.58,1.58,1.58,4.0801444,0.7860709,5.505301,1.292415
1.59,1.59,1.59,1.59,3.940943,0.7466216,5.4999046,1.4711974
1.6,1.6,1.6,1.6,3.8388379,0.6937735,5.3741913,1.2453445
1.61,1.61,1.61,1.61,3.8735743,0.69253343,5.3902535,1.2679437
1.62,1.62,1.62,1.62,3.8496614,0.7059329,5.4404964,1.2550763
1.63,1.63,1.63,1.63,3.8532472,0.67938167,5.436084,1.3670279
1.64,1.64,1.64,1.64,3.9266698,0.7234329,5.463165,1.2567852
1.65,1.65,1.65,1.65,3.8870084,0.67297906,5.6272516,1.5225462
1.66,1.66,1.66,1.66,3.8964987,0.72287935,5.6065307,1.4932
1.67,1.67,1.67,1.67,3.818417,0.65482515,5.468307,1.3299189
1.68,1.68,1.68,1.68,3.7587004,0.6678087,5.389792,1.2617745
1.69,1.69,1.69,1.69,3.7206235,0.6188384,5.4338255,1.270326
1.7,1.7,1.7,1.7,3.6933777,0.6493341,5.4695473,1.373374
1.71,1.71,1.71,1.71,3.607088,0.6107387,5.3538404,1.1804593
1.72,1.72,1.72,1.72,3.6553364,0.60699564,5.440485,1.3806779
1.73,1.73,1.73,1.73,3.61218,0.62163526,5.3752723,1.2100552
1.74,1.74,1.74,1.74,3.5615263,0.60647285,5.3983293,1.2675294
1.75,1.75,1.75,1.75,3.531879,0.6020156,5.3671236,1.192234
1.76,1.76,1.76,1.76,3.4851882,0.62616366,5.318822,1.2482119
1.77,1.77,1.77,1.77,3.4479053,0.5869378,5.340225,1.1670274
1.78,1.78,1.78,1.78,3.4370506,0.57930285,5.2893767,1.1704673
1.79,1.79,1.79,1.79,3.4995246,0.6311442,5.337975,1.2467855
1.8,1.8,1.8,1.8,3.5051222,0.64452106,5.405041,1.2112398
1.81,1.81,1.81,1.81,3.4530973,0.57830924,5.3380456,1.1270957
1.82,1.82,1.82,1.82,3.42841,0.5671617,5.2878,1.166888
1.83,1.83,1.83,1.83,3.4530237,0.5876706,5.384919,1.1667224
1.84,1.84,1.84,1.84,3.4508448,0.586979,5.4613657,1.3590962
1.85,1.85,1.85,1.85,3.4324696,0.57757473,5.3468404,1.3673571
1.86,1.86,1.86,1.86,3.366157,0.5465567,5.471063,1.365059
1.87,1.87,1.87,1.87,3.291619,0.5180102,5.407512,1.400375
1.88,1.88,1.88,1.88,3.2499888,0.5027045,5.562254,1.528742
1.89,1.89,1.89,1.89,3.2505956,0.47023985,5.535412,1.5731051
1.9,1.9,1.9,1.9,3.36059,0.5165961,5.54539,1.4241573
1.91,1.91,1.91,1.91,3.4035575,0.53247523,5.604542,1.5865204
1.92,1.92,1.92,1.92,3.4120007,0.55008596,5.3729763,1.330327
1.93,1.93,1.93,1.93,3.4318721,0.5758257,5.3519087,1.3065987
1.94,1.94,1.94,1.94,3.4532626,0.59111714,5.357354,1.2772847
1.95,1.95,1.95,1.95,3.4235506,0.6115119,5.238026,1.2081344
1.96,1.96,1.96,1.96,3.3521,0.57419866,5.204975,1.0307233
1.97,1.97,1.97,1.97,3.375416,0.5782506,5.1188827,1.0018935
1.98,1.98,1.98,1.98,3.4504085,0.6041603,5.0983057,1.008741
1.99,1.99,1.99,1.99,3.5038173,0.5929728,5.28115,1.1938307
2.0,2.0,2.0,2.0,3.5621758,0.60235095,5.2078977,1.1974849
2.01,2.01,2.01,2.01,3.6424198,0.632675,5.2618036,1.1498916
2.02,2.02,2.02,2.02,3.597903,0.6508047,5.2212605,1.2049915
2.03,2.03,2.03,2.03,3.5576398,0.5928515,5.264583,1.1879345
2.04,2.04,2.04,2.04,3.6187515,0.6269311,5.342481,1.2501065
2.05,2.05,2.05,2.05,3.5920339,0.640469,5.293273,1.2739656
2.06,2.06,2.06,2.06,3.5458324,0.5804268,5.3445144,1.342231
2.07,2.07,2.07,2.07,3.5577471,0.61656153,5.324224,1.3143642
2.08,2.08,2.08,2.08,3.4936466,0.5656848,5.2694716,1.1783147
2.09,2.09,2.09,2.09,3.5351703,0.59608436,5.3721533,1.2899427
2.1,2.1,2.1,2.1,3.4288552,0.5747077,5.347881,1.3012028
2.11,2.11,2.11,2.11,3.4597933,0.57879686,5.420813,1.3669719
2.12,2.12,2.12,2.12,3.4690692,0.5580237,5.525929,1.565972
2.13,2.13,2.13,2.13,3.6128964,0.5733348,5.525307,1.4453981
2.14,2.14,2.14,2.14,3.5872443,0.56612575,5.5124545,1.2584612
2.15,2.15,2.15,2.15,3.7599773,0.64705473,5.5547047,1.4899043
2.16,2.16,2.16,2.16,3.707677,0.58104646,5.575689,1.6096967
2.17,2.17,2.17,2.17,3.7427802,0.60202163,5.6092186,1.5948877
2.18,2.18,2.18,2.18,3.8015234,0.6501441,5.6065974,1.5670836
2.19,2.19,2.19,2.19,3.8375251,0.62678665,5.6384006,1.5767659
2.2,2.2,2.2,2.2,3.9020128,0.68380857,5.6405306,1.5728667
2.21,2.21,2.21,2.21,3.8794613,0.66944647,5.70965,1.5980957
2.22,2.22,2.22,2.22,3.7990048,0.6889768,5.507539,1.4616563
2.23,2.23,2.23,2.23,3.828106,0.7031867,5.503867,1.4744221
2.24,2.24,2.24,2.24,3.9057682,0.7135397,5.5356717,1.5035661
2.25,2.25,2.25,2.25,3.8469784,0.6955154,5.4193926,1.3686618
2.26,2.26,2.26,2.26,3.7442195,0.6479213,5.358972,1.3204093
2.27,2.27,2.27,2.27,3.689561,0.6515334,5.355809,1.2593634
2.28,2.28,2.28,2.28,3.6257298,0.6471708,5.3753657,1.3193464
2.29,2.29,2.29,2.29,3.5721135,0.63158494,5.3473873,1.1946889
2.3,2.3,2.3,2.3,3.6369908,0.63269234,5.337789,1.1586968
2.31,2.31,2.31,2.31,3.625929,0.6272994,5.306586,1.1679351
2.32,2.32,2.32,2.32,3.5386956,0.64080924,5.18961,1.1066986
2.33,2.33,2.33,2.33,3.5439115,0.6028647,5.1752357,1.1253991
2.34,2.34,2.34,2.34,3.5066211,0.60945034,5.3436666,1.2459352
2.35,2.35,2.35,2.35,3.5557597,0.63157827,5.183731,1.1183976
2.36,2.36,2.36,2.36,3.4646258,0.59625196,5.2204494,1.0909495
2.37,2.37,2.37,2.37,3.5713155,0.64751935,5.2837825,1.1125069
2.38,2.38,2.38,2.38,3.5189605,0.6079793,5.2085056,1.1011564
2.39,2.39,2.39,2.39,3.5484533,0.61906374,5.339818,1.2078458
2.4,2.4,2.4,2.4,3.5528183,0.62749773,5.207506,1.095982
2.41,2.41,2.41,2.41,3.5662282,0.62454045,5.2018147,1.0989674
2.42,2.42,2.42,2.42,3.541396,0.6159896,5.283194,1.2558709
2.43,2.43,2.43,2.43,3.6583903,0.6282213,5.2486973,1.1206385
2.44,2.44,2.44,2.44,3.6038656,0.6350577,5.311915,1.1802889
2.45,2.45,2.45,2.45,3.6318529,0.63197595,5.348682,1.1771485
2.46,2.46,2.46,2.46,3.6003895,0.63427895,5.2292633,1.1194992
2.47,2.47,2.47,2.47,3.6507971,0.6373022,5.4545927,1.312309
2.48,2.48,2.48,2.48,3.6726856,0.68167716,5.3552465,1.1742731
2.49,2.49,2.49,2.49,3.7181482,0.65388775,5.3480024,1.186344
2.5,2.5,2.5,2.5,3.6844425,0.67265755,5.3743796,1.2326728
2.51,2.51,2.51,2.51,3.6819346,0.67701364,5.2597747,1.0444131
2.52,2.52,2.52,2.52,3.6036198,0.65580326,5.2963843,1.1674514
2.53,2.53,2.53,2.53,3.5243893,0.6479104,5.218871,1.1110702
2.54,2.54,2.54,2.54,3.492581,0.63186026,5.2299466,1.0763543
2.55,2.55,2.55,2.55,3.4474943,0.6235047,5.2646194,1.0961986
2.56,2.56,2.56,2.56,3.3330846,0.59458333,5.202641,0.9913094
2.57,2.57,2.57,2.57,3.2566912,0.58872604,5.127113,1.0276467
2.58,2.58,2.58,2.58,3.2026067,0.57275724,5.144708,0.91318053
2.59,2.59,2.59,2.59,3.1642554,0.5759113,5.061621,0.87170637
2.6,2.6,2.6,2.6,3.0694706,0.51138234,5.060293,0.88968515
2.61,2.61,2.61,2.61,3.093713,0.5045473,5.0000105,0.866938
2.62,2.62,2.62,2.62,3.096539,0.5343859,5.0426784,0.9301332
2.63,2.63,2.63,2.63,3.1818557,0.5551309,5.1122108,1.0308266
2.64,2.64,2.64,2.64,3.1247842,0.5390325,4.9839234,0.9555701
2.65,2.65,2.65,2.65,3.162848,0.53409827,5.0168614,0.973709
2.66,2.66,2.66,2.66,3.1861792,0.56109565,5.0321474,0.9556971
2.67,2.67,2.67,2.67,3.0933363,0.5250754,5.0247207,0.95447916
2.68,2.68,2.68,2.68,3.127438,0.51570666,5.001705,0.9654188
2.69,2.69,2.69,2.69,3.183539,0.52014136,5.048503,0.9803771
2.7,2.7,2.7,2.7,3.1836581,0.5562781,5.182872,1.1276063
2.71,2.71,2.71,2.71,3.2756832,0.575592,5.187024,1.109656
2.72,2.72,2.72,2.72,3.19491,0.56630766,5.1483736,1.0521914
2.73,2.73,2.73,2.73,3.2453878,0.54781544,5.1380343,0.98061925
2.74,2.74,2.74,2.74,3.2975934,0.5740125,5.243073,1.101178
2.75,2.75,2.75,2.75,3.2107956,0.56515765,5.180511,1.098362
2.76,2.76,2.76,2.76,3.1539824,0.52523756,5.1369553,1.0712097
2.77,2.77,2.77,2.77,3.2082362,0.55180645,5.236252,1.1670187
2.78,2.78,2.78,2.78,3.2336204,0.5418596,5.1981754,1.0492535
2.79,2.79,2.79,2.79,3.1974778,0.55128783,5.138292,0.9386501
2.8,2.8,2.8,2.8,3.1554577,0.5195791,5.158759,1.0584027
2.81,2.81,2.81,2.81,3.0991445,0.5134563,5.0523167,0.9502933
2.82,2.82,2.82,2.82,3.103569,0.52733743,5.122224,1.0298874
2.83,2.83,2.83,2.83,3.1337266,0.50474757,5.1932616,1.0560323
2.84,2.84,2.84,2.84,3.0073082,0.49202168,5.066373,0.948665
2.85,2.85,2.85,2.85,3.0195389,0.5032845,5.030576,0.93383753
2.86,2.86,2.86,2.86,2.9661272,0.47835037,5.10198,1.0256189
2.87,2.87,2.87,2.87,2.9200122,0.46954247,4.9930515,0.93918914
2.88,2.88,2.88,2.88,2.8802752,0.47817504,4.9077926,0.8777672
2.89,2.89,2.89,2.89,2.8850143,0.46520847,4.9562693,0.8755807
2.9,2.9,2.9,2.9,2.7791781,0.42536858,4.8648148,0.80216414
2.91,2.91,2.91,2.91,2.778789,0.44085678,4.9100094,0.866361
2.92,2.92,2.92,2.92,2.7253523,0.42458504,4.89833,0.8311211
2.93,2.93,2.93,2.93,2.5862222,0.397175,4.880879,0.8185607
2.94,2.94,2.94,2.94,2.6217787,0.43703187,4.8881464,0.83797526
2.95,2.95,2.95,2.95,2.4631822,0.38506582,4.771596,0.7060251
2.96,2.96,2.96,2.96,2.4286842,0.36405194,4.721004,0.7341488
2.97,2.97,2.97,2.97,2.3552678,0.3305785,4.5992346,0.5803041
2.98,2.98,2.98,2.98,2.2547643,0.29569796,4.5684094,0.5734025
2.99,2.99,2.99,2.99,2.2174506,0.29632264,4.428686,0.5017727
3.0,3.0,3.0,3.0,2.1552696,0.2923231,4.3783436,0.44739664
3.01,3.01,3.01,3.01,2.1067379,0.27579913,4.349516,0.49871957
3.02,3.02,3.02,3.02,2.0286915,0.27280948,4.2190166,0.3202797
3.03,3.03,3.03,3.03,2.0275927,0.25914118,4.1594505,0.3188069
3.04,3.04,3.04,3.04,2.060971,0.31970873,4.0750213,0.32054886
3.05,3.05,3.05,3.05,2.0362065,0.31254485,4.165573,0.37926573
3.06,3.06,3.06,3.06,2.047993,0.29886663,4.159281,0.33715588
3.07,3.07,3.07,3.07,1.9300554,0.34763578,4.04962,0.40522003
3.08,3.08,3.08,3.08,1.9898689,0.38687274,4.025711,0.2866089
3.09,3.09,3.09,3.09,2.0230553,0.38548306,4.0946765,0.31552547
3.1,3.1,3.1,3.1,2.0204477,0.4069616,4.0604596,0.2610069
3.11,3.11,3.11,3.11,2.0494106,0.46241456,4.1651864,0.40011737
3.12,3.12,3.12,3.12,2.0880327,0.47449812,4.1018615,0.2845336
3.13,3.13,3.13,3.13,2.102096,0.45542118,4.160996,0.3326768
3.14,3.14,3.14,3.14,2.1055417,0.45690122,4.179839,0.33512947
3.15,3.15,3.15,3.15,2.125311,0.40651008,4.135581,0.3078178
3.16,3.16,3.16,3.16,2.1100025,0.46858612,4.1477957,0.39766
3.17,3.17,3.17,3.17,2.2144597,0.5189874,4.234493,0.42324156
3.18,3.18,3.18,3.18,2.2844117,0.56567883,4.2828593,0.47059146
3.19,3.19,3.19,3.19,2.346345,0.607697,4.354264,0.46859318
3.2,3.2,3.2,3.2,2.5012412,0.6318973,4.503118,0.5212318
3.21,3.21,3.21,3.21,2.5261698,0.57696027,4.4766707,0.43280545
3.22,3.22,3.22,3.22,2.580508,0.57417417,4.4354253,0.41484717
3.23,3.23,3.23,3.23,2.6915412,0.63675106,4.5444913,0.51951736
3.24,3.24,3.24,3.24,2.6624262,0.6464901,4.6368794,0.42183763
3.25,3.25,3.25,3.25,2.7972205,0.6903393,4.5677366,0.5268045
3.26,3.26,3.26,3.26,2.9661102,0.6913333,4.8407583,0.6720704
3.27,3.27,3.27,3.27,2.9870431,0.679909,4.791113,0.58678865
3.28,3.28,3.28,3.28,3.0320442,0.65795034,4.7769327,0.58168143
3.29,3.29,3.29,3.29,3.0712023,0.6527226,4.8830447,0.740372
3.3,3.3,3.3,3.3,3.0062497,0.6440623,4.8524075,0.6255717
3.31,3.31,3.31,3.31,3.03329,0.66056865,4.8436236,0.57381463
3.32,3.32,3.32,3.32,3.0206363,0.68225205,4.8265543,0.59948033
3.33,3.33,3.33,3.33,3.1054242,0.70530576,4.989403,0.7309226
3.34,3.34,3.34,3.34,3.0392966,0.6741382,4.82279,0.5426168
3.35,3.35,3.35,3.35,3.193033,0.72758967,4.900848,0.5853864
3.36,3.36,3.36,3.36,3.2546337,0.7595211,5.0536356,0.7194711
3.37,3.37,3.37,3.37,3.2749214,0.70383644,5.10733,0.80779743
3.38,3.38,3.38,3.38,3.384709,0.66826165,5.0373464,0.871073
3.39,3.39,3.39,3.39,3.5503972,0.6828674,5.122649,0.85265565
3.4,3.4,3.4,3.4,3.6086545,0.73364615,5.029141,0.8937651
3.41,3.41,3.41,3.41,3.5404365,0.69022,5.1591263,0.8979362
3.42,3.42,3.42,3.42,3.6558332,0.7183443,5.074847,0.793064
3.43,3.43,3.43,3.43,3.7222302,0.750869,5.275768,1.0184714
3.44,3.44,3.44,3.44,3.5866811,0.6988887,5.0661144,0.8958162
3.45,3.45,3.45,3.45,3.6240377,0.6806288,5.0509987,0.8587354
3.46,3.46,3.46,3.46,3.6462126,0.67907524,5.124135,0.8709807
3.47,3.47,3.47,3.47,3.6240704,0.6835755,5.214779,0.9750607
3.48,3.48,3.48,3.48,3.4838626,0.6282517,5.084884,0.88951737
3.49,3.49,3.49,3.49,3.4517686,0.6193699,5.1022577,0.8619059
3.5,3.5,3.5,3.5,3.3987298,0.5905563,5.037768,0.82427675
3.51,3.51,3.51,3.51,3.393016,0.6253069,5.092758,0.8975399
3.52,3.52,3.52,3.52,3.340701,0.61003214,5.0403423,0.9999154
3.53,3.53,3.53,3.53,3.43949,0.62579715,5.045202,0.8172531
3.54,3.54,3.54,3.54,3.3889663,0.64439327,5.079419,0.84664845
3.55,3.55,3.55,3.55,3.373705,0.5921757,5.085491,0.9656571
3.56,3.56,3.56,3.56,3.4076283,0.661092,5.067692,0.924373
3.57,3.57,3.57,3.57,3.4947112,0.6301236,5.1459737,0.9372284
3.58,3.58,3.58,3.58,3.3757536,0.6211106,5.12518,0.90730023
3.59,3.59,3.59,3.59,3.3828204,0.6270143,5.1920404,1.0299436
3.6,3.6,3.6,3.6,3.4028592,0.63397354,5.0839157,0.80675477
3.61,3.61,3.61,3.61,3.4295974,0.6711129,5.1803293,1.0011796
3.62,3.62,3.62,3.62,3.483346,0.674536,5.0853486,0.84389514
3.63,3.63,3.63,3.63,3.4440706,0.6408668,5.151169,0.9066815
3.64,3.64,3.64,3.64,3.3315303,0.6232281,4.936121,0.8013831
3.65,3.65,3.65,3.65,3.2173903,0.57319975,5.105157,0.9056932
3.66,3.66,3.66,3.66,3.1201987,0.5489036,4.985898,0.90803385
3.67,3.67,3.67,3.67,3.0389988,0.5593738,4.9604483,0.81508446
3.68,3.68,3.68,3.68,2.8330655,0.49676886,4.8531656,0.6611876
3.69,3.69,3.69,3.69,2.8043146,0.5127049,4.8063755,0.7251725
3.7,3.7,3.7,3.7,2.8377545,0.5217818,4.8218246,0.74549276
3.71,3.71,3.71,3.71,2.9035609,0.5309061,4.935389,0.8307438
3.72,3.72,3.72,3.72,2.927865,0.51218605,4.864109,0.74120975
3.73,3.73,3.73,3.73,2.9652946,0.54317176,4.9543114,0.8532502
3.74,3.74,3.74,3.74,2.9442515,0.52388716,4.8243732,0.7989482
3.75,3.75,3.75,3.75,2.9344435,0.5290926,4.927108,0.79540604
3.76,3.76,3.76,3.76,2.9852471,0.5258954,4.9990864,0.9167748
3.77,3.77,3.77,3.77,3.0067303,0.54528,4.9414053,0.83696866
3.78,3.78,3.78,3.78,2.9050612,0.4900264,4.9425273,0.7706184
3.79,3.79,3.79,3.79,2.967226,0.50296694,4.865067,0.7393342
3.8,3.8,3.8,3.8,2.9320538,0.49805096,4.9513493,0.8198508
3.81,3.81,3.81,3.81,3.1042552,0.54227674,5.0195985,0.8880724
3.82,3.82,3.82,3.82,3.1524594,0.5537624,5.1818404,1.0296313
3.83,3.83,3.83,3.83,3.1110728,0.5308215,5.0926194,0.86910975
3.84,3.84,3.84,3.84,3.1729112,0.5819647,5.1085677,0.9112991
3.85,3.85,3.85,3.85,3.1536689,0.56451744,5.2673297,1.0645143
3.86,3.86,3.86,3.86,3.155883,0.5550612,5.207812,0.94993746
3.87,3.87,3.87,3.87,3.1787953,0.5965111,5.1243567,1.0289755
3.88,3.88,3.88,3.88,3.1755393,0.567763,5.2116013,1.0681797
3.89,3.89,3.89,3.89,3.1004915,0.54459053,5.1302896,0.9200867
3.9,3.9,3.9,3.9,3.0335217,0.5234408,5.184443,1.0369343
3.91,3.91,3.91,3.91,3.024474,0.51216406,5.1643105,0.9454175
3.92,3.92,3.92,3.92,2.9803975,0.47764075,5.173739,1.1108987
3.93,3.93,3.93,3.93,2.9888504,0.48960972,5.151554,1.125069
3.94,3.94,3.94,3.94,2.9211793,0.48662096,5.1754045,1.0401812
3.95,3.95,3.95,3.95,2.9001758,0.44293743,5.1732035,1.0531447
3.96,3.96,3.96,3.96,2.8354292,0.42426637,5.1240587,1.0933766
3.97,3.97,3.97,3.97,2.8580945,0.4531856,5.1042795,0.98306096
3.98,3.98,3.98,3.98,2.8410497,0.4301683,5.079662,0.95475364
3.99,3.99,3.99,3.99,2.8634021,0.46726695,5.134115,1.0097423
4.0,4.0,4.0,4.0,2.8931582,0.46714383,5.1956897,1.0164118
4.01,4.01,4.01,4.01,2.9397001,0.48476455,5.2163296,1.1373769
4.02,4.02,4.02,4.02,2.970074,0.4706657,5.2622495,1.2099222
4.03,4.03,4.03,4.03,2.9731443,0.46733385,5.2257633,1.1350765
4.04,4.04,4.04,4.04,3.043025,0.49791703,5.1974254,1.1229941
4.05,4.05,4.05,4.05,3.0793002,0.50605506,5.2825584,1.2341139
4.06,4.06,4.06,4.06,3.023882,0.4986056,5.133787,1.0383359
4.07,4.07,4.07,4.07,3.0113711,0.5095951,5.1286383,1.0790954
4.08,4.08,4.08,4.08,2.972181,0.5117599,4.9589334,0.8506792
4.09,4.09,4.09,4.09,2.9864726,0.50302243,4.9553504,0.79911876
4.1,4.1,4.1,4.1,2.9462147,0.5186606,4.9400516,0.8165273
4.11,4.11,4.11,4.11,2.9482152,0.52296036,4.8694525,0.79933804
4.12,4.12,4.12,4.12,2.9060693,0.51985633,4.799653,0.7210813
4.13,4.13,4.13,4.13,2.9292629,0.4941618,4.756769,0.71563196
4.14,4.14,4.14,4.14,2.9463975,0.5871282,4.802136,0.70047116
4.15,4.15,4.15,4.15,2.9019742,0.5441255,4.7292876,0.7247284
4.16,4.16,4.16,4.16,2.8978484,0.55635256,4.69397,0.5824483
4.17,4.17,4.17,4.17,2.9301848,0.56692284,4.7823086,0.59186107
4.18,4.18,4.18,4.18,2.8666048,0.5470422,4.678565,0.54705536
4.19,4.19,4.19,4.19,2.8981826,0.53198195,4.7217607,0.5638185
4.2,4.2,4.2,4.2,2.8218224,0.52183765,4.633077,0.50176305
4.21,4.21,4.21,4.21,2.8697882,0.5215871,4.802324,0.75935537
4.22,4.22,4.22,4.22,2.9001503,0.53100884,4.740334,0.66555387
4.23,4.23,4.23,4.23,3.0463002,0.5436379,4.9121594,0.7977918
4.24,4.24,4.24,4.24,3.055974,0.5235088,4.850953,0.788906
4.25,4.25,4.25,4.25,3.2116914,0.59273213,5.0216475,0.9844818
4.26,4.26,4.26,4.26,3.2635198,0.57936305,5.007498,0.89357245
4.27,4.27,4.27,4.27,3.2137566,0.51657957,5.1485314,0.9722885
4.28,4.28,4.28,4.28,3.2544222,0.55640996,5.1955147,1.1157471
4.29,4.29,4.29,4.29,3.299249,0.57679033,5.0813694,1.0467786
4.3,4.3,4.3,4.3,3.325485,0.58272773,5.1684594,1.1091746
4.31,4.31,4.31,4.31,3.3513281,0.5624413,5.1933236,1.0722948
4.32,4.32,4.32,4.32,3.308797,0.5555735,5.166612,1.1437914
4.33,4.33,4.33,4.33,3.3385093,0.59160876,5.323369,1.2737851
4.34,4.34,4.34,4.34,3.3932827,0.55371165,5.2562494,1.1689477
4.35,4.35,4.35,4.35,3.3484356,0.55486125,5.2762785,1.2527157
4.36,4.36,4.36,4.36,3.4105787,0.564623,5.256703,1.1633211
4.37,4.37,4.37,4.37,3.4019465,0.57965004,5.306762,1.2785782
4.38,4.38,4.38,4.38,3.3780217,0.5717224,5.194501,1.1260458
4.39,4.39,4.39,4.39,3.4179235,0.60318875,5.2879515,1.2220769
4.4,4.4,4.4,4.4,3.459751,0.620805,5.247911,1.1551902
4.41,4.41,4.41,4.41,3.4788926,0.6172277,5.3234262,1.2499197
4.42,4.42,4.42,4.42,3.5097215,0.617536,5.2692676,1.2136769
4.43,4.43,4.43,4.43,3.5913477,0.6024863,5.3254957,1.2912711
4.44,4.44,4.44,4.44,3.5373445,0.6292025,5.300118,1.2184108
4.45,4.45,4.45,4.45,3.4284744,0.59510505,5.315958,1.237861
4.46,4.46,4.46,4.46,3.3931568,0.58296376,5.210172,1.1992294
4.47,4.47,4.47,4.47,3.3088877,0.5697337,5.224606,1.2084527
4.48,4.48,4.48,4.48,3.2555923,0.50668216,5.14705,1.1389042
4.49,4.49,4.49,4.49,3.2680573,0.55453444,5.2604265,1.1939367
4.5,4.5,4.5,4.5,3.1583605,0.5181556,4.99936,1.0383435
4.51,4.51,4.51,4.51,3.0430448,0.49889177,5.0603147,1.117096
4.52,4.52,4.52,4.52,3.1281044,0.5455197,5.028592,1.112481
4.53,4.53,4.53,4.53,2.8646877,0.466978,4.88801,0.94564927
4.54,4.54,4.54,4.54,2.835223,0.45774466,4.7761807,0.7784804
4.55,4.55,4.55,4.55,2.8338184,0.5123069,4.748685,0.8456927
4.56,4.56,4.56,4.56,2.6921232,0.45940098,4.741027,0.8449675
4.57,4.57,4.57,4.57,2.6007571,0.47611183,4.68309,0.7834565
4.58,4.58,4.58,4.58,2.4292538,0.45155913,4.485196,0.5547611
4.59,4.59,4.59,4.59,2.4107306,0.50600386,4.3715324,0.49935144
4.6,4.6,4.6,4.6,2.2734642,0.47991472,4.1804533,0.33850047
4.61,4.61,4.61,4.61,2.2570846,0.536944,4.215324,0.36386195
4.62,4.62,4.62,4.62,2.1968174,0.50319475,4.197875,0.25190648
4.63,4.63,4.63,4.63,2.1841433,0.48216733,4.218513,0.3623367
4.64,4.64,4.64,4.64,2.2432656,0.50697553,4.322464,0.38930875
4.65,4.65,4.65,4.65,2.2526839,0.50130785,4.27894,0.30111694
4.66,4.66,4.66,4.66,2.269725,0.48321185,4.235027,0.374463
4.67,4.67,4.67,4.67,2.300172,0.49864435,4.3303013,0.32628208
4.68,4.68,4.68,4.68,2.368955,0.48268837,4.3368707,0.34487692
4.69,4.69,4.69,4.69,2.4842596,0.49033505,4.513533,0.4642397
4.7,4.7,4.7,4.7,2.4408221,0.4545626,4.443124,0.44608724
4.71,4.71,4.71,4.71,2.5495915,0.4329611,4.5958056,0.49891645
4.72,4.72,4.72,4.72,2.616938,0.47115004,4.604877,0.5958506
4.73,4.73,4.73,4.73,2.801844,0.47667298,4.754238,0.7154126
4.74,4.74,4.74,4.74,2.8028336,0.5088466,4.771054,0.6760443
4.75,4.75,4.75,4.75,2.8059037,0.4899811,4.715949,0.6846182
4.76,4.76,4.76,4.76,2.850061,0.48603627,4.7800665,0.6871394
4.77,4.77,4.77,4.77,2.7572865,0.47924927,4.7045517,0.6605805
4.78,4.78,4.78,4.78,2.7165692,0.46036512,4.7241755,0.80716354
4.79,4.79,4.79,4.79,2.6282368,0.42342544,4.588475,0.60918075
4.8,4.8,4.8,4.8,2.6870627,0.4852755,4.629773,0.65090585
4.81,4.81,4.81,4.81,2.6570752,0.46209565,4.596766,0.59073156
4.82,4.82,4.82,4.82,2.554028,0.43599442,4.498057,0.45966715
4.83,4.83,4.83,4.83,2.4877684,0.43279135,4.4771237,0.50590235
4.84,4.84,4.84,4.84,2.331122,0.38101897,4.349852,0.44346142
4.85,4.85,4.85,4.85,2.202517,0.35384145,4.384189,0.48095837
4.86,4.86,4.86,4.86,2.170511,0.36925063,4.2079,0.39193264
4.87,4.87,4.87,4.87,2.2110186,0.3909809,4.347131,0.46780655
4.88,4.88,4.88,4.88,2.314134,0.38006178,4.433718,0.6359008
4.89,4.89,4.89,4.89,2.305355,0.37290582,4.472796,0.5308566
4.9,4.9,4.9,4.9,2.3070152,0.3936434,4.4443994,0.58326626
4.91,4.91,4.91,4.91,2.2432196,0.3863616,4.364727,0.40322584
4.92,4.92,4.92,4.92,2.2746248,0.36794296,4.2931385,0.40323222
4.93,4.93,4.93,4.93,2.1645968,0.41435465,4.181074,0.36207962
4.94,4.94,4.94,4.94,2.2153776,0.39452246,4.2420783,0.42097926
4.95,4.95,4.95,4.95,2.3664472,0.41260314,4.4307213,0.4597859
4.96,4.96,4.96,4.96,2.3234766,0.35194558,4.4395075,0.52672666
4.97,4.97,4.97,4.97,2.3729098,0.3716402,4.4398155,0.4491671
4.98,4.98,4.98,4.98,2.4256616,0.36636078,4.5515447,0.52998334
4.99,4.99,4.99,4.99,2.3617735,0.36110845,4.4298115,0.41451564
5.0,5.0,5.0,5.0,2.350298,0.3565716,4.510978,0.5293187
5.01,5.01,5.01,5.01,2.3195698,0.3558814,4.377471,0.4531039
5.02,5.02,5.02,5.02,2.3661757,0.3787686,4.540413,0.5656763
5.03,5.03,5.03,5.03,2.4768326,0.39251202,4.5254498,0.5806743
5.04,5.04,5.04,5.04,2.3844113,0.36666092,4.420881,0.48561397
5.05,5.05,5.05,5.05,2.4159327,0.3731609,4.4382014,0.47347954
5.06,5.06,5.06,5.06,2.4068108,0.38493514,4.5523157,0.6470256
5.07,5.07,5.07,5.07,2.3159046,0.3309059,4.5105004,0.62526804
5.08,5.08,5.08,5.08,2.208077,0.32975337,4.4440393,0.58608794
5.09,5.09,5.09,5.09,2.1882992,0.35615975,4.4288354,0.56042993
5.1,5.1,5.1,5.1,2.1146004,0.33716634,4.359487,0.5878502
5.11,5.11,5.11,5.11,2.0531223,0.33199242,4.256652,0.45336473
5.12,5.12,5.12,5.12,1.8491367,0.3027785,4.0627913,0.29496902
5.13,5.13,5.13,5.13,1.8108935,0.2910566,4.0791616,0.33439052
5.14,5.14,5.14,5.14,1.8469658,0.30813476,4.0600595,0.38377005
5.15,5.15,5.15,5.15,1.8965642,0.32000032,4.040354,0.32616678
5.16,5.16,5.16,5.16,1.8430551,0.31864044,4.0560265,0.30303568
5.17,5.17,5.17,5.17,1.8737301,0.32476705,4.0340123,0.3307646
5.18,5.18,5.18,5.18,1.9498851,0.33848873,4.151747,0.36631563
5.19,5.19,5.19,5.19,2.0185049,0.35836783,4.186287,0.4534912
5.2,5.2,5.2,5.2,2.1051254,0.35627168,4.2425704,0.3963869
5.21,5.21,5.21,5.21,2.1693287,0.35150042,4.3920946,0.5166795
5.22,5.22,5.22,5.22,2.1651409,0.36773247,4.321224,0.40958226
5.23,5.23,5.23,5.23,2.1184433,0.32301784,4.3855524,0.4780232
5.24,5.24,5.24,5.24,2.0768497,0.3327193,4.3182073,0.53089267
5.25,5.25,5.25,5.25,2.0464668,0.37360477,4.2515216,0.4389078
5.26,5.26,5.26,5.26,1.9626713,0.35811394,4.142481,0.28241715
5.27,5.27,5.27,5.27,1.8968344,0.307717,4.189491,0.31622395
5.28,5.28,5.28,5.28,1.9133582,0.301414,4.110476,0.31080863
5.29,5.29,5.29,5.29,1.9446326,0.31070778,4.251833,0.34538123
5.3,5.3,5.3,5.3,1.9090537,0.3056098,4.1269507,0.33218
5.31,5.31,5.31,5.31,1.8712534,0.32157874,4.064935,0.24891393
5.32,5.32,5.32,5.32,1.9376057,0.33874574,4.1663346,0.35021645
5.33,5.33,5.33,5.33,1.9547843,0.37495345,4.130826,0.30996135
5.34,5.34,5.34,5.34,1.9279895,0.32649362,4.1042123,0.30632785
5.35,5.35,5.35,5.35,1.9168317,0.35812092,4.130106,0.2622717
5.36,5.36,5.36,5.36,1.9069513,0.3818249,4.1208005,0.3070375
5.37,5.37,5.37,5.37,1.8886943,0.3408398,4.1329165,0.28670287
5.38,5.38,5.38,5.38,1.8683068,0.40425685,4.046731,0.19508278
5.39,5.39,5.39,5.39,1.8674848,0.43591124,4.0145926,0.17176983
5.4,5.4,5.4,5.4,1.7788775,0.4351394,3.9519987,0.19038865
5.41,5.41,5.41,5.41,1.7678995,0.55759084,3.942908,0.10704546
5.42,5.42,5.42,5.42,1.7631351,0.48214766,3.912553,0.12379261
5.43,5.43,5.43,5.43,1.7657684,0.52388865,3.9512534,0.12917332
5.44,5.44,5.44,5.44,1.8823838,0.60868585,4.109105,0.2359334
5.45,5.45,5.45,5.45,1.8573806,0.6759536,4.082103,0.17658572
5.46,5.46,5.46,5.46,2.0203836,0.772891,4.317077,0.04284973
5.47,5.47,5.47,5.47,2.1767738,0.77962065,4.458538,0.2108821
5.48,5.48,5.48,5.48,2.178353,0.77451414,4.4753814,0.20448251
5.49,5.49,5.49,5.49,2.1821837,0.6651692,4.425706,0.17244612
5.5,5.5,5.5,5.5,2.2697773,0.64744097,4.476034,0.26345453
5.51,5.51,5.51,5.51,2.273092,0.6362565,4.523946,0.3022899
5.52,5.52,5.52,5.52,2.3480327,0.57964826,4.4766483,0.34961197
5.53,5.53,5.53,5.53,2.405202,0.5007814,4.5340505,0.48335356
5.54,5.54,5.54,5.54,2.3867018,0.47113585,4.4220257,0.43044174
5.55,5.55,5.55,5.55,2.3135304,0.44062057,4.4317956,0.43922025
5.56,5.56,5.56,5.56,2.3439066,0.44591853,4.5208793,0.51294464
5.57,5.57,5.57,5.57,2.2944283,0.46162415,4.5057755,0.511777
5.58,5.58,5.58,5.58,2.3049445,0.4919999,4.5417805,0.49833748
5.59,5.59,5.59,5.59,2.2979872,0.5242772,4.4358563,0.433581
5.6,5.6,5.6,5.6,2.3217328,0.5126106,4.56792,0.40162537
5.61,5.61,5.61,5.61,2.3472672,0.50526017,4.6109953,0.47922873
5.62,5.62,5.62,5.62,2.3030124,0.53522265,4.591853,0.49862665
5.63,5.63,5.63,5.63,2.3682616,0.52161235,4.607527,0.37390804
5.64,5.64,5.64,5.64,2.3399713,0.53234094,4.595216,0.466214
5.65,5.65,5.65,5.65,2.2959325,0.55601543,4.64434,0.4324652
5.66,5.66,5.66,5.66,2.329131,0.5758361,4.6415052,0.4328212
5.67,5.67,5.67,5.67,2.375816,0.57898915,4.693477,0.40762523
5.68,5.68,5.68,5.68,2.3883882,0.6081158,4.7433653,0.500173
5.69,5.69,5.69,5.69,2.3856976,0.65713507,4.710376,0.46243736
5.7,5.7,5.7,5.7,2.346478,0.67507356,4.5996113,0.40749002
5.71,5.71,5.71,5.71,2.4359517,0.55401456,4.680717,0.54918224
5.72,5.72,5.72,5.72,2.572314,0.5372691,4.722595,0.44507217
5.73,5.73,5.73,5.73,2.4768085,0.5163418,4.7082114,0.65883374
5.74,5.74,5.74,5.74,2.3313022,0.524196,4.632012,0.624861
5.75,5.75,5.75,5.75,2.4691238,0.5772,4.784,0.5133228
5.76,5.76,5.76,5.76,2.4024124,0.60685575,4.728177,0.59150594
5.77,5.77,5.77,5.77,2.2859485,0.5113838,4.5964975,0.48063162
5.78,5.78,5.78,5.78,2.254089,0.44040912,4.4790792,0.51735884
5.79,5.79,5.79,5.79,2.1177218,0.44325033,4.3094263,0.36199293
5.8,5.8,5.8,5.8,2.0364366,0.43475384,4.19198,0.34958473
5.81,5.81,5.81,5.81,1.9315225,0.43712297,4.098909,0.2321811
5.82,5.82,5.82,5.82,1.9347162,0.47934255,4.0713434,0.25359955
5.83,5.83,5.83,5.83,1.8908962,0.5736631,4.1025558,0.16704316
5.84,5.84,5.84,5.84,1.9076798,0.5837777,4.0607843,0.24024552
5.85,5.85,5.85,5.85,1.8926505,0.6014498,4.041529,0.17503291
5.86,5.86,5.86,5.86,1.8277848,0.5306025,4.0508666,0.16340467
5.87,5.87,5.87,5.87,1.7979971,0.49083942,3.9054918,0.1691843
5.88,5.88,5.88,5.88,1.8397146,0.5086163,3.981568,0.14515851
5.89,5.89,5.89,5.89,1.8046907,0.5516508,3.9690418,0.16617058
5.9,5.9,5.9,5.9,1.8649573,0.52081454,4.091975,0.17017221
5.91,5.91,5.91,5.91,1.960973,0.594345,4.143841,0.11109567
5.92,5.92,5.92,5.92,2.0082595,0.5949593,4.2764063,0.12568668
5.93,5.93,5.93,5.93,2.0081034,0.6362449,4.3754954,0.13237862
5.94,5.94,5.94,5.94,1.9501275,0.66290486,4.3191514,0.1679536
5.95,5.95,5.95,5.95,1.9719394,0.6512443,4.2933707,0.09762742
5.96,5.96,5.96,5.96,1.9175085,0.6215435,4.1939774,0.1514395
5.97,5.97,5.97,5.97,1.9163842,0.44015497,4.0801544,0.26161125
5.98,5.98,5.98,5.98,1.8353081,0.4146779,3.9634643,0.14732699
5.99,5.99,5.99,5.99,1.7341746,0.3060495,3.8250365,0.15933235
6.0,6.0,6.0,6.0,1.7021115,0.27223057,3.6941147,0.12313258
6.01,6.01,6.01,6.01,1.6941642,0.260878,3.6903944,0.1424666
6.02,6.02,6.02,6.02,1.7178264,0.2884137,3.7761967,0.29221544
6.03,6.03,6.03,6.03,1.6580853,0.23739025,3.7327483,0.1655175
6.04,6.04,6.04,6.04,1.6382748,0.2547768,3.725158,0.13719551
6.05,6.05,6.05,6.05,1.6836822,0.24020664,3.7501457,0.09308156
6.06,6.06,6.06,6.06,1.6790863,0.2515965,3.805701,0.18808764
6.07,6.07,6.07,6.07,1.7689638,0.37578276,3.8948476,0.13855195
6.08,6.08,6.08,6.08,1.8930542,0.42757773,4.009556,0.25812507
6.09,6.09,6.09,6.09,1.8993285,0.4370032,4.1103625,0.2425152
6.1,6.1,6.1,6.1,1.937429,0.44417995,4.01024,0.19369298
6.11,6.11,6.11,6.11,1.9650031,0.4131679,4.107546,0.27600664
6.12,6.12,6.12,6.12,2.02831,0.46329337,4.1046586,0.21730371
6.13,6.13,6.13,6.13,2.110881,0.49398845,4.1053905,0.271651
6.14,6.14,6.14,6.14,2.1391184,0.506046,4.2055073,0.27356243
6.15,6.15,6.15,6.15,2.0879745,0.4181602,4.1788664,0.30162048
6.16,6.16,6.16,6.16,2.0293605,0.4318648,4.1083646,0.2096103
6.17,6.17,6.17,6.17,2.0069616,0.36505294,4.0923085,0.37135983
6.18,6.18,6.18,6.18,1.9697036,0.30374432,4.0962706,0.30041632
6.19,6.19,6.19,6.19,2.045504,0.328534,4.1119375,0.34521338
6.2,6.2,6.2,6.2,1.9996551,0.31686088,4.089312,0.28236866
6.21,6.21,6.21,6.21,2.0187118,0.29098547,4.0077996,0.2679153
6.22,6.22,6.22,6.22,1.9641986,0.3112662,4.0052147,0.23158334
6.23,6.23,6.23,6.23,1.9564762,0.30307478,3.9947524,0.25226963
6.24,6.24,6.24,6.24,1.9833417,0.36060622,4.018996,0.22962792
6.25,6.25,6.25,6.25,2.0003278,0.35250124,4.080077,0.25427905
6.26,6.26,6.26,6.26,1.9808484,0.35441723,4.0093455,0.23331027
6.27,6.27,6.27,6.27,1.9218868,0.3763281,4.033187,0.3374997
6.28,6.28,6.28,6.28,1.9782108,0.40326732,4.010744,0.2973486
6.29,6.29,6.29,6.29,1.9651496,0.40441763,4.01485,0.2869352
6.3,6.3,6.3,6.3,1.947552,0.42348856,4.060189,0.2309477
6.31,6.31,6.31,6.31,2.020049,0.4630117,4.029613,0.26631388
6.32,6.32,6.32,6.32,1.998179,0.51072663,4.025939,0.22629741
6.33,6.33,6.33,6.33,1.9723494,0.53960127,4.08696,0.27920026
6.34,6.34,6.34,6.34,2.0442924,0.5499047,4.141409,0.2283485
6.35,6.35,6.35,6.35,2.0041616,0.5343976,4.197149,0.3599872
6.36,6.36,6.36,6.36,2.0409117,0.5679225,4.171619,0.33549505
6.37,6.37,6.37,6.37,2.0415194,0.55190283,4.201097,0.34346178
6.38,6.38,6.38,6.38,2.1551297,0.57407534,4.299558,0.3352439
6.39,6.39,6.39,6.39,2.2458155,0.57215655,4.3896966,0.33744642
6.4,6.4,6.4,6.4,2.272166,0.5991228,4.4243364,0.32727876
6.41,6.41,6.41,6.41,2.257189,0.5647112,4.4441338,0.332375
6.42,6.42,6.42,6.42,2.2505274,0.5136323,4.364234,0.4717707
6.43,6.43,6.43,6.43,2.283753,0.5287617,4.352666,0.39601773
6.44,6.44,6.44,6.44,2.237697,0.5213965,4.3968544,0.4228696
6.45,6.45,6.45,6.45,2.273339,0.5495186,4.4460735,0.40239158
6.46,6.46,6.46,6.46,2.3006284,0.5592685,4.477134,0.50625
6.47,6.47,6.47,6.47,2.288523,0.5093359,4.5374923,0.53482515
6.48,6.48,6.48,6.48,2.295659,0.49950117,4.5368967,0.53521514
6.49,6.49,6.49,6.49,2.2912724,0.41988674,4.4411035,0.4029379
6.5,6.5,6.5,6.5,2.4530332,0.43500486,4.503901,0.6327089
6.51,6.51,6.51,6.51,2.428014,0.44563958,4.4644594,0.6352354
6.52,6.52,6.52,6.52,2.3826756,0.38671583,4.4188247,0.47383767
6.53,6.53,6.53,6.53,2.4376144,0.3897444,4.498498,0.65974873
6.54,6.54,6.54,6.54,2.386358,0.36387432,4.475665,0.57813036
6.55,6.55,6.55,6.55,2.2850838,0.3042389,4.38863,0.6024425
6.56,6.56,6.56,6.56,2.200865,0.31442356,4.179804,0.3990128
6.57,6.57,6.57,6.57,2.2234588,0.32788393,4.203842,0.3832596
6.58,6.58,6.58,6.58,2.13759,0.3007492,4.16493,0.46570864
6.59,6.59,6.59,6.59,2.3239443,0.35822454,4.3660026,0.51680094
6.6,6.6,6.6,6.6,2.3281145,0.3733184,4.3188014,0.5319601
6.61,6.61,6.61,6.61,2.372975,0.38631898,4.40314,0.5812516
6.62,6.62,6.62,6.62,2.4215004,0.42994586,4.4250307,0.5189582
6.63,6.63,6.63,6.63,2.4928977,0.42679694,4.536767,0.6495611
6.64,6.64,6.64,6.64,2.4565723,0.459878,4.5673456,0.61647785
6.65,6.65,6.65,6.65,2.4727337,0.5283985,4.5562477,0.5804716
6.66,6.66,6.66,6.66,2.5043433,0.568107,4.6482663,0.5459541
6.67,6.67,6.67,6.67,2.477211,0.5442141,4.687701,0.5464385
6.68,6.68,6.68,6.68,2.4961007,0.5203699,4.793593,0.54598236
6.69,6.69,6.69,6.69,2.4197445,0.5207577,4.6316576,0.5263524
6.7,6.7,6.7,6.7,2.4180093,0.48697954,4.570811,0.46462962
6.71,6.71,6.71,6.71,2.4120343,0.45319936,4.6558447,0.5095625
6.72,6.72,6.72,6.72,2.427427,0.45251787,4.4993997,0.5141278
6.73,6.73,6.73,6.73,2.3802722,0.37666315,4.4772615,0.65312886
6.74,6.74,6.74,6.74,2.3785675,0.3801186,4.4805436,0.6026498
6.75,6.75,6.75,6.75,2.4864006,0.42576164,4.513971,0.60352296
6.76,6.76,6.76,6.76,2.4835844,0.39151737,4.440562,0.5612267
6.77,6.77,6.77,6.77,2.5576415,0.4126562,4.437543,0.5350468
6.78,6.78,6.78,6.78,2.469014,0.4107832,4.479134,0.604004
6.79,6.79,6.79,6.79,2.6312826,0.4352171,4.5764084,0.5660223
6.8,6.8,6.8,6.8,2.6484025,0.4782704,4.6754165,0.59074295
6.81,6.81,6.81,6.81,2.7923362,0.50865406,4.892582,0.70157444
6.82,6.82,6.82,6.82,2.8170555,0.46797094,4.8346043,0.7451703
6.83,6.83,6.83,6.83,2.8706024,0.49549296,4.775782,0.67762625
6.84,6.84,6.84,6.84,2.9709938,0.52687013,4.896426,0.74893546
6.85,6.85,6.85,6.85,2.9222875,0.5028169,4.8276987,0.767832
6.86,6.86,6.86,6.86,2.7700238,0.459187,4.7282085,0.7397912
6.87,6.87,6.87,6.87,2.7886276,0.47041088,4.7295027,0.69235134
6.88,6.88,6.88,6.88,2.6682916,0.45056784,4.664284,0.5609508
6.89,6.89,6.89,6.89,2.6409814,0.4269766,4.545166,0.5064848
6.9,6.9,6.9,6.9,2.6061492,0.42832425,4.5372515,0.5605226
6.91,6.91,6.91,6.91,2.6991732,0.46492526,4.6358643,0.67176914
6.92,6.92,6.92,6.92,2.7468536,0.47662744,4.6499043,0.5597332
6.93,6.93,6.93,6.93,2.7780902,0.46420884,4.6564503,0.5636638
6.94,6.94,6.94,6.94,2.8128107,0.5023697,4.709294,0.65156966
6.95,6.95,6.95,6.95,2.8451126,0.50012815,4.6419287,0.59517455
6.96,6.96,6.96,6.96,2.770887,0.48173898,4.7457614,0.7480401
6.97,6.97,6.97,6.97,2.7889154,0.4891134,4.7713456,0.62970257
6.98,6.98,6.98,6.98,2.7666426,0.48869112,4.7209444,0.7002351
6.99,6.99,6.99,6.99,2.7495375,0.46662673,4.794373,0.81345385
7.0,7.0,7.0,7.0,2.6756282,0.45316038,4.728793,0.6788103
7.01,7.01,7.01,7.01,2.783759,0.4722479,4.8696194,0.80728865
7.02,7.02,7.02,7.02,2.7218509,0.48310605,4.8209085,0.70507634
7.03,7.03,7.03,7.03,2.780401,0.46935785,4.8525095,0.7753402
7.04,7.04,7.04,7.04,2.848231,0.4823173,4.888685,0.8674698
7.05,7.05,7.05,7.05,2.875416,0.50908035,4.810893,0.8198574
7.06,7.06,7.06,7.06,2.984906,0.52134085,4.9299,0.7159696
7.07,7.07,7.07,7.07,3.0198174,0.5138726,4.9800873,0.8737298
7.08,7.08,7.08,7.08,2.9284098,0.5070244,4.9313607,0.79675066
7.09,7.09,7.09,7.09,2.8548603,0.47820994,4.960247,0.97012806
7.1,7.1,7.1,7.1,2.968279,0.53220326,4.9768586,0.90203965
7.11,7.11,7.11,7.11,3.019075,0.5222235,5.0215216,1.020494
7.12,7.12,7.12,7.12,3.0620685,0.5365038,5.0808363,1.0541604
7.13,7.13,7.13,7.13,3.0571332,0.5152162,5.130311,1.0105268
7.14,7.14,7.14,7.14,3.0435011,0.52211624,5.1122184,0.9603968
7.15,7.15,7.15,7.15,3.1194286,0.5289111,5.119338,0.97527575
7.16,7.16,7.16,7.16,3.1489902,0.580054,5.10798,1.0310128
7.17,7.17,7.17,7.17,3.2038956,0.56166786,4.9876556,0.8229265
7.18,7.18,7.18,7.18,3.1433558,0.5569425,5.125039,1.0017953
7.19,7.19,7.19,7.19,3.1287577,0.57603353,4.992912,0.8696764
7.2,7.2,7.2,7.2,3.1069207,0.56089216,5.1149025,0.99331766
7.21,7.21,7.21,7.21,3.0716913,0.5479285,4.9021516,0.7744522
7.22,7.22,7.22,7.22,3.0893776,0.52832323,4.9758625,0.7434836
7.23,7.23,7.23,7.23,3.187559,0.60060525,4.994817,0.88573116
7.24,7.24,7.24,7.24,3.192713,0.594493,5.0611563,1.0347657
7.25,7.25,7.25,7.25,3.1649184,0.5911917,5.107912,0.86853546
7.26,7.26,7.26,7.26,3.0862696,0.55080295,4.988327,0.8968064
7.27,7.27,7.27,7.27,3.133514,0.5842413,5.1304774,1.0897062
7.28,7.28,7.28,7.28,3.1718864,0.5522747,5.0224524,0.86650896
7.29,7.29,7.29,7.29,3.1208165,0.5571278,4.978416,0.88622445
7.3,7.3,7.3,7.3,3.1581767,0.5886261,5.0126176,0.80620456
7.31,7.31,7.31,7.31,3.1497476,0.598066,4.9958544,0.91612756
7.32,7.32,7.32,7.32,3.0927386,0.5386771,4.9333186,0.7723829
7.33,7.33,7.33,7.33,3.0243466,0.6130241,4.9029074,0.78710294
7.34,7.34,7.34,7.34,3.0240912,0.5581236,4.9198065,0.77468646
7.35,7.35,7.35,7.35,3.113515,0.57903504,4.996572,0.91405433
7.36,7.36,7.36,7.36,3.0333793,0.5471486,4.9255176,0.8841384
7.37,7.37,7.37,7.37,3.0770297,0.54882324,4.911654,0.822835
7.38,7.38,7.38,7.38,3.0071661,0.55745786,4.942592,0.900449
7.39,7.39,7.39,7.39,3.0247214,0.5295613,4.8741856,0.7795369
7.4,7.4,7.4,7.4,3.0631545,0.55648255,4.954063,0.8556926
7.41,7.41,7.41,7.41,3.0623312,0.56003183,4.966509,0.9146789
7.42,7.42,7.42,7.42,3.0017443,0.5529368,4.835178,0.81601894
7.43,7.43,7.43,7.43,3.0402703,0.60998356,4.8413754,0.79023
7.44,7.44,7.44,7.44,3.032614,0.53967947,4.916747,0.91809064
7.45,7.45,7.45,7.45,3.086275,0.5655639,4.852981,0.8674346
7.46,7.46,7.46,7.46,3.0813196,0.5517398,4.8914433,0.8100859
7.47,7.47,7.47,7.47,3.1651244,0.5677908,4.944396,0.91937256
7.48,7.48,7.48,7.48,3.1824098,0.58859074,4.8759427,0.908501
7.49,7.49,7.49,7.49,3.2777326,0.58622754,4.917385,0.8860923
7.5,7.5,7.5,7.5,3.4328735,0.66849387,5.0218754,1.0195079
7.51,7.51,7.51,7.51,3.501374,0.6444028,5.192207,1.104899
7.52,7.52,7.52,7.52,3.466811,0.65276104,5.0699053,0.9089531
7.53,7.53,7.53,7.53,3.4484968,0.62252814,5.11699,1.0614742
7.54,7.54,7.54,7.54,3.473297,0.6560117,5.0319777,0.95756793
7.55,7.55,7.55,7.55,3.408829,0.624188,5.0998616,0.97862595
7.56,7.56,7.56,7.56,3.4374993,0.643682,5.0692067,0.94182783
7.57,7.57,7.57,7.57,3.3927922,0.63432306,5.1149898,0.9717128
7.58,7.58,7.58,7.58,3.4532511,0.6461959,5.152589,1.0143871
7.59,7.59,7.59,7.59,3.4296544,0.6121422,5.1059527,1.0264585
7.6,7.6,7.6,7.6,3.3828623,0.6175237,5.1601915,1.0813779
7.61,7.61,7.61,7.61,3.4916363,0.66632247,5.3163013,1.188915
7.62,7.62,7.62,7.62,3.3985846,0.626817,5.1492414,1.0412357
7.63,7.63,7.63,7.63,3.3775244,0.63716733,5.027066,0.93433136
7.64,7.64,7.64,7.64,3.4368246,0.62165385,5.153099,0.9527673
7.65,7.65,7.65,7.65,3.5425608,0.6732764,5.2216907,1.0552148
7.66,7.66,7.66,7.66,3.5527182,0.63487834,5.201203,0.96182424
7.67,7.67,7.67,7.67,3.4915,0.6147312,5.1957154,1.0149443
7.68,7.68,7.68,7.68,3.4757845,0.63237506,5.131837,1.0110065
7.69,7.69,7.69,7.69,3.600502,0.67111343,5.289881,1.1604711
7.7,7.7,7.7,7.7,3.6729624,0.68067294,5.2935505,1.0107071
7.71,7.71,7.71,7.71,3.5231814,0.6122228,5.248741,0.993795
7.72,7.72,7.72,7.72,3.447858,0.5901566,5.179095,1.0646656
7.73,7.73,7.73,7.73,3.5497983,0.612198,5.2614775,1.0745025
7.74,7.74,7.74,7.74,3.5403726,0.6321656,5.289603,1.0819615
7.75,7.75,7.75,7.75,3.51998,0.6135902,5.319324,1.0867479
7.76,7.76,7.76,7.76,3.4993165,0.64482915,5.27872,1.1946627
7.77,7.77,7.77,7.77,3.4699473,0.6231006,5.144161,0.9505402
7.78,7.78,7.78,7.78,3.4743078,0.63283986,5.1482577,1.0280495
7.79,7.79,7.79,7.79,3.5261168,0.6602779,5.2279496,1.1105261
7.8,7.8,7.8,7.8,3.4536383,0.6177258,5.2164893,1.1439797
7.81,7.81,7.81,7.81,3.4650257,0.6237625,5.20287,1.2594974
7.82,7.82,7.82,7.82,3.4559896,0.6085722,5.149811,1.0202737
7.83,7.83,7.83,7.83,3.4644592,0.63965154,5.042028,0.94292116
7.84,7.84,7.84,7.84,3.492193,0.66367376,5.131148,1.0723791
7.85,7.85,7.85,7.85,3.5437026,0.65494674,5.215766,1.1148689
7.86,7.86,7.86,7.86,3.5209444,0.63707453,5.072747,0.9786075
7.87,7.87,7.87,7.87,3.6695096,0.6920551,5.19335,0.9737932
7.88,7.88,7.88,7.88,3.695929,0.71746075,5.038143,0.86520684
7.89,7.89,7.89,7.89,3.696236,0.70270234,4.959815,0.74735844
7.9,7.9,7.9,7.9,3.583597,0.7313945,4.8979425,0.6988781
7.91,7.91,7.91,7.91,3.5565698,0.685711,4.9033318,0.6637084
7.92,7.92,7.92,7.92,3.4790297,0.66818124,4.825116,0.5696954
7.93,7.93,7.93,7.93,3.3305058,0.67354065,4.8283153,0.74214655
7.94,7.94,7.94,7.94,3.3264687,0.6557886,4.8244457,0.6557553
7.95,7.95,7.95,7.95,3.3094184,0.68080705,4.872876,0.73410255
7.96,7.96,7.96,7.96,3.3226957,0.6794472,4.781585,0.5712361
7.97,7.97,7.97,7.97,3.3951864,0.68099594,4.924192,0.63670176
7.98,7.98,7.98,7.98,3.4511294,0.70109206,4.87777,0.6486166
7.99,7.99,7.99,7.99,3.4218812,0.7160739,4.8227644,0.6390754
8.0,8.0,8.0,8.0,3.4086387,0.7200736,4.8641725,0.6349501
8.01,8.01,8.01,8.01,3.4424531,0.7047289,4.9132133,0.59298444
8.02,8.02,8.02,8.02,3.3565764,0.67707497,4.8527336,0.6191509
8.03,8.03,8.03,8.03,3.4145758,0.70028967,4.856842,0.614182
8.04,8.04,8.04,8.04,3.2706108,0.6490919,4.887388,0.6365672
8.05,8.05,8.05,8.05,3.2006884,0.6001211,4.8586173,0.6502189
8.06,8.06,8.06,8.06,3.1002645,0.59200376,4.7214317,0.5953278
8.07,8.07,8.07,8.07,2.9810812,0.605332,4.790801,0.77384794
8.08,8.08,8.08,8.08,2.9251778,0.603012,4.740187,0.56125087
8.09,8.09,8.09,8.09,2.7638252,0.58904296,4.709568,0.5542861
8.1,8.1,8.1,8.1,2.7060628,0.57262397,4.6149836,0.41546407
8.11,8.11,8.11,8.11,2.657614,0.58799034,4.7072425,0.5073592
8.12,8.12,8.12,8.12,2.6034114,0.61354494,4.6125183,0.4774516
8.13,8.13,8.13,8.13,2.5096173,0.58128345,4.5136857,0.39019197
8.14,8.14,8.14,8.14,2.5003479,0.5854695,4.506648,0.44969514
8.15,8.15,8.15,8.15,2.4474447,0.5931583,4.5319576,0.41042322
8.16,8.16,8.16,8.16,2.4047673,0.61553067,4.481989,0.4055169
8.17,8.17,8.17,8.17,2.370478,0.50847363,4.459409,0.3638702
8.18,8.18,8.18,8.18,2.2081425,0.49258584,4.3894377,0.36786333
8.19,8.19,8.19,8.19,2.2116704,0.5477032,4.358635,0.37209433
8.2,8.2,8.2,8.2,2.1409116,0.582479,4.2841644,0.29017606
8.21,8.21,8.21,8.21,2.1416245,0.58105206,4.281319,0.29176134
8.22,8.22,8.22,8.22,2.1496909,0.57907367,4.208783,0.2781083
8.23,8.23,8.23,8.23,2.1314416,0.6090484,4.067804,0.33863783
8.24,8.24,8.24,8.24,2.2003407,0.6870827,4.2489915,0.31736147
8.25,8.25,8.25,8.25,2.2299907,0.640083,4.3104033,0.35538658
8.26,8.26,8.26,8.26,2.2077744,0.6112796,4.3249245,0.37717775
8.27,8.27,8.27,8.27,2.256438,0.61271596,4.349507,0.39357454
8.28,8.28,8.28,8.28,2.353779,0.6122359,4.3667593,0.37877533
8.29,8.29,8.29,8.29,2.3376381,0.60529274,4.3479104,0.3805934
8.3,8.3,8.3,8.3,2.4236784,0.627094,4.4867716,0.32894552
8.31,8.31,8.31,8.31,2.4660542,0.7636148,4.637525,0.40025187
8.32,8.32,8.32,8.32,2.4383624,0.71792656,4.585956,0.3808723
8.33,8.33,8.33,8.33,2.5493858,0.74845475,4.65751,0.4071179
8.34,8.34,8.34,8.34,2.5878668,0.6798499,4.7902913,0.49305034
8.35,8.35,8.35,8.35,2.622723,0.67054105,4.774137,0.52085596
8.36,8.36,8.36,8.36,2.7077785,0.7039718,4.781202,0.54569906
8.37,8.37,8.37,8.37,2.7938457,0.6649205,4.813603,0.59709305
8.38,8.38,8.38,8.38,2.7655308,0.6405463,4.824327,0.6504187
8.39,8.39,8.39,8.39,2.8399677,0.5421685,4.808442,0.67092234
8.4,8.4,8.4,8.4,2.7095635,0.5327624,4.7701235,0.6643381
8.41,8.41,8.41,8.41,2.8094885,0.46491328,4.8733897,0.8024751
8.42,8.42,8.42,8.42,2.776757,0.4362586,4.856596,0.8441363
8.43,8.43,8.43,8.43,2.7901528,0.42335516,4.8958154,1.0474666
8.44,8.44,8.44,8.44,2.7179832,0.37918365,4.8524566,0.92754596
8.45,8.45,8.45,8.45,2.7604146,0.3817779,4.928374,1.0500948
8.46,8.46,8.46,8.46,2.7425702,0.36116558,4.957704,1.0211406
8.47,8.47,8.47,8.47,2.7937024,0.386704,4.9875703,0.98531204
8.48,8.48,8.48,8.48,2.9030771,0.3913944,5.059329,1.0981098
8.49,8.49,8.49,8.49,2.9376152,0.4381979,5.046578,1.1935252
8.5,8.5,8.5,8.5,2.9249372,0.43149942,5.0936475,1.1525018
8.51,8.51,8.51,8.51,2.8806336,0.4132444,5.085903,1.1505738
8.52,8.52,8.52,8.52,2.8438592,0.39651373,5.04437,1.1001203
8.53,8.53,8.53,8.53,2.846805,0.4099349,4.99244,1.0947943
8.54,8.54,8.54,8.54,2.942323,0.41613746,5.1420717,1.1832023
8.55,8.55,8.55,8.55,3.0070994,0.4328492,5.2234135,1.2853563
8.56,8.56,8.56,8.56,3.096701,0.4834115,5.285665,1.3536704
8.57,8.57,8.57,8.57,3.1955495,0.4644238,5.315122,1.2875214
8.58,8.58,8.58,8.58,3.2900746,0.49152425,5.3548107,1.2621847
8.59,8.59,8.59,8.59,3.5284035,0.55480117,5.4954,1.5714242
8.6,8.6,8.6,8.6,3.6645615,0.5677393,5.504713,1.4783702
8.61,8.61,8.61,8.61,3.658593,0.59821457,5.5351605,1.6441064
8.62,8.62,8.62,8.62,3.757515,0.6313828,5.581089,1.555645
8.63,8.63,8.63,8.63,3.840237,0.650894,5.5874257,1.5391706
8.64,8.64,8.64,8.64,3.69692,0.61279416,5.5275335,1.4801201
8.65,8.65,8.65,8.65,3.7882435,0.6392615,5.6567187,1.5641172
8.66,8.66,8.66,8.66,3.8372755,0.65697753,5.529534,1.5558618
8.67,8.67,8.67,8.67,3.795911,0.6186841,5.5579042,1.6370275
8.68,8.68,8.68,8.68,3.8132238,0.655927,5.5483956,1.5047333
8.69,8.69,8.69,8.69,3.70788,0.61447906,5.3614798,1.3851663
8.7,8.7,8.7,8.7,3.7106023,0.6370307,5.553037,1.5860425
8.71,8.71,8.71,8.71,3.6149902,0.58787674,5.358056,1.3651263
8.72,8.72,8.72,8.72,3.740519,0.624021,5.448987,1.4181637
8.73,8.73,8.73,8.73,3.696284,0.618772,5.344553,1.2407476
8.74,8.74,8.74,8.74,3.7428672,0.66122574,5.4351826,1.2928553
8.75,8.75,8.75,8.75,3.7215037,0.65126187,5.4049497,1.3770739
8.76,8.76,8.76,8.76,3.7143638,0.64119375,5.39703,1.3632784
8.77,8.77,8.77,8.77,3.6659448,0.6296205,5.341651,1.180896
8.78,8.78,8.78,8.78,3.623585,0.6216188,5.3702254,1.2816927
8.79,8.79,8.79,8.79,3.5103583,0.5842804,5.3032393,1.1442833
8.8,8.8,8.8,8.8,3.4760861,0.57870275,5.349289,1.2857374
8.81,8.81,8.81,8.81,3.4424005,0.59495574,5.303325,1.215011
8.82,8.82,8.82,8.82,3.4324193,0.5776668,5.221338,1.0992388
8.83,8.83,8.83,8.83,3.3954062,0.567402,5.278601,1.1131032
8.84,8.84,8.84,8.84,3.4196749,0.5622544,5.219268,1.0577204
8.85,8.85,8.85,8.85,3.4184391,0.54614705,5.2514377,1.1482593
8.86,8.86,8.86,8.86,3.3934069,0.55811715,5.1390038,0.9701588
8.87,8.87,8.87,8.87,3.4224555,0.5481958,5.184007,0.9843037
8.88,8.88,8.88,8.88,3.4109478,0.55286235,5.1446776,1.0819414
8.89,8.89,8.89,8.89,3.500727,0.59607923,5.212603,1.0701852
8.9,8.9,8.9,8.9,3.4865859,0.555713,5.2454824,1.1625587
8.91,8.91,8.91,8.91,3.4693043,0.58324915,5.2651997,1.1461365
8.92,8.92,8.92,8.92,3.5298648,0.59155416,5.1731877,1.0065976
8.93,8.93,8.93,8.93,3.5559828,0.6089775,5.344178,1.303322
8.94,8.94,8.94,8.94,3.696494,0.63505566,5.353723,1.2374767
8.95,8.95,8.95,8.95,3.6972668,0.6400216,5.399705,1.368478
8.96,8.96,8.96,8.96,3.69206,0.6198943,5.346473,1.243452
8.97,8.97,8.97,8.97,3.6388605,0.6217292,5.3108726,1.2358042
8.98,8.98,8.98,8.98,3.7272077,0.62586075,5.456697,1.2852877
8.99,8.99,8.99,8.99,3.728114,0.65694475,5.4311075,1.4738953
9.0,9.0,9.0,9.0,3.6872387,0.62710106,5.3963485,1.2294142
9.01,9.01,9.01,9.01,3.6848953,0.6212172,5.5265675,1.5000432
9.02,9.02,9.02,9.02,3.6212237,0.6395484,5.4155498,1.4352087
9.03,9.03,9.03,9.03,3.564023,0.58094674,5.3138523,1.2860839
9.04,9.04,9.04,9.04,3.5420914,0.6013337,5.3631177,1.249066
9.05,9.05,9.05,9.05,3.453604,0.5563621,5.2409153,1.1106156
9.06,9.06,9.06,9.06,3.4869447,0.58475685,5.3240166,1.272878
9.07,9.07,9.07,9.07,3.4478734,0.57530534,5.3478127,1.2625511
9.08,9.08,9.08,9.08,3.4641695,0.5486225,5.3052964,1.1882133
9.09,9.09,9.09,9.09,3.351324,0.5499334,5.1732087,0.9476412
9.1,9.1,9.1,9.1,3.3206508,0.5137377,5.1867857,1.0936751
9.11,9.11,9.11,9.11,3.3896208,0.54882365,5.1761484,1.1731609
9.12,9.12,9.12,9.12,3.4087484,0.5508701,5.2952952,1.1500487
9.13,9.13,9.13,9.13,3.3872175,0.56507957,5.206891,1.1008993
9.14,9.14,9.14,9.14,3.3999188,0.583491,5.243509,1.1410094
9.15,9.15,9.15,9.15,3.3624294,0.5664719,5.2161326,1.113039
9.16,9.16,9.16,9.16,3.3148613,0.5189894,5.197381,1.0709869
9.17,9.17,9.17,9.17,3.326475,0.5150766,5.2091146,1.1032511
9.18,9.18,9.18,9.18,3.3617697,0.5573279,5.2315264,1.104023
9.19,9.19,9.19,9.19,3.3830495,0.5537675,5.225133,1.0206777
9.2,9.2,9.2,9.2,3.3871362,0.5553578,5.237675,1.1143129
9.21,9.21,9.21,9.21,3.4333396,0.5546574,5.337924,1.2397131
9.22,9.22,9.22,9.22,3.4622936,0.56778485,5.1679916,1.0295261
9.23,9.23,9.23,9.23,3.4510624,0.5646707,5.224887,1.0688987
9.24,9.24,9.24,9.24,3.4674873,0.570021,5.256802,1.0948856
9.25,9.25,9.25,9.25,3.4232101,0.5663642,5.2080474,1.0734903
9.26,9.26,9.26,9.26,3.4064522,0.5679119,5.2540035,1.0594324
9.27,9.27,9.27,9.27,3.392492,0.56031203,5.2713165,1.1083041
9.28,9.28,9.28,9.28,3.4437704,0.5709015,5.3183894,1.2627609
9.29,9.29,9.29,9.29,3.4259567,0.565952,5.2383227,1.0991329
9.3,9.3,9.3,9.3,3.400145,0.55882955,5.272591,1.0790001
9.31,9.31,9.31,9.31,3.3532076,0.5471945,5.3015723,1.1402788
9.32,9.32,9.32,9.32,3.3240669,0.53192884,5.2620215,1.121818
9.33,9.33,9.33,9.33,3.3029947,0.5608183,5.0971427,1.0189527
9.34,9.34,9.34,9.34,3.2613127,0.54209185,5.179273,1.1618857
9.35,9.35,9.35,9.35,3.3448317,0.5345736,5.234765,1.1430333
9.36,9.36,9.36,9.36,3.2626042,0.5281492,5.136842,1.1077372
9.37,9.37,9.37,9.37,3.2807221,0.5414318,5.155629,1.1257821
9.38,9.38,9.38,9.38,3.2682252,0.54031575,5.2009373,1.0600896
9.39,9.39,9.39,9.39,3.2670538,0.5329323,5.1179323,1.0075514
9.4,9.4,9.4,9.4,3.222938,0.5133894,5.1507215,1.11452
9.41,9.41,9.41,9.41,3.2476628,0.53200555,5.100219,1.1038231
9.42,9.42,9.42,9.42,3.2904642,0.50971234,5.138296,1.0985894
9.43,9.43,9.43,9.43,3.3268971,0.5417642,5.1702724,1.1373054
9.44,9.44,9.44,9.44,3.314546,0.5464555,5.225498,1.1183631
9.45,9.45,9.45,9.45,3.220579,0.5306708,5.2361755,1.1883087
9.46,9.46,9.46,9.46,3.2228703,0.52050847,5.164089,1.1213704
9.47,9.47,9.47,9.47,3.1729162,0.5193223,5.02717,1.0791125
9.48,9.48,9.48,9.48,3.2239645,0.51644045,5.166168,1.253425
9.49,9.49,9.49,9.49,3.15856,0.5105724,5.032416,1.0054495
9.5,9.5,9.5,9.5,3.2485275,0.52878445,5.0888567,0.9444085
9.51,9.51,9.51,9.51,3.2178793,0.5373446,5.195334,1.1603932
9.52,9.52,9.52,9.52,3.22806,0.51473457,5.1265674,1.0999497
9.53,9.53,9.53,9.53,3.2207272,0.52650774,5.1461644,1.06314
9.54,9.54,9.54,9.54,3.2109785,0.5625488,5.1558585,1.1719954
9.55,9.55,9.55,9.55,3.2632027,0.56515735,5.2152696,1.2025809
9.56,9.56,9.56,9.56,3.1674352,0.52893674,5.146052,1.089768
9.57,9.57,9.57,9.57,3.2381806,0.5393959,5.2081337,1.14285
9.58,9.58,9.58,9.58,3.2902129,0.5247105,5.1822243,1.1152694
9.59,9.59,9.59,9.59,3.2124286,0.5286624,5.1890645,1.0278885
9.6,9.6,9.6,9.6,3.1744773,0.51306176,5.087697,0.9922797
9.61,9.61,9.61,9.61,3.191631,0.5257222,5.1646476,1.1639795
9.62,9.62,9.62,9.62,3.2331219,0.5554912,5.1762123,0.9886425
9.63,9.63,9.63,9.63,3.1413028,0.51743895,5.176374,1.0328172
9.64,9.64,9.64,9.64,3.0903177,0.52156734,5.1628246,1.0429678
9.65,9.65,9.65,9.65,3.022991,0.48746216,5.043536,0.9848097
9.66,9.66,9.66,9.66,3.0084052,0.4768609,4.9914265,0.9360728
9.67,9.67,9.67,9.67,2.9793363,0.46693125,4.990933,0.9285962
9.68,9.68,9.68,9.68,3.0194519,0.48892742,5.0890994,1.0090233
9.69,9.69,9.69,9.69,2.8855386,0.42394966,4.933816,0.888824
9.7,9.7,9.7,9.7,2.8640423,0.41618258,4.9807997,0.8252466
9.71,9.71,9.71,9.71,2.837064,0.42732224,4.9273515,0.94270504
9.72,9.72,9.72,9.72,2.717667,0.37121946,4.8596625,0.8208698
9.73,9.73,9.73,9.73,2.5941043,0.3773392,4.7584963,0.76798856
9.74,9.74,9.74,9.74,2.4711442,0.34118456,4.6916857,0.6487369
9.75,9.75,9.75,9.75,2.4598653,0.3379637,4.5856447,0.5737117
9.76,9.76,9.76,9.76,2.4409199,0.3409811,4.569895,0.5626959
9.77,9.77,9.77,9.77,2.4139256,0.34395203,4.5284157,0.573227
9.78,9.78,9.78,9.78,2.363265,0.32192332,4.5460954,0.58703655
9.79,9.79,9.79,9.79,2.3464398,0.32679906,4.4368,0.46219343
9.8,9.8,9.8,9.8,2.2920873,0.32835984,4.396389,0.48756054
9.81,9.81,9.81,9.81,2.2571785,0.27585265,4.2995787,0.40895247
9.82,9.82,9.82,9.82,2.1436584,0.25198442,4.120035,0.2469559
9.83,9.83,9.83,9.83,1.9995457,0.22311409,4.0433693,0.29064888
9.84,9.84,9.84,9.84,2.0914514,0.2803278,4.061876,0.37369043
9.85,9.85,9.85,9.85,2.129757,0.27935907,4.112067,0.36642814
9.86,9.86,9.86,9.86,2.1805637,0.28628457,4.2148924,0.46449953
9.87,9.87,9.87,9.87,2.147465,0.2773297,4.1179004,0.35046294
9.88,9.88,9.88,9.88,2.219585,0.30407858,4.1402907,0.4171282
9.89,9.89,9.89,9.89,2.1655486,0.29592982,4.148814,0.41837248
9.9,9.9,9.9,9.9,2.2966123,0.3226719,4.2695594,0.47299162
9.91,9.91,9.91,9.91,2.3287008,0.32922485,4.2658277,0.42467177
9.92,9.92,9.92,9.92,2.417058,0.3665418,4.2875447,0.45562533
9.93,9.93,9.93,9.93,2.4582639,0.37741512,4.3283725,0.48565623
9.94,9.94,9.94,9.94,2.5355854,0.41445047,4.255566,0.51418185
9.95,9.95,9.95,9.95,2.703028,0.42674306,4.512041,0.64325804
9.96,9.96,9.96,9.96,2.865077,0.47823387,4.632854,0.7729991
9.97,9.97,9.97,9.97,3.01394,0.49475577,4.735394,0.77828914
9.98,9.98,9.98,9.98,3.0716724,0.5407326,4.735322,0.7378668
9.99,9.99,9.99,9.99,3.2275994,0.59120923,4.9359455,0.83414525
10.0,10.0,10.0,10.0,3.2241826,0.5765784,4.8967643,0.9506951
10.01,10.01,10.01,10.01,3.3298283,0.631752,5.0651526,1.0682226
10.02,10.02,10.02,10.02,3.334866,0.57731086,4.996152,0.95956814
10.03,10.03,10.03,10.03,3.3728006,0.59940195,4.9552345,0.83739734
10.04,10.04,10.04,10.04,3.4038398,0.6139142,5.049515,0.9897168
10.05,10.05,10.05,10.05,3.499488,0.6600803,5.242444,1.2105098
10.06,10.06,10.06,10.06,3.5399845,0.6455161,5.0843306,1.0433123
10.07,10.07,10.07,10.07,3.6094105,0.66899073,5.142298,1.054843
10.08,10.08,10.08,10.08,3.6069608,0.6668529,5.195197,1.1328502
10.09,10.09,10.09,10.09,3.5838444,0.66244626,5.2294483,1.1309261
10.1,10.1,10.1,10.1,3.658333,0.70727545,5.3045044,1.1969624
10.11,10.11,10.11,10.11,3.5183184,0.63782203,5.2502346,1.1253523
10.12,10.12,10.12,10.12,3.581692,0.6868628,5.2022457,1.1141776
10.13,10.13,10.13,10.13,3.4682696,0.61392367,5.019067,0.89092606
10.14,10.14,10.14,10.14,3.462929,0.66655886,5.144993,1.0740687
10.15,10.15,10.15,10.15,3.3955936,0.6346242,5.1261344,1.0561078
10.16,10.16,10.16,10.16,3.2734966,0.59403855,4.9913244,0.9679177
10.17,10.17,10.17,10.17,3.060613,0.5069316,4.8287225,0.81944185
10.18,10.18,10.18,10.18,2.889716,0.4707357,4.7197075,0.8181883
10.19,10.19,10.19,10.19,2.6269596,0.35612625,4.5464644,0.66477334
10.2,10.2,10.2,10.2,2.5912292,0.37258008,4.4981933,0.71219444
10.21,10.21,10.21,10.21,2.3844895,0.3143769,4.381534,0.5380904
10.22,10.22,10.22,10.22,2.248775,0.3071531,4.275866,0.38912314
10.23,10.23,10.23,10.23,2.1558237,0.2908701,4.3123245,0.5565163
10.24,10.24,10.24,10.24,2.0138261,0.26680344,4.1198215,0.38501287
10.25,10.25,10.25,10.25,1.9427941,0.26204497,4.046777,0.44658706
10.26,10.26,10.26,10.26,1.8237791,0.25434396,3.8875384,0.31578216
10.27,10.27,10.27,10.27,1.7810577,0.26087558,3.8631449,0.323175
10.28,10.28,10.28,10.28,1.8831414,0.29266962,3.9187503,0.3051252
10.29,10.29,10.29,10.29,1.9786795,0.32068115,4.022423,0.3400096
10.3,10.3,10.3,10.3,1.964558,0.30951497,3.9384181,0.20572223
10.31,10.31,10.31,10.31,2.1058412,0.36806384,4.0810947,0.37486953
10.32,10.32,10.32,10.32,2.1263468,0.3628447,4.0981708,0.3270077
10.33,10.33,10.33,10.33,2.1949089,0.3626157,4.2011776,0.4155943
10.34,10.34,10.34,10.34,2.2563012,0.37280044,4.2768803,0.45795947
10.35,10.35,10.35,10.35,2.2714412,0.35590807,4.2511144,0.41950342
10.36,10.36,10.36,10.36,2.3281186,0.37531868,4.3271117,0.49344003
10.37,10.37,10.37,10.37,2.3562012,0.38621,4.3303823,0.52542615
10.38,10.38,10.38,10.38,2.487116,0.39151978,4.4913235,0.6283597
10.39,10.39,10.39,10.39,2.6048913,0.43667275,4.6696115,0.79238826
10.4,10.4,10.4,10.4,2.6681826,0.42566973,4.7332034,0.7583766
10.41,10.41,10.41,10.41,2.705531,0.4307869,4.7240224,0.7129288
10.42,10.42,10.42,10.42,2.8062809,0.444102,4.8111978,0.8005515
10.43,10.43,10.43,10.43,2.8242142,0.40630686,4.922691,0.9393343
10.44,10.44,10.44,10.44,2.8479333,0.44708306,4.793055,0.80645806
10.45,10.45,10.45,10.45,2.8851485,0.44563872,4.9626,0.8674066
10.46,10.46,10.46,10.46,2.910222,0.49073666,4.9215636,0.9785046
10.47,10.47,10.47,10.47,2.991617,0.5198801,4.9557443,1.0161815
10.48,10.48,10.48,10.48,2.9831102,0.47548285,4.9134064,0.82147574
10.49,10.49,10.49,10.49,2.9054089,0.45222542,4.971222,0.96754557
10.5,10.5,10.5,10.5,2.9362237,0.46915197,4.936334,0.9572699
10.51,10.51,10.51,10.51,2.8811305,0.47904578,4.877891,0.8639826
10.52,10.52,10.52,10.52,2.8497975,0.46488103,4.8097034,0.7467767
10.53,10.53,10.53,10.53,2.7486353,0.45157173,4.788437,0.76911175
10.54,10.54,10.54,10.54,2.687988,0.42792517,4.8005505,0.80164945
10.55,10.55,10.55,10.55,2.746658,0.41330984,4.8649964,0.79508984
10.56,10.56,10.56,10.56,2.7007406,0.42579305,4.93383,0.8792277
10.57,10.57,10.57,10.57,2.6758249,0.40651047,4.9226556,0.8744796
10.58,10.58,10.58,10.58,2.6154053,0.39278853,4.9691505,1.025517
10.59,10.59,10.59,10.59,2.4039056,0.35841355,4.732507,0.8197318
10.6,10.6,10.6,10.6,2.2650745,0.32838482,4.619217,0.7215982
10.61,10.61,10.61,10.61,2.0967634,0.28401712,4.458768,0.6332182
10.62,10.62,10.62,10.62,2.0945847,0.26283294,4.3666453,0.59198725
10.63,10.63,10.63,10.63,2.123114,0.26082972,4.331335,0.5110527
10.64,10.64,10.64,10.64,2.1445737,0.25643498,4.309298,0.5140183
10.65,10.65,10.65,10.65,2.186278,0.2899629,4.159795,0.48534825
10.66,10.66,10.66,10.66,2.0573463,0.27401412,4.072746,0.4430507
10.67,10.67,10.67,10.67,2.0465934,0.3054235,3.990179,0.29467732
10.68,10.68,10.68,10.68,2.0186393,0.27639362,3.9999268,0.32833922
10.69,10.69,10.69,10.69,2.007484,0.27122,3.9653761,0.25619102
10.7,10.7,10.7,10.7,2.0343857,0.2654661,4.008777,0.3380511
10.71,10.71,10.71,10.71,2.067161,0.27530238,4.003371,0.31717622
10.72,10.72,10.72,10.72,2.0769353,0.29642543,4.037602,0.30855256
10.73,10.73,10.73,10.73,2.0693054,0.27607968,4.0368934,0.3564756
10.74,10.74,10.74,10.74,2.1158168,0.29965883,4.087576,0.38893127
10.75,10.75,10.75,10.75,2.1633587,0.3016939,4.1409655,0.39730367
10.76,10.76,10.76,10.76,2.1524618,0.28314683,4.170081,0.42925313
10.77,10.77,10.77,10.77,2.1061616,0.27756065,4.0668697,0.3474131
10.78,10.78,10.78,10.78,2.117646,0.29873756,4.1393404,0.37015775
10.79,10.79,10.79,10.79,2.1249754,0.27918383,4.0973406,0.3810375
10.8,10.8,10.8,10.8,2.1661563,0.29443383,4.1852713,0.4281547
10.81,10.81,10.81,10.81,2.2396874,0.2894567,4.259771,0.42482853
10.82,10.82,10.82,10.82,2.2816014,0.3086419,4.2520237,0.52268857
10.83,10.83,10.83,10.83,2.3113701,0.31845987,4.292376,0.508488
10.84,10.84,10.84,10.84,2.3020358,0.32420504,4.2760177,0.44849557
10.85,10.85,10.85,10.85,2.2986321,0.31444722,4.257913,0.45601994
10.86,10.86,10.86,10.86,2.2539518,0.3101063,4.2469907,0.45409304
10.87,10.87,10.87,10.87,2.2141612,0.2890074,4.2489204,0.52396256
10.88,10.88,10.88,10.88,2.2724037,0.32047254,4.2753105,0.5106434
10.89,10.89,10.89,10.89,2.237789,0.30676425,4.3174357,0.5038692
10.9,10.9,10.9,10.9,2.235313,0.28892395,4.2890134,0.39226052
10.91,10.91,10.91,10.91,2.3263524,0.32137096,4.3214684,0.47473994
10.92,10.92,10.92,10.92,2.327598,0.30974883,4.3151836,0.5467859
10.93,10.93,10.93,10.93,2.3553529,0.31572664,4.389707,0.58685803
10.94,10.94,10.94,10.94,2.3845482,0.3221459,4.429061,0.5918433
10.95,10.95,10.95,10.95,2.4000125,0.3143039,4.4455333,0.5556787
10.96,10.96,10.96,10.96,2.4489243,0.3644319,4.4515986,0.6959133
10.97,10.97,10.97,10.97,2.3569298,0.32790798,4.407759,0.5656607
10.98,10.98,10.98,10.98,2.4569016,0.33951318,4.5077276,0.6323708
10.99,10.99,10.99,10.99,2.4123726,0.34548122,4.456593,0.7112198
11.0,11.0,11.0,11.0,2.4193614,0.33872616,4.4331703,0.5888226
11.01,11.01,11.01,11.01,2.4333863,0.31905752,4.4715466,0.5080291
11.02,11.02,11.02,11.02,2.432281,0.33720037,4.46796,0.5536979
11.03,11.03,11.03,11.03,2.453946,0.32139727,4.618273,0.64882016
11.04,11.04,11.04,11.04,2.4779034,0.34996748,4.4879713,0.5657668
11.05,11.05,11.05,11.05,2.4458983,0.3384672,4.5207148,0.6298329
11.06,11.06,11.06,11.06,2.4681735,0.32903448,4.552183,0.7280868
11.07,11.07,11.07,11.07,2.4774346,0.35567284,4.5192194,0.64380455
11.08,11.08,11.08,11.08,2.4632833,0.32402986,4.489894,0.6232062
11.09,11.09,11.09,11.09,2.4432845,0.34536293,4.4358883,0.49061108
11.1,11.1,11.1,11.1,2.4393148,0.34940624,4.5805335,0.63409543
11.11,11.11,11.11,11.11,2.4850614,0.3433321,4.5212016,0.6657834
11.12,11.12,11.12,11.12,2.442862,0.32712722,4.5826955,0.65913653
11.13,11.13,11.13,11.13,2.515288,0.3633798,4.5429373,0.6793474
11.14,11.14,11.14,11.14,2.510411,0.36505723,4.5774617,0.7271791
11.15,11.15,11.15,11.15,2.4821608,0.36258274,4.5368633,0.5622943
11.16,11.16,11.16,11.16,2.5035129,0.3592111,4.5026364,0.68729573
11.17,11.17,11.17,11.17,2.511335,0.33149564,4.516011,0.6556343
11.18,11.18,11.18,11.18,2.5018997,0.3608921,4.6294017,0.7540557
11.19,11.19,11.19,11.19,2.4806566,0.35921183,4.586433,0.7593984
11.2,11.2,11.2,11.2,2.5005252,0.33510664,4.5891013,0.6549013
11.21,11.21,11.21,11.21,2.4693537,0.34081063,4.5853744,0.7072399
11.22,11.22,11.22,11.22,2.5104766,0.36022183,4.6140223,0.7409212
11.23,11.23,11.23,11.23,2.4867463,0.33350348,4.573443,0.6564044
11.24,11.24,11.24,11.24,2.487611,0.37136737,4.4684877,0.5346258
11.25,11.25,11.25,11.25,2.5551777,0.3617548,4.591505,0.7206175
11.26,11.26,11.26,11.26,2.47793,0.34530044,4.555034,0.6540521
11.27,11.27,11.27,11.27,2.5044703,0.3275342,4.577872,0.6678035
11.28,11.28,11.28,11.28,2.5505407,0.37430185,4.671966,0.6950227
11.29,11.29,11.29,11.29,2.5027425,0.3510253,4.564233,0.6274297
11.3,11.3,11.3,11.3,2.4954705,0.36779752,4.533974,0.62176555


==> dataICX285cellarB+F.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.99264706
0.01,0.01,0.01,0.01,0.0,0.0,0.0,3.99264706
0.02,0.02,0.02,0.02,0.0,0.0,0.0,3.95735294
0.03,0.03,0.03,0.03,0.0,0.0,0.0,3.94558824
0.04,0.04,0.04,0.04,0.0,0.0,0.0,3.98088235
0.05,0.05,0.05,0.05,0.0,0.0,0.0,3.96911765
0.06,0.06,0.06,0.06,0.0,0.0,0.0,3.99264706
0.07,0.07,0.07,0.07,0.0,0.0,0.0,3.98088235
0.08,0.08,0.08,0.08,0.0,0.0,0.0,3.98088235
0.09,0.09,0.09,0.09,0.0,0.0,0.0,3.98088235
0.1,0.1,0.1,0.1,0.0,0.0,0.0,3.99264706
0.11,0.11,0.11,0.11,0.0,0.0,0.0,3.95735294
0.12,0.12,0.12,0.12,0.0,0.0,0.0,3.98088235
0.13,0.13,0.13,0.13,0.0,0.0,0.0,4.01617647
0.14,0.14,0.14,0.14,0.0,0.0,0.0,3.95735294
0.15,0.15,0.15,0.15,0.0,0.0,0.0,3.97352941
0.16,0.16,0.16,0.16,0.0,0.0,0.0,3.92205882
0.17,0.17,0.17,0.17,0.0,0.0,0.0,3.93382353
0.18,0.18,0.18,0.18,0.0,0.0,0.0,3.96911765
0.19,0.19,0.19,0.19,0.0,0.0,0.0,3.91470588
0.2,0.2,0.2,0.2,0.0,0.0,0.0,3.98088235
0.21,0.21,0.21,0.21,0.0,0.0,0.0,3.95735294
0.22,0.22,0.22,0.22,0.0,0.0,0.0,3.96911765
0.23,0.23,0.23,0.23,0.0,0.0,0.0,3.99264706
0.24,0.24,0.24,0.24,0.0,0.0,0.0,3.95
0.25,0.25,0.25,0.25,0.0,0.0,0.0,3.98088235
0.26,0.26,0.26,0.26,0.0,0.0,0.0,3.95735294
0.27,0.27,0.27,0.27,0.0,0.0,0.0,3.98088235
0.28,0.28,0.28,0.28,0.0,0.0,0.0,3.98088235
0.29,0.29,0.29,0.29,0.0,0.0,0.0,3.95
0.3,0.3,0.3,0.3,0.0,0.0,0.0,3.94558824
0.31,0.31,0.31,0.31,0.0,0.0,0.0,3.96911765
0.32,0.32,0.32,0.32,0.0,0.0,0.0,3.96911765
0.33,0.33,0.33,0.33,0.0,0.0,0.0,3.98088235
0.34,0.34,0.34,0.34,0.0,0.0,0.0,3.92205882
0.35,0.35,0.35,0.35,0.0,0.0,0.0,3.92205882
0.36,0.36,0.36,0.36,0.0,0.0,0.0,3.98088235
0.37,0.37,0.37,0.37,0.0,0.0,0.0,3.93382353
0.38,0.38,0.38,0.38,0.0,0.0,0.0,3.96911765
0.39,0.39,0.39,0.39,0.0,0.0,0.0,3.95735294
0.4,0.4,0.4,0.4,0.0,0.0,0.0,3.89852941
0.41,0.41,0.41,0.41,0.0,0.0,0.0,3.95735294
0.42,0.42,0.42,0.42,0.0,0.0,0.0,3.96911765
0.43,0.43,0.43,0.43,0.0,0.0,0.0,4.01617647
0.44,0.44,0.44,0.44,0.0,0.0,0.0,3.95735294
0.45,0.45,0.45,0.45,0.0,0.0,0.0,3.88676471
0.46,0.46,0.46,0.46,0.0,0.0,0.0,3.93382353
0.47,0.47,0.47,0.47,0.0,0.0,0.0,3.93382353
0.48,0.48,0.48,0.48,0.0,0.0,0.0,3.93382353
0.49,0.49,0.49,0.49,0.0,0.0,0.0,3.89852941
0.5,0.5,0.5,0.5,0.0,0.0,0.0,3.92205882
0.51,0.51,0.51,0.51,0.0,0.0,0.0,3.89852941
0.52,0.52,0.52,0.52,0.0,0.0,0.0,3.91029412
0.53,0.53,0.53,0.53,0.0,0.0,0.0,3.99264706
0.54,0.54,0.54,0.54,0.0,0.0,0.0,3.89852941
0.55,0.55,0.55,0.55,0.0,0.0,0.0,3.91029412
0.56,0.56,0.56,0.56,0.0,0.0,0.0,3.89852941
0.57,0.57,0.57,0.57,0.0,0.0,0.0,3.95735294
0.58,0.58,0.58,0.58,0.0,0.0,0.0,3.89852941
0.59,0.59,0.59,0.59,0.0,0.0,0.0,3.91029412
0.6,0.6,0.6,0.6,0.0,0.0,0.0,3.89852941
0.61,0.61,0.61,0.61,0.0,0.0,0.0,3.91029412
0.62,0.62,0.62,0.62,0.0,0.0,0.0,3.89852941
0.63,0.63,0.63,0.63,0.0,0.0,0.0,3.93382353
0.64,0.64,0.64,0.64,0.0,0.0,0.0,3.89852941
0.65,0.65,0.65,0.65,0.0,0.0,0.0,3.93382353
0.66,0.66,0.66,0.66,0.0,0.0,0.0,3.93382353
0.67,0.67,0.67,0.67,0.0,0.0,0.0,3.94558824
0.68,0.68,0.68,0.68,0.0,0.0,0.0,3.92205882
0.69,0.69,0.69,0.69,0.0,0.0,0.0,3.86323529
0.7,0.7,0.7,0.7,0.0,0.0,0.0,3.85294118
0.71,0.71,0.71,0.71,0.0,0.0,0.0,3.90735294
0.72,0.72,0.72,0.72,0.0,0.0,0.0,3.925
0.73,0.73,0.73,0.73,0.0,0.0,0.0,3.90441176
0.74,0.74,0.74,0.74,0.0,0.0,0.0,3.81029412
0.75,0.75,0.75,0.75,0.0,0.0,0.0,3.83529412
0.76,0.76,0.76,0.76,0.0,0.0,0.0,3.81470588
0.77,0.77,0.77,0.77,0.0,0.0,0.0,3.86911765
0.78,0.78,0.78,0.78,0.0,0.0,0.0,3.82205882
0.79,0.79,0.79,0.79,0.0,0.0,0.0,3.9
0.8,0.8,0.8,0.8,0.0,0.0,0.0,3.84852941
0.81,0.81,0.81,0.81,0.0,0.0,0.0,3.90588235
0.82,0.82,0.82,0.82,0.0,0.0,0.0,3.82941176
0.83,0.83,0.83,0.83,0.0,0.0,0.0,3.87941176
0.84,0.84,0.84,0.84,0.0,0.0,0.0,3.92794118
0.85,0.85,0.85,0.85,0.0,0.0,0.0,3.94852941
0.86,0.86,0.86,0.86,0.0,0.0,0.0,3.89411765
0.87,0.87,0.87,0.87,0.0,0.0,0.0,3.925
0.88,0.88,0.88,0.88,0.0,0.0,0.0,3.925
0.89,0.89,0.89,0.89,0.0,0.0,0.0,3.97205882
0.9,0.9,0.9,0.9,0.0,0.0,0.0,4.04264706
0.91,0.91,0.91,0.91,0.0,0.0,0.0,4.07794118
0.92,0.92,0.92,0.92,0.0,0.0,0.0,4.23970588
0.93,0.93,0.93,0.93,0.0,0.0,0.0,4.28970588
0.94,0.94,0.94,0.94,0.0,0.0,0.0,4.39852941
0.95,0.95,0.95,0.95,0.0,0.0,0.0,4.44117647
0.96,0.96,0.96,0.96,0.0,0.0,0.0,4.5
0.97,0.97,0.97,0.97,0.0,0.0,0.0,4.53529412
0.98,0.98,0.98,0.98,0.0,0.0,0.0,4.55147059
0.99,0.99,0.99,0.99,0.0,0.0,0.0,4.57058824
1.0,1.0,1.0,1.0,0.0,0.0,0.0,4.51323529
1.01,1.01,1.01,1.01,0.0,0.0,0.0,4.49264706
1.02,1.02,1.02,1.02,0.0,0.0,0.0,4.51617647
1.03,1.03,1.03,1.03,0.0,0.0,0.0,4.52352941
1.04,1.04,1.04,1.04,0.0,0.0,0.0,4.65294118
1.05,1.05,1.05,1.05,0.0,0.0,0.0,4.625
1.06,1.06,1.06,1.06,0.0,0.0,0.0,4.61323529
1.07,1.07,1.07,1.07,0.0,0.0,0.0,4.46470588
1.08,1.08,1.08,1.08,0.0,0.0,0.0,4.45441176
1.09,1.09,1.09,1.09,0.0,0.0,0.0,4.30294118
1.1,1.1,1.1,1.1,0.0,0.0,0.0,4.26617647
1.11,1.11,1.11,1.11,0.0,0.0,0.0,4.27058824
1.12,1.12,1.12,1.12,0.0,0.0,0.0,4.21176471
1.13,1.13,1.13,1.13,0.0,0.0,0.0,4.11764706
1.14,1.14,1.14,1.14,0.0,0.0,0.0,4.17647059
1.15,1.15,1.15,1.15,0.0,0.0,0.0,4.15294118
1.16,1.16,1.16,1.16,0.0,0.0,0.0,4.14117647
1.17,1.17,1.17,1.17,0.0,0.0,0.0,4.11764706
1.18,1.18,1.18,1.18,0.0,0.0,0.0,4.11029412
1.19,1.19,1.19,1.19,0.0,0.0,0.0,4.16911765
1.2,1.2,1.2,1.2,0.0,0.0,0.0,4.12205882
1.21,1.21,1.21,1.21,0.0,0.0,0.0,4.08676471
1.22,1.22,1.22,1.22,0.0,0.0,0.0,4.15294118
1.23,1.23,1.23,1.23,0.0,0.0,0.0,4.10588235
1.24,1.24,1.24,1.24,0.0,0.0,0.0,4.14852941
1.25,1.25,1.25,1.25,0.0,0.0,0.0,4.17205882
1.26,1.26,1.26,1.26,0.0,0.0,0.0,4.13676471
1.27,1.27,1.27,1.27,0.0,0.0,0.0,4.14852941
1.28,1.28,1.28,1.28,0.0,0.0,0.0,4.10147059
1.29,1.29,1.29,1.29,0.0,0.0,0.0,4.01911765
1.3,1.3,1.3,1.3,0.0,0.0,0.0,4.04264706
1.31,1.31,1.31,1.31,0.0,0.0,0.0,3.93235294
1.32,1.32,1.32,1.32,0.0,0.0,0.0,3.86176471
1.33,1.33,1.33,1.33,0.0,0.0,0.0,3.93235294
1.34,1.34,1.34,1.34,0.0,0.0,0.0,3.94411765
1.35,1.35,1.35,1.35,0.0,0.0,0.0,3.96029412
1.36,1.36,1.36,1.36,0.0,0.0,0.0,3.88970588
1.37,1.37,1.37,1.37,0.0,0.0,0.0,3.99117647
1.38,1.38,1.38,1.38,0.0,0.0,0.0,3.94117647
1.39,1.39,1.39,1.39,0.0,0.0,0.0,4.08970588
1.4,1.4,1.4,1.4,0.0,0.0,0.0,4.20441176
1.41,1.41,1.41,1.41,0.0,0.0,0.0,4.11764706
1.42,1.42,1.42,1.42,0.0,0.0,0.0,4.25882353
1.43,1.43,1.43,1.43,0.0,0.0,0.0,4.25
1.44,1.44,1.44,1.44,0.0,0.0,0.0,4.37647059
1.45,1.45,1.45,1.45,0.0,0.0,0.0,4.33235294
1.46,1.46,1.46,1.46,0.0,0.0,0.0,4.325
1.47,1.47,1.47,1.47,0.0,0.0,0.0,4.32941176
1.48,1.48,1.48,1.48,0.0,0.0,0.0,4.38823529
1.49,1.49,1.49,1.49,0.0,0.0,0.0,4.44117647
1.5,1.5,1.5,1.5,0.0,0.0,0.0,4.50588235
1.51,1.51,1.51,1.51,0.0,0.0,0.0,4.41176471
1.52,1.52,1.52,1.52,0.0,0.0,0.0,4.72941176
1.53,1.53,1.53,1.53,0.0,0.0,0.0,4.61176471
1.54,1.54,1.54,1.54,0.0,0.0,0.0,4.54117647
1.55,1.55,1.55,1.55,0.0,0.0,0.0,4.67058824
1.56,1.56,1.56,1.56,0.0,0.0,0.0,4.66470588
1.57,1.57,1.57,1.57,0.0,0.0,0.0,4.76764706
1.58,1.58,1.58,1.58,0.0,0.0,0.0,4.91323529
1.59,1.59,1.59,1.59,0.0,0.0,0.0,4.81911765
1.6,1.6,1.6,1.6,0.0,0.0,0.0,4.88235294
1.61,1.61,1.61,1.61,0.0,0.0,0.0,4.95735294
1.62,1.62,1.62,1.62,0.0,0.0,0.0,4.93382353
1.63,1.63,1.63,1.63,0.0,0.0,0.0,4.96617647
1.64,1.64,1.64,1.64,0.0,0.0,0.0,5.09558824
1.65,1.65,1.65,1.65,0.0,0.0,0.0,4.97794118
1.66,1.66,1.66,1.66,0.0,0.0,0.0,5.04117647
1.67,1.67,1.67,1.67,0.0,0.0,0.0,5.12352941
1.68,1.68,1.68,1.68,0.0,0.0,0.0,4.94117647
1.69,1.69,1.69,1.69,0.0,0.0,0.0,4.88823529
1.7,1.7,1.7,1.7,0.0,0.0,0.0,4.81470588
1.71,1.71,1.71,1.71,0.0,0.0,0.0,4.72352941
1.72,1.72,1.72,1.72,0.0,0.0,0.0,4.725
1.73,1.73,1.73,1.73,0.0,0.0,0.0,4.57647059
1.74,1.74,1.74,1.74,0.0,0.0,0.0,4.54411765
1.75,1.75,1.75,1.75,0.0,0.0,0.0,4.55147059
1.76,1.76,1.76,1.76,0.0,0.0,0.0,4.54852941
1.77,1.77,1.77,1.77,0.0,0.0,0.0,4.51323529
1.78,1.78,1.78,1.78,0.0,0.0,0.0,4.525
1.79,1.79,1.79,1.79,0.0,0.0,0.0,4.60294118
1.8,1.8,1.8,1.8,0.0,0.0,0.0,4.54852941
1.81,1.81,1.81,1.81,0.0,0.0,0.0,4.43529412
1.82,1.82,1.82,1.82,0.0,0.0,0.0,4.31911765
1.83,1.83,1.83,1.83,0.0,0.0,0.0,4.38823529
1.84,1.84,1.84,1.84,0.0,0.0,0.0,4.44705882
1.85,1.85,1.85,1.85,0.0,0.0,0.0,4.45588235
1.86,1.86,1.86,1.86,0.0,0.0,0.0,4.51470588
1.87,1.87,1.87,1.87,0.0,0.0,0.0,4.63970588
1.88,1.88,1.88,1.88,0.0,0.0,0.0,4.70441176
1.89,1.89,1.89,1.89,0.0,0.0,0.0,4.82058824
1.9,1.9,1.9,1.9,0.0,0.0,0.0,4.825
1.91,1.91,1.91,1.91,0.0,0.0,0.0,4.87205882
1.92,1.92,1.92,1.92,0.0,0.0,0.0,4.60147059
1.93,1.93,1.93,1.93,0.0,0.0,0.0,4.46764706
1.94,1.94,1.94,1.94,0.0,0.0,0.0,4.37352941
1.95,1.95,1.95,1.95,0.0,0.0,0.0,4.29117647
1.96,1.96,1.96,1.96,0.0,0.0,0.0,4.12647059
1.97,1.97,1.97,1.97,0.0,0.0,0.0,4.29411765
1.98,1.98,1.98,1.98,0.0,0.0,0.0,4.35294118
1.99,1.99,1.99,1.99,0.0,0.0,0.0,4.45147059
2.0,2.0,2.0,2.0,0.0,0.0,0.0,4.60147059
2.01,2.01,2.01,2.01,0.0,0.0,0.0,4.56176471
2.02,2.02,2.02,2.02,0.0,0.0,0.0,4.58529412
2.03,2.03,2.03,2.03,0.0,0.0,0.0,4.64411765
2.04,2.04,2.04,2.04,0.0,0.0,0.0,4.60294118
2.05,2.05,2.05,2.05,0.0,0.0,0.0,4.62647059
2.06,2.06,2.06,2.06,0.0,0.0,0.0,4.71470588
2.07,2.07,2.07,2.07,0.0,0.0,0.0,4.79705882
2.08,2.08,2.08,2.08,0.0,0.0,0.0,4.79117647
2.09,2.09,2.09,2.09,0.0,0.0,0.0,4.98676471
2.1,2.1,2.1,2.1,0.0,0.0,0.0,4.84705882
2.11,2.11,2.11,2.11,0.0,0.0,0.0,4.86176471
2.12,2.12,2.12,2.12,0.0,0.0,0.0,4.88382353
2.13,2.13,2.13,2.13,0.0,0.0,0.0,4.94852941
2.14,2.14,2.14,2.14,0.0,0.0,0.0,5.11323529
2.15,2.15,2.15,2.15,0.0,0.0,0.0,5.08676471
2.16,2.16,2.16,2.16,0.0,0.0,0.0,5.09852941
2.17,2.17,2.17,2.17,0.0,0.0,0.0,5.11470588
2.18,2.18,2.18,2.18,0.0,0.0,0.0,5.22058824
2.19,2.19,2.19,2.19,0.0,0.0,0.0,5.18529412
2.2,2.2,2.2,2.2,0.0,0.0,0.0,5.21176471
2.21,2.21,2.21,2.21,0.0,0.0,0.0,5.24705882
2.22,2.22,2.22,2.22,0.0,0.0,0.0,5.18088235
2.23,2.23,2.23,2.23,0.0,0.0,0.0,5.13823529
2.24,2.24,2.24,2.24,0.0,0.0,0.0,5.11617647
2.25,2.25,2.25,2.25,0.0,0.0,0.0,5.01470588
2.26,2.26,2.26,2.26,0.0,0.0,0.0,4.87794118
2.27,2.27,2.27,2.27,0.0,0.0,0.0,4.78088235
2.28,2.28,2.28,2.28,0.0,0.0,0.0,4.82794118
2.29,2.29,2.29,2.29,0.0,0.0,0.0,4.73382353
2.3,2.3,2.3,2.3,0.0,0.0,0.0,4.74558824
2.31,2.31,2.31,2.31,0.0,0.0,0.0,4.63970588
2.32,2.32,2.32,2.32,0.0,0.0,0.0,4.67352941
2.33,2.33,2.33,2.33,0.0,0.0,0.0,4.73970588
2.34,2.34,2.34,2.34,0.0,0.0,0.0,4.63088235
2.35,2.35,2.35,2.35,0.0,0.0,0.0,4.575
2.36,2.36,2.36,2.36,0.0,0.0,0.0,4.52058824
2.37,2.37,2.37,2.37,0.0,0.0,0.0,4.52794118
2.38,2.38,2.38,2.38,0.0,0.0,0.0,4.61029412
2.39,2.39,2.39,2.39,0.0,0.0,0.0,4.58676471
2.4,2.4,2.4,2.4,0.0,0.0,0.0,4.53529412
2.41,2.41,2.41,2.41,0.0,0.0,0.0,4.48823529
2.42,2.42,2.42,2.42,0.0,0.0,0.0,4.41029412
2.43,2.43,2.43,2.43,0.0,0.0,0.0,4.53676471
2.44,2.44,2.44,2.44,0.0,0.0,0.0,4.47058824
2.45,2.45,2.45,2.45,0.0,0.0,0.0,4.47058824
2.46,2.46,2.46,2.46,0.0,0.0,0.0,4.60735294
2.47,2.47,2.47,2.47,0.0,0.0,0.0,4.525
2.48,2.48,2.48,2.48,0.0,0.0,0.0,4.62794118
2.49,2.49,2.49,2.49,0.0,0.0,0.0,4.58823529
2.5,2.5,2.5,2.5,0.0,0.0,0.0,4.61029412
2.51,2.51,2.51,2.51,0.0,0.0,0.0,4.69852941
2.52,2.52,2.52,2.52,0.0,0.0,0.0,4.63235294
2.53,2.53,2.53,2.53,0.0,0.0,0.0,4.58529412
2.54,2.54,2.54,2.54,0.0,0.0,0.0,4.57794118
2.55,2.55,2.55,2.55,0.0,0.0,0.0,4.58970588
2.56,2.56,2.56,2.56,0.0,0.0,0.0,4.47205882
2.57,2.57,2.57,2.57,0.0,0.0,0.0,4.48382353
2.58,2.58,2.58,2.58,0.0,0.0,0.0,4.46323529
2.59,2.59,2.59,2.59,0.0,0.0,0.0,4.33823529
2.6,2.6,2.6,2.6,0.0,0.0,0.0,4.44411765
2.61,2.61,2.61,2.61,0.0,0.0,0.0,4.39705882
2.62,2.62,2.62,2.62,0.0,0.0,0.0,4.41617647
2.63,2.63,2.63,2.63,0.0,0.0,0.0,4.43235294
2.64,2.64,2.64,2.64,0.0,0.0,0.0,4.25882353
2.65,2.65,2.65,2.65,0.0,0.0,0.0,4.31911765
2.66,2.66,2.66,2.66,0.0,0.0,0.0,4.30588235
2.67,2.67,2.67,2.67,0.0,0.0,0.0,4.41176471
2.68,2.68,2.68,2.68,0.0,0.0,0.0,4.39264706
2.69,2.69,2.69,2.69,0.0,0.0,0.0,4.35
2.7,2.7,2.7,2.7,0.0,0.0,0.0,4.49558824
2.71,2.71,2.71,2.71,0.0,0.0,0.0,4.40147059
2.72,2.72,2.72,2.72,0.0,0.0,0.0,4.34705882
2.73,2.73,2.73,2.73,0.0,0.0,0.0,4.26029412
2.74,2.74,2.74,2.74,0.0,0.0,0.0,4.32352941
2.75,2.75,2.75,2.75,0.0,0.0,0.0,4.45294118
2.76,2.76,2.76,2.76,0.0,0.0,0.0,4.35882353
2.77,2.77,2.77,2.77,0.0,0.0,0.0,4.34264706
2.78,2.78,2.78,2.78,0.0,0.0,0.0,4.28382353
2.79,2.79,2.79,2.79,0.0,0.0,0.0,4.34264706
2.8,2.8,2.8,2.8,0.0,0.0,0.0,4.40147059
2.81,2.81,2.81,2.81,0.0,0.0,0.0,4.40147059
2.82,2.82,2.82,2.82,0.0,0.0,0.0,4.33088235
2.83,2.83,2.83,2.83,0.0,0.0,0.0,4.33088235
2.84,2.84,2.84,2.84,0.0,0.0,0.0,4.32647059
2.85,2.85,2.85,2.85,0.0,0.0,0.0,4.36617647
2.86,2.86,2.86,2.86,0.0,0.0,0.0,4.29558824
2.87,2.87,2.87,2.87,0.0,0.0,0.0,4.28088235
2.88,2.88,2.88,2.88,0.0,0.0,0.0,4.27058824
2.89,2.89,2.89,2.89,0.0,0.0,0.0,4.10588235
2.9,2.9,2.9,2.9,0.0,0.0,0.0,4.12941176
2.91,2.91,2.91,2.91,0.0,0.0,0.0,4.15294118
2.92,2.92,2.92,2.92,0.0,0.0,0.0,4.08235294
2.93,2.93,2.93,2.93,0.0,0.0,0.0,3.97647059
2.94,2.94,2.94,2.94,0.0,0.0,0.0,3.90588235
2.95,2.95,2.95,2.95,0.0,0.0,0.0,3.91764706
2.96,2.96,2.96,2.96,0.0,0.0,0.0,3.92941176
2.97,2.97,2.97,2.97,0.0,0.0,0.0,3.90588235
2.98,2.98,2.98,2.98,0.0,0.0,0.0,3.89411765
2.99,2.99,2.99,2.99,0.0,0.0,0.0,3.91764706
3.0,3.0,3.0,3.0,0.0,0.0,0.0,3.875
3.01,3.01,3.01,3.01,0.0,0.0,0.0,3.85147059
3.02,3.02,3.02,3.02,0.0,0.0,0.0,3.875
3.03,3.03,3.03,3.03,0.0,0.0,0.0,3.89852941
3.04,3.04,3.04,3.04,0.0,0.0,0.0,3.81617647
3.05,3.05,3.05,3.05,0.0,0.0,0.0,3.83529412
3.06,3.06,3.06,3.06,0.0,0.0,0.0,3.85882353
3.07,3.07,3.07,3.07,0.0,0.0,0.0,3.71764706
3.08,3.08,3.08,3.08,0.0,0.0,0.0,3.72941176
3.09,3.09,3.09,3.09,0.0,0.0,0.0,3.73382353
3.1,3.1,3.1,3.1,0.0,0.0,0.0,3.68235294
3.11,3.11,3.11,3.11,0.0,0.0,0.0,3.79705882
3.12,3.12,3.12,3.12,0.0,0.0,0.0,3.82794118
3.13,3.13,3.13,3.13,0.0,0.0,0.0,3.84705882
3.14,3.14,3.14,3.14,0.0,0.0,0.0,3.75735294
3.15,3.15,3.15,3.15,0.0,0.0,0.0,3.72794118
3.16,3.16,3.16,3.16,0.0,0.0,0.0,3.78088235
3.17,3.17,3.17,3.17,0.0,0.0,0.0,3.72941176
3.18,3.18,3.18,3.18,0.0,0.0,0.0,3.75294118
3.19,3.19,3.19,3.19,0.0,0.0,0.0,3.8
3.2,3.2,3.2,3.2,0.0,0.0,0.0,3.72941176
3.21,3.21,3.21,3.21,0.0,0.0,0.0,3.76470588
3.22,3.22,3.22,3.22,0.0,0.0,0.0,3.75147059
3.23,3.23,3.23,3.23,0.0,0.0,0.0,3.66323529
3.24,3.24,3.24,3.24,0.0,0.0,0.0,3.70588235
3.25,3.25,3.25,3.25,0.0,0.0,0.0,3.76029412
3.26,3.26,3.26,3.26,0.0,0.0,0.0,3.88235294
3.27,3.27,3.27,3.27,0.0,0.0,0.0,3.86911765
3.28,3.28,3.28,3.28,0.0,0.0,0.0,3.91323529
3.29,3.29,3.29,3.29,0.0,0.0,0.0,3.87352941
3.3,3.3,3.3,3.3,0.0,0.0,0.0,3.97941176
3.31,3.31,3.31,3.31,0.0,0.0,0.0,3.91911765
3.32,3.32,3.32,3.32,0.0,0.0,0.0,3.97794118
3.33,3.33,3.33,3.33,0.0,0.0,0.0,4.22058824
3.34,3.34,3.34,3.34,0.0,0.0,0.0,4.04264706
3.35,3.35,3.35,3.35,0.0,0.0,0.0,4.07794118
3.36,3.36,3.36,3.36,0.0,0.0,0.0,4.40147059
3.37,3.37,3.37,3.37,0.0,0.0,0.0,4.54264706
3.38,3.38,3.38,3.38,0.0,0.0,0.0,4.57352941
3.39,3.39,3.39,3.39,0.0,0.0,0.0,4.71029412
3.4,3.4,3.4,3.4,0.0,0.0,0.0,4.46176471
3.41,3.41,3.41,3.41,0.0,0.0,0.0,4.7
3.42,3.42,3.42,3.42,0.0,0.0,0.0,4.65147059
3.43,3.43,3.43,3.43,0.0,0.0,0.0,4.58088235
3.44,3.44,3.44,3.44,0.0,0.0,0.0,4.53823529
3.45,3.45,3.45,3.45,0.0,0.0,0.0,4.61617647
3.46,3.46,3.46,3.46,0.0,0.0,0.0,4.53382353
3.47,3.47,3.47,3.47,0.0,0.0,0.0,4.83970588
3.48,3.48,3.48,3.48,0.0,0.0,0.0,4.77352941
3.49,3.49,3.49,3.49,0.0,0.0,0.0,4.625
3.5,3.5,3.5,3.5,0.0,0.0,0.0,4.59705882
3.51,3.51,3.51,3.51,0.0,0.0,0.0,4.51470588
3.52,3.52,3.52,3.52,0.0,0.0,0.0,4.43676471
3.53,3.53,3.53,3.53,0.0,0.0,0.0,4.33088235
3.54,3.54,3.54,3.54,0.0,0.0,0.0,4.30735294
3.55,3.55,3.55,3.55,0.0,0.0,0.0,4.33088235
3.56,3.56,3.56,3.56,0.0,0.0,0.0,4.43676471
3.57,3.57,3.57,3.57,0.0,0.0,0.0,4.37794118
3.58,3.58,3.58,3.58,0.0,0.0,0.0,4.34264706
3.59,3.59,3.59,3.59,0.0,0.0,0.0,4.19705882
3.6,3.6,3.6,3.6,0.0,0.0,0.0,4.29852941
3.61,3.61,3.61,3.61,0.0,0.0,0.0,4.075
3.62,3.62,3.62,3.62,0.0,0.0,0.0,4.15735294
3.63,3.63,3.63,3.63,0.0,0.0,0.0,4.24558824
3.64,3.64,3.64,3.64,0.0,0.0,0.0,4.21470588
3.65,3.65,3.65,3.65,0.0,0.0,0.0,4.24558824
3.66,3.66,3.66,3.66,0.0,0.0,0.0,4.05588235
3.67,3.67,3.67,3.67,0.0,0.0,0.0,3.89411765
3.68,3.68,3.68,3.68,0.0,0.0,0.0,4.00735294
3.69,3.69,3.69,3.69,0.0,0.0,0.0,4.24264706
3.7,3.7,3.7,3.7,0.0,0.0,0.0,4.16764706
3.71,3.71,3.71,3.71,0.0,0.0,0.0,4.17941176
3.72,3.72,3.72,3.72,0.0,0.0,0.0,4.12941176
3.73,3.73,3.73,3.73,0.0,0.0,0.0,3.99558824
3.74,3.74,3.74,3.74,0.0,0.0,0.0,4.10147059
3.75,3.75,3.75,3.75,0.0,0.0,0.0,4.25441176
3.76,3.76,3.76,3.76,0.0,0.0,0.0,4.08529412
3.77,3.77,3.77,3.77,0.0,0.0,0.0,4.23088235
3.78,3.78,3.78,3.78,0.0,0.0,0.0,4.2
3.79,3.79,3.79,3.79,0.0,0.0,0.0,4.08088235
3.8,3.8,3.8,3.8,0.0,0.0,0.0,4.06911765
3.81,3.81,3.81,3.81,0.0,0.0,0.0,4.19117647
3.82,3.82,3.82,3.82,0.0,0.0,0.0,4.08529412
3.83,3.83,3.83,3.83,0.0,0.0,0.0,4.05
3.84,3.84,3.84,3.84,0.0,0.0,0.0,4.03823529
3.85,3.85,3.85,3.85,0.0,0.0,0.0,4.19558824
3.86,3.86,3.86,3.86,0.0,0.0,0.0,4.23088235
3.87,3.87,3.87,3.87,0.0,0.0,0.0,4.24558824
3.88,3.88,3.88,3.88,0.0,0.0,0.0,4.12205882
3.89,3.89,3.89,3.89,0.0,0.0,0.0,4.11029412
3.9,3.9,3.9,3.9,0.0,0.0,0.0,4.10441176
3.91,3.91,3.91,3.91,0.0,0.0,0.0,4.17794118
3.92,3.92,3.92,3.92,0.0,0.0,0.0,4.45
3.93,3.93,3.93,3.93,0.0,0.0,0.0,4.44558824
3.94,3.94,3.94,3.94,0.0,0.0,0.0,4.41470588
3.95,3.95,3.95,3.95,0.0,0.0,0.0,4.40735294
3.96,3.96,3.96,3.96,0.0,0.0,0.0,4.42352941
3.97,3.97,3.97,3.97,0.0,0.0,0.0,4.49411765
3.98,3.98,3.98,3.98,0.0,0.0,0.0,4.525
3.99,3.99,3.99,3.99,0.0,0.0,0.0,4.55588235
4.0,4.0,4.0,4.0,0.0,0.0,0.0,4.56029412
4.01,4.01,4.01,4.01,0.0,0.0,0.0,4.57205882
4.02,4.02,4.02,4.02,0.0,0.0,0.0,4.48970588
4.03,4.03,4.03,4.03,0.0,0.0,0.0,4.48823529
4.04,4.04,4.04,4.04,0.0,0.0,0.0,4.41323529
4.05,4.05,4.05,4.05,0.0,0.0,0.0,4.33088235
4.06,4.06,4.06,4.06,0.0,0.0,0.0,4.34705882
4.07,4.07,4.07,4.07,0.0,0.0,0.0,4.27647059
4.08,4.08,4.08,4.08,0.0,0.0,0.0,4.32352941
4.09,4.09,4.09,4.09,0.0,0.0,0.0,4.1
4.1,4.1,4.1,4.1,0.0,0.0,0.0,4.09264706
4.11,4.11,4.11,4.11,0.0,0.0,0.0,3.98676471
4.12,4.12,4.12,4.12,0.0,0.0,0.0,3.97058824
4.13,4.13,4.13,4.13,0.0,0.0,0.0,3.98235294
4.14,4.14,4.14,4.14,0.0,0.0,0.0,3.98676471
4.15,4.15,4.15,4.15,0.0,0.0,0.0,3.88235294
4.16,4.16,4.16,4.16,0.0,0.0,0.0,3.94705882
4.17,4.17,4.17,4.17,0.0,0.0,0.0,4.05294118
4.18,4.18,4.18,4.18,0.0,0.0,0.0,3.9
4.19,4.19,4.19,4.19,0.0,0.0,0.0,4.02352941
4.2,4.2,4.2,4.2,0.0,0.0,0.0,3.98823529
4.21,4.21,4.21,4.21,0.0,0.0,0.0,4.04264706
4.22,4.22,4.22,4.22,0.0,0.0,0.0,4.08970588
4.23,4.23,4.23,4.23,0.0,0.0,0.0,4.17205882
4.24,4.24,4.24,4.24,0.0,0.0,0.0,4.24264706
4.25,4.25,4.25,4.25,0.0,0.0,0.0,4.39117647
4.26,4.26,4.26,4.26,0.0,0.0,0.0,4.36029412
4.27,4.27,4.27,4.27,0.0,0.0,0.0,4.49264706
4.28,4.28,4.28,4.28,0.0,0.0,0.0,4.49264706
4.29,4.29,4.29,4.29,0.0,0.0,0.0,4.54411765
4.3,4.3,4.3,4.3,0.0,0.0,0.0,4.58970588
4.31,4.31,4.31,4.31,0.0,0.0,0.0,4.51176471
4.32,4.32,4.32,4.32,0.0,0.0,0.0,4.63529412
4.33,4.33,4.33,4.33,0.0,0.0,0.0,4.65882353
4.34,4.34,4.34,4.34,0.0,0.0,0.0,4.65882353
4.35,4.35,4.35,4.35,0.0,0.0,0.0,4.74117647
4.36,4.36,4.36,4.36,0.0,0.0,0.0,4.68235294
4.37,4.37,4.37,4.37,0.0,0.0,0.0,4.61764706
4.38,4.38,4.38,4.38,0.0,0.0,0.0,4.52352941
4.39,4.39,4.39,4.39,0.0,0.0,0.0,4.56029412
4.4,4.4,4.4,4.4,0.0,0.0,0.0,4.66470588
4.41,4.41,4.41,4.41,0.0,0.0,0.0,4.65882353
4.42,4.42,4.42,4.42,0.0,0.0,0.0,4.63529412
4.43,4.43,4.43,4.43,0.0,0.0,0.0,4.68235294
4.44,4.44,4.44,4.44,0.0,0.0,0.0,4.75294118
4.45,4.45,4.45,4.45,0.0,0.0,0.0,4.76470588
4.46,4.46,4.46,4.46,0.0,0.0,0.0,4.76470588
4.47,4.47,4.47,4.47,0.0,0.0,0.0,4.61176471
4.48,4.48,4.48,4.48,0.0,0.0,0.0,4.6
4.49,4.49,4.49,4.49,0.0,0.0,0.0,4.62352941
4.5,4.5,4.5,4.5,0.0,0.0,0.0,4.59411765
4.51,4.51,4.51,4.51,0.0,0.0,0.0,4.37058824
4.52,4.52,4.52,4.52,0.0,0.0,0.0,4.38235294
4.53,4.53,4.53,4.53,0.0,0.0,0.0,4.28823529
4.54,4.54,4.54,4.54,0.0,0.0,0.0,4.26470588
4.55,4.55,4.55,4.55,0.0,0.0,0.0,4.04117647
4.56,4.56,4.56,4.56,0.0,0.0,0.0,4.06470588
4.57,4.57,4.57,4.57,0.0,0.0,0.0,4.0
4.58,4.58,4.58,4.58,0.0,0.0,0.0,3.92941176
4.59,4.59,4.59,4.59,0.0,0.0,0.0,3.65882353
4.6,4.6,4.6,4.6,0.0,0.0,0.0,3.77058824
4.61,4.61,4.61,4.61,0.0,0.0,0.0,3.81176471
4.62,4.62,4.62,4.62,0.0,0.0,0.0,3.72941176
4.63,4.63,4.63,4.63,0.0,0.0,0.0,3.69411765
4.64,4.64,4.64,4.64,0.0,0.0,0.0,3.77647059
4.65,4.65,4.65,4.65,0.0,0.0,0.0,3.675
4.66,4.66,4.66,4.66,0.0,0.0,0.0,3.61029412
4.67,4.67,4.67,4.67,0.0,0.0,0.0,3.82794118
4.68,4.68,4.68,4.68,0.0,0.0,0.0,3.875
4.69,4.69,4.69,4.69,0.0,0.0,0.0,3.81617647
4.7,4.7,4.7,4.7,0.0,0.0,0.0,3.82794118
4.71,4.71,4.71,4.71,0.0,0.0,0.0,3.74558824
4.72,4.72,4.72,4.72,0.0,0.0,0.0,3.69117647
4.73,4.73,4.73,4.73,0.0,0.0,0.0,3.79411765
4.74,4.74,4.74,4.74,0.0,0.0,0.0,3.825
4.75,4.75,4.75,4.75,0.0,0.0,0.0,3.77058824
4.76,4.76,4.76,4.76,0.0,0.0,0.0,3.76470588
4.77,4.77,4.77,4.77,0.0,0.0,0.0,3.81176471
4.78,4.78,4.78,4.78,0.0,0.0,0.0,3.98235294
4.79,4.79,4.79,4.79,0.0,0.0,0.0,3.97058824
4.8,4.8,4.8,4.8,0.0,0.0,0.0,3.81029412
4.81,4.81,4.81,4.81,0.0,0.0,0.0,3.73529412
4.82,4.82,4.82,4.82,0.0,0.0,0.0,3.72352941
4.83,4.83,4.83,4.83,0.0,0.0,0.0,3.7
4.84,4.84,4.84,4.84,0.0,0.0,0.0,3.74117647
4.85,4.85,4.85,4.85,0.0,0.0,0.0,3.75
4.86,4.86,4.86,4.86,0.0,0.0,0.0,3.80882353
4.87,4.87,4.87,4.87,0.0,0.0,0.0,3.825
4.88,4.88,4.88,4.88,0.0,0.0,0.0,3.83235294
4.89,4.89,4.89,4.89,0.0,0.0,0.0,3.70294118
4.9,4.9,4.9,4.9,0.0,0.0,0.0,3.86764706
4.91,4.91,4.91,4.91,0.0,0.0,0.0,3.75882353
4.92,4.92,4.92,4.92,0.0,0.0,0.0,3.63676471
4.93,4.93,4.93,4.93,0.0,0.0,0.0,3.625
4.94,4.94,4.94,4.94,0.0,0.0,0.0,3.56764706
4.95,4.95,4.95,4.95,0.0,0.0,0.0,3.70882353
4.96,4.96,4.96,4.96,0.0,0.0,0.0,3.70588235
4.97,4.97,4.97,4.97,0.0,0.0,0.0,3.81176471
4.98,4.98,4.98,4.98,0.0,0.0,0.0,3.96323529
4.99,4.99,4.99,4.99,0.0,0.0,0.0,3.98529412
5.0,5.0,5.0,5.0,0.0,0.0,0.0,3.975
5.01,5.01,5.01,5.01,0.0,0.0,0.0,4.01764706
5.02,5.02,5.02,5.02,0.0,0.0,0.0,4.04117647
5.03,5.03,5.03,5.03,0.0,0.0,0.0,3.96764706
5.04,5.04,5.04,5.04,0.0,0.0,0.0,3.93823529
5.05,5.05,5.05,5.05,0.0,0.0,0.0,3.85147059
5.06,5.06,5.06,5.06,0.0,0.0,0.0,3.86764706
5.07,5.07,5.07,5.07,0.0,0.0,0.0,3.94117647
5.08,5.08,5.08,5.08,0.0,0.0,0.0,3.95882353
5.09,5.09,5.09,5.09,0.0,0.0,0.0,3.91617647
5.1,5.1,5.1,5.1,0.0,0.0,0.0,3.93235294
5.11,5.11,5.11,5.11,0.0,0.0,0.0,3.88088235
5.12,5.12,5.12,5.12,0.0,0.0,0.0,3.90735294
5.13,5.13,5.13,5.13,0.0,0.0,0.0,3.83823529
5.14,5.14,5.14,5.14,0.0,0.0,0.0,3.81470588
5.15,5.15,5.15,5.15,0.0,0.0,0.0,3.71470588
5.16,5.16,5.16,5.16,0.0,0.0,0.0,3.77205882
5.17,5.17,5.17,5.17,0.0,0.0,0.0,3.85735294
5.18,5.18,5.18,5.18,0.0,0.0,0.0,3.87352941
5.19,5.19,5.19,5.19,0.0,0.0,0.0,3.89264706
5.2,5.2,5.2,5.2,0.0,0.0,0.0,3.99705882
5.21,5.21,5.21,5.21,0.0,0.0,0.0,4.04411765
5.22,5.22,5.22,5.22,0.0,0.0,0.0,4.00882353
5.23,5.23,5.23,5.23,0.0,0.0,0.0,3.99705882
5.24,5.24,5.24,5.24,0.0,0.0,0.0,3.95
5.25,5.25,5.25,5.25,0.0,0.0,0.0,3.88382353
5.26,5.26,5.26,5.26,0.0,0.0,0.0,3.83676471
5.27,5.27,5.27,5.27,0.0,0.0,0.0,3.83676471
5.28,5.28,5.28,5.28,0.0,0.0,0.0,3.88676471
5.29,5.29,5.29,5.29,0.0,0.0,0.0,3.90735294
5.3,5.3,5.3,5.3,0.0,0.0,0.0,3.86323529
5.31,5.31,5.31,5.31,0.0,0.0,0.0,3.90294118
5.32,5.32,5.32,5.32,0.0,0.0,0.0,3.83235294
5.33,5.33,5.33,5.33,0.0,0.0,0.0,3.79264706
5.34,5.34,5.34,5.34,0.0,0.0,0.0,3.83529412
5.35,5.35,5.35,5.35,0.0,0.0,0.0,3.80441176
5.36,5.36,5.36,5.36,0.0,0.0,0.0,3.87058824
5.37,5.37,5.37,5.37,0.0,0.0,0.0,3.82794118
5.38,5.38,5.38,5.38,0.0,0.0,0.0,3.68382353
5.39,5.39,5.39,5.39,0.0,0.0,0.0,3.63235294
5.4,5.4,5.4,5.4,0.0,0.0,0.0,3.60882353
5.41,5.41,5.41,5.41,0.0,0.0,0.0,3.52205882
5.42,5.42,5.42,5.42,0.0,0.0,0.0,3.49117647
5.43,5.43,5.43,5.43,0.0,0.0,0.0,3.53382353
5.44,5.44,5.44,5.44,0.0,0.0,0.0,3.675
5.45,5.45,5.45,5.45,0.0,0.0,0.0,3.64411765
5.46,5.46,5.46,5.46,0.0,0.0,0.0,3.64411765
5.47,5.47,5.47,5.47,0.0,0.0,0.0,3.51470588
5.48,5.48,5.48,5.48,0.0,0.0,0.0,3.44852941
5.49,5.49,5.49,5.49,0.0,0.0,0.0,3.46764706
5.5,5.5,5.5,5.5,0.0,0.0,0.0,3.42058824
5.51,5.51,5.51,5.51,0.0,0.0,0.0,3.56176471
5.52,5.52,5.52,5.52,0.0,0.0,0.0,3.45147059
5.53,5.53,5.53,5.53,0.0,0.0,0.0,3.43970588
5.54,5.54,5.54,5.54,0.0,0.0,0.0,3.69852941
5.55,5.55,5.55,5.55,0.0,0.0,0.0,3.79264706
5.56,5.56,5.56,5.56,0.0,0.0,0.0,3.69852941
5.57,5.57,5.57,5.57,0.0,0.0,0.0,3.76911765
5.58,5.58,5.58,5.58,0.0,0.0,0.0,3.78823529
5.59,5.59,5.59,5.59,0.0,0.0,0.0,3.80294118
5.6,5.6,5.6,5.6,0.0,0.0,0.0,3.74852941
5.61,5.61,5.61,5.61,0.0,0.0,0.0,3.84705882
5.62,5.62,5.62,5.62,0.0,0.0,0.0,3.81176471
5.63,5.63,5.63,5.63,0.0,0.0,0.0,3.76470588
5.64,5.64,5.64,5.64,0.0,0.0,0.0,3.74117647
5.65,5.65,5.65,5.65,0.0,0.0,0.0,3.83529412
5.66,5.66,5.66,5.66,0.0,0.0,0.0,3.83529412
5.67,5.67,5.67,5.67,0.0,0.0,0.0,3.75294118
5.68,5.68,5.68,5.68,0.0,0.0,0.0,3.85882353
5.69,5.69,5.69,5.69,0.0,0.0,0.0,3.76470588
5.7,5.7,5.7,5.7,0.0,0.0,0.0,3.73382353
5.71,5.71,5.71,5.71,0.0,0.0,0.0,3.79264706
5.72,5.72,5.72,5.72,0.0,0.0,0.0,3.67058824
5.73,5.73,5.73,5.73,0.0,0.0,0.0,3.70588235
5.74,5.74,5.74,5.74,0.0,0.0,0.0,3.85882353
5.75,5.75,5.75,5.75,0.0,0.0,0.0,3.81764706
5.76,5.76,5.76,5.76,0.0,0.0,0.0,3.91029412
5.77,5.77,5.77,5.77,0.0,0.0,0.0,3.82058824
5.78,5.78,5.78,5.78,0.0,0.0,0.0,3.93382353
5.79,5.79,5.79,5.79,0.0,0.0,0.0,3.89411765
5.8,5.8,5.8,5.8,0.0,0.0,0.0,3.78823529
5.81,5.81,5.81,5.81,0.0,0.0,0.0,3.92941176
5.82,5.82,5.82,5.82,0.0,0.0,0.0,3.81176471
5.83,5.83,5.83,5.83,0.0,0.0,0.0,3.87058824
5.84,5.84,5.84,5.84,0.0,0.0,0.0,3.92941176
5.85,5.85,5.85,5.85,0.0,0.0,0.0,3.87058824
5.86,5.86,5.86,5.86,0.0,0.0,0.0,3.91764706
5.87,5.87,5.87,5.87,0.0,0.0,0.0,3.83529412
5.88,5.88,5.88,5.88,0.0,0.0,0.0,3.82352941
5.89,5.89,5.89,5.89,0.0,0.0,0.0,3.85147059
5.9,5.9,5.9,5.9,0.0,0.0,0.0,3.72647059
5.91,5.91,5.91,5.91,0.0,0.0,0.0,3.66323529
5.92,5.92,5.92,5.92,0.0,0.0,0.0,3.66764706
5.93,5.93,5.93,5.93,0.0,0.0,0.0,3.71029412
5.94,5.94,5.94,5.94,0.0,0.0,0.0,3.72205882
5.95,5.95,5.95,5.95,0.0,0.0,0.0,3.67941176
5.96,5.96,5.96,5.96,0.0,0.0,0.0,3.72647059
5.97,5.97,5.97,5.97,0.0,0.0,0.0,3.75735294
5.98,5.98,5.98,5.98,0.0,0.0,0.0,3.79264706
5.99,5.99,5.99,5.99,0.0,0.0,0.0,3.63235294
6.0,6.0,6.0,6.0,0.0,0.0,0.0,3.54264706
6.01,6.01,6.01,6.01,0.0,0.0,0.0,3.43676471
6.02,6.02,6.02,6.02,0.0,0.0,0.0,3.55
6.03,6.03,6.03,6.03,0.0,0.0,0.0,3.58823529
6.04,6.04,6.04,6.04,0.0,0.0,0.0,3.69411765
6.05,6.05,6.05,6.05,0.0,0.0,0.0,3.61176471
6.06,6.06,6.06,6.06,0.0,0.0,0.0,3.6
6.07,6.07,6.07,6.07,0.0,0.0,0.0,3.60735294
6.08,6.08,6.08,6.08,0.0,0.0,0.0,3.51764706
6.09,6.09,6.09,6.09,0.0,0.0,0.0,3.71764706
6.1,6.1,6.1,6.1,0.0,0.0,0.0,3.62352941
6.11,6.11,6.11,6.11,0.0,0.0,0.0,3.69411765
6.12,6.12,6.12,6.12,0.0,0.0,0.0,3.61617647
6.13,6.13,6.13,6.13,0.0,0.0,0.0,3.62058824
6.14,6.14,6.14,6.14,0.0,0.0,0.0,3.75294118
6.15,6.15,6.15,6.15,0.0,0.0,0.0,3.62941176
6.16,6.16,6.16,6.16,0.0,0.0,0.0,3.67647059
6.17,6.17,6.17,6.17,0.0,0.0,0.0,3.82352941
6.18,6.18,6.18,6.18,0.0,0.0,0.0,3.84705882
6.19,6.19,6.19,6.19,0.0,0.0,0.0,3.76029412
6.2,6.2,6.2,6.2,0.0,0.0,0.0,3.81176471
6.21,6.21,6.21,6.21,0.0,0.0,0.0,3.85882353
6.22,6.22,6.22,6.22,0.0,0.0,0.0,3.73529412
6.23,6.23,6.23,6.23,0.0,0.0,0.0,3.78235294
6.24,6.24,6.24,6.24,0.0,0.0,0.0,3.81764706
6.25,6.25,6.25,6.25,0.0,0.0,0.0,3.71176471
6.26,6.26,6.26,6.26,0.0,0.0,0.0,3.67352941
6.27,6.27,6.27,6.27,0.0,0.0,0.0,3.66470588
6.28,6.28,6.28,6.28,0.0,0.0,0.0,3.81764706
6.29,6.29,6.29,6.29,0.0,0.0,0.0,3.85294118
6.3,6.3,6.3,6.3,0.0,0.0,0.0,3.85882353
6.31,6.31,6.31,6.31,0.0,0.0,0.0,3.87058824
6.32,6.32,6.32,6.32,0.0,0.0,0.0,3.90588235
6.33,6.33,6.33,6.33,0.0,0.0,0.0,3.90588235
6.34,6.34,6.34,6.34,0.0,0.0,0.0,3.82352941
6.35,6.35,6.35,6.35,0.0,0.0,0.0,3.87205882
6.36,6.36,6.36,6.36,0.0,0.0,0.0,3.82941176
6.37,6.37,6.37,6.37,0.0,0.0,0.0,3.84117647
6.38,6.38,6.38,6.38,0.0,0.0,0.0,3.86323529
6.39,6.39,6.39,6.39,0.0,0.0,0.0,3.86323529
6.4,6.4,6.4,6.4,0.0,0.0,0.0,3.87941176
6.41,6.41,6.41,6.41,0.0,0.0,0.0,3.91470588
6.42,6.42,6.42,6.42,0.0,0.0,0.0,3.95
6.43,6.43,6.43,6.43,0.0,0.0,0.0,3.89852941
6.44,6.44,6.44,6.44,0.0,0.0,0.0,3.83235294
6.45,6.45,6.45,6.45,0.0,0.0,0.0,3.78529412
6.46,6.46,6.46,6.46,0.0,0.0,0.0,3.84852941
6.47,6.47,6.47,6.47,0.0,0.0,0.0,3.87941176
6.48,6.48,6.48,6.48,0.0,0.0,0.0,3.83235294
6.49,6.49,6.49,6.49,0.0,0.0,0.0,3.78529412
6.5,6.5,6.5,6.5,0.0,0.0,0.0,3.73823529
6.51,6.51,6.51,6.51,0.0,0.0,0.0,3.87794118
6.52,6.52,6.52,6.52,0.0,0.0,0.0,3.925
6.53,6.53,6.53,6.53,0.0,0.0,0.0,3.83823529
6.54,6.54,6.54,6.54,0.0,0.0,0.0,3.93382353
6.55,6.55,6.55,6.55,0.0,0.0,0.0,3.98088235
6.56,6.56,6.56,6.56,0.0,0.0,0.0,3.95
6.57,6.57,6.57,6.57,0.0,0.0,0.0,3.82352941
6.58,6.58,6.58,6.58,0.0,0.0,0.0,3.88088235
6.59,6.59,6.59,6.59,0.0,0.0,0.0,3.78382353
6.6,6.6,6.6,6.6,0.0,0.0,0.0,3.74117647
6.61,6.61,6.61,6.61,0.0,0.0,0.0,3.74117647
6.62,6.62,6.62,6.62,0.0,0.0,0.0,3.92205882
6.63,6.63,6.63,6.63,0.0,0.0,0.0,3.85735294
6.64,6.64,6.64,6.64,0.0,0.0,0.0,3.99852941
6.65,6.65,6.65,6.65,0.0,0.0,0.0,3.88088235
6.66,6.66,6.66,6.66,0.0,0.0,0.0,3.92794118
6.67,6.67,6.67,6.67,0.0,0.0,0.0,3.92794118
6.68,6.68,6.68,6.68,0.0,0.0,0.0,3.89264706
6.69,6.69,6.69,6.69,0.0,0.0,0.0,3.95882353
6.7,6.7,6.7,6.7,0.0,0.0,0.0,3.88823529
6.71,6.71,6.71,6.71,0.0,0.0,0.0,3.81617647
6.72,6.72,6.72,6.72,0.0,0.0,0.0,4.01764706
6.73,6.73,6.73,6.73,0.0,0.0,0.0,3.89411765
6.74,6.74,6.74,6.74,0.0,0.0,0.0,3.91764706
6.75,6.75,6.75,6.75,0.0,0.0,0.0,3.71764706
6.76,6.76,6.76,6.76,0.0,0.0,0.0,3.87058824
6.77,6.77,6.77,6.77,0.0,0.0,0.0,3.82794118
6.78,6.78,6.78,6.78,0.0,0.0,0.0,3.79264706
6.79,6.79,6.79,6.79,0.0,0.0,0.0,3.81617647
6.8,6.8,6.8,6.8,0.0,0.0,0.0,3.88235294
6.81,6.81,6.81,6.81,0.0,0.0,0.0,4.0
6.82,6.82,6.82,6.82,0.0,0.0,0.0,4.02941176
6.83,6.83,6.83,6.83,0.0,0.0,0.0,3.98529412
6.84,6.84,6.84,6.84,0.0,0.0,0.0,4.12205882
6.85,6.85,6.85,6.85,0.0,0.0,0.0,4.00147059
6.86,6.86,6.86,6.86,0.0,0.0,0.0,4.04852941
6.87,6.87,6.87,6.87,0.0,0.0,0.0,4.06470588
6.88,6.88,6.88,6.88,0.0,0.0,0.0,4.05735294
6.89,6.89,6.89,6.89,0.0,0.0,0.0,3.94705882
6.9,6.9,6.9,6.9,0.0,0.0,0.0,4.16470588
6.91,6.91,6.91,6.91,0.0,0.0,0.0,3.975
6.92,6.92,6.92,6.92,0.0,0.0,0.0,4.05588235
6.93,6.93,6.93,6.93,0.0,0.0,0.0,4.04117647
6.94,6.94,6.94,6.94,0.0,0.0,0.0,4.06470588
6.95,6.95,6.95,6.95,0.0,0.0,0.0,4.11323529
6.96,6.96,6.96,6.96,0.0,0.0,0.0,4.125
6.97,6.97,6.97,6.97,0.0,0.0,0.0,4.15147059
6.98,6.98,6.98,6.98,0.0,0.0,0.0,4.16617647
6.99,6.99,6.99,6.99,0.0,0.0,0.0,4.175
7.0,7.0,7.0,7.0,0.0,0.0,0.0,4.11176471
7.01,7.01,7.01,7.01,0.0,0.0,0.0,4.17058824
7.02,7.02,7.02,7.02,0.0,0.0,0.0,4.19852941
7.03,7.03,7.03,7.03,0.0,0.0,0.0,4.2
7.04,7.04,7.04,7.04,0.0,0.0,0.0,4.26911765
7.05,7.05,7.05,7.05,0.0,0.0,0.0,4.31176471
7.06,7.06,7.06,7.06,0.0,0.0,0.0,4.30441176
7.07,7.07,7.07,7.07,0.0,0.0,0.0,4.35882353
7.08,7.08,7.08,7.08,0.0,0.0,0.0,4.36323529
7.09,7.09,7.09,7.09,0.0,0.0,0.0,4.49264706
7.1,7.1,7.1,7.1,0.0,0.0,0.0,4.48088235
7.11,7.11,7.11,7.11,0.0,0.0,0.0,4.46911765
7.12,7.12,7.12,7.12,0.0,0.0,0.0,4.50441176
7.13,7.13,7.13,7.13,0.0,0.0,0.0,4.59852941
7.14,7.14,7.14,7.14,0.0,0.0,0.0,4.58088235
7.15,7.15,7.15,7.15,0.0,0.0,0.0,4.46176471
7.16,7.16,7.16,7.16,0.0,0.0,0.0,4.58382353
7.17,7.17,7.17,7.17,0.0,0.0,0.0,4.54411765
7.18,7.18,7.18,7.18,0.0,0.0,0.0,4.39558824
7.19,7.19,7.19,7.19,0.0,0.0,0.0,4.60735294
7.2,7.2,7.2,7.2,0.0,0.0,0.0,4.60735294
7.21,7.21,7.21,7.21,0.0,0.0,0.0,4.59264706
7.22,7.22,7.22,7.22,0.0,0.0,0.0,4.63529412
7.23,7.23,7.23,7.23,0.0,0.0,0.0,4.42794118
7.24,7.24,7.24,7.24,0.0,0.0,0.0,4.52941176
7.25,7.25,7.25,7.25,0.0,0.0,0.0,4.68235294
7.26,7.26,7.26,7.26,0.0,0.0,0.0,4.62352941
7.27,7.27,7.27,7.27,0.0,0.0,0.0,4.41617647
7.28,7.28,7.28,7.28,0.0,0.0,0.0,4.45147059
7.29,7.29,7.29,7.29,0.0,0.0,0.0,4.475
7.3,7.3,7.3,7.3,0.0,0.0,0.0,4.34558824
7.31,7.31,7.31,7.31,0.0,0.0,0.0,4.32205882
7.32,7.32,7.32,7.32,0.0,0.0,0.0,4.18088235
7.33,7.33,7.33,7.33,0.0,0.0,0.0,4.12647059
7.34,7.34,7.34,7.34,0.0,0.0,0.0,4.18970588
7.35,7.35,7.35,7.35,0.0,0.0,0.0,4.23676471
7.36,7.36,7.36,7.36,0.0,0.0,0.0,4.14264706
7.37,7.37,7.37,7.37,0.0,0.0,0.0,4.07205882
7.38,7.38,7.38,7.38,0.0,0.0,0.0,4.06029412
7.39,7.39,7.39,7.39,0.0,0.0,0.0,4.05588235
7.4,7.4,7.4,7.4,0.0,0.0,0.0,4.13823529
7.41,7.41,7.41,7.41,0.0,0.0,0.0,4.06764706
7.42,7.42,7.42,7.42,0.0,0.0,0.0,4.06764706
7.43,7.43,7.43,7.43,0.0,0.0,0.0,4.11470588
7.44,7.44,7.44,7.44,0.0,0.0,0.0,4.11176471
7.45,7.45,7.45,7.45,0.0,0.0,0.0,4.28529412
7.46,7.46,7.46,7.46,0.0,0.0,0.0,4.19264706
7.47,7.47,7.47,7.47,0.0,0.0,0.0,4.27647059
7.48,7.48,7.48,7.48,0.0,0.0,0.0,4.26323529
7.49,7.49,7.49,7.49,0.0,0.0,0.0,4.03676471
7.5,7.5,7.5,7.5,0.0,0.0,0.0,4.27205882
7.51,7.51,7.51,7.51,0.0,0.0,0.0,4.28823529
7.52,7.52,7.52,7.52,0.0,0.0,0.0,4.32058824
7.53,7.53,7.53,7.53,0.0,0.0,0.0,4.42352941
7.54,7.54,7.54,7.54,0.0,0.0,0.0,4.34852941
7.55,7.55,7.55,7.55,0.0,0.0,0.0,4.36911765
7.56,7.56,7.56,7.56,0.0,0.0,0.0,4.41911765
7.57,7.57,7.57,7.57,0.0,0.0,0.0,4.42352941
7.58,7.58,7.58,7.58,0.0,0.0,0.0,4.50588235
7.59,7.59,7.59,7.59,0.0,0.0,0.0,4.63529412
7.6,7.6,7.6,7.6,0.0,0.0,0.0,4.56470588
7.61,7.61,7.61,7.61,0.0,0.0,0.0,4.65441176
7.62,7.62,7.62,7.62,0.0,0.0,0.0,4.74117647
7.63,7.63,7.63,7.63,0.0,0.0,0.0,4.57205882
7.64,7.64,7.64,7.64,0.0,0.0,0.0,4.58382353
7.65,7.65,7.65,7.65,0.0,0.0,0.0,4.73676471
7.66,7.66,7.66,7.66,0.0,0.0,0.0,4.70882353
7.67,7.67,7.67,7.67,0.0,0.0,0.0,4.75
7.68,7.68,7.68,7.68,0.0,0.0,0.0,4.80882353
7.69,7.69,7.69,7.69,0.0,0.0,0.0,4.79705882
7.7,7.7,7.7,7.7,0.0,0.0,0.0,4.95147059
7.71,7.71,7.71,7.71,0.0,0.0,0.0,5.00147059
7.72,7.72,7.72,7.72,0.0,0.0,0.0,5.03382353
7.73,7.73,7.73,7.73,0.0,0.0,0.0,4.97058824
7.74,7.74,7.74,7.74,0.0,0.0,0.0,4.80588235
7.75,7.75,7.75,7.75,0.0,0.0,0.0,4.71911765
7.76,7.76,7.76,7.76,0.0,0.0,0.0,4.78676471
7.77,7.77,7.77,7.77,0.0,0.0,0.0,4.68235294
7.78,7.78,7.78,7.78,0.0,0.0,0.0,4.58529412
7.79,7.79,7.79,7.79,0.0,0.0,0.0,4.57352941
7.8,7.8,7.8,7.8,0.0,0.0,0.0,4.61323529
7.81,7.81,7.81,7.81,0.0,0.0,0.0,4.47647059
7.82,7.82,7.82,7.82,0.0,0.0,0.0,4.46470588
7.83,7.83,7.83,7.83,0.0,0.0,0.0,4.42941176
7.84,7.84,7.84,7.84,0.0,0.0,0.0,4.49117647
7.85,7.85,7.85,7.85,0.0,0.0,0.0,4.46029412
7.86,7.86,7.86,7.86,0.0,0.0,0.0,4.49558824
7.87,7.87,7.87,7.87,0.0,0.0,0.0,4.48529412
7.88,7.88,7.88,7.88,0.0,0.0,0.0,4.21176471
7.89,7.89,7.89,7.89,0.0,0.0,0.0,4.27941176
7.9,7.9,7.9,7.9,0.0,0.0,0.0,4.26764706
7.91,7.91,7.91,7.91,0.0,0.0,0.0,4.22058824
7.92,7.92,7.92,7.92,0.0,0.0,0.0,4.55735294
7.93,7.93,7.93,7.93,0.0,0.0,0.0,4.60441176
7.94,7.94,7.94,7.94,0.0,0.0,0.0,4.72058824
7.95,7.95,7.95,7.95,0.0,0.0,0.0,4.80735294
7.96,7.96,7.96,7.96,0.0,0.0,0.0,4.91029412
7.97,7.97,7.97,7.97,0.0,0.0,0.0,4.93235294
7.98,7.98,7.98,7.98,0.0,0.0,0.0,4.98676471
7.99,7.99,7.99,7.99,0.0,0.0,0.0,4.86764706
8.0,8.0,8.0,8.0,0.0,0.0,0.0,4.91617647
8.01,8.01,8.01,8.01,0.0,0.0,0.0,5.03382353
8.02,8.02,8.02,8.02,0.0,0.0,0.0,5.03235294
8.03,8.03,8.03,8.03,0.0,0.0,0.0,4.93088235
8.04,8.04,8.04,8.04,0.0,0.0,0.0,4.85294118
8.05,8.05,8.05,8.05,0.0,0.0,0.0,4.64705882
8.06,8.06,8.06,8.06,0.0,0.0,0.0,4.45
8.07,8.07,8.07,8.07,0.0,0.0,0.0,4.41911765
8.08,8.08,8.08,8.08,0.0,0.0,0.0,4.36911765
8.09,8.09,8.09,8.09,0.0,0.0,0.0,4.22205882
8.1,8.1,8.1,8.1,0.0,0.0,0.0,4.32647059
8.11,8.11,8.11,8.11,0.0,0.0,0.0,4.32647059
8.12,8.12,8.12,8.12,0.0,0.0,0.0,4.38088235
8.13,8.13,8.13,8.13,0.0,0.0,0.0,4.32647059
8.14,8.14,8.14,8.14,0.0,0.0,0.0,4.34264706
8.15,8.15,8.15,8.15,0.0,0.0,0.0,4.23235294
8.16,8.16,8.16,8.16,0.0,0.0,0.0,4.18529412
8.17,8.17,8.17,8.17,0.0,0.0,0.0,4.16176471
8.18,8.18,8.18,8.18,0.0,0.0,0.0,3.88088235
8.19,8.19,8.19,8.19,0.0,0.0,0.0,3.925
8.2,8.2,8.2,8.2,0.0,0.0,0.0,3.95294118
8.21,8.21,8.21,8.21,0.0,0.0,0.0,4.02352941
8.22,8.22,8.22,8.22,0.0,0.0,0.0,3.93823529
8.23,8.23,8.23,8.23,0.0,0.0,0.0,3.96470588
8.24,8.24,8.24,8.24,0.0,0.0,0.0,3.96470588
8.25,8.25,8.25,8.25,0.0,0.0,0.0,3.90588235
8.26,8.26,8.26,8.26,0.0,0.0,0.0,3.89852941
8.27,8.27,8.27,8.27,0.0,0.0,0.0,3.85588235
8.28,8.28,8.28,8.28,0.0,0.0,0.0,3.95
8.29,8.29,8.29,8.29,0.0,0.0,0.0,3.89117647
8.3,8.3,8.3,8.3,0.0,0.0,0.0,4.02794118
8.31,8.31,8.31,8.31,0.0,0.0,0.0,3.95588235
8.32,8.32,8.32,8.32,0.0,0.0,0.0,3.99852941
8.33,8.33,8.33,8.33,0.0,0.0,0.0,3.95147059
8.34,8.34,8.34,8.34,0.0,0.0,0.0,3.95147059
8.35,8.35,8.35,8.35,0.0,0.0,0.0,4.09264706
8.36,8.36,8.36,8.36,0.0,0.0,0.0,4.09264706
8.37,8.37,8.37,8.37,0.0,0.0,0.0,4.08823529
8.38,8.38,8.38,8.38,0.0,0.0,0.0,4.10441176
8.39,8.39,8.39,8.39,0.0,0.0,0.0,4.11029412
8.4,8.4,8.4,8.4,0.0,0.0,0.0,4.25294118
8.41,8.41,8.41,8.41,0.0,0.0,0.0,4.25294118
8.42,8.42,8.42,8.42,0.0,0.0,0.0,4.29705882
8.43,8.43,8.43,8.43,0.0,0.0,0.0,4.30294118
8.44,8.44,8.44,8.44,0.0,0.0,0.0,4.36176471
8.45,8.45,8.45,8.45,0.0,0.0,0.0,4.37647059
8.46,8.46,8.46,8.46,0.0,0.0,0.0,4.43235294
8.47,8.47,8.47,8.47,0.0,0.0,0.0,4.42794118
8.48,8.48,8.48,8.48,0.0,0.0,0.0,4.52647059
8.49,8.49,8.49,8.49,0.0,0.0,0.0,4.50294118
8.5,8.5,8.5,8.5,0.0,0.0,0.0,4.50294118
8.51,8.51,8.51,8.51,0.0,0.0,0.0,4.44705882
8.52,8.52,8.52,8.52,0.0,0.0,0.0,4.41617647
8.53,8.53,8.53,8.53,0.0,0.0,0.0,4.43970588
8.54,8.54,8.54,8.54,0.0,0.0,0.0,4.44411765
8.55,8.55,8.55,8.55,0.0,0.0,0.0,4.47058824
8.56,8.56,8.56,8.56,0.0,0.0,0.0,4.54558824
8.57,8.57,8.57,8.57,0.0,0.0,0.0,4.63235294
8.58,8.58,8.58,8.58,0.0,0.0,0.0,4.80441176
8.59,8.59,8.59,8.59,0.0,0.0,0.0,4.92058824
8.6,8.6,8.6,8.6,0.0,0.0,0.0,5.10147059
8.61,8.61,8.61,8.61,0.0,0.0,0.0,5.09411765
8.62,8.62,8.62,8.62,0.0,0.0,0.0,5.16176471
8.63,8.63,8.63,8.63,0.0,0.0,0.0,5.13088235
8.64,8.64,8.64,8.64,0.0,0.0,0.0,5.16617647
8.65,8.65,8.65,8.65,0.0,0.0,0.0,5.10735294
8.66,8.66,8.66,8.66,0.0,0.0,0.0,5.15441176
8.67,8.67,8.67,8.67,0.0,0.0,0.0,5.07205882
8.68,8.68,8.68,8.68,0.0,0.0,0.0,4.80882353
8.69,8.69,8.69,8.69,0.0,0.0,0.0,4.81911765
8.7,8.7,8.7,8.7,0.0,0.0,0.0,4.86176471
8.71,8.71,8.71,8.71,0.0,0.0,0.0,4.76029412
8.72,8.72,8.72,8.72,0.0,0.0,0.0,4.67205882
8.73,8.73,8.73,8.73,0.0,0.0,0.0,4.72352941
8.74,8.74,8.74,8.74,0.0,0.0,0.0,4.65147059
8.75,8.75,8.75,8.75,0.0,0.0,0.0,4.69264706
8.76,8.76,8.76,8.76,0.0,0.0,0.0,4.70882353
8.77,8.77,8.77,8.77,0.0,0.0,0.0,4.69411765
8.78,8.78,8.78,8.78,0.0,0.0,0.0,4.68235294
8.79,8.79,8.79,8.79,0.0,0.0,0.0,4.56470588
8.8,8.8,8.8,8.8,0.0,0.0,0.0,4.50588235
8.81,8.81,8.81,8.81,0.0,0.0,0.0,4.49411765
8.82,8.82,8.82,8.82,0.0,0.0,0.0,4.44117647
8.83,8.83,8.83,8.83,0.0,0.0,0.0,4.48235294
8.84,8.84,8.84,8.84,0.0,0.0,0.0,4.41176471
8.85,8.85,8.85,8.85,0.0,0.0,0.0,4.37647059
8.86,8.86,8.86,8.86,0.0,0.0,0.0,4.42941176
8.87,8.87,8.87,8.87,0.0,0.0,0.0,4.49852941
8.88,8.88,8.88,8.88,0.0,0.0,0.0,4.35294118
8.89,8.89,8.89,8.89,0.0,0.0,0.0,4.53529412
8.9,8.9,8.9,8.9,0.0,0.0,0.0,4.65
8.91,8.91,8.91,8.91,0.0,0.0,0.0,4.69264706
8.92,8.92,8.92,8.92,0.0,0.0,0.0,4.73529412
8.93,8.93,8.93,8.93,0.0,0.0,0.0,4.72794118
8.94,8.94,8.94,8.94,0.0,0.0,0.0,4.76323529
8.95,8.95,8.95,8.95,0.0,0.0,0.0,4.78235294
8.96,8.96,8.96,8.96,0.0,0.0,0.0,4.75147059
8.97,8.97,8.97,8.97,0.0,0.0,0.0,5.07058824
8.98,8.98,8.98,8.98,0.0,0.0,0.0,5.075
8.99,8.99,8.99,8.99,0.0,0.0,0.0,5.00441176
9.0,9.0,9.0,9.0,0.0,0.0,0.0,5.06323529
9.01,9.01,9.01,9.01,0.0,0.0,0.0,4.84411765
9.02,9.02,9.02,9.02,0.0,0.0,0.0,4.84411765
9.03,9.03,9.03,9.03,0.0,0.0,0.0,4.80882353
9.04,9.04,9.04,9.04,0.0,0.0,0.0,4.78529412
9.05,9.05,9.05,9.05,0.0,0.0,0.0,4.80882353
9.06,9.06,9.06,9.06,0.0,0.0,0.0,4.75
9.07,9.07,9.07,9.07,0.0,0.0,0.0,4.72647059
9.08,9.08,9.08,9.08,0.0,0.0,0.0,4.69117647
9.09,9.09,9.09,9.09,0.0,0.0,0.0,4.58970588
9.1,9.1,9.1,9.1,0.0,0.0,0.0,4.54705882
9.11,9.11,9.11,9.11,0.0,0.0,0.0,4.60147059
9.12,9.12,9.12,9.12,0.0,0.0,0.0,4.59411765
9.13,9.13,9.13,9.13,0.0,0.0,0.0,4.64117647
9.14,9.14,9.14,9.14,0.0,0.0,0.0,4.57205882
9.15,9.15,9.15,9.15,0.0,0.0,0.0,4.59411765
9.16,9.16,9.16,9.16,0.0,0.0,0.0,4.47647059
9.17,9.17,9.17,9.17,0.0,0.0,0.0,4.55882353
9.18,9.18,9.18,9.18,0.0,0.0,0.0,4.49558824
9.19,9.19,9.19,9.19,0.0,0.0,0.0,4.48823529
9.2,9.2,9.2,9.2,0.0,0.0,0.0,4.47352941
9.21,9.21,9.21,9.21,0.0,0.0,0.0,4.51911765
9.22,9.22,9.22,9.22,0.0,0.0,0.0,4.46176471
9.23,9.23,9.23,9.23,0.0,0.0,0.0,4.57941176
9.24,9.24,9.24,9.24,0.0,0.0,0.0,4.56764706
9.25,9.25,9.25,9.25,0.0,0.0,0.0,4.58970588
9.26,9.26,9.26,9.26,0.0,0.0,0.0,4.73970588
9.27,9.27,9.27,9.27,0.0,0.0,0.0,4.61323529
9.28,9.28,9.28,9.28,0.0,0.0,0.0,4.60882353
9.29,9.29,9.29,9.29,0.0,0.0,0.0,4.57352941
9.3,9.3,9.3,9.3,0.0,0.0,0.0,4.54705882
9.31,9.31,9.31,9.31,0.0,0.0,0.0,4.56617647
9.32,9.32,9.32,9.32,0.0,0.0,0.0,4.68088235
9.33,9.33,9.33,9.33,0.0,0.0,0.0,4.63382353
9.34,9.34,9.34,9.34,0.0,0.0,0.0,4.57058824
9.35,9.35,9.35,9.35,0.0,0.0,0.0,4.55882353
9.36,9.36,9.36,9.36,0.0,0.0,0.0,4.56323529
9.37,9.37,9.37,9.37,0.0,0.0,0.0,4.49264706
9.38,9.38,9.38,9.38,0.0,0.0,0.0,4.53529412
9.39,9.39,9.39,9.39,0.0,0.0,0.0,4.62205882
9.4,9.4,9.4,9.4,0.0,0.0,0.0,4.57058824
9.41,9.41,9.41,9.41,0.0,0.0,0.0,4.60588235
9.42,9.42,9.42,9.42,0.0,0.0,0.0,4.45294118
9.43,9.43,9.43,9.43,0.0,0.0,0.0,4.46470588
9.44,9.44,9.44,9.44,0.0,0.0,0.0,4.42941176
9.45,9.45,9.45,9.45,0.0,0.0,0.0,4.49558824
9.46,9.46,9.46,9.46,0.0,0.0,0.0,4.48382353
9.47,9.47,9.47,9.47,0.0,0.0,0.0,4.43088235
9.48,9.48,9.48,9.48,0.0,0.0,0.0,4.44264706
9.49,9.49,9.49,9.49,0.0,0.0,0.0,4.40735294
9.5,9.5,9.5,9.5,0.0,0.0,0.0,4.43088235
9.51,9.51,9.51,9.51,0.0,0.0,0.0,4.44852941
9.52,9.52,9.52,9.52,0.0,0.0,0.0,4.38970588
9.53,9.53,9.53,9.53,0.0,0.0,0.0,4.37794118
9.54,9.54,9.54,9.54,0.0,0.0,0.0,4.38970588
9.55,9.55,9.55,9.55,0.0,0.0,0.0,4.43676471
9.56,9.56,9.56,9.56,0.0,0.0,0.0,4.41911765
9.57,9.57,9.57,9.57,0.0,0.0,0.0,4.48970588
9.58,9.58,9.58,9.58,0.0,0.0,0.0,4.55441176
9.59,9.59,9.59,9.59,0.0,0.0,0.0,4.54264706
9.6,9.6,9.6,9.6,0.0,0.0,0.0,4.57058824
9.61,9.61,9.61,9.61,0.0,0.0,0.0,4.56470588
9.62,9.62,9.62,9.62,0.0,0.0,0.0,4.55294118
9.63,9.63,9.63,9.63,0.0,0.0,0.0,4.56470588
9.64,9.64,9.64,9.64,0.0,0.0,0.0,4.51764706
9.65,9.65,9.65,9.65,0.0,0.0,0.0,4.48235294
9.66,9.66,9.66,9.66,0.0,0.0,0.0,4.47058824
9.67,9.67,9.67,9.67,0.0,0.0,0.0,4.41176471
9.68,9.68,9.68,9.68,0.0,0.0,0.0,4.4
9.69,9.69,9.69,9.69,0.0,0.0,0.0,4.4
9.7,9.7,9.7,9.7,0.0,0.0,0.0,4.34117647
9.71,9.71,9.71,9.71,0.0,0.0,0.0,4.22352941
9.72,9.72,9.72,9.72,0.0,0.0,0.0,4.15294118
9.73,9.73,9.73,9.73,0.0,0.0,0.0,4.07058824
9.74,9.74,9.74,9.74,0.0,0.0,0.0,4.03529412
9.75,9.75,9.75,9.75,0.0,0.0,0.0,4.03529412
9.76,9.76,9.76,9.76,0.0,0.0,0.0,4.03529412
9.77,9.77,9.77,9.77,0.0,0.0,0.0,3.97647059
9.78,9.78,9.78,9.78,0.0,0.0,0.0,4.0
9.79,9.79,9.79,9.79,0.0,0.0,0.0,3.98823529
9.8,9.8,9.8,9.8,0.0,0.0,0.0,3.97647059
9.81,9.81,9.81,9.81,0.0,0.0,0.0,3.98823529
9.82,9.82,9.82,9.82,0.0,0.0,0.0,4.0
9.83,9.83,9.83,9.83,0.0,0.0,0.0,4.0
9.84,9.84,9.84,9.84,0.0,0.0,0.0,3.95294118
9.85,9.85,9.85,9.85,0.0,0.0,0.0,3.96470588
9.86,9.86,9.86,9.86,0.0,0.0,0.0,3.91764706
9.87,9.87,9.87,9.87,0.0,0.0,0.0,4.01176471
9.88,9.88,9.88,9.88,0.0,0.0,0.0,3.98823529
9.89,9.89,9.89,9.89,0.0,0.0,0.0,4.03529412
9.9,9.9,9.9,9.9,0.0,0.0,0.0,4.03235294
9.91,9.91,9.91,9.91,0.0,0.0,0.0,4.11029412
9.92,9.92,9.92,9.92,0.0,0.0,0.0,4.05147059
9.93,9.93,9.93,9.93,0.0,0.0,0.0,4.13382353
9.94,9.94,9.94,9.94,0.0,0.0,0.0,4.18088235
9.95,9.95,9.95,9.95,0.0,0.0,0.0,4.19264706
9.96,9.96,9.96,9.96,0.0,0.0,0.0,4.22058824
9.97,9.97,9.97,9.97,0.0,0.0,0.0,4.30882353
9.98,9.98,9.98,9.98,0.0,0.0,0.0,4.39558824
9.99,9.99,9.99,9.99,0.0,0.0,0.0,4.44558824
10.0,10.0,10.0,10.0,0.0,0.0,0.0,4.47058824
10.01,10.01,10.01,10.01,0.0,0.0,0.0,4.55294118
10.02,10.02,10.02,10.02,0.0,0.0,0.0,4.69411765
10.03,10.03,10.03,10.03,0.0,0.0,0.0,4.63970588
10.04,10.04,10.04,10.04,0.0,0.0,0.0,4.69411765
10.05,10.05,10.05,10.05,0.0,0.0,0.0,4.63970588
10.06,10.06,10.06,10.06,0.0,0.0,0.0,4.78970588
10.07,10.07,10.07,10.07,0.0,0.0,0.0,4.91470588
10.08,10.08,10.08,10.08,0.0,0.0,0.0,4.9
10.09,10.09,10.09,10.09,0.0,0.0,0.0,4.88382353
10.1,10.1,10.1,10.1,0.0,0.0,0.0,4.93382353
10.11,10.11,10.11,10.11,0.0,0.0,0.0,4.82058824
10.12,10.12,10.12,10.12,0.0,0.0,0.0,4.75588235
10.13,10.13,10.13,10.13,0.0,0.0,0.0,4.76470588
10.14,10.14,10.14,10.14,0.0,0.0,0.0,4.69411765
10.15,10.15,10.15,10.15,0.0,0.0,0.0,4.50588235
10.16,10.16,10.16,10.16,0.0,0.0,0.0,4.51764706
10.17,10.17,10.17,10.17,0.0,0.0,0.0,4.475
10.18,10.18,10.18,10.18,0.0,0.0,0.0,4.41176471
10.19,10.19,10.19,10.19,0.0,0.0,0.0,4.27941176
10.2,10.2,10.2,10.2,0.0,0.0,0.0,4.22058824
10.21,10.21,10.21,10.21,0.0,0.0,0.0,4.07205882
10.22,10.22,10.22,10.22,0.0,0.0,0.0,3.96176471
10.23,10.23,10.23,10.23,0.0,0.0,0.0,3.87205882
10.24,10.24,10.24,10.24,0.0,0.0,0.0,3.78529412
10.25,10.25,10.25,10.25,0.0,0.0,0.0,3.67941176
10.26,10.26,10.26,10.26,0.0,0.0,0.0,3.58529412
10.27,10.27,10.27,10.27,0.0,0.0,0.0,3.60147059
10.28,10.28,10.28,10.28,0.0,0.0,0.0,3.50735294
10.29,10.29,10.29,10.29,0.0,0.0,0.0,3.57352941
10.3,10.3,10.3,10.3,0.0,0.0,0.0,3.62794118
10.31,10.31,10.31,10.31,0.0,0.0,0.0,3.62058824
10.32,10.32,10.32,10.32,0.0,0.0,0.0,3.75
10.33,10.33,10.33,10.33,0.0,0.0,0.0,3.69852941
10.34,10.34,10.34,10.34,0.0,0.0,0.0,3.69852941
10.35,10.35,10.35,10.35,0.0,0.0,0.0,3.675
10.36,10.36,10.36,10.36,0.0,0.0,0.0,3.80441176
10.37,10.37,10.37,10.37,0.0,0.0,0.0,3.89852941
10.38,10.38,10.38,10.38,0.0,0.0,0.0,3.95294118
10.39,10.39,10.39,10.39,0.0,0.0,0.0,3.91764706
10.4,10.4,10.4,10.4,0.0,0.0,0.0,4.0
10.41,10.41,10.41,10.41,0.0,0.0,0.0,4.04705882
10.42,10.42,10.42,10.42,0.0,0.0,0.0,4.02352941
10.43,10.43,10.43,10.43,0.0,0.0,0.0,4.06470588
10.44,10.44,10.44,10.44,0.0,0.0,0.0,4.19411765
10.45,10.45,10.45,10.45,0.0,0.0,0.0,4.25294118
10.46,10.46,10.46,10.46,0.0,0.0,0.0,4.35441176
10.47,10.47,10.47,10.47,0.0,0.0,0.0,4.25588235
10.48,10.48,10.48,10.48,0.0,0.0,0.0,4.35
10.49,10.49,10.49,10.49,0.0,0.0,0.0,4.38529412
10.5,10.5,10.5,10.5,0.0,0.0,0.0,4.41323529
10.51,10.51,10.51,10.51,0.0,0.0,0.0,4.40588235
10.52,10.52,10.52,10.52,0.0,0.0,0.0,4.33529412
10.53,10.53,10.53,10.53,0.0,0.0,0.0,4.28235294
10.54,10.54,10.54,10.54,0.0,0.0,0.0,4.29411765
10.55,10.55,10.55,10.55,0.0,0.0,0.0,4.38088235
10.56,10.56,10.56,10.56,0.0,0.0,0.0,4.38235294
10.57,10.57,10.57,10.57,0.0,0.0,0.0,4.31764706
10.58,10.58,10.58,10.58,0.0,0.0,0.0,4.22058824
10.59,10.59,10.59,10.59,0.0,0.0,0.0,3.96323529
10.6,10.6,10.6,10.6,0.0,0.0,0.0,3.88970588
10.61,10.61,10.61,10.61,0.0,0.0,0.0,3.85882353
10.62,10.62,10.62,10.62,0.0,0.0,0.0,3.89411765
10.63,10.63,10.63,10.63,0.0,0.0,0.0,3.92941176
10.64,10.64,10.64,10.64,0.0,0.0,0.0,4.0
10.65,10.65,10.65,10.65,0.0,0.0,0.0,3.91764706
10.66,10.66,10.66,10.66,0.0,0.0,0.0,3.96470588
10.67,10.67,10.67,10.67,0.0,0.0,0.0,3.95441176
10.68,10.68,10.68,10.68,0.0,0.0,0.0,3.97058824
10.69,10.69,10.69,10.69,0.0,0.0,0.0,3.96911765
10.7,10.7,10.7,10.7,0.0,0.0,0.0,4.06323529
10.71,10.71,10.71,10.71,0.0,0.0,0.0,3.93823529
10.72,10.72,10.72,10.72,0.0,0.0,0.0,3.90294118
10.73,10.73,10.73,10.73,0.0,0.0,0.0,3.97352941
10.74,10.74,10.74,10.74,0.0,0.0,0.0,3.95735294
10.75,10.75,10.75,10.75,0.0,0.0,0.0,4.03529412
10.76,10.76,10.76,10.76,0.0,0.0,0.0,4.05147059
10.77,10.77,10.77,10.77,0.0,0.0,0.0,3.98088235
10.78,10.78,10.78,10.78,0.0,0.0,0.0,3.99705882
10.79,10.79,10.79,10.79,0.0,0.0,0.0,4.075
10.8,10.8,10.8,10.8,0.0,0.0,0.0,4.05588235
10.81,10.81,10.81,10.81,0.0,0.0,0.0,3.96911765
10.82,10.82,10.82,10.82,0.0,0.0,0.0,4.11764706
10.83,10.83,10.83,10.83,0.0,0.0,0.0,4.05882353
10.84,10.84,10.84,10.84,0.0,0.0,0.0,3.98823529
10.85,10.85,10.85,10.85,0.0,0.0,0.0,3.99264706
10.86,10.86,10.86,10.86,0.0,0.0,0.0,3.98088235
10.87,10.87,10.87,10.87,0.0,0.0,0.0,4.01617647
10.88,10.88,10.88,10.88,0.0,0.0,0.0,4.00441176
10.89,10.89,10.89,10.89,0.0,0.0,0.0,3.99705882
10.9,10.9,10.9,10.9,0.0,0.0,0.0,4.02058824
10.91,10.91,10.91,10.91,0.0,0.0,0.0,4.09852941
10.92,10.92,10.92,10.92,0.0,0.0,0.0,4.12941176
10.93,10.93,10.93,10.93,0.0,0.0,0.0,4.11764706
10.94,10.94,10.94,10.94,0.0,0.0,0.0,4.12941176
10.95,10.95,10.95,10.95,0.0,0.0,0.0,4.15294118
10.96,10.96,10.96,10.96,0.0,0.0,0.0,4.12941176
10.97,10.97,10.97,10.97,0.0,0.0,0.0,4.17647059
10.98,10.98,10.98,10.98,0.0,0.0,0.0,4.14117647
10.99,10.99,10.99,10.99,0.0,0.0,0.0,4.13382353
11.0,11.0,11.0,11.0,0.0,0.0,0.0,4.11764706
11.01,11.01,11.01,11.01,0.0,0.0,0.0,4.09411765
11.02,11.02,11.02,11.02,0.0,0.0,0.0,4.11764706
11.03,11.03,11.03,11.03,0.0,0.0,0.0,4.11764706
11.04,11.04,11.04,11.04,0.0,0.0,0.0,4.12205882
11.05,11.05,11.05,11.05,0.0,0.0,0.0,4.12941176
11.06,11.06,11.06,11.06,0.0,0.0,0.0,4.09411765
11.07,11.07,11.07,11.07,0.0,0.0,0.0,4.09411765
11.08,11.08,11.08,11.08,0.0,0.0,0.0,4.15294118
11.09,11.09,11.09,11.09,0.0,0.0,0.0,4.12941176
11.1,11.1,11.1,11.1,0.0,0.0,0.0,4.11029412
11.11,11.11,11.11,11.11,0.0,0.0,0.0,4.09411765
11.12,11.12,11.12,11.12,0.0,0.0,0.0,4.09411765
11.13,11.13,11.13,11.13,0.0,0.0,0.0,4.08676471
11.14,11.14,11.14,11.14,0.0,0.0,0.0,4.14117647
11.15,11.15,11.15,11.15,0.0,0.0,0.0,4.12941176
11.16,11.16,11.16,11.16,0.0,0.0,0.0,4.15294118
11.17,11.17,11.17,11.17,0.0,0.0,0.0,4.14117647
11.18,11.18,11.18,11.18,0.0,0.0,0.0,4.12941176
11.19,11.19,11.19,11.19,0.0,0.0,0.0,4.12941176
11.2,11.2,11.2,11.2,0.0,0.0,0.0,4.12205882
11.21,11.21,11.21,11.21,0.0,0.0,0.0,4.09411765
11.22,11.22,11.22,11.22,0.0,0.0,0.0,4.15294118
11.23,11.23,11.23,11.23,0.0,0.0,0.0,4.13382353
11.24,11.24,11.24,11.24,0.0,0.0,0.0,4.14117647
11.25,11.25,11.25,11.25,0.0,0.0,0.0,4.15294118
11.26,11.26,11.26,11.26,0.0,0.0,0.0,4.17647059
11.27,11.27,11.27,11.27,0.0,0.0,0.0,4.2
11.28,11.28,11.28,11.28,0.0,0.0,0.0,4.15294118
11.29,11.29,11.29,11.29,0.0,0.0,0.0,4.14117647
11.3,11.3,11.3,11.3,0.0,0.0,0.0,4.14117647


==> dataICX285cellarPCA.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.8294
0.01,0.01,0.01,0.01,0.0,0.0,0.0,3.7897
0.02,0.02,0.02,0.02,0.0,0.0,0.0,3.8368
0.03,0.03,0.03,0.03,0.0,0.0,0.0,3.7897
0.04,0.04,0.04,0.04,0.0,0.0,0.0,3.8412
0.05,0.05,0.05,0.05,0.0,0.0,0.0,3.825
0.06,0.06,0.06,0.06,0.0,0.0,0.0,3.8132
0.07,0.07,0.07,0.07,0.0,0.0,0.0,3.8176
0.08,0.08,0.08,0.08,0.0,0.0,0.0,3.8412
0.09,0.09,0.09,0.09,0.0,0.0,0.0,3.825
0.1,0.1,0.1,0.1,0.0,0.0,0.0,3.7824
0.11,0.11,0.11,0.11,0.0,0.0,0.0,3.7779
0.12,0.12,0.12,0.12,0.0,0.0,0.0,3.8485
0.13,0.13,0.13,0.13,0.0,0.0,0.0,3.8176
0.14,0.14,0.14,0.14,0.0,0.0,0.0,3.825
0.15,0.15,0.15,0.15,0.0,0.0,0.0,3.8132
0.16,0.16,0.16,0.16,0.0,0.0,0.0,3.8647
0.17,0.17,0.17,0.17,0.0,0.0,0.0,3.7824
0.18,0.18,0.18,0.18,0.0,0.0,0.0,3.7706
0.19,0.19,0.19,0.19,0.0,0.0,0.0,3.7824
0.2,0.2,0.2,0.2,0.0,0.0,0.0,3.8059
0.21,0.21,0.21,0.21,0.0,0.0,0.0,3.8132
0.22,0.22,0.22,0.22,0.0,0.0,0.0,3.8368
0.23,0.23,0.23,0.23,0.0,0.0,0.0,3.8412
0.24,0.24,0.24,0.24,0.0,0.0,0.0,3.8529
0.25,0.25,0.25,0.25,0.0,0.0,0.0,3.7706
0.26,0.26,0.26,0.26,0.0,0.0,0.0,3.7824
0.27,0.27,0.27,0.27,0.0,0.0,0.0,3.8176
0.28,0.28,0.28,0.28,0.0,0.0,0.0,3.7706
0.29,0.29,0.29,0.29,0.0,0.0,0.0,3.8176
0.3,0.3,0.3,0.3,0.0,0.0,0.0,3.8176
0.31,0.31,0.31,0.31,0.0,0.0,0.0,3.7941
0.32,0.32,0.32,0.32,0.0,0.0,0.0,3.7471
0.33,0.33,0.33,0.33,0.0,0.0,0.0,3.7824
0.34,0.34,0.34,0.34,0.0,0.0,0.0,3.7824
0.35,0.35,0.35,0.35,0.0,0.0,0.0,3.7824
0.36,0.36,0.36,0.36,0.0,0.0,0.0,3.7897
0.37,0.37,0.37,0.37,0.0,0.0,0.0,3.7779
0.38,0.38,0.38,0.38,0.0,0.0,0.0,3.7779
0.39,0.39,0.39,0.39,0.0,0.0,0.0,3.8059
0.4,0.4,0.4,0.4,0.0,0.0,0.0,3.825
0.41,0.41,0.41,0.41,0.0,0.0,0.0,3.8294
0.42,0.42,0.42,0.42,0.0,0.0,0.0,3.8176
0.43,0.43,0.43,0.43,0.0,0.0,0.0,3.8294
0.44,0.44,0.44,0.44,0.0,0.0,0.0,3.8368
0.45,0.45,0.45,0.45,0.0,0.0,0.0,3.8603
0.46,0.46,0.46,0.46,0.0,0.0,0.0,3.7588
0.47,0.47,0.47,0.47,0.0,0.0,0.0,3.7941
0.48,0.48,0.48,0.48,0.0,0.0,0.0,3.7471
0.49,0.49,0.49,0.49,0.0,0.0,0.0,3.8059
0.5,0.5,0.5,0.5,0.0,0.0,0.0,3.7706
0.51,0.51,0.51,0.51,0.0,0.0,0.0,3.8529
0.52,0.52,0.52,0.52,0.0,0.0,0.0,3.7941
0.53,0.53,0.53,0.53,0.0,0.0,0.0,3.8485
0.54,0.54,0.54,0.54,0.0,0.0,0.0,3.825
0.55,0.55,0.55,0.55,0.0,0.0,0.0,3.7662
0.56,0.56,0.56,0.56,0.0,0.0,0.0,3.825
0.57,0.57,0.57,0.57,0.0,0.0,0.0,3.8412
0.58,0.58,0.58,0.58,0.0,0.0,0.0,3.7706
0.59,0.59,0.59,0.59,0.0,0.0,0.0,3.7897
0.6,0.6,0.6,0.6,0.0,0.0,0.0,3.7941
0.61,0.61,0.61,0.61,0.0,0.0,0.0,3.8368
0.62,0.62,0.62,0.62,0.0,0.0,0.0,3.7897
0.63,0.63,0.63,0.63,0.0,0.0,0.0,3.8015
0.64,0.64,0.64,0.64,0.0,0.0,0.0,3.8015
0.65,0.65,0.65,0.65,0.0,0.0,0.0,3.8838
0.66,0.66,0.66,0.66,0.0,0.0,0.0,3.7941
0.67,0.67,0.67,0.67,0.0,0.0,0.0,3.7824
0.68,0.68,0.68,0.68,0.0,0.0,0.0,3.8132
0.69,0.69,0.69,0.69,0.0,0.0,0.0,3.7765
0.7,0.7,0.7,0.7,0.0,0.0,0.0,3.7647
0.71,0.71,0.71,0.71,0.0,0.0,0.0,3.7294
0.72,0.72,0.72,0.72,0.0,0.0,0.0,3.7059
0.73,0.73,0.73,0.73,0.0,0.0,0.0,3.7294
0.74,0.74,0.74,0.74,0.0,0.0,0.0,3.6118
0.75,0.75,0.75,0.75,0.0,0.0,0.0,3.6588
0.76,0.76,0.76,0.76,0.0,0.0,0.0,3.6353
0.77,0.77,0.77,0.77,0.0,0.0,0.0,3.6941
0.78,0.78,0.78,0.78,0.0,0.0,0.0,3.7294
0.79,0.79,0.79,0.79,0.0,0.0,0.0,3.7176
0.8,0.8,0.8,0.8,0.0,0.0,0.0,3.8176
0.81,0.81,0.81,0.81,0.0,0.0,0.0,3.7529
0.82,0.82,0.82,0.82,0.0,0.0,0.0,3.7074
0.83,0.83,0.83,0.83,0.0,0.0,0.0,3.7265
0.84,0.84,0.84,0.84,0.0,0.0,0.0,3.8059
0.85,0.85,0.85,0.85,0.0,0.0,0.0,3.8294
0.86,0.86,0.86,0.86,0.0,0.0,0.0,3.7485
0.87,0.87,0.87,0.87,0.0,0.0,0.0,3.7485
0.88,0.88,0.88,0.88,0.0,0.0,0.0,3.7456
0.89,0.89,0.89,0.89,0.0,0.0,0.0,3.8044
0.9,0.9,0.9,0.9,0.0,0.0,0.0,3.8279
0.91,0.91,0.91,0.91,0.0,0.0,0.0,3.9868
0.92,0.92,0.92,0.92,0.0,0.0,0.0,4.0794
0.93,0.93,0.93,0.93,0.0,0.0,0.0,4.2265
0.94,0.94,0.94,0.94,0.0,0.0,0.0,4.4368
0.95,0.95,0.95,0.95,0.0,0.0,0.0,4.4603
0.96,0.96,0.96,0.96,0.0,0.0,0.0,4.4838
0.97,0.97,0.97,0.97,0.0,0.0,0.0,4.4368
0.98,0.98,0.98,0.98,0.0,0.0,0.0,4.4809
0.99,0.99,0.99,0.99,0.0,0.0,0.0,4.5353
1.0,1.0,1.0,1.0,0.0,0.0,0.0,4.5015
1.01,1.01,1.01,1.01,0.0,0.0,0.0,4.4926
1.02,1.02,1.02,1.02,0.0,0.0,0.0,4.5044
1.03,1.03,1.03,1.03,0.0,0.0,0.0,4.6882
1.04,1.04,1.04,1.04,0.0,0.0,0.0,4.6912
1.05,1.05,1.05,1.05,0.0,0.0,0.0,4.6794
1.06,1.06,1.06,1.06,0.0,0.0,0.0,4.6559
1.07,1.07,1.07,1.07,0.0,0.0,0.0,4.55
1.08,1.08,1.08,1.08,0.0,0.0,0.0,4.4309
1.09,1.09,1.09,1.09,0.0,0.0,0.0,4.3265
1.1,1.1,1.1,1.1,0.0,0.0,0.0,4.3441
1.11,1.11,1.11,1.11,0.0,0.0,0.0,4.3103
1.12,1.12,1.12,1.12,0.0,0.0,0.0,4.225
1.13,1.13,1.13,1.13,0.0,0.0,0.0,4.2794
1.14,1.14,1.14,1.14,0.0,0.0,0.0,4.2044
1.15,1.15,1.15,1.15,0.0,0.0,0.0,4.2176
1.16,1.16,1.16,1.16,0.0,0.0,0.0,4.2059
1.17,1.17,1.17,1.17,0.0,0.0,0.0,4.1941
1.18,1.18,1.18,1.18,0.0,0.0,0.0,4.1941
1.19,1.19,1.19,1.19,0.0,0.0,0.0,4.1397
1.2,1.2,1.2,1.2,0.0,0.0,0.0,4.0647
1.21,1.21,1.21,1.21,0.0,0.0,0.0,4.1147
1.22,1.22,1.22,1.22,0.0,0.0,0.0,4.1147
1.23,1.23,1.23,1.23,0.0,0.0,0.0,4.1029
1.24,1.24,1.24,1.24,0.0,0.0,0.0,4.1059
1.25,1.25,1.25,1.25,0.0,0.0,0.0,4.0397
1.26,1.26,1.26,1.26,0.0,0.0,0.0,4.0676
1.27,1.27,1.27,1.27,0.0,0.0,0.0,3.9529
1.28,1.28,1.28,1.28,0.0,0.0,0.0,3.8324
1.29,1.29,1.29,1.29,0.0,0.0,0.0,3.8353
1.3,1.3,1.3,1.3,0.0,0.0,0.0,3.9574
1.31,1.31,1.31,1.31,0.0,0.0,0.0,3.9735
1.32,1.32,1.32,1.32,0.0,0.0,0.0,3.9794
1.33,1.33,1.33,1.33,0.0,0.0,0.0,3.9132
1.34,1.34,1.34,1.34,0.0,0.0,0.0,3.9206
1.35,1.35,1.35,1.35,0.0,0.0,0.0,3.9456
1.36,1.36,1.36,1.36,0.0,0.0,0.0,4.0074
1.37,1.37,1.37,1.37,0.0,0.0,0.0,4.0353
1.38,1.38,1.38,1.38,0.0,0.0,0.0,4.0941
1.39,1.39,1.39,1.39,0.0,0.0,0.0,4.1206
1.4,1.4,1.4,1.4,0.0,0.0,0.0,4.2706
1.41,1.41,1.41,1.41,0.0,0.0,0.0,4.4191
1.42,1.42,1.42,1.42,0.0,0.0,0.0,4.4279
1.43,1.43,1.43,1.43,0.0,0.0,0.0,4.4353
1.44,1.44,1.44,1.44,0.0,0.0,0.0,4.4926
1.45,1.45,1.45,1.45,0.0,0.0,0.0,4.5397
1.46,1.46,1.46,1.46,0.0,0.0,0.0,4.6412
1.47,1.47,1.47,1.47,0.0,0.0,0.0,4.6765
1.48,1.48,1.48,1.48,0.0,0.0,0.0,4.7118
1.49,1.49,1.49,1.49,0.0,0.0,0.0,4.7397
1.5,1.5,1.5,1.5,0.0,0.0,0.0,4.8
1.51,1.51,1.51,1.51,0.0,0.0,0.0,4.8
1.52,1.52,1.52,1.52,0.0,0.0,0.0,4.8529
1.53,1.53,1.53,1.53,0.0,0.0,0.0,4.8971
1.54,1.54,1.54,1.54,0.0,0.0,0.0,5.0176
1.55,1.55,1.55,1.55,0.0,0.0,0.0,5.0912
1.56,1.56,1.56,1.56,0.0,0.0,0.0,5.1074
1.57,1.57,1.57,1.57,0.0,0.0,0.0,5.2618
1.58,1.58,1.58,1.58,0.0,0.0,0.0,5.3279
1.59,1.59,1.59,1.59,0.0,0.0,0.0,5.2809
1.6,1.6,1.6,1.6,0.0,0.0,0.0,5.2044
1.61,1.61,1.61,1.61,0.0,0.0,0.0,5.1691
1.62,1.62,1.62,1.62,0.0,0.0,0.0,5.1926
1.63,1.63,1.63,1.63,0.0,0.0,0.0,5.1897
1.64,1.64,1.64,1.64,0.0,0.0,0.0,5.2676
1.65,1.65,1.65,1.65,0.0,0.0,0.0,5.2647
1.66,1.66,1.66,1.66,0.0,0.0,0.0,5.2294
1.67,1.67,1.67,1.67,0.0,0.0,0.0,5.125
1.68,1.68,1.68,1.68,0.0,0.0,0.0,5.0941
1.69,1.69,1.69,1.69,0.0,0.0,0.0,5.1059
1.7,1.7,1.7,1.7,0.0,0.0,0.0,5.0309
1.71,1.71,1.71,1.71,0.0,0.0,0.0,4.9618
1.72,1.72,1.72,1.72,0.0,0.0,0.0,4.8559
1.73,1.73,1.73,1.73,0.0,0.0,0.0,4.8132
1.74,1.74,1.74,1.74,0.0,0.0,0.0,4.8279
1.75,1.75,1.75,1.75,0.0,0.0,0.0,4.8515
1.76,1.76,1.76,1.76,0.0,0.0,0.0,4.8044
1.77,1.77,1.77,1.77,0.0,0.0,0.0,4.8309
1.78,1.78,1.78,1.78,0.0,0.0,0.0,4.8162
1.79,1.79,1.79,1.79,0.0,0.0,0.0,4.7691
1.8,1.8,1.8,1.8,0.0,0.0,0.0,4.8044
1.81,1.81,1.81,1.81,0.0,0.0,0.0,4.7618
1.82,1.82,1.82,1.82,0.0,0.0,0.0,4.7088
1.83,1.83,1.83,1.83,0.0,0.0,0.0,4.6838
1.84,1.84,1.84,1.84,0.0,0.0,0.0,4.7176
1.85,1.85,1.85,1.85,0.0,0.0,0.0,4.7338
1.86,1.86,1.86,1.86,0.0,0.0,0.0,4.7735
1.87,1.87,1.87,1.87,0.0,0.0,0.0,4.7765
1.88,1.88,1.88,1.88,0.0,0.0,0.0,4.6471
1.89,1.89,1.89,1.89,0.0,0.0,0.0,4.7426
1.9,1.9,1.9,1.9,0.0,0.0,0.0,4.7632
1.91,1.91,1.91,1.91,0.0,0.0,0.0,4.8529
1.92,1.92,1.92,1.92,0.0,0.0,0.0,4.7941
1.93,1.93,1.93,1.93,0.0,0.0,0.0,4.6882
1.94,1.94,1.94,1.94,0.0,0.0,0.0,4.6368
1.95,1.95,1.95,1.95,0.0,0.0,0.0,4.6485
1.96,1.96,1.96,1.96,0.0,0.0,0.0,4.5265
1.97,1.97,1.97,1.97,0.0,0.0,0.0,4.5735
1.98,1.98,1.98,1.98,0.0,0.0,0.0,4.675
1.99,1.99,1.99,1.99,0.0,0.0,0.0,4.675
2.0,2.0,2.0,2.0,0.0,0.0,0.0,4.8544
2.01,2.01,2.01,2.01,0.0,0.0,0.0,4.8588
2.02,2.02,2.02,2.02,0.0,0.0,0.0,4.8868
2.03,2.03,2.03,2.03,0.0,0.0,0.0,4.8324
2.04,2.04,2.04,2.04,0.0,0.0,0.0,4.8603
2.05,2.05,2.05,2.05,0.0,0.0,0.0,4.8765
2.06,2.06,2.06,2.06,0.0,0.0,0.0,4.8456
2.07,2.07,2.07,2.07,0.0,0.0,0.0,4.8853
2.08,2.08,2.08,2.08,0.0,0.0,0.0,4.8824
2.09,2.09,2.09,2.09,0.0,0.0,0.0,4.8779
2.1,2.1,2.1,2.1,0.0,0.0,0.0,4.7647
2.11,2.11,2.11,2.11,0.0,0.0,0.0,4.7926
2.12,2.12,2.12,2.12,0.0,0.0,0.0,4.8059
2.13,2.13,2.13,2.13,0.0,0.0,0.0,4.9132
2.14,2.14,2.14,2.14,0.0,0.0,0.0,4.9691
2.15,2.15,2.15,2.15,0.0,0.0,0.0,5.0824
2.16,2.16,2.16,2.16,0.0,0.0,0.0,5.0515
2.17,2.17,2.17,2.17,0.0,0.0,0.0,5.1265
2.18,2.18,2.18,2.18,0.0,0.0,0.0,5.1971
2.19,2.19,2.19,2.19,0.0,0.0,0.0,5.1735
2.2,2.2,2.2,2.2,0.0,0.0,0.0,5.1735
2.21,2.21,2.21,2.21,0.0,0.0,0.0,5.1735
2.22,2.22,2.22,2.22,0.0,0.0,0.0,5.1618
2.23,2.23,2.23,2.23,0.0,0.0,0.0,5.1618
2.24,2.24,2.24,2.24,0.0,0.0,0.0,5.1368
2.25,2.25,2.25,2.25,0.0,0.0,0.0,5.1176
2.26,2.26,2.26,2.26,0.0,0.0,0.0,5.0941
2.27,2.27,2.27,2.27,0.0,0.0,0.0,4.9926
2.28,2.28,2.28,2.28,0.0,0.0,0.0,4.9456
2.29,2.29,2.29,2.29,0.0,0.0,0.0,4.8985
2.3,2.3,2.3,2.3,0.0,0.0,0.0,4.9809
2.31,2.31,2.31,2.31,0.0,0.0,0.0,4.8985
2.32,2.32,2.32,2.32,0.0,0.0,0.0,4.8074
2.33,2.33,2.33,2.33,0.0,0.0,0.0,4.8074
2.34,2.34,2.34,2.34,0.0,0.0,0.0,4.8309
2.35,2.35,2.35,2.35,0.0,0.0,0.0,4.8221
2.36,2.36,2.36,2.36,0.0,0.0,0.0,4.8574
2.37,2.37,2.37,2.37,0.0,0.0,0.0,4.8574
2.38,2.38,2.38,2.38,0.0,0.0,0.0,4.8926
2.39,2.39,2.39,2.39,0.0,0.0,0.0,4.8412
2.4,2.4,2.4,2.4,0.0,0.0,0.0,4.8529
2.41,2.41,2.41,2.41,0.0,0.0,0.0,4.8853
2.42,2.42,2.42,2.42,0.0,0.0,0.0,4.8956
2.43,2.43,2.43,2.43,0.0,0.0,0.0,4.8882
2.44,2.44,2.44,2.44,0.0,0.0,0.0,4.8662
2.45,2.45,2.45,2.45,0.0,0.0,0.0,4.9176
2.46,2.46,2.46,2.46,0.0,0.0,0.0,4.9868
2.47,2.47,2.47,2.47,0.0,0.0,0.0,4.9412
2.48,2.48,2.48,2.48,0.0,0.0,0.0,4.925
2.49,2.49,2.49,2.49,0.0,0.0,0.0,4.9353
2.5,2.5,2.5,2.5,0.0,0.0,0.0,4.9515
2.51,2.51,2.51,2.51,0.0,0.0,0.0,4.9632
2.52,2.52,2.52,2.52,0.0,0.0,0.0,4.9221
2.53,2.53,2.53,2.53,0.0,0.0,0.0,4.8559
2.54,2.54,2.54,2.54,0.0,0.0,0.0,4.8132
2.55,2.55,2.55,2.55,0.0,0.0,0.0,4.7353
2.56,2.56,2.56,2.56,0.0,0.0,0.0,4.6956
2.57,2.57,2.57,2.57,0.0,0.0,0.0,4.6015
2.58,2.58,2.58,2.58,0.0,0.0,0.0,4.5662
2.59,2.59,2.59,2.59,0.0,0.0,0.0,4.5191
2.6,2.6,2.6,2.6,0.0,0.0,0.0,4.5426
2.61,2.61,2.61,2.61,0.0,0.0,0.0,4.4912
2.62,2.62,2.62,2.62,0.0,0.0,0.0,4.4676
2.63,2.63,2.63,2.63,0.0,0.0,0.0,4.4676
2.64,2.64,2.64,2.64,0.0,0.0,0.0,4.5294
2.65,2.65,2.65,2.65,0.0,0.0,0.0,4.5618
2.66,2.66,2.66,2.66,0.0,0.0,0.0,4.5529
2.67,2.67,2.67,2.67,0.0,0.0,0.0,4.4632
2.68,2.68,2.68,2.68,0.0,0.0,0.0,4.4838
2.69,2.69,2.69,2.69,0.0,0.0,0.0,4.5426
2.7,2.7,2.7,2.7,0.0,0.0,0.0,4.4956
2.71,2.71,2.71,2.71,0.0,0.0,0.0,4.5353
2.72,2.72,2.72,2.72,0.0,0.0,0.0,4.6368
2.73,2.73,2.73,2.73,0.0,0.0,0.0,4.5779
2.74,2.74,2.74,2.74,0.0,0.0,0.0,4.6132
2.75,2.75,2.75,2.75,0.0,0.0,0.0,4.5544
2.76,2.76,2.76,2.76,0.0,0.0,0.0,4.5309
2.77,2.77,2.77,2.77,0.0,0.0,0.0,4.5824
2.78,2.78,2.78,2.78,0.0,0.0,0.0,4.5544
2.79,2.79,2.79,2.79,0.0,0.0,0.0,4.5544
2.8,2.8,2.8,2.8,0.0,0.0,0.0,4.5191
2.81,2.81,2.81,2.81,0.0,0.0,0.0,4.4838
2.82,2.82,2.82,2.82,0.0,0.0,0.0,4.4485
2.83,2.83,2.83,2.83,0.0,0.0,0.0,4.4485
2.84,2.84,2.84,2.84,0.0,0.0,0.0,4.4206
2.85,2.85,2.85,2.85,0.0,0.0,0.0,4.4015
2.86,2.86,2.86,2.86,0.0,0.0,0.0,4.4015
2.87,2.87,2.87,2.87,0.0,0.0,0.0,4.3324
2.88,2.88,2.88,2.88,0.0,0.0,0.0,4.2985
2.89,2.89,2.89,2.89,0.0,0.0,0.0,4.2279
2.9,2.9,2.9,2.9,0.0,0.0,0.0,4.2162
2.91,2.91,2.91,2.91,0.0,0.0,0.0,4.1265
2.92,2.92,2.92,2.92,0.0,0.0,0.0,4.1456
2.93,2.93,2.93,2.93,0.0,0.0,0.0,4.1265
2.94,2.94,2.94,2.94,0.0,0.0,0.0,4.0632
2.95,2.95,2.95,2.95,0.0,0.0,0.0,3.9853
2.96,2.96,2.96,2.96,0.0,0.0,0.0,4.0088
2.97,2.97,2.97,2.97,0.0,0.0,0.0,4.025
2.98,2.98,2.98,2.98,0.0,0.0,0.0,3.9426
2.99,2.99,2.99,2.99,0.0,0.0,0.0,3.8441
3.0,3.0,3.0,3.0,0.0,0.0,0.0,3.8676
3.01,3.01,3.01,3.01,0.0,0.0,0.0,3.7971
3.02,3.02,3.02,3.02,0.0,0.0,0.0,3.6956
3.03,3.03,3.03,3.03,0.0,0.0,0.0,3.6794
3.04,3.04,3.04,3.04,0.0,0.0,0.0,3.6956
3.05,3.05,3.05,3.05,0.0,0.0,0.0,3.6221
3.06,3.06,3.06,3.06,0.0,0.0,0.0,3.7397
3.07,3.07,3.07,3.07,0.0,0.0,0.0,3.6647
3.08,3.08,3.08,3.08,0.0,0.0,0.0,3.6485
3.09,3.09,3.09,3.09,0.0,0.0,0.0,3.7074
3.1,3.1,3.1,3.1,0.0,0.0,0.0,3.7353
3.11,3.11,3.11,3.11,0.0,0.0,0.0,3.7632
3.12,3.12,3.12,3.12,0.0,0.0,0.0,3.8132
3.13,3.13,3.13,3.13,0.0,0.0,0.0,3.8088
3.14,3.14,3.14,3.14,0.0,0.0,0.0,3.7882
3.15,3.15,3.15,3.15,0.0,0.0,0.0,3.8235
3.16,3.16,3.16,3.16,0.0,0.0,0.0,3.8794
3.17,3.17,3.17,3.17,0.0,0.0,0.0,3.9647
3.18,3.18,3.18,3.18,0.0,0.0,0.0,3.9882
3.19,3.19,3.19,3.19,0.0,0.0,0.0,4.0824
3.2,3.2,3.2,3.2,0.0,0.0,0.0,4.0853
3.21,3.21,3.21,3.21,0.0,0.0,0.0,4.1324
3.22,3.22,3.22,3.22,0.0,0.0,0.0,4.1426
3.23,3.23,3.23,3.23,0.0,0.0,0.0,4.1265
3.24,3.24,3.24,3.24,0.0,0.0,0.0,4.2235
3.25,3.25,3.25,3.25,0.0,0.0,0.0,4.2632
3.26,3.26,3.26,3.26,0.0,0.0,0.0,4.3603
3.27,3.27,3.27,3.27,0.0,0.0,0.0,4.4471
3.28,3.28,3.28,3.28,0.0,0.0,0.0,4.4779
3.29,3.29,3.29,3.29,0.0,0.0,0.0,4.4897
3.3,3.3,3.3,3.3,0.0,0.0,0.0,4.4676
3.31,3.31,3.31,3.31,0.0,0.0,0.0,4.55
3.32,3.32,3.32,3.32,0.0,0.0,0.0,4.5809
3.33,3.33,3.33,3.33,0.0,0.0,0.0,4.6162
3.34,3.34,3.34,3.34,0.0,0.0,0.0,4.675
3.35,3.35,3.35,3.35,0.0,0.0,0.0,4.7529
3.36,3.36,3.36,3.36,0.0,0.0,0.0,4.8118
3.37,3.37,3.37,3.37,0.0,0.0,0.0,4.9338
3.38,3.38,3.38,3.38,0.0,0.0,0.0,4.9382
3.39,3.39,3.39,3.39,0.0,0.0,0.0,4.9926
3.4,3.4,3.4,3.4,0.0,0.0,0.0,5.0574
3.41,3.41,3.41,3.41,0.0,0.0,0.0,5.1015
3.42,3.42,3.42,3.42,0.0,0.0,0.0,5.1265
3.43,3.43,3.43,3.43,0.0,0.0,0.0,5.1265
3.44,3.44,3.44,3.44,0.0,0.0,0.0,5.0794
3.45,3.45,3.45,3.45,0.0,0.0,0.0,5.0132
3.46,3.46,3.46,3.46,0.0,0.0,0.0,5.0721
3.47,3.47,3.47,3.47,0.0,0.0,0.0,5.0912
3.48,3.48,3.48,3.48,0.0,0.0,0.0,4.9897
3.49,3.49,3.49,3.49,0.0,0.0,0.0,4.9897
3.5,3.5,3.5,3.5,0.0,0.0,0.0,4.8676
3.51,3.51,3.51,3.51,0.0,0.0,0.0,4.8132
3.52,3.52,3.52,3.52,0.0,0.0,0.0,4.7662
3.53,3.53,3.53,3.53,0.0,0.0,0.0,4.8132
3.54,3.54,3.54,3.54,0.0,0.0,0.0,4.8412
3.55,3.55,3.55,3.55,0.0,0.0,0.0,4.8838
3.56,3.56,3.56,3.56,0.0,0.0,0.0,4.875
3.57,3.57,3.57,3.57,0.0,0.0,0.0,4.9176
3.58,3.58,3.58,3.58,0.0,0.0,0.0,4.8235
3.59,3.59,3.59,3.59,0.0,0.0,0.0,4.8353
3.6,3.6,3.6,3.6,0.0,0.0,0.0,4.8029
3.61,3.61,3.61,3.61,0.0,0.0,0.0,4.8191
3.62,3.62,3.62,3.62,0.0,0.0,0.0,4.85
3.63,3.63,3.63,3.63,0.0,0.0,0.0,4.7838
3.64,3.64,3.64,3.64,0.0,0.0,0.0,4.7368
3.65,3.65,3.65,3.65,0.0,0.0,0.0,4.6515
3.66,3.66,3.66,3.66,0.0,0.0,0.0,4.6809
3.67,3.67,3.67,3.67,0.0,0.0,0.0,4.5279
3.68,3.68,3.68,3.68,0.0,0.0,0.0,4.3926
3.69,3.69,3.69,3.69,0.0,0.0,0.0,4.3926
3.7,3.7,3.7,3.7,0.0,0.0,0.0,4.4397
3.71,3.71,3.71,3.71,0.0,0.0,0.0,4.4162
3.72,3.72,3.72,3.72,0.0,0.0,0.0,4.4235
3.73,3.73,3.73,3.73,0.0,0.0,0.0,4.5176
3.74,3.74,3.74,3.74,0.0,0.0,0.0,4.4868
3.75,3.75,3.75,3.75,0.0,0.0,0.0,4.5956
3.76,3.76,3.76,3.76,0.0,0.0,0.0,4.5721
3.77,3.77,3.77,3.77,0.0,0.0,0.0,4.5132
3.78,3.78,3.78,3.78,0.0,0.0,0.0,4.5015
3.79,3.79,3.79,3.79,0.0,0.0,0.0,4.4941
3.8,3.8,3.8,3.8,0.0,0.0,0.0,4.4941
3.81,3.81,3.81,3.81,0.0,0.0,0.0,4.4706
3.82,3.82,3.82,3.82,0.0,0.0,0.0,4.5294
3.83,3.83,3.83,3.83,0.0,0.0,0.0,4.525
3.84,3.84,3.84,3.84,0.0,0.0,0.0,4.6118
3.85,3.85,3.85,3.85,0.0,0.0,0.0,4.5529
3.86,3.86,3.86,3.86,0.0,0.0,0.0,4.5294
3.87,3.87,3.87,3.87,0.0,0.0,0.0,4.5206
3.88,3.88,3.88,3.88,0.0,0.0,0.0,4.4735
3.89,3.89,3.89,3.89,0.0,0.0,0.0,4.4618
3.9,3.9,3.9,3.9,0.0,0.0,0.0,4.4971
3.91,3.91,3.91,3.91,0.0,0.0,0.0,4.4382
3.92,3.92,3.92,3.92,0.0,0.0,0.0,4.4426
3.93,3.93,3.93,3.93,0.0,0.0,0.0,4.4779
3.94,3.94,3.94,3.94,0.0,0.0,0.0,4.4
3.95,3.95,3.95,3.95,0.0,0.0,0.0,4.3412
3.96,3.96,3.96,3.96,0.0,0.0,0.0,4.4471
3.97,3.97,3.97,3.97,0.0,0.0,0.0,4.4235
3.98,3.98,3.98,3.98,0.0,0.0,0.0,4.4235
3.99,3.99,3.99,3.99,0.0,0.0,0.0,4.4588
4.0,4.0,4.0,4.0,0.0,0.0,0.0,4.4471
4.01,4.01,4.01,4.01,0.0,0.0,0.0,4.5059
4.02,4.02,4.02,4.02,0.0,0.0,0.0,4.4706
4.03,4.03,4.03,4.03,0.0,0.0,0.0,4.4706
4.04,4.04,4.04,4.04,0.0,0.0,0.0,4.4779
4.05,4.05,4.05,4.05,0.0,0.0,0.0,4.4221
4.06,4.06,4.06,4.06,0.0,0.0,0.0,4.4221
4.07,4.07,4.07,4.07,0.0,0.0,0.0,4.4338
4.08,4.08,4.08,4.08,0.0,0.0,0.0,4.4029
4.09,4.09,4.09,4.09,0.0,0.0,0.0,4.3868
4.1,4.1,4.1,4.1,0.0,0.0,0.0,4.4147
4.11,4.11,4.11,4.11,0.0,0.0,0.0,4.3324
4.12,4.12,4.12,4.12,0.0,0.0,0.0,4.3632
4.13,4.13,4.13,4.13,0.0,0.0,0.0,4.4221
4.14,4.14,4.14,4.14,0.0,0.0,0.0,4.4426
4.15,4.15,4.15,4.15,0.0,0.0,0.0,4.4588
4.16,4.16,4.16,4.16,0.0,0.0,0.0,4.4706
4.17,4.17,4.17,4.17,0.0,0.0,0.0,4.4941
4.18,4.18,4.18,4.18,0.0,0.0,0.0,4.5088
4.19,4.19,4.19,4.19,0.0,0.0,0.0,4.5632
4.2,4.2,4.2,4.2,0.0,0.0,0.0,4.5132
4.21,4.21,4.21,4.21,0.0,0.0,0.0,4.4441
4.22,4.22,4.22,4.22,0.0,0.0,0.0,4.5132
4.23,4.23,4.23,4.23,0.0,0.0,0.0,4.4779
4.24,4.24,4.24,4.24,0.0,0.0,0.0,4.6
4.25,4.25,4.25,4.25,0.0,0.0,0.0,4.6426
4.26,4.26,4.26,4.26,0.0,0.0,0.0,4.725
4.27,4.27,4.27,4.27,0.0,0.0,0.0,4.7176
4.28,4.28,4.28,4.28,0.0,0.0,0.0,4.7368
4.29,4.29,4.29,4.29,0.0,0.0,0.0,4.7559
4.3,4.3,4.3,4.3,0.0,0.0,0.0,4.7559
4.31,4.31,4.31,4.31,0.0,0.0,0.0,4.8191
4.32,4.32,4.32,4.32,0.0,0.0,0.0,4.7882
4.33,4.33,4.33,4.33,0.0,0.0,0.0,4.7765
4.34,4.34,4.34,4.34,0.0,0.0,0.0,4.8279
4.35,4.35,4.35,4.35,0.0,0.0,0.0,4.8235
4.36,4.36,4.36,4.36,0.0,0.0,0.0,4.8235
4.37,4.37,4.37,4.37,0.0,0.0,0.0,4.7956
4.38,4.38,4.38,4.38,0.0,0.0,0.0,4.8544
4.39,4.39,4.39,4.39,0.0,0.0,0.0,4.8544
4.4,4.4,4.4,4.4,0.0,0.0,0.0,4.8662
4.41,4.41,4.41,4.41,0.0,0.0,0.0,4.9059
4.42,4.42,4.42,4.42,0.0,0.0,0.0,4.9176
4.43,4.43,4.43,4.43,0.0,0.0,0.0,4.9221
4.44,4.44,4.44,4.44,0.0,0.0,0.0,4.95
4.45,4.45,4.45,4.45,0.0,0.0,0.0,4.8706
4.46,4.46,4.46,4.46,0.0,0.0,0.0,4.8118
4.47,4.47,4.47,4.47,0.0,0.0,0.0,4.7647
4.48,4.48,4.48,4.48,0.0,0.0,0.0,4.7206
4.49,4.49,4.49,4.49,0.0,0.0,0.0,4.6779
4.5,4.5,4.5,4.5,0.0,0.0,0.0,4.6191
4.51,4.51,4.51,4.51,0.0,0.0,0.0,4.5294
4.52,4.52,4.52,4.52,0.0,0.0,0.0,4.4088
4.53,4.53,4.53,4.53,0.0,0.0,0.0,4.3103
4.54,4.54,4.54,4.54,0.0,0.0,0.0,4.2088
4.55,4.55,4.55,4.55,0.0,0.0,0.0,4.2088
4.56,4.56,4.56,4.56,0.0,0.0,0.0,4.1382
4.57,4.57,4.57,4.57,0.0,0.0,0.0,4.1382
4.58,4.58,4.58,4.58,0.0,0.0,0.0,4.0132
4.59,4.59,4.59,4.59,0.0,0.0,0.0,3.8441
4.6,4.6,4.6,4.6,0.0,0.0,0.0,3.8706
4.61,4.61,4.61,4.61,0.0,0.0,0.0,3.8441
4.62,4.62,4.62,4.62,0.0,0.0,0.0,3.7868
4.63,4.63,4.63,4.63,0.0,0.0,0.0,3.75
4.64,4.64,4.64,4.64,0.0,0.0,0.0,3.7853
4.65,4.65,4.65,4.65,0.0,0.0,0.0,3.8191
4.66,4.66,4.66,4.66,0.0,0.0,0.0,3.8647
4.67,4.67,4.67,4.67,0.0,0.0,0.0,3.8529
4.68,4.68,4.68,4.68,0.0,0.0,0.0,3.975
4.69,4.69,4.69,4.69,0.0,0.0,0.0,4.0338
4.7,4.7,4.7,4.7,0.0,0.0,0.0,4.0691
4.71,4.71,4.71,4.71,0.0,0.0,0.0,4.0765
4.72,4.72,4.72,4.72,0.0,0.0,0.0,4.0412
4.73,4.73,4.73,4.73,0.0,0.0,0.0,4.1868
4.74,4.74,4.74,4.74,0.0,0.0,0.0,4.2735
4.75,4.75,4.75,4.75,0.0,0.0,0.0,4.1838
4.76,4.76,4.76,4.76,0.0,0.0,0.0,4.2103
4.77,4.77,4.77,4.77,0.0,0.0,0.0,4.1471
4.78,4.78,4.78,4.78,0.0,0.0,0.0,4.1529
4.79,4.79,4.79,4.79,0.0,0.0,0.0,4.0985
4.8,4.8,4.8,4.8,0.0,0.0,0.0,4.0941
4.81,4.81,4.81,4.81,0.0,0.0,0.0,3.9956
4.82,4.82,4.82,4.82,0.0,0.0,0.0,4.0191
4.83,4.83,4.83,4.83,0.0,0.0,0.0,3.9029
4.84,4.84,4.84,4.84,0.0,0.0,0.0,3.8103
4.85,4.85,4.85,4.85,0.0,0.0,0.0,3.7588
4.86,4.86,4.86,4.86,0.0,0.0,0.0,3.7544
4.87,4.87,4.87,4.87,0.0,0.0,0.0,3.7265
4.88,4.88,4.88,4.88,0.0,0.0,0.0,3.7809
4.89,4.89,4.89,4.89,0.0,0.0,0.0,3.8324
4.9,4.9,4.9,4.9,0.0,0.0,0.0,3.8279
4.91,4.91,4.91,4.91,0.0,0.0,0.0,3.7426
4.92,4.92,4.92,4.92,0.0,0.0,0.0,3.7515
4.93,4.93,4.93,4.93,0.0,0.0,0.0,3.6882
4.94,4.94,4.94,4.94,0.0,0.0,0.0,3.7382
4.95,4.95,4.95,4.95,0.0,0.0,0.0,3.7574
4.96,4.96,4.96,4.96,0.0,0.0,0.0,3.9059
4.97,4.97,4.97,4.97,0.0,0.0,0.0,3.8632
4.98,4.98,4.98,4.98,0.0,0.0,0.0,3.95
4.99,4.99,4.99,4.99,0.0,0.0,0.0,3.9353
5.0,5.0,5.0,5.0,0.0,0.0,0.0,3.8809
5.01,5.01,5.01,5.01,0.0,0.0,0.0,3.9235
5.02,5.02,5.02,5.02,0.0,0.0,0.0,3.9191
5.03,5.03,5.03,5.03,0.0,0.0,0.0,3.9779
5.04,5.04,5.04,5.04,0.0,0.0,0.0,3.9574
5.05,5.05,5.05,5.05,0.0,0.0,0.0,3.9412
5.06,5.06,5.06,5.06,0.0,0.0,0.0,3.9426
5.07,5.07,5.07,5.07,0.0,0.0,0.0,3.8529
5.08,5.08,5.08,5.08,0.0,0.0,0.0,3.8221
5.09,5.09,5.09,5.09,0.0,0.0,0.0,3.8176
5.1,5.1,5.1,5.1,0.0,0.0,0.0,3.7353
5.11,5.11,5.11,5.11,0.0,0.0,0.0,3.6338
5.12,5.12,5.12,5.12,0.0,0.0,0.0,3.4809
5.13,5.13,5.13,5.13,0.0,0.0,0.0,3.5441
5.14,5.14,5.14,5.14,0.0,0.0,0.0,3.4382
5.15,5.15,5.15,5.15,0.0,0.0,0.0,3.4618
5.16,5.16,5.16,5.16,0.0,0.0,0.0,3.5956
5.17,5.17,5.17,5.17,0.0,0.0,0.0,3.6074
5.18,5.18,5.18,5.18,0.0,0.0,0.0,3.6147
5.19,5.19,5.19,5.19,0.0,0.0,0.0,3.6265
5.2,5.2,5.2,5.2,0.0,0.0,0.0,3.6853
5.21,5.21,5.21,5.21,0.0,0.0,0.0,3.7632
5.22,5.22,5.22,5.22,0.0,0.0,0.0,3.7368
5.23,5.23,5.23,5.23,0.0,0.0,0.0,3.7088
5.24,5.24,5.24,5.24,0.0,0.0,0.0,3.6353
5.25,5.25,5.25,5.25,0.0,0.0,0.0,3.5603
5.26,5.26,5.26,5.26,0.0,0.0,0.0,3.5132
5.27,5.27,5.27,5.27,0.0,0.0,0.0,3.5485
5.28,5.28,5.28,5.28,0.0,0.0,0.0,3.5368
5.29,5.29,5.29,5.29,0.0,0.0,0.0,3.5647
5.3,5.3,5.3,5.3,0.0,0.0,0.0,3.5485
5.31,5.31,5.31,5.31,0.0,0.0,0.0,3.5471
5.32,5.32,5.32,5.32,0.0,0.0,0.0,3.6765
5.33,5.33,5.33,5.33,0.0,0.0,0.0,3.5706
5.34,5.34,5.34,5.34,0.0,0.0,0.0,3.6206
5.35,5.35,5.35,5.35,0.0,0.0,0.0,3.5824
5.36,5.36,5.36,5.36,0.0,0.0,0.0,3.6647
5.37,5.37,5.37,5.37,0.0,0.0,0.0,3.7147
5.38,5.38,5.38,5.38,0.0,0.0,0.0,3.6529
5.39,5.39,5.39,5.39,0.0,0.0,0.0,3.5471
5.4,5.4,5.4,5.4,0.0,0.0,0.0,3.5235
5.41,5.41,5.41,5.41,0.0,0.0,0.0,3.6015
5.42,5.42,5.42,5.42,0.0,0.0,0.0,3.575
5.43,5.43,5.43,5.43,0.0,0.0,0.0,3.625
5.44,5.44,5.44,5.44,0.0,0.0,0.0,3.75
5.45,5.45,5.45,5.45,0.0,0.0,0.0,3.7662
5.46,5.46,5.46,5.46,0.0,0.0,0.0,3.8794
5.47,5.47,5.47,5.47,0.0,0.0,0.0,3.8485
5.48,5.48,5.48,5.48,0.0,0.0,0.0,3.8015
5.49,5.49,5.49,5.49,0.0,0.0,0.0,3.8368
5.5,5.5,5.5,5.5,0.0,0.0,0.0,3.7971
5.51,5.51,5.51,5.51,0.0,0.0,0.0,3.8294
5.52,5.52,5.52,5.52,0.0,0.0,0.0,3.9074
5.53,5.53,5.53,5.53,0.0,0.0,0.0,3.9618
5.54,5.54,5.54,5.54,0.0,0.0,0.0,3.95
5.55,5.55,5.55,5.55,0.0,0.0,0.0,3.8676
5.56,5.56,5.56,5.56,0.0,0.0,0.0,3.9382
5.57,5.57,5.57,5.57,0.0,0.0,0.0,3.9853
5.58,5.58,5.58,5.58,0.0,0.0,0.0,3.9382
5.59,5.59,5.59,5.59,0.0,0.0,0.0,3.9691
5.6,5.6,5.6,5.6,0.0,0.0,0.0,3.9765
5.61,5.61,5.61,5.61,0.0,0.0,0.0,3.9809
5.62,5.62,5.62,5.62,0.0,0.0,0.0,3.9824
5.63,5.63,5.63,5.63,0.0,0.0,0.0,3.9779
5.64,5.64,5.64,5.64,0.0,0.0,0.0,3.9147
5.65,5.65,5.65,5.65,0.0,0.0,0.0,3.9147
5.66,5.66,5.66,5.66,0.0,0.0,0.0,3.9618
5.67,5.67,5.67,5.67,0.0,0.0,0.0,3.95
5.68,5.68,5.68,5.68,0.0,0.0,0.0,4.025
5.69,5.69,5.69,5.69,0.0,0.0,0.0,3.9941
5.7,5.7,5.7,5.7,0.0,0.0,0.0,4.0294
5.71,5.71,5.71,5.71,0.0,0.0,0.0,3.95
5.72,5.72,5.72,5.72,0.0,0.0,0.0,4.0618
5.73,5.73,5.73,5.73,0.0,0.0,0.0,3.9176
5.74,5.74,5.74,5.74,0.0,0.0,0.0,3.9765
5.75,5.75,5.75,5.75,0.0,0.0,0.0,4.0515
5.76,5.76,5.76,5.76,0.0,0.0,0.0,4.0162
5.77,5.77,5.77,5.77,0.0,0.0,0.0,3.9471
5.78,5.78,5.78,5.78,0.0,0.0,0.0,3.8809
5.79,5.79,5.79,5.79,0.0,0.0,0.0,3.7691
5.8,5.8,5.8,5.8,0.0,0.0,0.0,3.5941
5.81,5.81,5.81,5.81,0.0,0.0,0.0,3.6985
5.82,5.82,5.82,5.82,0.0,0.0,0.0,3.7529
5.83,5.83,5.83,5.83,0.0,0.0,0.0,3.7809
5.84,5.84,5.84,5.84,0.0,0.0,0.0,3.7338
5.85,5.85,5.85,5.85,0.0,0.0,0.0,3.7338
5.86,5.86,5.86,5.86,0.0,0.0,0.0,3.7103
5.87,5.87,5.87,5.87,0.0,0.0,0.0,3.6721
5.88,5.88,5.88,5.88,0.0,0.0,0.0,3.6765
5.89,5.89,5.89,5.89,0.0,0.0,0.0,3.6382
5.9,5.9,5.9,5.9,0.0,0.0,0.0,3.6735
5.91,5.91,5.91,5.91,0.0,0.0,0.0,3.6809
5.92,5.92,5.92,5.92,0.0,0.0,0.0,3.7588
5.93,5.93,5.93,5.93,0.0,0.0,0.0,3.7515
5.94,5.94,5.94,5.94,0.0,0.0,0.0,3.7118
5.95,5.95,5.95,5.95,0.0,0.0,0.0,3.7
5.96,5.96,5.96,5.96,0.0,0.0,0.0,3.7235
5.97,5.97,5.97,5.97,0.0,0.0,0.0,3.6176
5.98,5.98,5.98,5.98,0.0,0.0,0.0,3.5353
5.99,5.99,5.99,5.99,0.0,0.0,0.0,3.4059
6.0,6.0,6.0,6.0,0.0,0.0,0.0,3.375
6.01,6.01,6.01,6.01,0.0,0.0,0.0,3.3426
6.02,6.02,6.02,6.02,0.0,0.0,0.0,3.3588
6.03,6.03,6.03,6.03,0.0,0.0,0.0,3.3544
6.04,6.04,6.04,6.04,0.0,0.0,0.0,3.2956
6.05,6.05,6.05,6.05,0.0,0.0,0.0,3.3029
6.06,6.06,6.06,6.06,0.0,0.0,0.0,3.3309
6.07,6.07,6.07,6.07,0.0,0.0,0.0,3.3735
6.08,6.08,6.08,6.08,0.0,0.0,0.0,3.4529
6.09,6.09,6.09,6.09,0.0,0.0,0.0,3.5118
6.1,6.1,6.1,6.1,0.0,0.0,0.0,3.5824
6.11,6.11,6.11,6.11,0.0,0.0,0.0,3.5309
6.12,6.12,6.12,6.12,0.0,0.0,0.0,3.5706
6.13,6.13,6.13,6.13,0.0,0.0,0.0,3.6059
6.14,6.14,6.14,6.14,0.0,0.0,0.0,3.6397
6.15,6.15,6.15,6.15,0.0,0.0,0.0,3.5662
6.16,6.16,6.16,6.16,0.0,0.0,0.0,3.6559
6.17,6.17,6.17,6.17,0.0,0.0,0.0,3.5618
6.18,6.18,6.18,6.18,0.0,0.0,0.0,3.6015
6.19,6.19,6.19,6.19,0.0,0.0,0.0,3.6015
6.2,6.2,6.2,6.2,0.0,0.0,0.0,3.5662
6.21,6.21,6.21,6.21,0.0,0.0,0.0,3.5618
6.22,6.22,6.22,6.22,0.0,0.0,0.0,3.5147
6.23,6.23,6.23,6.23,0.0,0.0,0.0,3.5618
6.24,6.24,6.24,6.24,0.0,0.0,0.0,3.5309
6.25,6.25,6.25,6.25,0.0,0.0,0.0,3.5882
6.26,6.26,6.26,6.26,0.0,0.0,0.0,3.5618
6.27,6.27,6.27,6.27,0.0,0.0,0.0,3.5456
6.28,6.28,6.28,6.28,0.0,0.0,0.0,3.5824
6.29,6.29,6.29,6.29,0.0,0.0,0.0,3.6412
6.3,6.3,6.3,6.3,0.0,0.0,0.0,3.6824
6.31,6.31,6.31,6.31,0.0,0.0,0.0,3.7265
6.32,6.32,6.32,6.32,0.0,0.0,0.0,3.7382
6.33,6.33,6.33,6.33,0.0,0.0,0.0,3.6985
6.34,6.34,6.34,6.34,0.0,0.0,0.0,3.75
6.35,6.35,6.35,6.35,0.0,0.0,0.0,3.8426
6.36,6.36,6.36,6.36,0.0,0.0,0.0,3.8147
6.37,6.37,6.37,6.37,0.0,0.0,0.0,3.7603
6.38,6.38,6.38,6.38,0.0,0.0,0.0,3.8515
6.39,6.39,6.39,6.39,0.0,0.0,0.0,3.9853
6.4,6.4,6.4,6.4,0.0,0.0,0.0,4.0368
6.41,6.41,6.41,6.41,0.0,0.0,0.0,4.1147
6.42,6.42,6.42,6.42,0.0,0.0,0.0,4.0368
6.43,6.43,6.43,6.43,0.0,0.0,0.0,3.9853
6.44,6.44,6.44,6.44,0.0,0.0,0.0,3.9853
6.45,6.45,6.45,6.45,0.0,0.0,0.0,3.9382
6.46,6.46,6.46,6.46,0.0,0.0,0.0,3.9676
6.47,6.47,6.47,6.47,0.0,0.0,0.0,3.9324
6.48,6.48,6.48,6.48,0.0,0.0,0.0,3.9397
6.49,6.49,6.49,6.49,0.0,0.0,0.0,3.8853
6.5,6.5,6.5,6.5,0.0,0.0,0.0,3.8426
6.51,6.51,6.51,6.51,0.0,0.0,0.0,3.8897
6.52,6.52,6.52,6.52,0.0,0.0,0.0,3.9132
6.53,6.53,6.53,6.53,0.0,0.0,0.0,3.8735
6.54,6.54,6.54,6.54,0.0,0.0,0.0,3.8926
6.55,6.55,6.55,6.55,0.0,0.0,0.0,3.8338
6.56,6.56,6.56,6.56,0.0,0.0,0.0,3.7471
6.57,6.57,6.57,6.57,0.0,0.0,0.0,3.7044
6.58,6.58,6.58,6.58,0.0,0.0,0.0,3.6971
6.59,6.59,6.59,6.59,0.0,0.0,0.0,3.7824
6.6,6.6,6.6,6.6,0.0,0.0,0.0,3.7676
6.61,6.61,6.61,6.61,0.0,0.0,0.0,3.8221
6.62,6.62,6.62,6.62,0.0,0.0,0.0,3.8647
6.63,6.63,6.63,6.63,0.0,0.0,0.0,3.9985
6.64,6.64,6.64,6.64,0.0,0.0,0.0,4.0176
6.65,6.65,6.65,6.65,0.0,0.0,0.0,4.0147
6.66,6.66,6.66,6.66,0.0,0.0,0.0,4.0544
6.67,6.67,6.67,6.67,0.0,0.0,0.0,4.0735
6.68,6.68,6.68,6.68,0.0,0.0,0.0,4.0029
6.69,6.69,6.69,6.69,0.0,0.0,0.0,4.0294
6.7,6.7,6.7,6.7,0.0,0.0,0.0,4.0382
6.71,6.71,6.71,6.71,0.0,0.0,0.0,3.9824
6.72,6.72,6.72,6.72,0.0,0.0,0.0,3.9559
6.73,6.73,6.73,6.73,0.0,0.0,0.0,3.8338
6.74,6.74,6.74,6.74,0.0,0.0,0.0,3.8221
6.75,6.75,6.75,6.75,0.0,0.0,0.0,3.8647
6.76,6.76,6.76,6.76,0.0,0.0,0.0,3.8176
6.77,6.77,6.77,6.77,0.0,0.0,0.0,3.9515
6.78,6.78,6.78,6.78,0.0,0.0,0.0,3.9397
6.79,6.79,6.79,6.79,0.0,0.0,0.0,4.0059
6.8,6.8,6.8,6.8,0.0,0.0,0.0,4.1
6.81,6.81,6.81,6.81,0.0,0.0,0.0,4.1985
6.82,6.82,6.82,6.82,0.0,0.0,0.0,4.2382
6.83,6.83,6.83,6.83,0.0,0.0,0.0,4.2765
6.84,6.84,6.84,6.84,0.0,0.0,0.0,4.3265
6.85,6.85,6.85,6.85,0.0,0.0,0.0,4.3309
6.86,6.86,6.86,6.86,0.0,0.0,0.0,4.2412
6.87,6.87,6.87,6.87,0.0,0.0,0.0,4.2221
6.88,6.88,6.88,6.88,0.0,0.0,0.0,4.2176
6.89,6.89,6.89,6.89,0.0,0.0,0.0,4.1265
6.9,6.9,6.9,6.9,0.0,0.0,0.0,4.0868
6.91,6.91,6.91,6.91,0.0,0.0,0.0,4.1779
6.92,6.92,6.92,6.92,0.0,0.0,0.0,4.1706
6.93,6.93,6.93,6.93,0.0,0.0,0.0,4.275
6.94,6.94,6.94,6.94,0.0,0.0,0.0,4.2441
6.95,6.95,6.95,6.95,0.0,0.0,0.0,4.2471
6.96,6.96,6.96,6.96,0.0,0.0,0.0,4.1956
6.97,6.97,6.97,6.97,0.0,0.0,0.0,4.1853
6.98,6.98,6.98,6.98,0.0,0.0,0.0,4.1706
6.99,6.99,6.99,6.99,0.0,0.0,0.0,4.1941
7.0,7.0,7.0,7.0,0.0,0.0,0.0,4.1471
7.01,7.01,7.01,7.01,0.0,0.0,0.0,4.175
7.02,7.02,7.02,7.02,0.0,0.0,0.0,4.1985
7.03,7.03,7.03,7.03,0.0,0.0,0.0,4.1868
7.04,7.04,7.04,7.04,0.0,0.0,0.0,4.3279
7.05,7.05,7.05,7.05,0.0,0.0,0.0,4.3721
7.06,7.06,7.06,7.06,0.0,0.0,0.0,4.4338
7.07,7.07,7.07,7.07,0.0,0.0,0.0,4.4574
7.08,7.08,7.08,7.08,0.0,0.0,0.0,4.4382
7.09,7.09,7.09,7.09,0.0,0.0,0.0,4.4265
7.1,7.1,7.1,7.1,0.0,0.0,0.0,4.5088
7.11,7.11,7.11,7.11,0.0,0.0,0.0,4.5985
7.12,7.12,7.12,7.12,0.0,0.0,0.0,4.6191
7.13,7.13,7.13,7.13,0.0,0.0,0.0,4.5912
7.14,7.14,7.14,7.14,0.0,0.0,0.0,4.6574
7.15,7.15,7.15,7.15,0.0,0.0,0.0,4.6426
7.16,7.16,7.16,7.16,0.0,0.0,0.0,4.6235
7.17,7.17,7.17,7.17,0.0,0.0,0.0,4.7279
7.18,7.18,7.18,7.18,0.0,0.0,0.0,4.7426
7.19,7.19,7.19,7.19,0.0,0.0,0.0,4.6779
7.2,7.2,7.2,7.2,0.0,0.0,0.0,4.5926
7.21,7.21,7.21,7.21,0.0,0.0,0.0,4.5882
7.22,7.22,7.22,7.22,0.0,0.0,0.0,4.6676
7.23,7.23,7.23,7.23,0.0,0.0,0.0,4.6088
7.24,7.24,7.24,7.24,0.0,0.0,0.0,4.6279
7.25,7.25,7.25,7.25,0.0,0.0,0.0,4.6515
7.26,7.26,7.26,7.26,0.0,0.0,0.0,4.6088
7.27,7.27,7.27,7.27,0.0,0.0,0.0,4.6397
7.28,7.28,7.28,7.28,0.0,0.0,0.0,4.5882
7.29,7.29,7.29,7.29,0.0,0.0,0.0,4.5765
7.3,7.3,7.3,7.3,0.0,0.0,0.0,4.5426
7.31,7.31,7.31,7.31,0.0,0.0,0.0,4.5382
7.32,7.32,7.32,7.32,0.0,0.0,0.0,4.4721
7.33,7.33,7.33,7.33,0.0,0.0,0.0,4.4132
7.34,7.34,7.34,7.34,0.0,0.0,0.0,4.4324
7.35,7.35,7.35,7.35,0.0,0.0,0.0,4.4206
7.36,7.36,7.36,7.36,0.0,0.0,0.0,4.3765
7.37,7.37,7.37,7.37,0.0,0.0,0.0,4.3765
7.38,7.38,7.38,7.38,0.0,0.0,0.0,4.3574
7.39,7.39,7.39,7.39,0.0,0.0,0.0,4.4088
7.4,7.4,7.4,7.4,0.0,0.0,0.0,4.4044
7.41,7.41,7.41,7.41,0.0,0.0,0.0,4.3853
7.42,7.42,7.42,7.42,0.0,0.0,0.0,4.3529
7.43,7.43,7.43,7.43,0.0,0.0,0.0,4.4735
7.44,7.44,7.44,7.44,0.0,0.0,0.0,4.4294
7.45,7.45,7.45,7.45,0.0,0.0,0.0,4.4912
7.46,7.46,7.46,7.46,0.0,0.0,0.0,4.4868
7.47,7.47,7.47,7.47,0.0,0.0,0.0,4.5279
7.48,7.48,7.48,7.48,0.0,0.0,0.0,4.5132
7.49,7.49,7.49,7.49,0.0,0.0,0.0,4.6029
7.5,7.5,7.5,7.5,0.0,0.0,0.0,4.6015
7.51,7.51,7.51,7.51,0.0,0.0,0.0,4.7279
7.52,7.52,7.52,7.52,0.0,0.0,0.0,4.7559
7.53,7.53,7.53,7.53,0.0,0.0,0.0,4.8324
7.54,7.54,7.54,7.54,0.0,0.0,0.0,4.7853
7.55,7.55,7.55,7.55,0.0,0.0,0.0,4.8088
7.56,7.56,7.56,7.56,0.0,0.0,0.0,4.8441
7.57,7.57,7.57,7.57,0.0,0.0,0.0,4.8044
7.58,7.58,7.58,7.58,0.0,0.0,0.0,4.8441
7.59,7.59,7.59,7.59,0.0,0.0,0.0,4.8912
7.6,7.6,7.6,7.6,0.0,0.0,0.0,4.8397
7.61,7.61,7.61,7.61,0.0,0.0,0.0,4.8779
7.62,7.62,7.62,7.62,0.0,0.0,0.0,4.8162
7.63,7.63,7.63,7.63,0.0,0.0,0.0,4.8162
7.64,7.64,7.64,7.64,0.0,0.0,0.0,4.925
7.65,7.65,7.65,7.65,0.0,0.0,0.0,4.9559
7.66,7.66,7.66,7.66,0.0,0.0,0.0,4.9868
7.67,7.67,7.67,7.67,0.0,0.0,0.0,5.0412
7.68,7.68,7.68,7.68,0.0,0.0,0.0,5.1544
7.69,7.69,7.69,7.69,0.0,0.0,0.0,5.0721
7.7,7.7,7.7,7.7,0.0,0.0,0.0,5.125
7.71,7.71,7.71,7.71,0.0,0.0,0.0,5.1103
7.72,7.72,7.72,7.72,0.0,0.0,0.0,5.0176
7.73,7.73,7.73,7.73,0.0,0.0,0.0,5.0485
7.74,7.74,7.74,7.74,0.0,0.0,0.0,4.9603
7.75,7.75,7.75,7.75,0.0,0.0,0.0,4.9206
7.76,7.76,7.76,7.76,0.0,0.0,0.0,4.9044
7.77,7.77,7.77,7.77,0.0,0.0,0.0,4.9
7.78,7.78,7.78,7.78,0.0,0.0,0.0,4.8529
7.79,7.79,7.79,7.79,0.0,0.0,0.0,4.8824
7.8,7.8,7.8,7.8,0.0,0.0,0.0,4.875
7.81,7.81,7.81,7.81,0.0,0.0,0.0,4.8838
7.82,7.82,7.82,7.82,0.0,0.0,0.0,4.7676
7.83,7.83,7.83,7.83,0.0,0.0,0.0,4.8324
7.84,7.84,7.84,7.84,0.0,0.0,0.0,4.8279
7.85,7.85,7.85,7.85,0.0,0.0,0.0,4.7779
7.86,7.86,7.86,7.86,0.0,0.0,0.0,4.8382
7.87,7.87,7.87,7.87,0.0,0.0,0.0,4.9103
7.88,7.88,7.88,7.88,0.0,0.0,0.0,4.9912
7.89,7.89,7.89,7.89,0.0,0.0,0.0,5.0309
7.9,7.9,7.9,7.9,0.0,0.0,0.0,4.9838
7.91,7.91,7.91,7.91,0.0,0.0,0.0,4.9676
7.92,7.92,7.92,7.92,0.0,0.0,0.0,4.9294
7.93,7.93,7.93,7.93,0.0,0.0,0.0,4.8735
7.94,7.94,7.94,7.94,0.0,0.0,0.0,4.925
7.95,7.95,7.95,7.95,0.0,0.0,0.0,4.9324
7.96,7.96,7.96,7.96,0.0,0.0,0.0,5.1044
7.97,7.97,7.97,7.97,0.0,0.0,0.0,5.1015
7.98,7.98,7.98,7.98,0.0,0.0,0.0,5.0235
7.99,7.99,7.99,7.99,0.0,0.0,0.0,5.0088
8.0,8.0,8.0,8.0,0.0,0.0,0.0,5.0088
8.01,8.01,8.01,8.01,0.0,0.0,0.0,4.9809
8.02,8.02,8.02,8.02,0.0,0.0,0.0,4.9647
8.03,8.03,8.03,8.03,0.0,0.0,0.0,4.8324
8.04,8.04,8.04,8.04,0.0,0.0,0.0,4.8309
8.05,8.05,8.05,8.05,0.0,0.0,0.0,4.7294
8.06,8.06,8.06,8.06,0.0,0.0,0.0,4.6412
8.07,8.07,8.07,8.07,0.0,0.0,0.0,4.5118
8.08,8.08,8.08,8.08,0.0,0.0,0.0,4.4176
8.09,8.09,8.09,8.09,0.0,0.0,0.0,4.4206
8.1,8.1,8.1,8.1,0.0,0.0,0.0,4.3926
8.11,8.11,8.11,8.11,0.0,0.0,0.0,4.3735
8.12,8.12,8.12,8.12,0.0,0.0,0.0,4.3941
8.13,8.13,8.13,8.13,0.0,0.0,0.0,4.3706
8.14,8.14,8.14,8.14,0.0,0.0,0.0,4.3147
8.15,8.15,8.15,8.15,0.0,0.0,0.0,4.2515
8.16,8.16,8.16,8.16,0.0,0.0,0.0,4.1676
8.17,8.17,8.17,8.17,0.0,0.0,0.0,4.0397
8.18,8.18,8.18,8.18,0.0,0.0,0.0,3.85
8.19,8.19,8.19,8.19,0.0,0.0,0.0,3.8353
8.2,8.2,8.2,8.2,0.0,0.0,0.0,3.8118
8.21,8.21,8.21,8.21,0.0,0.0,0.0,3.8132
8.22,8.22,8.22,8.22,0.0,0.0,0.0,3.8882
8.23,8.23,8.23,8.23,0.0,0.0,0.0,3.9412
8.24,8.24,8.24,8.24,0.0,0.0,0.0,3.9882
8.25,8.25,8.25,8.25,0.0,0.0,0.0,3.9456
8.26,8.26,8.26,8.26,0.0,0.0,0.0,3.8632
8.27,8.27,8.27,8.27,0.0,0.0,0.0,3.8809
8.28,8.28,8.28,8.28,0.0,0.0,0.0,3.9235
8.29,8.29,8.29,8.29,0.0,0.0,0.0,3.9191
8.3,8.3,8.3,8.3,0.0,0.0,0.0,4.0368
8.31,8.31,8.31,8.31,0.0,0.0,0.0,4.0029
8.32,8.32,8.32,8.32,0.0,0.0,0.0,4.1206
8.33,8.33,8.33,8.33,0.0,0.0,0.0,4.1441
8.34,8.34,8.34,8.34,0.0,0.0,0.0,4.175
8.35,8.35,8.35,8.35,0.0,0.0,0.0,4.1985
8.36,8.36,8.36,8.36,0.0,0.0,0.0,4.3338
8.37,8.37,8.37,8.37,0.0,0.0,0.0,4.3221
8.38,8.38,8.38,8.38,0.0,0.0,0.0,4.3147
8.39,8.39,8.39,8.39,0.0,0.0,0.0,4.3618
8.4,8.4,8.4,8.4,0.0,0.0,0.0,4.3265
8.41,8.41,8.41,8.41,0.0,0.0,0.0,4.3279
8.42,8.42,8.42,8.42,0.0,0.0,0.0,4.2735
8.43,8.43,8.43,8.43,0.0,0.0,0.0,4.1779
8.44,8.44,8.44,8.44,0.0,0.0,0.0,4.1382
8.45,8.45,8.45,8.45,0.0,0.0,0.0,4.2471
8.46,8.46,8.46,8.46,0.0,0.0,0.0,4.2206
8.47,8.47,8.47,8.47,0.0,0.0,0.0,4.3265
8.48,8.48,8.48,8.48,0.0,0.0,0.0,4.3691
8.49,8.49,8.49,8.49,0.0,0.0,0.0,4.2912
8.5,8.5,8.5,8.5,0.0,0.0,0.0,4.3456
8.51,8.51,8.51,8.51,0.0,0.0,0.0,4.3103
8.52,8.52,8.52,8.52,0.0,0.0,0.0,4.2206
8.53,8.53,8.53,8.53,0.0,0.0,0.0,4.3147
8.54,8.54,8.54,8.54,0.0,0.0,0.0,4.3265
8.55,8.55,8.55,8.55,0.0,0.0,0.0,4.4118
8.56,8.56,8.56,8.56,0.0,0.0,0.0,4.4779
8.57,8.57,8.57,8.57,0.0,0.0,0.0,4.5544
8.58,8.58,8.58,8.58,0.0,0.0,0.0,4.6838
8.59,8.59,8.59,8.59,0.0,0.0,0.0,4.8309
8.6,8.6,8.6,8.6,0.0,0.0,0.0,5.0118
8.61,8.61,8.61,8.61,0.0,0.0,0.0,5.0824
8.62,8.62,8.62,8.62,0.0,0.0,0.0,5.0838
8.63,8.63,8.63,8.63,0.0,0.0,0.0,5.1897
8.64,8.64,8.64,8.64,0.0,0.0,0.0,5.1662
8.65,8.65,8.65,8.65,0.0,0.0,0.0,5.1706
8.66,8.66,8.66,8.66,0.0,0.0,0.0,5.1544
8.67,8.67,8.67,8.67,0.0,0.0,0.0,5.1235
8.68,8.68,8.68,8.68,0.0,0.0,0.0,5.1059
8.69,8.69,8.69,8.69,0.0,0.0,0.0,5.0824
8.7,8.7,8.7,8.7,0.0,0.0,0.0,5.0162
8.71,8.71,8.71,8.71,0.0,0.0,0.0,4.9574
8.72,8.72,8.72,8.72,0.0,0.0,0.0,5.0118
8.73,8.73,8.73,8.73,0.0,0.0,0.0,4.8809
8.74,8.74,8.74,8.74,0.0,0.0,0.0,4.9515
8.75,8.75,8.75,8.75,0.0,0.0,0.0,4.9603
8.76,8.76,8.76,8.76,0.0,0.0,0.0,4.9412
8.77,8.77,8.77,8.77,0.0,0.0,0.0,4.9294
8.78,8.78,8.78,8.78,0.0,0.0,0.0,4.8353
8.79,8.79,8.79,8.79,0.0,0.0,0.0,4.7603
8.8,8.8,8.8,8.8,0.0,0.0,0.0,4.7721
8.81,8.81,8.81,8.81,0.0,0.0,0.0,4.6897
8.82,8.82,8.82,8.82,0.0,0.0,0.0,4.7059
8.83,8.83,8.83,8.83,0.0,0.0,0.0,4.6706
8.84,8.84,8.84,8.84,0.0,0.0,0.0,4.7294
8.85,8.85,8.85,8.85,0.0,0.0,0.0,4.6941
8.86,8.86,8.86,8.86,0.0,0.0,0.0,4.7059
8.87,8.87,8.87,8.87,0.0,0.0,0.0,4.7471
8.88,8.88,8.88,8.88,0.0,0.0,0.0,4.7191
8.89,8.89,8.89,8.89,0.0,0.0,0.0,4.8397
8.9,8.9,8.9,8.9,0.0,0.0,0.0,4.8515
8.91,8.91,8.91,8.91,0.0,0.0,0.0,4.8824
8.92,8.92,8.92,8.92,0.0,0.0,0.0,4.8632
8.93,8.93,8.93,8.93,0.0,0.0,0.0,4.8471
8.94,8.94,8.94,8.94,0.0,0.0,0.0,4.9603
8.95,8.95,8.95,8.95,0.0,0.0,0.0,5.0191
8.96,8.96,8.96,8.96,0.0,0.0,0.0,5.0426
8.97,8.97,8.97,8.97,0.0,0.0,0.0,5.0779
8.98,8.98,8.98,8.98,0.0,0.0,0.0,5.0676
8.99,8.99,8.99,8.99,0.0,0.0,0.0,5.0985
9.0,9.0,9.0,9.0,0.0,0.0,0.0,5.0603
9.01,9.01,9.01,9.01,0.0,0.0,0.0,5.0721
9.02,9.02,9.02,9.02,0.0,0.0,0.0,5.0368
9.03,9.03,9.03,9.03,0.0,0.0,0.0,4.9426
9.04,9.04,9.04,9.04,0.0,0.0,0.0,4.9544
9.05,9.05,9.05,9.05,0.0,0.0,0.0,4.8015
9.06,9.06,9.06,9.06,0.0,0.0,0.0,4.8015
9.07,9.07,9.07,9.07,0.0,0.0,0.0,4.7544
9.08,9.08,9.08,9.08,0.0,0.0,0.0,4.7588
9.09,9.09,9.09,9.09,0.0,0.0,0.0,4.7279
9.1,9.1,9.1,9.1,0.0,0.0,0.0,4.7118
9.11,9.11,9.11,9.11,0.0,0.0,0.0,4.6838
9.12,9.12,9.12,9.12,0.0,0.0,0.0,4.6882
9.13,9.13,9.13,9.13,0.0,0.0,0.0,4.6029
9.14,9.14,9.14,9.14,0.0,0.0,0.0,4.6294
9.15,9.15,9.15,9.15,0.0,0.0,0.0,4.5794
9.16,9.16,9.16,9.16,0.0,0.0,0.0,4.5485
9.17,9.17,9.17,9.17,0.0,0.0,0.0,4.5956
9.18,9.18,9.18,9.18,0.0,0.0,0.0,4.6221
9.19,9.19,9.19,9.19,0.0,0.0,0.0,4.6662
9.2,9.2,9.2,9.2,0.0,0.0,0.0,4.6265
9.21,9.21,9.21,9.21,0.0,0.0,0.0,4.6735
9.22,9.22,9.22,9.22,0.0,0.0,0.0,4.6897
9.23,9.23,9.23,9.23,0.0,0.0,0.0,4.7471
9.24,9.24,9.24,9.24,0.0,0.0,0.0,4.7515
9.25,9.25,9.25,9.25,0.0,0.0,0.0,4.7118
9.26,9.26,9.26,9.26,0.0,0.0,0.0,4.7206
9.27,9.27,9.27,9.27,0.0,0.0,0.0,4.6897
9.28,9.28,9.28,9.28,0.0,0.0,0.0,4.7676
9.29,9.29,9.29,9.29,0.0,0.0,0.0,4.7956
9.3,9.3,9.3,9.3,0.0,0.0,0.0,4.7368
9.31,9.31,9.31,9.31,0.0,0.0,0.0,4.7368
9.32,9.32,9.32,9.32,0.0,0.0,0.0,4.6588
9.33,9.33,9.33,9.33,0.0,0.0,0.0,4.6618
9.34,9.34,9.34,9.34,0.0,0.0,0.0,4.6618
9.35,9.35,9.35,9.35,0.0,0.0,0.0,4.6691
9.36,9.36,9.36,9.36,0.0,0.0,0.0,4.6147
9.37,9.37,9.37,9.37,0.0,0.0,0.0,4.6618
9.38,9.38,9.38,9.38,0.0,0.0,0.0,4.6147
9.39,9.39,9.39,9.39,0.0,0.0,0.0,4.6456
9.4,9.4,9.4,9.4,0.0,0.0,0.0,4.5632
9.41,9.41,9.41,9.41,0.0,0.0,0.0,4.6221
9.42,9.42,9.42,9.42,0.0,0.0,0.0,4.5485
9.43,9.43,9.43,9.43,0.0,0.0,0.0,4.5485
9.44,9.44,9.44,9.44,0.0,0.0,0.0,4.5088
9.45,9.45,9.45,9.45,0.0,0.0,0.0,4.4971
9.46,9.46,9.46,9.46,0.0,0.0,0.0,4.4809
9.47,9.47,9.47,9.47,0.0,0.0,0.0,4.4912
9.48,9.48,9.48,9.48,0.0,0.0,0.0,4.5118
9.49,9.49,9.49,9.49,0.0,0.0,0.0,4.4956
9.5,9.5,9.5,9.5,0.0,0.0,0.0,4.4529
9.51,9.51,9.51,9.51,0.0,0.0,0.0,4.4603
9.52,9.52,9.52,9.52,0.0,0.0,0.0,4.5265
9.53,9.53,9.53,9.53,0.0,0.0,0.0,4.5118
9.54,9.54,9.54,9.54,0.0,0.0,0.0,4.5074
9.55,9.55,9.55,9.55,0.0,0.0,0.0,4.5265
9.56,9.56,9.56,9.56,0.0,0.0,0.0,4.425
9.57,9.57,9.57,9.57,0.0,0.0,0.0,4.5691
9.58,9.58,9.58,9.58,0.0,0.0,0.0,4.5838
9.59,9.59,9.59,9.59,0.0,0.0,0.0,4.4779
9.6,9.6,9.6,9.6,0.0,0.0,0.0,4.5015
9.61,9.61,9.61,9.61,0.0,0.0,0.0,4.5176
9.62,9.62,9.62,9.62,0.0,0.0,0.0,4.5059
9.63,9.63,9.63,9.63,0.0,0.0,0.0,4.4706
9.64,9.64,9.64,9.64,0.0,0.0,0.0,4.5176
9.65,9.65,9.65,9.65,0.0,0.0,0.0,4.4588
9.66,9.66,9.66,9.66,0.0,0.0,0.0,4.3971
9.67,9.67,9.67,9.67,0.0,0.0,0.0,4.3647
9.68,9.68,9.68,9.68,0.0,0.0,0.0,4.3382
9.69,9.69,9.69,9.69,0.0,0.0,0.0,4.3147
9.7,9.7,9.7,9.7,0.0,0.0,0.0,4.225
9.71,9.71,9.71,9.71,0.0,0.0,0.0,4.1926
9.72,9.72,9.72,9.72,0.0,0.0,0.0,4.0485
9.73,9.73,9.73,9.73,0.0,0.0,0.0,4.0132
9.74,9.74,9.74,9.74,0.0,0.0,0.0,3.9544
9.75,9.75,9.75,9.75,0.0,0.0,0.0,3.9044
9.76,9.76,9.76,9.76,0.0,0.0,0.0,3.9309
9.77,9.77,9.77,9.77,0.0,0.0,0.0,3.9471
9.78,9.78,9.78,9.78,0.0,0.0,0.0,3.9353
9.79,9.79,9.79,9.79,0.0,0.0,0.0,3.8647
9.8,9.8,9.8,9.8,0.0,0.0,0.0,3.8294
9.81,9.81,9.81,9.81,0.0,0.0,0.0,3.7162
9.82,9.82,9.82,9.82,0.0,0.0,0.0,3.6412
9.83,9.83,9.83,9.83,0.0,0.0,0.0,3.5662
9.84,9.84,9.84,9.84,0.0,0.0,0.0,3.5941
9.85,9.85,9.85,9.85,0.0,0.0,0.0,3.6603
9.86,9.86,9.86,9.86,0.0,0.0,0.0,3.6838
9.87,9.87,9.87,9.87,0.0,0.0,0.0,3.7088
9.88,9.88,9.88,9.88,0.0,0.0,0.0,3.6662
9.89,9.89,9.89,9.89,0.0,0.0,0.0,3.6588
9.9,9.9,9.9,9.9,0.0,0.0,0.0,3.7279
9.91,9.91,9.91,9.91,0.0,0.0,0.0,3.8162
9.92,9.92,9.92,9.92,0.0,0.0,0.0,3.8588
9.93,9.93,9.93,9.93,0.0,0.0,0.0,3.9382
9.94,9.94,9.94,9.94,0.0,0.0,0.0,4.0265
9.95,9.95,9.95,9.95,0.0,0.0,0.0,4.1618
9.96,9.96,9.96,9.96,0.0,0.0,0.0,4.2676
9.97,9.97,9.97,9.97,0.0,0.0,0.0,4.3456
9.98,9.98,9.98,9.98,0.0,0.0,0.0,4.4559
9.99,9.99,9.99,9.99,0.0,0.0,0.0,4.5309
10.0,10.0,10.0,10.0,0.0,0.0,0.0,4.6353
10.01,10.01,10.01,10.01,0.0,0.0,0.0,4.6632
10.02,10.02,10.02,10.02,0.0,0.0,0.0,4.7456
10.03,10.03,10.03,10.03,0.0,0.0,0.0,4.7265
10.04,10.04,10.04,10.04,0.0,0.0,0.0,4.7926
10.05,10.05,10.05,10.05,0.0,0.0,0.0,4.8162
10.06,10.06,10.06,10.06,0.0,0.0,0.0,4.8706
10.07,10.07,10.07,10.07,0.0,0.0,0.0,4.9132
10.08,10.08,10.08,10.08,0.0,0.0,0.0,4.9176
10.09,10.09,10.09,10.09,0.0,0.0,0.0,4.95
10.1,10.1,10.1,10.1,0.0,0.0,0.0,5.0206
10.11,10.11,10.11,10.11,0.0,0.0,0.0,4.9235
10.12,10.12,10.12,10.12,0.0,0.0,0.0,4.9676
10.13,10.13,10.13,10.13,0.0,0.0,0.0,4.8912
10.14,10.14,10.14,10.14,0.0,0.0,0.0,4.8485
10.15,10.15,10.15,10.15,0.0,0.0,0.0,4.7706
10.16,10.16,10.16,10.16,0.0,0.0,0.0,4.65
10.17,10.17,10.17,10.17,0.0,0.0,0.0,4.4662
10.18,10.18,10.18,10.18,0.0,0.0,0.0,4.3206
10.19,10.19,10.19,10.19,0.0,0.0,0.0,4.0471
10.2,10.2,10.2,10.2,0.0,0.0,0.0,3.9765
10.21,10.21,10.21,10.21,0.0,0.0,0.0,3.8471
10.22,10.22,10.22,10.22,0.0,0.0,0.0,3.6824
10.23,10.23,10.23,10.23,0.0,0.0,0.0,3.6
10.24,10.24,10.24,10.24,0.0,0.0,0.0,3.4941
10.25,10.25,10.25,10.25,0.0,0.0,0.0,3.4588
10.26,10.26,10.26,10.26,0.0,0.0,0.0,3.4
10.27,10.27,10.27,10.27,0.0,0.0,0.0,3.4
10.28,10.28,10.28,10.28,0.0,0.0,0.0,3.4706
10.29,10.29,10.29,10.29,0.0,0.0,0.0,3.5294
10.3,10.3,10.3,10.3,0.0,0.0,0.0,3.5765
10.31,10.31,10.31,10.31,0.0,0.0,0.0,3.5882
10.32,10.32,10.32,10.32,0.0,0.0,0.0,3.5794
10.33,10.33,10.33,10.33,0.0,0.0,0.0,3.6176
10.34,10.34,10.34,10.34,0.0,0.0,0.0,3.75
10.35,10.35,10.35,10.35,0.0,0.0,0.0,3.7853
10.36,10.36,10.36,10.36,0.0,0.0,0.0,3.7735
10.37,10.37,10.37,10.37,0.0,0.0,0.0,3.8794
10.38,10.38,10.38,10.38,0.0,0.0,0.0,3.9221
10.39,10.39,10.39,10.39,0.0,0.0,0.0,4.0676
10.4,10.4,10.4,10.4,0.0,0.0,0.0,4.1456
10.41,10.41,10.41,10.41,0.0,0.0,0.0,4.1838
10.42,10.42,10.42,10.42,0.0,0.0,0.0,4.2221
10.43,10.43,10.43,10.43,0.0,0.0,0.0,4.1824
10.44,10.44,10.44,10.44,0.0,0.0,0.0,4.2838
10.45,10.45,10.45,10.45,0.0,0.0,0.0,4.2765
10.46,10.46,10.46,10.46,0.0,0.0,0.0,4.3353
10.47,10.47,10.47,10.47,0.0,0.0,0.0,4.3544
10.48,10.48,10.48,10.48,0.0,0.0,0.0,4.3853
10.49,10.49,10.49,10.49,0.0,0.0,0.0,4.3779
10.5,10.5,10.5,10.5,0.0,0.0,0.0,4.4132
10.51,10.51,10.51,10.51,0.0,0.0,0.0,4.3941
10.52,10.52,10.52,10.52,0.0,0.0,0.0,4.3632
10.53,10.53,10.53,10.53,0.0,0.0,0.0,4.2368
10.54,10.54,10.54,10.54,0.0,0.0,0.0,4.2088
10.55,10.55,10.55,10.55,0.0,0.0,0.0,4.2088
10.56,10.56,10.56,10.56,0.0,0.0,0.0,4.2765
10.57,10.57,10.57,10.57,0.0,0.0,0.0,4.2206
10.58,10.58,10.58,10.58,0.0,0.0,0.0,4.1147
10.59,10.59,10.59,10.59,0.0,0.0,0.0,3.8426
10.6,10.6,10.6,10.6,0.0,0.0,0.0,3.7103
10.61,10.61,10.61,10.61,0.0,0.0,0.0,3.6118
10.62,10.62,10.62,10.62,0.0,0.0,0.0,3.6397
10.63,10.63,10.63,10.63,0.0,0.0,0.0,3.6794
10.64,10.64,10.64,10.64,0.0,0.0,0.0,3.6824
10.65,10.65,10.65,10.65,0.0,0.0,0.0,3.6868
10.66,10.66,10.66,10.66,0.0,0.0,0.0,3.5824
10.67,10.67,10.67,10.67,0.0,0.0,0.0,3.5838
10.68,10.68,10.68,10.68,0.0,0.0,0.0,3.5765
10.69,10.69,10.69,10.69,0.0,0.0,0.0,3.5294
10.7,10.7,10.7,10.7,0.0,0.0,0.0,3.6
10.71,10.71,10.71,10.71,0.0,0.0,0.0,3.5647
10.72,10.72,10.72,10.72,0.0,0.0,0.0,3.6471
10.73,10.73,10.73,10.73,0.0,0.0,0.0,3.6235
10.74,10.74,10.74,10.74,0.0,0.0,0.0,3.6588
10.75,10.75,10.75,10.75,0.0,0.0,0.0,3.6235
10.76,10.76,10.76,10.76,0.0,0.0,0.0,3.6118
10.77,10.77,10.77,10.77,0.0,0.0,0.0,3.6235
10.78,10.78,10.78,10.78,0.0,0.0,0.0,3.6706
10.79,10.79,10.79,10.79,0.0,0.0,0.0,3.6971
10.8,10.8,10.8,10.8,0.0,0.0,0.0,3.6941
10.81,10.81,10.81,10.81,0.0,0.0,0.0,3.8118
10.82,10.82,10.82,10.82,0.0,0.0,0.0,3.8544
10.83,10.83,10.83,10.83,0.0,0.0,0.0,3.8191
10.84,10.84,10.84,10.84,0.0,0.0,0.0,3.7647
10.85,10.85,10.85,10.85,0.0,0.0,0.0,3.6941
10.86,10.86,10.86,10.86,0.0,0.0,0.0,3.7485
10.87,10.87,10.87,10.87,0.0,0.0,0.0,3.7132
10.88,10.88,10.88,10.88,0.0,0.0,0.0,3.7721
10.89,10.89,10.89,10.89,0.0,0.0,0.0,3.7721
10.9,10.9,10.9,10.9,0.0,0.0,0.0,3.7765
10.91,10.91,10.91,10.91,0.0,0.0,0.0,3.8074
10.92,10.92,10.92,10.92,0.0,0.0,0.0,3.8353
10.93,10.93,10.93,10.93,0.0,0.0,0.0,3.8824
10.94,10.94,10.94,10.94,0.0,0.0,0.0,3.8471
10.95,10.95,10.95,10.95,0.0,0.0,0.0,3.8706
10.96,10.96,10.96,10.96,0.0,0.0,0.0,3.8471
10.97,10.97,10.97,10.97,0.0,0.0,0.0,3.9176
10.98,10.98,10.98,10.98,0.0,0.0,0.0,3.8779
10.99,10.99,10.99,10.99,0.0,0.0,0.0,3.9059
11.0,11.0,11.0,11.0,0.0,0.0,0.0,3.9368
11.01,11.01,11.01,11.01,0.0,0.0,0.0,3.9132
11.02,11.02,11.02,11.02,0.0,0.0,0.0,3.925
11.03,11.03,11.03,11.03,0.0,0.0,0.0,3.8941
11.04,11.04,11.04,11.04,0.0,0.0,0.0,3.925
11.05,11.05,11.05,11.05,0.0,0.0,0.0,3.9206
11.06,11.06,11.06,11.06,0.0,0.0,0.0,3.8971
11.07,11.07,11.07,11.07,0.0,0.0,0.0,3.925
11.08,11.08,11.08,11.08,0.0,0.0,0.0,3.9485
11.09,11.09,11.09,11.09,0.0,0.0,0.0,3.9603
11.1,11.1,11.1,11.1,0.0,0.0,0.0,3.9324
11.11,11.11,11.11,11.11,0.0,0.0,0.0,3.9176
11.12,11.12,11.12,11.12,0.0,0.0,0.0,3.9868
11.13,11.13,11.13,11.13,0.0,0.0,0.0,3.9368
11.14,11.14,11.14,11.14,0.0,0.0,0.0,3.975
11.15,11.15,11.15,11.15,0.0,0.0,0.0,3.9412
11.16,11.16,11.16,11.16,0.0,0.0,0.0,3.9765
11.17,11.17,11.17,11.17,0.0,0.0,0.0,3.9794
11.18,11.18,11.18,11.18,0.0,0.0,0.0,3.9721
11.19,11.19,11.19,11.19,0.0,0.0,0.0,3.975
11.2,11.2,11.2,11.2,0.0,0.0,0.0,3.9676
11.21,11.21,11.21,11.21,0.0,0.0,0.0,3.9647
11.22,11.22,11.22,11.22,0.0,0.0,0.0,4.0456
11.23,11.23,11.23,11.23,0.0,0.0,0.0,3.9985
11.24,11.24,11.24,11.24,0.0,0.0,0.0,3.9559
11.25,11.25,11.25,11.25,0.0,0.0,0.0,3.9632
11.26,11.26,11.26,11.26,0.0,0.0,0.0,3.9676
11.27,11.27,11.27,11.27,0.0,0.0,0.0,3.9956
11.28,11.28,11.28,11.28,0.0,0.0,0.0,3.9912
11.29,11.29,11.29,11.29,0.0,0.0,0.0,3.9838
11.3,11.3,11.3,11.3,0.0,0.0,0.0,4.0074


==> dataICX285cellarnoiseModel.csv <==
0.0,0.0,0.0,0.0,3.3793359,0.073051676,3.6021318,0.0
0.01,0.01,0.01,0.01,3.3784657,0.073085085,3.6069536,0.0
0.02,0.02,0.02,0.02,3.3788218,0.07300459,3.605869,0.0
0.03,0.03,0.03,0.03,3.3751106,0.0732171,3.6048398,0.0
0.04,0.04,0.04,0.04,3.371839,0.0729812,3.603957,0.0
0.05,0.05,0.05,0.05,3.367707,0.0731012,3.6030796,0.0
0.06,0.06,0.06,0.06,3.3716555,0.07303247,3.6046877,0.0
0.07,0.07,0.07,0.07,3.3654768,0.07287449,3.6057756,0.0
0.08,0.08,0.08,0.08,3.373217,0.073028736,3.6057425,0.0
0.09,0.09,0.09,0.09,3.3725097,0.07294515,3.6040766,0.0
0.1,0.1,0.1,0.1,3.3707285,0.07286509,3.607901,0.0
0.11,0.11,0.11,0.11,3.3674722,0.07290409,3.6058648,0.0
0.12,0.12,0.12,0.12,3.3687913,0.072828285,3.6023989,0.0
0.13,0.13,0.13,0.13,3.3657014,0.07318571,3.6066444,0.0
0.14,0.14,0.14,0.14,3.3712628,0.073120005,3.6062226,0.0
0.15,0.15,0.15,0.15,3.3617623,0.072969355,3.5990336,0.0
0.16,0.16,0.16,0.16,3.367386,0.07303337,3.6062748,0.0
0.17,0.17,0.17,0.17,3.3680513,0.07294489,3.606451,0.0
0.18,0.18,0.18,0.18,3.3701155,0.07292151,3.6033542,0.0
0.19,0.19,0.19,0.19,3.3685582,0.0730126,3.6032407,0.0
0.2,0.2,0.2,0.2,3.369985,0.07305523,3.601806,0.0
0.21,0.21,0.21,0.21,3.3674026,0.07302813,3.6029375,0.0
0.22,0.22,0.22,0.22,3.3631282,0.07306467,3.6072814,0.0
0.23,0.23,0.23,0.23,3.3664837,0.073022075,3.6030195,0.0
0.24,0.24,0.24,0.24,3.3641126,0.072960965,3.6012075,0.0
0.25,0.25,0.25,0.25,3.3595831,0.07302984,3.6049128,0.0
0.26,0.26,0.26,0.26,3.3584833,0.07287932,3.6039667,0.0
0.27,0.27,0.27,0.27,3.3584373,0.07304494,3.6057482,0.0
0.28,0.28,0.28,0.28,3.35028,0.073069684,3.6049154,0.0
0.29,0.29,0.29,0.29,3.3576388,0.0731461,3.6083221,0.0
0.3,0.3,0.3,0.3,3.3528638,0.073000155,3.6042964,0.0
0.31,0.31,0.31,0.31,3.359615,0.07312448,3.6038632,0.0
0.32,0.32,0.32,0.32,3.357841,0.073011056,3.6056771,0.0
0.33,0.33,0.33,0.33,3.353888,0.072920464,3.5995257,0.0
0.34,0.34,0.34,0.34,3.3528826,0.07307761,3.6009786,0.0
0.35,0.35,0.35,0.35,3.3505287,0.072886765,3.605133,0.0
0.36,0.36,0.36,0.36,3.3512442,0.07294664,3.6094477,0.0
0.37,0.37,0.37,0.37,3.3527892,0.07305164,3.606269,0.0
0.38,0.38,0.38,0.38,3.3547149,0.0729074,3.603199,0.0
0.39,0.39,0.39,0.39,3.3522365,0.073129244,3.6042192,0.0
0.4,0.4,0.4,0.4,3.3573973,0.07302746,3.6009471,0.0
0.41,0.41,0.41,0.41,3.3618288,0.07292263,3.6059344,0.0
0.42,0.42,0.42,0.42,3.3554277,0.073193476,3.6032016,0.0
0.43,0.43,0.43,0.43,3.359876,0.0727649,3.6047084,0.0
0.44,0.44,0.44,0.44,3.356877,0.07293043,3.6030738,0.0
0.45,0.45,0.45,0.45,3.3606791,0.07292252,3.6040144,0.0
0.46,0.46,0.46,0.46,3.3610015,0.073257044,3.608091,0.0
0.47,0.47,0.47,0.47,3.3669405,0.07305212,3.6049695,0.0
0.48,0.48,0.48,0.48,3.3672516,0.07288525,3.6016107,0.0
0.49,0.49,0.49,0.49,3.3648083,0.07307333,3.6076412,0.0
0.5,0.5,0.5,0.5,3.3636038,0.0729114,3.6052897,0.0
0.51,0.51,0.51,0.51,3.3658185,0.07303459,3.601422,0.0
0.52,0.52,0.52,0.52,3.3615928,0.07323427,3.6085694,0.0
0.53,0.53,0.53,0.53,3.365451,0.07311251,3.6037884,0.0
0.54,0.54,0.54,0.54,3.361543,0.07280681,3.6037993,0.0
0.55,0.55,0.55,0.55,3.361622,0.073028184,3.603363,0.0
0.56,0.56,0.56,0.56,3.3683314,0.07304997,3.603272,0.0
0.57,0.57,0.57,0.57,3.3651175,0.07299513,3.6099453,0.0
0.58,0.58,0.58,0.58,3.3583615,0.072984375,3.6030695,0.0
0.59,0.59,0.59,0.59,3.361686,0.073061086,3.6020956,0.0
0.6,0.6,0.6,0.6,3.3585653,0.073127635,3.604073,0.0
0.61,0.61,0.61,0.61,3.3648736,0.07307874,3.6037412,0.0
0.62,0.62,0.62,0.62,3.3622024,0.07313818,3.599645,0.0
0.63,0.63,0.63,0.63,3.3622053,0.073030256,3.6019607,0.0
0.64,0.64,0.64,0.64,3.3676827,0.07284578,3.600436,0.0
0.65,0.65,0.65,0.65,3.3720584,0.0727365,3.605708,0.0
0.66,0.66,0.66,0.66,3.372317,0.07317936,3.6050117,0.0
0.67,0.67,0.67,0.67,3.3676026,0.07264287,3.6069095,0.0
0.68,0.68,0.68,0.68,3.3754523,0.07305204,3.60276,0.0
0.69,0.69,0.69,0.69,3.3334017,0.07306375,3.6010458,0.0
0.7,0.7,0.7,0.7,3.3223,0.07288867,3.6084385,0.0
0.71,0.71,0.71,0.71,3.279311,0.07315974,3.6060228,0.0
0.72,0.72,0.72,0.72,3.227572,0.07310779,3.596692,0.0
0.73,0.73,0.73,0.73,3.21508,0.07284315,3.5978665,0.0
0.74,0.74,0.74,0.74,3.1819592,0.073049285,3.5949447,0.0
0.75,0.75,0.75,0.75,3.1562696,0.07296904,3.59838,0.0
0.76,0.76,0.76,0.76,3.1734023,0.07311563,3.5930603,0.0
0.77,0.77,0.77,0.77,3.2078419,0.07307824,3.6003869,0.0
0.78,0.78,0.78,0.78,3.22713,0.07310379,3.5979176,0.0
0.79,0.79,0.79,0.79,3.2392519,0.07305277,3.5915158,0.0
0.8,0.8,0.8,0.8,3.265525,0.07306262,3.5906055,0.0
0.81,0.81,0.81,0.81,3.2767775,0.07297076,3.5965965,0.0
0.82,0.82,0.82,0.82,3.266011,0.07294963,3.5995305,0.0
0.83,0.83,0.83,0.83,3.2495327,0.072969,3.5974193,0.0
0.84,0.84,0.84,0.84,3.2559066,0.07297864,3.589599,0.0
0.85,0.85,0.85,0.85,3.245294,0.07300641,3.5816793,0.0
0.86,0.86,0.86,0.86,3.2872548,0.07318496,3.601068,0.0
0.87,0.87,0.87,0.87,3.3029642,0.07303016,3.6067517,0.0
0.88,0.88,0.88,0.88,3.253913,0.072870836,3.6042733,0.0
0.89,0.89,0.89,0.89,3.3005257,0.07297103,3.6054223,0.0
0.9,0.9,0.9,0.9,3.381436,0.07296379,3.607014,0.0
0.91,0.91,0.91,0.91,3.5124736,0.07312016,3.6036766,0.0
0.92,0.92,0.92,0.92,3.6781116,0.072865464,3.6066318,0.0
0.93,0.93,0.93,0.93,3.8723001,0.07309418,3.608153,0.0
0.94,0.94,0.94,0.94,3.9869685,0.073234975,3.6072044,0.0
0.95,0.95,0.95,0.95,4.0627236,0.07302461,3.6046743,0.0
0.96,0.96,0.96,0.96,4.126979,0.073052496,3.6089323,0.0
0.97,0.97,0.97,0.97,4.154914,0.072860114,3.6080391,0.0
0.98,0.98,0.98,0.98,4.164901,0.07322328,3.608518,0.0
0.99,0.99,0.99,0.99,4.1542053,0.07305262,3.6114154,0.0
1.0,1.0,1.0,1.0,4.0948815,0.07302556,3.611242,0.0
1.01,1.01,1.01,1.01,4.1456823,0.073044136,3.608572,0.0
1.02,1.02,1.02,1.02,4.174217,0.07311255,3.6073265,0.0
1.03,1.03,1.03,1.03,4.2865853,0.07302843,3.6112065,0.0
1.04,1.04,1.04,1.04,4.3647437,0.07298329,3.608243,0.0
1.05,1.05,1.05,1.05,4.3706684,0.07320095,3.608103,0.0
1.06,1.06,1.06,1.06,4.2695923,0.073011115,3.6043286,0.0
1.07,1.07,1.07,1.07,4.174478,0.0729143,3.6033914,0.0
1.08,1.08,1.08,1.08,4.0451803,0.073016666,3.6002252,0.0
1.09,1.09,1.09,1.09,3.9119506,0.07267072,3.6061428,0.0
1.1,1.1,1.1,1.1,3.848631,0.07279183,3.6037064,0.0
1.11,1.11,1.11,1.11,3.807718,0.072967306,3.5994866,0.0
1.12,1.12,1.12,1.12,3.7398853,0.07289327,3.600422,0.0
1.13,1.13,1.13,1.13,3.7122815,0.07304843,3.5994265,0.0
1.14,1.14,1.14,1.14,3.6876693,0.073138595,3.601534,0.0
1.15,1.15,1.15,1.15,3.6695004,0.07262181,3.6007154,0.0
1.16,1.16,1.16,1.16,3.676444,0.07273634,3.605127,0.0
1.17,1.17,1.17,1.17,3.6699367,0.072873384,3.6002173,0.0
1.18,1.18,1.18,1.18,3.632434,0.072925076,3.5996287,0.0
1.19,1.19,1.19,1.19,3.5994298,0.072990194,3.602728,0.0
1.2,1.2,1.2,1.2,3.575362,0.07290859,3.595282,0.0
1.21,1.21,1.21,1.21,3.6060212,0.072612144,3.6023617,0.0
1.22,1.22,1.22,1.22,3.6086843,0.072620235,3.5970402,0.0
1.23,1.23,1.23,1.23,3.6012254,0.072619386,3.5919375,0.0
1.24,1.24,1.24,1.24,3.5731215,0.07285696,3.5954487,0.0
1.25,1.25,1.25,1.25,3.551074,0.072804555,3.592299,0.0
1.26,1.26,1.26,1.26,3.5369885,0.07291539,3.590402,0.0
1.27,1.27,1.27,1.27,3.5106235,0.072892554,3.5949583,0.0
1.28,1.28,1.28,1.28,3.481965,0.07252406,3.593667,0.0
1.29,1.29,1.29,1.29,3.4634752,0.07285455,3.591042,0.0
1.3,1.3,1.3,1.3,3.5087125,0.07289024,3.5929875,0.0
1.31,1.31,1.31,1.31,3.5522392,0.07288579,3.5993874,0.0
1.32,1.32,1.32,1.32,3.5785267,0.07268603,3.5932264,0.0
1.33,1.33,1.33,1.33,3.5917242,0.072579384,3.5947475,0.0
1.34,1.34,1.34,1.34,3.6257052,0.07271319,3.5962725,0.0
1.35,1.35,1.35,1.35,3.6419244,0.072513275,3.591917,0.0
1.36,1.36,1.36,1.36,3.6589897,0.07267277,3.595083,0.0
1.37,1.37,1.37,1.37,3.7143686,0.07270239,3.5923374,0.0
1.38,1.38,1.38,1.38,3.7854314,0.0727298,3.5926838,0.0
1.39,1.39,1.39,1.39,3.8611572,0.07246896,3.5919154,0.0
1.4,1.4,1.4,1.4,3.9699473,0.07228121,3.5862682,0.0
1.41,1.41,1.41,1.41,4.10024,0.07217583,3.5936465,0.0
1.42,1.42,1.42,1.42,4.1796207,0.0723744,3.5884469,0.0
1.43,1.43,1.43,1.43,4.233857,0.07232685,3.594662,0.0
1.44,1.44,1.44,1.44,4.270606,0.07254163,3.5955434,0.0
1.45,1.45,1.45,1.45,4.3020782,0.072356544,3.5935163,0.0
1.46,1.46,1.46,1.46,4.3740425,0.07237544,3.592858,0.0
1.47,1.47,1.47,1.47,4.435052,0.07268306,3.5853684,0.0
1.48,1.48,1.48,1.48,4.4739075,0.07218378,3.589518,0.0
1.49,1.49,1.49,1.49,4.531833,0.07248004,3.5921986,0.0
1.5,1.5,1.5,1.5,4.5879755,0.07244534,3.5893204,0.0
1.51,1.51,1.51,1.51,4.6384516,0.07247808,3.597378,0.0
1.52,1.52,1.52,1.52,4.739121,0.07236412,3.5895774,0.0
1.53,1.53,1.53,1.53,4.855044,0.07224606,3.5877535,0.0
1.54,1.54,1.54,1.54,4.929197,0.07206374,3.5837486,0.0
1.55,1.55,1.55,1.55,4.9845414,0.07208225,3.5798826,0.0
1.56,1.56,1.56,1.56,5.066926,0.07187204,3.5839794,0.0
1.57,1.57,1.57,1.57,5.143037,0.07200402,3.589818,0.0
1.58,1.58,1.58,1.58,5.2176313,0.07223267,3.5858827,0.0
1.59,1.59,1.59,1.59,5.131944,0.07219867,3.5909956,0.0
1.6,1.6,1.6,1.6,5.064538,0.07253916,3.5920625,0.0
1.61,1.61,1.61,1.61,5.022904,0.07247692,3.6023438,0.0
1.62,1.62,1.62,1.62,5.0370293,0.07278443,3.595822,0.0
1.63,1.63,1.63,1.63,5.0253167,0.07291215,3.6033585,0.0
1.64,1.64,1.64,1.64,5.0682325,0.07258798,3.602924,0.0
1.65,1.65,1.65,1.65,5.0156946,0.07279916,3.599433,0.0
1.66,1.66,1.66,1.66,4.9816475,0.07281611,3.604641,0.0
1.67,1.67,1.67,1.67,4.924189,0.07296093,3.6078036,0.0
1.68,1.68,1.68,1.68,4.855692,0.07261905,3.606048,0.0
1.69,1.69,1.69,1.69,4.801522,0.072495565,3.6054626,0.0
1.7,1.7,1.7,1.7,4.7517915,0.07284104,3.6026547,0.0
1.71,1.71,1.71,1.71,4.697155,0.07293047,3.6012845,0.0
1.72,1.72,1.72,1.72,4.666666,0.07278418,3.600128,0.0
1.73,1.73,1.73,1.73,4.6223407,0.072606966,3.6018567,0.0
1.74,1.74,1.74,1.74,4.5896935,0.072715126,3.602069,0.0
1.75,1.75,1.75,1.75,4.574742,0.072619595,3.5989869,0.0
1.76,1.76,1.76,1.76,4.543882,0.07268353,3.600385,0.0
1.77,1.77,1.77,1.77,4.5321946,0.07269947,3.5977304,0.0
1.78,1.78,1.78,1.78,4.5281014,0.07267859,3.5969617,0.0
1.79,1.79,1.79,1.79,4.5064793,0.072291,3.5967865,0.0
1.8,1.8,1.8,1.8,4.4796524,0.07232064,3.5903401,0.0
1.81,1.81,1.81,1.81,4.4747343,0.07250513,3.5939965,0.0
1.82,1.82,1.82,1.82,4.4369082,0.07209795,3.5956213,0.0
1.83,1.83,1.83,1.83,4.4220695,0.07255504,3.5940492,0.0
1.84,1.84,1.84,1.84,4.429071,0.072202235,3.5872796,0.0
1.85,1.85,1.85,1.85,4.447638,0.072490975,3.5949144,0.0
1.86,1.86,1.86,1.86,4.4197073,0.07253758,3.593073,0.0
1.87,1.87,1.87,1.87,4.3524303,0.07271448,3.60387,0.0
1.88,1.88,1.88,1.88,4.2336726,0.07291175,3.6121953,0.0
1.89,1.89,1.89,1.89,4.2695,0.07316853,3.6123435,0.0
1.9,1.9,1.9,1.9,4.351126,0.07296418,3.6135244,0.0
1.91,1.91,1.91,1.91,4.511684,0.07287252,3.6124675,0.0
1.92,1.92,1.92,1.92,4.5763307,0.0726515,3.59501,0.0
1.93,1.93,1.93,1.93,4.5356255,0.07228094,3.5855758,0.0
1.94,1.94,1.94,1.94,4.5048814,0.07186191,3.5778625,0.0
1.95,1.95,1.95,1.95,4.457619,0.071665965,3.573889,0.0
1.96,1.96,1.96,1.96,4.3956404,0.07162853,3.5715134,0.0
1.97,1.97,1.97,1.97,4.4514112,0.07154024,3.5694983,0.0
1.98,1.98,1.98,1.98,4.5161023,0.07168021,3.5751343,0.0
1.99,1.99,1.99,1.99,4.5881567,0.07189739,3.5805106,0.0
2.0,2.0,2.0,2.0,4.657535,0.07214984,3.5829625,0.0
2.01,2.01,2.01,2.01,4.6829934,0.07208157,3.5863066,0.0
2.02,2.02,2.02,2.02,4.6880364,0.07221166,3.586212,0.0
2.03,2.03,2.03,2.03,4.696858,0.07193634,3.5868092,0.0
2.04,2.04,2.04,2.04,4.6744065,0.072500855,3.5934055,0.0
2.05,2.05,2.05,2.05,4.6508727,0.072491236,3.5960157,0.0
2.06,2.06,2.06,2.06,4.624289,0.07257747,3.6005383,0.0
2.07,2.07,2.07,2.07,4.6066666,0.07289849,3.6049678,0.0
2.08,2.08,2.08,2.08,4.586645,0.07299119,3.6079752,0.0
2.09,2.09,2.09,2.09,4.6062813,0.072907455,3.6069229,0.0
2.1,2.1,2.1,2.1,4.559494,0.072952904,3.6077418,0.0
2.11,2.11,2.11,2.11,4.5283084,0.07307453,3.6089246,0.0
2.12,2.12,2.12,2.12,4.565125,0.07287571,3.6103196,0.0
2.13,2.13,2.13,2.13,4.655551,0.073246546,3.610417,0.0
2.14,2.14,2.14,2.14,4.754133,0.07289956,3.6103163,0.0
2.15,2.15,2.15,2.15,4.853526,0.07294341,3.6092734,0.0
2.16,2.16,2.16,2.16,4.8541265,0.073218055,3.6083028,0.0
2.17,2.17,2.17,2.17,4.8748426,0.07322557,3.6100502,0.0
2.18,2.18,2.18,2.18,4.9630127,0.07305246,3.6130183,0.0
2.19,2.19,2.19,2.19,4.9800096,0.07296551,3.6114106,0.0
2.2,2.2,2.2,2.2,5.0316215,0.073116004,3.612934,0.0
2.21,2.21,2.21,2.21,4.9814034,0.07302522,3.614459,0.0
2.22,2.22,2.22,2.22,4.945257,0.07299505,3.6089454,0.0
2.23,2.23,2.23,2.23,4.9351892,0.073019736,3.6062386,0.0
2.24,2.24,2.24,2.24,4.904049,0.073079504,3.604934,0.0
2.25,2.25,2.25,2.25,4.8912044,0.07282106,3.5996966,0.0
2.26,2.26,2.26,2.26,4.841768,0.07311845,3.5994956,0.0
2.27,2.27,2.27,2.27,4.759398,0.072707444,3.604805,0.0
2.28,2.28,2.28,2.28,4.7115483,0.072639234,3.5976722,0.0
2.29,2.29,2.29,2.29,4.68229,0.072614774,3.5986128,0.0
2.3,2.3,2.3,2.3,4.6490283,0.07266717,3.596126,0.0
2.31,2.31,2.31,2.31,4.6583667,0.072582655,3.5966358,0.0
2.32,2.32,2.32,2.32,4.6257644,0.07265255,3.5997095,0.0
2.33,2.33,2.33,2.33,4.603129,0.07247012,3.5973732,0.0
2.34,2.34,2.34,2.34,4.5922947,0.07292641,3.597911,0.0
2.35,2.35,2.35,2.35,4.59439,0.07249426,3.5995889,0.0
2.36,2.36,2.36,2.36,4.5755377,0.0724543,3.597388,0.0
2.37,2.37,2.37,2.37,4.5905614,0.07257389,3.5939302,0.0
2.38,2.38,2.38,2.38,4.602519,0.07243401,3.5953043,0.0
2.39,2.39,2.39,2.39,4.590191,0.07283317,3.5940828,0.0
2.4,2.4,2.4,2.4,4.65025,0.07248471,3.590739,0.0
2.41,2.41,2.41,2.41,4.6594033,0.072505854,3.591525,0.0
2.42,2.42,2.42,2.42,4.6632814,0.07224417,3.5831735,0.0
2.43,2.43,2.43,2.43,4.681811,0.07212809,3.585218,0.0
2.44,2.44,2.44,2.44,4.6428733,0.07208139,3.586192,0.0
2.45,2.45,2.45,2.45,4.649932,0.07228356,3.5918038,0.0
2.46,2.46,2.46,2.46,4.658584,0.07263495,3.5945463,0.0
2.47,2.47,2.47,2.47,4.644459,0.07256859,3.5994513,0.0
2.48,2.48,2.48,2.48,4.6641297,0.07252625,3.5938354,0.0
2.49,2.49,2.49,2.49,4.704217,0.07232639,3.5925977,0.0
2.5,2.5,2.5,2.5,4.697614,0.07246274,3.5914927,0.0
2.51,2.51,2.51,2.51,4.6629014,0.07242593,3.5912104,0.0
2.52,2.52,2.52,2.52,4.6055584,0.07245666,3.5958085,0.0
2.53,2.53,2.53,2.53,4.5372663,0.07238691,3.5891876,0.0
2.54,2.54,2.54,2.54,4.4723277,0.07224073,3.596465,0.0
2.55,2.55,2.55,2.55,4.3918033,0.07267975,3.5934963,0.0
2.56,2.56,2.56,2.56,4.315044,0.07250456,3.5990756,0.0
2.57,2.57,2.57,2.57,4.2456436,0.07275321,3.6066327,0.0
2.58,2.58,2.58,2.58,4.183389,0.07273889,3.5995948,0.0
2.59,2.59,2.59,2.59,4.1546903,0.07299385,3.6018157,0.0
2.6,2.6,2.6,2.6,4.1238303,0.07267815,3.6010826,0.0
2.61,2.61,2.61,2.61,4.111036,0.072800525,3.596587,0.0
2.62,2.62,2.62,2.62,4.1324964,0.07285139,3.5916376,0.0
2.63,2.63,2.63,2.63,4.142123,0.07262993,3.59187,0.0
2.64,2.64,2.64,2.64,4.1478615,0.07246489,3.5947697,0.0
2.65,2.65,2.65,2.65,4.1731925,0.072718546,3.5927787,0.0
2.66,2.66,2.66,2.66,4.1789417,0.07267975,3.5907373,0.0
2.67,2.67,2.67,2.67,4.154755,0.07265837,3.5953565,0.0
2.68,2.68,2.68,2.68,4.152666,0.072396405,3.59574,0.0
2.69,2.69,2.69,2.69,4.149235,0.07232595,3.5919378,0.0
2.7,2.7,2.7,2.7,4.1474524,0.07269836,3.6002958,0.0
2.71,2.71,2.71,2.71,4.1698656,0.07243903,3.6010365,0.0
2.72,2.72,2.72,2.72,4.1656437,0.0726807,3.5937357,0.0
2.73,2.73,2.73,2.73,4.1984076,0.07261879,3.5927935,0.0
2.74,2.74,2.74,2.74,4.196136,0.072507486,3.5921712,0.0
2.75,2.75,2.75,2.75,4.1483493,0.07246318,3.59388,0.0
2.76,2.76,2.76,2.76,4.116786,0.07274616,3.5977235,0.0
2.77,2.77,2.77,2.77,4.1338053,0.07250318,3.6002114,0.0
2.78,2.78,2.78,2.78,4.109858,0.072611205,3.5997615,0.0
2.79,2.79,2.79,2.79,4.0958476,0.072717726,3.6006718,0.0
2.8,2.8,2.8,2.8,4.080063,0.07293079,3.6028502,0.0
2.81,2.81,2.81,2.81,4.0521803,0.07287637,3.6069076,0.0
2.82,2.82,2.82,2.82,4.038705,0.0728949,3.6013908,0.0
2.83,2.83,2.83,2.83,4.0092845,0.07320896,3.6040735,0.0
2.84,2.84,2.84,2.84,3.9907193,0.07309688,3.602289,0.0
2.85,2.85,2.85,2.85,3.9706297,0.07293712,3.6044888,0.0
2.86,2.86,2.86,2.86,3.9322722,0.073091485,3.6013424,0.0
2.87,2.87,2.87,2.87,3.885122,0.073076844,3.6067693,0.0
2.88,2.88,2.88,2.88,3.838209,0.07285582,3.6032984,0.0
2.89,2.89,2.89,2.89,3.786853,0.07276926,3.602956,0.0
2.9,2.9,2.9,2.9,3.743773,0.07301007,3.6015573,0.0
2.91,2.91,2.91,2.91,3.697311,0.07305655,3.6037424,0.0
2.92,2.92,2.92,2.92,3.6449118,0.07291666,3.599686,0.0
2.93,2.93,2.93,2.93,3.5755777,0.07274079,3.602362,0.0
2.94,2.94,2.94,2.94,3.4638247,0.07294501,3.5997283,0.0
2.95,2.95,2.95,2.95,3.3933105,0.07301731,3.5999942,0.0
2.96,2.96,2.96,2.96,3.345463,0.07284922,3.598449,0.0
2.97,2.97,2.97,2.97,3.309888,0.07296114,3.5984097,0.0
2.98,2.98,2.98,2.98,3.2541618,0.072706945,3.5956635,0.0
2.99,2.99,2.99,2.99,3.215777,0.072741084,3.5945637,0.0
3.0,3.0,3.0,3.0,3.1775537,0.07292171,3.5921917,0.0
3.01,3.01,3.01,3.01,3.1450205,0.07295765,3.5917265,0.0
3.02,3.02,3.02,3.02,3.1009479,0.072879195,3.5924804,0.0
3.03,3.03,3.03,3.03,3.0799115,0.07272172,3.5853174,0.0
3.04,3.04,3.04,3.04,3.0531538,0.07276811,3.5850165,0.0
3.05,3.05,3.05,3.05,3.0278733,0.072682105,3.578766,0.0
3.06,3.06,3.06,3.06,3.0000813,0.0729019,3.575302,0.0
3.07,3.07,3.07,3.07,2.9793258,0.0728353,3.5724728,0.0
3.08,3.08,3.08,3.08,2.9579468,0.07298342,3.5594602,0.0
3.09,3.09,3.09,3.09,2.9569323,0.072666556,3.5496306,0.0
3.1,3.1,3.1,3.1,2.965628,0.07289142,3.536964,0.0
3.11,3.11,3.11,3.11,3.0036287,0.0727187,3.5363104,0.0
3.12,3.12,3.12,3.12,3.034944,0.07264909,3.5362713,0.0
3.13,3.13,3.13,3.13,3.070124,0.0724998,3.54218,0.0
3.14,3.14,3.14,3.14,3.1067228,0.07254554,3.543671,0.0
3.15,3.15,3.15,3.15,3.1312845,0.072566904,3.5404685,0.0
3.16,3.16,3.16,3.16,3.1415558,0.072537385,3.528886,0.0
3.17,3.17,3.17,3.17,3.1556876,0.07280809,3.5251129,0.0
3.18,3.18,3.18,3.18,3.1873577,0.07243014,3.509675,0.0
3.19,3.19,3.19,3.19,3.2404807,0.07252585,3.4968998,0.0
3.2,3.2,3.2,3.2,3.3196986,0.07238079,3.4969516,0.0
3.21,3.21,3.21,3.21,3.3961844,0.07247812,3.5174522,0.0
3.22,3.22,3.22,3.22,3.4567568,0.0725129,3.5222805,0.0
3.23,3.23,3.23,3.23,3.4949985,0.07212995,3.516804,0.0
3.24,3.24,3.24,3.24,3.5532446,0.072574675,3.5160193,0.0
3.25,3.25,3.25,3.25,3.6184402,0.07233399,3.5164835,0.0
3.26,3.26,3.26,3.26,3.7191348,0.07244456,3.5187576,0.0
3.27,3.27,3.27,3.27,3.8143957,0.07238413,3.5193048,0.0
3.28,3.28,3.28,3.28,3.897182,0.07228154,3.5208116,0.0
3.29,3.29,3.29,3.29,3.9305038,0.07246766,3.5251482,0.0
3.3,3.3,3.3,3.3,3.8858352,0.07254432,3.5348027,0.0
3.31,3.31,3.31,3.31,3.8574378,0.07231241,3.5340667,0.0
3.32,3.32,3.32,3.32,3.8504748,0.07253946,3.5271902,0.0
3.33,3.33,3.33,3.33,3.89147,0.07286106,3.524334,0.0
3.34,3.34,3.34,3.34,3.886264,0.07258957,3.5115132,0.0
3.35,3.35,3.35,3.35,4.0032325,0.07258956,3.520435,0.0
3.36,3.36,3.36,3.36,4.1431503,0.072440006,3.5379167,0.0
3.37,3.37,3.37,3.37,4.2865705,0.07267151,3.5546393,0.0
3.38,3.38,3.38,3.38,4.4372325,0.07251935,3.5695548,0.0
3.39,3.39,3.39,3.39,4.6257725,0.07268605,3.581183,0.0
3.4,3.4,3.4,3.4,4.6390576,0.07266059,3.572634,0.0
3.41,3.41,3.41,3.41,4.690713,0.07241483,3.5752892,0.0
3.42,3.42,3.42,3.42,4.685937,0.0725888,3.5749755,0.0
3.43,3.43,3.43,3.43,4.6856914,0.0728628,3.5762994,0.0
3.44,3.44,3.44,3.44,4.6869006,0.07254054,3.5851564,0.0
3.45,3.45,3.45,3.45,4.6646495,0.07258508,3.5869138,0.0
3.46,3.46,3.46,3.46,4.676653,0.07266914,3.5915701,0.0
3.47,3.47,3.47,3.47,4.7160716,0.0728477,3.594756,0.0
3.48,3.48,3.48,3.48,4.6420717,0.07263576,3.594303,0.0
3.49,3.49,3.49,3.49,4.5505056,0.07254681,3.5934198,0.0
3.5,3.5,3.5,3.5,4.49783,0.07265367,3.5904446,0.0
3.51,3.51,3.51,3.51,4.4173493,0.072405055,3.5935128,0.0
3.52,3.52,3.52,3.52,4.4002514,0.07222963,3.5939486,0.0
3.53,3.53,3.53,3.53,4.4280057,0.07249675,3.58866,0.0
3.54,3.54,3.54,3.54,4.436916,0.07224319,3.5888646,0.0
3.55,3.55,3.55,3.55,4.468049,0.07243632,3.5861106,0.0
3.56,3.56,3.56,3.56,4.4854255,0.07260781,3.586157,0.0
3.57,3.57,3.57,3.57,4.4981375,0.0724134,3.5831022,0.0
3.58,3.58,3.58,3.58,4.462429,0.07219672,3.580587,0.0
3.59,3.59,3.59,3.59,4.420107,0.07224962,3.5802474,0.0
3.6,3.6,3.6,3.6,4.3927855,0.07251381,3.577626,0.0
3.61,3.61,3.61,3.61,4.379276,0.07201767,3.581051,0.0
3.62,3.62,3.62,3.62,4.366361,0.072541565,3.5832512,0.0
3.63,3.63,3.63,3.63,4.3355656,0.07242779,3.5876322,0.0
3.64,3.64,3.64,3.64,4.299748,0.07265963,3.5921648,0.0
3.65,3.65,3.65,3.65,4.21834,0.0725456,3.5964317,0.0
3.66,3.66,3.66,3.66,4.117714,0.072584346,3.5839815,0.0
3.67,3.67,3.67,3.67,3.965564,0.0726999,3.5846486,0.0
3.68,3.68,3.68,3.68,3.8402865,0.072770655,3.585105,0.0
3.69,3.69,3.69,3.69,3.8579366,0.07278121,3.5909593,0.0
3.7,3.7,3.7,3.7,3.875048,0.0723949,3.590849,0.0
3.71,3.71,3.71,3.71,3.8914165,0.072407454,3.5882328,0.0
3.72,3.72,3.72,3.72,3.8948631,0.072340935,3.5845594,0.0
3.73,3.73,3.73,3.73,3.900043,0.072235994,3.5915444,0.0
3.74,3.74,3.74,3.74,3.9068503,0.07253187,3.585628,0.0
3.75,3.75,3.75,3.75,3.9070745,0.07262502,3.5850964,0.0
3.76,3.76,3.76,3.76,3.9632032,0.07265079,3.5837,0.0
3.77,3.77,3.77,3.77,3.9316123,0.072511815,3.582104,0.0
3.78,3.78,3.78,3.78,3.9091978,0.07249436,3.5785346,0.0
3.79,3.79,3.79,3.79,3.9479482,0.07258702,3.5833504,0.0
3.8,3.8,3.8,3.8,4.0106797,0.07259624,3.591587,0.0
3.81,3.81,3.81,3.81,4.0788445,0.07251753,3.5828667,0.0
3.82,3.82,3.82,3.82,4.1164064,0.072362065,3.5859554,0.0
3.83,3.83,3.83,3.83,4.134981,0.072651796,3.5855148,0.0
3.84,3.84,3.84,3.84,4.1599855,0.07245625,3.5836382,0.0
3.85,3.85,3.85,3.85,4.144237,0.07204877,3.5843623,0.0
3.86,3.86,3.86,3.86,4.1381307,0.07231897,3.5827916,0.0
3.87,3.87,3.87,3.87,4.127891,0.07220192,3.5868387,0.0
3.88,3.88,3.88,3.88,4.1108923,0.07219995,3.5856128,0.0
3.89,3.89,3.89,3.89,4.099487,0.07237672,3.591091,0.0
3.9,3.9,3.9,3.9,4.0828605,0.07245685,3.593472,0.0
3.91,3.91,3.91,3.91,4.0430346,0.07269436,3.602049,0.0
3.92,3.92,3.92,3.92,3.9728055,0.0731127,3.6074803,0.0
3.93,3.93,3.93,3.93,3.9115365,0.07295917,3.6096263,0.0
3.94,3.94,3.94,3.94,3.8743017,0.07307482,3.6084106,0.0
3.95,3.95,3.95,3.95,3.853462,0.073062055,3.6082635,0.0
3.96,3.96,3.96,3.96,3.843052,0.07339903,3.6098945,0.0
3.97,3.97,3.97,3.97,3.8582854,0.07306382,3.612119,0.0
3.98,3.98,3.98,3.98,3.863058,0.073042996,3.6137156,0.0
3.99,3.99,3.99,3.99,3.8827763,0.07303714,3.6068249,0.0
4.0,4.0,4.0,4.0,3.8973668,0.07302384,3.6120408,0.0
4.01,4.01,4.01,4.01,3.9256065,0.073098406,3.6122766,0.0
4.02,4.02,4.02,4.02,3.9452145,0.072840154,3.6045606,0.0
4.03,4.03,4.03,4.03,3.9530253,0.0727159,3.6096075,0.0
4.04,4.04,4.04,4.04,3.9834964,0.07330503,3.6093264,0.0
4.05,4.05,4.05,4.05,3.9896927,0.07292408,3.6076646,0.0
4.06,4.06,4.06,4.06,3.9681673,0.07287563,3.6058543,0.0
4.07,4.07,4.07,4.07,3.959882,0.07274062,3.6003711,0.0
4.08,4.08,4.08,4.08,3.9101918,0.07277047,3.594143,0.0
4.09,4.09,4.09,4.09,3.8544505,0.07260644,3.5981615,0.0
4.1,4.1,4.1,4.1,3.8406308,0.07265882,3.6027925,0.0
4.11,4.11,4.11,4.11,3.8135195,0.07290507,3.5982392,0.0
4.12,4.12,4.12,4.12,3.8376677,0.07241608,3.597407,0.0
4.13,4.13,4.13,4.13,3.8529713,0.07267776,3.5971158,0.0
4.14,4.14,4.14,4.14,3.843165,0.07266677,3.596984,0.0
4.15,4.15,4.15,4.15,3.7941282,0.07255392,3.59923,0.0
4.16,4.16,4.16,4.16,3.7822351,0.07271768,3.5973465,0.0
4.17,4.17,4.17,4.17,3.7672627,0.072828054,3.597071,0.0
4.18,4.18,4.18,4.18,3.7934053,0.072669536,3.5933778,0.0
4.19,4.19,4.19,4.19,3.8533454,0.072705746,3.5943353,0.0
4.2,4.2,4.2,4.2,3.8300707,0.07269182,3.597385,0.0
4.21,4.21,4.21,4.21,3.8460913,0.072728366,3.5962205,0.0
4.22,4.22,4.22,4.22,3.8664694,0.072971106,3.6001108,0.0
4.23,4.23,4.23,4.23,3.958964,0.072845265,3.599524,0.0
4.24,4.24,4.24,4.24,4.0636353,0.0729226,3.600711,0.0
4.25,4.25,4.25,4.25,4.1757383,0.07310761,3.5986216,0.0
4.26,4.26,4.26,4.26,4.258675,0.07298375,3.6008532,0.0
4.27,4.27,4.27,4.27,4.2663064,0.07294715,3.6031294,0.0
4.28,4.28,4.28,4.28,4.276675,0.072727494,3.6012917,0.0
4.29,4.29,4.29,4.29,4.3161244,0.07282814,3.6023006,0.0
4.3,4.3,4.3,4.3,4.341398,0.07266196,3.6049094,0.0
4.31,4.31,4.31,4.31,4.345612,0.07292566,3.6002245,0.0
4.32,4.32,4.32,4.32,4.3623466,0.07277448,3.601451,0.0
4.33,4.33,4.33,4.33,4.3739653,0.07274626,3.6038249,0.0
4.34,4.34,4.34,4.34,4.406948,0.07292785,3.605962,0.0
4.35,4.35,4.35,4.35,4.422989,0.07299448,3.602488,0.0
4.36,4.36,4.36,4.36,4.4411635,0.07283353,3.6034298,0.0
4.37,4.37,4.37,4.37,4.444249,0.07279795,3.6035793,0.0
4.38,4.38,4.38,4.38,4.41596,0.07282703,3.6021545,0.0
4.39,4.39,4.39,4.39,4.424435,0.07269589,3.598904,0.0
4.4,4.4,4.4,4.4,4.450926,0.072652124,3.6034338,0.0
4.41,4.41,4.41,4.41,4.4933357,0.07307202,3.600055,0.0
4.42,4.42,4.42,4.42,4.521059,0.07297072,3.6025672,0.0
4.43,4.43,4.43,4.43,4.54199,0.072927065,3.6009412,0.0
4.44,4.44,4.44,4.44,4.5130444,0.0729125,3.5994685,0.0
4.45,4.45,4.45,4.45,4.432227,0.07288356,3.6035247,0.0
4.46,4.46,4.46,4.46,4.359135,0.07286032,3.6039348,0.0
4.47,4.47,4.47,4.47,4.3159447,0.073150046,3.602105,0.0
4.48,4.48,4.48,4.48,4.2734265,0.07288854,3.6007147,0.0
4.49,4.49,4.49,4.49,4.226794,0.072867855,3.6008627,0.0
4.5,4.5,4.5,4.5,4.1617737,0.07311228,3.6023958,0.0
4.51,4.51,4.51,4.51,4.0661445,0.072965786,3.598649,0.0
4.52,4.52,4.52,4.52,3.94844,0.07280488,3.5967581,0.0
4.53,4.53,4.53,4.53,3.814568,0.07290645,3.5916154,0.0
4.54,4.54,4.54,4.54,3.737209,0.073035866,3.5920465,0.0
4.55,4.55,4.55,4.55,3.6382194,0.07297098,3.589369,0.0
4.56,4.56,4.56,4.56,3.5895493,0.072812416,3.592842,0.0
4.57,4.57,4.57,4.57,3.5103478,0.07278945,3.582226,0.0
4.58,4.58,4.58,4.58,3.398449,0.07281224,3.5770657,0.0
4.59,4.59,4.59,4.59,3.1776905,0.07295218,3.5626302,0.0
4.6,4.6,4.6,4.6,3.1007752,0.07264166,3.5329285,0.0
4.61,4.61,4.61,4.61,3.0019157,0.07270666,3.5345294,0.0
4.62,4.62,4.62,4.62,2.9287777,0.07253316,3.531066,0.0
4.63,4.63,4.63,4.63,2.9520388,0.07265312,3.531801,0.0
4.64,4.64,4.64,4.64,2.9959915,0.072758704,3.5333314,0.0
4.65,4.65,4.65,4.65,3.0437415,0.07250534,3.5315886,0.0
4.66,4.66,4.66,4.66,3.102464,0.072523214,3.5332816,0.0
4.67,4.67,4.67,4.67,3.1625726,0.07254275,3.535941,0.0
4.68,4.68,4.68,4.68,3.2833657,0.07250155,3.5444562,0.0
4.69,4.69,4.69,4.69,3.3736866,0.07253397,3.552138,0.0
4.7,4.7,4.7,4.7,3.4506738,0.07238715,3.5534515,0.0
4.71,4.71,4.71,4.71,3.529575,0.07257007,3.562949,0.0
4.72,4.72,4.72,4.72,3.5957901,0.07231176,3.5703342,0.0
4.73,4.73,4.73,4.73,3.711287,0.07234989,3.5753164,0.0
4.74,4.74,4.74,4.74,3.774538,0.07242686,3.581611,0.0
4.75,4.75,4.75,4.75,3.7664115,0.07250888,3.581031,0.0
4.76,4.76,4.76,4.76,3.7776318,0.072395645,3.5846035,0.0
4.77,4.77,4.77,4.77,3.7481256,0.072401956,3.5872464,0.0
4.78,4.78,4.78,4.78,3.6962547,0.07283602,3.5955343,0.0
4.79,4.79,4.79,4.79,3.6232758,0.07282387,3.5878844,0.0
4.8,4.8,4.8,4.8,3.608711,0.072625436,3.590866,0.0
4.81,4.81,4.81,4.81,3.560278,0.072514996,3.5867672,0.0
4.82,4.82,4.82,4.82,3.4673815,0.07274459,3.5854986,0.0
4.83,4.83,4.83,4.83,3.3435566,0.07285011,3.5894501,0.0
4.84,4.84,4.84,4.84,3.2268407,0.07252062,3.5880682,0.0
4.85,4.85,4.85,4.85,3.1437554,0.07293583,3.581109,0.0
4.86,4.86,4.86,4.86,3.125571,0.0731829,3.5778396,0.0
4.87,4.87,4.87,4.87,3.1577232,0.07277487,3.5791266,0.0
4.88,4.88,4.88,4.88,3.2125258,0.07292099,3.5800858,0.0
4.89,4.89,4.89,4.89,3.2777333,0.07277983,3.5882468,0.0
4.9,4.9,4.9,4.9,3.2330785,0.07286983,3.5853844,0.0
4.91,4.91,4.91,4.91,3.1970751,0.07267021,3.5852668,0.0
4.92,4.92,4.92,4.92,3.1402016,0.07265072,3.57617,0.0
4.93,4.93,4.93,4.93,3.0962942,0.0726741,3.5735266,0.0
4.94,4.94,4.94,4.94,3.169086,0.072797164,3.5723152,0.0
4.95,4.95,4.95,4.95,3.2616842,0.07286316,3.582988,0.0
4.96,4.96,4.96,4.96,3.3376873,0.072877534,3.5936515,0.0
4.97,4.97,4.97,4.97,3.3479571,0.073123865,3.5927217,0.0
4.98,4.98,4.98,4.98,3.3855383,0.07310802,3.596603,0.0
4.99,4.99,4.99,4.99,3.3618617,0.072855644,3.5968027,0.0
5.0,5.0,5.0,5.0,3.3505158,0.07314687,3.5904067,0.0
5.01,5.01,5.01,5.01,3.364808,0.07296194,3.590235,0.0
5.02,5.02,5.02,5.02,3.3969457,0.07302713,3.5883527,0.0
5.03,5.03,5.03,5.03,3.4894402,0.07248937,3.591321,0.0
5.04,5.04,5.04,5.04,3.5003738,0.07279738,3.5873215,0.0
5.05,5.05,5.05,5.05,3.4548817,0.072926015,3.5882864,0.0
5.06,5.06,5.06,5.06,3.3900554,0.07280977,3.5889168,0.0
5.07,5.07,5.07,5.07,3.2874506,0.072955646,3.5939384,0.0
5.08,5.08,5.08,5.08,3.205568,0.072937615,3.5956473,0.0
5.09,5.09,5.09,5.09,3.1395838,0.07280253,3.5867527,0.0
5.1,5.1,5.1,5.1,3.0677676,0.07324696,3.5904691,0.0
5.11,5.11,5.11,5.11,2.9604774,0.0730893,3.5884843,0.0
5.12,5.12,5.12,5.12,2.8181524,0.073378734,3.5827212,0.0
5.13,5.13,5.13,5.13,2.7576149,0.073046796,3.5811608,0.0
5.14,5.14,5.14,5.14,2.7741244,0.072913304,3.5728073,0.0
5.15,5.15,5.15,5.15,2.791228,0.07279724,3.576009,0.0
5.16,5.16,5.16,5.16,2.7889488,0.07290996,3.570992,0.0
5.17,5.17,5.17,5.17,2.8259742,0.07307656,3.5750008,0.0
5.18,5.18,5.18,5.18,2.9050717,0.07301715,3.576117,0.0
5.19,5.19,5.19,5.19,2.9794648,0.07302527,3.5826302,0.0
5.2,5.2,5.2,5.2,3.0694401,0.07296258,3.582828,0.0
5.21,5.21,5.21,5.21,3.1377332,0.072833166,3.583078,0.0
5.22,5.22,5.22,5.22,3.1246564,0.07322369,3.5886548,0.0
5.23,5.23,5.23,5.23,3.0935159,0.07311717,3.588179,0.0
5.24,5.24,5.24,5.24,3.0336318,0.072931916,3.5859785,0.0
5.25,5.25,5.25,5.25,2.9464884,0.07317954,3.5827966,0.0
5.26,5.26,5.26,5.26,2.8697283,0.073094584,3.5799994,0.0
5.27,5.27,5.27,5.27,2.8351514,0.07277521,3.5869815,0.0
5.28,5.28,5.28,5.28,2.8408296,0.07324224,3.583922,0.0
5.29,5.29,5.29,5.29,2.823288,0.07306924,3.581991,0.0
5.3,5.3,5.3,5.3,2.810769,0.072994076,3.5724506,0.0
5.31,5.31,5.31,5.31,2.8306625,0.07288671,3.5722616,0.0
5.32,5.32,5.32,5.32,2.8367183,0.07308736,3.5661345,0.0
5.33,5.33,5.33,5.33,2.8107536,0.07248527,3.560556,0.0
5.34,5.34,5.34,5.34,2.7606957,0.07298578,3.5559509,0.0
5.35,5.35,5.35,5.35,2.7429347,0.07287096,3.5509238,0.0
5.36,5.36,5.36,5.36,2.7080302,0.07304401,3.5440753,0.0
5.37,5.37,5.37,5.37,2.6686306,0.07297731,3.541708,0.0
5.38,5.38,5.38,5.38,2.5990925,0.0728722,3.5341623,0.0
5.39,5.39,5.39,5.39,2.5185676,0.07267317,3.5203638,0.0
5.4,5.4,5.4,5.4,2.4400423,0.07291393,3.5135822,0.0
5.41,5.41,5.41,5.41,2.3624136,0.07296065,3.4906917,0.0
5.42,5.42,5.42,5.42,2.362611,0.07318455,3.4844956,0.0
5.43,5.43,5.43,5.43,2.3841665,0.07273091,3.4828548,0.0
5.44,5.44,5.44,5.44,2.3941476,0.072746485,3.45882,0.0
5.45,5.45,5.45,5.45,2.433065,0.07273115,3.443978,0.0
5.46,5.46,5.46,5.46,2.4584453,0.07251838,3.3906639,0.0
5.47,5.47,5.47,5.47,2.5468345,0.07215213,3.3775403,0.0
5.48,5.48,5.48,5.48,2.638814,0.07218369,3.391152,0.0
5.49,5.49,5.49,5.49,2.713576,0.072556436,3.4066632,0.0
5.5,5.5,5.5,5.5,2.8178473,0.07235497,3.418882,0.0
5.51,5.51,5.51,5.51,2.9362164,0.07216383,3.441264,0.0
5.52,5.52,5.52,5.52,3.0594306,0.07197952,3.4727461,0.0
5.53,5.53,5.53,5.53,3.1740897,0.07226443,3.4989338,0.0
5.54,5.54,5.54,5.54,3.19768,0.07236717,3.5325668,0.0
5.55,5.55,5.55,5.55,3.163621,0.072546706,3.5468667,0.0
5.56,5.56,5.56,5.56,3.123121,0.07258859,3.5458536,0.0
5.57,5.57,5.57,5.57,3.0715091,0.07261922,3.5403302,0.0
5.58,5.58,5.58,5.58,3.0626202,0.072591506,3.5324645,0.0
5.59,5.59,5.59,5.59,3.0538058,0.07257586,3.511715,0.0
5.6,5.6,5.6,5.6,3.07526,0.072605155,3.5094585,0.0
5.61,5.61,5.61,5.61,3.0830216,0.07253012,3.5139697,0.0
5.62,5.62,5.62,5.62,3.0727575,0.072520584,3.5079274,0.0
5.63,5.63,5.63,5.63,3.1064312,0.072637394,3.5073624,0.0
5.64,5.64,5.64,5.64,3.107435,0.07246185,3.5049498,0.0
5.65,5.65,5.65,5.65,3.0792882,0.07271966,3.496554,0.0
5.66,5.66,5.66,5.66,3.0848663,0.07270404,3.491172,0.0
5.67,5.67,5.67,5.67,3.0828369,0.0724521,3.4798584,0.0
5.68,5.68,5.68,5.68,3.0683987,0.07220433,3.4650984,0.0
5.69,5.69,5.69,5.69,3.0327563,0.072394684,3.4531302,0.0
5.7,5.7,5.7,5.7,3.017888,0.0722115,3.4569342,0.0
5.71,5.71,5.71,5.71,3.1657271,0.0724408,3.4991899,0.0
5.72,5.72,5.72,5.72,3.3756328,0.07250192,3.5265503,0.0
5.73,5.73,5.73,5.73,3.3149154,0.07216208,3.5359373,0.0
5.74,5.74,5.74,5.74,3.2441983,0.07215372,3.5209851,0.0
5.75,5.75,5.75,5.75,3.2514422,0.072196715,3.4779317,0.0
5.76,5.76,5.76,5.76,3.1925845,0.072526,3.4866602,0.0
5.77,5.77,5.77,5.77,3.2093291,0.072723955,3.5133455,0.0
5.78,5.78,5.78,5.78,3.1659026,0.07276708,3.543202,0.0
5.79,5.79,5.79,5.79,2.903753,0.07320336,3.5432794,0.0
5.8,5.8,5.8,5.8,2.7474382,0.07303483,3.5294495,0.0
5.81,5.81,5.81,5.81,2.6520784,0.07302129,3.5097797,0.0
5.82,5.82,5.82,5.82,2.5982974,0.07276199,3.4946845,0.0
5.83,5.83,5.83,5.83,2.5579548,0.07283328,3.4782472,0.0
5.84,5.84,5.84,5.84,2.5179417,0.07307188,3.4745684,0.0
5.85,5.85,5.85,5.85,2.5064929,0.07281194,3.4706576,0.0
5.86,5.86,5.86,5.86,2.517217,0.07293768,3.4799306,0.0
5.87,5.87,5.87,5.87,2.5101388,0.072850056,3.4840825,0.0
5.88,5.88,5.88,5.88,2.5056837,0.072895125,3.4979312,0.0
5.89,5.89,5.89,5.89,2.4690745,0.0730178,3.4895349,0.0
5.9,5.9,5.9,5.9,2.4531524,0.072852276,3.4791672,0.0
5.91,5.91,5.91,5.91,2.503937,0.07292403,3.4671783,0.0
5.92,5.92,5.92,5.92,2.5343032,0.07269413,3.4589345,0.0
5.93,5.93,5.93,5.93,2.5040004,0.072905906,3.4483285,0.0
5.94,5.94,5.94,5.94,2.4658754,0.07292646,3.4339268,0.0
5.95,5.95,5.95,5.95,2.487035,0.07288813,3.4318583,0.0
5.96,5.96,5.96,5.96,2.538408,0.072765306,3.4469345,0.0
5.97,5.97,5.97,5.97,2.6023526,0.07296754,3.4721324,0.0
5.98,5.98,5.98,5.98,2.6305764,0.072857305,3.5000556,0.0
5.99,5.99,5.99,5.99,2.651968,0.073017694,3.5482526,0.0
6.0,6.0,6.0,6.0,2.6601686,0.07316454,3.58404,0.0
6.01,6.01,6.01,6.01,2.6300318,0.07301911,3.584906,0.0
6.02,6.02,6.02,6.02,2.6397746,0.072975546,3.5822542,0.0
6.03,6.03,6.03,6.03,2.6380346,0.07273108,3.5814679,0.0
6.04,6.04,6.04,6.04,2.6161668,0.07320713,3.5839276,0.0
6.05,6.05,6.05,6.05,2.619259,0.07304126,3.5810962,0.0
6.06,6.06,6.06,6.06,2.61058,0.07295412,3.5784588,0.0
6.07,6.07,6.07,6.07,2.5877237,0.07309454,3.5616643,0.0
6.08,6.08,6.08,6.08,2.6001635,0.07282234,3.5499315,0.0
6.09,6.09,6.09,6.09,2.6491146,0.07321873,3.5495648,0.0
6.1,6.1,6.1,6.1,2.6819682,0.07284638,3.546795,0.0
6.11,6.11,6.11,6.11,2.7351496,0.07294777,3.5457098,0.0
6.12,6.12,6.12,6.12,2.7777092,0.0730334,3.5505877,0.0
6.13,6.13,6.13,6.13,2.8094642,0.07294931,3.552563,0.0
6.14,6.14,6.14,6.14,2.8359995,0.07270654,3.548157,0.0
6.15,6.15,6.15,6.15,2.8263316,0.07253648,3.5534368,0.0
6.16,6.16,6.16,6.16,2.8307216,0.072923444,3.554391,0.0
6.17,6.17,6.17,6.17,2.852738,0.07288175,3.5584588,0.0
6.18,6.18,6.18,6.18,2.9276247,0.07295717,3.568646,0.0
6.19,6.19,6.19,6.19,2.9949203,0.072924756,3.5874267,0.0
6.2,6.2,6.2,6.2,2.962218,0.07323155,3.5882,0.0
6.21,6.21,6.21,6.21,2.9412594,0.07288908,3.5864582,0.0
6.22,6.22,6.22,6.22,2.8910518,0.07305621,3.5848787,0.0
6.23,6.23,6.23,6.23,2.9042928,0.07309155,3.5810628,0.0
6.24,6.24,6.24,6.24,2.8881578,0.073079266,3.5794604,0.0
6.25,6.25,6.25,6.25,2.8378007,0.07302545,3.5727289,0.0
6.26,6.26,6.26,6.26,2.8029158,0.072882734,3.5674703,0.0
6.27,6.27,6.27,6.27,2.7881677,0.07291793,3.555863,0.0
6.28,6.28,6.28,6.28,2.7981365,0.07295111,3.5448372,0.0
6.29,6.29,6.29,6.29,2.8106682,0.07295058,3.5522687,0.0
6.3,6.3,6.3,6.3,2.7960238,0.07273148,3.5454457,0.0
6.31,6.31,6.31,6.31,2.763808,0.07277585,3.5270486,0.0
6.32,6.32,6.32,6.32,2.7396374,0.07278537,3.5193937,0.0
6.33,6.33,6.33,6.33,2.69891,0.07297769,3.5086622,0.0
6.34,6.34,6.34,6.34,2.7167273,0.072834805,3.5076878,0.0
6.35,6.35,6.35,6.35,2.6804764,0.07292414,3.4995017,0.0
6.36,6.36,6.36,6.36,2.6842756,0.07286893,3.4903805,0.0
6.37,6.37,6.37,6.37,2.7384834,0.072965294,3.4983096,0.0
6.38,6.38,6.38,6.38,2.7811768,0.072979815,3.4924462,0.0
6.39,6.39,6.39,6.39,2.849412,0.07271575,3.4929497,0.0
6.4,6.4,6.4,6.4,2.9073815,0.072868675,3.4910965,0.0
6.41,6.41,6.41,6.41,2.9566333,0.07282627,3.4904833,0.0
6.42,6.42,6.42,6.42,2.9926198,0.072926074,3.4961987,0.0
6.43,6.43,6.43,6.43,2.9813395,0.07261537,3.4900131,0.0
6.44,6.44,6.44,6.44,2.9958017,0.072811946,3.493695,0.0
6.45,6.45,6.45,6.45,3.0349755,0.07255592,3.505362,0.0
6.46,6.46,6.46,6.46,3.044435,0.07263691,3.5059192,0.0
6.47,6.47,6.47,6.47,3.0699008,0.0729977,3.512809,0.0
6.48,6.48,6.48,6.48,3.1246624,0.07289865,3.524291,0.0
6.49,6.49,6.49,6.49,3.181276,0.07280625,3.5457351,0.0
6.5,6.5,6.5,6.5,3.2428699,0.072907284,3.5577946,0.0
6.51,6.51,6.51,6.51,3.299065,0.0728717,3.5782566,0.0
6.52,6.52,6.52,6.52,3.3080738,0.07291842,3.5867062,0.0
6.53,6.53,6.53,6.53,3.330023,0.07276716,3.5923152,0.0
6.54,6.54,6.54,6.54,3.3368099,0.07267459,3.595937,0.0
6.55,6.55,6.55,6.55,3.3090804,0.07286961,3.6032674,0.0
6.56,6.56,6.56,6.56,3.2851522,0.07316944,3.5938535,0.0
6.57,6.57,6.57,6.57,3.2318995,0.07292584,3.5993626,0.0
6.58,6.58,6.58,6.58,3.2202396,0.07306192,3.601793,0.0
6.59,6.59,6.59,6.59,3.2665486,0.07279018,3.592781,0.0
6.6,6.6,6.6,6.6,3.297938,0.07292259,3.5912786,0.0
6.61,6.61,6.61,6.61,3.3618624,0.072771676,3.5882885,0.0
6.62,6.62,6.62,6.62,3.403746,0.07308713,3.5852575,0.0
6.63,6.63,6.63,6.63,3.4036949,0.07281686,3.582457,0.0
6.64,6.64,6.64,6.64,3.3990133,0.07296517,3.5684755,0.0
6.65,6.65,6.65,6.65,3.3235252,0.072772935,3.554464,0.0
6.66,6.66,6.66,6.66,3.3052514,0.073046535,3.533029,0.0
6.67,6.67,6.67,6.67,3.2875042,0.07271123,3.5254574,0.0
6.68,6.68,6.68,6.68,3.2569556,0.07300768,3.5235634,0.0
6.69,6.69,6.69,6.69,3.2838793,0.072689146,3.5344229,0.0
6.7,6.7,6.7,6.7,3.2912364,0.07287834,3.5344698,0.0
6.71,6.71,6.71,6.71,3.2619598,0.07307499,3.5416064,0.0
6.72,6.72,6.72,6.72,3.3205445,0.072678715,3.5553076,0.0
6.73,6.73,6.73,6.73,3.3580801,0.072745025,3.5787172,0.0
6.74,6.74,6.74,6.74,3.3988903,0.072795816,3.5855966,0.0
6.75,6.75,6.75,6.75,3.4539287,0.07264846,3.5893347,0.0
6.76,6.76,6.76,6.76,3.4781277,0.07253826,3.5896091,0.0
6.77,6.77,6.77,6.77,3.5455394,0.07276075,3.588101,0.0
6.78,6.78,6.78,6.78,3.5212338,0.07266115,3.5880964,0.0
6.79,6.79,6.79,6.79,3.5733016,0.07289718,3.5913513,0.0
6.8,6.8,6.8,6.8,3.633357,0.07272912,3.590865,0.0
6.81,6.81,6.81,6.81,3.6959305,0.073014855,3.5893002,0.0
6.82,6.82,6.82,6.82,3.776966,0.07275895,3.599646,0.0
6.83,6.83,6.83,6.83,3.862727,0.072781205,3.5942106,0.0
6.84,6.84,6.84,6.84,3.8999472,0.07261766,3.588673,0.0
6.85,6.85,6.85,6.85,3.8758645,0.07249612,3.5943918,0.0
6.86,6.86,6.86,6.86,3.7942119,0.072634906,3.5911517,0.0
6.87,6.87,6.87,6.87,3.7268498,0.07268994,3.5974178,0.0
6.88,6.88,6.88,6.88,3.6849792,0.07274056,3.5904517,0.0
6.89,6.89,6.89,6.89,3.621661,0.07243684,3.5905335,0.0
6.9,6.9,6.9,6.9,3.613372,0.072925225,3.5944328,0.0
6.91,6.91,6.91,6.91,3.649612,0.07285227,3.5905814,0.0
6.92,6.92,6.92,6.92,3.6582386,0.07277307,3.5928347,0.0
6.93,6.93,6.93,6.93,3.7289984,0.0728263,3.5940924,0.0
6.94,6.94,6.94,6.94,3.7660377,0.072695225,3.5969608,0.0
6.95,6.95,6.95,6.95,3.783136,0.07273019,3.5919294,0.0
6.96,6.96,6.96,6.96,3.7505698,0.072759375,3.5963697,0.0
6.97,6.97,6.97,6.97,3.7190752,0.07251586,3.5934925,0.0
6.98,6.98,6.98,6.98,3.7052574,0.072742224,3.596753,0.0
6.99,6.99,6.99,6.99,3.7023258,0.072958805,3.5970051,0.0
7.0,7.0,7.0,7.0,3.6806972,0.072817,3.5945768,0.0
7.01,7.01,7.01,7.01,3.7044592,0.07272088,3.5943997,0.0
7.02,7.02,7.02,7.02,3.7224267,0.07282076,3.5933928,0.0
7.03,7.03,7.03,7.03,3.775494,0.0728981,3.5933237,0.0
7.04,7.04,7.04,7.04,3.8445334,0.0729498,3.5944378,0.0
7.05,7.05,7.05,7.05,3.8814585,0.07277534,3.5962186,0.0
7.06,7.06,7.06,7.06,3.9283051,0.072844565,3.6013546,0.0
7.07,7.07,7.07,7.07,3.94544,0.07271949,3.5980728,0.0
7.08,7.08,7.08,7.08,3.9444513,0.07267209,3.6007476,0.0
7.09,7.09,7.09,7.09,3.9276836,0.0729942,3.6000745,0.0
7.1,7.1,7.1,7.1,3.9696279,0.07287775,3.5983195,0.0
7.11,7.11,7.11,7.11,4.0081754,0.07281377,3.591345,0.0
7.12,7.12,7.12,7.12,4.0689735,0.07309072,3.5998874,0.0
7.13,7.13,7.13,7.13,4.0816593,0.072980635,3.6031637,0.0
7.14,7.14,7.14,7.14,4.098229,0.07281146,3.5979931,0.0
7.15,7.15,7.15,7.15,4.111068,0.073078595,3.6002343,0.0
7.16,7.16,7.16,7.16,4.1507483,0.073162064,3.6028383,0.0
7.17,7.17,7.17,7.17,4.20651,0.07272203,3.5963297,0.0
7.18,7.18,7.18,7.18,4.198015,0.072903775,3.591683,0.0
7.19,7.19,7.19,7.19,4.139477,0.072888345,3.5950456,0.0
7.2,7.2,7.2,7.2,4.0862856,0.072850406,3.600958,0.0
7.21,7.21,7.21,7.21,4.059546,0.07311577,3.597427,0.0
7.22,7.22,7.22,7.22,4.0733337,0.07297674,3.5952423,0.0
7.23,7.23,7.23,7.23,4.1160917,0.07276079,3.5916493,0.0
7.24,7.24,7.24,7.24,4.092549,0.07291729,3.5942252,0.0
7.25,7.25,7.25,7.25,4.0696664,0.072952524,3.5913794,0.0
7.26,7.26,7.26,7.26,4.0461817,0.07287578,3.5960636,0.0
7.27,7.27,7.27,7.27,4.035742,0.07318879,3.598658,0.0
7.28,7.28,7.28,7.28,4.0280743,0.07298615,3.5922768,0.0
7.29,7.29,7.29,7.29,3.9930203,0.0730989,3.5983088,0.0
7.3,7.3,7.3,7.3,3.9752028,0.07269353,3.5954838,0.0
7.31,7.31,7.31,7.31,3.9674566,0.072945006,3.591399,0.0
7.32,7.32,7.32,7.32,3.955666,0.072745405,3.5891445,0.0
7.33,7.33,7.33,7.33,3.9217174,0.07275565,3.586125,0.0
7.34,7.34,7.34,7.34,3.9060678,0.07262481,3.591578,0.0
7.35,7.35,7.35,7.35,3.9043725,0.07265142,3.585068,0.0
7.36,7.36,7.36,7.36,3.9056528,0.07248239,3.5882778,0.0
7.37,7.37,7.37,7.37,3.9070199,0.0725046,3.588166,0.0
7.38,7.38,7.38,7.38,3.89357,0.07253963,3.5834367,0.0
7.39,7.39,7.39,7.39,3.9054868,0.07263441,3.583543,0.0
7.4,7.4,7.4,7.4,3.902528,0.0726494,3.583571,0.0
7.41,7.41,7.41,7.41,3.907542,0.07254633,3.5884078,0.0
7.42,7.42,7.42,7.42,3.9115686,0.07258477,3.5890281,0.0
7.43,7.43,7.43,7.43,3.9113715,0.07259295,3.5896971,0.0
7.44,7.44,7.44,7.44,3.9360693,0.07292103,3.5914521,0.0
7.45,7.45,7.45,7.45,3.9490547,0.07260295,3.5902064,0.0
7.46,7.46,7.46,7.46,3.983269,0.07290524,3.5913858,0.0
7.47,7.47,7.47,7.47,4.1073904,0.07263498,3.5890791,0.0
7.48,7.48,7.48,7.48,4.2163196,0.072865404,3.5856855,0.0
7.49,7.49,7.49,7.49,4.35207,0.07228095,3.5744987,0.0
7.5,7.5,7.5,7.5,4.451675,0.072300196,3.5778723,0.0
7.51,7.51,7.51,7.51,4.501881,0.071971595,3.576159,0.0
7.52,7.52,7.52,7.52,4.4957027,0.07208169,3.5739403,0.0
7.53,7.53,7.53,7.53,4.475087,0.07227505,3.579672,0.0
7.54,7.54,7.54,7.54,4.4362125,0.07255308,3.5887568,0.0
7.55,7.55,7.55,7.55,4.417692,0.07206144,3.584076,0.0
7.56,7.56,7.56,7.56,4.447042,0.0724985,3.58187,0.0
7.57,7.57,7.57,7.57,4.4629664,0.07237159,3.5889187,0.0
7.58,7.58,7.58,7.58,4.445622,0.07260758,3.5895092,0.0
7.59,7.59,7.59,7.59,4.4699492,0.07269055,3.5967293,0.0
7.6,7.6,7.6,7.6,4.4883223,0.07294007,3.5972497,0.0
7.61,7.61,7.61,7.61,4.505334,0.07267738,3.6024044,0.0
7.62,7.62,7.62,7.62,4.488449,0.07288612,3.5949962,0.0
7.63,7.63,7.63,7.63,4.4872417,0.07255159,3.5977159,0.0
7.64,7.64,7.64,7.64,4.5370045,0.072368994,3.5942273,0.0
7.65,7.65,7.65,7.65,4.562022,0.072329886,3.5923884,0.0
7.66,7.66,7.66,7.66,4.5809655,0.07268204,3.5917003,0.0
7.67,7.67,7.67,7.67,4.6157966,0.07231538,3.5951083,0.0
7.68,7.68,7.68,7.68,4.6431894,0.07273247,3.5973227,0.0
7.69,7.69,7.69,7.69,4.648167,0.07245804,3.592994,0.0
7.7,7.7,7.7,7.7,4.683563,0.07248778,3.5929651,0.0
7.71,7.71,7.71,7.71,4.651219,0.07245143,3.5935836,0.0
7.72,7.72,7.72,7.72,4.587206,0.07300945,3.596548,0.0
7.73,7.73,7.73,7.73,4.568172,0.07260777,3.5929453,0.0
7.74,7.74,7.74,7.74,4.575793,0.07274123,3.6007228,0.0
7.75,7.75,7.75,7.75,4.5654125,0.0727395,3.6025238,0.0
7.76,7.76,7.76,7.76,4.5701756,0.07233784,3.5982692,0.0
7.77,7.77,7.77,7.77,4.5432525,0.07216281,3.5931711,0.0
7.78,7.78,7.78,7.78,4.5253286,0.072645195,3.5918937,0.0
7.79,7.79,7.79,7.79,4.5098047,0.07268536,3.595232,0.0
7.8,7.8,7.8,7.8,4.5139666,0.07260791,3.5925882,0.0
7.81,7.81,7.81,7.81,4.513265,0.072544076,3.59376,0.0
7.82,7.82,7.82,7.82,4.4597588,0.07245117,3.588794,0.0
7.83,7.83,7.83,7.83,4.524862,0.072368056,3.587425,0.0
7.84,7.84,7.84,7.84,4.535329,0.072217666,3.5806828,0.0
7.85,7.85,7.85,7.85,4.5200477,0.072472915,3.5853367,0.0
7.86,7.86,7.86,7.86,4.5990615,0.0720228,3.5842106,0.0
7.87,7.87,7.87,7.87,4.727211,0.07212688,3.5769742,0.0
7.88,7.88,7.88,7.88,4.7954016,0.071544014,3.56721,0.0
7.89,7.89,7.89,7.89,4.781067,0.07139013,3.563532,0.0
7.9,7.9,7.9,7.9,4.7199864,0.07161686,3.5605075,0.0
7.91,7.91,7.91,7.91,4.660453,0.07168568,3.5631218,0.0
7.92,7.92,7.92,7.92,4.5907173,0.072321504,3.5763102,0.0
7.93,7.93,7.93,7.93,4.5314612,0.07264229,3.581195,0.0
7.94,7.94,7.94,7.94,4.4907603,0.07273975,3.5797296,0.0
7.95,7.95,7.95,7.95,4.558972,0.07272801,3.5783474,0.0
7.96,7.96,7.96,7.96,4.659585,0.07292346,3.5766788,0.0
7.97,7.97,7.97,7.97,4.696334,0.072945856,3.5817852,0.0
7.98,7.98,7.98,7.98,4.6618223,0.07285874,3.577062,0.0
7.99,7.99,7.99,7.99,4.652842,0.07251324,3.5722618,0.0
8.0,8.0,8.0,8.0,4.6145854,0.07284089,3.5748577,0.0
8.01,8.01,8.01,8.01,4.596264,0.07278357,3.5771046,0.0
8.02,8.02,8.02,8.02,4.562336,0.072947025,3.5809698,0.0
8.03,8.03,8.03,8.03,4.4756913,0.072662875,3.581445,0.0
8.04,8.04,8.04,8.04,4.3688383,0.07269263,3.5762708,0.0
8.05,8.05,8.05,8.05,4.249037,0.07277305,3.5732536,0.0
8.06,8.06,8.06,8.06,4.0954366,0.07295002,3.5734336,0.0
8.07,8.07,8.07,8.07,3.952727,0.07296259,3.567875,0.0
8.08,8.08,8.08,8.08,3.8280222,0.07292157,3.5678418,0.0
8.09,8.09,8.09,8.09,3.7534955,0.07294729,3.560805,0.0
8.1,8.1,8.1,8.1,3.6761131,0.073007174,3.5516787,0.0
8.11,8.11,8.11,8.11,3.5981514,0.07301506,3.546106,0.0
8.12,8.12,8.12,8.12,3.5056694,0.07291357,3.5385294,0.0
8.13,8.13,8.13,8.13,3.4301512,0.07304255,3.525198,0.0
8.14,8.14,8.14,8.14,3.3820653,0.07285551,3.5250092,0.0
8.15,8.15,8.15,8.15,3.3446476,0.07272368,3.5164618,0.0
8.16,8.16,8.16,8.16,3.2746394,0.07272336,3.513467,0.0
8.17,8.17,8.17,8.17,3.1735017,0.07304333,3.5112286,0.0
8.18,8.18,8.18,8.18,2.9668524,0.0728383,3.501012,0.0
8.19,8.19,8.19,8.19,2.9218385,0.07285272,3.4823055,0.0
8.2,8.2,8.2,8.2,2.895988,0.07282807,3.4759545,0.0
8.21,8.21,8.21,8.21,2.867945,0.0727575,3.4673305,0.0
8.22,8.22,8.22,8.22,2.8796153,0.07256846,3.4656265,0.0
8.23,8.23,8.23,8.23,2.8814654,0.07294482,3.460216,0.0
8.24,8.24,8.24,8.24,2.9180562,0.07272232,3.4654148,0.0
8.25,8.25,8.25,8.25,2.9724736,0.07272571,3.4910116,0.0
8.26,8.26,8.26,8.26,3.023296,0.07262141,3.5107198,0.0
8.27,8.27,8.27,8.27,3.0485308,0.072774544,3.5112982,0.0
8.28,8.28,8.28,8.28,3.0845652,0.07300705,3.511322,0.0
8.29,8.29,8.29,8.29,3.1152713,0.07261094,3.5041814,0.0
8.3,8.3,8.3,8.3,3.136197,0.072704785,3.48121,0.0
8.31,8.31,8.31,8.31,3.1278098,0.07282386,3.451602,0.0
8.32,8.32,8.32,8.32,3.1919293,0.07245786,3.4468358,0.0
8.33,8.33,8.33,8.33,3.289395,0.07256403,3.46077,0.0
8.34,8.34,8.34,8.34,3.3854253,0.07244557,3.4693422,0.0
8.35,8.35,8.35,8.35,3.468853,0.072609946,3.4769914,0.0
8.36,8.36,8.36,8.36,3.5506098,0.07253532,3.4856312,0.0
8.37,8.37,8.37,8.37,3.618273,0.072598495,3.489919,0.0
8.38,8.38,8.38,8.38,3.708275,0.07271434,3.5094697,0.0
8.39,8.39,8.39,8.39,3.7607033,0.07259047,3.5276797,0.0
8.4,8.4,8.4,8.4,3.6734436,0.07292111,3.5406742,0.0
8.41,8.41,8.41,8.41,3.7579052,0.07294164,3.5598922,0.0
8.42,8.42,8.42,8.42,3.7758586,0.07301747,3.5797155,0.0
8.43,8.43,8.43,8.43,3.7838712,0.07304293,3.5904853,0.0
8.44,8.44,8.44,8.44,3.8312535,0.0730738,3.6091218,0.0
8.45,8.45,8.45,8.45,3.8423853,0.07310423,3.611477,0.0
8.46,8.46,8.46,8.46,3.8505313,0.07281703,3.608677,0.0
8.47,8.47,8.47,8.47,3.9187598,0.07305438,3.6141992,0.0
8.48,8.48,8.48,8.48,3.9827793,0.07323623,3.6128097,0.0
8.49,8.49,8.49,8.49,4.024036,0.073022306,3.6117425,0.0
8.5,8.5,8.5,8.5,4.025835,0.073302686,3.6086216,0.0
8.51,8.51,8.51,8.51,3.9720325,0.07296235,3.6113455,0.0
8.52,8.52,8.52,8.52,3.915386,0.073189646,3.610329,0.0
8.53,8.53,8.53,8.53,3.9716165,0.073112674,3.6119883,0.0
8.54,8.54,8.54,8.54,3.9869573,0.07309642,3.6118765,0.0
8.55,8.55,8.55,8.55,4.0837526,0.07310133,3.6113782,0.0
8.56,8.56,8.56,8.56,4.1713095,0.07314141,3.6106057,0.0
8.57,8.57,8.57,8.57,4.270014,0.072975844,3.610257,0.0
8.58,8.58,8.58,8.58,4.4085107,0.07306111,3.6119244,0.0
8.59,8.59,8.59,8.59,4.6398435,0.07290622,3.6130407,0.0
8.6,8.6,8.6,8.6,4.7596164,0.073047504,3.6133828,0.0
8.61,8.61,8.61,8.61,4.8266377,0.07328802,3.6147654,0.0
8.62,8.62,8.62,8.62,4.8626204,0.07282317,3.608142,0.0
8.63,8.63,8.63,8.63,4.87449,0.07298898,3.6106713,0.0
8.64,8.64,8.64,8.64,4.8962917,0.07305935,3.6053379,0.0
8.65,8.65,8.65,8.65,4.8968673,0.07317874,3.6124601,0.0
8.66,8.66,8.66,8.66,4.874778,0.07303338,3.6155663,0.0
8.67,8.67,8.67,8.67,4.875255,0.07299683,3.6139796,0.0
8.68,8.68,8.68,8.68,4.8292274,0.07273127,3.60659,0.0
8.69,8.69,8.69,8.69,4.7807927,0.072570115,3.6075835,0.0
8.7,8.7,8.7,8.7,4.7427735,0.072713636,3.6039495,0.0
8.71,8.71,8.71,8.71,4.7459683,0.07279825,3.6055422,0.0
8.72,8.72,8.72,8.72,4.746663,0.07251326,3.601712,0.0
8.73,8.73,8.73,8.73,4.741979,0.07255359,3.6032817,0.0
8.74,8.74,8.74,8.74,4.7392917,0.07286523,3.604174,0.0
8.75,8.75,8.75,8.75,4.7536335,0.07261058,3.5974355,0.0
8.76,8.76,8.76,8.76,4.729875,0.072558634,3.6041574,0.0
8.77,8.77,8.77,8.77,4.6687684,0.07236595,3.5953944,0.0
8.78,8.78,8.78,8.78,4.6433687,0.072692424,3.5945632,0.0
8.79,8.79,8.79,8.79,4.590019,0.0726172,3.599145,0.0
8.8,8.8,8.8,8.8,4.5216494,0.07242438,3.5973797,0.0
8.81,8.81,8.81,8.81,4.4903245,0.07254351,3.602755,0.0
8.82,8.82,8.82,8.82,4.4662824,0.07262043,3.5996566,0.0
8.83,8.83,8.83,8.83,4.459501,0.07251873,3.5971856,0.0
8.84,8.84,8.84,8.84,4.4599147,0.07241302,3.5936642,0.0
8.85,8.85,8.85,8.85,4.4471526,0.07218755,3.5948718,0.0
8.86,8.86,8.86,8.86,4.465864,0.07228435,3.5966794,0.0
8.87,8.87,8.87,8.87,4.500698,0.07269222,3.6000617,0.0
8.88,8.88,8.88,8.88,4.5104184,0.072413996,3.5956202,0.0
8.89,8.89,8.89,8.89,4.5531154,0.0725784,3.5981853,0.0
8.9,8.9,8.9,8.9,4.552885,0.072631516,3.599929,0.0
8.91,8.91,8.91,8.91,4.5409727,0.072906174,3.6057498,0.0
8.92,8.92,8.92,8.92,4.5576453,0.072956234,3.6040008,0.0
8.93,8.93,8.93,8.93,4.60245,0.07312079,3.6089776,0.0
8.94,8.94,8.94,8.94,4.694666,0.07289622,3.604589,0.0
8.95,8.95,8.95,8.95,4.7802005,0.07267949,3.6050644,0.0
8.96,8.96,8.96,8.96,4.8213243,0.072630964,3.603525,0.0
8.97,8.97,8.97,8.97,4.803543,0.07292415,3.607864,0.0
8.98,8.98,8.98,8.98,4.77589,0.072838426,3.6058624,0.0
8.99,8.99,8.99,8.99,4.75103,0.0728036,3.6051216,0.0
9.0,9.0,9.0,9.0,4.7310395,0.072966784,3.6044858,0.0
9.01,9.01,9.01,9.01,4.737217,0.07279581,3.6079538,0.0
9.02,9.02,9.02,9.02,4.6851377,0.07296445,3.602963,0.0
9.03,9.03,9.03,9.03,4.623986,0.07288414,3.6015115,0.0
9.04,9.04,9.04,9.04,4.596935,0.07255936,3.6057978,0.0
9.05,9.05,9.05,9.05,4.5386243,0.07263179,3.6053023,0.0
9.06,9.06,9.06,9.06,4.511464,0.072868794,3.600789,0.0
9.07,9.07,9.07,9.07,4.457262,0.072847456,3.6037595,0.0
9.08,9.08,9.08,9.08,4.427216,0.07256767,3.6027296,0.0
9.09,9.09,9.09,9.09,4.4304605,0.072676845,3.6044886,0.0
9.1,9.1,9.1,9.1,4.4170227,0.072943084,3.60255,0.0
9.11,9.11,9.11,9.11,4.4136086,0.0726321,3.5995746,0.0
9.12,9.12,9.12,9.12,4.414667,0.07255463,3.595351,0.0
9.13,9.13,9.13,9.13,4.393336,0.072513126,3.5980256,0.0
9.14,9.14,9.14,9.14,4.3574433,0.07276168,3.60249,0.0
9.15,9.15,9.15,9.15,4.3279424,0.07291776,3.5988836,0.0
9.16,9.16,9.16,9.16,4.3349977,0.07266481,3.6021714,0.0
9.17,9.17,9.17,9.17,4.358228,0.072622985,3.596044,0.0
9.18,9.18,9.18,9.18,4.3751044,0.07264559,3.594514,0.0
9.19,9.19,9.19,9.19,4.3778534,0.07256243,3.5992377,0.0
9.2,9.2,9.2,9.2,4.3814025,0.072765276,3.598795,0.0
9.21,9.21,9.21,9.21,4.381281,0.07278895,3.607361,0.0
9.22,9.22,9.22,9.22,4.4402595,0.07293141,3.6002023,0.0
9.23,9.23,9.23,9.23,4.469735,0.07256333,3.5983202,0.0
9.24,9.24,9.24,9.24,4.4618154,0.07258309,3.6062107,0.0
9.25,9.25,9.25,9.25,4.4395685,0.0728631,3.6028433,0.0
9.26,9.26,9.26,9.26,4.429151,0.07296794,3.6034977,0.0
9.27,9.27,9.27,9.27,4.4324274,0.072842,3.6060588,0.0
9.28,9.28,9.28,9.28,4.450388,0.072907455,3.6111195,0.0
9.29,9.29,9.29,9.29,4.4474792,0.07294746,3.6037214,0.0
9.3,9.3,9.3,9.3,4.411389,0.07274663,3.60783,0.0
9.31,9.31,9.31,9.31,4.378914,0.07272911,3.6051028,0.0
9.32,9.32,9.32,9.32,4.3375425,0.07292363,3.6090605,0.0
9.33,9.33,9.33,9.33,4.2966266,0.072960794,3.606875,0.0
9.34,9.34,9.34,9.34,4.2893114,0.07282588,3.605193,0.0
9.35,9.35,9.35,9.35,4.2925944,0.072703175,3.6038325,0.0
9.36,9.36,9.36,9.36,4.274501,0.073070474,3.6084764,0.0
9.37,9.37,9.37,9.37,4.252056,0.07276151,3.6034958,0.0
9.38,9.38,9.38,9.38,4.2573605,0.07287546,3.605215,0.0
9.39,9.39,9.39,9.39,4.2291913,0.07276008,3.6015296,0.0
9.4,9.4,9.4,9.4,4.217857,0.07269949,3.602543,0.0
9.41,9.41,9.41,9.41,4.2191834,0.07295089,3.6034853,0.0
9.42,9.42,9.42,9.42,4.226068,0.0729313,3.60265,0.0
9.43,9.43,9.43,9.43,4.2299647,0.07288053,3.6027076,0.0
9.44,9.44,9.44,9.44,4.230109,0.07285599,3.6085248,0.0
9.45,9.45,9.45,9.45,4.2310843,0.0726088,3.6009302,0.0
9.46,9.46,9.46,9.46,4.226555,0.07278196,3.6039507,0.0
9.47,9.47,9.47,9.47,4.204665,0.073091276,3.607737,0.0
9.48,9.48,9.48,9.48,4.19164,0.0728988,3.602428,0.0
9.49,9.49,9.49,9.49,4.177989,0.07300858,3.603088,0.0
9.5,9.5,9.5,9.5,4.166633,0.0728276,3.6041286,0.0
9.51,9.51,9.51,9.51,4.1946573,0.072709374,3.6030886,0.0
9.52,9.52,9.52,9.52,4.19489,0.072894596,3.6059792,0.0
9.53,9.53,9.53,9.53,4.1898503,0.07291383,3.5996754,0.0
9.54,9.54,9.54,9.54,4.1944256,0.07272175,3.5992515,0.0
9.55,9.55,9.55,9.55,4.1738048,0.072975285,3.6065,0.0
9.56,9.56,9.56,9.56,4.17343,0.07321015,3.6074667,0.0
9.57,9.57,9.57,9.57,4.207672,0.07284535,3.6028633,0.0
9.58,9.58,9.58,9.58,4.2035847,0.07279486,3.6038933,0.0
9.59,9.59,9.59,9.59,4.210799,0.073060736,3.6042159,0.0
9.6,9.6,9.6,9.6,4.187476,0.07303799,3.6050298,0.0
9.61,9.61,9.61,9.61,4.1470056,0.07320932,3.6082537,0.0
9.62,9.62,9.62,9.62,4.152139,0.073034555,3.607735,0.0
9.63,9.63,9.63,9.63,4.133652,0.07303975,3.6074817,0.0
9.64,9.64,9.64,9.64,4.0954247,0.073101506,3.612505,0.0
9.65,9.65,9.65,9.65,4.0475373,0.0731063,3.608554,0.0
9.66,9.66,9.66,9.66,4.020632,0.073060445,3.6078775,0.0
9.67,9.67,9.67,9.67,3.991039,0.07299221,3.6128714,0.0
9.68,9.68,9.68,9.68,3.9716492,0.07325937,3.61398,0.0
9.69,9.69,9.69,9.69,3.9530342,0.07321144,3.611225,0.0
9.7,9.7,9.7,9.7,3.8689156,0.0729333,3.6087725,0.0
9.71,9.71,9.71,9.71,3.779097,0.072958186,3.610905,0.0
9.72,9.72,9.72,9.72,3.6810603,0.07310654,3.6100729,0.0
9.73,9.73,9.73,9.73,3.5539138,0.072954535,3.6111345,0.0
9.74,9.74,9.74,9.74,3.4538157,0.0730162,3.6103394,0.0
9.75,9.75,9.75,9.75,3.425214,0.07332701,3.6084054,0.0
9.76,9.76,9.76,9.76,3.3981705,0.073103964,3.607244,0.0
9.77,9.77,9.77,9.77,3.3837118,0.07313244,3.605894,0.0
9.78,9.78,9.78,9.78,3.3527575,0.0729134,3.6104927,0.0
9.79,9.79,9.79,9.79,3.3391533,0.07316525,3.6097848,0.0
9.8,9.8,9.8,9.8,3.3043299,0.073157154,3.6031232,0.0
9.81,9.81,9.81,9.81,3.260812,0.0731237,3.605709,0.0
9.82,9.82,9.82,9.82,3.2210596,0.07314789,3.610527,0.0
9.83,9.83,9.83,9.83,3.1907675,0.072849184,3.605485,0.0
9.84,9.84,9.84,9.84,3.2110412,0.07298636,3.605983,0.0
9.85,9.85,9.85,9.85,3.2345788,0.072989285,3.601386,0.0
9.86,9.86,9.86,9.86,3.2548854,0.073025875,3.6053736,0.0
9.87,9.87,9.87,9.87,3.283013,0.072881564,3.600371,0.0
9.88,9.88,9.88,9.88,3.2929735,0.07310329,3.6010752,0.0
9.89,9.89,9.89,9.89,3.3375072,0.073012985,3.603149,0.0
9.9,9.9,9.9,9.9,3.4125128,0.0729941,3.603507,0.0
9.91,9.91,9.91,9.91,3.4808283,0.07322709,3.5994663,0.0
9.92,9.92,9.92,9.92,3.5386357,0.07299803,3.597,0.0
9.93,9.93,9.93,9.93,3.6255803,0.07310964,3.5974486,0.0
9.94,9.94,9.94,9.94,3.7164962,0.07326214,3.5922358,0.0
9.95,9.95,9.95,9.95,3.8718896,0.073232695,3.598863,0.0
9.96,9.96,9.96,9.96,4.00548,0.0731246,3.6058233,0.0
9.97,9.97,9.97,9.97,4.140614,0.07305528,3.6050549,0.0
9.98,9.98,9.98,9.98,4.223159,0.07301639,3.604328,0.0
9.99,9.99,9.99,9.99,4.2648683,0.07305164,3.6083834,0.0
10.0,10.0,10.0,10.0,4.3577313,0.072799265,3.6064692,0.0
10.01,10.01,10.01,10.01,4.417534,0.07330147,3.6039212,0.0
10.02,10.02,10.02,10.02,4.4851284,0.07299781,3.608344,0.0
10.03,10.03,10.03,10.03,4.543506,0.07289535,3.6081324,0.0
10.04,10.04,10.04,10.04,4.5928717,0.072814755,3.607523,0.0
10.05,10.05,10.05,10.05,4.657955,0.07291699,3.6062407,0.0
10.06,10.06,10.06,10.06,4.7212596,0.0730896,3.6091576,0.0
10.07,10.07,10.07,10.07,4.757113,0.0731311,3.6096318,0.0
10.08,10.08,10.08,10.08,4.763461,0.07284681,3.6081316,0.0
10.09,10.09,10.09,10.09,4.8026414,0.07293017,3.6114771,0.0
10.1,10.1,10.1,10.1,4.846348,0.072723724,3.610387,0.0
10.11,10.11,10.11,10.11,4.784633,0.073009714,3.6100774,0.0
10.12,10.12,10.12,10.12,4.8051863,0.07277464,3.6049623,0.0
10.13,10.13,10.13,10.13,4.754262,0.07311961,3.6051528,0.0
10.14,10.14,10.14,10.14,4.714948,0.07281832,3.6061625,0.0
10.15,10.15,10.15,10.15,4.6255174,0.07266583,3.6078403,0.0
10.16,10.16,10.16,10.16,4.4817095,0.07296424,3.6073608,0.0
10.17,10.17,10.17,10.17,4.3108573,0.072911784,3.610602,0.0
10.18,10.18,10.18,10.18,4.049531,0.07283402,3.6076844,0.0
10.19,10.19,10.19,10.19,3.849573,0.07289127,3.6080632,0.0
10.2,10.2,10.2,10.2,3.6891453,0.07295198,3.6025743,0.0
10.21,10.21,10.21,10.21,3.5336654,0.07290581,3.6031098,0.0
10.22,10.22,10.22,10.22,3.2833564,0.072867215,3.6014154,0.0
10.23,10.23,10.23,10.23,3.1734743,0.072769836,3.597787,0.0
10.24,10.24,10.24,10.24,3.0381148,0.07294514,3.5954,0.0
10.25,10.25,10.25,10.25,2.9522228,0.072882995,3.5921805,0.0
10.26,10.26,10.26,10.26,2.8934994,0.07287231,3.5847511,0.0
10.27,10.27,10.27,10.27,2.8894665,0.07278639,3.5824656,0.0
10.28,10.28,10.28,10.28,2.933073,0.072729915,3.585007,0.0
10.29,10.29,10.29,10.29,2.9759338,0.07271348,3.5784695,0.0
10.3,10.3,10.3,10.3,3.040814,0.072460026,3.5796797,0.0
10.31,10.31,10.31,10.31,3.0991895,0.07261821,3.5826635,0.0
10.32,10.32,10.32,10.32,3.1398857,0.072732665,3.579087,0.0
10.33,10.33,10.33,10.33,3.2017977,0.072492935,3.5759866,0.0
10.34,10.34,10.34,10.34,3.233947,0.07251093,3.57366,0.0
10.35,10.35,10.35,10.35,3.3198485,0.07264148,3.5848129,0.0
10.36,10.36,10.36,10.36,3.387521,0.07261822,3.591076,0.0
10.37,10.37,10.37,10.37,3.4196255,0.07264959,3.5940337,0.0
10.38,10.38,10.38,10.38,3.5323548,0.07301461,3.5914202,0.0
10.39,10.39,10.39,10.39,3.6175675,0.07273564,3.591983,0.0
10.4,10.4,10.4,10.4,3.6888034,0.07269712,3.58496,0.0
10.41,10.41,10.41,10.41,3.7377768,0.07254363,3.589854,0.0
10.42,10.42,10.42,10.42,3.7809575,0.07297058,3.5941248,0.0
10.43,10.43,10.43,10.43,3.8188956,0.07284321,3.603287,0.0
10.44,10.44,10.44,10.44,3.862922,0.07294167,3.604196,0.0
10.45,10.45,10.45,10.45,3.896452,0.073063515,3.6026523,0.0
10.46,10.46,10.46,10.46,3.9113755,0.0728513,3.5999892,0.0
10.47,10.47,10.47,10.47,3.9567926,0.073028564,3.6016967,0.0
10.48,10.48,10.48,10.48,3.9950345,0.07289284,3.60239,0.0
10.49,10.49,10.49,10.49,3.9744458,0.07326749,3.6023161,0.0
10.5,10.5,10.5,10.5,3.9601116,0.07315824,3.60348,0.0
10.51,10.51,10.51,10.51,3.9361548,0.07311889,3.5996854,0.0
10.52,10.52,10.52,10.52,3.8527348,0.07316786,3.6015513,0.0
10.53,10.53,10.53,10.53,3.7815707,0.073216856,3.5995038,0.0
10.54,10.54,10.54,10.54,3.7531466,0.07310321,3.6010869,0.0
10.55,10.55,10.55,10.55,3.7548816,0.07286529,3.6042461,0.0
10.56,10.56,10.56,10.56,3.7326627,0.07329886,3.6022701,0.0
10.57,10.57,10.57,10.57,3.672779,0.07309505,3.6049845,0.0
10.58,10.58,10.58,10.58,3.5594144,0.07291442,3.5983756,0.0
10.59,10.59,10.59,10.59,3.3523362,0.07300606,3.6035945,0.0
10.6,10.6,10.6,10.6,3.1784153,0.07297807,3.5996137,0.0
10.61,10.61,10.61,10.61,3.0941184,0.07332972,3.5997236,0.0
10.62,10.62,10.62,10.62,3.1083903,0.07302659,3.6061482,0.0
10.63,10.63,10.63,10.63,3.180478,0.07293188,3.6042712,0.0
10.64,10.64,10.64,10.64,3.2119317,0.07275484,3.6062813,0.0
10.65,10.65,10.65,10.65,3.2331457,0.07294538,3.605513,0.0
10.66,10.66,10.66,10.66,3.177439,0.07288481,3.6029065,0.0
10.67,10.67,10.67,10.67,3.1539814,0.07292503,3.603333,0.0
10.68,10.68,10.68,10.68,3.1532516,0.07307009,3.6000495,0.0
10.69,10.69,10.69,10.69,3.158945,0.07302334,3.6032822,0.0
10.7,10.7,10.7,10.7,3.1849513,0.07321943,3.6026835,0.0
10.71,10.71,10.71,10.71,3.201398,0.07291334,3.6003885,0.0
10.72,10.72,10.72,10.72,3.2199278,0.07313747,3.6020937,0.0
10.73,10.73,10.73,10.73,3.2490366,0.07323756,3.601197,0.0
10.74,10.74,10.74,10.74,3.252237,0.07320182,3.6013274,0.0
10.75,10.75,10.75,10.75,3.2562165,0.07301936,3.6018157,0.0
10.76,10.76,10.76,10.76,3.2489767,0.07309639,3.6009402,0.0
10.77,10.77,10.77,10.77,3.249802,0.07306283,3.6039667,0.0
10.78,10.78,10.78,10.78,3.2502444,0.07271334,3.6039793,0.0
10.79,10.79,10.79,10.79,3.2635512,0.07313524,3.6033602,0.0
10.8,10.8,10.8,10.8,3.3004935,0.07282214,3.6065495,0.0
10.81,10.81,10.81,10.81,3.3672786,0.073036045,3.6086109,0.0
10.82,10.82,10.82,10.82,3.3827956,0.0728673,3.606253,0.0
10.83,10.83,10.83,10.83,3.3957667,0.07289863,3.6036634,0.0
10.84,10.84,10.84,10.84,3.3832295,0.073081665,3.6084363,0.0
10.85,10.85,10.85,10.85,3.377341,0.07308181,3.6049182,0.0
10.86,10.86,10.86,10.86,3.3590596,0.0728402,3.6086533,0.0
10.87,10.87,10.87,10.87,3.3694522,0.07299692,3.6023335,0.0
10.88,10.88,10.88,10.88,3.375696,0.07302727,3.6105819,0.0
10.89,10.89,10.89,10.89,3.4066079,0.07279597,3.6032503,0.0
10.9,10.9,10.9,10.9,3.4102774,0.07321252,3.60377,0.0
10.91,10.91,10.91,10.91,3.4221337,0.07309338,3.6084013,0.0
10.92,10.92,10.92,10.92,3.4613452,0.0730707,3.609926,0.0
10.93,10.93,10.93,10.93,3.48723,0.07331411,3.6064878,0.0
10.94,10.94,10.94,10.94,3.4949193,0.073087186,3.602209,0.0
10.95,10.95,10.95,10.95,3.495794,0.07300459,3.604746,0.0
10.96,10.96,10.96,10.96,3.5035849,0.07304135,3.6076899,0.0
10.97,10.97,10.97,10.97,3.5035472,0.073011994,3.6061485,0.0
10.98,10.98,10.98,10.98,3.5163505,0.07298057,3.6058755,0.0
10.99,10.99,10.99,10.99,3.5149734,0.07275826,3.5992548,0.0
11.0,11.0,11.0,11.0,3.5157268,0.07310874,3.6052473,0.0
11.01,11.01,11.01,11.01,3.5328326,0.072908275,3.6087606,0.0
11.02,11.02,11.02,11.02,3.534139,0.073091395,3.6084416,0.0
11.03,11.03,11.03,11.03,3.5347056,0.073089756,3.6064196,0.0
11.04,11.04,11.04,11.04,3.5448794,0.07287769,3.6097734,0.0
11.05,11.05,11.05,11.05,3.545246,0.07293568,3.6037114,0.0
11.06,11.06,11.06,11.06,3.5470898,0.073180676,3.6051102,0.0
11.07,11.07,11.07,11.07,3.547339,0.07307766,3.6051257,0.0
11.08,11.08,11.08,11.08,3.554395,0.07286514,3.6073534,0.0
11.09,11.09,11.09,11.09,3.5569658,0.07291068,3.6056962,0.0
11.1,11.1,11.1,11.1,3.5611546,0.07302722,3.6059158,0.0
11.11,11.11,11.11,11.11,3.5617185,0.07312065,3.6074865,0.0
11.12,11.12,11.12,11.12,3.5617647,0.07291408,3.606784,0.0
11.13,11.13,11.13,11.13,3.5644963,0.07317339,3.606562,0.0
11.14,11.14,11.14,11.14,3.5670946,0.07297629,3.606978,0.0
11.15,11.15,11.15,11.15,3.5718591,0.073021024,3.609933,0.0
11.16,11.16,11.16,11.16,3.57323,0.07275034,3.6068127,0.0
11.17,11.17,11.17,11.17,3.5742357,0.0730728,3.6069765,0.0
11.18,11.18,11.18,11.18,3.5738924,0.07262384,3.601722,0.0
11.19,11.19,11.19,11.19,3.5717804,0.07313079,3.6094759,0.0
11.2,11.2,11.2,11.2,3.5780547,0.0728335,3.6054497,0.0
11.21,11.21,11.21,11.21,3.5740414,0.07303228,3.6079216,0.0
11.22,11.22,11.22,11.22,3.5748713,0.07308575,3.6041977,0.0
11.23,11.23,11.23,11.23,3.5776715,0.07303484,3.6082368,0.0
11.24,11.24,11.24,11.24,3.5835156,0.07295259,3.6067972,0.0
11.25,11.25,11.25,11.25,3.5768828,0.07285122,3.605466,0.0
11.26,11.26,11.26,11.26,3.5780902,0.0730926,3.6077611,0.0
11.27,11.27,11.27,11.27,3.5805848,0.07309883,3.6082757,0.0
11.28,11.28,11.28,11.28,3.5825562,0.07290591,3.6032755,0.0
11.29,11.29,11.29,11.29,3.5841634,0.07308007,3.605495,0.0
11.3,11.3,11.3,11.3,3.5821862,0.07317457,3.6084466,0.0


==> dataICX285parkingLot1Branch.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.19159204
0.01,0.01,0.01,0.01,0.0,0.0,0.0,4.19060105
0.02,0.02,0.02,0.02,0.0,0.0,0.0,4.20382425
0.03,0.03,0.03,0.03,0.0,0.0,0.0,4.23147298
0.04,0.04,0.04,0.04,0.0,0.0,0.0,4.18980091
0.05,0.05,0.05,0.05,0.0,0.0,0.0,4.191275
0.06,0.06,0.06,0.06,0.0,0.0,0.0,4.16092985
0.07,0.07,0.07,0.07,0.0,0.0,0.0,4.16992203
0.08,0.08,0.08,0.08,0.0,0.0,0.0,4.10599464
0.09,0.09,0.09,0.09,0.0,0.0,0.0,4.16393935
0.1,0.1,0.1,0.1,0.0,0.0,0.0,4.06704485
0.11,0.11,0.11,0.11,0.0,0.0,0.0,4.09798688
0.12,0.12,0.12,0.12,0.0,0.0,0.0,4.14178708
0.13,0.13,0.13,0.13,0.0,0.0,0.0,4.14424966
0.14,0.14,0.14,0.14,0.0,0.0,0.0,4.10414144
0.15,0.15,0.15,0.15,0.0,0.0,0.0,4.08082637
0.16,0.16,0.16,0.16,0.0,0.0,0.0,4.11045587
0.17,0.17,0.17,0.17,0.0,0.0,0.0,4.08277485
0.18,0.18,0.18,0.18,0.0,0.0,0.0,4.11095075
0.19,0.19,0.19,0.19,0.0,0.0,0.0,4.08206385
0.2,0.2,0.2,0.2,0.0,0.0,0.0,4.1200745
0.21,0.21,0.21,0.21,0.0,0.0,0.0,4.08592059
0.22,0.22,0.22,0.22,0.0,0.0,0.0,4.08311734
0.23,0.23,0.23,0.23,0.0,0.0,0.0,4.10007078
0.24,0.24,0.24,0.24,0.0,0.0,0.0,4.06951254
0.25,0.25,0.25,0.25,0.0,0.0,0.0,4.11544149
0.26,0.26,0.26,0.26,0.0,0.0,0.0,4.08606001
0.27,0.27,0.27,0.27,0.0,0.0,0.0,4.08673364
0.28,0.28,0.28,0.28,0.0,0.0,0.0,4.03461464
0.29,0.29,0.29,0.29,0.0,0.0,0.0,4.08220659
0.3,0.3,0.3,0.3,0.0,0.0,0.0,4.08601355
0.31,0.31,0.31,0.31,0.0,0.0,0.0,4.1056924
0.32,0.32,0.32,0.32,0.0,0.0,0.0,4.10091477
0.33,0.33,0.33,0.33,0.0,0.0,0.0,4.07151389
0.34,0.34,0.34,0.34,0.0,0.0,0.0,4.06426866
0.35,0.35,0.35,0.35,0.0,0.0,0.0,4.04683988
0.36,0.36,0.36,0.36,0.0,0.0,0.0,4.0643554
0.37,0.37,0.37,0.37,0.0,0.0,0.0,4.07313882
0.38,0.38,0.38,0.38,0.0,0.0,0.0,4.023518
0.39,0.39,0.39,0.39,0.0,0.0,0.0,4.0953644
0.4,0.4,0.4,0.4,0.0,0.0,0.0,4.10258391
0.41,0.41,0.41,0.41,0.0,0.0,0.0,4.08621081
0.42,0.42,0.42,0.42,0.0,0.0,0.0,4.07096403
0.43,0.43,0.43,0.43,0.0,0.0,0.0,4.07213423
0.44,0.44,0.44,0.44,0.0,0.0,0.0,4.11989999
0.45,0.45,0.45,0.45,0.0,0.0,0.0,4.09382775
0.46,0.46,0.46,0.46,0.0,0.0,0.0,4.09169981
0.47,0.47,0.47,0.47,0.0,0.0,0.0,4.06496864
0.48,0.48,0.48,0.48,0.0,0.0,0.0,4.0241311
0.49,0.49,0.49,0.49,0.0,0.0,0.0,4.06828408
0.5,0.5,0.5,0.5,0.0,0.0,0.0,4.05040522
0.51,0.51,0.51,0.51,0.0,0.0,0.0,4.11046635
0.52,0.52,0.52,0.52,0.0,0.0,0.0,4.0526375
0.53,0.53,0.53,0.53,0.0,0.0,0.0,4.0838505
0.54,0.54,0.54,0.54,0.0,0.0,0.0,4.08732914
0.55,0.55,0.55,0.55,0.0,0.0,0.0,4.08041141
0.56,0.56,0.56,0.56,0.0,0.0,0.0,4.10261543
0.57,0.57,0.57,0.57,0.0,0.0,0.0,4.06209551
0.58,0.58,0.58,0.58,0.0,0.0,0.0,4.06239434
0.59,0.59,0.59,0.59,0.0,0.0,0.0,4.08599054
0.6,0.6,0.6,0.6,0.0,0.0,0.0,4.10541353
0.61,0.61,0.61,0.61,0.0,0.0,0.0,4.07204991
0.62,0.62,0.62,0.62,0.0,0.0,0.0,4.08954395
0.63,0.63,0.63,0.63,0.0,0.0,0.0,4.1513806
0.64,0.64,0.64,0.64,0.0,0.0,0.0,4.13534348
0.65,0.65,0.65,0.65,0.0,0.0,0.0,4.15391134
0.66,0.66,0.66,0.66,0.0,0.0,0.0,4.14295761
0.67,0.67,0.67,0.67,0.0,0.0,0.0,4.12384781
0.68,0.68,0.68,0.68,0.0,0.0,0.0,4.2354598
0.69,0.69,0.69,0.69,0.0,0.0,0.0,4.18473128
0.7,0.7,0.7,0.7,0.0,0.0,0.0,4.25325487
0.71,0.71,0.71,0.71,0.0,0.0,0.0,4.13145714
0.72,0.72,0.72,0.72,0.0,0.0,0.0,4.26961351
0.73,0.73,0.73,0.73,0.0,0.0,0.0,4.23734588
0.74,0.74,0.74,0.74,0.0,0.0,0.0,4.20941203
0.75,0.75,0.75,0.75,0.0,0.0,0.0,4.1963283
0.76,0.76,0.76,0.76,0.0,0.0,0.0,4.16235367
0.77,0.77,0.77,0.77,0.0,0.0,0.0,4.14363166
0.78,0.78,0.78,0.78,0.0,0.0,0.0,4.21424362
0.79,0.79,0.79,0.79,0.0,0.0,0.0,4.2030462
0.8,0.8,0.8,0.8,0.0,0.0,0.0,4.20651592
0.81,0.81,0.81,0.81,0.0,0.0,0.0,4.19872935
0.82,0.82,0.82,0.82,0.0,0.0,0.0,4.26281717
0.83,0.83,0.83,0.83,0.0,0.0,0.0,4.24013967
0.84,0.84,0.84,0.84,0.0,0.0,0.0,4.29247814
0.85,0.85,0.85,0.85,0.0,0.0,0.0,4.30432609
0.86,0.86,0.86,0.86,0.0,0.0,0.0,4.27278573
0.87,0.87,0.87,0.87,0.0,0.0,0.0,4.30754394
0.88,0.88,0.88,0.88,0.0,0.0,0.0,4.26489635
0.89,0.89,0.89,0.89,0.0,0.0,0.0,4.35592399
0.9,0.9,0.9,0.9,0.0,0.0,0.0,4.32328064
0.91,0.91,0.91,0.91,0.0,0.0,0.0,4.39240714
0.92,0.92,0.92,0.92,0.0,0.0,0.0,4.30431166
0.93,0.93,0.93,0.93,0.0,0.0,0.0,4.32406743
0.94,0.94,0.94,0.94,0.0,0.0,0.0,4.33386625
0.95,0.95,0.95,0.95,0.0,0.0,0.0,4.42354672
0.96,0.96,0.96,0.96,0.0,0.0,0.0,4.36194123
0.97,0.97,0.97,0.97,0.0,0.0,0.0,4.37328482
0.98,0.98,0.98,0.98,0.0,0.0,0.0,4.39423042
0.99,0.99,0.99,0.99,0.0,0.0,0.0,4.43402298
1.0,1.0,1.0,1.0,0.0,0.0,0.0,4.44798376
1.01,1.01,1.01,1.01,0.0,0.0,0.0,4.52352462
1.02,1.02,1.02,1.02,0.0,0.0,0.0,4.44946567
1.03,1.03,1.03,1.03,0.0,0.0,0.0,4.5041262
1.04,1.04,1.04,1.04,0.0,0.0,0.0,4.50168128
1.05,1.05,1.05,1.05,0.0,0.0,0.0,4.5302361
1.06,1.06,1.06,1.06,0.0,0.0,0.0,4.58084714
1.07,1.07,1.07,1.07,0.0,0.0,0.0,4.57865864
1.08,1.08,1.08,1.08,0.0,0.0,0.0,4.60252546
1.09,1.09,1.09,1.09,0.0,0.0,0.0,4.49441032
1.1,1.1,1.1,1.1,0.0,0.0,0.0,4.54490322
1.11,1.11,1.11,1.11,0.0,0.0,0.0,4.51532061
1.12,1.12,1.12,1.12,0.0,0.0,0.0,4.6138382
1.13,1.13,1.13,1.13,0.0,0.0,0.0,4.64388682
1.14,1.14,1.14,1.14,0.0,0.0,0.0,4.63755632
1.15,1.15,1.15,1.15,0.0,0.0,0.0,4.73615831
1.16,1.16,1.16,1.16,0.0,0.0,0.0,4.64083239
1.17,1.17,1.17,1.17,0.0,0.0,0.0,4.76952132
1.18,1.18,1.18,1.18,0.0,0.0,0.0,4.6876557
1.19,1.19,1.19,1.19,0.0,0.0,0.0,4.69696117
1.2,1.2,1.2,1.2,0.0,0.0,0.0,4.78615237
1.21,1.21,1.21,1.21,0.0,0.0,0.0,4.82243748
1.22,1.22,1.22,1.22,0.0,0.0,0.0,4.77211932
1.23,1.23,1.23,1.23,0.0,0.0,0.0,4.69094104
1.24,1.24,1.24,1.24,0.0,0.0,0.0,4.67151156
1.25,1.25,1.25,1.25,0.0,0.0,0.0,4.66028574
1.26,1.26,1.26,1.26,0.0,0.0,0.0,4.70666398
1.27,1.27,1.27,1.27,0.0,0.0,0.0,4.71222555
1.28,1.28,1.28,1.28,0.0,0.0,0.0,4.7626011
1.29,1.29,1.29,1.29,0.0,0.0,0.0,4.69173892
1.3,1.3,1.3,1.3,0.0,0.0,0.0,4.78903324
1.31,1.31,1.31,1.31,0.0,0.0,0.0,4.85611743
1.32,1.32,1.32,1.32,0.0,0.0,0.0,4.81058754
1.33,1.33,1.33,1.33,0.0,0.0,0.0,4.76863388
1.34,1.34,1.34,1.34,0.0,0.0,0.0,4.7491225
1.35,1.35,1.35,1.35,0.0,0.0,0.0,4.73275143
1.36,1.36,1.36,1.36,0.0,0.0,0.0,4.55162609
1.37,1.37,1.37,1.37,0.0,0.0,0.0,4.50081568
1.38,1.38,1.38,1.38,0.0,0.0,0.0,4.42079893
1.39,1.39,1.39,1.39,0.0,0.0,0.0,4.36417806
1.4,1.4,1.4,1.4,0.0,0.0,0.0,4.34896521
1.41,1.41,1.41,1.41,0.0,0.0,0.0,4.42447637
1.42,1.42,1.42,1.42,0.0,0.0,0.0,4.389576
1.43,1.43,1.43,1.43,0.0,0.0,0.0,4.33826088
1.44,1.44,1.44,1.44,0.0,0.0,0.0,4.35915329
1.45,1.45,1.45,1.45,0.0,0.0,0.0,4.29944365
1.46,1.46,1.46,1.46,0.0,0.0,0.0,4.33183399
1.47,1.47,1.47,1.47,0.0,0.0,0.0,4.39904201
1.48,1.48,1.48,1.48,0.0,0.0,0.0,4.37938825
1.49,1.49,1.49,1.49,0.0,0.0,0.0,4.37846042
1.5,1.5,1.5,1.5,0.0,0.0,0.0,4.34615287
1.51,1.51,1.51,1.51,0.0,0.0,0.0,4.37436251
1.52,1.52,1.52,1.52,0.0,0.0,0.0,4.33907597
1.53,1.53,1.53,1.53,0.0,0.0,0.0,4.35244919
1.54,1.54,1.54,1.54,0.0,0.0,0.0,4.41631977
1.55,1.55,1.55,1.55,0.0,0.0,0.0,4.4422791
1.56,1.56,1.56,1.56,0.0,0.0,0.0,4.42041644
1.57,1.57,1.57,1.57,0.0,0.0,0.0,4.40320764
1.58,1.58,1.58,1.58,0.0,0.0,0.0,4.43369592
1.59,1.59,1.59,1.59,0.0,0.0,0.0,4.39272472
1.6,1.6,1.6,1.6,0.0,0.0,0.0,4.4646283
1.61,1.61,1.61,1.61,0.0,0.0,0.0,4.37610137
1.62,1.62,1.62,1.62,0.0,0.0,0.0,4.4397172
1.63,1.63,1.63,1.63,0.0,0.0,0.0,4.42752123
1.64,1.64,1.64,1.64,0.0,0.0,0.0,4.41271588
1.65,1.65,1.65,1.65,0.0,0.0,0.0,4.42553388
1.66,1.66,1.66,1.66,0.0,0.0,0.0,4.32060817
1.67,1.67,1.67,1.67,0.0,0.0,0.0,4.36249593
1.68,1.68,1.68,1.68,0.0,0.0,0.0,4.35475403
1.69,1.69,1.69,1.69,0.0,0.0,0.0,4.41836436
1.7,1.7,1.7,1.7,0.0,0.0,0.0,4.41860313
1.71,1.71,1.71,1.71,0.0,0.0,0.0,4.40977276
1.72,1.72,1.72,1.72,0.0,0.0,0.0,4.47600849
1.73,1.73,1.73,1.73,0.0,0.0,0.0,4.48176683
1.74,1.74,1.74,1.74,0.0,0.0,0.0,4.4995509
1.75,1.75,1.75,1.75,0.0,0.0,0.0,4.5282832
1.76,1.76,1.76,1.76,0.0,0.0,0.0,4.50839792
1.77,1.77,1.77,1.77,0.0,0.0,0.0,4.55996709
1.78,1.78,1.78,1.78,0.0,0.0,0.0,4.52242316
1.79,1.79,1.79,1.79,0.0,0.0,0.0,4.50494031
1.8,1.8,1.8,1.8,0.0,0.0,0.0,4.48037585
1.81,1.81,1.81,1.81,0.0,0.0,0.0,4.45220229
1.82,1.82,1.82,1.82,0.0,0.0,0.0,4.53031022
1.83,1.83,1.83,1.83,0.0,0.0,0.0,4.53415963
1.84,1.84,1.84,1.84,0.0,0.0,0.0,4.49790495
1.85,1.85,1.85,1.85,0.0,0.0,0.0,4.5230306
1.86,1.86,1.86,1.86,0.0,0.0,0.0,4.44004227
1.87,1.87,1.87,1.87,0.0,0.0,0.0,4.47716684
1.88,1.88,1.88,1.88,0.0,0.0,0.0,4.43544411
1.89,1.89,1.89,1.89,0.0,0.0,0.0,4.3548981
1.9,1.9,1.9,1.9,0.0,0.0,0.0,4.23718915
1.91,1.91,1.91,1.91,0.0,0.0,0.0,4.21834788
1.92,1.92,1.92,1.92,0.0,0.0,0.0,4.11206685
1.93,1.93,1.93,1.93,0.0,0.0,0.0,4.04676158
1.94,1.94,1.94,1.94,0.0,0.0,0.0,4.0898604
1.95,1.95,1.95,1.95,0.0,0.0,0.0,4.05878181
1.96,1.96,1.96,1.96,0.0,0.0,0.0,4.13497771
1.97,1.97,1.97,1.97,0.0,0.0,0.0,4.04804531
1.98,1.98,1.98,1.98,0.0,0.0,0.0,4.06860381
1.99,1.99,1.99,1.99,0.0,0.0,0.0,4.11304166
2.0,2.0,2.0,2.0,0.0,0.0,0.0,4.11352772
2.01,2.01,2.01,2.01,0.0,0.0,0.0,4.05361362
2.02,2.02,2.02,2.02,0.0,0.0,0.0,4.15488552
2.03,2.03,2.03,2.03,0.0,0.0,0.0,4.07951371
2.04,2.04,2.04,2.04,0.0,0.0,0.0,4.06914995
2.05,2.05,2.05,2.05,0.0,0.0,0.0,4.03304994
2.06,2.06,2.06,2.06,0.0,0.0,0.0,4.08905186
2.07,2.07,2.07,2.07,0.0,0.0,0.0,4.02828619
2.08,2.08,2.08,2.08,0.0,0.0,0.0,4.02226792
2.09,2.09,2.09,2.09,0.0,0.0,0.0,3.98647753
2.1,2.1,2.1,2.1,0.0,0.0,0.0,4.05239611
2.11,2.11,2.11,2.11,0.0,0.0,0.0,3.99896358
2.12,2.12,2.12,2.12,0.0,0.0,0.0,4.01395965
2.13,2.13,2.13,2.13,0.0,0.0,0.0,4.07859981
2.14,2.14,2.14,2.14,0.0,0.0,0.0,4.08173988
2.15,2.15,2.15,2.15,0.0,0.0,0.0,4.09517552
2.16,2.16,2.16,2.16,0.0,0.0,0.0,4.06283995
2.17,2.17,2.17,2.17,0.0,0.0,0.0,4.07173771
2.18,2.18,2.18,2.18,0.0,0.0,0.0,4.08463996
2.19,2.19,2.19,2.19,0.0,0.0,0.0,4.03461378
2.2,2.2,2.2,2.2,0.0,0.0,0.0,4.04723671
2.21,2.21,2.21,2.21,0.0,0.0,0.0,4.07958561
2.22,2.22,2.22,2.22,0.0,0.0,0.0,4.11884068
2.23,2.23,2.23,2.23,0.0,0.0,0.0,4.12426317
2.24,2.24,2.24,2.24,0.0,0.0,0.0,4.03372313
2.25,2.25,2.25,2.25,0.0,0.0,0.0,4.06288195
2.26,2.26,2.26,2.26,0.0,0.0,0.0,4.0965784
2.27,2.27,2.27,2.27,0.0,0.0,0.0,4.12030715
2.28,2.28,2.28,2.28,0.0,0.0,0.0,4.13987532
2.29,2.29,2.29,2.29,0.0,0.0,0.0,4.07698417
2.3,2.3,2.3,2.3,0.0,0.0,0.0,4.11417582
2.31,2.31,2.31,2.31,0.0,0.0,0.0,4.07339751
2.32,2.32,2.32,2.32,0.0,0.0,0.0,4.05209756
2.33,2.33,2.33,2.33,0.0,0.0,0.0,4.00996969
2.34,2.34,2.34,2.34,0.0,0.0,0.0,3.96972207
2.35,2.35,2.35,2.35,0.0,0.0,0.0,3.9582512
2.36,2.36,2.36,2.36,0.0,0.0,0.0,4.00089735
2.37,2.37,2.37,2.37,0.0,0.0,0.0,4.00545967
2.38,2.38,2.38,2.38,0.0,0.0,0.0,3.95419008
2.39,2.39,2.39,2.39,0.0,0.0,0.0,3.90406377
2.4,2.4,2.4,2.4,0.0,0.0,0.0,3.96162179
2.41,2.41,2.41,2.41,0.0,0.0,0.0,3.9392687
2.42,2.42,2.42,2.42,0.0,0.0,0.0,3.94954686
2.43,2.43,2.43,2.43,0.0,0.0,0.0,3.94647671
2.44,2.44,2.44,2.44,0.0,0.0,0.0,3.88263359
2.45,2.45,2.45,2.45,0.0,0.0,0.0,3.91406736
2.46,2.46,2.46,2.46,0.0,0.0,0.0,3.93721835
2.47,2.47,2.47,2.47,0.0,0.0,0.0,3.94808125
2.48,2.48,2.48,2.48,0.0,0.0,0.0,3.96833617
2.49,2.49,2.49,2.49,0.0,0.0,0.0,3.93346984
2.5,2.5,2.5,2.5,0.0,0.0,0.0,3.96278873
2.51,2.51,2.51,2.51,0.0,0.0,0.0,3.92700133
2.52,2.52,2.52,2.52,0.0,0.0,0.0,3.95120919
2.53,2.53,2.53,2.53,0.0,0.0,0.0,3.97666984
2.54,2.54,2.54,2.54,0.0,0.0,0.0,3.97642429
2.55,2.55,2.55,2.55,0.0,0.0,0.0,3.99289126
2.56,2.56,2.56,2.56,0.0,0.0,0.0,3.91408785
2.57,2.57,2.57,2.57,0.0,0.0,0.0,3.97600723
2.58,2.58,2.58,2.58,0.0,0.0,0.0,3.97853424
2.59,2.59,2.59,2.59,0.0,0.0,0.0,3.99066401
2.6,2.6,2.6,2.6,0.0,0.0,0.0,3.9986815
2.61,2.61,2.61,2.61,0.0,0.0,0.0,4.01710685
2.62,2.62,2.62,2.62,0.0,0.0,0.0,3.97247805
2.63,2.63,2.63,2.63,0.0,0.0,0.0,3.98467847
2.64,2.64,2.64,2.64,0.0,0.0,0.0,4.04280885
2.65,2.65,2.65,2.65,0.0,0.0,0.0,4.01073057
2.66,2.66,2.66,2.66,0.0,0.0,0.0,4.02713051
2.67,2.67,2.67,2.67,0.0,0.0,0.0,4.06845097
2.68,2.68,2.68,2.68,0.0,0.0,0.0,4.11490571
2.69,2.69,2.69,2.69,0.0,0.0,0.0,4.11578453
2.7,2.7,2.7,2.7,0.0,0.0,0.0,4.10852555
2.71,2.71,2.71,2.71,0.0,0.0,0.0,4.11257185
2.72,2.72,2.72,2.72,0.0,0.0,0.0,4.15953707
2.73,2.73,2.73,2.73,0.0,0.0,0.0,4.10549107
2.74,2.74,2.74,2.74,0.0,0.0,0.0,4.1506944
2.75,2.75,2.75,2.75,0.0,0.0,0.0,4.13621025
2.76,2.76,2.76,2.76,0.0,0.0,0.0,4.1723278
2.77,2.77,2.77,2.77,0.0,0.0,0.0,4.17717356
2.78,2.78,2.78,2.78,0.0,0.0,0.0,4.15861968
2.79,2.79,2.79,2.79,0.0,0.0,0.0,4.18385942
2.8,2.8,2.8,2.8,0.0,0.0,0.0,4.16086569
2.81,2.81,2.81,2.81,0.0,0.0,0.0,4.21045116
2.82,2.82,2.82,2.82,0.0,0.0,0.0,4.17358089
2.83,2.83,2.83,2.83,0.0,0.0,0.0,4.18730965
2.84,2.84,2.84,2.84,0.0,0.0,0.0,4.24453996
2.85,2.85,2.85,2.85,0.0,0.0,0.0,4.20704323
2.86,2.86,2.86,2.86,0.0,0.0,0.0,4.1829923
2.87,2.87,2.87,2.87,0.0,0.0,0.0,4.15114125
2.88,2.88,2.88,2.88,0.0,0.0,0.0,4.11280046
2.89,2.89,2.89,2.89,0.0,0.0,0.0,4.15355738
2.9,2.9,2.9,2.9,0.0,0.0,0.0,4.19624364
2.91,2.91,2.91,2.91,0.0,0.0,0.0,4.15292824
2.92,2.92,2.92,2.92,0.0,0.0,0.0,4.242128
2.93,2.93,2.93,2.93,0.0,0.0,0.0,4.22771634
2.94,2.94,2.94,2.94,0.0,0.0,0.0,4.24422698
2.95,2.95,2.95,2.95,0.0,0.0,0.0,4.28415454
2.96,2.96,2.96,2.96,0.0,0.0,0.0,4.19157807
2.97,2.97,2.97,2.97,0.0,0.0,0.0,4.17953076
2.98,2.98,2.98,2.98,0.0,0.0,0.0,4.18535232
2.99,2.99,2.99,2.99,0.0,0.0,0.0,4.13050322
3.0,3.0,3.0,3.0,0.0,0.0,0.0,4.16205624
3.01,3.01,3.01,3.01,0.0,0.0,0.0,4.16552774
3.02,3.02,3.02,3.02,0.0,0.0,0.0,4.14763891
3.03,3.03,3.03,3.03,0.0,0.0,0.0,4.19625655
3.04,3.04,3.04,3.04,0.0,0.0,0.0,4.09351866
3.05,3.05,3.05,3.05,0.0,0.0,0.0,4.12406743
3.06,3.06,3.06,3.06,0.0,0.0,0.0,4.06454466
3.07,3.07,3.07,3.07,0.0,0.0,0.0,4.15329996
3.08,3.08,3.08,3.08,0.0,0.0,0.0,4.17887684
3.09,3.09,3.09,3.09,0.0,0.0,0.0,4.1364963
3.1,3.1,3.1,3.1,0.0,0.0,0.0,4.12924292
3.11,3.11,3.11,3.11,0.0,0.0,0.0,4.121419
3.12,3.12,3.12,3.12,0.0,0.0,0.0,4.12215299
3.13,3.13,3.13,3.13,0.0,0.0,0.0,4.17820588
3.14,3.14,3.14,3.14,0.0,0.0,0.0,4.13223067
3.15,3.15,3.15,3.15,0.0,0.0,0.0,4.13036678
3.16,3.16,3.16,3.16,0.0,0.0,0.0,4.07591648
3.17,3.17,3.17,3.17,0.0,0.0,0.0,4.12036219
3.18,3.18,3.18,3.18,0.0,0.0,0.0,4.13492079
3.19,3.19,3.19,3.19,0.0,0.0,0.0,4.07720824
3.2,3.2,3.2,3.2,0.0,0.0,0.0,4.16472223
3.21,3.21,3.21,3.21,0.0,0.0,0.0,4.11730909
3.22,3.22,3.22,3.22,0.0,0.0,0.0,4.05985395
3.23,3.23,3.23,3.23,0.0,0.0,0.0,4.11769377
3.24,3.24,3.24,3.24,0.0,0.0,0.0,4.07617405
3.25,3.25,3.25,3.25,0.0,0.0,0.0,4.06999832
3.26,3.26,3.26,3.26,0.0,0.0,0.0,4.07484526
3.27,3.27,3.27,3.27,0.0,0.0,0.0,4.11209417
3.28,3.28,3.28,3.28,0.0,0.0,0.0,4.07970535
3.29,3.29,3.29,3.29,0.0,0.0,0.0,4.05950328
3.3,3.3,3.3,3.3,0.0,0.0,0.0,4.05565407
3.31,3.31,3.31,3.31,0.0,0.0,0.0,4.10714876
3.32,3.32,3.32,3.32,0.0,0.0,0.0,4.09231478
3.33,3.33,3.33,3.33,0.0,0.0,0.0,4.11345896
3.34,3.34,3.34,3.34,0.0,0.0,0.0,4.04536529
3.35,3.35,3.35,3.35,0.0,0.0,0.0,4.04452952
3.36,3.36,3.36,3.36,0.0,0.0,0.0,4.06207154
3.37,3.37,3.37,3.37,0.0,0.0,0.0,4.03323419
3.38,3.38,3.38,3.38,0.0,0.0,0.0,4.06714482
3.39,3.39,3.39,3.39,0.0,0.0,0.0,4.09239503
3.4,3.4,3.4,3.4,0.0,0.0,0.0,4.14957551
3.41,3.41,3.41,3.41,0.0,0.0,0.0,4.08797893
3.42,3.42,3.42,3.42,0.0,0.0,0.0,4.08476393
3.43,3.43,3.43,3.43,0.0,0.0,0.0,4.05989416
3.44,3.44,3.44,3.44,0.0,0.0,0.0,4.1084394
3.45,3.45,3.45,3.45,0.0,0.0,0.0,4.08670373
3.46,3.46,3.46,3.46,0.0,0.0,0.0,4.11467753
3.47,3.47,3.47,3.47,0.0,0.0,0.0,4.18207892
3.48,3.48,3.48,3.48,0.0,0.0,0.0,4.18701585
3.49,3.49,3.49,3.49,0.0,0.0,0.0,4.15612206
3.5,3.5,3.5,3.5,0.0,0.0,0.0,4.17351942
3.51,3.51,3.51,3.51,0.0,0.0,0.0,4.2156558
3.52,3.52,3.52,3.52,0.0,0.0,0.0,4.11521275
3.53,3.53,3.53,3.53,0.0,0.0,0.0,4.16932598
3.54,3.54,3.54,3.54,0.0,0.0,0.0,4.13814813
3.55,3.55,3.55,3.55,0.0,0.0,0.0,4.14829832
3.56,3.56,3.56,3.56,0.0,0.0,0.0,4.17087664
3.57,3.57,3.57,3.57,0.0,0.0,0.0,4.14494478
3.58,3.58,3.58,3.58,0.0,0.0,0.0,4.16057078
3.59,3.59,3.59,3.59,0.0,0.0,0.0,4.10850789
3.6,3.6,3.6,3.6,0.0,0.0,0.0,4.07746825
3.61,3.61,3.61,3.61,0.0,0.0,0.0,4.10331518
3.62,3.62,3.62,3.62,0.0,0.0,0.0,4.15027864
3.63,3.63,3.63,3.63,0.0,0.0,0.0,4.16420661
3.64,3.64,3.64,3.64,0.0,0.0,0.0,4.14651999
3.65,3.65,3.65,3.65,0.0,0.0,0.0,4.3198228
3.66,3.66,3.66,3.66,0.0,0.0,0.0,4.06276742
3.67,3.67,3.67,3.67,0.0,0.0,0.0,4.07791288
3.68,3.68,3.68,3.68,0.0,0.0,0.0,4.02740862
3.69,3.69,3.69,3.69,0.0,0.0,0.0,4.01134799
3.7,3.7,3.7,3.7,0.0,0.0,0.0,3.99677326
3.71,3.71,3.71,3.71,0.0,0.0,0.0,3.93466654
3.72,3.72,3.72,3.72,0.0,0.0,0.0,4.075619
3.73,3.73,3.73,3.73,0.0,0.0,0.0,4.12043844
3.74,3.74,3.74,3.74,0.0,0.0,0.0,4.16985109
3.75,3.75,3.75,3.75,0.0,0.0,0.0,4.18940977
3.76,3.76,3.76,3.76,0.0,0.0,0.0,4.20766476
3.77,3.77,3.77,3.77,0.0,0.0,0.0,4.21386328
3.78,3.78,3.78,3.78,0.0,0.0,0.0,4.23097496
3.79,3.79,3.79,3.79,0.0,0.0,0.0,4.26899082
3.8,3.8,3.8,3.8,0.0,0.0,0.0,4.32271892
3.81,3.81,3.81,3.81,0.0,0.0,0.0,4.3574401
3.82,3.82,3.82,3.82,0.0,0.0,0.0,4.36250577
3.83,3.83,3.83,3.83,0.0,0.0,0.0,4.39181055
3.84,3.84,3.84,3.84,0.0,0.0,0.0,4.43489208
3.85,3.85,3.85,3.85,0.0,0.0,0.0,4.45761729
3.86,3.86,3.86,3.86,0.0,0.0,0.0,4.48459789
3.87,3.87,3.87,3.87,0.0,0.0,0.0,4.49090641
3.88,3.88,3.88,3.88,0.0,0.0,0.0,4.44387194
3.89,3.89,3.89,3.89,0.0,0.0,0.0,4.45702529
3.9,3.9,3.9,3.9,0.0,0.0,0.0,4.47803479
3.91,3.91,3.91,3.91,0.0,0.0,0.0,4.49137218
3.92,3.92,3.92,3.92,0.0,0.0,0.0,4.45396994
3.93,3.93,3.93,3.93,0.0,0.0,0.0,4.41861006
3.94,3.94,3.94,3.94,0.0,0.0,0.0,4.48566227
3.95,3.95,3.95,3.95,0.0,0.0,0.0,4.36182991
3.96,3.96,3.96,3.96,0.0,0.0,0.0,4.37307051
3.97,3.97,3.97,3.97,0.0,0.0,0.0,4.35708013
3.98,3.98,3.98,3.98,0.0,0.0,0.0,4.41357597
3.99,3.99,3.99,3.99,0.0,0.0,0.0,4.27821504
4.0,4.0,4.0,4.0,0.0,0.0,0.0,4.14625871
4.01,4.01,4.01,4.01,0.0,0.0,0.0,4.1014982
4.02,4.02,4.02,4.02,0.0,0.0,0.0,4.07637524
4.03,4.03,4.03,4.03,0.0,0.0,0.0,4.08269806
4.04,4.04,4.04,4.04,0.0,0.0,0.0,4.11995205
4.05,4.05,4.05,4.05,0.0,0.0,0.0,4.1409138
4.06,4.06,4.06,4.06,0.0,0.0,0.0,4.15523022
4.07,4.07,4.07,4.07,0.0,0.0,0.0,4.20614821
4.08,4.08,4.08,4.08,0.0,0.0,0.0,4.192881
4.09,4.09,4.09,4.09,0.0,0.0,0.0,4.15120366
4.1,4.1,4.1,4.1,0.0,0.0,0.0,4.19318107
4.11,4.11,4.11,4.11,0.0,0.0,0.0,4.15735824
4.12,4.12,4.12,4.12,0.0,0.0,0.0,4.11111765
4.13,4.13,4.13,4.13,0.0,0.0,0.0,4.11165643
4.14,4.14,4.14,4.14,0.0,0.0,0.0,4.11003911
4.15,4.15,4.15,4.15,0.0,0.0,0.0,4.0670989
4.16,4.16,4.16,4.16,0.0,0.0,0.0,4.10560986
4.17,4.17,4.17,4.17,0.0,0.0,0.0,4.08992439
4.18,4.18,4.18,4.18,0.0,0.0,0.0,4.13702688
4.19,4.19,4.19,4.19,0.0,0.0,0.0,4.12046559
4.2,4.2,4.2,4.2,0.0,0.0,0.0,4.12561003
4.21,4.21,4.21,4.21,0.0,0.0,0.0,4.11493623
4.22,4.22,4.22,4.22,0.0,0.0,0.0,4.05377721
4.23,4.23,4.23,4.23,0.0,0.0,0.0,4.09236809
4.24,4.24,4.24,4.24,0.0,0.0,0.0,4.11895859
4.25,4.25,4.25,4.25,0.0,0.0,0.0,4.10164471
4.26,4.26,4.26,4.26,0.0,0.0,0.0,4.11485719
4.27,4.27,4.27,4.27,0.0,0.0,0.0,4.11756641
4.28,4.28,4.28,4.28,0.0,0.0,0.0,4.10624211
4.29,4.29,4.29,4.29,0.0,0.0,0.0,4.0786864
4.3,4.3,4.3,4.3,0.0,0.0,0.0,4.10609394
4.31,4.31,4.31,4.31,0.0,0.0,0.0,4.05709046
4.32,4.32,4.32,4.32,0.0,0.0,0.0,4.1280615
4.33,4.33,4.33,4.33,0.0,0.0,0.0,4.09764196
4.34,4.34,4.34,4.34,0.0,0.0,0.0,4.07902766
4.35,4.35,4.35,4.35,0.0,0.0,0.0,4.12502007
4.36,4.36,4.36,4.36,0.0,0.0,0.0,4.10635135
4.37,4.37,4.37,4.37,0.0,0.0,0.0,4.14817516
4.38,4.38,4.38,4.38,0.0,0.0,0.0,4.10377306
4.39,4.39,4.39,4.39,0.0,0.0,0.0,4.13963594
4.4,4.4,4.4,4.4,0.0,0.0,0.0,4.13977307
4.41,4.41,4.41,4.41,0.0,0.0,0.0,4.10935029
4.42,4.42,4.42,4.42,0.0,0.0,0.0,4.15985037
4.43,4.43,4.43,4.43,0.0,0.0,0.0,4.17820021
4.44,4.44,4.44,4.44,0.0,0.0,0.0,4.12802486
4.45,4.45,4.45,4.45,0.0,0.0,0.0,4.13273847
4.46,4.46,4.46,4.46,0.0,0.0,0.0,4.17055477
4.47,4.47,4.47,4.47,0.0,0.0,0.0,4.13600311
4.48,4.48,4.48,4.48,0.0,0.0,0.0,4.08028458
4.49,4.49,4.49,4.49,0.0,0.0,0.0,4.12089213
4.5,4.5,4.5,4.5,0.0,0.0,0.0,4.04570506
4.51,4.51,4.51,4.51,0.0,0.0,0.0,4.06234758
4.52,4.52,4.52,4.52,0.0,0.0,0.0,4.11496919
4.53,4.53,4.53,4.53,0.0,0.0,0.0,4.06057033
4.54,4.54,4.54,4.54,0.0,0.0,0.0,4.04880504
4.55,4.55,4.55,4.55,0.0,0.0,0.0,4.11128805
4.56,4.56,4.56,4.56,0.0,0.0,0.0,4.18361239
4.57,4.57,4.57,4.57,0.0,0.0,0.0,4.25944343
4.58,4.58,4.58,4.58,0.0,0.0,0.0,4.22753983
4.59,4.59,4.59,4.59,0.0,0.0,0.0,4.25654148
4.6,4.6,4.6,4.6,0.0,0.0,0.0,4.22283068
4.61,4.61,4.61,4.61,0.0,0.0,0.0,4.2964637
4.62,4.62,4.62,4.62,0.0,0.0,0.0,4.34720074
4.63,4.63,4.63,4.63,0.0,0.0,0.0,4.3365351
4.64,4.64,4.64,4.64,0.0,0.0,0.0,4.32864939
4.65,4.65,4.65,4.65,0.0,0.0,0.0,4.32219188
4.66,4.66,4.66,4.66,0.0,0.0,0.0,4.38733498
4.67,4.67,4.67,4.67,0.0,0.0,0.0,4.32301257
4.68,4.68,4.68,4.68,0.0,0.0,0.0,4.35876125
4.69,4.69,4.69,4.69,0.0,0.0,0.0,4.31466316
4.7,4.7,4.7,4.7,0.0,0.0,0.0,4.34189712
4.71,4.71,4.71,4.71,0.0,0.0,0.0,4.35786159
4.72,4.72,4.72,4.72,0.0,0.0,0.0,4.38685479
4.73,4.73,4.73,4.73,0.0,0.0,0.0,4.38053967
4.74,4.74,4.74,4.74,0.0,0.0,0.0,4.39160014
4.75,4.75,4.75,4.75,0.0,0.0,0.0,4.38128337
4.76,4.76,4.76,4.76,0.0,0.0,0.0,4.36052853
4.77,4.77,4.77,4.77,0.0,0.0,0.0,4.35304647
4.78,4.78,4.78,4.78,0.0,0.0,0.0,4.29701619
4.79,4.79,4.79,4.79,0.0,0.0,0.0,4.30516952
4.8,4.8,4.8,4.8,0.0,0.0,0.0,4.26677279
4.81,4.81,4.81,4.81,0.0,0.0,0.0,4.27796477
4.82,4.82,4.82,4.82,0.0,0.0,0.0,4.26681482
4.83,4.83,4.83,4.83,0.0,0.0,0.0,4.3453069
4.84,4.84,4.84,4.84,0.0,0.0,0.0,4.33754858
4.85,4.85,4.85,4.85,0.0,0.0,0.0,4.3307758
4.86,4.86,4.86,4.86,0.0,0.0,0.0,4.32784577
4.87,4.87,4.87,4.87,0.0,0.0,0.0,4.3555328
4.88,4.88,4.88,4.88,0.0,0.0,0.0,4.39158077
4.89,4.89,4.89,4.89,0.0,0.0,0.0,4.34598218
4.9,4.9,4.9,4.9,0.0,0.0,0.0,4.31372775
4.91,4.91,4.91,4.91,0.0,0.0,0.0,4.34029492
4.92,4.92,4.92,4.92,0.0,0.0,0.0,4.32852754
4.93,4.93,4.93,4.93,0.0,0.0,0.0,4.27510583
4.94,4.94,4.94,4.94,0.0,0.0,0.0,4.31363772
4.95,4.95,4.95,4.95,0.0,0.0,0.0,4.32670338
4.96,4.96,4.96,4.96,0.0,0.0,0.0,4.32541279
4.97,4.97,4.97,4.97,0.0,0.0,0.0,4.36095058
4.98,4.98,4.98,4.98,0.0,0.0,0.0,4.38088959
4.99,4.99,4.99,4.99,0.0,0.0,0.0,4.41552108
5.0,5.0,5.0,5.0,0.0,0.0,0.0,4.39819978
5.01,5.01,5.01,5.01,0.0,0.0,0.0,4.35973088
5.02,5.02,5.02,5.02,0.0,0.0,0.0,4.43073412
5.03,5.03,5.03,5.03,0.0,0.0,0.0,4.42771369
5.04,5.04,5.04,5.04,0.0,0.0,0.0,4.44280326
5.05,5.05,5.05,5.05,0.0,0.0,0.0,4.47669706
5.06,5.06,5.06,5.06,0.0,0.0,0.0,4.45756057
5.07,5.07,5.07,5.07,0.0,0.0,0.0,4.5889095
5.08,5.08,5.08,5.08,0.0,0.0,0.0,4.49566056
5.09,5.09,5.09,5.09,0.0,0.0,0.0,4.48041096
5.1,5.1,5.1,5.1,0.0,0.0,0.0,4.29072871
5.11,5.11,5.11,5.11,0.0,0.0,0.0,4.16657978
5.12,5.12,5.12,5.12,0.0,0.0,0.0,4.14932121
5.13,5.13,5.13,5.13,0.0,0.0,0.0,4.12590814
5.14,5.14,5.14,5.14,0.0,0.0,0.0,4.09595973
5.15,5.15,5.15,5.15,0.0,0.0,0.0,4.07288779
5.16,5.16,5.16,5.16,0.0,0.0,0.0,4.04874505
5.17,5.17,5.17,5.17,0.0,0.0,0.0,4.1051107
5.18,5.18,5.18,5.18,0.0,0.0,0.0,4.10936156
5.19,5.19,5.19,5.19,0.0,0.0,0.0,4.20400103
5.2,5.2,5.2,5.2,0.0,0.0,0.0,4.15850904
5.21,5.21,5.21,5.21,0.0,0.0,0.0,4.20434687
5.22,5.22,5.22,5.22,0.0,0.0,0.0,4.24011933
5.23,5.23,5.23,5.23,0.0,0.0,0.0,4.23035847
5.24,5.24,5.24,5.24,0.0,0.0,0.0,4.19688613
5.25,5.25,5.25,5.25,0.0,0.0,0.0,4.29920389
5.26,5.26,5.26,5.26,0.0,0.0,0.0,4.25511389
5.27,5.27,5.27,5.27,0.0,0.0,0.0,4.27394922
5.28,5.28,5.28,5.28,0.0,0.0,0.0,4.26072839
5.29,5.29,5.29,5.29,0.0,0.0,0.0,4.27750192
5.3,5.3,5.3,5.3,0.0,0.0,0.0,4.3171141
5.31,5.31,5.31,5.31,0.0,0.0,0.0,4.34691385
5.32,5.32,5.32,5.32,0.0,0.0,0.0,4.3085859
5.33,5.33,5.33,5.33,0.0,0.0,0.0,4.26740769
5.34,5.34,5.34,5.34,0.0,0.0,0.0,4.31377089
5.35,5.35,5.35,5.35,0.0,0.0,0.0,4.29661262
5.36,5.36,5.36,5.36,0.0,0.0,0.0,4.30094199
5.37,5.37,5.37,5.37,0.0,0.0,0.0,4.2640415
5.38,5.38,5.38,5.38,0.0,0.0,0.0,4.23148516
5.39,5.39,5.39,5.39,0.0,0.0,0.0,4.2805394
5.4,5.4,5.4,5.4,0.0,0.0,0.0,4.21653892
5.41,5.41,5.41,5.41,0.0,0.0,0.0,4.36295404
5.42,5.42,5.42,5.42,0.0,0.0,0.0,4.39212101
5.43,5.43,5.43,5.43,0.0,0.0,0.0,4.40898179
5.44,5.44,5.44,5.44,0.0,0.0,0.0,4.40004938
5.45,5.45,5.45,5.45,0.0,0.0,0.0,4.47680534
5.46,5.46,5.46,5.46,0.0,0.0,0.0,4.54112461
5.47,5.47,5.47,5.47,0.0,0.0,0.0,4.50670742
5.48,5.48,5.48,5.48,0.0,0.0,0.0,4.55548169
5.49,5.49,5.49,5.49,0.0,0.0,0.0,4.55677755
5.5,5.5,5.5,5.5,0.0,0.0,0.0,4.55555565
5.51,5.51,5.51,5.51,0.0,0.0,0.0,4.54743836
5.52,5.52,5.52,5.52,0.0,0.0,0.0,4.53458783
5.53,5.53,5.53,5.53,0.0,0.0,0.0,4.55213122
5.54,5.54,5.54,5.54,0.0,0.0,0.0,4.40567249
5.55,5.55,5.55,5.55,0.0,0.0,0.0,4.34944178
5.56,5.56,5.56,5.56,0.0,0.0,0.0,4.36923445
5.57,5.57,5.57,5.57,0.0,0.0,0.0,4.32849173
5.58,5.58,5.58,5.58,0.0,0.0,0.0,4.3618383
5.59,5.59,5.59,5.59,0.0,0.0,0.0,4.32646426
5.6,5.6,5.6,5.6,0.0,0.0,0.0,4.38063832
5.61,5.61,5.61,5.61,0.0,0.0,0.0,4.31795982
5.62,5.62,5.62,5.62,0.0,0.0,0.0,4.28898173
5.63,5.63,5.63,5.63,0.0,0.0,0.0,4.21015458
5.64,5.64,5.64,5.64,0.0,0.0,0.0,4.20052575
5.65,5.65,5.65,5.65,0.0,0.0,0.0,4.19317372
5.66,5.66,5.66,5.66,0.0,0.0,0.0,4.12868425
5.67,5.67,5.67,5.67,0.0,0.0,0.0,4.11562551
5.68,5.68,5.68,5.68,0.0,0.0,0.0,4.09781125
5.69,5.69,5.69,5.69,0.0,0.0,0.0,4.06678019
5.7,5.7,5.7,5.7,0.0,0.0,0.0,4.08106082
5.71,5.71,5.71,5.71,0.0,0.0,0.0,4.10179332
5.72,5.72,5.72,5.72,0.0,0.0,0.0,4.0369094
5.73,5.73,5.73,5.73,0.0,0.0,0.0,4.08822192
5.74,5.74,5.74,5.74,0.0,0.0,0.0,4.10105469
5.75,5.75,5.75,5.75,0.0,0.0,0.0,4.05155475
5.76,5.76,5.76,5.76,0.0,0.0,0.0,4.18198491
5.77,5.77,5.77,5.77,0.0,0.0,0.0,4.06497329
5.78,5.78,5.78,5.78,0.0,0.0,0.0,4.00098738
5.79,5.79,5.79,5.79,0.0,0.0,0.0,4.02547626
5.8,5.8,5.8,5.8,0.0,0.0,0.0,4.10149144
5.81,5.81,5.81,5.81,0.0,0.0,0.0,4.09961087
5.82,5.82,5.82,5.82,0.0,0.0,0.0,4.06833759
5.83,5.83,5.83,5.83,0.0,0.0,0.0,4.18436607
5.84,5.84,5.84,5.84,0.0,0.0,0.0,4.20094478
5.85,5.85,5.85,5.85,0.0,0.0,0.0,4.22696498
5.86,5.86,5.86,5.86,0.0,0.0,0.0,4.2089747
5.87,5.87,5.87,5.87,0.0,0.0,0.0,4.23772565
5.88,5.88,5.88,5.88,0.0,0.0,0.0,4.21805754
5.89,5.89,5.89,5.89,0.0,0.0,0.0,4.20104968
5.9,5.9,5.9,5.9,0.0,0.0,0.0,4.22310549
5.91,5.91,5.91,5.91,0.0,0.0,0.0,4.24877329
5.92,5.92,5.92,5.92,0.0,0.0,0.0,4.24287955
5.93,5.93,5.93,5.93,0.0,0.0,0.0,4.20149751
5.94,5.94,5.94,5.94,0.0,0.0,0.0,4.2277485
5.95,5.95,5.95,5.95,0.0,0.0,0.0,4.22742444
5.96,5.96,5.96,5.96,0.0,0.0,0.0,4.31632297
5.97,5.97,5.97,5.97,0.0,0.0,0.0,4.25119851
5.98,5.98,5.98,5.98,0.0,0.0,0.0,4.29026359
5.99,5.99,5.99,5.99,0.0,0.0,0.0,4.26204723
6.0,6.0,6.0,6.0,0.0,0.0,0.0,4.22585526
6.01,6.01,6.01,6.01,0.0,0.0,0.0,4.19818483
6.02,6.02,6.02,6.02,0.0,0.0,0.0,4.26385808
6.03,6.03,6.03,6.03,0.0,0.0,0.0,4.30604875
6.04,6.04,6.04,6.04,0.0,0.0,0.0,4.2649848
6.05,6.05,6.05,6.05,0.0,0.0,0.0,4.34047507
6.06,6.06,6.06,6.06,0.0,0.0,0.0,4.25496566
6.07,6.07,6.07,6.07,0.0,0.0,0.0,4.28700316
6.08,6.08,6.08,6.08,0.0,0.0,0.0,4.31527735
6.09,6.09,6.09,6.09,0.0,0.0,0.0,4.28992694
6.1,6.1,6.1,6.1,0.0,0.0,0.0,4.2906112
6.11,6.11,6.11,6.11,0.0,0.0,0.0,4.31333316
6.12,6.12,6.12,6.12,0.0,0.0,0.0,4.25216161
6.13,6.13,6.13,6.13,0.0,0.0,0.0,4.31069475
6.14,6.14,6.14,6.14,0.0,0.0,0.0,4.2874814
6.15,6.15,6.15,6.15,0.0,0.0,0.0,4.35249152
6.16,6.16,6.16,6.16,0.0,0.0,0.0,4.2907843
6.17,6.17,6.17,6.17,0.0,0.0,0.0,4.30497264
6.18,6.18,6.18,6.18,0.0,0.0,0.0,4.42947281
6.19,6.19,6.19,6.19,0.0,0.0,0.0,4.39698216
6.2,6.2,6.2,6.2,0.0,0.0,0.0,4.4319926
6.21,6.21,6.21,6.21,0.0,0.0,0.0,4.38586273
6.22,6.22,6.22,6.22,0.0,0.0,0.0,4.44620747
6.23,6.23,6.23,6.23,0.0,0.0,0.0,4.49635932
6.24,6.24,6.24,6.24,0.0,0.0,0.0,4.45363913
6.25,6.25,6.25,6.25,0.0,0.0,0.0,4.47594247
6.26,6.26,6.26,6.26,0.0,0.0,0.0,4.4923488
6.27,6.27,6.27,6.27,0.0,0.0,0.0,4.4344609
6.28,6.28,6.28,6.28,0.0,0.0,0.0,4.50988113
6.29,6.29,6.29,6.29,0.0,0.0,0.0,4.50117442
6.3,6.3,6.3,6.3,0.0,0.0,0.0,4.49777064
6.31,6.31,6.31,6.31,0.0,0.0,0.0,4.42498554
6.32,6.32,6.32,6.32,0.0,0.0,0.0,4.35234548
6.33,6.33,6.33,6.33,0.0,0.0,0.0,4.31356363
6.34,6.34,6.34,6.34,0.0,0.0,0.0,4.37606464
6.35,6.35,6.35,6.35,0.0,0.0,0.0,4.47272769
6.36,6.36,6.36,6.36,0.0,0.0,0.0,4.43778329
6.37,6.37,6.37,6.37,0.0,0.0,0.0,4.40439716
6.38,6.38,6.38,6.38,0.0,0.0,0.0,4.52697784
6.39,6.39,6.39,6.39,0.0,0.0,0.0,4.50476767
6.4,6.4,6.4,6.4,0.0,0.0,0.0,4.37076843
6.41,6.41,6.41,6.41,0.0,0.0,0.0,4.36793105
6.42,6.42,6.42,6.42,0.0,0.0,0.0,4.49530769
6.43,6.43,6.43,6.43,0.0,0.0,0.0,4.29902322
6.44,6.44,6.44,6.44,0.0,0.0,0.0,4.30629179
6.45,6.45,6.45,6.45,0.0,0.0,0.0,4.18094534
6.46,6.46,6.46,6.46,0.0,0.0,0.0,4.2318707
6.47,6.47,6.47,6.47,0.0,0.0,0.0,4.19476657
6.48,6.48,6.48,6.48,0.0,0.0,0.0,4.27740874
6.49,6.49,6.49,6.49,0.0,0.0,0.0,4.27180608
6.5,6.5,6.5,6.5,0.0,0.0,0.0,4.26030936
6.51,6.51,6.51,6.51,0.0,0.0,0.0,4.27971772
6.52,6.52,6.52,6.52,0.0,0.0,0.0,4.2705324
6.53,6.53,6.53,6.53,0.0,0.0,0.0,4.23396675
6.54,6.54,6.54,6.54,0.0,0.0,0.0,4.27776089
6.55,6.55,6.55,6.55,0.0,0.0,0.0,4.25173723
6.56,6.56,6.56,6.56,0.0,0.0,0.0,4.16705074
6.57,6.57,6.57,6.57,0.0,0.0,0.0,4.05500534
6.58,6.58,6.58,6.58,0.0,0.0,0.0,4.04031969
6.59,6.59,6.59,6.59,0.0,0.0,0.0,4.02784837
6.6,6.6,6.6,6.6,0.0,0.0,0.0,4.02970337
6.61,6.61,6.61,6.61,0.0,0.0,0.0,4.08145549
6.62,6.62,6.62,6.62,0.0,0.0,0.0,4.06545315
6.63,6.63,6.63,6.63,0.0,0.0,0.0,4.02523239
6.64,6.64,6.64,6.64,0.0,0.0,0.0,4.08638299
6.65,6.65,6.65,6.65,0.0,0.0,0.0,4.11426285
6.66,6.66,6.66,6.66,0.0,0.0,0.0,4.10582773
6.67,6.67,6.67,6.67,0.0,0.0,0.0,4.0664955
6.68,6.68,6.68,6.68,0.0,0.0,0.0,4.08343124
6.69,6.69,6.69,6.69,0.0,0.0,0.0,4.04969111
6.7,6.7,6.7,6.7,0.0,0.0,0.0,4.0701369
6.71,6.71,6.71,6.71,0.0,0.0,0.0,4.05286719
6.72,6.72,6.72,6.72,0.0,0.0,0.0,4.00403007
6.73,6.73,6.73,6.73,0.0,0.0,0.0,4.03286873
6.74,6.74,6.74,6.74,0.0,0.0,0.0,3.98362304
6.75,6.75,6.75,6.75,0.0,0.0,0.0,4.01421118
6.76,6.76,6.76,6.76,0.0,0.0,0.0,3.98122661
6.77,6.77,6.77,6.77,0.0,0.0,0.0,3.99415804
6.78,6.78,6.78,6.78,0.0,0.0,0.0,4.06381954
6.79,6.79,6.79,6.79,0.0,0.0,0.0,4.01736127
6.8,6.8,6.8,6.8,0.0,0.0,0.0,4.03090275
6.81,6.81,6.81,6.81,0.0,0.0,0.0,3.97220217
6.82,6.82,6.82,6.82,0.0,0.0,0.0,3.99206935
6.83,6.83,6.83,6.83,0.0,0.0,0.0,4.04512872
6.84,6.84,6.84,6.84,0.0,0.0,0.0,3.98808395
6.85,6.85,6.85,6.85,0.0,0.0,0.0,4.02859586
6.86,6.86,6.86,6.86,0.0,0.0,0.0,4.03406364
6.87,6.87,6.87,6.87,0.0,0.0,0.0,4.01187566
6.88,6.88,6.88,6.88,0.0,0.0,0.0,4.10043496
6.89,6.89,6.89,6.89,0.0,0.0,0.0,4.09807568
6.9,6.9,6.9,6.9,0.0,0.0,0.0,4.15784293
6.91,6.91,6.91,6.91,0.0,0.0,0.0,4.12497651
6.92,6.92,6.92,6.92,0.0,0.0,0.0,4.12268768
6.93,6.93,6.93,6.93,0.0,0.0,0.0,4.10921293
6.94,6.94,6.94,6.94,0.0,0.0,0.0,4.14492667
6.95,6.95,6.95,6.95,0.0,0.0,0.0,4.15671448
6.96,6.96,6.96,6.96,0.0,0.0,0.0,4.10307651
6.97,6.97,6.97,6.97,0.0,0.0,0.0,4.07886356
6.98,6.98,6.98,6.98,0.0,0.0,0.0,4.09351757
6.99,6.99,6.99,6.99,0.0,0.0,0.0,4.04815913
7.0,7.0,7.0,7.0,0.0,0.0,0.0,4.07619093
7.01,7.01,7.01,7.01,0.0,0.0,0.0,4.05016033
7.02,7.02,7.02,7.02,0.0,0.0,0.0,4.02724177
7.03,7.03,7.03,7.03,0.0,0.0,0.0,4.02184044
7.04,7.04,7.04,7.04,0.0,0.0,0.0,4.01844703
7.05,7.05,7.05,7.05,0.0,0.0,0.0,4.02810717
7.06,7.06,7.06,7.06,0.0,0.0,0.0,3.96735798
7.07,7.07,7.07,7.07,0.0,0.0,0.0,3.96233762
7.08,7.08,7.08,7.08,0.0,0.0,0.0,3.99161831
7.09,7.09,7.09,7.09,0.0,0.0,0.0,3.99717663
7.1,7.1,7.1,7.1,0.0,0.0,0.0,3.97987655
7.11,7.11,7.11,7.11,0.0,0.0,0.0,4.08613374
7.12,7.12,7.12,7.12,0.0,0.0,0.0,4.01815019
7.13,7.13,7.13,7.13,0.0,0.0,0.0,4.07477406
7.14,7.14,7.14,7.14,0.0,0.0,0.0,4.06649476
7.15,7.15,7.15,7.15,0.0,0.0,0.0,4.11822528
7.16,7.16,7.16,7.16,0.0,0.0,0.0,4.1446182
7.17,7.17,7.17,7.17,0.0,0.0,0.0,4.1565941
7.18,7.18,7.18,7.18,0.0,0.0,0.0,4.14811562
7.19,7.19,7.19,7.19,0.0,0.0,0.0,4.14141867
7.2,7.2,7.2,7.2,0.0,0.0,0.0,4.15836323
7.21,7.21,7.21,7.21,0.0,0.0,0.0,4.18386759
7.22,7.22,7.22,7.22,0.0,0.0,0.0,4.13512367
7.23,7.23,7.23,7.23,0.0,0.0,0.0,4.1196865
7.24,7.24,7.24,7.24,0.0,0.0,0.0,4.14208017
7.25,7.25,7.25,7.25,0.0,0.0,0.0,4.10906392
7.26,7.26,7.26,7.26,0.0,0.0,0.0,4.13278501
7.27,7.27,7.27,7.27,0.0,0.0,0.0,4.20790909
7.28,7.28,7.28,7.28,0.0,0.0,0.0,4.21495505
7.29,7.29,7.29,7.29,0.0,0.0,0.0,4.22050237
7.3,7.3,7.3,7.3,0.0,0.0,0.0,4.16410316
7.31,7.31,7.31,7.31,0.0,0.0,0.0,4.15207635
7.32,7.32,7.32,7.32,0.0,0.0,0.0,4.1425179
7.33,7.33,7.33,7.33,0.0,0.0,0.0,4.09797761
7.34,7.34,7.34,7.34,0.0,0.0,0.0,4.11807084
7.35,7.35,7.35,7.35,0.0,0.0,0.0,4.11435363
7.36,7.36,7.36,7.36,0.0,0.0,0.0,4.12349289
7.37,7.37,7.37,7.37,0.0,0.0,0.0,4.18401461
7.38,7.38,7.38,7.38,0.0,0.0,0.0,4.21250775
7.39,7.39,7.39,7.39,0.0,0.0,0.0,4.20888706
7.4,7.4,7.4,7.4,0.0,0.0,0.0,4.16638542
7.41,7.41,7.41,7.41,0.0,0.0,0.0,4.18799024
7.42,7.42,7.42,7.42,0.0,0.0,0.0,4.23386778
7.43,7.43,7.43,7.43,0.0,0.0,0.0,4.16706812
7.44,7.44,7.44,7.44,0.0,0.0,0.0,4.21094527
7.45,7.45,7.45,7.45,0.0,0.0,0.0,4.20279114
7.46,7.46,7.46,7.46,0.0,0.0,0.0,4.16430197
7.47,7.47,7.47,7.47,0.0,0.0,0.0,4.19083672
7.48,7.48,7.48,7.48,0.0,0.0,0.0,4.00520966
7.49,7.49,7.49,7.49,0.0,0.0,0.0,3.93473662
7.5,7.5,7.5,7.5,0.0,0.0,0.0,4.01298304
7.51,7.51,7.51,7.51,0.0,0.0,0.0,4.00969161
7.52,7.52,7.52,7.52,0.0,0.0,0.0,4.00903826
7.53,7.53,7.53,7.53,0.0,0.0,0.0,3.98068183
7.54,7.54,7.54,7.54,0.0,0.0,0.0,4.00123363
7.55,7.55,7.55,7.55,0.0,0.0,0.0,3.94825374
7.56,7.56,7.56,7.56,0.0,0.0,0.0,3.89724753
7.57,7.57,7.57,7.57,0.0,0.0,0.0,3.8850476
7.58,7.58,7.58,7.58,0.0,0.0,0.0,3.90726465
7.59,7.59,7.59,7.59,0.0,0.0,0.0,3.82932003
7.6,7.6,7.6,7.6,0.0,0.0,0.0,3.94175287
7.61,7.61,7.61,7.61,0.0,0.0,0.0,3.80242818
7.62,7.62,7.62,7.62,0.0,0.0,0.0,3.85280721
7.63,7.63,7.63,7.63,0.0,0.0,0.0,3.83705361
7.64,7.64,7.64,7.64,0.0,0.0,0.0,3.82224721
7.65,7.65,7.65,7.65,0.0,0.0,0.0,3.87563181
7.66,7.66,7.66,7.66,0.0,0.0,0.0,3.9001134
7.67,7.67,7.67,7.67,0.0,0.0,0.0,3.90916125
7.68,7.68,7.68,7.68,0.0,0.0,0.0,3.9108441
7.69,7.69,7.69,7.69,0.0,0.0,0.0,3.92156978
7.7,7.7,7.7,7.7,0.0,0.0,0.0,3.86070308
7.71,7.71,7.71,7.71,0.0,0.0,0.0,3.89571412
7.72,7.72,7.72,7.72,0.0,0.0,0.0,3.88632927
7.73,7.73,7.73,7.73,0.0,0.0,0.0,3.98307755
7.74,7.74,7.74,7.74,0.0,0.0,0.0,4.05757737
7.75,7.75,7.75,7.75,0.0,0.0,0.0,4.03069431
7.76,7.76,7.76,7.76,0.0,0.0,0.0,4.11102883
7.77,7.77,7.77,7.77,0.0,0.0,0.0,4.18194895
7.78,7.78,7.78,7.78,0.0,0.0,0.0,4.07191502
7.79,7.79,7.79,7.79,0.0,0.0,0.0,4.14309669
7.8,7.8,7.8,7.8,0.0,0.0,0.0,4.09505948
7.81,7.81,7.81,7.81,0.0,0.0,0.0,4.1060416
7.82,7.82,7.82,7.82,0.0,0.0,0.0,4.09202263
7.83,7.83,7.83,7.83,0.0,0.0,0.0,4.01547869
7.84,7.84,7.84,7.84,0.0,0.0,0.0,4.01600156
7.85,7.85,7.85,7.85,0.0,0.0,0.0,3.97227776
7.86,7.86,7.86,7.86,0.0,0.0,0.0,3.96555618
7.87,7.87,7.87,7.87,0.0,0.0,0.0,3.98717374
7.88,7.88,7.88,7.88,0.0,0.0,0.0,3.97022961
7.89,7.89,7.89,7.89,0.0,0.0,0.0,3.95983286
7.9,7.9,7.9,7.9,0.0,0.0,0.0,4.00507276
7.91,7.91,7.91,7.91,0.0,0.0,0.0,3.99162909
7.92,7.92,7.92,7.92,0.0,0.0,0.0,3.95595849
7.93,7.93,7.93,7.93,0.0,0.0,0.0,3.94509436
7.94,7.94,7.94,7.94,0.0,0.0,0.0,3.94113673
7.95,7.95,7.95,7.95,0.0,0.0,0.0,3.96240958
7.96,7.96,7.96,7.96,0.0,0.0,0.0,3.97261542
7.97,7.97,7.97,7.97,0.0,0.0,0.0,3.95473964
7.98,7.98,7.98,7.98,0.0,0.0,0.0,3.93847294
7.99,7.99,7.99,7.99,0.0,0.0,0.0,3.89723785
8.0,8.0,8.0,8.0,0.0,0.0,0.0,3.91371457
8.01,8.01,8.01,8.01,0.0,0.0,0.0,3.90631786
8.02,8.02,8.02,8.02,0.0,0.0,0.0,3.91056266
8.03,8.03,8.03,8.03,0.0,0.0,0.0,3.89858135
8.04,8.04,8.04,8.04,0.0,0.0,0.0,3.89598849
8.05,8.05,8.05,8.05,0.0,0.0,0.0,3.93155994
8.06,8.06,8.06,8.06,0.0,0.0,0.0,3.89412745
8.07,8.07,8.07,8.07,0.0,0.0,0.0,3.83291044
8.08,8.08,8.08,8.08,0.0,0.0,0.0,3.90396856
8.09,8.09,8.09,8.09,0.0,0.0,0.0,3.8771067
8.1,8.1,8.1,8.1,0.0,0.0,0.0,3.84737096
8.11,8.11,8.11,8.11,0.0,0.0,0.0,3.94409991
8.12,8.12,8.12,8.12,0.0,0.0,0.0,3.88845342
8.13,8.13,8.13,8.13,0.0,0.0,0.0,3.88358037
8.14,8.14,8.14,8.14,0.0,0.0,0.0,3.84216499
8.15,8.15,8.15,8.15,0.0,0.0,0.0,3.87406291
8.16,8.16,8.16,8.16,0.0,0.0,0.0,3.86781648
8.17,8.17,8.17,8.17,0.0,0.0,0.0,3.85904332
8.18,8.18,8.18,8.18,0.0,0.0,0.0,3.91009614
8.19,8.19,8.19,8.19,0.0,0.0,0.0,3.84722205
8.2,8.2,8.2,8.2,0.0,0.0,0.0,3.86252361
8.21,8.21,8.21,8.21,0.0,0.0,0.0,3.85917167
8.22,8.22,8.22,8.22,0.0,0.0,0.0,3.87791459
8.23,8.23,8.23,8.23,0.0,0.0,0.0,3.91600721
8.24,8.24,8.24,8.24,0.0,0.0,0.0,3.90064123
8.25,8.25,8.25,8.25,0.0,0.0,0.0,3.89022886
8.26,8.26,8.26,8.26,0.0,0.0,0.0,3.84102762
8.27,8.27,8.27,8.27,0.0,0.0,0.0,3.88067751
8.28,8.28,8.28,8.28,0.0,0.0,0.0,3.9328441
8.29,8.29,8.29,8.29,0.0,0.0,0.0,3.90857426
8.3,8.3,8.3,8.3,0.0,0.0,0.0,3.90781481
8.31,8.31,8.31,8.31,0.0,0.0,0.0,3.93264678
8.32,8.32,8.32,8.32,0.0,0.0,0.0,3.86950142
8.33,8.33,8.33,8.33,0.0,0.0,0.0,3.82356903
8.34,8.34,8.34,8.34,0.0,0.0,0.0,3.84662628
8.35,8.35,8.35,8.35,0.0,0.0,0.0,3.88918214
8.36,8.36,8.36,8.36,0.0,0.0,0.0,3.90618209
8.37,8.37,8.37,8.37,0.0,0.0,0.0,3.86024496
8.38,8.38,8.38,8.38,0.0,0.0,0.0,3.87694139
8.39,8.39,8.39,8.39,0.0,0.0,0.0,3.81743965
8.4,8.4,8.4,8.4,0.0,0.0,0.0,3.88643192
8.41,8.41,8.41,8.41,0.0,0.0,0.0,3.89836108
8.42,8.42,8.42,8.42,0.0,0.0,0.0,3.83697899
8.43,8.43,8.43,8.43,0.0,0.0,0.0,3.91967876
8.44,8.44,8.44,8.44,0.0,0.0,0.0,3.90419744
8.45,8.45,8.45,8.45,0.0,0.0,0.0,3.89953728
8.46,8.46,8.46,8.46,0.0,0.0,0.0,3.86018944
8.47,8.47,8.47,8.47,0.0,0.0,0.0,3.85791354
8.48,8.48,8.48,8.48,0.0,0.0,0.0,3.88796671
8.49,8.49,8.49,8.49,0.0,0.0,0.0,3.8961429
8.5,8.5,8.5,8.5,0.0,0.0,0.0,3.92467916
8.51,8.51,8.51,8.51,0.0,0.0,0.0,3.97972047
8.52,8.52,8.52,8.52,0.0,0.0,0.0,3.90778809
8.53,8.53,8.53,8.53,0.0,0.0,0.0,3.9205634
8.54,8.54,8.54,8.54,0.0,0.0,0.0,3.95647316
8.55,8.55,8.55,8.55,0.0,0.0,0.0,3.88604523
8.56,8.56,8.56,8.56,0.0,0.0,0.0,3.85928141
8.57,8.57,8.57,8.57,0.0,0.0,0.0,3.82086188
8.58,8.58,8.58,8.58,0.0,0.0,0.0,3.83742108
8.59,8.59,8.59,8.59,0.0,0.0,0.0,3.80381296
8.6,8.6,8.6,8.6,0.0,0.0,0.0,3.76675654
8.61,8.61,8.61,8.61,0.0,0.0,0.0,3.81261016
8.62,8.62,8.62,8.62,0.0,0.0,0.0,3.82896894
8.63,8.63,8.63,8.63,0.0,0.0,0.0,3.86344701
8.64,8.64,8.64,8.64,0.0,0.0,0.0,3.9596761
8.65,8.65,8.65,8.65,0.0,0.0,0.0,3.90019164
8.66,8.66,8.66,8.66,0.0,0.0,0.0,3.91707371
8.67,8.67,8.67,8.67,0.0,0.0,0.0,3.96032206
8.68,8.68,8.68,8.68,0.0,0.0,0.0,3.94269083
8.69,8.69,8.69,8.69,0.0,0.0,0.0,3.97251077
8.7,8.7,8.7,8.7,0.0,0.0,0.0,4.06521602
8.71,8.71,8.71,8.71,0.0,0.0,0.0,4.11646167
8.72,8.72,8.72,8.72,0.0,0.0,0.0,4.12146366
8.73,8.73,8.73,8.73,0.0,0.0,0.0,4.08928114
8.74,8.74,8.74,8.74,0.0,0.0,0.0,4.13550109
8.75,8.75,8.75,8.75,0.0,0.0,0.0,4.14209017
8.76,8.76,8.76,8.76,0.0,0.0,0.0,4.20560855
8.77,8.77,8.77,8.77,0.0,0.0,0.0,4.1412484
8.78,8.78,8.78,8.78,0.0,0.0,0.0,4.17571367
8.79,8.79,8.79,8.79,0.0,0.0,0.0,4.16028559
8.8,8.8,8.8,8.8,0.0,0.0,0.0,4.1222553
8.81,8.81,8.81,8.81,0.0,0.0,0.0,4.10071718
8.82,8.82,8.82,8.82,0.0,0.0,0.0,4.11790349
8.83,8.83,8.83,8.83,0.0,0.0,0.0,4.10349429
8.84,8.84,8.84,8.84,0.0,0.0,0.0,4.11566769
8.85,8.85,8.85,8.85,0.0,0.0,0.0,4.13775422
8.86,8.86,8.86,8.86,0.0,0.0,0.0,4.14626958
8.87,8.87,8.87,8.87,0.0,0.0,0.0,4.14432253
8.88,8.88,8.88,8.88,0.0,0.0,0.0,4.15996261
8.89,8.89,8.89,8.89,0.0,0.0,0.0,4.11443333
8.9,8.9,8.9,8.9,0.0,0.0,0.0,4.15604381
8.91,8.91,8.91,8.91,0.0,0.0,0.0,4.14020574
8.92,8.92,8.92,8.92,0.0,0.0,0.0,4.15090234
8.93,8.93,8.93,8.93,0.0,0.0,0.0,4.13592337
8.94,8.94,8.94,8.94,0.0,0.0,0.0,4.12795269
8.95,8.95,8.95,8.95,0.0,0.0,0.0,4.1508511
8.96,8.96,8.96,8.96,0.0,0.0,0.0,4.15481459
8.97,8.97,8.97,8.97,0.0,0.0,0.0,4.12778423
8.98,8.98,8.98,8.98,0.0,0.0,0.0,4.0810053
8.99,8.99,8.99,8.99,0.0,0.0,0.0,4.05639393
9.0,9.0,9.0,9.0,0.0,0.0,0.0,4.10135827
9.01,9.01,9.01,9.01,0.0,0.0,0.0,4.09261078
9.02,9.02,9.02,9.02,0.0,0.0,0.0,4.07555291
9.03,9.03,9.03,9.03,0.0,0.0,0.0,4.01547461
9.04,9.04,9.04,9.04,0.0,0.0,0.0,3.9471446
9.05,9.05,9.05,9.05,0.0,0.0,0.0,3.9499516
9.06,9.06,9.06,9.06,0.0,0.0,0.0,3.94396694
9.07,9.07,9.07,9.07,0.0,0.0,0.0,3.89191129
9.08,9.08,9.08,9.08,0.0,0.0,0.0,3.83907281
9.09,9.09,9.09,9.09,0.0,0.0,0.0,3.8610121
9.1,9.1,9.1,9.1,0.0,0.0,0.0,3.89571042
9.11,9.11,9.11,9.11,0.0,0.0,0.0,3.86770566
9.12,9.12,9.12,9.12,0.0,0.0,0.0,3.91232075
9.13,9.13,9.13,9.13,0.0,0.0,0.0,3.92702111
9.14,9.14,9.14,9.14,0.0,0.0,0.0,3.8850299
9.15,9.15,9.15,9.15,0.0,0.0,0.0,3.92488176
9.16,9.16,9.16,9.16,0.0,0.0,0.0,3.95517576
9.17,9.17,9.17,9.17,0.0,0.0,0.0,3.93457431
9.18,9.18,9.18,9.18,0.0,0.0,0.0,4.00048438
9.19,9.19,9.19,9.19,0.0,0.0,0.0,4.01101022
9.2,9.2,9.2,9.2,0.0,0.0,0.0,3.9934612
9.21,9.21,9.21,9.21,0.0,0.0,0.0,3.92400704
9.22,9.22,9.22,9.22,0.0,0.0,0.0,3.96024834
9.23,9.23,9.23,9.23,0.0,0.0,0.0,3.94649356
9.24,9.24,9.24,9.24,0.0,0.0,0.0,3.90282097
9.25,9.25,9.25,9.25,0.0,0.0,0.0,3.89974093
9.26,9.26,9.26,9.26,0.0,0.0,0.0,3.87472422
9.27,9.27,9.27,9.27,0.0,0.0,0.0,3.91525693
9.28,9.28,9.28,9.28,0.0,0.0,0.0,3.95899144
9.29,9.29,9.29,9.29,0.0,0.0,0.0,3.99083249
9.3,9.3,9.3,9.3,0.0,0.0,0.0,4.00979961
9.31,9.31,9.31,9.31,0.0,0.0,0.0,4.03725865
9.32,9.32,9.32,9.32,0.0,0.0,0.0,3.98242194
9.33,9.33,9.33,9.33,0.0,0.0,0.0,3.9636371
9.34,9.34,9.34,9.34,0.0,0.0,0.0,3.99223077
9.35,9.35,9.35,9.35,0.0,0.0,0.0,3.91848575
9.36,9.36,9.36,9.36,0.0,0.0,0.0,3.89290524
9.37,9.37,9.37,9.37,0.0,0.0,0.0,3.92105259
9.38,9.38,9.38,9.38,0.0,0.0,0.0,3.95210576
9.39,9.39,9.39,9.39,0.0,0.0,0.0,3.94141742
9.4,9.4,9.4,9.4,0.0,0.0,0.0,3.96498587
9.41,9.41,9.41,9.41,0.0,0.0,0.0,3.98071045
9.42,9.42,9.42,9.42,0.0,0.0,0.0,3.94578751
9.43,9.43,9.43,9.43,0.0,0.0,0.0,3.97141426
9.44,9.44,9.44,9.44,0.0,0.0,0.0,3.98155731
9.45,9.45,9.45,9.45,0.0,0.0,0.0,3.95755611
9.46,9.46,9.46,9.46,0.0,0.0,0.0,4.00857142
9.47,9.47,9.47,9.47,0.0,0.0,0.0,3.9913926
9.48,9.48,9.48,9.48,0.0,0.0,0.0,3.9808493
9.49,9.49,9.49,9.49,0.0,0.0,0.0,3.97797513
9.5,9.5,9.5,9.5,0.0,0.0,0.0,3.98910344
9.51,9.51,9.51,9.51,0.0,0.0,0.0,3.97904496
9.52,9.52,9.52,9.52,0.0,0.0,0.0,3.99698151
9.53,9.53,9.53,9.53,0.0,0.0,0.0,4.01828321
9.54,9.54,9.54,9.54,0.0,0.0,0.0,4.0271443
9.55,9.55,9.55,9.55,0.0,0.0,0.0,4.02250567
9.56,9.56,9.56,9.56,0.0,0.0,0.0,3.98602405
9.57,9.57,9.57,9.57,0.0,0.0,0.0,4.01966063
9.58,9.58,9.58,9.58,0.0,0.0,0.0,4.04868451
9.59,9.59,9.59,9.59,0.0,0.0,0.0,4.05400567
9.6,9.6,9.6,9.6,0.0,0.0,0.0,4.08533158
9.61,9.61,9.61,9.61,0.0,0.0,0.0,4.06949972
9.62,9.62,9.62,9.62,0.0,0.0,0.0,4.1338576
9.63,9.63,9.63,9.63,0.0,0.0,0.0,4.11095924
9.64,9.64,9.64,9.64,0.0,0.0,0.0,4.10406919
9.65,9.65,9.65,9.65,0.0,0.0,0.0,4.18537309
9.66,9.66,9.66,9.66,0.0,0.0,0.0,4.17674127
9.67,9.67,9.67,9.67,0.0,0.0,0.0,4.17982457
9.68,9.68,9.68,9.68,0.0,0.0,0.0,4.16421959
9.69,9.69,9.69,9.69,0.0,0.0,0.0,4.16565354
9.7,9.7,9.7,9.7,0.0,0.0,0.0,4.16421403
9.71,9.71,9.71,9.71,0.0,0.0,0.0,4.14246523
9.72,9.72,9.72,9.72,0.0,0.0,0.0,4.0911612
9.73,9.73,9.73,9.73,0.0,0.0,0.0,4.16718967
9.74,9.74,9.74,9.74,0.0,0.0,0.0,4.15134872
9.75,9.75,9.75,9.75,0.0,0.0,0.0,4.04935309
9.76,9.76,9.76,9.76,0.0,0.0,0.0,4.06128359
9.77,9.77,9.77,9.77,0.0,0.0,0.0,4.10590793
9.78,9.78,9.78,9.78,0.0,0.0,0.0,4.1414594
9.79,9.79,9.79,9.79,0.0,0.0,0.0,4.03750154
9.8,9.8,9.8,9.8,0.0,0.0,0.0,3.96152536
9.81,9.81,9.81,9.81,0.0,0.0,0.0,4.06165314
9.82,9.82,9.82,9.82,0.0,0.0,0.0,4.16580214
9.83,9.83,9.83,9.83,0.0,0.0,0.0,4.15768256
9.84,9.84,9.84,9.84,0.0,0.0,0.0,4.12706225
9.85,9.85,9.85,9.85,0.0,0.0,0.0,4.00822534
9.86,9.86,9.86,9.86,0.0,0.0,0.0,3.94599044
9.87,9.87,9.87,9.87,0.0,0.0,0.0,3.89683371
9.88,9.88,9.88,9.88,0.0,0.0,0.0,3.9695143
9.89,9.89,9.89,9.89,0.0,0.0,0.0,3.85211964
9.9,9.9,9.9,9.9,0.0,0.0,0.0,3.87079568
9.91,9.91,9.91,9.91,0.0,0.0,0.0,3.94750121
9.92,9.92,9.92,9.92,0.0,0.0,0.0,3.87653725
9.93,9.93,9.93,9.93,0.0,0.0,0.0,3.84881795
9.94,9.94,9.94,9.94,0.0,0.0,0.0,3.95773285
9.95,9.95,9.95,9.95,0.0,0.0,0.0,4.06225908
9.96,9.96,9.96,9.96,0.0,0.0,0.0,3.93571794
9.97,9.97,9.97,9.97,0.0,0.0,0.0,3.95242863
9.98,9.98,9.98,9.98,0.0,0.0,0.0,3.94181922
9.99,9.99,9.99,9.99,0.0,0.0,0.0,3.92329882
10.0,10.0,10.0,10.0,0.0,0.0,0.0,3.93729148
10.01,10.01,10.01,10.01,0.0,0.0,0.0,3.88348583
10.02,10.02,10.02,10.02,0.0,0.0,0.0,3.93253134
10.03,10.03,10.03,10.03,0.0,0.0,0.0,3.95462444
10.04,10.04,10.04,10.04,0.0,0.0,0.0,3.95870273
10.05,10.05,10.05,10.05,0.0,0.0,0.0,3.97567007
10.06,10.06,10.06,10.06,0.0,0.0,0.0,3.96136317
10.07,10.07,10.07,10.07,0.0,0.0,0.0,3.86217107
10.08,10.08,10.08,10.08,0.0,0.0,0.0,3.96933565
10.09,10.09,10.09,10.09,0.0,0.0,0.0,3.86437218
10.1,10.1,10.1,10.1,0.0,0.0,0.0,3.93124638
10.11,10.11,10.11,10.11,0.0,0.0,0.0,3.91210867
10.12,10.12,10.12,10.12,0.0,0.0,0.0,3.9590085
10.13,10.13,10.13,10.13,0.0,0.0,0.0,3.99696873
10.14,10.14,10.14,10.14,0.0,0.0,0.0,3.92907756
10.15,10.15,10.15,10.15,0.0,0.0,0.0,4.01763707
10.16,10.16,10.16,10.16,0.0,0.0,0.0,4.0718905
10.17,10.17,10.17,10.17,0.0,0.0,0.0,4.13135654
10.18,10.18,10.18,10.18,0.0,0.0,0.0,4.12336544
10.19,10.19,10.19,10.19,0.0,0.0,0.0,4.11777172
10.2,10.2,10.2,10.2,0.0,0.0,0.0,4.1412644
10.21,10.21,10.21,10.21,0.0,0.0,0.0,4.16220049
10.22,10.22,10.22,10.22,0.0,0.0,0.0,4.14599328
10.23,10.23,10.23,10.23,0.0,0.0,0.0,4.15613409
10.24,10.24,10.24,10.24,0.0,0.0,0.0,4.17566705
10.25,10.25,10.25,10.25,0.0,0.0,0.0,4.2152451
10.26,10.26,10.26,10.26,0.0,0.0,0.0,4.12104487
10.27,10.27,10.27,10.27,0.0,0.0,0.0,4.22775042
10.28,10.28,10.28,10.28,0.0,0.0,0.0,4.17517878
10.29,10.29,10.29,10.29,0.0,0.0,0.0,4.16548089
10.3,10.3,10.3,10.3,0.0,0.0,0.0,4.13606977
10.31,10.31,10.31,10.31,0.0,0.0,0.0,4.16068168
10.32,10.32,10.32,10.32,0.0,0.0,0.0,4.15634817
10.33,10.33,10.33,10.33,0.0,0.0,0.0,4.20620983
10.34,10.34,10.34,10.34,0.0,0.0,0.0,4.26083885
10.35,10.35,10.35,10.35,0.0,0.0,0.0,4.20025786
10.36,10.36,10.36,10.36,0.0,0.0,0.0,4.20875808
10.37,10.37,10.37,10.37,0.0,0.0,0.0,4.18946608
10.38,10.38,10.38,10.38,0.0,0.0,0.0,4.23008598
10.39,10.39,10.39,10.39,0.0,0.0,0.0,4.19948016
10.4,10.4,10.4,10.4,0.0,0.0,0.0,4.24612949
10.41,10.41,10.41,10.41,0.0,0.0,0.0,4.23879353
10.42,10.42,10.42,10.42,0.0,0.0,0.0,4.20589469
10.43,10.43,10.43,10.43,0.0,0.0,0.0,4.24200728
10.44,10.44,10.44,10.44,0.0,0.0,0.0,4.10108305
10.45,10.45,10.45,10.45,0.0,0.0,0.0,4.16324252
10.46,10.46,10.46,10.46,0.0,0.0,0.0,4.19110222
10.47,10.47,10.47,10.47,0.0,0.0,0.0,4.21122488
10.48,10.48,10.48,10.48,0.0,0.0,0.0,4.23231055
10.49,10.49,10.49,10.49,0.0,0.0,0.0,4.29506259
10.5,10.5,10.5,10.5,0.0,0.0,0.0,4.23528514
10.51,10.51,10.51,10.51,0.0,0.0,0.0,4.2531475
10.52,10.52,10.52,10.52,0.0,0.0,0.0,4.25182398
10.53,10.53,10.53,10.53,0.0,0.0,0.0,4.20270503
10.54,10.54,10.54,10.54,0.0,0.0,0.0,4.25258005
10.55,10.55,10.55,10.55,0.0,0.0,0.0,4.2715752
10.56,10.56,10.56,10.56,0.0,0.0,0.0,4.25491714
10.57,10.57,10.57,10.57,0.0,0.0,0.0,4.24518396
10.58,10.58,10.58,10.58,0.0,0.0,0.0,4.33422771
10.59,10.59,10.59,10.59,0.0,0.0,0.0,4.28783079
10.6,10.6,10.6,10.6,0.0,0.0,0.0,4.2781161
10.61,10.61,10.61,10.61,0.0,0.0,0.0,4.33022478
10.62,10.62,10.62,10.62,0.0,0.0,0.0,4.26937794
10.63,10.63,10.63,10.63,0.0,0.0,0.0,4.27858483
10.64,10.64,10.64,10.64,0.0,0.0,0.0,4.31295984
10.65,10.65,10.65,10.65,0.0,0.0,0.0,4.28500482
10.66,10.66,10.66,10.66,0.0,0.0,0.0,4.29955578
10.67,10.67,10.67,10.67,0.0,0.0,0.0,4.35559988
10.68,10.68,10.68,10.68,0.0,0.0,0.0,4.34586464
10.69,10.69,10.69,10.69,0.0,0.0,0.0,4.29125371
10.7,10.7,10.7,10.7,0.0,0.0,0.0,4.3524871
10.71,10.71,10.71,10.71,0.0,0.0,0.0,4.33348985
10.72,10.72,10.72,10.72,0.0,0.0,0.0,4.31580021
10.73,10.73,10.73,10.73,0.0,0.0,0.0,4.32522304
10.74,10.74,10.74,10.74,0.0,0.0,0.0,4.39139856
10.75,10.75,10.75,10.75,0.0,0.0,0.0,4.36050085
10.76,10.76,10.76,10.76,0.0,0.0,0.0,4.4088881
10.77,10.77,10.77,10.77,0.0,0.0,0.0,4.368969
10.78,10.78,10.78,10.78,0.0,0.0,0.0,4.36104922
10.79,10.79,10.79,10.79,0.0,0.0,0.0,4.41011954
10.8,10.8,10.8,10.8,0.0,0.0,0.0,4.37733844
10.81,10.81,10.81,10.81,0.0,0.0,0.0,4.41526054
10.82,10.82,10.82,10.82,0.0,0.0,0.0,4.39787094


==> dataICX285parkingLot4Branch.csv <==
0.0,0.0,0.0,0.0,1.8085291,1.3289332,2.696798,-0.11230665
0.01,0.01,0.01,0.01,1.8492734,1.3448496,2.717905,-0.11097791
0.02,0.02,0.02,0.02,1.868417,1.322381,2.6770773,-0.1071443
0.03,0.03,0.03,0.03,1.7501277,1.3337047,2.6603184,-0.10762858
0.04,0.04,0.04,0.04,1.7927169,1.3222336,2.64216,-0.10822386
0.05,0.05,0.05,0.05,1.7795317,1.3352113,2.6698587,-0.10890819
0.06,0.06,0.06,0.06,1.7638141,1.3368057,2.685806,-0.11215111
0.07,0.07,0.07,0.07,1.7727509,1.3441968,2.6754236,-0.10846146
0.08,0.08,0.08,0.08,1.7403518,1.325063,2.6480846,-0.10868101
0.09,0.09,0.09,0.09,1.7203193,1.3211709,2.612359,-0.10931807
0.1,0.1,0.1,0.1,1.7078857,1.3207006,2.6604102,-0.10425743
0.11,0.11,0.11,0.11,1.7122672,1.3328714,2.6831436,-0.11459668
0.12,0.12,0.12,0.12,1.6834376,1.3244203,2.60794,-0.10971059
0.13,0.13,0.13,0.13,1.6610055,1.3266982,2.6156068,-0.10686471
0.14,0.14,0.14,0.14,1.6937326,1.33822,2.6714094,-0.10590589
0.15,0.15,0.15,0.15,1.6270285,1.3148441,2.5756624,-0.10757127
0.16,0.16,0.16,0.16,1.68927,1.3211981,2.6500244,-0.10992982
0.17,0.17,0.17,0.17,1.6300653,1.3229356,2.600373,-0.11201195
0.18,0.18,0.18,0.18,1.6346992,1.3234552,2.6079957,-0.11535469
0.19,0.19,0.19,0.19,1.6272441,1.3225867,2.5890608,-0.10761148
0.2,0.2,0.2,0.2,1.6290003,1.3183501,2.6126244,-0.10662549
0.21,0.21,0.21,0.21,1.6238719,1.3502471,2.6321177,-0.108113
0.22,0.22,0.22,0.22,1.6105291,1.3357275,2.5790458,-0.10962694
0.23,0.23,0.23,0.23,1.5750146,1.3259741,2.564762,-0.10721885
0.24,0.24,0.24,0.24,1.5850185,1.3354167,2.608367,-0.11108161
0.25,0.25,0.25,0.25,1.584154,1.3289844,2.603497,-0.1067962
0.26,0.26,0.26,0.26,1.5805061,1.3258939,2.5896263,-0.11239788
0.27,0.27,0.27,0.27,1.5640749,1.3221972,2.5631323,-0.10900979
0.28,0.28,0.28,0.28,1.5674702,1.3334385,2.5890775,-0.10883251
0.29,0.29,0.29,0.29,1.5681906,1.3598331,2.6352537,-0.10543522
0.3,0.3,0.3,0.3,1.5655074,1.3263063,2.5590744,-0.10862758
0.31,0.31,0.31,0.31,1.5417068,1.3532132,2.6352282,-0.11078043
0.32,0.32,0.32,0.32,1.5376467,1.3381498,2.5964155,-0.10545631
0.33,0.33,0.33,0.33,1.5527837,1.344642,2.622913,-0.10809904
0.34,0.34,0.34,0.34,1.5125113,1.3311123,2.5762737,-0.1068223
0.35,0.35,0.35,0.35,1.5367985,1.3376275,2.6077006,-0.10966618
0.36,0.36,0.36,0.36,1.5281507,1.3294696,2.6159115,-0.10919047
0.37,0.37,0.37,0.37,1.5295484,1.3205063,2.568048,-0.10954777
0.38,0.38,0.38,0.38,1.5066744,1.3231273,2.5711298,-0.10645396
0.39,0.39,0.39,0.39,1.510207,1.3331255,2.615494,-0.10924965
0.4,0.4,0.4,0.4,1.5429748,1.3313707,2.6111286,-0.11004624
0.41,0.41,0.41,0.41,1.5389234,1.3363866,2.5948606,-0.11390565
0.42,0.42,0.42,0.42,1.5456526,1.334688,2.604109,-0.11090296
0.43,0.43,0.43,0.43,1.4921255,1.3269913,2.5879657,-0.10623582
0.44,0.44,0.44,0.44,1.5156173,1.3286529,2.584842,-0.10784433
0.45,0.45,0.45,0.45,1.482311,1.3147733,2.5619564,-0.10924341
0.46,0.46,0.46,0.46,1.5087409,1.3334143,2.594984,-0.11264282
0.47,0.47,0.47,0.47,1.4944191,1.3101548,2.5575812,-0.10797939
0.48,0.48,0.48,0.48,1.5260062,1.3240274,2.5966554,-0.10820042
0.49,0.49,0.49,0.49,1.472175,1.3293464,2.5803568,-0.10934228
0.5,0.5,0.5,0.5,1.4899087,1.3042549,2.5309494,-0.11206935
0.51,0.51,0.51,0.51,1.5300056,1.34721,2.6098409,-0.11247003
0.52,0.52,0.52,0.52,1.4998479,1.3315117,2.5871003,-0.11043352
0.53,0.53,0.53,0.53,1.5421877,1.3091937,2.5383155,-0.10820772
0.54,0.54,0.54,0.54,1.5374906,1.3427961,2.6448352,-0.10784369
0.55,0.55,0.55,0.55,1.538581,1.3458564,2.6198313,-0.11143532
0.56,0.56,0.56,0.56,1.5467274,1.323751,2.5860589,-0.11132973
0.57,0.57,0.57,0.57,1.5961885,1.3325576,2.5873117,-0.11211866
0.58,0.58,0.58,0.58,1.5684559,1.3289684,2.5942519,-0.10964695
0.59,0.59,0.59,0.59,1.5697944,1.3214314,2.5888727,-0.1090382
0.6,0.6,0.6,0.6,1.5353469,1.3180221,2.5847304,-0.10554194
0.61,0.61,0.61,0.61,1.5631418,1.3361027,2.633992,-0.11021116
0.62,0.62,0.62,0.62,1.6330347,1.3166028,2.573461,-0.10934781
0.63,0.63,0.63,0.63,1.6171272,1.3195617,2.6191492,-0.10910208
0.64,0.64,0.64,0.64,1.5862958,1.3163279,2.6246812,-0.10724882
0.65,0.65,0.65,0.65,1.6307099,1.3064195,2.557156,-0.10986927
0.66,0.66,0.66,0.66,1.5864553,1.3203402,2.6326783,-0.11205938
0.67,0.67,0.67,0.67,1.578636,1.3119049,2.6095285,-0.11079587
0.68,0.68,0.68,0.68,1.5822201,1.3121104,2.6126635,-0.11210253
0.69,0.69,0.69,0.69,1.6095238,1.3264863,2.6329067,-0.11346684
0.7,0.7,0.7,0.7,1.5971488,1.310366,2.6156855,-0.10841653
0.71,0.71,0.71,0.71,1.5770683,1.3112367,2.6145263,-0.10580103
0.72,0.72,0.72,0.72,1.6383148,1.3188554,2.6365461,-0.1109019
0.73,0.73,0.73,0.73,1.6286681,1.3161247,2.626057,-0.10861038
0.74,0.74,0.74,0.74,1.6497369,1.3193486,2.6442387,-0.10612064
0.75,0.75,0.75,0.75,1.6417063,1.3148842,2.6108434,-0.10502051
0.76,0.76,0.76,0.76,1.6474003,1.3056813,2.5745082,-0.10854198
0.77,0.77,0.77,0.77,1.673628,1.305276,2.6604323,-0.10475279
0.78,0.78,0.78,0.78,1.6987915,1.3227487,2.6343963,-0.10598967
0.79,0.79,0.79,0.79,1.6638453,1.3191469,2.6597927,-0.10761777
0.8,0.8,0.8,0.8,1.7205584,1.3148001,2.6411521,-0.11001103
0.81,0.81,0.81,0.81,1.7427255,1.3149936,2.7164114,-0.10495152
0.82,0.82,0.82,0.82,1.7561852,1.3340137,2.7021759,-0.10375991
0.83,0.83,0.83,0.83,1.7379148,1.3116025,2.6083014,-0.10908422
0.84,0.84,0.84,0.84,1.8128253,1.3212627,2.6852624,-0.10798576
0.85,0.85,0.85,0.85,1.8175108,1.3318901,2.6893256,-0.11097301
0.86,0.86,0.86,0.86,1.7847277,1.3186073,2.6407971,-0.10723057
0.87,0.87,0.87,0.87,1.7971802,1.3454254,2.7608922,-0.10994893
0.88,0.88,0.88,0.88,1.8074483,1.3328829,2.699514,-0.10739183
0.89,0.89,0.89,0.89,1.8517901,1.3480321,2.7721975,-0.10775852
0.9,0.9,0.9,0.9,1.8888096,1.3211256,2.7305973,-0.10090729
0.91,0.91,0.91,0.91,1.9240336,1.341416,2.7631168,-0.1126526
0.92,0.92,0.92,0.92,1.9956825,1.3254162,2.7071333,-0.12139702
0.93,0.93,0.93,0.93,2.0048437,1.3239715,2.75007,-0.1099315
0.94,0.94,0.94,0.94,1.9914154,1.3244518,2.7035587,-0.11296344
0.95,0.95,0.95,0.95,2.0279684,1.3248808,2.7444577,-0.11416634
0.96,0.96,0.96,0.96,1.9893405,1.307241,2.700056,-0.11343344
0.97,0.97,0.97,0.97,2.1175563,1.3377775,2.8271809,-0.11237027
0.98,0.98,0.98,0.98,2.109343,1.3117183,2.736761,-0.11611708
0.99,0.99,0.99,0.99,2.077507,1.3200555,2.7820313,-0.10890852
1.0,1.0,1.0,1.0,2.126661,1.3391279,2.810164,-0.11134093
1.01,1.01,1.01,1.01,2.2182348,1.3444326,2.8615286,-0.11384007
1.02,1.02,1.02,1.02,2.1247752,1.334705,2.8202667,-0.11896124
1.03,1.03,1.03,1.03,2.2314036,1.3529587,2.8968723,-0.11612266
1.04,1.04,1.04,1.04,2.2636168,1.3485146,2.890708,-0.11467151
1.05,1.05,1.05,1.05,2.3230188,1.3448565,2.885692,-0.11894523
1.06,1.06,1.06,1.06,2.2778344,1.3494834,2.9097788,-0.11586513
1.07,1.07,1.07,1.07,2.3245814,1.3684362,2.9674358,-0.11139646
1.08,1.08,1.08,1.08,2.3038967,1.337711,2.8745673,-0.11546086
1.09,1.09,1.09,1.09,2.2808807,1.3480192,2.8884692,-0.11702934
1.1,1.1,1.1,1.1,2.3693862,1.3815144,2.9704213,-0.12193116
1.11,1.11,1.11,1.11,2.4029944,1.3748617,2.9671352,-0.12225071
1.12,1.12,1.12,1.12,2.3341546,1.3448869,2.8582928,-0.12303709
1.13,1.13,1.13,1.13,2.3919976,1.347359,2.9440057,-0.11869209
1.14,1.14,1.14,1.14,2.446253,1.3721994,3.0183105,-0.11916431
1.15,1.15,1.15,1.15,2.444113,1.3563285,2.9810307,-0.11724736
1.16,1.16,1.16,1.16,2.4197361,1.3419852,2.9522536,-0.11982445
1.17,1.17,1.17,1.17,2.527173,1.3800066,3.019211,-0.12533529
1.18,1.18,1.18,1.18,2.4422376,1.3751303,3.0174618,-0.12394749
1.19,1.19,1.19,1.19,2.4856315,1.3879396,3.0568757,-0.12578517
1.2,1.2,1.2,1.2,2.4442506,1.3739256,3.0522122,-0.12126708
1.21,1.21,1.21,1.21,2.4569197,1.3653777,3.0007854,-0.11840186
1.22,1.22,1.22,1.22,2.3980415,1.3486631,2.9294956,-0.11940067
1.23,1.23,1.23,1.23,2.343145,1.3371099,2.9044342,-0.11498997
1.24,1.24,1.24,1.24,2.3255847,1.3424873,2.8975112,-0.1129195
1.25,1.25,1.25,1.25,2.3782454,1.3821583,3.031488,-0.1128898
1.26,1.26,1.26,1.26,2.2715256,1.3638958,2.9631748,-0.1147038
1.27,1.27,1.27,1.27,2.2106698,1.3572819,2.9314828,-0.11274572
1.28,1.28,1.28,1.28,2.233079,1.3556128,2.9906394,-0.11128752
1.29,1.29,1.29,1.29,2.217061,1.347303,2.9159825,-0.11378966
1.3,1.3,1.3,1.3,2.3556457,1.3705642,2.996358,-0.11440723
1.31,1.31,1.31,1.31,2.3625238,1.3628527,2.9988525,-0.11595184
1.32,1.32,1.32,1.32,2.3248672,1.365479,2.961716,-0.11161879
1.33,1.33,1.33,1.33,2.2604058,1.3442341,2.9529617,-0.10823768
1.34,1.34,1.34,1.34,2.1998937,1.3355173,2.9215648,-0.11125088
1.35,1.35,1.35,1.35,2.15706,1.3144522,2.8896418,-0.10819811
1.36,1.36,1.36,1.36,2.030363,1.3112645,2.8081243,-0.10500098
1.37,1.37,1.37,1.37,1.9790049,1.2986095,2.7382495,-0.10773497
1.38,1.38,1.38,1.38,1.9217802,1.298294,2.6960702,-0.10845553
1.39,1.39,1.39,1.39,1.8820124,1.3047822,2.6826768,-0.10434479
1.4,1.4,1.4,1.4,1.8580542,1.301132,2.6654377,-0.10697608
1.41,1.41,1.41,1.41,1.8673625,1.3052627,2.6600883,-0.10656506
1.42,1.42,1.42,1.42,1.9171896,1.3059554,2.7014525,-0.10567936
1.43,1.43,1.43,1.43,1.8877456,1.3035294,2.6836457,-0.10714127
1.44,1.44,1.44,1.44,1.8602725,1.3138255,2.6839893,-0.10956772
1.45,1.45,1.45,1.45,1.8747594,1.3029681,2.615213,-0.10882472
1.46,1.46,1.46,1.46,1.8840513,1.3127208,2.6839516,-0.10945475
1.47,1.47,1.47,1.47,1.8792484,1.3007112,2.6852224,-0.10811721
1.48,1.48,1.48,1.48,1.8737948,1.3033397,2.6573417,-0.10701898
1.49,1.49,1.49,1.49,1.9104773,1.3104479,2.6984506,-0.10790865
1.5,1.5,1.5,1.5,1.8734969,1.3132432,2.7084217,-0.10714163
1.51,1.51,1.51,1.51,1.8764929,1.3274026,2.7212803,-0.10663024
1.52,1.52,1.52,1.52,1.821244,1.3071134,2.6400971,-0.11462354
1.53,1.53,1.53,1.53,1.825978,1.3163824,2.653142,-0.11131865
1.54,1.54,1.54,1.54,1.8974365,1.3232521,2.7120197,-0.10928806
1.55,1.55,1.55,1.55,1.907046,1.3353529,2.759805,-0.11241487
1.56,1.56,1.56,1.56,1.9323567,1.3224896,2.7487898,-0.10898171
1.57,1.57,1.57,1.57,1.9730778,1.3498955,2.7668853,-0.11193217
1.58,1.58,1.58,1.58,1.9781946,1.3210819,2.7165613,-0.11501055
1.59,1.59,1.59,1.59,1.8910971,1.3277674,2.7014925,-0.11049458
1.6,1.6,1.6,1.6,1.949559,1.317441,2.705874,-0.10591394
1.61,1.61,1.61,1.61,1.9142596,1.3263865,2.706728,-0.10819695
1.62,1.62,1.62,1.62,1.9341291,1.3096462,2.6990275,-0.10790844
1.63,1.63,1.63,1.63,1.9376451,1.3107953,2.7228398,-0.10941388
1.64,1.64,1.64,1.64,1.9213647,1.3170899,2.7042375,-0.11013182
1.65,1.65,1.65,1.65,1.9369731,1.3157985,2.7108982,-0.11156191
1.66,1.66,1.66,1.66,1.8913903,1.3231027,2.7206576,-0.10841168
1.67,1.67,1.67,1.67,1.869432,1.3178905,2.6850781,-0.10918602
1.68,1.68,1.68,1.68,1.9321665,1.3153703,2.7171955,-0.11330345
1.69,1.69,1.69,1.69,1.9287795,1.334752,2.7476234,-0.10959891
1.7,1.7,1.7,1.7,1.9765146,1.3401865,2.7808678,-0.11056381
1.71,1.71,1.71,1.71,2.0004537,1.3352598,2.8186662,-0.1087743
1.72,1.72,1.72,1.72,1.995405,1.3311176,2.7948081,-0.10827417
1.73,1.73,1.73,1.73,2.0350788,1.3394301,2.8026824,-0.10834434
1.74,1.74,1.74,1.74,2.0834396,1.3361008,2.794747,-0.10819704
1.75,1.75,1.75,1.75,2.0834124,1.3212669,2.8213089,-0.11027032
1.76,1.76,1.76,1.76,2.062642,1.3370988,2.849216,-0.10853519
1.77,1.77,1.77,1.77,2.0991383,1.325263,2.8110626,-0.10932365
1.78,1.78,1.78,1.78,2.0621712,1.328042,2.8192887,-0.11013974
1.79,1.79,1.79,1.79,2.0319977,1.3047771,2.7449424,-0.10638379
1.8,1.8,1.8,1.8,2.0008607,1.3051443,2.7644496,-0.10491426
1.81,1.81,1.81,1.81,1.9654155,1.3082702,2.7137723,-0.11243435
1.82,1.82,1.82,1.82,1.9577512,1.316629,2.7665148,-0.1064429
1.83,1.83,1.83,1.83,2.0092459,1.3231075,2.8032734,-0.10986614
1.84,1.84,1.84,1.84,1.8938498,1.3028929,2.6922393,-0.10443029
1.85,1.85,1.85,1.85,1.9334546,1.3206574,2.794734,-0.10439458
1.86,1.86,1.86,1.86,1.9602456,1.3177772,2.8003283,-0.10266353
1.87,1.87,1.87,1.87,1.9096075,1.3087337,2.7626922,-0.10454606
1.88,1.88,1.88,1.88,1.8936852,1.3119042,2.6878026,-0.10595667
1.89,1.89,1.89,1.89,1.7839952,1.3033906,2.6599019,-0.10501403
1.9,1.9,1.9,1.9,1.7179878,1.3091916,2.6476228,-0.10496245
1.91,1.91,1.91,1.91,1.6156925,1.2965875,2.5519023,-0.10611403
1.92,1.92,1.92,1.92,1.4908452,1.2911896,2.5039463,-0.10545792
1.93,1.93,1.93,1.93,1.4232787,1.2873722,2.4663916,-0.10602121
1.94,1.94,1.94,1.94,1.2910515,1.301839,2.4668837,-0.10983798
1.95,1.95,1.95,1.95,1.2367828,1.2865179,2.4151397,-0.11394596
1.96,1.96,1.96,1.96,1.2359207,1.338846,2.6064603,-0.11586733
1.97,1.97,1.97,1.97,1.1060395,1.2755519,2.3895893,-0.11314465
1.98,1.98,1.98,1.98,1.1472467,1.2924576,2.4655402,-0.11754584
1.99,1.99,1.99,1.99,1.1506389,1.2843467,2.4539342,-0.12145131
2.0,2.0,2.0,2.0,1.1403185,1.2959143,2.4827049,-0.11389599
2.01,2.01,2.01,2.01,1.1089696,1.2713207,2.411391,-0.11655959
2.02,2.02,2.02,2.02,1.1515356,1.3110679,2.6084068,-0.11546431
2.03,2.03,2.03,2.03,1.0646594,1.2591608,2.4597228,-0.11685316
2.04,2.04,2.04,2.04,1.0482756,1.2894474,2.5201914,-0.11870147
2.05,2.05,2.05,2.05,1.0434403,1.2940501,2.4962575,-0.11791301
2.06,2.06,2.06,2.06,1.0095311,1.3000015,2.5452466,-0.11304177
2.07,2.07,2.07,2.07,0.98523235,1.3013501,2.4818587,-0.11437184
2.08,2.08,2.08,2.08,0.9946245,1.3220325,2.5344758,-0.11441825
2.09,2.09,2.09,2.09,1.0218186,1.3042517,2.5228767,-0.11421934
2.1,2.1,2.1,2.1,1.0215645,1.311567,2.5072136,-0.11826285
2.11,2.11,2.11,2.11,1.0889642,1.3149557,2.539259,-0.11496706
2.12,2.12,2.12,2.12,1.0849237,1.3161751,2.5102174,-0.11559404
2.13,2.13,2.13,2.13,1.0545456,1.3264766,2.5544589,-0.11417408
2.14,2.14,2.14,2.14,1.112256,1.3332473,2.5437002,-0.11474907
2.15,2.15,2.15,2.15,1.116398,1.313576,2.5503368,-0.11833528
2.16,2.16,2.16,2.16,1.0706773,1.3066531,2.5010507,-0.11621887
2.17,2.17,2.17,2.17,1.0569038,1.3029765,2.470332,-0.1123069
2.18,2.18,2.18,2.18,1.1007195,1.3027663,2.4858048,-0.1142707
2.19,2.19,2.19,2.19,1.081429,1.3226801,2.5493183,-0.11535521
2.2,2.2,2.2,2.2,1.0640969,1.3195482,2.561503,-0.11645374
2.21,2.21,2.21,2.21,1.0673277,1.3069906,2.5045855,-0.11474457
2.22,2.22,2.22,2.22,1.0901699,1.3225718,2.5688853,-0.11828704
2.23,2.23,2.23,2.23,1.0611289,1.323642,2.5893948,-0.11948801
2.24,2.24,2.24,2.24,1.0279487,1.2850455,2.4340017,-0.11180452
2.25,2.25,2.25,2.25,1.0628548,1.3057884,2.4768586,-0.11088853
2.26,2.26,2.26,2.26,1.1017799,1.3097123,2.5104616,-0.11532976
2.27,2.27,2.27,2.27,1.1196452,1.3257825,2.5213277,-0.11899829
2.28,2.28,2.28,2.28,1.1642479,1.3263396,2.6246066,-0.11374026
2.29,2.29,2.29,2.29,1.2335634,1.3286847,2.582651,-0.11831316
2.3,2.3,2.3,2.3,1.2714167,1.3106139,2.5175726,-0.11629415
2.31,2.31,2.31,2.31,1.3305527,1.310026,2.5414796,-0.11640378
2.32,2.32,2.32,2.32,1.4346156,1.3074429,2.5263398,-0.11963797
2.33,2.33,2.33,2.33,1.4805361,1.320543,2.5444798,-0.11143132
2.34,2.34,2.34,2.34,1.5175728,1.3036741,2.4910152,-0.11141994
2.35,2.35,2.35,2.35,1.5733858,1.3015418,2.5190957,-0.10655592
2.36,2.36,2.36,2.36,1.523426,1.2913301,2.4823067,-0.10624578
2.37,2.37,2.37,2.37,1.5714055,1.2916294,2.491547,-0.11037168
2.38,2.38,2.38,2.38,1.5341414,1.2944129,2.4643013,-0.10660719
2.39,2.39,2.39,2.39,1.5710233,1.3319368,2.5010295,-0.10771718
2.4,2.4,2.4,2.4,1.5730615,1.3098168,2.49117,-0.10728256
2.41,2.41,2.41,2.41,1.5719573,1.3364587,2.52172,-0.10717899
2.42,2.42,2.42,2.42,1.5465271,1.3108668,2.4997385,-0.10858114
2.43,2.43,2.43,2.43,1.5088603,1.3133764,2.4714959,-0.10883956
2.44,2.44,2.44,2.44,1.4410353,1.3062501,2.4180293,-0.10970245
2.45,2.45,2.45,2.45,1.4489087,1.2929065,2.4308271,-0.10784639
2.46,2.46,2.46,2.46,1.3704876,1.2967831,2.401013,-0.10821192
2.47,2.47,2.47,2.47,1.3015889,1.2975125,2.3886824,-0.10818319
2.48,2.48,2.48,2.48,1.3150643,1.3080298,2.4446204,-0.10841196
2.49,2.49,2.49,2.49,1.3113161,1.2996835,2.4290867,-0.10693614
2.5,2.5,2.5,2.5,1.2769626,1.2888577,2.417504,-0.1076209
2.51,2.51,2.51,2.51,1.2961558,1.2870224,2.3955352,-0.10284036
2.52,2.52,2.52,2.52,1.306143,1.2985035,2.4696262,-0.10325156
2.53,2.53,2.53,2.53,1.2865552,1.2908599,2.4348295,-0.10573855
2.54,2.54,2.54,2.54,1.2864759,1.2956492,2.4526534,-0.10726289
2.55,2.55,2.55,2.55,1.2739307,1.3101943,2.4613907,-0.10502709
2.56,2.56,2.56,2.56,1.2251182,1.2618461,2.3418155,-0.10373162
2.57,2.57,2.57,2.57,1.3177313,1.2839648,2.4221723,-0.1050696
2.58,2.58,2.58,2.58,1.3250716,1.2876772,2.421587,-0.10964003
2.59,2.59,2.59,2.59,1.2789454,1.2875601,2.4053745,-0.1107274
2.6,2.6,2.6,2.6,1.2789788,1.2927564,2.4149446,-0.10909899
2.61,2.61,2.61,2.61,1.2274383,1.2954103,2.4488087,-0.10818854
2.62,2.62,2.62,2.62,1.2053021,1.290716,2.4288816,-0.10983521
2.63,2.63,2.63,2.63,1.2141703,1.3044142,2.46667,-0.10579504
2.64,2.64,2.64,2.64,1.2286768,1.2970197,2.4599555,-0.1085697
2.65,2.65,2.65,2.65,1.2332163,1.2948711,2.4795923,-0.11361914
2.66,2.66,2.66,2.66,1.2127625,1.2982489,2.4609008,-0.10858137
2.67,2.67,2.67,2.67,1.1746382,1.2947693,2.4357843,-0.11054122
2.68,2.68,2.68,2.68,1.2319669,1.3208917,2.5746596,-0.11419636
2.69,2.69,2.69,2.69,1.2314854,1.3230411,2.522893,-0.11438101
2.7,2.7,2.7,2.7,1.2533966,1.3073379,2.5323613,-0.11628789
2.71,2.71,2.71,2.71,1.318013,1.3241992,2.565057,-0.12099928
2.72,2.72,2.72,2.72,1.2821363,1.3175126,2.5953846,-0.1187152
2.73,2.73,2.73,2.73,1.2974287,1.3044716,2.5643997,-0.12082253
2.74,2.74,2.74,2.74,1.3315052,1.3101231,2.5799472,-0.11748946
2.75,2.75,2.75,2.75,1.3478652,1.3169942,2.583951,-0.11381868
2.76,2.76,2.76,2.76,1.3535253,1.3473029,2.6596215,-0.11746433
2.77,2.77,2.77,2.77,1.3133572,1.3266251,2.6107755,-0.11839996
2.78,2.78,2.78,2.78,1.2966977,1.32732,2.637987,-0.11732607
2.79,2.79,2.79,2.79,1.2613077,1.3339609,2.5952263,-0.11590339
2.8,2.8,2.8,2.8,1.299597,1.327097,2.609862,-0.11852492
2.81,2.81,2.81,2.81,1.3398949,1.3385096,2.6579497,-0.11698935
2.82,2.82,2.82,2.82,1.3058134,1.3480453,2.6805756,-0.11615714
2.83,2.83,2.83,2.83,1.2890782,1.3379155,2.642271,-0.11496275
2.84,2.84,2.84,2.84,1.3795395,1.3661025,2.716899,-0.11844917
2.85,2.85,2.85,2.85,1.443967,1.3458749,2.6695566,-0.11842419
2.86,2.86,2.86,2.86,1.4431126,1.342144,2.6138942,-0.11593097
2.87,2.87,2.87,2.87,1.4983253,1.3357501,2.621456,-0.11964645
2.88,2.88,2.88,2.88,1.4855167,1.323861,2.5833893,-0.11345099
2.89,2.89,2.89,2.89,1.4392849,1.3283751,2.6131756,-0.11937924
2.9,2.9,2.9,2.9,1.3985219,1.3243384,2.607398,-0.12124602
2.91,2.91,2.91,2.91,1.4223799,1.3196526,2.5528395,-0.11555428
2.92,2.92,2.92,2.92,1.439936,1.356723,2.6817977,-0.12171779
2.93,2.93,2.93,2.93,1.4215944,1.3187374,2.608173,-0.12199748
2.94,2.94,2.94,2.94,1.3958001,1.3509563,2.7359538,-0.12159216
2.95,2.95,2.95,2.95,1.4511302,1.3562742,2.7328112,-0.1267358
2.96,2.96,2.96,2.96,1.4308858,1.3334795,2.6444314,-0.12521134
2.97,2.97,2.97,2.97,1.4136902,1.2995741,2.5101929,-0.11907163
2.98,2.98,2.98,2.98,1.4377054,1.3269004,2.595953,-0.11662742
2.99,2.99,2.99,2.99,1.3985883,1.3322003,2.5627058,-0.11717189
3.0,3.0,3.0,3.0,1.3743719,1.313072,2.5151181,-0.1167971
3.01,3.01,3.01,3.01,1.3708369,1.3335918,2.5704696,-0.11797945
3.02,3.02,3.02,3.02,1.3901926,1.3339357,2.6097045,-0.11684535
3.03,3.03,3.03,3.03,1.4175736,1.336653,2.618073,-0.11579351
3.04,3.04,3.04,3.04,1.3941851,1.3156253,2.5476906,-0.11302331
3.05,3.05,3.05,3.05,1.3634303,1.3026053,2.5120316,-0.11543747
3.06,3.06,3.06,3.06,1.3584509,1.3001932,2.472831,-0.11149937
3.07,3.07,3.07,3.07,1.3573605,1.3445275,2.6213825,-0.11234128
3.08,3.08,3.08,3.08,1.3953111,1.3406221,2.5704253,-0.11293261
3.09,3.09,3.09,3.09,1.3589631,1.31843,2.5617802,-0.11385205
3.1,3.1,3.1,3.1,1.388732,1.3213727,2.5865083,-0.11274353
3.11,3.11,3.11,3.11,1.3724506,1.3205296,2.5492275,-0.11878421
3.12,3.12,3.12,3.12,1.4378707,1.3180864,2.5351007,-0.11250545
3.13,3.13,3.13,3.13,1.4672817,1.3306644,2.5706356,-0.11375432
3.14,3.14,3.14,3.14,1.4584811,1.3280052,2.5927136,-0.11781036
3.15,3.15,3.15,3.15,1.4416009,1.3090404,2.508016,-0.11429815
3.16,3.16,3.16,3.16,1.4142443,1.3310014,2.5695426,-0.11143719
3.17,3.17,3.17,3.17,1.3940665,1.3424034,2.6133862,-0.11533888
3.18,3.18,3.18,3.18,1.3815752,1.3469083,2.5932527,-0.11247674
3.19,3.19,3.19,3.19,1.3380201,1.3400176,2.6228976,-0.11193563
3.2,3.2,3.2,3.2,1.3612081,1.3387803,2.6227167,-0.11497036
3.21,3.21,3.21,3.21,1.302748,1.3340583,2.600151,-0.11056299
3.22,3.22,3.22,3.22,1.1811838,1.3248483,2.5548306,-0.1083081
3.23,3.23,3.23,3.23,1.1989068,1.3273673,2.5592904,-0.11063561
3.24,3.24,3.24,3.24,1.2403803,1.326454,2.5297787,-0.10870551
3.25,3.25,3.25,3.25,1.245374,1.3217041,2.513027,-0.11123843
3.26,3.26,3.26,3.26,1.2292632,1.30084,2.4761453,-0.11273644
3.27,3.27,3.27,3.27,1.1605797,1.3263453,2.5504248,-0.10880477
3.28,3.28,3.28,3.28,1.1572899,1.3201873,2.5177248,-0.10899696
3.29,3.29,3.29,3.29,1.1802056,1.3293581,2.523599,-0.10822522
3.3,3.3,3.3,3.3,1.158705,1.3393317,2.5683525,-0.10735559
3.31,3.31,3.31,3.31,1.1481084,1.3284383,2.5612833,-0.1124794
3.32,3.32,3.32,3.32,1.1642222,1.3509494,2.591421,-0.11118477
3.33,3.33,3.33,3.33,1.1240511,1.3326628,2.54211,-0.11168748
3.34,3.34,3.34,3.34,1.1410291,1.3418479,2.5523143,-0.10859055
3.35,3.35,3.35,3.35,1.1407862,1.3146086,2.5101779,-0.1084832
3.36,3.36,3.36,3.36,1.1907761,1.3331674,2.5452836,-0.11276751
3.37,3.37,3.37,3.37,1.144886,1.3496206,2.5839734,-0.11218911
3.38,3.38,3.38,3.38,1.1638545,1.318605,2.48766,-0.10917547
3.39,3.39,3.39,3.39,1.2264383,1.3262706,2.5673442,-0.11424915
3.4,3.4,3.4,3.4,1.2499795,1.3183029,2.5660033,-0.11004097
3.41,3.41,3.41,3.41,1.2025129,1.3298515,2.556518,-0.11094863
3.42,3.42,3.42,3.42,1.2310667,1.3044858,2.5152614,-0.1088894
3.43,3.43,3.43,3.43,1.2348754,1.3200711,2.5606508,-0.1108972
3.44,3.44,3.44,3.44,1.2271261,1.3263763,2.5513093,-0.11517122
3.45,3.45,3.45,3.45,1.2446157,1.3290113,2.5659888,-0.11016785
3.46,3.46,3.46,3.46,1.2868578,1.3097789,2.5255733,-0.11535469
3.47,3.47,3.47,3.47,1.2809106,1.29137,2.5008478,-0.11414411
3.48,3.48,3.48,3.48,1.2842699,1.3171245,2.554792,-0.11656222
3.49,3.49,3.49,3.49,1.3099302,1.3278567,2.5855935,-0.11665364
3.5,3.5,3.5,3.5,1.3159037,1.3202604,2.571004,-0.1150488
3.51,3.51,3.51,3.51,1.4231116,1.3338454,2.6626642,-0.11426198
3.52,3.52,3.52,3.52,1.3773285,1.275256,2.5058947,-0.10903261
3.53,3.53,3.53,3.53,1.4728434,1.2986349,2.5756235,-0.11400894
3.54,3.54,3.54,3.54,1.3768471,1.292444,2.4951696,-0.11029208
3.55,3.55,3.55,3.55,1.4419171,1.2844131,2.480998,-0.11501861
3.56,3.56,3.56,3.56,1.4477451,1.2816813,2.4898617,-0.11000542
3.57,3.57,3.57,3.57,1.4585547,1.3134689,2.5461695,-0.11172682
3.58,3.58,3.58,3.58,1.4590602,1.3099887,2.520248,-0.1117584
3.59,3.59,3.59,3.59,1.4779961,1.3026843,2.5348775,-0.11172426
3.6,3.6,3.6,3.6,1.472238,1.263103,2.4440708,-0.1126363
3.61,3.61,3.61,3.61,1.4228971,1.2740039,2.4776943,-0.11402223
3.62,3.62,3.62,3.62,1.446717,1.319024,2.58298,-0.11273074
3.63,3.63,3.63,3.63,1.3785391,1.3226006,2.5847585,-0.11379131
3.64,3.64,3.64,3.64,1.3384871,1.303264,2.5193975,-0.10981096
3.65,3.65,3.65,3.65,1.9574373,1.3229145,2.6575253,-0.11103377
3.66,3.66,3.66,3.66,1.2935004,1.3139138,2.5244772,-0.10903025
3.67,3.67,3.67,3.67,1.2235116,1.3209572,2.5239406,-0.1084538
3.68,3.68,3.68,3.68,1.1513433,1.3097925,2.4894884,-0.10776021
3.69,3.69,3.69,3.69,1.1604551,1.3241098,2.5595613,-0.10691676
3.7,3.7,3.7,3.7,1.1456628,1.3172467,2.508012,-0.10767291
3.71,3.71,3.71,3.71,1.3585348,1.3092339,2.5232716,-0.10115775
3.72,3.72,3.72,3.72,1.2091286,1.3419188,2.612519,-0.10935981
3.73,3.73,3.73,3.73,1.2169802,1.3339522,2.5926964,-0.10940365
3.74,3.74,3.74,3.74,1.2759826,1.3312716,2.576352,-0.11152216
3.75,3.75,3.75,3.75,1.4178284,1.3507293,2.649391,-0.11346382
3.76,3.76,3.76,3.76,1.4659418,1.3514013,2.6671698,-0.11510662
3.77,3.77,3.77,3.77,1.5076507,1.3507558,2.6689174,-0.11178628
3.78,3.78,3.78,3.78,1.5609787,1.362095,2.693886,-0.11634251
3.79,3.79,3.79,3.79,1.5710182,1.3375168,2.6400666,-0.11268254
3.8,3.8,3.8,3.8,1.6638322,1.3599638,2.6801727,-0.11677228
3.81,3.81,3.81,3.81,1.7287226,1.366109,2.719479,-0.11618324
3.82,3.82,3.82,3.82,1.8063,1.3542726,2.71932,-0.11648779
3.83,3.83,3.83,3.83,1.8252174,1.3641527,2.7567787,-0.11840733
3.84,3.84,3.84,3.84,1.965726,1.3703893,2.7900722,-0.11412743
3.85,3.85,3.85,3.85,2.077422,1.3692335,2.8032782,-0.11553359
3.86,3.86,3.86,3.86,2.0662258,1.3585428,2.7226338,-0.11654065
3.87,3.87,3.87,3.87,2.0215678,1.3454624,2.7605531,-0.11460125
3.88,3.88,3.88,3.88,1.9783163,1.3231976,2.6632507,-0.10966788
3.89,3.89,3.89,3.89,1.9181746,1.313811,2.6356328,-0.11728743
3.9,3.9,3.9,3.9,1.9683146,1.356722,2.7769656,-0.11521336
3.91,3.91,3.91,3.91,1.9467901,1.3615509,2.8239377,-0.11519619
3.92,3.92,3.92,3.92,1.9080604,1.3567483,2.7307389,-0.11480802
3.93,3.93,3.93,3.93,1.782982,1.3355676,2.6566327,-0.11506872
3.94,3.94,3.94,3.94,1.8059313,1.3291352,2.6934743,-0.12027614
3.95,3.95,3.95,3.95,1.651264,1.334499,2.6706293,-0.11594693
3.96,3.96,3.96,3.96,1.616564,1.321654,2.6427426,-0.11677334
3.97,3.97,3.97,3.97,1.5477679,1.3097985,2.590578,-0.11587635
3.98,3.98,3.98,3.98,1.6045678,1.3341411,2.6453128,-0.11866952
3.99,3.99,3.99,3.99,1.5693706,1.3220755,2.611334,-0.11700258
4.0,4.0,4.0,4.0,1.5254328,1.2907845,2.4821055,-0.11528658
4.01,4.01,4.01,4.01,1.5097177,1.2934326,2.4825633,-0.10991815
4.02,4.02,4.02,4.02,1.4166255,1.2901064,2.4016445,-0.11238283
4.03,4.03,4.03,4.03,1.3302838,1.2923379,2.443592,-0.11203028
4.04,4.04,4.04,4.04,1.2176745,1.2933127,2.4289255,-0.1174573
4.05,4.05,4.05,4.05,1.1969666,1.3058263,2.510048,-0.11451048
4.06,4.06,4.06,4.06,1.2534884,1.3086854,2.5112228,-0.11657702
4.07,4.07,4.07,4.07,1.3442178,1.2992446,2.4931514,-0.12041061
4.08,4.08,4.08,4.08,1.3782198,1.2977464,2.4789982,-0.11429688
4.09,4.09,4.09,4.09,1.3254161,1.2872057,2.4551847,-0.11825932
4.1,4.1,4.1,4.1,1.3947963,1.3096306,2.553502,-0.11414985
4.11,4.11,4.11,4.11,1.4025234,1.3047764,2.5202134,-0.1126982
4.12,4.12,4.12,4.12,1.3764192,1.308878,2.4613595,-0.11498123
4.13,4.13,4.13,4.13,1.3934857,1.293701,2.4926734,-0.11289064
4.14,4.14,4.14,4.14,1.440159,1.3139269,2.5817258,-0.11225358
4.15,4.15,4.15,4.15,1.3950757,1.3104357,2.528733,-0.10995087
4.16,4.16,4.16,4.16,1.4401838,1.2908297,2.4702466,-0.11315658
4.17,4.17,4.17,4.17,1.4210627,1.3143358,2.5196831,-0.11566424
4.18,4.18,4.18,4.18,1.4309433,1.3227457,2.5278049,-0.11513448
4.19,4.19,4.19,4.19,1.4071885,1.3321241,2.5921926,-0.11602236
4.2,4.2,4.2,4.2,1.4178444,1.3135312,2.5132036,-0.11361758
4.21,4.21,4.21,4.21,1.4044411,1.3068725,2.5203817,-0.11374214
4.22,4.22,4.22,4.22,1.418764,1.3024479,2.4902346,-0.11351714
4.23,4.23,4.23,4.23,1.3958367,1.3075054,2.4964314,-0.1107191
4.24,4.24,4.24,4.24,1.4715589,1.304128,2.518449,-0.10985441
4.25,4.25,4.25,4.25,1.5187725,1.3289983,2.5580852,-0.10965423
4.26,4.26,4.26,4.26,1.5422963,1.2948598,2.4888606,-0.10964768
4.27,4.27,4.27,4.27,1.541477,1.3087269,2.5525858,-0.10983389
4.28,4.28,4.28,4.28,1.5178745,1.3006883,2.5296984,-0.10799432
4.29,4.29,4.29,4.29,1.5500824,1.3160093,2.542522,-0.11046667
4.3,4.3,4.3,4.3,1.5332202,1.312674,2.5211828,-0.10807346
4.31,4.31,4.31,4.31,1.5282352,1.3202347,2.5144234,-0.10778686
4.32,4.32,4.32,4.32,1.5420731,1.3266377,2.5453827,-0.10786189
4.33,4.33,4.33,4.33,1.5489613,1.3049055,2.5002856,-0.11055106
4.34,4.34,4.34,4.34,1.5385898,1.3177783,2.5697765,-0.11097616
4.35,4.35,4.35,4.35,1.5885319,1.329833,2.5936446,-0.11167701
4.36,4.36,4.36,4.36,1.6033974,1.3222312,2.5936775,-0.10864168
4.37,4.37,4.37,4.37,1.6457157,1.3242861,2.6041315,-0.10980703
4.38,4.38,4.38,4.38,1.5951453,1.3138971,2.574977,-0.10800812
4.39,4.39,4.39,4.39,1.6718327,1.3169237,2.603348,-0.10702943
4.4,4.4,4.4,4.4,1.6598568,1.3401121,2.5957463,-0.11217829
4.41,4.41,4.41,4.41,1.5777154,1.3074458,2.5500376,-0.10837861
4.42,4.42,4.42,4.42,1.5762408,1.3118775,2.5275185,-0.1059587
4.43,4.43,4.43,4.43,1.5785131,1.3352629,2.616578,-0.10646423
4.44,4.44,4.44,4.44,1.5806831,1.3334185,2.6010215,-0.10584875
4.45,4.45,4.45,4.45,1.6219068,1.3304918,2.5930316,-0.10669283
4.46,4.46,4.46,4.46,1.703651,1.3514509,2.6872249,-0.10681463
4.47,4.47,4.47,4.47,1.6531061,1.3275747,2.6080225,-0.11057472
4.48,4.48,4.48,4.48,1.5779082,1.326785,2.6103847,-0.10822035
4.49,4.49,4.49,4.49,1.5580353,1.329755,2.6234338,-0.11139978
4.5,4.5,4.5,4.5,1.4797827,1.3246554,2.5549035,-0.10721952
4.51,4.51,4.51,4.51,1.4605528,1.324991,2.584811,-0.11174621
4.52,4.52,4.52,4.52,1.3861339,1.3323034,2.569103,-0.10936646
4.53,4.53,4.53,4.53,1.2746744,1.3203944,2.5132563,-0.11279997
4.54,4.54,4.54,4.54,1.1392043,1.3218255,2.5257697,-0.11118031
4.55,4.55,4.55,4.55,1.0820441,1.348278,2.5841932,-0.1156714
4.56,4.56,4.56,4.56,1.0303823,1.3450173,2.5791624,-0.12100304
4.57,4.57,4.57,4.57,1.015207,1.3852664,2.7457068,-0.12367197
4.58,4.58,4.58,4.58,1.0070825,1.3839146,2.7986321,-0.12141538
4.59,4.59,4.59,4.59,1.0503008,1.3773588,2.841835,-0.1235249
4.6,4.6,4.6,4.6,1.0130764,1.3771412,2.8139644,-0.12009759
4.61,4.61,4.61,4.61,1.0344692,1.3746244,2.8195655,-0.12290114
4.62,4.62,4.62,4.62,1.0432267,1.389157,2.8991015,-0.1240795
4.63,4.63,4.63,4.63,1.0230684,1.3783588,2.8314395,-0.12366451
4.64,4.64,4.64,4.64,1.0377005,1.3877037,2.8405395,-0.13012114
4.65,4.65,4.65,4.65,1.0741177,1.3754013,2.878642,-0.12884092
4.66,4.66,4.66,4.66,1.0721027,1.381874,2.9085302,-0.12801695
4.67,4.67,4.67,4.67,1.0777436,1.3857275,2.9166598,-0.12728798
4.68,4.68,4.68,4.68,1.0801219,1.4017369,2.9529636,-0.12661842
4.69,4.69,4.69,4.69,1.0890142,1.4076619,2.9712102,-0.12815367
4.7,4.7,4.7,4.7,1.0828115,1.4159435,2.9997215,-0.12680408
4.71,4.71,4.71,4.71,1.0958008,1.4113657,2.995185,-0.12899023
4.72,4.72,4.72,4.72,1.1054937,1.3947948,2.9609556,-0.1279253
4.73,4.73,4.73,4.73,1.0925088,1.3809228,2.8963604,-0.13185221
4.74,4.74,4.74,4.74,1.0575744,1.3788301,2.8643796,-0.12868457
4.75,4.75,4.75,4.75,1.056453,1.4087764,2.9419022,-0.1270678
4.76,4.76,4.76,4.76,1.1115162,1.3935498,2.916357,-0.1272209
4.77,4.77,4.77,4.77,1.1176454,1.3853314,2.88321,-0.13181792
4.78,4.78,4.78,4.78,1.1155045,1.3880937,2.8845,-0.12468358
4.79,4.79,4.79,4.79,1.0946171,1.3732983,2.8704722,-0.12524652
4.8,4.8,4.8,4.8,1.066212,1.3604352,2.8001049,-0.1254216
4.81,4.81,4.81,4.81,1.0950061,1.359438,2.7948198,-0.12823696
4.82,4.82,4.82,4.82,1.0920061,1.3533009,2.7749126,-0.12498403
4.83,4.83,4.83,4.83,1.0885348,1.3672707,2.8136337,-0.12982485
4.84,4.84,4.84,4.84,1.0502373,1.3613871,2.781374,-0.12438893
4.85,4.85,4.85,4.85,1.0764374,1.3683511,2.7963169,-0.12492826
4.86,4.86,4.86,4.86,1.0525564,1.37289,2.8522553,-0.13084207
4.87,4.87,4.87,4.87,1.0887572,1.3614224,2.8380866,-0.12745523
4.88,4.88,4.88,4.88,1.1063815,1.3891429,2.9281278,-0.12998833
4.89,4.89,4.89,4.89,1.1065785,1.3869941,2.8999004,-0.1291982
4.9,4.9,4.9,4.9,1.0797333,1.3563999,2.7502496,-0.12941402
4.91,4.91,4.91,4.91,1.0618702,1.3609854,2.7599332,-0.1258029
4.92,4.92,4.92,4.92,1.1185594,1.3794224,2.8201,-0.12669498
4.93,4.93,4.93,4.93,1.1017439,1.3599364,2.767911,-0.12853432
4.94,4.94,4.94,4.94,1.1256726,1.3529334,2.7516637,-0.13386522
4.95,4.95,4.95,4.95,1.1503295,1.3469244,2.7386413,-0.12822813
4.96,4.96,4.96,4.96,1.1296405,1.3679416,2.792318,-0.13023078
4.97,4.97,4.97,4.97,1.0960687,1.3696189,2.7466555,-0.12884235
4.98,4.98,4.98,4.98,1.1023802,1.3699012,2.8034105,-0.12895043
4.99,4.99,4.99,4.99,1.0936229,1.3839313,2.8638773,-0.12901744
5.0,5.0,5.0,5.0,1.1328979,1.3926811,2.8844056,-0.12750803
5.01,5.01,5.01,5.01,1.1401412,1.3901387,2.9144452,-0.12926757
5.02,5.02,5.02,5.02,1.0744222,1.3550423,2.7604427,-0.13274843
5.03,5.03,5.03,5.03,1.1437614,1.4041659,2.9573405,-0.13554308
5.04,5.04,5.04,5.04,1.1266572,1.3848319,2.8883626,-0.13552392
5.05,5.05,5.05,5.05,1.1151983,1.3919775,2.9135783,-0.13695805
5.06,5.06,5.06,5.06,1.0923908,1.4014492,2.927248,-0.1344701
5.07,5.07,5.07,5.07,1.1510433,1.4196739,3.0339398,-0.13654612
5.08,5.08,5.08,5.08,1.1478921,1.4042524,2.9847298,-0.13451454
5.09,5.09,5.09,5.09,1.1255054,1.4221535,3.0029016,-0.13459347
5.1,5.1,5.1,5.1,1.0363922,1.3895469,2.827529,-0.128754
5.11,5.11,5.11,5.11,0.99072236,1.3570192,2.7036438,-0.12207094
5.12,5.12,5.12,5.12,0.9944361,1.3320005,2.6426256,-0.11815035
5.13,5.13,5.13,5.13,0.9760402,1.3444761,2.6091018,-0.1169436
5.14,5.14,5.14,5.14,0.9794517,1.3064384,2.4893188,-0.11228458
5.15,5.15,5.15,5.15,1.107979,1.3175447,2.518128,-0.11600151
5.16,5.16,5.16,5.16,1.2225137,1.303152,2.4938338,-0.11467167
5.17,5.17,5.17,5.17,1.3909109,1.3276348,2.5574257,-0.11425773
5.18,5.18,5.18,5.18,1.4238884,1.3132151,2.5183938,-0.11296783
5.19,5.19,5.19,5.19,1.5010829,1.315111,2.5563629,-0.11638016
5.2,5.2,5.2,5.2,1.5005912,1.3071945,2.5171602,-0.11488091
5.21,5.21,5.21,5.21,1.5315223,1.318151,2.5573037,-0.11716481
5.22,5.22,5.22,5.22,1.5732472,1.3426809,2.6295335,-0.11855602
5.23,5.23,5.23,5.23,1.6521667,1.339696,2.616422,-0.12178352
5.24,5.24,5.24,5.24,1.6456072,1.3289295,2.6507232,-0.11494062
5.25,5.25,5.25,5.25,1.7009534,1.3325651,2.599409,-0.11526853
5.26,5.26,5.26,5.26,1.6554683,1.325309,2.5701256,-0.11474989
5.27,5.27,5.27,5.27,1.6949813,1.3449183,2.652789,-0.112519
5.28,5.28,5.28,5.28,1.7262708,1.3332059,2.6552036,-0.11790005
5.29,5.29,5.29,5.29,1.745802,1.3046732,2.5782773,-0.1167224
5.3,5.3,5.3,5.3,1.8636733,1.346184,2.6850176,-0.12374437
5.31,5.31,5.31,5.31,1.8480799,1.3356683,2.6553473,-0.1258391
5.32,5.32,5.32,5.32,1.8538946,1.3244295,2.656251,-0.12041216
5.33,5.33,5.33,5.33,1.782824,1.3424145,2.687454,-0.12368697
5.34,5.34,5.34,5.34,1.7370992,1.3690081,2.7309477,-0.12069178
5.35,5.35,5.35,5.35,1.6209496,1.3530685,2.6908975,-0.11941353
5.36,5.36,5.36,5.36,1.5491685,1.3249127,2.6216745,-0.12038328
5.37,5.37,5.37,5.37,1.4653187,1.3280023,2.6505313,-0.12507887
5.38,5.38,5.38,5.38,1.4495056,1.3270239,2.6431196,-0.12067808
5.39,5.39,5.39,5.39,1.4332002,1.3356559,2.6547935,-0.11475627
5.4,5.4,5.4,5.4,1.3803679,1.3327132,2.6033857,-0.11705235
5.41,5.41,5.41,5.41,1.3601956,1.344562,2.6567175,-0.11878882
5.42,5.42,5.42,5.42,1.3519875,1.3754472,2.8112726,-0.1245449
5.43,5.43,5.43,5.43,1.2856693,1.3476889,2.693641,-0.12231149
5.44,5.44,5.44,5.44,1.113091,1.349215,2.711736,-0.12055893
5.45,5.45,5.45,5.45,0.99963844,1.359119,2.7455099,-0.12648386
5.46,5.46,5.46,5.46,0.98095137,1.3812186,2.8832428,-0.13120037
5.47,5.47,5.47,5.47,0.95493615,1.3530554,2.7661974,-0.12552445
5.48,5.48,5.48,5.48,0.9634717,1.3762834,2.82228,-0.12787744
5.49,5.49,5.49,5.49,0.93538296,1.4060862,2.8807158,-0.12748542
5.5,5.5,5.5,5.5,0.9476664,1.4092519,2.9583263,-0.13095497
5.51,5.51,5.51,5.51,0.9482465,1.4012954,2.9481628,-0.12674093
5.52,5.52,5.52,5.52,0.94245464,1.3763411,2.8563728,-0.12468705
5.53,5.53,5.53,5.53,0.9399806,1.385781,2.9266481,-0.12464135
5.54,5.54,5.54,5.54,0.917289,1.3637637,2.8314662,-0.12503251
5.55,5.55,5.55,5.55,0.90294826,1.3650191,2.778362,-0.12119331
5.56,5.56,5.56,5.56,0.9440109,1.3549145,2.7341278,-0.11697765
5.57,5.57,5.57,5.57,0.93952554,1.3946177,2.8721397,-0.12077414
5.58,5.58,5.58,5.58,0.94746083,1.3708178,2.8288436,-0.11976286
5.59,5.59,5.59,5.59,0.9423395,1.3477014,2.7569885,-0.11823887
5.6,5.6,5.6,5.6,0.9672936,1.35737,2.778747,-0.1185719
5.61,5.61,5.61,5.61,0.9932845,1.3076265,2.6095846,-0.12168303
5.62,5.62,5.62,5.62,1.0084344,1.2981875,2.5860534,-0.12053794
5.63,5.63,5.63,5.63,1.0343398,1.3088166,2.567279,-0.12050971
5.64,5.64,5.64,5.64,1.0887944,1.277283,2.5202646,-0.12455542
5.65,5.65,5.65,5.65,1.0751889,1.3073931,2.58104,-0.12670767
5.66,5.66,5.66,5.66,1.0889177,1.2746198,2.4741611,-0.12186567
5.67,5.67,5.67,5.67,1.0884851,1.307742,2.5944915,-0.12163834
5.68,5.68,5.68,5.68,1.0628529,1.3035251,2.5156076,-0.12079195
5.69,5.69,5.69,5.69,1.0916985,1.3052875,2.559355,-0.11479404
5.7,5.7,5.7,5.7,1.0840837,1.3025608,2.5544229,-0.1186733
5.71,5.71,5.71,5.71,1.0917789,1.3078173,2.4787438,-0.1189937
5.72,5.72,5.72,5.72,1.0771918,1.3097589,2.5335956,-0.1200312
5.73,5.73,5.73,5.73,1.0902123,1.3151853,2.534096,-0.11963931
5.74,5.74,5.74,5.74,1.1342075,1.3497261,2.6170776,-0.11982512
5.75,5.75,5.75,5.75,1.1411206,1.3297498,2.58033,-0.12253422
5.76,5.76,5.76,5.76,1.1533608,1.356263,2.630645,-0.12008327
5.77,5.77,5.77,5.77,1.2076178,1.3288369,2.50195,-0.11495641
5.78,5.78,5.78,5.78,1.2592679,1.3275378,2.512332,-0.11639538
5.79,5.79,5.79,5.79,1.3049402,1.324858,2.513216,-0.12146291
5.8,5.8,5.8,5.8,1.314234,1.3214133,2.4701672,-0.12353676
5.81,5.81,5.81,5.81,1.3638722,1.341491,2.6030307,-0.11833559
5.82,5.82,5.82,5.82,1.3586094,1.3373066,2.5843697,-0.12114473
5.83,5.83,5.83,5.83,1.3951503,1.3543787,2.6506264,-0.1256722
5.84,5.84,5.84,5.84,1.3331203,1.3376652,2.6445255,-0.12673067
5.85,5.85,5.85,5.85,1.3490999,1.3587191,2.6979203,-0.12586676
5.86,5.86,5.86,5.86,1.3716915,1.3656622,2.7029562,-0.1240947
5.87,5.87,5.87,5.87,1.3510319,1.3547665,2.663215,-0.12399961
5.88,5.88,5.88,5.88,1.3555725,1.3510923,2.6933045,-0.12812562
5.89,5.89,5.89,5.89,1.3631071,1.3668561,2.6793857,-0.12810582
5.9,5.9,5.9,5.9,1.3716902,1.3424222,2.6482048,-0.12642197
5.91,5.91,5.91,5.91,1.3851016,1.3795186,2.7711627,-0.13255589
5.92,5.92,5.92,5.92,1.3777362,1.3608291,2.7556653,-0.12751302
5.93,5.93,5.93,5.93,1.3045936,1.3265897,2.6172323,-0.1308218
5.94,5.94,5.94,5.94,1.315485,1.3468897,2.6687586,-0.1272268
5.95,5.95,5.95,5.95,1.2779093,1.3513781,2.6638894,-0.1253104
5.96,5.96,5.96,5.96,1.281383,1.3510072,2.68753,-0.12702748
5.97,5.97,5.97,5.97,1.2524626,1.3156433,2.584468,-0.12240782
5.98,5.98,5.98,5.98,1.2790636,1.3565742,2.6576028,-0.12838143
5.99,5.99,5.99,5.99,1.2801889,1.3367217,2.6433194,-0.12594734
6.0,6.0,6.0,6.0,1.2428457,1.3428497,2.6677403,-0.12123886
6.01,6.01,6.01,6.01,1.2304373,1.32449,2.5972505,-0.12446355
6.02,6.02,6.02,6.02,1.2698853,1.3367488,2.6287277,-0.12422515
6.03,6.03,6.03,6.03,1.2962635,1.3403083,2.6425102,-0.12758334
6.04,6.04,6.04,6.04,1.2872123,1.3604163,2.7303662,-0.12382206
6.05,6.05,6.05,6.05,1.314228,1.3971332,2.8184192,-0.1269201
6.06,6.06,6.06,6.06,1.3361669,1.3644031,2.6932192,-0.13488418
6.07,6.07,6.07,6.07,1.3096038,1.3525819,2.7136793,-0.12786286
6.08,6.08,6.08,6.08,1.2840662,1.3664553,2.7061472,-0.12500289
6.09,6.09,6.09,6.09,1.1807357,1.3279952,2.6144645,-0.12698403
6.1,6.1,6.1,6.1,1.2124765,1.3352505,2.6177416,-0.13039283
6.11,6.11,6.11,6.11,1.2342808,1.3550712,2.700319,-0.12922448
6.12,6.12,6.12,6.12,1.2185278,1.3498799,2.7122996,-0.1240541
6.13,6.13,6.13,6.13,1.1896238,1.3182759,2.6137116,-0.12538202
6.14,6.14,6.14,6.14,1.2351252,1.3490076,2.6673002,-0.12738012
6.15,6.15,6.15,6.15,1.1639496,1.3622245,2.7060816,-0.13139912
6.16,6.16,6.16,6.16,1.146089,1.354812,2.673986,-0.12689584
6.17,6.17,6.17,6.17,1.1288973,1.3297019,2.6200423,-0.12742019
6.18,6.18,6.18,6.18,1.1674261,1.3768307,2.765991,-0.13460714
6.19,6.19,6.19,6.19,1.1638404,1.3778294,2.7829545,-0.13816491
6.2,6.2,6.2,6.2,1.1434948,1.3709439,2.7314703,-0.13890627
6.21,6.21,6.21,6.21,1.1362169,1.3752218,2.7663896,-0.13543512
6.22,6.22,6.22,6.22,1.1424235,1.3708624,2.7379408,-0.13571355
6.23,6.23,6.23,6.23,1.1115474,1.3670992,2.7284842,-0.13655102
6.24,6.24,6.24,6.24,1.1114622,1.391787,2.8104868,-0.13373141
6.25,6.25,6.25,6.25,1.08848,1.3824701,2.7854726,-0.13378032
6.26,6.26,6.26,6.26,1.1045705,1.3821557,2.794741,-0.13879023
6.27,6.27,6.27,6.27,1.0788544,1.3656868,2.7207143,-0.14022775
6.28,6.28,6.28,6.28,1.0960926,1.3848773,2.8303416,-0.13777433
6.29,6.29,6.29,6.29,1.0917464,1.3797721,2.8436294,-0.13688171
6.3,6.3,6.3,6.3,1.1201721,1.387851,2.8632176,-0.13788055
6.31,6.31,6.31,6.31,1.2001088,1.397197,2.8237262,-0.13977756
6.32,6.32,6.32,6.32,1.1845586,1.3751141,2.7605357,-0.1389838
6.33,6.33,6.33,6.33,1.1807132,1.3435237,2.6531613,-0.13347046
6.34,6.34,6.34,6.34,1.1678208,1.3485578,2.6864963,-0.13266619
6.35,6.35,6.35,6.35,1.1354586,1.3604858,2.7243586,-0.1399527
6.36,6.36,6.36,6.36,1.157306,1.3908653,2.8650985,-0.1377126
6.37,6.37,6.37,6.37,1.152289,1.3512284,2.7061958,-0.13024023
6.38,6.38,6.38,6.38,1.2124661,1.3857425,2.7834074,-0.14020512
6.39,6.39,6.39,6.39,1.1940627,1.3787924,2.8190668,-0.13969508
6.4,6.4,6.4,6.4,1.1693907,1.3547373,2.750829,-0.13786279
6.41,6.41,6.41,6.41,1.1878101,1.3567082,2.7607255,-0.13422206
6.42,6.42,6.42,6.42,1.2085828,1.3907124,2.8592024,-0.13740696
6.43,6.43,6.43,6.43,1.1723822,1.3485179,2.6892962,-0.13342977
6.44,6.44,6.44,6.44,1.1356719,1.3526568,2.6971169,-0.13288948
6.45,6.45,6.45,6.45,1.1650971,1.3275101,2.6055026,-0.12289462
6.46,6.46,6.46,6.46,1.2148558,1.3412259,2.6525927,-0.12218241
6.47,6.47,6.47,6.47,1.198715,1.3365965,2.594379,-0.1261578
6.48,6.48,6.48,6.48,1.1602889,1.3321123,2.5765483,-0.12417825
6.49,6.49,6.49,6.49,1.1361511,1.3393998,2.6661522,-0.12378408
6.5,6.5,6.5,6.5,1.1456091,1.3551599,2.6638367,-0.12382858
6.51,6.51,6.51,6.51,1.0999683,1.3383332,2.5984728,-0.13090464
6.52,6.52,6.52,6.52,1.1053957,1.331431,2.6044195,-0.12331007
6.53,6.53,6.53,6.53,1.1866372,1.3384744,2.5998237,-0.12991506
6.54,6.54,6.54,6.54,1.208655,1.3528463,2.6910489,-0.12428852
6.55,6.55,6.55,6.55,1.1278349,1.3519605,2.6428463,-0.12483701
6.56,6.56,6.56,6.56,1.1581222,1.332204,2.5677698,-0.12375364
6.57,6.57,6.57,6.57,1.2187885,1.3226935,2.5321372,-0.11958083
6.58,6.58,6.58,6.58,1.2490891,1.2923247,2.4696891,-0.11527004
6.59,6.59,6.59,6.59,1.2215518,1.3104006,2.4886165,-0.11441056
6.6,6.6,6.6,6.6,1.2055411,1.2993395,2.4550557,-0.11675493
6.61,6.61,6.61,6.61,1.1909745,1.3078568,2.4982681,-0.11782334
6.62,6.62,6.62,6.62,1.1528339,1.3288101,2.5329127,-0.11762971
6.63,6.63,6.63,6.63,1.1727661,1.330831,2.5593941,-0.1202969
6.64,6.64,6.64,6.64,1.1476157,1.3129383,2.4994612,-0.11556985
6.65,6.65,6.65,6.65,1.157399,1.2996311,2.4979854,-0.11796241
6.66,6.66,6.66,6.66,1.1622183,1.3055995,2.5248508,-0.11350013
6.67,6.67,6.67,6.67,1.1560271,1.2936054,2.496485,-0.1165895
6.68,6.68,6.68,6.68,1.1381727,1.2886009,2.4557707,-0.11783433
6.69,6.69,6.69,6.69,1.1471852,1.2868626,2.4311314,-0.1145293
6.7,6.7,6.7,6.7,1.1937766,1.2924149,2.4737,-0.11420155
6.71,6.71,6.71,6.71,1.2163111,1.3051142,2.47478,-0.10961362
6.72,6.72,6.72,6.72,1.2136421,1.2914438,2.4669273,-0.10977682
6.73,6.73,6.73,6.73,1.19031,1.2994891,2.4410894,-0.10841738
6.74,6.74,6.74,6.74,1.196925,1.3021168,2.4749608,-0.11107788
6.75,6.75,6.75,6.75,1.208676,1.2857093,2.4361475,-0.11403409
6.76,6.76,6.76,6.76,1.1832477,1.2759452,2.4131787,-0.11045185
6.77,6.77,6.77,6.77,1.1978127,1.3007648,2.4793203,-0.11232194
6.78,6.78,6.78,6.78,1.2345778,1.2962971,2.4833512,-0.11449894
6.79,6.79,6.79,6.79,1.1941668,1.2956098,2.4529192,-0.10936336
6.8,6.8,6.8,6.8,1.1562902,1.2900927,2.428104,-0.11097201
6.81,6.81,6.81,6.81,1.1954076,1.2853925,2.4344413,-0.11254521
6.82,6.82,6.82,6.82,1.2436198,1.301436,2.4956791,-0.10985929
6.83,6.83,6.83,6.83,1.2140802,1.2832288,2.4329894,-0.10841319
6.84,6.84,6.84,6.84,1.2513982,1.2796488,2.4478524,-0.10761106
6.85,6.85,6.85,6.85,1.3546126,1.298688,2.4414227,-0.10672849
6.86,6.86,6.86,6.86,1.4632955,1.3172809,2.552407,-0.10535688
6.87,6.87,6.87,6.87,1.5526801,1.2910582,2.4995742,-0.10500854
6.88,6.88,6.88,6.88,1.6690986,1.307071,2.5295904,-0.1072038
6.89,6.89,6.89,6.89,1.7213312,1.3074968,2.5746298,-0.10946795
6.9,6.9,6.9,6.9,1.7659916,1.318164,2.5929668,-0.1099353
6.91,6.91,6.91,6.91,1.7766774,1.311552,2.5944219,-0.10903623
6.92,6.92,6.92,6.92,1.7951206,1.318242,2.61175,-0.10584101
6.93,6.93,6.93,6.93,1.822683,1.3101202,2.6332896,-0.1053682
6.94,6.94,6.94,6.94,1.7909784,1.305964,2.617679,-0.10425308
6.95,6.95,6.95,6.95,1.8177564,1.3091036,2.598863,-0.10809974
6.96,6.96,6.96,6.96,1.7603267,1.310129,2.5822246,-0.10516095
6.97,6.97,6.97,6.97,1.814346,1.3129244,2.6219885,-0.10543712
6.98,6.98,6.98,6.98,1.772478,1.3246553,2.6078796,-0.10835927
6.99,6.99,6.99,6.99,1.7768409,1.2984691,2.5667608,-0.10560533
7.0,7.0,7.0,7.0,1.7174069,1.3113307,2.5565865,-0.1059799
7.01,7.01,7.01,7.01,1.7132864,1.322655,2.5893955,-0.10384604
7.02,7.02,7.02,7.02,1.6745626,1.2911175,2.5339875,-0.10360514
7.03,7.03,7.03,7.03,1.6288469,1.3083872,2.539006,-0.10595709
7.04,7.04,7.04,7.04,1.6126928,1.301363,2.493907,-0.1057661
7.05,7.05,7.05,7.05,1.5328054,1.3107462,2.4876645,-0.10422873
7.06,7.06,7.06,7.06,1.4491022,1.2955328,2.453448,-0.10717511
7.07,7.07,7.07,7.07,1.3833959,1.3090463,2.514545,-0.10666651
7.08,7.08,7.08,7.08,1.3153735,1.3108811,2.4716954,-0.10647064
7.09,7.09,7.09,7.09,1.2445139,1.3153145,2.478239,-0.10906068
7.1,7.1,7.1,7.1,1.2310423,1.315742,2.5187001,-0.10818222
7.11,7.11,7.11,7.11,1.1951618,1.3239987,2.497484,-0.11096753
7.12,7.12,7.12,7.12,1.1580533,1.3008014,2.4449635,-0.11475971
7.13,7.13,7.13,7.13,1.179125,1.2970101,2.470818,-0.1175634
7.14,7.14,7.14,7.14,1.1568601,1.30698,2.467795,-0.11291782
7.15,7.15,7.15,7.15,1.1400981,1.3161318,2.5245438,-0.11215813
7.16,7.16,7.16,7.16,1.1492035,1.335582,2.6307209,-0.11337894
7.17,7.17,7.17,7.17,1.1470191,1.3201863,2.5732968,-0.11511987
7.18,7.18,7.18,7.18,1.1282601,1.3337246,2.6307027,-0.1159059
7.19,7.19,7.19,7.19,1.1166419,1.313581,2.5636637,-0.11412632
7.2,7.2,7.2,7.2,1.1355792,1.3565702,2.6836796,-0.11757376
7.21,7.21,7.21,7.21,1.1634015,1.3192723,2.609131,-0.11581585
7.22,7.22,7.22,7.22,1.1858853,1.3384386,2.6694427,-0.11260697
7.23,7.23,7.23,7.23,1.1802087,1.3378985,2.6237373,-0.11840709
7.24,7.24,7.24,7.24,1.2095344,1.3089192,2.5587976,-0.11662243
7.25,7.25,7.25,7.25,1.1685957,1.324732,2.555315,-0.11921576
7.26,7.26,7.26,7.26,1.2029524,1.3235686,2.6278887,-0.11819848
7.27,7.27,7.27,7.27,1.2586489,1.3363751,2.6315129,-0.12110797
7.28,7.28,7.28,7.28,1.2205491,1.3240948,2.6597831,-0.11732952
7.29,7.29,7.29,7.29,1.2587188,1.320448,2.6022017,-0.1203044
7.3,7.3,7.3,7.3,1.2915586,1.3246566,2.6150482,-0.12108377
7.31,7.31,7.31,7.31,1.296722,1.3091282,2.5243492,-0.12137859
7.32,7.32,7.32,7.32,1.25786,1.3159279,2.5433373,-0.11584847
7.33,7.33,7.33,7.33,1.2809601,1.3111689,2.4909854,-0.11900099
7.34,7.34,7.34,7.34,1.2645712,1.3331671,2.6219149,-0.11834367
7.35,7.35,7.35,7.35,1.2390803,1.3254855,2.582163,-0.11333481
7.36,7.36,7.36,7.36,1.2166653,1.3202404,2.6167276,-0.11663024
7.37,7.37,7.37,7.37,1.1813105,1.3200895,2.5929685,-0.11628727
7.38,7.38,7.38,7.38,1.2160755,1.3390557,2.658063,-0.12206974
7.39,7.39,7.39,7.39,1.2509255,1.3330741,2.627628,-0.11983675
7.4,7.4,7.4,7.4,1.182022,1.3193178,2.5388405,-0.11214294
7.41,7.41,7.41,7.41,1.1933733,1.3097107,2.5537877,-0.11923834
7.42,7.42,7.42,7.42,1.1588076,1.3260409,2.6406548,-0.11680262
7.43,7.43,7.43,7.43,1.1953576,1.3146589,2.6048725,-0.11724046
7.44,7.44,7.44,7.44,1.1498876,1.3122753,2.6284602,-0.11448299
7.45,7.45,7.45,7.45,1.1678065,1.326423,2.634883,-0.11465973
7.46,7.46,7.46,7.46,1.1561807,1.2974004,2.53173,-0.11576404
7.47,7.47,7.47,7.47,1.2023346,1.3194829,2.5516033,-0.11644763
7.48,7.48,7.48,7.48,1.1500382,1.3031573,2.4951606,-0.11446296
7.49,7.49,7.49,7.49,1.1586026,1.267967,2.3826382,-0.11047414
7.5,7.5,7.5,7.5,1.147472,1.2614187,2.3650503,-0.10884485
7.51,7.51,7.51,7.51,1.1514765,1.2865456,2.420783,-0.1091702
7.52,7.52,7.52,7.52,1.1532803,1.2619871,2.3541272,-0.11116593
7.53,7.53,7.53,7.53,1.1471361,1.2799842,2.3925602,-0.10872491
7.54,7.54,7.54,7.54,1.102154,1.2691095,2.3552382,-0.10484294
7.55,7.55,7.55,7.55,1.0244595,1.2541991,2.298902,-0.10686474
7.56,7.56,7.56,7.56,1.011434,1.2540548,2.2816136,-0.10452089
7.57,7.57,7.57,7.57,0.9906781,1.261562,2.3105261,-0.1066645
7.58,7.58,7.58,7.58,0.9810031,1.2605855,2.2858686,-0.10598047
7.59,7.59,7.59,7.59,0.9329955,1.262507,2.310535,-0.10468277
7.6,7.6,7.6,7.6,0.9372365,1.2509832,2.3016014,-0.10957088
7.61,7.61,7.61,7.61,0.9317268,1.2515944,2.2599924,-0.10374628
7.62,7.62,7.62,7.62,0.91827124,1.2610804,2.2832575,-0.10553786
7.63,7.63,7.63,7.63,0.91640633,1.2582002,2.3108523,-0.10464802
7.64,7.64,7.64,7.64,0.96189225,1.2544117,2.2948706,-0.10148581
7.65,7.65,7.65,7.65,0.9773654,1.2636187,2.320472,-0.1064454
7.66,7.66,7.66,7.66,1.0218241,1.2695507,2.3590147,-0.1122276
7.67,7.67,7.67,7.67,0.98520905,1.2541996,2.3136237,-0.11057958
7.68,7.68,7.68,7.68,0.958986,1.2416006,2.2628403,-0.10971706
7.69,7.69,7.69,7.69,0.9356365,1.2850511,2.373027,-0.10698749
7.7,7.7,7.7,7.7,0.91039187,1.2557781,2.2916684,-0.10974829
7.71,7.71,7.71,7.71,0.9362489,1.2680972,2.3416736,-0.10742141
7.72,7.72,7.72,7.72,0.89919174,1.2570324,2.3144321,-0.10705054
7.73,7.73,7.73,7.73,0.9664347,1.2781984,2.3598576,-0.1084162
7.74,7.74,7.74,7.74,1.0221896,1.3096896,2.5016243,-0.11299551
7.75,7.75,7.75,7.75,1.074996,1.304409,2.4974933,-0.11453992
7.76,7.76,7.76,7.76,1.0908512,1.3093147,2.5216558,-0.1149887
7.77,7.77,7.77,7.77,1.1541538,1.321367,2.571144,-0.11235297
7.78,7.78,7.78,7.78,1.2176892,1.3180294,2.5860643,-0.11387622
7.79,7.79,7.79,7.79,1.2476846,1.3117245,2.5755951,-0.11435258
7.8,7.8,7.8,7.8,1.2861102,1.2944306,2.4867542,-0.11078016
7.81,7.81,7.81,7.81,1.2440364,1.2989231,2.507272,-0.11457486
7.82,7.82,7.82,7.82,1.2807842,1.3088167,2.5579011,-0.11282945
7.83,7.83,7.83,7.83,1.2520427,1.2810498,2.4397821,-0.10934725
7.84,7.84,7.84,7.84,1.3113873,1.2959436,2.5040646,-0.10817572
7.85,7.85,7.85,7.85,1.3296306,1.3006746,2.4999309,-0.11066355
7.86,7.86,7.86,7.86,1.4188107,1.3076591,2.5463068,-0.10654283
7.87,7.87,7.87,7.87,1.376645,1.2866853,2.4315126,-0.10881032
7.88,7.88,7.88,7.88,1.4154625,1.2925125,2.4492621,-0.10360157
7.89,7.89,7.89,7.89,1.4652508,1.2797023,2.436743,-0.10596178
7.9,7.9,7.9,7.9,1.5098766,1.3137325,2.547475,-0.10534429
7.91,7.91,7.91,7.91,1.403116,1.3128991,2.510614,-0.10330533
7.92,7.92,7.92,7.92,1.3561044,1.2941953,2.435105,-0.10503391
7.93,7.93,7.93,7.93,1.3772626,1.2968806,2.432637,-0.10702869
7.94,7.94,7.94,7.94,1.3820791,1.2915558,2.4539661,-0.10649018
7.95,7.95,7.95,7.95,1.3877304,1.3022249,2.4655542,-0.10498509
7.96,7.96,7.96,7.96,1.3438991,1.3168174,2.491489,-0.10319566
7.97,7.97,7.97,7.97,1.3587289,1.3042128,2.4314234,-0.10377476
7.98,7.98,7.98,7.98,1.3911226,1.29268,2.409633,-0.1057417
7.99,7.99,7.99,7.99,1.3804563,1.2919501,2.414363,-0.10297118
8.0,8.0,8.0,8.0,1.4487844,1.3045673,2.447231,-0.10554276
8.01,8.01,8.01,8.01,1.4461807,1.3093535,2.4478827,-0.10709854
8.02,8.02,8.02,8.02,1.4466431,1.3104904,2.4559083,-0.10451093
8.03,8.03,8.03,8.03,1.46934,1.3094777,2.4705684,-0.10513786
8.04,8.04,8.04,8.04,1.4854357,1.308765,2.4336517,-0.10271962
8.05,8.05,8.05,8.05,1.5147339,1.3016647,2.4436476,-0.10539352
8.06,8.06,8.06,8.06,1.4793898,1.299731,2.4461324,-0.10435694
8.07,8.07,8.07,8.07,1.4048877,1.2971852,2.373858,-0.10635866
8.08,8.08,8.08,8.08,1.4135097,1.3082682,2.43586,-0.10675213
8.09,8.09,8.09,8.09,1.4809258,1.3060966,2.4636228,-0.10844389
8.1,8.1,8.1,8.1,1.4786081,1.3145174,2.4257839,-0.107337
8.11,8.11,8.11,8.11,1.5063924,1.304197,2.4519303,-0.10496874
8.12,8.12,8.12,8.12,1.480574,1.3084083,2.4588525,-0.10592723
8.13,8.13,8.13,8.13,1.5092263,1.3196889,2.494922,-0.10480142
8.14,8.14,8.14,8.14,1.4874243,1.3004591,2.4438777,-0.10714936
8.15,8.15,8.15,8.15,1.4742169,1.3350576,2.505011,-0.10647754
8.16,8.16,8.16,8.16,1.4610764,1.324374,2.4589527,-0.10678399
8.17,8.17,8.17,8.17,1.4391364,1.3015661,2.4118164,-0.10602998
8.18,8.18,8.18,8.18,1.4211121,1.3214877,2.4628446,-0.10664142
8.19,8.19,8.19,8.19,1.3498718,1.3093821,2.4358568,-0.10565641
8.2,8.2,8.2,8.2,1.4051431,1.2995516,2.440946,-0.10712072
8.21,8.21,8.21,8.21,1.393405,1.3105471,2.4493454,-0.10731107
8.22,8.22,8.22,8.22,1.3825674,1.3056717,2.4252276,-0.10659502
8.23,8.23,8.23,8.23,1.3059422,1.324489,2.4478161,-0.10597982
8.24,8.24,8.24,8.24,1.3335488,1.3258332,2.4553647,-0.10649078
8.25,8.25,8.25,8.25,1.283485,1.3010749,2.3863115,-0.10757047
8.26,8.26,8.26,8.26,1.2963449,1.3022158,2.4142592,-0.10593227
8.27,8.27,8.27,8.27,1.312616,1.3207365,2.4213011,-0.10658954
8.28,8.28,8.28,8.28,1.2733727,1.3069954,2.4304051,-0.11047725
8.29,8.29,8.29,8.29,1.2888861,1.3197323,2.4459388,-0.11039113
8.3,8.3,8.3,8.3,1.2632084,1.3042178,2.430748,-0.10878117
8.31,8.31,8.31,8.31,1.2472634,1.3235073,2.4665322,-0.10713957
8.32,8.32,8.32,8.32,1.226077,1.3114872,2.4094467,-0.11004364
8.33,8.33,8.33,8.33,1.1771495,1.3141732,2.4267585,-0.10673197
8.34,8.34,8.34,8.34,1.1602484,1.3157383,2.4374917,-0.10593827
8.35,8.35,8.35,8.35,1.1713933,1.3187531,2.41347,-0.10607723
8.36,8.36,8.36,8.36,1.2146873,1.3103464,2.4224632,-0.1092025
8.37,8.37,8.37,8.37,1.2520373,1.2972655,2.4035215,-0.10610831
8.38,8.38,8.38,8.38,1.2598269,1.304684,2.4167943,-0.10850059
8.39,8.39,8.39,8.39,1.2858263,1.33401,2.4619753,-0.10781606
8.4,8.4,8.4,8.4,1.2940681,1.3155403,2.4304414,-0.10728184
8.41,8.41,8.41,8.41,1.2888496,1.3235444,2.4262874,-0.10609775
8.42,8.42,8.42,8.42,1.2934723,1.3000387,2.3900049,-0.10645563
8.43,8.43,8.43,8.43,1.3262593,1.3356687,2.4972625,-0.1089276
8.44,8.44,8.44,8.44,1.4186316,1.3484566,2.5166194,-0.10683889
8.45,8.45,8.45,8.45,1.3709674,1.3101147,2.4156923,-0.10700464
8.46,8.46,8.46,8.46,1.4518529,1.3140811,2.4310858,-0.10658582
8.47,8.47,8.47,8.47,1.4127114,1.3122445,2.4289484,-0.10832554
8.48,8.48,8.48,8.48,1.4004587,1.3145554,2.4443517,-0.10509502
8.49,8.49,8.49,8.49,1.3955008,1.3148221,2.437543,-0.10443648
8.5,8.5,8.5,8.5,1.4599481,1.3137515,2.4548414,-0.10400266
8.51,8.51,8.51,8.51,1.5435997,1.3390652,2.543397,-0.10300346
8.52,8.52,8.52,8.52,1.5178776,1.3211071,2.4698591,-0.1080083
8.53,8.53,8.53,8.53,1.4552908,1.3128177,2.4608884,-0.10432764
8.54,8.54,8.54,8.54,1.416183,1.3146524,2.492098,-0.10918835
8.55,8.55,8.55,8.55,1.355685,1.2962418,2.4356482,-0.10708258
8.56,8.56,8.56,8.56,1.284444,1.2981204,2.3678322,-0.10648187
8.57,8.57,8.57,8.57,1.201967,1.2921482,2.3444388,-0.10794637
8.58,8.58,8.58,8.58,1.2378546,1.2884773,2.3380833,-0.10853128
8.59,8.59,8.59,8.59,1.1750327,1.2832085,2.317608,-0.10965312
8.6,8.6,8.6,8.6,1.1978556,1.281454,2.3212051,-0.11020628
8.61,8.61,8.61,8.61,1.1994002,1.2751735,2.289662,-0.10722901
8.62,8.62,8.62,8.62,1.2370772,1.2892774,2.3472023,-0.10391066
8.63,8.63,8.63,8.63,1.2905018,1.2957679,2.3717525,-0.10608213
8.64,8.64,8.64,8.64,1.3154466,1.3008649,2.4193509,-0.10502538
8.65,8.65,8.65,8.65,1.285033,1.2928988,2.3857605,-0.10800878
8.66,8.66,8.66,8.66,1.3266362,1.2960225,2.4186065,-0.10511877
8.67,8.67,8.67,8.67,1.3726654,1.3002042,2.4352062,-0.10684989
8.68,8.68,8.68,8.68,1.3997583,1.2998816,2.468565,-0.10218113
8.69,8.69,8.69,8.69,1.4996272,1.2871447,2.4736085,-0.10433535
8.7,8.7,8.7,8.7,1.5792801,1.3047501,2.5204487,-0.10501888
8.71,8.71,8.71,8.71,1.6420848,1.3083277,2.5510192,-0.10829657
8.72,8.72,8.72,8.72,1.6263335,1.3030894,2.5265403,-0.10555323
8.73,8.73,8.73,8.73,1.6240709,1.2898847,2.5277562,-0.1046306
8.74,8.74,8.74,8.74,1.6377518,1.3227696,2.5829637,-0.1044355
8.75,8.75,8.75,8.75,1.6167426,1.3100537,2.5554552,-0.10239976
8.76,8.76,8.76,8.76,1.6200612,1.3098001,2.6042123,-0.09963863
8.77,8.77,8.77,8.77,1.5843868,1.2968283,2.5591826,-0.09984435
8.78,8.78,8.78,8.78,1.5855213,1.3054179,2.5454214,-0.10198655
8.79,8.79,8.79,8.79,1.6020305,1.3055824,2.5821645,-0.10225081
8.8,8.8,8.8,8.8,1.5885223,1.312886,2.5995705,-0.09964943
8.81,8.81,8.81,8.81,1.5644099,1.2975274,2.5405076,-0.10073169
8.82,8.82,8.82,8.82,1.5800772,1.3040257,2.5838344,-0.09594277
8.83,8.83,8.83,8.83,1.5998362,1.2971643,2.5811937,-0.09730639
8.84,8.84,8.84,8.84,1.6402158,1.3170068,2.619564,-0.09562014
8.85,8.85,8.85,8.85,1.6658666,1.3018576,2.5864668,-0.09801785
8.86,8.86,8.86,8.86,1.6452633,1.2888112,2.5658183,-0.09706827
8.87,8.87,8.87,8.87,1.6549225,1.2810453,2.5918696,-0.09382424
8.88,8.88,8.88,8.88,1.655545,1.302082,2.6227376,-0.09753682
8.89,8.89,8.89,8.89,1.696521,1.2904232,2.6185832,-0.0961082
8.9,8.9,8.9,8.9,1.697136,1.2783084,2.58939,-0.09658851
8.91,8.91,8.91,8.91,1.7011963,1.2891691,2.6678302,-0.09463406
8.92,8.92,8.92,8.92,1.7225654,1.2953278,2.6081765,-0.09596721
8.93,8.93,8.93,8.93,1.6921521,1.2865194,2.5821114,-0.09385933
8.94,8.94,8.94,8.94,1.6662127,1.2980381,2.6028025,-0.09559991
8.95,8.95,8.95,8.95,1.666334,1.290312,2.6017816,-0.0974212
8.96,8.96,8.96,8.96,1.6549019,1.295387,2.5991106,-0.09859754
8.97,8.97,8.97,8.97,1.6513387,1.3047582,2.6185267,-0.10073709
8.98,8.98,8.98,8.98,1.6099527,1.3015088,2.555687,-0.09836537
8.99,8.99,8.99,8.99,1.6192588,1.3043531,2.610585,-0.10047807
9.0,9.0,9.0,9.0,1.5927302,1.3171774,2.5752738,-0.0998468
9.01,9.01,9.01,9.01,1.565318,1.3222749,2.5580063,-0.10393753
9.02,9.02,9.02,9.02,1.5221399,1.304667,2.529278,-0.10470144
9.03,9.03,9.03,9.03,1.4810252,1.2943306,2.4868786,-0.1018782
9.04,9.04,9.04,9.04,1.5124931,1.3102376,2.47361,-0.10402391
9.05,9.05,9.05,9.05,1.4619904,1.3058426,2.4582055,-0.10528792
9.06,9.06,9.06,9.06,1.424769,1.3108288,2.4257681,-0.10591862
9.07,9.07,9.07,9.07,1.4403665,1.3120587,2.47173,-0.10850277
9.08,9.08,9.08,9.08,1.4204092,1.3073008,2.4026232,-0.10602864
9.09,9.09,9.09,9.09,1.4287237,1.3062387,2.4306772,-0.10712364
9.1,9.1,9.1,9.1,1.4144634,1.3078856,2.4277413,-0.10680965
9.11,9.11,9.11,9.11,1.4402022,1.3026334,2.437514,-0.10675865
9.12,9.12,9.12,9.12,1.4524462,1.3082011,2.4452355,-0.10530627
9.13,9.13,9.13,9.13,1.4711938,1.3080145,2.4413073,-0.10663186
9.14,9.14,9.14,9.14,1.4174099,1.301753,2.4505305,-0.1041394
9.15,9.15,9.15,9.15,1.4183729,1.3016534,2.449244,-0.10468037
9.16,9.16,9.16,9.16,1.4299746,1.2974477,2.4621143,-0.10392185
9.17,9.17,9.17,9.17,1.4866946,1.299415,2.463788,-0.10563415
9.18,9.18,9.18,9.18,1.4926069,1.292554,2.5312388,-0.10147578
9.19,9.19,9.19,9.19,1.496663,1.2863828,2.499287,-0.10269713
9.2,9.2,9.2,9.2,1.4947615,1.2877886,2.4900937,-0.10114668
9.21,9.21,9.21,9.21,1.4633747,1.2860353,2.4758484,-0.09927339
9.22,9.22,9.22,9.22,1.4778374,1.2687061,2.4188297,-0.10028449
9.23,9.23,9.23,9.23,1.4757785,1.2861006,2.4621956,-0.10342856
9.24,9.24,9.24,9.24,1.4444096,1.2706145,2.4245572,-0.09969968
9.25,9.25,9.25,9.25,1.5140611,1.2926753,2.4764428,-0.10093422
9.26,9.26,9.26,9.26,1.4866884,1.3021857,2.4643931,-0.0997664
9.27,9.27,9.27,9.27,1.3964424,1.2805037,2.4240084,-0.10035574
9.28,9.28,9.28,9.28,1.4860904,1.2983655,2.4849293,-0.10061776
9.29,9.29,9.29,9.29,1.4507637,1.2769685,2.4511786,-0.10566946
9.3,9.3,9.3,9.3,1.5161867,1.3000772,2.4782503,-0.10568003
9.31,9.31,9.31,9.31,1.5347546,1.2838473,2.440371,-0.1048684
9.32,9.32,9.32,9.32,1.4780672,1.2832198,2.450375,-0.10405472
9.33,9.33,9.33,9.33,1.4435774,1.2877591,2.4872808,-0.10417867
9.34,9.34,9.34,9.34,1.4570321,1.300025,2.4909806,-0.10497011
9.35,9.35,9.35,9.35,1.4275179,1.2836941,2.4520552,-0.10212702
9.36,9.36,9.36,9.36,1.404511,1.2630098,2.3999798,-0.10423414
9.37,9.37,9.37,9.37,1.4626865,1.2943157,2.4641778,-0.10480925
9.38,9.38,9.38,9.38,1.4110986,1.2705741,2.4128535,-0.10064141
9.39,9.39,9.39,9.39,1.4115211,1.2857267,2.445464,-0.10208417
9.4,9.4,9.4,9.4,1.4079653,1.2757038,2.455856,-0.1009624
9.41,9.41,9.41,9.41,1.3697315,1.2915546,2.442495,-0.10152049
9.42,9.42,9.42,9.42,1.4195064,1.2719952,2.440033,-0.1005353
9.43,9.43,9.43,9.43,1.4352527,1.3016986,2.4742014,-0.10421347
9.44,9.44,9.44,9.44,1.4489404,1.2946645,2.518875,-0.10302619
9.45,9.45,9.45,9.45,1.3867055,1.2717308,2.455645,-0.10198265
9.46,9.46,9.46,9.46,1.4051532,1.2901497,2.4909046,-0.10473344
9.47,9.47,9.47,9.47,1.3873644,1.2850825,2.493226,-0.10148668
9.48,9.48,9.48,9.48,1.3756355,1.2772588,2.448468,-0.10234986
9.49,9.49,9.49,9.49,1.4353617,1.2873667,2.4447465,-0.10292159
9.5,9.5,9.5,9.5,1.4627142,1.2963542,2.5020275,-0.10342046
9.51,9.51,9.51,9.51,1.4456506,1.2704343,2.4742122,-0.10087984
9.52,9.52,9.52,9.52,1.4770342,1.2707354,2.4993293,-0.10241249
9.53,9.53,9.53,9.53,1.4992478,1.2791283,2.50089,-0.1020829
9.54,9.54,9.54,9.54,1.5109951,1.2759478,2.4676547,-0.10097178
9.55,9.55,9.55,9.55,1.4977942,1.280709,2.485479,-0.1011241
9.56,9.56,9.56,9.56,1.4821445,1.2784033,2.4918292,-0.10035746
9.57,9.57,9.57,9.57,1.4697305,1.2763225,2.4967399,-0.09994762
9.58,9.58,9.58,9.58,1.434352,1.2709208,2.4845188,-0.0980081
9.59,9.59,9.59,9.59,1.458233,1.2786814,2.4838526,-0.10004251
9.6,9.6,9.6,9.6,1.4867618,1.296812,2.5198114,-0.10145791
9.61,9.61,9.61,9.61,1.5043631,1.2912995,2.55452,-0.09901441
9.62,9.62,9.62,9.62,1.5116818,1.2865214,2.5195189,-0.10046653
9.63,9.63,9.63,9.63,1.4914525,1.2920513,2.5428092,-0.10000737
9.64,9.64,9.64,9.64,1.5407367,1.27714,2.5243926,-0.10053475
9.65,9.65,9.65,9.65,1.5819806,1.291677,2.5622532,-0.10330302
9.66,9.66,9.66,9.66,1.5760082,1.3006678,2.5544837,-0.10358942
9.67,9.67,9.67,9.67,1.5737382,1.3133492,2.6043282,-0.10098577
9.68,9.68,9.68,9.68,1.5934364,1.3202817,2.5876398,-0.10262384
9.69,9.69,9.69,9.69,1.5833381,1.3116578,2.5690086,-0.10551989
9.7,9.7,9.7,9.7,1.5537508,1.3199396,2.5486662,-0.10832933
9.71,9.71,9.71,9.71,1.523461,1.3366104,2.5719028,-0.10797267
9.72,9.72,9.72,9.72,1.5015415,1.3176423,2.5644176,-0.10953078
9.73,9.73,9.73,9.73,1.5332015,1.3241224,2.5363889,-0.11214872
9.74,9.74,9.74,9.74,1.5699247,1.3265903,2.5443172,-0.1087575
9.75,9.75,9.75,9.75,1.5049826,1.3389148,2.5926068,-0.109851
9.76,9.76,9.76,9.76,1.5420965,1.3402299,2.513103,-0.10995809
9.77,9.77,9.77,9.77,1.5217818,1.3474884,2.570423,-0.11148732
9.78,9.78,9.78,9.78,1.5079551,1.3391693,2.54942,-0.11395989
9.79,9.79,9.79,9.79,1.4912282,1.3468176,2.5538273,-0.11219203
9.8,9.8,9.8,9.8,1.4491078,1.347339,2.535617,-0.11167761
9.81,9.81,9.81,9.81,1.5464312,1.3532884,2.575671,-0.11122423
9.82,9.82,9.82,9.82,1.6721394,1.3683996,2.671738,-0.11222804
9.83,9.83,9.83,9.83,1.8206692,1.3611861,2.6207824,-0.11919221
9.84,9.84,9.84,9.84,1.8544884,1.3566318,2.6522102,-0.11684548
9.85,9.85,9.85,9.85,2.003245,1.343654,2.6464407,-0.12341743
9.86,9.86,9.86,9.86,2.0047028,1.3131527,2.5498405,-0.12370426
9.87,9.87,9.87,9.87,2.0425324,1.302215,2.5453978,-0.1149797
9.88,9.88,9.88,9.88,2.0969179,1.3371629,2.6599581,-0.12290924
9.89,9.89,9.89,9.89,2.155485,1.3466396,2.6612773,-0.11345579
9.9,9.9,9.9,9.9,2.1142895,1.2981396,2.579642,-0.11520137
9.91,9.91,9.91,9.91,2.0951848,1.3288614,2.6697457,-0.12674066
9.92,9.92,9.92,9.92,2.0402732,1.3152348,2.611903,-0.12033779
9.93,9.93,9.93,9.93,2.0524724,1.3157698,2.603423,-0.11607893
9.94,9.94,9.94,9.94,1.9975263,1.3151076,2.6448696,-0.11346761
9.95,9.95,9.95,9.95,2.0300167,1.317447,2.6327162,-0.11669077
9.96,9.96,9.96,9.96,1.9644059,1.3170569,2.6189847,-0.11558399
9.97,9.97,9.97,9.97,1.9613104,1.2982653,2.6034791,-0.11488775
9.98,9.98,9.98,9.98,1.8991821,1.3068608,2.5763648,-0.11308315
9.99,9.99,9.99,9.99,1.934124,1.2943834,2.5748847,-0.11181694
10.0,10.0,10.0,10.0,1.867514,1.2856491,2.5602634,-0.10905379
10.01,10.01,10.01,10.01,1.8698213,1.3189348,2.6343377,-0.10691202
10.02,10.02,10.02,10.02,1.8593942,1.286326,2.5449288,-0.11073299
10.03,10.03,10.03,10.03,1.8832128,1.3165264,2.6161962,-0.10653865
10.04,10.04,10.04,10.04,1.8551618,1.3014884,2.5606446,-0.10977171
10.05,10.05,10.05,10.05,1.8023386,1.292358,2.5788531,-0.10701987
10.06,10.06,10.06,10.06,1.8016293,1.3076628,2.568569,-0.10810907
10.07,10.07,10.07,10.07,1.8112434,1.2822994,2.5168717,-0.10714289
10.08,10.08,10.08,10.08,1.8137306,1.2858776,2.5338054,-0.10836974
10.09,10.09,10.09,10.09,1.7592138,1.2819002,2.4775715,-0.10864221
10.1,10.1,10.1,10.1,1.8010896,1.3076732,2.5759907,-0.10813227
10.11,10.11,10.11,10.11,1.7342007,1.2824448,2.4772894,-0.10601172
10.12,10.12,10.12,10.12,1.8331228,1.3338255,2.6448042,-0.10642006
10.13,10.13,10.13,10.13,1.7929553,1.3016804,2.562338,-0.11399001
10.14,10.14,10.14,10.14,1.7161744,1.308237,2.5587044,-0.11124855
10.15,10.15,10.15,10.15,1.6346241,1.307686,2.557002,-0.10516548
10.16,10.16,10.16,10.16,1.55265,1.3013885,2.5169475,-0.10677158
10.17,10.17,10.17,10.17,1.5089325,1.3071748,2.5794363,-0.10275319
10.18,10.18,10.18,10.18,1.5145327,1.3076346,2.5449517,-0.1046195
10.19,10.19,10.19,10.19,1.572532,1.3045576,2.5672643,-0.10280991
10.2,10.2,10.2,10.2,1.614497,1.3157339,2.6040294,-0.10226604
10.21,10.21,10.21,10.21,1.60665,1.3052807,2.6001093,-0.10684657
10.22,10.22,10.22,10.22,1.5392779,1.3042645,2.5337014,-0.10539079
10.23,10.23,10.23,10.23,1.6016002,1.3263327,2.630736,-0.10702504
10.24,10.24,10.24,10.24,1.6305485,1.3149395,2.598722,-0.10604344
10.25,10.25,10.25,10.25,1.6719211,1.3395249,2.6881511,-0.10553074
10.26,10.26,10.26,10.26,1.6206009,1.306295,2.617415,-0.10672241
10.27,10.27,10.27,10.27,1.5134807,1.3112781,2.6362982,-0.10605477
10.28,10.28,10.28,10.28,1.4698657,1.3280591,2.64418,-0.10655623
10.29,10.29,10.29,10.29,1.4784211,1.326784,2.6270626,-0.10181653
10.3,10.3,10.3,10.3,1.4491122,1.3263017,2.6023338,-0.10497864
10.31,10.31,10.31,10.31,1.4456103,1.3214327,2.593242,-0.10380878
10.32,10.32,10.32,10.32,1.51827,1.3314987,2.6480591,-0.10612326
10.33,10.33,10.33,10.33,1.6513674,1.3230051,2.6582148,-0.10181325
10.34,10.34,10.34,10.34,1.710565,1.3195708,2.655693,-0.10581121
10.35,10.35,10.35,10.35,1.7983161,1.3275514,2.6713278,-0.10834559
10.36,10.36,10.36,10.36,1.7476974,1.3199599,2.6725185,-0.10740763
10.37,10.37,10.37,10.37,1.8314657,1.3200867,2.6988246,-0.10825046
10.38,10.38,10.38,10.38,1.7771692,1.3373154,2.7182796,-0.10887634
10.39,10.39,10.39,10.39,1.8017253,1.3303334,2.7133498,-0.10895193
10.4,10.4,10.4,10.4,1.8092648,1.3339497,2.7001717,-0.10498969
10.41,10.41,10.41,10.41,1.8144791,1.3270451,2.6973982,-0.10438589
10.42,10.42,10.42,10.42,1.7745795,1.3311461,2.696019,-0.10465392
10.43,10.43,10.43,10.43,1.8227943,1.3506691,2.7443998,-0.10835747
10.44,10.44,10.44,10.44,1.7806649,1.3150634,2.6099453,-0.10918797
10.45,10.45,10.45,10.45,1.7805219,1.3394493,2.6731708,-0.10658475
10.46,10.46,10.46,10.46,1.8226708,1.3317708,2.7056024,-0.10631065
10.47,10.47,10.47,10.47,1.794986,1.3280101,2.6991627,-0.10626668
10.48,10.48,10.48,10.48,1.8393795,1.3442553,2.7636497,-0.10607264
10.49,10.49,10.49,10.49,1.9058369,1.3577833,2.8031838,-0.10634487
10.5,10.5,10.5,10.5,1.9173734,1.3502817,2.7763815,-0.11403745
10.51,10.51,10.51,10.51,1.8770738,1.3390087,2.7345688,-0.10649832
10.52,10.52,10.52,10.52,1.8909224,1.3599553,2.7857096,-0.115128
10.53,10.53,10.53,10.53,1.8961834,1.35532,2.766546,-0.11902181
10.54,10.54,10.54,10.54,1.9161079,1.347549,2.7466118,-0.10740795
10.55,10.55,10.55,10.55,1.863239,1.3300807,2.700591,-0.10965546
10.56,10.56,10.56,10.56,1.9060396,1.352094,2.8017495,-0.11215436
10.57,10.57,10.57,10.57,1.9290211,1.3680675,2.7886236,-0.11403162
10.58,10.58,10.58,10.58,1.9069946,1.3622489,2.7766275,-0.11149063
10.59,10.59,10.59,10.59,1.9512855,1.3729951,2.8088949,-0.11503082
10.6,10.6,10.6,10.6,1.9573601,1.3399708,2.754797,-0.11981685
10.61,10.61,10.61,10.61,1.9487389,1.3447012,2.7708185,-0.10982905
10.62,10.62,10.62,10.62,1.9693207,1.350192,2.7788506,-0.11614161
10.63,10.63,10.63,10.63,1.9056407,1.3490663,2.772457,-0.1170477
10.64,10.64,10.64,10.64,1.9241511,1.3467529,2.7603168,-0.11095027
10.65,10.65,10.65,10.65,1.9718504,1.3387554,2.76181,-0.11312988
10.66,10.66,10.66,10.66,1.9865046,1.3678247,2.833117,-0.11483555
10.67,10.67,10.67,10.67,1.9778985,1.336091,2.7470162,-0.11462481
10.68,10.68,10.68,10.68,1.9870112,1.3562555,2.7981527,-0.11540617
10.69,10.69,10.69,10.69,2.0377755,1.3530408,2.8223755,-0.11405712
10.7,10.7,10.7,10.7,1.9935272,1.345462,2.7760165,-0.1142703
10.71,10.71,10.71,10.71,2.0323994,1.3582201,2.792337,-0.1162629
10.72,10.72,10.72,10.72,1.9950224,1.3368635,2.7896001,-0.11758354
10.73,10.73,10.73,10.73,2.0323114,1.3486177,2.807253,-0.11944046
10.74,10.74,10.74,10.74,2.06039,1.3667418,2.8540454,-0.11690089
10.75,10.75,10.75,10.75,2.0515895,1.3480079,2.766714,-0.1186796
10.76,10.76,10.76,10.76,2.0557296,1.3852403,2.8646622,-0.11755107
10.77,10.77,10.77,10.77,2.0353885,1.3650744,2.8539565,-0.11477411
10.78,10.78,10.78,10.78,2.0716686,1.366988,2.8600037,-0.11578695
10.79,10.79,10.79,10.79,2.052628,1.3399955,2.7609496,-0.11742073
10.8,10.8,10.8,10.8,2.0833998,1.3617548,2.8248813,-0.1222483
10.81,10.81,10.81,10.81,2.1130266,1.3641126,2.852367,-0.12829567
10.82,10.82,10.82,10.82,2.140144,1.3736349,2.9005938,-0.11687875


==> dataICX285parkingLot4BranchAll.csv <==
0.0,0.0,0.0,0.0,3.1689,0.0,3.1934,0.3798
0.01,0.01,0.01,0.01,3.1572,0.0,3.1899,0.401
0.02,0.02,0.02,0.02,3.0992,0.0,3.1809,0.3806
0.03,0.03,0.03,0.03,3.1078,0.0,3.1802,0.3661
0.04,0.04,0.04,0.04,3.0813,0.0,3.1803,0.3743
0.05,0.05,0.05,0.05,3.0654,0.0,3.1667,0.3628
0.06,0.06,0.06,0.06,3.036,0.0,3.1599,0.3295
0.07,0.07,0.07,0.07,3.0158,0.0,3.1694,0.3303
0.08,0.08,0.08,0.08,3.0204,0.0,3.1658,0.3494
0.09,0.09,0.09,0.09,2.9924,0.0,3.1578,0.3632
0.1,0.1,0.1,0.1,2.959,0.0,3.1518,0.337
0.11,0.11,0.11,0.11,2.9407,0.0,3.1461,0.36
0.12,0.12,0.12,0.12,2.9314,0.0,3.1491,0.3539
0.13,0.13,0.13,0.13,2.9288,0.0,3.1626,0.3433
0.14,0.14,0.14,0.14,2.8915,0.0,3.1438,0.3112
0.15,0.15,0.15,0.15,2.8451,0.0,3.1387,0.3112
0.16,0.16,0.16,0.16,2.8597,0.0,3.1474,0.3329
0.17,0.17,0.17,0.17,2.8532,0.0,3.1396,0.3232
0.18,0.18,0.18,0.18,2.7983,0.0,3.1262,0.2793
0.19,0.19,0.19,0.19,2.7943,0.0,3.1328,0.2898
0.2,0.2,0.2,0.2,2.7585,0.0,3.1292,0.3202
0.21,0.21,0.21,0.21,2.7384,0.0,3.1346,0.285
0.22,0.22,0.22,0.22,2.7362,0.0,3.1258,0.2797
0.23,0.23,0.23,0.23,2.6958,0.0,3.1225,0.2685
0.24,0.24,0.24,0.24,2.7222,0.0,3.1298,0.2829
0.25,0.25,0.25,0.25,2.7036,0.0,3.1222,0.2639
0.26,0.26,0.26,0.26,2.6835,0.0,3.1227,0.2476
0.27,0.27,0.27,0.27,2.6897,0.0,3.1187,0.2285
0.28,0.28,0.28,0.28,2.658,0.0,3.1138,0.2545
0.29,0.29,0.29,0.29,2.6701,0.0,3.123,0.26
0.3,0.3,0.3,0.3,2.6333,0.0,3.1126,0.1977
0.31,0.31,0.31,0.31,2.6115,0.0,3.1092,0.2017
0.32,0.32,0.32,0.32,2.6323,0.0,3.1167,0.2296
0.33,0.33,0.33,0.33,2.6168,0.0,3.1108,0.2457
0.34,0.34,0.34,0.34,2.594,0.0,3.1048,0.2212
0.35,0.35,0.35,0.35,2.5861,0.0,3.0924,0.193
0.36,0.36,0.36,0.36,2.6325,0.0,3.1188,0.24
0.37,0.37,0.37,0.37,2.5709,0.0,3.111,0.2252
0.38,0.38,0.38,0.38,2.5659,0.0,3.0951,0.2255
0.39,0.39,0.39,0.39,2.5789,0.0,3.0989,0.2072
0.4,0.4,0.4,0.4,2.5727,0.0,3.1007,0.215
0.41,0.41,0.41,0.41,2.5587,0.0,3.1076,0.1987
0.42,0.42,0.42,0.42,2.5294,0.0,3.1081,0.2072
0.43,0.43,0.43,0.43,2.5636,0.0,3.1081,0.1981
0.44,0.44,0.44,0.44,2.5742,0.0,3.1039,0.2055
0.45,0.45,0.45,0.45,2.583,0.0,3.0976,0.1873
0.46,0.46,0.46,0.46,2.5637,0.0,3.0957,0.2057
0.47,0.47,0.47,0.47,2.5535,0.0,3.0968,0.1911
0.48,0.48,0.48,0.48,2.5579,0.0,3.1083,0.19
0.49,0.49,0.49,0.49,2.6067,0.0,3.1102,0.2241
0.5,0.5,0.5,0.5,2.5612,0.0,3.0984,0.2187
0.51,0.51,0.51,0.51,2.6064,0.0,3.1074,0.2163
0.52,0.52,0.52,0.52,2.6181,0.0,3.109,0.2325
0.53,0.53,0.53,0.53,2.6238,0.0,3.1077,0.2429
0.54,0.54,0.54,0.54,2.5993,0.0,3.1088,0.2069
0.55,0.55,0.55,0.55,2.6449,0.0,3.1227,0.2137
0.56,0.56,0.56,0.56,2.662,0.0,3.1197,0.2173
0.57,0.57,0.57,0.57,2.6366,0.0,3.1164,0.2509
0.58,0.58,0.58,0.58,2.6659,0.0,3.1074,0.2511
0.59,0.59,0.59,0.59,2.6671,0.0,3.1079,0.2669
0.6,0.6,0.6,0.6,2.7144,0.0,3.1191,0.2814
0.61,0.61,0.61,0.61,2.6904,0.0,3.1242,0.2705
0.62,0.62,0.62,0.62,2.7181,0.0,3.1273,0.2249
0.63,0.63,0.63,0.63,2.7398,0.0,3.1129,0.2052
0.64,0.64,0.64,0.64,2.7533,0.0,3.1166,0.2523
0.65,0.65,0.65,0.65,2.7707,0.0,3.1086,0.2208
0.66,0.66,0.66,0.66,2.779,0.0,3.1031,0.1992
0.67,0.67,0.67,0.67,2.8188,0.0,3.1088,0.2152
0.68,0.68,0.68,0.68,2.8075,0.0,3.1191,0.1292
0.69,0.69,0.69,0.69,2.7664,0.0,3.1119,0.1015
0.7,0.7,0.7,0.7,2.7147,0.0,3.099,0.1273
0.71,0.71,0.71,0.71,2.6841,0.0,3.1,0.2041
0.72,0.72,0.72,0.72,2.728,0.0,3.1068,0.142
0.73,0.73,0.73,0.73,2.833,0.0,3.1506,0.2124
0.74,0.74,0.74,0.74,2.8267,0.0,3.1316,0.2422
0.75,0.75,0.75,0.75,2.8872,0.0,3.1536,0.2479
0.76,0.76,0.76,0.76,2.8987,0.0,3.1357,0.3059
0.77,0.77,0.77,0.77,2.914,0.0,3.1512,0.301
0.78,0.78,0.78,0.78,2.9663,0.0,3.1475,0.2816
0.79,0.79,0.79,0.79,2.9929,0.0,3.1559,0.3065
0.8,0.8,0.8,0.8,2.9921,0.0,3.1663,0.2471
0.81,0.81,0.81,0.81,2.997,0.0,3.1536,0.2765
0.82,0.82,0.82,0.82,3.0461,0.0,3.1614,0.3077
0.83,0.83,0.83,0.83,3.0881,0.0,3.1638,0.3397
0.84,0.84,0.84,0.84,3.1216,0.0,3.1677,0.3274
0.85,0.85,0.85,0.85,3.1255,0.0,3.1687,0.3095
0.86,0.86,0.86,0.86,3.1337,0.0,3.1649,0.3289
0.87,0.87,0.87,0.87,3.1428,0.0,3.156,0.3332
0.88,0.88,0.88,0.88,3.2252,0.0,3.1767,0.3893
0.89,0.89,0.89,0.89,3.3102,0.0,3.2017,0.3937
0.9,0.9,0.9,0.9,3.2912,0.0,3.1918,0.3946
0.91,0.91,0.91,0.91,3.3868,0.0,3.2043,0.4104
0.92,0.92,0.92,0.92,3.5097,0.0,3.2133,0.4564
0.93,0.93,0.93,0.93,3.5539,0.0,3.2263,0.4716
0.94,0.94,0.94,0.94,3.5947,0.0,3.2296,0.4685
0.95,0.95,0.95,0.95,3.5371,0.0,3.2394,0.417
0.96,0.96,0.96,0.96,3.5705,0.0,3.2246,0.5109
0.97,0.97,0.97,0.97,3.6049,0.0,3.2598,0.4242
0.98,0.98,0.98,0.98,3.6641,0.0,3.2481,0.4491
0.99,0.99,0.99,0.99,3.6911,0.0,3.2505,0.4795
1.0,1.0,1.0,1.0,3.7081,0.0,3.2456,0.4838
1.01,1.01,1.01,1.01,3.8024,0.0,3.2701,0.4791
1.02,1.02,1.02,1.02,3.7161,0.0,3.2411,0.448
1.03,1.03,1.03,1.03,3.7702,0.0,3.2594,0.468
1.04,1.04,1.04,1.04,3.8696,0.0,3.262,0.4779
1.05,1.05,1.05,1.05,3.9647,0.0,3.2831,0.499
1.06,1.06,1.06,1.06,3.9794,0.0,3.2812,0.529
1.07,1.07,1.07,1.07,4.0471,0.0,3.2628,0.5617
1.08,1.08,1.08,1.08,4.0408,0.0,3.2827,0.5424
1.09,1.09,1.09,1.09,3.9126,0.0,3.2588,0.514
1.1,1.1,1.1,1.1,3.9643,0.0,3.2701,0.4876
1.11,1.11,1.11,1.11,3.9565,0.0,3.2609,0.4828
1.12,1.12,1.12,1.12,4.0974,0.0,3.2773,0.5493
1.13,1.13,1.13,1.13,4.0994,0.0,3.2826,0.5565
1.14,1.14,1.14,1.14,4.1199,0.0,3.3028,0.5126
1.15,1.15,1.15,1.15,4.1699,0.0,3.2924,0.5598
1.16,1.16,1.16,1.16,4.2409,0.0,3.2885,0.6017
1.17,1.17,1.17,1.17,4.3259,0.0,3.3104,0.5403
1.18,1.18,1.18,1.18,4.2164,0.0,3.2942,0.51
1.19,1.19,1.19,1.19,4.2398,0.0,3.2895,0.5406
1.2,1.2,1.2,1.2,4.2206,0.0,3.2964,0.5186
1.21,1.21,1.21,1.21,4.1796,0.0,3.3073,0.5569
1.22,1.22,1.22,1.22,4.0809,0.0,3.2878,0.5671
1.23,1.23,1.23,1.23,3.9885,0.0,3.2743,0.5552
1.24,1.24,1.24,1.24,4.0363,0.0,3.292,0.5273
1.25,1.25,1.25,1.25,4.0121,0.0,3.2818,0.514
1.26,1.26,1.26,1.26,3.9723,0.0,3.2996,0.5021
1.27,1.27,1.27,1.27,3.9049,0.0,3.2915,0.4619
1.28,1.28,1.28,1.28,3.891,0.0,3.2848,0.477
1.29,1.29,1.29,1.29,3.9416,0.0,3.299,0.4743
1.3,1.3,1.3,1.3,3.9887,0.0,3.2922,0.471
1.31,1.31,1.31,1.31,4.0359,0.0,3.3012,0.509
1.32,1.32,1.32,1.32,3.951,0.0,3.3085,0.4748
1.33,1.33,1.33,1.33,3.8709,0.0,3.3116,0.4734
1.34,1.34,1.34,1.34,3.8802,0.0,3.3061,0.4547
1.35,1.35,1.35,1.35,3.7709,0.0,3.291,0.4305
1.36,1.36,1.36,1.36,3.5595,0.0,3.2661,0.3959
1.37,1.37,1.37,1.37,3.3836,0.0,3.2601,0.3661
1.38,1.38,1.38,1.38,3.4001,0.0,3.2556,0.3904
1.39,1.39,1.39,1.39,3.2995,0.0,3.2501,0.3753
1.4,1.4,1.4,1.4,3.2841,0.0,3.2378,0.3751
1.41,1.41,1.41,1.41,3.2555,0.0,3.229,0.3448
1.42,1.42,1.42,1.42,3.2537,0.0,3.2368,0.3488
1.43,1.43,1.43,1.43,3.2419,0.0,3.2329,0.3574
1.44,1.44,1.44,1.44,3.1954,0.0,3.2219,0.3287
1.45,1.45,1.45,1.45,3.2524,0.0,3.2359,0.357
1.46,1.46,1.46,1.46,3.254,0.0,3.2258,0.3589
1.47,1.47,1.47,1.47,3.2117,0.0,3.23,0.3764
1.48,1.48,1.48,1.48,3.2333,0.0,3.2284,0.368
1.49,1.49,1.49,1.49,3.252,0.0,3.2359,0.3837
1.5,1.5,1.5,1.5,3.2421,0.0,3.2275,0.3405
1.51,1.51,1.51,1.51,3.2338,0.0,3.22,0.314
1.52,1.52,1.52,1.52,3.202,0.0,3.2129,0.3183
1.53,1.53,1.53,1.53,3.2114,0.0,3.1895,0.3243
1.54,1.54,1.54,1.54,3.3168,0.0,3.2128,0.3606
1.55,1.55,1.55,1.55,3.3129,0.0,3.2082,0.3183
1.56,1.56,1.56,1.56,3.3297,0.0,3.2261,0.3434
1.57,1.57,1.57,1.57,3.3793,0.0,3.2174,0.3754
1.58,1.58,1.58,1.58,3.4086,0.0,3.2217,0.4134
1.59,1.59,1.59,1.59,3.4005,0.0,3.2357,0.3832
1.6,1.6,1.6,1.6,3.471,0.0,3.2524,0.4189
1.61,1.61,1.61,1.61,3.4387,0.0,3.226,0.3798
1.62,1.62,1.62,1.62,3.3856,0.0,3.2284,0.4049
1.63,1.63,1.63,1.63,3.401,0.0,3.238,0.385
1.64,1.64,1.64,1.64,3.3412,0.0,3.2234,0.3548
1.65,1.65,1.65,1.65,3.4041,0.0,3.2221,0.3366
1.66,1.66,1.66,1.66,3.3446,0.0,3.2105,0.3782
1.67,1.67,1.67,1.67,3.363,0.0,3.2089,0.3788
1.68,1.68,1.68,1.68,3.3294,0.0,3.2016,0.34
1.69,1.69,1.69,1.69,3.4378,0.0,3.2246,0.3496
1.7,1.7,1.7,1.7,3.4509,0.0,3.2361,0.3883
1.71,1.71,1.71,1.71,3.5291,0.0,3.2427,0.402
1.72,1.72,1.72,1.72,3.5232,0.0,3.2255,0.4054
1.73,1.73,1.73,1.73,3.5813,0.0,3.2381,0.411
1.74,1.74,1.74,1.74,3.6394,0.0,3.242,0.4662
1.75,1.75,1.75,1.75,3.6118,0.0,3.2647,0.4416
1.76,1.76,1.76,1.76,3.5898,0.0,3.2571,0.4258
1.77,1.77,1.77,1.77,3.647,0.0,3.2648,0.415
1.78,1.78,1.78,1.78,3.647,0.0,3.2578,0.4535
1.79,1.79,1.79,1.79,3.6271,0.0,3.2604,0.4722
1.8,1.8,1.8,1.8,3.5563,0.0,3.2443,0.4447
1.81,1.81,1.81,1.81,3.5229,0.0,3.2481,0.408
1.82,1.82,1.82,1.82,3.4894,0.0,3.2507,0.4024
1.83,1.83,1.83,1.83,3.5328,0.0,3.2669,0.4102
1.84,1.84,1.84,1.84,3.3865,0.0,3.2386,0.3959
1.85,1.85,1.85,1.85,3.4367,0.0,3.2503,0.3894
1.86,1.86,1.86,1.86,3.4659,0.0,3.2682,0.423
1.87,1.87,1.87,1.87,3.4192,0.0,3.2449,0.4224
1.88,1.88,1.88,1.88,3.375,0.0,3.2482,0.3799
1.89,1.89,1.89,1.89,3.1725,0.0,3.2332,0.3376
1.9,1.9,1.9,1.9,3.0149,0.0,3.2008,0.2495
1.91,1.91,1.91,1.91,2.8641,0.0,3.2028,0.2636
1.92,1.92,1.92,1.92,2.645,0.0,3.1505,0.1511
1.93,1.93,1.93,1.93,2.4095,0.0,3.1177,0.1053
1.94,1.94,1.94,1.94,2.2567,0.0,3.0775,-0.0874
1.95,1.95,1.95,1.95,2.1611,0.0,3.04,-0.1611
1.96,1.96,1.96,1.96,2.0217,0.0,3.0269,-0.2829
1.97,1.97,1.97,1.97,1.9344,0.0,2.9786,-0.2585
1.98,1.98,1.98,1.98,1.9654,0.0,2.9827,-0.2783
1.99,1.99,1.99,1.99,1.9648,0.0,2.9632,-0.3063
2.0,2.0,2.0,2.0,1.9253,0.0,2.9689,-0.3173
2.01,2.01,2.01,2.01,1.7836,0.0,2.9506,-0.4101
2.02,2.02,2.02,2.02,1.7249,0.0,2.923,-0.4837
2.03,2.03,2.03,2.03,1.7127,0.0,2.9051,-0.4826
2.04,2.04,2.04,2.04,1.5457,0.0,2.8874,-0.5513
2.05,2.05,2.05,2.05,1.5741,0.0,2.8748,-0.5298
2.06,2.06,2.06,2.06,1.6071,0.0,2.8818,-0.4412
2.07,2.07,2.07,2.07,1.5088,0.0,2.8743,-0.4395
2.08,2.08,2.08,2.08,1.5569,0.0,2.8836,-0.3979
2.09,2.09,2.09,2.09,1.5282,0.0,2.8796,-0.403
2.1,2.1,2.1,2.1,1.5781,0.0,2.8809,-0.4275
2.11,2.11,2.11,2.11,1.7062,0.0,2.9099,-0.3112
2.12,2.12,2.12,2.12,1.654,0.0,2.9198,-0.3156
2.13,2.13,2.13,2.13,1.5839,0.0,2.8922,-0.4349
2.14,2.14,2.14,2.14,1.6001,0.0,2.8851,-0.449
2.15,2.15,2.15,2.15,1.6337,0.0,2.9035,-0.4019
2.16,2.16,2.16,2.16,1.6073,0.0,2.8981,-0.4262
2.17,2.17,2.17,2.17,1.5519,0.0,2.884,-0.4508
2.18,2.18,2.18,2.18,1.5785,0.0,2.891,-0.3989
2.19,2.19,2.19,2.19,1.6326,0.0,2.8913,-0.3873
2.2,2.2,2.2,2.2,1.6371,0.0,2.8764,-0.4554
2.21,2.21,2.21,2.21,1.5746,0.0,2.8634,-0.5553
2.22,2.22,2.22,2.22,1.5373,0.0,2.8549,-0.6161
2.23,2.23,2.23,2.23,1.6429,0.0,2.8846,-0.5212
2.24,2.24,2.24,2.24,1.626,0.0,2.9095,-0.3806
2.25,2.25,2.25,2.25,1.5992,0.0,2.9008,-0.4525
2.26,2.26,2.26,2.26,1.6778,0.0,2.9125,-0.4882
2.27,2.27,2.27,2.27,1.7018,0.0,2.9057,-0.4428
2.28,2.28,2.28,2.28,1.7303,0.0,2.9296,-0.3929
2.29,2.29,2.29,2.29,1.8323,0.0,2.9219,-0.4634
2.3,2.3,2.3,2.3,1.9563,0.0,2.9475,-0.333
2.31,2.31,2.31,2.31,2.0973,0.0,2.966,-0.2281
2.32,2.32,2.32,2.32,2.3209,0.0,3.0149,-0.0019
2.33,2.33,2.33,2.33,2.4889,0.0,3.0544,0.1251
2.34,2.34,2.34,2.34,2.6624,0.0,3.0979,0.2146
2.35,2.35,2.35,2.35,2.8649,0.0,3.126,0.2685
2.36,2.36,2.36,2.36,2.8444,0.0,3.1282,0.2933
2.37,2.37,2.37,2.37,2.864,0.0,3.1451,0.2587
2.38,2.38,2.38,2.38,2.8977,0.0,3.1427,0.3189
2.39,2.39,2.39,2.39,2.8821,0.0,3.1557,0.3447
2.4,2.4,2.4,2.4,2.9075,0.0,3.1563,0.3295
2.41,2.41,2.41,2.41,2.9361,0.0,3.1628,0.3547
2.42,2.42,2.42,2.42,2.8175,0.0,3.1463,0.3399
2.43,2.43,2.43,2.43,2.8897,0.0,3.1599,0.3311
2.44,2.44,2.44,2.44,2.7436,0.0,3.1421,0.2986
2.45,2.45,2.45,2.45,2.7034,0.0,3.1446,0.2821
2.46,2.46,2.46,2.46,2.5218,0.0,3.1114,0.2273
2.47,2.47,2.47,2.47,2.4185,0.0,3.1126,0.2043
2.48,2.48,2.48,2.48,2.3592,0.0,3.1102,0.2107
2.49,2.49,2.49,2.49,2.3063,0.0,3.1044,0.159
2.5,2.5,2.5,2.5,2.2459,0.0,3.0736,0.1663
2.51,2.51,2.51,2.51,2.2494,0.0,3.0887,0.1596
2.52,2.52,2.52,2.52,2.309,0.0,3.0982,0.1867
2.53,2.53,2.53,2.53,2.3397,0.0,3.0954,0.1858
2.54,2.54,2.54,2.54,2.2752,0.0,3.0833,0.1489
2.55,2.55,2.55,2.55,2.1943,0.0,3.067,0.0517
2.56,2.56,2.56,2.56,2.2203,0.0,3.0776,0.1688
2.57,2.57,2.57,2.57,2.3432,0.0,3.0906,0.1203
2.58,2.58,2.58,2.58,2.3295,0.0,3.0887,0.1331
2.59,2.59,2.59,2.59,2.2361,0.0,3.0591,0.0572
2.6,2.6,2.6,2.6,2.2114,0.0,3.0737,0.038
2.61,2.61,2.61,2.61,2.1487,0.0,3.0643,-0.0603
2.62,2.62,2.62,2.62,2.0929,0.0,3.0447,-0.0449
2.63,2.63,2.63,2.63,2.0418,0.0,3.0297,-0.0302
2.64,2.64,2.64,2.64,2.0542,0.0,3.0358,-0.0627
2.65,2.65,2.65,2.65,2.0072,0.0,3.0084,-0.0436
2.66,2.66,2.66,2.66,1.9813,0.0,3.0133,-0.1226
2.67,2.67,2.67,2.67,1.9247,0.0,2.992,-0.1554
2.68,2.68,2.68,2.68,1.9258,0.0,2.9579,-0.268
2.69,2.69,2.69,2.69,1.9934,0.0,2.9801,-0.2163
2.7,2.7,2.7,2.7,1.9509,0.0,2.9875,-0.275
2.71,2.71,2.71,2.71,1.9864,0.0,2.9679,-0.3406
2.72,2.72,2.72,2.72,1.9854,0.0,2.9858,-0.2633
2.73,2.73,2.73,2.73,2.088,0.0,2.9909,-0.2287
2.74,2.74,2.74,2.74,2.0929,0.0,2.9898,-0.2447
2.75,2.75,2.75,2.75,2.1102,0.0,2.9922,-0.2852
2.76,2.76,2.76,2.76,2.0206,0.0,2.9886,-0.3486
2.77,2.77,2.77,2.77,2.0798,0.0,3.0124,-0.2284
2.78,2.78,2.78,2.78,2.0606,0.0,2.9957,-0.1731
2.79,2.79,2.79,2.79,1.9823,0.0,2.9794,-0.2936
2.8,2.8,2.8,2.8,2.038,0.0,2.9924,-0.2328
2.81,2.81,2.81,2.81,2.085,0.0,2.9923,-0.2288
2.82,2.82,2.82,2.82,2.1287,0.0,2.9866,-0.2374
2.83,2.83,2.83,2.83,2.053,0.0,2.987,-0.2384
2.84,2.84,2.84,2.84,2.0462,0.0,2.9918,-0.3258
2.85,2.85,2.85,2.85,2.2748,0.0,3.0404,-0.1469
2.86,2.86,2.86,2.86,2.2324,0.0,3.0186,-0.0827
2.87,2.87,2.87,2.87,2.3698,0.0,3.0341,-0.0582
2.88,2.88,2.88,2.88,2.2757,0.0,3.0207,-0.111
2.89,2.89,2.89,2.89,2.2892,0.0,3.0392,-0.1164
2.9,2.9,2.9,2.9,2.1949,0.0,3.0186,-0.1665
2.91,2.91,2.91,2.91,2.2051,0.0,3.0239,-0.0868
2.92,2.92,2.92,2.92,2.2142,0.0,3.0029,-0.2011
2.93,2.93,2.93,2.93,2.2357,0.0,3.0123,-0.2226
2.94,2.94,2.94,2.94,2.2026,0.0,3.0033,-0.2911
2.95,2.95,2.95,2.95,2.2303,0.0,3.0086,-0.2681
2.96,2.96,2.96,2.96,2.1613,0.0,2.9904,-0.2872
2.97,2.97,2.97,2.97,2.2725,0.0,3.0103,-0.0831
2.98,2.98,2.98,2.98,2.3206,0.0,3.0323,-0.0537
2.99,2.99,2.99,2.99,2.2772,0.0,3.0248,0.0186
3.0,3.0,3.0,3.0,2.2766,0.0,3.0203,-0.0103
3.01,3.01,3.01,3.01,2.1973,0.0,3.0138,-0.0458
3.02,3.02,3.02,3.02,2.2907,0.0,3.0459,-0.0064
3.03,3.03,3.03,3.03,2.2679,0.0,3.0326,-0.0573
3.04,3.04,3.04,3.04,2.2026,0.0,3.0205,0.0072
3.05,3.05,3.05,3.05,2.2026,0.0,3.026,-0.0278
3.06,3.06,3.06,3.06,2.3369,0.0,3.075,0.115
3.07,3.07,3.07,3.07,2.249,0.0,3.0257,-0.0578
3.08,3.08,3.08,3.08,2.1943,0.0,3.0104,-0.0684
3.09,3.09,3.09,3.09,2.2139,0.0,3.0284,-0.068
3.1,3.1,3.1,3.1,2.2535,0.0,3.0204,-0.0255
3.11,3.11,3.11,3.11,2.2607,0.0,3.0267,-0.0311
3.12,3.12,3.12,3.12,2.3606,0.0,3.0525,0.0417
3.13,3.13,3.13,3.13,2.3907,0.0,3.0433,-0.0056
3.14,3.14,3.14,3.14,2.4354,0.0,3.0693,0.047
3.15,3.15,3.15,3.15,2.4053,0.0,3.0718,0.0557
3.16,3.16,3.16,3.16,2.3727,0.0,3.0572,0.0257
3.17,3.17,3.17,3.17,2.2985,0.0,3.0533,0.0129
3.18,3.18,3.18,3.18,2.233,0.0,3.0547,-0.0093
3.19,3.19,3.19,3.19,2.1163,0.0,3.0333,-0.0777
3.2,3.2,3.2,3.2,2.1609,0.0,3.0426,-0.0548
3.21,3.21,3.21,3.21,2.1275,0.0,3.022,-0.0817
3.22,3.22,3.22,3.22,1.8802,0.0,2.9859,-0.1616
3.23,3.23,3.23,3.23,1.9754,0.0,2.9973,-0.0701
3.24,3.24,3.24,3.24,2.004,0.0,3.014,-0.0959
3.25,3.25,3.25,3.25,1.9737,0.0,3.0051,-0.0849
3.26,3.26,3.26,3.26,1.9942,0.0,3.0054,-0.069
3.27,3.27,3.27,3.27,1.9041,0.0,2.994,-0.132
3.28,3.28,3.28,3.28,1.9307,0.0,2.9975,-0.0966
3.29,3.29,3.29,3.29,1.8927,0.0,2.9757,-0.1277
3.3,3.3,3.3,3.3,1.8521,0.0,2.9598,-0.114
3.31,3.31,3.31,3.31,1.8487,0.0,2.9576,-0.1714
3.32,3.32,3.32,3.32,1.899,0.0,2.9573,-0.1434
3.33,3.33,3.33,3.33,1.8814,0.0,2.9661,-0.167
3.34,3.34,3.34,3.34,1.9211,0.0,2.9662,-0.1375
3.35,3.35,3.35,3.35,1.9717,0.0,2.9793,-0.1254
3.36,3.36,3.36,3.36,2.0131,0.0,2.9837,-0.1111
3.37,3.37,3.37,3.37,1.9928,0.0,2.9696,-0.1472
3.38,3.38,3.38,3.38,1.9662,0.0,2.9721,-0.1447
3.39,3.39,3.39,3.39,2.0484,0.0,2.9962,-0.0821
3.4,3.4,3.4,3.4,2.0735,0.0,2.9872,-0.1009
3.41,3.41,3.41,3.41,2.0565,0.0,2.995,-0.0806
3.42,3.42,3.42,3.42,2.0609,0.0,2.9922,-0.1156
3.43,3.43,3.43,3.43,2.0762,0.0,2.9914,-0.0992
3.44,3.44,3.44,3.44,2.0693,0.0,2.9752,-0.185
3.45,3.45,3.45,3.45,2.0785,0.0,2.9972,-0.1032
3.46,3.46,3.46,3.46,2.0733,0.0,2.9925,-0.185
3.47,3.47,3.47,3.47,2.08,0.0,2.9868,-0.2152
3.48,3.48,3.48,3.48,2.132,0.0,3.0051,-0.1238
3.49,3.49,3.49,3.49,2.1613,0.0,3.0038,-0.0884
3.5,3.5,3.5,3.5,2.141,0.0,2.9885,-0.1582
3.51,3.51,3.51,3.51,2.216,0.0,3.0027,-0.2635
3.52,3.52,3.52,3.52,2.2902,0.0,3.0255,-0.0341
3.53,3.53,3.53,3.53,2.2848,0.0,3.0435,-0.0212
3.54,3.54,3.54,3.54,2.3026,0.0,3.0449,0.0019
3.55,3.55,3.55,3.55,2.3472,0.0,3.0496,-0.0254
3.56,3.56,3.56,3.56,2.5417,0.0,3.0719,0.07
3.57,3.57,3.57,3.57,2.4671,0.0,3.0701,0.0135
3.58,3.58,3.58,3.58,2.4536,0.0,3.0645,0.0425
3.59,3.59,3.59,3.59,2.5103,0.0,3.0765,0.0529
3.6,3.6,3.6,3.6,2.5598,0.0,3.0809,0.1092
3.61,3.61,3.61,3.61,2.5153,0.0,3.0823,0.0139
3.62,3.62,3.62,3.62,2.4985,0.0,3.0597,-0.0264
3.63,3.63,3.63,3.63,2.3642,0.0,3.0379,-0.0473
3.64,3.64,3.64,3.64,2.3522,0.0,3.0456,-0.0257
3.65,3.65,3.65,3.65,3.4269,0.0,3.2391,0.4425
3.66,3.66,3.66,3.66,2.1948,0.0,3.047,-0.0728
3.67,3.67,3.67,3.67,2.0028,0.0,3.0216,-0.1545
3.68,3.68,3.68,3.68,1.9422,0.0,2.9995,-0.1387
3.69,3.69,3.69,3.69,1.8905,0.0,3.0148,-0.1183
3.7,3.7,3.7,3.7,1.8131,0.0,2.9946,-0.0607
3.71,3.71,3.71,3.71,2.2969,0.0,3.1363,0.2324
3.72,3.72,3.72,3.72,1.8735,0.0,2.9845,-0.1461
3.73,3.73,3.73,3.73,1.9993,0.0,3.0019,-0.09
3.74,3.74,3.74,3.74,2.1063,0.0,3.0179,-0.0474
3.75,3.75,3.75,3.75,2.2404,0.0,3.0492,-0.0396
3.76,3.76,3.76,3.76,2.3423,0.0,3.0578,-0.0011
3.77,3.77,3.77,3.77,2.3732,0.0,3.0838,0.0596
3.78,3.78,3.78,3.78,2.4725,0.0,3.0794,0.0502
3.79,3.79,3.79,3.79,2.539,0.0,3.0972,0.0722
3.8,3.8,3.8,3.8,2.716,0.0,3.114,0.1471
3.81,3.81,3.81,3.81,2.8064,0.0,3.1459,0.2071
3.82,3.82,3.82,3.82,2.8791,0.0,3.1518,0.2252
3.83,3.83,3.83,3.83,3.0362,0.0,3.1644,0.3004
3.84,3.84,3.84,3.84,3.3116,0.0,3.2051,0.3441
3.85,3.85,3.85,3.85,3.4334,0.0,3.2315,0.3662
3.86,3.86,3.86,3.86,3.5341,0.0,3.2323,0.3716
3.87,3.87,3.87,3.87,3.4868,0.0,3.2248,0.3196
3.88,3.88,3.88,3.88,3.3543,0.0,3.198,0.3511
3.89,3.89,3.89,3.89,3.3783,0.0,3.1947,0.3452
3.9,3.9,3.9,3.9,3.4099,0.0,3.1955,0.3362
3.91,3.91,3.91,3.91,3.3262,0.0,3.1825,0.3301
3.92,3.92,3.92,3.92,3.201,0.0,3.1522,0.2147
3.93,3.93,3.93,3.93,3.036,0.0,3.1273,0.1087
3.94,3.94,3.94,3.94,2.9422,0.0,3.1085,0.0644
3.95,3.95,3.95,3.95,2.8201,0.0,3.0921,0.0648
3.96,3.96,3.96,3.96,2.7158,0.0,3.0741,-0.0061
3.97,3.97,3.97,3.97,2.6632,0.0,3.0718,-0.0283
3.98,3.98,3.98,3.98,2.7452,0.0,3.0757,0.0039
3.99,3.99,3.99,3.99,2.7384,0.0,3.0838,-0.0132
4.0,4.0,4.0,4.0,2.7221,0.0,3.0942,0.0861
4.01,4.01,4.01,4.01,2.7289,0.0,3.0976,0.1415
4.02,4.02,4.02,4.02,2.5871,0.0,3.0693,0.0918
4.03,4.03,4.03,4.03,2.3862,0.0,3.051,-0.0385
4.04,4.04,4.04,4.04,2.0833,0.0,2.995,-0.2122
4.05,4.05,4.05,4.05,1.9014,0.0,2.9651,-0.4274
4.06,4.06,4.06,4.06,2.0053,0.0,2.9836,-0.3384
4.07,4.07,4.07,4.07,2.1406,0.0,3.0029,-0.2923
4.08,4.08,4.08,4.08,2.2904,0.0,3.0413,-0.1339
4.09,4.09,4.09,4.09,2.2915,0.0,3.0268,-0.0606
4.1,4.1,4.1,4.1,2.3085,0.0,3.0472,-0.0984
4.11,4.11,4.11,4.11,2.3585,0.0,3.0628,-0.0361
4.12,4.12,4.12,4.12,2.3119,0.0,3.0538,0.0583
4.13,4.13,4.13,4.13,2.4344,0.0,3.0778,0.0147
4.14,4.14,4.14,4.14,2.3535,0.0,3.061,-0.049
4.15,4.15,4.15,4.15,2.3493,0.0,3.0696,0.0099
4.16,4.16,4.16,4.16,2.4453,0.0,3.0784,0.0277
4.17,4.17,4.17,4.17,2.3727,0.0,3.0605,-0.048
4.18,4.18,4.18,4.18,2.3143,0.0,3.0465,-0.1264
4.19,4.19,4.19,4.19,2.3306,0.0,3.0538,-0.0997
4.2,4.2,4.2,4.2,2.3275,0.0,3.056,-0.0739
4.21,4.21,4.21,4.21,2.3886,0.0,3.0648,-0.0372
4.22,4.22,4.22,4.22,2.3812,0.0,3.0839,0.0049
4.23,4.23,4.23,4.23,2.4503,0.0,3.0917,0.0698
4.24,4.24,4.24,4.24,2.5358,0.0,3.0987,0.1181
4.25,4.25,4.25,4.25,2.5823,0.0,3.1047,0.1393
4.26,4.26,4.26,4.26,2.6456,0.0,3.1283,0.158
4.27,4.27,4.27,4.27,2.669,0.0,3.1388,0.1843
4.28,4.28,4.28,4.28,2.6983,0.0,3.1261,0.2152
4.29,4.29,4.29,4.29,2.6958,0.0,3.1357,0.2207
4.3,4.3,4.3,4.3,2.6753,0.0,3.1379,0.2322
4.31,4.31,4.31,4.31,2.7172,0.0,3.155,0.2673
4.32,4.32,4.32,4.32,2.7101,0.0,3.1334,0.213
4.33,4.33,4.33,4.33,2.6808,0.0,3.1171,0.2205
4.34,4.34,4.34,4.34,2.7376,0.0,3.124,0.2126
4.35,4.35,4.35,4.35,2.7853,0.0,3.1449,0.1815
4.36,4.36,4.36,4.36,2.7466,0.0,3.1365,0.2101
4.37,4.37,4.37,4.37,2.7485,0.0,3.1501,0.2187
4.38,4.38,4.38,4.38,2.769,0.0,3.1431,0.2283
4.39,4.39,4.39,4.39,2.9055,0.0,3.1674,0.2848
4.4,4.4,4.4,4.4,2.9215,0.0,3.1765,0.2915
4.41,4.41,4.41,4.41,2.8261,0.0,3.1493,0.2911
4.42,4.42,4.42,4.42,2.7825,0.0,3.1438,0.2335
4.43,4.43,4.43,4.43,2.7134,0.0,3.1472,0.2575
4.44,4.44,4.44,4.44,2.7388,0.0,3.145,0.2724
4.45,4.45,4.45,4.45,2.8056,0.0,3.1567,0.2686
4.46,4.46,4.46,4.46,2.838,0.0,3.147,0.2473
4.47,4.47,4.47,4.47,2.792,0.0,3.1473,0.1903
4.48,4.48,4.48,4.48,2.7911,0.0,3.1382,0.2006
4.49,4.49,4.49,4.49,2.7659,0.0,3.1453,0.1738
4.5,4.5,4.5,4.5,2.6486,0.0,3.1119,0.1725
4.51,4.51,4.51,4.51,2.4972,0.0,3.0912,0.047
4.52,4.52,4.52,4.52,2.3376,0.0,3.0875,-0.0241
4.53,4.53,4.53,4.53,2.1399,0.0,3.0588,-0.0742
4.54,4.54,4.54,4.54,1.8571,0.0,2.9916,-0.2203
4.55,4.55,4.55,4.55,1.6585,0.0,2.9509,-0.427
4.56,4.56,4.56,4.56,1.5109,0.0,2.8965,-0.6572
4.57,4.57,4.57,4.57,1.4139,0.0,2.8754,-0.8199
4.58,4.58,4.58,4.58,1.3587,0.0,2.8535,-0.7367
4.59,4.59,4.59,4.59,1.3381,0.0,2.825,-0.985
4.6,4.6,4.6,4.6,1.2867,0.0,2.806,-0.9431
4.61,4.61,4.61,4.61,1.3204,0.0,2.8224,-0.9545
4.62,4.62,4.62,4.62,1.3788,0.0,2.8304,-0.9992
4.63,4.63,4.63,4.63,1.3223,0.0,2.8076,-1.0166
4.64,4.64,4.64,4.64,1.3294,0.0,2.7992,-1.003
4.65,4.65,4.65,4.65,1.3871,0.0,2.8142,-1.0891
4.66,4.66,4.66,4.66,1.3533,0.0,2.8101,-1.0547
4.67,4.67,4.67,4.67,1.3457,0.0,2.8079,-1.0787
4.68,4.68,4.68,4.68,1.3189,0.0,2.8187,-1.037
4.69,4.69,4.69,4.69,1.3662,0.0,2.8102,-1.094
4.7,4.7,4.7,4.7,1.3907,0.0,2.8247,-0.995
4.71,4.71,4.71,4.71,1.3317,0.0,2.8149,-1.2088
4.72,4.72,4.72,4.72,1.3841,0.0,2.8228,-1.1438
4.73,4.73,4.73,4.73,1.3318,0.0,2.7962,-1.1531
4.74,4.74,4.74,4.74,1.298,0.0,2.8041,-1.1675
4.75,4.75,4.75,4.75,1.2154,0.0,2.7893,-1.1991
4.76,4.76,4.76,4.76,1.3563,0.0,2.8204,-1.0963
4.77,4.77,4.77,4.77,1.4096,0.0,2.8208,-1.0134
4.78,4.78,4.78,4.78,1.4541,0.0,2.8383,-0.9001
4.79,4.79,4.79,4.79,1.4492,0.0,2.8173,-0.962
4.8,4.8,4.8,4.8,1.4225,0.0,2.8106,-0.9136
4.81,4.81,4.81,4.81,1.4368,0.0,2.8286,-1.0451
4.82,4.82,4.82,4.82,1.4415,0.0,2.8298,-0.9624
4.83,4.83,4.83,4.83,1.392,0.0,2.8228,-0.9516
4.84,4.84,4.84,4.84,1.3144,0.0,2.8294,-1.0624
4.85,4.85,4.85,4.85,1.334,0.0,2.8284,-1.0436
4.86,4.86,4.86,4.86,1.3539,0.0,2.8189,-1.0371
4.87,4.87,4.87,4.87,1.3433,0.0,2.8187,-1.0432
4.88,4.88,4.88,4.88,1.266,0.0,2.8062,-1.1454
4.89,4.89,4.89,4.89,1.2931,0.0,2.7991,-1.1192
4.9,4.9,4.9,4.9,1.4052,0.0,2.8085,-1.0357
4.91,4.91,4.91,4.91,1.3988,0.0,2.8347,-1.0331
4.92,4.92,4.92,4.92,1.3394,0.0,2.815,-1.0501
4.93,4.93,4.93,4.93,1.4145,0.0,2.8328,-0.9597
4.94,4.94,4.94,4.94,1.4905,0.0,2.842,-0.9152
4.95,4.95,4.95,4.95,1.4951,0.0,2.8525,-1.0116
4.96,4.96,4.96,4.96,1.3484,0.0,2.8154,-1.0809
4.97,4.97,4.97,4.97,1.3367,0.0,2.7975,-1.0859
4.98,4.98,4.98,4.98,1.3617,0.0,2.8301,-1.0685
4.99,4.99,4.99,4.99,1.3027,0.0,2.8025,-1.1548
5.0,5.0,5.0,5.0,1.281,0.0,2.8112,-1.198
5.01,5.01,5.01,5.01,1.2652,0.0,2.7831,-1.2734
5.02,5.02,5.02,5.02,1.2112,0.0,2.7728,-1.3457
5.03,5.03,5.03,5.03,1.2669,0.0,2.7639,-1.302
5.04,5.04,5.04,5.04,1.3531,0.0,2.7933,-1.1783
5.05,5.05,5.05,5.05,1.2621,0.0,2.7867,-1.3945
5.06,5.06,5.06,5.06,1.2044,0.0,2.7886,-1.3185
5.07,5.07,5.07,5.07,1.203,0.0,2.7707,-1.4716
5.08,5.08,5.08,5.08,1.188,0.0,2.7786,-1.44
5.09,5.09,5.09,5.09,1.1928,0.0,2.767,-1.3457
5.1,5.1,5.1,5.1,1.1995,0.0,2.7764,-1.0108
5.11,5.11,5.11,5.11,1.3363,0.0,2.829,-0.725
5.12,5.12,5.12,5.12,1.3848,0.0,2.8512,-0.6535
5.13,5.13,5.13,5.13,1.3601,0.0,2.8563,-0.5747
5.14,5.14,5.14,5.14,1.4887,0.0,2.8922,-0.4097
5.15,5.15,5.15,5.15,1.727,0.0,2.9403,-0.2584
5.16,5.16,5.16,5.16,2.0499,0.0,3.0095,-0.158
5.17,5.17,5.17,5.17,2.2827,0.0,3.0481,-0.0622
5.18,5.18,5.18,5.18,2.3519,0.0,3.0406,-0.0189
5.19,5.19,5.19,5.19,2.2912,0.0,3.0454,-0.0707
5.2,5.2,5.2,5.2,2.4719,0.0,3.0653,0.0492
5.21,5.21,5.21,5.21,2.4623,0.0,3.0711,0.0024
5.22,5.22,5.22,5.22,2.5032,0.0,3.0768,0.0095
5.23,5.23,5.23,5.23,2.6515,0.0,3.0945,0.085
5.24,5.24,5.24,5.24,2.6904,0.0,3.0994,0.1187
5.25,5.25,5.25,5.25,2.7698,0.0,3.1186,0.1738
5.26,5.26,5.26,5.26,2.7645,0.0,3.1261,0.1357
5.27,5.27,5.27,5.27,2.7599,0.0,3.1269,0.1067
5.28,5.28,5.28,5.28,2.8712,0.0,3.1476,0.1653
5.29,5.29,5.29,5.29,2.9389,0.0,3.1572,0.2143
5.3,5.3,5.3,5.3,3.0006,0.0,3.1698,0.1877
5.31,5.31,5.31,5.31,3.0038,0.0,3.1447,0.1345
5.32,5.32,5.32,5.32,2.9829,0.0,3.1358,0.2116
5.33,5.33,5.33,5.33,2.8553,0.0,3.1248,0.1265
5.34,5.34,5.34,5.34,2.7536,0.0,3.1127,0.1173
5.35,5.35,5.35,5.35,2.5852,0.0,3.0588,0.0694
5.36,5.36,5.36,5.36,2.3881,0.0,3.0274,-0.065
5.37,5.37,5.37,5.37,2.3486,0.0,3.0264,-0.1963
5.38,5.38,5.38,5.38,2.2923,0.0,3.0358,-0.1656
5.39,5.39,5.39,5.39,2.2396,0.0,3.0165,-0.2312
5.4,5.4,5.4,5.4,2.0822,0.0,3.0029,-0.3138
5.41,5.41,5.41,5.41,2.0105,0.0,2.9696,-0.5092
5.42,5.42,5.42,5.42,2.0208,0.0,2.9368,-0.5405
5.43,5.43,5.43,5.43,1.7867,0.0,2.9138,-0.7496
5.44,5.44,5.44,5.44,1.4202,0.0,2.8463,-0.9129
5.45,5.45,5.45,5.45,1.1498,0.0,2.7884,-1.1019
5.46,5.46,5.46,5.46,1.0949,0.0,2.7703,-1.3174
5.47,5.47,5.47,5.47,0.9431,0.0,2.7364,-1.2945
5.48,5.48,5.48,5.48,0.9102,0.0,2.7143,-1.3919
5.49,5.49,5.49,5.49,0.9721,0.0,2.721,-1.3012
5.5,5.5,5.5,5.5,0.9963,0.0,2.752,-1.3424
5.51,5.51,5.51,5.51,0.9825,0.0,2.7292,-1.2692
5.52,5.52,5.52,5.52,0.963,0.0,2.7279,-1.3103
5.53,5.53,5.53,5.53,0.9179,0.0,2.7253,-1.3305
5.54,5.54,5.54,5.54,1.0109,0.0,2.7533,-1.0545
5.55,5.55,5.55,5.55,1.0812,0.0,2.786,-0.9777
5.56,5.56,5.56,5.56,1.0972,0.0,2.7743,-1.0321
5.57,5.57,5.57,5.57,1.0899,0.0,2.7799,-1.0189
5.58,5.58,5.58,5.58,1.1481,0.0,2.7942,-0.9392
5.59,5.59,5.59,5.59,1.1364,0.0,2.7985,-0.8881
5.6,5.6,5.6,5.6,1.1467,0.0,2.7983,-0.8808
5.61,5.61,5.61,5.61,1.233,0.0,2.8097,-0.8743
5.62,5.62,5.62,5.62,1.2635,0.0,2.7999,-0.9066
5.63,5.63,5.63,5.63,1.4062,0.0,2.8382,-0.7829
5.64,5.64,5.64,5.64,1.5313,0.0,2.8712,-0.6611
5.65,5.65,5.65,5.65,1.4809,0.0,2.8411,-0.769
5.66,5.66,5.66,5.66,1.6176,0.0,2.8478,-0.6472
5.67,5.67,5.67,5.67,1.6717,0.0,2.8787,-0.5938
5.68,5.68,5.68,5.68,1.6675,0.0,2.8895,-0.5134
5.69,5.69,5.69,5.69,1.6811,0.0,2.882,-0.5544
5.7,5.7,5.7,5.7,1.6517,0.0,2.8772,-0.5228
5.71,5.71,5.71,5.71,1.8126,0.0,2.8898,-0.4204
5.72,5.72,5.72,5.72,1.7664,0.0,2.8934,-0.388
5.73,5.73,5.73,5.73,1.7396,0.0,2.8752,-0.4697
5.74,5.74,5.74,5.74,1.7516,0.0,2.8708,-0.5295
5.75,5.75,5.75,5.75,1.766,0.0,2.8698,-0.4528
5.76,5.76,5.76,5.76,1.8919,0.0,2.8993,-0.4476
5.77,5.77,5.77,5.77,1.9931,0.0,2.919,-0.3455
5.78,5.78,5.78,5.78,2.1193,0.0,2.9236,-0.2327
5.79,5.79,5.79,5.79,2.2084,0.0,2.9749,-0.2444
5.8,5.8,5.8,5.8,2.2088,0.0,2.9593,-0.2844
5.81,5.81,5.81,5.81,2.2712,0.0,2.9564,-0.2718
5.82,5.82,5.82,5.82,2.2216,0.0,2.9581,-0.4781
5.83,5.83,5.83,5.83,2.2124,0.0,2.9496,-0.5137
5.84,5.84,5.84,5.84,2.1701,0.0,2.9446,-0.5439
5.85,5.85,5.85,5.85,2.1032,0.0,2.9236,-0.5762
5.86,5.86,5.86,5.86,2.0843,0.0,2.9191,-0.625
5.87,5.87,5.87,5.87,2.0434,0.0,2.9188,-0.673
5.88,5.88,5.88,5.88,2.079,0.0,2.9284,-0.6049
5.89,5.89,5.89,5.89,2.1138,0.0,2.9346,-0.5437
5.9,5.9,5.9,5.9,2.0596,0.0,2.9188,-0.618
5.91,5.91,5.91,5.91,2.0569,0.0,2.9252,-0.6011
5.92,5.92,5.92,5.92,2.0408,0.0,2.9265,-0.6434
5.93,5.93,5.93,5.93,2.0662,0.0,2.9387,-0.5791
5.94,5.94,5.94,5.94,1.9938,0.0,2.9189,-0.6054
5.95,5.95,5.95,5.95,1.9409,0.0,2.9281,-0.6554
5.96,5.96,5.96,5.96,1.8156,0.0,2.9205,-0.7808
5.97,5.97,5.97,5.97,1.8169,0.0,2.8987,-0.7435
5.98,5.98,5.98,5.98,1.7969,0.0,2.909,-0.7107
5.99,5.99,5.99,5.99,1.7759,0.0,2.9003,-0.7312
6.0,6.0,6.0,6.0,1.8547,0.0,2.9056,-0.7287
6.01,6.01,6.01,6.01,1.8339,0.0,2.899,-0.6473
6.02,6.02,6.02,6.02,1.8731,0.0,2.911,-0.6501
6.03,6.03,6.03,6.03,1.8334,0.0,2.8923,-0.7691
6.04,6.04,6.04,6.04,1.7784,0.0,2.9078,-0.7584
6.05,6.05,6.05,6.05,1.8346,0.0,2.9003,-0.7894
6.06,6.06,6.06,6.06,1.8983,0.0,2.9067,-0.7382
6.07,6.07,6.07,6.07,1.7822,0.0,2.8804,-0.8674
6.08,6.08,6.08,6.08,1.7474,0.0,2.8932,-0.8888
6.09,6.09,6.09,6.09,1.6216,0.0,2.8748,-0.8321
6.1,6.1,6.1,6.1,1.7434,0.0,2.8959,-0.7519
6.11,6.11,6.11,6.11,1.6168,0.0,2.8635,-0.8145
6.12,6.12,6.12,6.12,1.634,0.0,2.8802,-0.8366
6.13,6.13,6.13,6.13,1.6855,0.0,2.8664,-0.6753
6.14,6.14,6.14,6.14,1.6541,0.0,2.8703,-0.8421
6.15,6.15,6.15,6.15,1.5364,0.0,2.8476,-0.8316
6.16,6.16,6.16,6.16,1.4498,0.0,2.8368,-0.9505
6.17,6.17,6.17,6.17,1.4757,0.0,2.8446,-0.8921
6.18,6.18,6.18,6.18,1.4159,0.0,2.8111,-1.0552
6.19,6.19,6.19,6.19,1.3966,0.0,2.7983,-1.1621
6.2,6.2,6.2,6.2,1.4093,0.0,2.8118,-1.1517
6.21,6.21,6.21,6.21,1.3831,0.0,2.7998,-1.1623
6.22,6.22,6.22,6.22,1.3828,0.0,2.7883,-1.214
6.23,6.23,6.23,6.23,1.3431,0.0,2.7943,-1.2716
6.24,6.24,6.24,6.24,1.1926,0.0,2.7424,-1.4028
6.25,6.25,6.25,6.25,1.1236,0.0,2.7177,-1.4711
6.26,6.26,6.26,6.26,1.2591,0.0,2.7594,-1.382
6.27,6.27,6.27,6.27,1.2874,0.0,2.7816,-1.2245
6.28,6.28,6.28,6.28,1.1909,0.0,2.7477,-1.4211
6.29,6.29,6.29,6.29,1.1611,0.0,2.7233,-1.507
6.3,6.3,6.3,6.3,1.3346,0.0,2.7705,-1.3532
6.31,6.31,6.31,6.31,1.398,0.0,2.7667,-1.2073
6.32,6.32,6.32,6.32,1.4978,0.0,2.7961,-1.0886
6.33,6.33,6.33,6.33,1.5027,0.0,2.8238,-1.0555
6.34,6.34,6.34,6.34,1.5114,0.0,2.8387,-0.9839
6.35,6.35,6.35,6.35,1.4247,0.0,2.7979,-1.0888
6.36,6.36,6.36,6.36,1.4036,0.0,2.7679,-1.2804
6.37,6.37,6.37,6.37,1.354,0.0,2.7647,-1.3119
6.38,6.38,6.38,6.38,1.3098,0.0,2.7641,-1.2949
6.39,6.39,6.39,6.39,1.3499,0.0,2.7767,-1.2756
6.4,6.4,6.4,6.4,1.3767,0.0,2.7934,-1.0978
6.41,6.41,6.41,6.41,1.3993,0.0,2.7764,-1.225
6.42,6.42,6.42,6.42,1.3365,0.0,2.7546,-1.3291
6.43,6.43,6.43,6.43,1.5073,0.0,2.832,-0.8849
6.44,6.44,6.44,6.44,1.564,0.0,2.861,-0.779
6.45,6.45,6.45,6.45,1.6088,0.0,2.8557,-0.6171
6.46,6.46,6.46,6.46,1.6937,0.0,2.8834,-0.6307
6.47,6.47,6.47,6.47,1.7239,0.0,2.8875,-0.6185
6.48,6.48,6.48,6.48,1.6837,0.0,2.8563,-0.6131
6.49,6.49,6.49,6.49,1.5766,0.0,2.8566,-0.7299
6.5,6.5,6.5,6.5,1.5391,0.0,2.8476,-0.7527
6.51,6.51,6.51,6.51,1.4853,0.0,2.8292,-0.828
6.52,6.52,6.52,6.52,1.5027,0.0,2.8469,-0.7888
6.53,6.53,6.53,6.53,1.6009,0.0,2.8377,-0.6881
6.54,6.54,6.54,6.54,1.6109,0.0,2.8461,-0.7612
6.55,6.55,6.55,6.55,1.537,0.0,2.8481,-0.6963
6.56,6.56,6.56,6.56,1.6893,0.0,2.8939,-0.4614
6.57,6.57,6.57,6.57,1.895,0.0,2.9374,-0.301
6.58,6.58,6.58,6.58,1.9389,0.0,2.9563,-0.1691
6.59,6.59,6.59,6.59,1.8956,0.0,2.9477,-0.1646
6.6,6.6,6.6,6.6,1.9073,0.0,2.9495,-0.1617
6.61,6.61,6.61,6.61,1.7913,0.0,2.9232,-0.2838
6.62,6.62,6.62,6.62,1.709,0.0,2.909,-0.305
6.63,6.63,6.63,6.63,1.698,0.0,2.9071,-0.3628
6.64,6.64,6.64,6.64,1.6615,0.0,2.8881,-0.3487
6.65,6.65,6.65,6.65,1.6581,0.0,2.9013,-0.3608
6.66,6.66,6.66,6.66,1.676,0.0,2.9101,-0.2979
6.67,6.67,6.67,6.67,1.6165,0.0,2.9052,-0.3316
6.68,6.68,6.68,6.68,1.6154,0.0,2.8932,-0.3586
6.69,6.69,6.69,6.69,1.6907,0.0,2.9217,-0.2369
6.7,6.7,6.7,6.7,1.8188,0.0,2.9639,-0.1218
6.71,6.71,6.71,6.71,1.8301,0.0,2.9481,-0.1167
6.72,6.72,6.72,6.72,1.8607,0.0,2.9601,-0.0781
6.73,6.73,6.73,6.73,1.8509,0.0,2.9538,-0.1162
6.74,6.74,6.74,6.74,1.8352,0.0,2.9394,-0.0943
6.75,6.75,6.75,6.75,1.8635,0.0,2.9476,-0.0964
6.76,6.76,6.76,6.76,1.8502,0.0,2.9532,-0.0447
6.77,6.77,6.77,6.77,1.8423,0.0,2.9425,-0.0856
6.78,6.78,6.78,6.78,1.8983,0.0,2.9561,-0.1288
6.79,6.79,6.79,6.79,1.8749,0.0,2.9561,-0.1274
6.8,6.8,6.8,6.8,1.7928,0.0,2.9503,-0.1434
6.81,6.81,6.81,6.81,1.8413,0.0,2.9487,-0.0931
6.82,6.82,6.82,6.82,1.9609,0.0,2.9752,-0.0675
6.83,6.83,6.83,6.83,2.002,0.0,2.9994,0.0037
6.84,6.84,6.84,6.84,2.0612,0.0,3.003,0.0145
6.85,6.85,6.85,6.85,2.234,0.0,3.0512,0.0899
6.86,6.86,6.86,6.86,2.4685,0.0,3.1103,0.1898
6.87,6.87,6.87,6.87,2.6303,0.0,3.1281,0.2223
6.88,6.88,6.88,6.88,2.8469,0.0,3.1439,0.2689
6.89,6.89,6.89,6.89,3.1129,0.0,3.1821,0.332
6.9,6.9,6.9,6.9,3.2018,0.0,3.174,0.3261
6.91,6.91,6.91,6.91,3.2177,0.0,3.1943,0.3773
6.92,6.92,6.92,6.92,3.3273,0.0,3.2066,0.4171
6.93,6.93,6.93,6.93,3.3056,0.0,3.2185,0.4262
6.94,6.94,6.94,6.94,3.2883,0.0,3.2054,0.4323
6.95,6.95,6.95,6.95,3.3063,0.0,3.2181,0.431
6.96,6.96,6.96,6.96,3.2516,0.0,3.2151,0.4374
6.97,6.97,6.97,6.97,3.3242,0.0,3.21,0.4395
6.98,6.98,6.98,6.98,3.2361,0.0,3.1975,0.4122
6.99,6.99,6.99,6.99,3.2322,0.0,3.1927,0.4056
7.0,7.0,7.0,7.0,3.1251,0.0,3.1922,0.3804
7.01,7.01,7.01,7.01,3.144,0.0,3.1967,0.397
7.02,7.02,7.02,7.02,3.0009,0.0,3.1784,0.355
7.03,7.03,7.03,7.03,3.0507,0.0,3.1897,0.3953
7.04,7.04,7.04,7.04,2.921,0.0,3.1738,0.3616
7.05,7.05,7.05,7.05,2.7026,0.0,3.1658,0.3052
7.06,7.06,7.06,7.06,2.6078,0.0,3.1332,0.2317
7.07,7.07,7.07,7.07,2.441,0.0,3.1236,0.1557
7.08,7.08,7.08,7.08,2.2682,0.0,3.1116,0.0807
7.09,7.09,7.09,7.09,2.2708,0.0,3.086,0.0073
7.1,7.1,7.1,7.1,2.1667,0.0,3.0512,-0.008
7.11,7.11,7.11,7.11,2.051,0.0,3.0388,-0.114
7.12,7.12,7.12,7.12,2.0597,0.0,3.019,-0.1593
7.13,7.13,7.13,7.13,2.0324,0.0,3.0235,-0.1958
7.14,7.14,7.14,7.14,1.8985,0.0,2.9925,-0.2527
7.15,7.15,7.15,7.15,1.842,0.0,2.9681,-0.3007
7.16,7.16,7.16,7.16,1.8172,0.0,2.9601,-0.3317
7.17,7.17,7.17,7.17,1.8033,0.0,2.9563,-0.3853
7.18,7.18,7.18,7.18,1.7476,0.0,2.9406,-0.3856
7.19,7.19,7.19,7.19,1.7691,0.0,2.9546,-0.4416
7.2,7.2,7.2,7.2,1.8513,0.0,2.9615,-0.3254
7.21,7.21,7.21,7.21,1.9243,0.0,2.9654,-0.3185
7.22,7.22,7.22,7.22,1.8933,0.0,2.9648,-0.3636
7.23,7.23,7.23,7.23,1.9488,0.0,2.9641,-0.3443
7.24,7.24,7.24,7.24,2.0282,0.0,2.9897,-0.2733
7.25,7.25,7.25,7.25,2.0144,0.0,2.9751,-0.3091
7.26,7.26,7.26,7.26,1.9769,0.0,2.9813,-0.3909
7.27,7.27,7.27,7.27,1.9215,0.0,2.966,-0.4264
7.28,7.28,7.28,7.28,1.928,0.0,2.9645,-0.5026
7.29,7.29,7.29,7.29,2.031,0.0,2.982,-0.4321
7.3,7.3,7.3,7.3,2.0167,0.0,2.9905,-0.3072
7.31,7.31,7.31,7.31,2.0816,0.0,2.9954,-0.2975
7.32,7.32,7.32,7.32,2.0665,0.0,2.973,-0.2902
7.33,7.33,7.33,7.33,2.0586,0.0,2.9967,-0.2677
7.34,7.34,7.34,7.34,2.1055,0.0,2.9983,-0.2129
7.35,7.35,7.35,7.35,2.0473,0.0,2.9863,-0.2427
7.36,7.36,7.36,7.36,1.969,0.0,2.9766,-0.3259
7.37,7.37,7.37,7.37,1.9023,0.0,2.9688,-0.3595
7.38,7.38,7.38,7.38,1.901,0.0,2.9676,-0.4684
7.39,7.39,7.39,7.39,1.9249,0.0,2.9626,-0.4459
7.4,7.4,7.4,7.4,1.7743,0.0,2.9633,-0.5098
7.41,7.41,7.41,7.41,1.7992,0.0,2.9397,-0.4469
7.42,7.42,7.42,7.42,1.7974,0.0,2.9508,-0.4994
7.43,7.43,7.43,7.43,1.8217,0.0,2.9559,-0.4682
7.44,7.44,7.44,7.44,1.7852,0.0,2.9396,-0.5767
7.45,7.45,7.45,7.45,1.7789,0.0,2.949,-0.5235
7.46,7.46,7.46,7.46,1.8152,0.0,2.9461,-0.409
7.47,7.47,7.47,7.47,1.8345,0.0,2.963,-0.4749
7.48,7.48,7.48,7.48,1.793,0.0,2.974,-0.2831
7.49,7.49,7.49,7.49,1.8855,0.0,2.9756,-0.1725
7.5,7.5,7.5,7.5,1.8379,0.0,2.9852,-0.1422
7.51,7.51,7.51,7.51,1.8855,0.0,2.9954,-0.178
7.52,7.52,7.52,7.52,1.7734,0.0,2.9921,-0.1431
7.53,7.53,7.53,7.53,1.6965,0.0,2.9546,-0.2518
7.54,7.54,7.54,7.54,1.6408,0.0,2.9475,-0.23
7.55,7.55,7.55,7.55,1.5811,0.0,2.931,-0.2055
7.56,7.56,7.56,7.56,1.4837,0.0,2.9056,-0.2525
7.57,7.57,7.57,7.57,1.4079,0.0,2.8718,-0.2701
7.58,7.58,7.58,7.58,1.4169,0.0,2.8812,-0.235
7.59,7.59,7.59,7.59,1.3332,0.0,2.877,-0.2478
7.6,7.6,7.6,7.6,1.3848,0.0,2.8554,-0.3432
7.61,7.61,7.61,7.61,1.3107,0.0,2.8684,-0.2007
7.62,7.62,7.62,7.62,1.2965,0.0,2.8658,-0.2872
7.63,7.63,7.63,7.63,1.3583,0.0,2.8925,-0.1859
7.64,7.64,7.64,7.64,1.5423,0.0,2.9166,-0.1484
7.65,7.65,7.65,7.65,1.6002,0.0,2.927,-0.1989
7.66,7.66,7.66,7.66,1.4762,0.0,2.9003,-0.3009
7.67,7.67,7.67,7.67,1.3844,0.0,2.8725,-0.3807
7.68,7.68,7.68,7.68,1.356,0.0,2.8738,-0.318
7.69,7.69,7.69,7.69,1.3344,0.0,2.8637,-0.3709
7.7,7.7,7.7,7.7,1.2944,0.0,2.8552,-0.3701
7.71,7.71,7.71,7.71,1.3549,0.0,2.8627,-0.3082
7.72,7.72,7.72,7.72,1.3957,0.0,2.8796,-0.3188
7.73,7.73,7.73,7.73,1.4443,0.0,2.9075,-0.3647
7.74,7.74,7.74,7.74,1.4669,0.0,2.877,-0.5153
7.75,7.75,7.75,7.75,1.598,0.0,2.8808,-0.495
7.76,7.76,7.76,7.76,1.6907,0.0,2.9072,-0.4963
7.77,7.77,7.77,7.77,1.8526,0.0,2.9422,-0.4833
7.78,7.78,7.78,7.78,1.9417,0.0,2.953,-0.3429
7.79,7.79,7.79,7.79,1.9989,0.0,2.9724,-0.3447
7.8,7.8,7.8,7.8,2.0125,0.0,2.9834,-0.294
7.81,7.81,7.81,7.81,2.0332,0.0,2.9854,-0.2285
7.82,7.82,7.82,7.82,2.078,0.0,2.9894,-0.1605
7.83,7.83,7.83,7.83,2.0906,0.0,2.991,-0.1722
7.84,7.84,7.84,7.84,2.1767,0.0,3.0132,-0.104
7.85,7.85,7.85,7.85,2.3566,0.0,3.0496,0.0278
7.86,7.86,7.86,7.86,2.4361,0.0,3.0649,0.1339
7.87,7.87,7.87,7.87,2.4354,0.0,3.0819,0.1398
7.88,7.88,7.88,7.88,2.5314,0.0,3.0922,0.2339
7.89,7.89,7.89,7.89,2.6577,0.0,3.1204,0.2787
7.9,7.9,7.9,7.9,2.6473,0.0,3.127,0.2486
7.91,7.91,7.91,7.91,2.4861,0.0,3.1222,0.2145
7.92,7.92,7.92,7.92,2.4208,0.0,3.1037,0.2272
7.93,7.93,7.93,7.93,2.402,0.0,3.1162,0.1966
7.94,7.94,7.94,7.94,2.435,0.0,3.1176,0.2301
7.95,7.95,7.95,7.95,2.4118,0.0,3.1037,0.2133
7.96,7.96,7.96,7.96,2.406,0.0,3.1014,0.1827
7.97,7.97,7.97,7.97,2.4615,0.0,3.1119,0.1892
7.98,7.98,7.98,7.98,2.5627,0.0,3.1327,0.2775
7.99,7.99,7.99,7.99,2.5943,0.0,3.131,0.3016
8.0,8.0,8.0,8.0,2.6034,0.0,3.1234,0.2843
8.01,8.01,8.01,8.01,2.6729,0.0,3.1301,0.3096
8.02,8.02,8.02,8.02,2.6645,0.0,3.1521,0.316
8.03,8.03,8.03,8.03,2.7451,0.0,3.1665,0.3118
8.04,8.04,8.04,8.04,2.7619,0.0,3.1622,0.3315
8.05,8.05,8.05,8.05,2.6683,0.0,3.1693,0.3283
8.06,8.06,8.06,8.06,2.6726,0.0,3.1515,0.3435
8.07,8.07,8.07,8.07,2.6127,0.0,3.1239,0.3431
8.08,8.08,8.08,8.08,2.6288,0.0,3.1372,0.3263
8.09,8.09,8.09,8.09,2.655,0.0,3.1332,0.3285
8.1,8.1,8.1,8.1,2.722,0.0,3.1591,0.3346
8.11,8.11,8.11,8.11,2.7358,0.0,3.1544,0.3543
8.12,8.12,8.12,8.12,2.6729,0.0,3.1436,0.3497
8.13,8.13,8.13,8.13,2.7556,0.0,3.1569,0.3521
8.14,8.14,8.14,8.14,2.718,0.0,3.1661,0.3501
8.15,8.15,8.15,8.15,2.653,0.0,3.1465,0.3329
8.16,8.16,8.16,8.16,2.6309,0.0,3.1463,0.3187
8.17,8.17,8.17,8.17,2.5643,0.0,3.127,0.3107
8.18,8.18,8.18,8.18,2.5447,0.0,3.1097,0.2689
8.19,8.19,8.19,8.19,2.5539,0.0,3.1104,0.2689
8.2,8.2,8.2,8.2,2.6358,0.0,3.1261,0.2933
8.21,8.21,8.21,8.21,2.6894,0.0,3.1321,0.3172
8.22,8.22,8.22,8.22,2.6277,0.0,3.1153,0.2866
8.23,8.23,8.23,8.23,2.4761,0.0,3.0963,0.236
8.24,8.24,8.24,8.24,2.4417,0.0,3.0871,0.2463
8.25,8.25,8.25,8.25,2.3892,0.0,3.0907,0.2313
8.26,8.26,8.26,8.26,2.347,0.0,3.0668,0.2099
8.27,8.27,8.27,8.27,2.3356,0.0,3.0574,0.1901
8.28,8.28,8.28,8.28,2.247,0.0,3.0521,0.1225
8.29,8.29,8.29,8.29,2.296,0.0,3.0592,0.1419
8.3,8.3,8.3,8.3,2.2862,0.0,3.0564,0.1368
8.31,8.31,8.31,8.31,2.2361,0.0,3.0486,0.1483
8.32,8.32,8.32,8.32,2.2044,0.0,3.0407,0.1225
8.33,8.33,8.33,8.33,2.1403,0.0,3.0512,0.1387
8.34,8.34,8.34,8.34,2.0934,0.0,3.04,0.1175
8.35,8.35,8.35,8.35,2.1524,0.0,3.0471,0.1244
8.36,8.36,8.36,8.36,2.1409,0.0,3.0356,0.0708
8.37,8.37,8.37,8.37,2.2709,0.0,3.0655,0.1814
8.38,8.38,8.38,8.38,2.2522,0.0,3.0527,0.1576
8.39,8.39,8.39,8.39,2.2849,0.0,3.0516,0.1862
8.4,8.4,8.4,8.4,2.3213,0.0,3.0684,0.1888
8.41,8.41,8.41,8.41,2.3324,0.0,3.0734,0.1774
8.42,8.42,8.42,8.42,2.3625,0.0,3.0727,0.2452
8.43,8.43,8.43,8.43,2.4082,0.0,3.0916,0.2118
8.44,8.44,8.44,8.44,2.4424,0.0,3.086,0.1941
8.45,8.45,8.45,8.45,2.4732,0.0,3.0847,0.2434
8.46,8.46,8.46,8.46,2.5794,0.0,3.1064,0.2874
8.47,8.47,8.47,8.47,2.5644,0.0,3.1027,0.2798
8.48,8.48,8.48,8.48,2.4293,0.0,3.0887,0.2223
8.49,8.49,8.49,8.49,2.4173,0.0,3.1046,0.2599
8.5,8.5,8.5,8.5,2.6549,0.0,3.1299,0.3009
8.51,8.51,8.51,8.51,2.706,0.0,3.1399,0.2978
8.52,8.52,8.52,8.52,2.6807,0.0,3.1342,0.2732
8.53,8.53,8.53,8.53,2.5747,0.0,3.1179,0.272
8.54,8.54,8.54,8.54,2.4871,0.0,3.0995,0.1978
8.55,8.55,8.55,8.55,2.5102,0.0,3.1026,0.2383
8.56,8.56,8.56,8.56,2.4897,0.0,3.0982,0.1921
8.57,8.57,8.57,8.57,2.3543,0.0,3.0838,0.2151
8.58,8.58,8.58,8.58,2.3253,0.0,3.0811,0.1736
8.59,8.59,8.59,8.59,2.201,0.0,3.0663,0.1621
8.6,8.6,8.6,8.6,2.2495,0.0,3.0723,0.1688
8.61,8.61,8.61,8.61,2.2491,0.0,3.0695,0.1899
8.62,8.62,8.62,8.62,2.2694,0.0,3.0657,0.1815
8.63,8.63,8.63,8.63,2.3166,0.0,3.0773,0.201
8.64,8.64,8.64,8.64,2.3404,0.0,3.0904,0.1945
8.65,8.65,8.65,8.65,2.2323,0.0,3.0785,0.138
8.66,8.66,8.66,8.66,2.3059,0.0,3.0846,0.1571
8.67,8.67,8.67,8.67,2.3843,0.0,3.1091,0.2023
8.68,8.68,8.68,8.68,2.5168,0.0,3.1423,0.2479
8.69,8.69,8.69,8.69,2.6716,0.0,3.1655,0.2741
8.7,8.7,8.7,8.7,2.802,0.0,3.1756,0.3036
8.71,8.71,8.71,8.71,2.8159,0.0,3.1743,0.3056
8.72,8.72,8.72,8.72,2.8611,0.0,3.1741,0.2787
8.73,8.73,8.73,8.73,2.9101,0.0,3.2023,0.3306
8.74,8.74,8.74,8.74,2.8044,0.0,3.2008,0.316
8.75,8.75,8.75,8.75,2.8593,0.0,3.2085,0.3361
8.76,8.76,8.76,8.76,2.7853,0.0,3.1988,0.3229
8.77,8.77,8.77,8.77,2.73,0.0,3.1921,0.3279
8.78,8.78,8.78,8.78,2.7427,0.0,3.19,0.3133
8.79,8.79,8.79,8.79,2.7328,0.0,3.1862,0.3148
8.8,8.8,8.8,8.8,2.699,0.0,3.1945,0.3122
8.81,8.81,8.81,8.81,2.7033,0.0,3.1967,0.3424
8.82,8.82,8.82,8.82,2.6863,0.0,3.2002,0.3403
8.83,8.83,8.83,8.83,2.7327,0.0,3.1955,0.3682
8.84,8.84,8.84,8.84,2.8015,0.0,3.2206,0.3502
8.85,8.85,8.85,8.85,2.804,0.0,3.2235,0.3531
8.86,8.86,8.86,8.86,2.7566,0.0,3.2147,0.3368
8.87,8.87,8.87,8.87,2.813,0.0,3.2139,0.3523
8.88,8.88,8.88,8.88,2.7938,0.0,3.2192,0.3422
8.89,8.89,8.89,8.89,2.8386,0.0,3.2232,0.3599
8.9,8.9,8.9,8.9,2.887,0.0,3.2246,0.3807
8.91,8.91,8.91,8.91,2.8806,0.0,3.2359,0.3704
8.92,8.92,8.92,8.92,2.8656,0.0,3.231,0.3763
8.93,8.93,8.93,8.93,2.8642,0.0,3.2311,0.3625
8.94,8.94,8.94,8.94,2.8161,0.0,3.2235,0.3744
8.95,8.95,8.95,8.95,2.8059,0.0,3.2124,0.3567
8.96,8.96,8.96,8.96,2.8164,0.0,3.2162,0.3458
8.97,8.97,8.97,8.97,2.7814,0.0,3.2098,0.3494
8.98,8.98,8.98,8.98,2.7632,0.0,3.2077,0.3618
8.99,8.99,8.99,8.99,2.6644,0.0,3.194,0.3086
9.0,9.0,9.0,9.0,2.6534,0.0,3.1878,0.3012
9.01,9.01,9.01,9.01,2.7032,0.0,3.179,0.3217
9.02,9.02,9.02,9.02,2.6169,0.0,3.1736,0.2792
9.03,9.03,9.03,9.03,2.5921,0.0,3.1667,0.2865
9.04,9.04,9.04,9.04,2.5789,0.0,3.155,0.2572
9.05,9.05,9.05,9.05,2.5194,0.0,3.149,0.2678
9.06,9.06,9.06,9.06,2.5114,0.0,3.1415,0.2612
9.07,9.07,9.07,9.07,2.5761,0.0,3.1604,0.2827
9.08,9.08,9.08,9.08,2.4702,0.0,3.1374,0.2688
9.09,9.09,9.09,9.09,2.5731,0.0,3.1434,0.2947
9.1,9.1,9.1,9.1,2.4744,0.0,3.1306,0.2436
9.11,9.11,9.11,9.11,2.5604,0.0,3.1463,0.2883
9.12,9.12,9.12,9.12,2.6055,0.0,3.1539,0.2916
9.13,9.13,9.13,9.13,2.4784,0.0,3.1248,0.2603
9.14,9.14,9.14,9.14,2.4482,0.0,3.1382,0.2531
9.15,9.15,9.15,9.15,2.532,0.0,3.1358,0.252
9.16,9.16,9.16,9.16,2.4769,0.0,3.1422,0.2416
9.17,9.17,9.17,9.17,2.5558,0.0,3.143,0.2324
9.18,9.18,9.18,9.18,2.6207,0.0,3.1632,0.2845
9.19,9.19,9.19,9.19,2.5584,0.0,3.1659,0.28
9.2,9.2,9.2,9.2,2.6003,0.0,3.1726,0.2718
9.21,9.21,9.21,9.21,2.5622,0.0,3.1625,0.2983
9.22,9.22,9.22,9.22,2.5588,0.0,3.1562,0.2848
9.23,9.23,9.23,9.23,2.5073,0.0,3.1437,0.2643
9.24,9.24,9.24,9.24,2.5315,0.0,3.1434,0.3084
9.25,9.25,9.25,9.25,2.5579,0.0,3.1567,0.295
9.26,9.26,9.26,9.26,2.5067,0.0,3.1412,0.2696
9.27,9.27,9.27,9.27,2.4591,0.0,3.1443,0.2669
9.28,9.28,9.28,9.28,2.5539,0.0,3.1497,0.2601
9.29,9.29,9.29,9.29,2.6505,0.0,3.1476,0.2708
9.3,9.3,9.3,9.3,2.7361,0.0,3.1683,0.2731
9.31,9.31,9.31,9.31,2.6526,0.0,3.1353,0.2528
9.32,9.32,9.32,9.32,2.621,0.0,3.1392,0.2611
9.33,9.33,9.33,9.33,2.5471,0.0,3.1334,0.2478
9.34,9.34,9.34,9.34,2.6279,0.0,3.144,0.2463
9.35,9.35,9.35,9.35,2.5272,0.0,3.1329,0.2534
9.36,9.36,9.36,9.36,2.4793,0.0,3.1108,0.2411
9.37,9.37,9.37,9.37,2.4797,0.0,3.1156,0.2175
9.38,9.38,9.38,9.38,2.4024,0.0,3.1254,0.2201
9.39,9.39,9.39,9.39,2.4057,0.0,3.1193,0.2003
9.4,9.4,9.4,9.4,2.3982,0.0,3.1106,0.1939
9.41,9.41,9.41,9.41,2.3591,0.0,3.1229,0.2009
9.42,9.42,9.42,9.42,2.5182,0.0,3.1325,0.228
9.43,9.43,9.43,9.43,2.5207,0.0,3.1326,0.2419
9.44,9.44,9.44,9.44,2.4664,0.0,3.123,0.2103
9.45,9.45,9.45,9.45,2.3142,0.0,3.1024,0.1724
9.46,9.46,9.46,9.46,2.3296,0.0,3.1206,0.1785
9.47,9.47,9.47,9.47,2.2746,0.0,3.1157,0.1514
9.48,9.48,9.48,9.48,2.273,0.0,3.1084,0.1505
9.49,9.49,9.49,9.49,2.3615,0.0,3.1157,0.1723
9.5,9.5,9.5,9.5,2.4034,0.0,3.1348,0.1655
9.51,9.51,9.51,9.51,2.4431,0.0,3.1278,0.2353
9.52,9.52,9.52,9.52,2.4908,0.0,3.1397,0.2124
9.53,9.53,9.53,9.53,2.5132,0.0,3.1504,0.235
9.54,9.54,9.54,9.54,2.4942,0.0,3.1564,0.2247
9.55,9.55,9.55,9.55,2.5155,0.0,3.155,0.2389
9.56,9.56,9.56,9.56,2.5279,0.0,3.1546,0.2562
9.57,9.57,9.57,9.57,2.4232,0.0,3.1273,0.2059
9.58,9.58,9.58,9.58,2.4222,0.0,3.1362,0.2069
9.59,9.59,9.59,9.59,2.4622,0.0,3.1507,0.2101
9.6,9.6,9.6,9.6,2.4686,0.0,3.1496,0.2254
9.61,9.61,9.61,9.61,2.4442,0.0,3.1281,0.2228
9.62,9.62,9.62,9.62,2.4902,0.0,3.1428,0.2162
9.63,9.63,9.63,9.63,2.5283,0.0,3.1447,0.2616
9.64,9.64,9.64,9.64,2.6007,0.0,3.1448,0.2755
9.65,9.65,9.65,9.65,2.7044,0.0,3.1639,0.2909
9.66,9.66,9.66,9.66,2.7337,0.0,3.1722,0.3059
9.67,9.67,9.67,9.67,2.75,0.0,3.1617,0.3191
9.68,9.68,9.68,9.68,2.8274,0.0,3.1615,0.3646
9.69,9.69,9.69,9.69,2.8698,0.0,3.1561,0.3564
9.7,9.7,9.7,9.7,2.8344,0.0,3.1418,0.3194
9.71,9.71,9.71,9.71,2.8035,0.0,3.1425,0.2666
9.72,9.72,9.72,9.72,2.8387,0.0,3.1358,0.2761
9.73,9.73,9.73,9.73,2.8677,0.0,3.1393,0.292
9.74,9.74,9.74,9.74,2.8482,0.0,3.1277,0.2497
9.75,9.75,9.75,9.75,2.8132,0.0,3.121,0.28
9.76,9.76,9.76,9.76,2.8439,0.0,3.1272,0.3275
9.77,9.77,9.77,9.77,2.839,0.0,3.1296,0.3155
9.78,9.78,9.78,9.78,2.786,0.0,3.1312,0.2729
9.79,9.79,9.79,9.79,2.7981,0.0,3.1262,0.2564
9.8,9.8,9.8,9.8,2.7671,0.0,3.1085,0.2901
9.81,9.81,9.81,9.81,2.8359,0.0,3.128,0.2762
9.82,9.82,9.82,9.82,2.9151,0.0,3.148,0.2809
9.83,9.83,9.83,9.83,3.0808,0.0,3.1749,0.3191
9.84,9.84,9.84,9.84,3.2591,0.0,3.1894,0.3294
9.85,9.85,9.85,9.85,3.5107,0.0,3.1953,0.4562
9.86,9.86,9.86,9.86,3.7488,0.0,3.1991,0.6062
9.87,9.87,9.87,9.87,3.7049,0.0,3.1952,0.5797
9.88,9.88,9.88,9.88,3.8052,0.0,3.2088,0.5553
9.89,9.89,9.89,9.89,3.9129,0.0,3.2215,0.5767
9.9,9.9,9.9,9.9,3.8738,0.0,3.2149,0.6508
9.91,9.91,9.91,9.91,3.715,0.0,3.2106,0.606
9.92,9.92,9.92,9.92,3.6813,0.0,3.1795,0.5763
9.93,9.93,9.93,9.93,3.7417,0.0,3.181,0.5953
9.94,9.94,9.94,9.94,3.6104,0.0,3.191,0.5607
9.95,9.95,9.95,9.95,3.6189,0.0,3.1828,0.4637
9.96,9.96,9.96,9.96,3.5221,0.0,3.1819,0.4697
9.97,9.97,9.97,9.97,3.4642,0.0,3.1705,0.5728
9.98,9.98,9.98,9.98,3.4487,0.0,3.1857,0.5766
9.99,9.99,9.99,9.99,3.5174,0.0,3.1815,0.5798
10.0,10.0,10.0,10.0,3.4844,0.0,3.1658,0.6105
10.01,10.01,10.01,10.01,3.4087,0.0,3.1735,0.5483
10.02,10.02,10.02,10.02,3.4096,0.0,3.1792,0.5463
10.03,10.03,10.03,10.03,3.4324,0.0,3.1722,0.5287
10.04,10.04,10.04,10.04,3.3562,0.0,3.1566,0.5587
10.05,10.05,10.05,10.05,3.2741,0.0,3.1623,0.5252
10.06,10.06,10.06,10.06,3.3015,0.0,3.1747,0.5076
10.07,10.07,10.07,10.07,3.37,0.0,3.1746,0.5362
10.08,10.08,10.08,10.08,3.3113,0.0,3.1706,0.5512
10.09,10.09,10.09,10.09,3.3872,0.0,3.1716,0.5556
10.1,10.1,10.1,10.1,3.2514,0.0,3.168,0.4799
10.11,10.11,10.11,10.11,3.2859,0.0,3.1688,0.5297
10.12,10.12,10.12,10.12,3.2488,0.0,3.1806,0.4955
10.13,10.13,10.13,10.13,3.1941,0.0,3.1769,0.4723
10.14,10.14,10.14,10.14,3.0552,0.0,3.1728,0.4079
10.15,10.15,10.15,10.15,2.9055,0.0,3.167,0.374
10.16,10.16,10.16,10.16,2.7415,0.0,3.1714,0.3167
10.17,10.17,10.17,10.17,2.631,0.0,3.1526,0.3016
10.18,10.18,10.18,10.18,2.6616,0.0,3.1622,0.297
10.19,10.19,10.19,10.19,2.7995,0.0,3.1825,0.3468
10.2,10.2,10.2,10.2,2.816,0.0,3.1713,0.3255
10.21,10.21,10.21,10.21,2.7892,0.0,3.1673,0.2694
10.22,10.22,10.22,10.22,2.783,0.0,3.1567,0.312
10.23,10.23,10.23,10.23,2.8022,0.0,3.1461,0.2586
10.24,10.24,10.24,10.24,2.8641,0.0,3.165,0.3207
10.25,10.25,10.25,10.25,2.9008,0.0,3.1609,0.3069
10.26,10.26,10.26,10.26,2.796,0.0,3.1646,0.3039
10.27,10.27,10.27,10.27,2.6101,0.0,3.1454,0.1937
10.28,10.28,10.28,10.28,2.5875,0.0,3.1545,0.2134
10.29,10.29,10.29,10.29,2.514,0.0,3.1386,0.2141
10.3,10.3,10.3,10.3,2.5023,0.0,3.1215,0.2382
10.31,10.31,10.31,10.31,2.5335,0.0,3.1385,0.2012
10.32,10.32,10.32,10.32,2.6427,0.0,3.1561,0.2412
10.33,10.33,10.33,10.33,2.8447,0.0,3.1634,0.3225
10.34,10.34,10.34,10.34,2.9645,0.0,3.1839,0.3392
10.35,10.35,10.35,10.35,3.0803,0.0,3.1857,0.3678
10.36,10.36,10.36,10.36,3.0582,0.0,3.1608,0.3122
10.37,10.37,10.37,10.37,3.1058,0.0,3.1762,0.352
10.38,10.38,10.38,10.38,3.08,0.0,3.1836,0.3434
10.39,10.39,10.39,10.39,3.0602,0.0,3.1762,0.3572
10.4,10.4,10.4,10.4,3.0991,0.0,3.1693,0.3091
10.41,10.41,10.41,10.41,3.0684,0.0,3.1659,0.346
10.42,10.42,10.42,10.42,3.0833,0.0,3.1732,0.3636
10.43,10.43,10.43,10.43,3.0792,0.0,3.1994,0.3712
10.44,10.44,10.44,10.44,3.0498,0.0,3.1776,0.3963
10.45,10.45,10.45,10.45,3.0231,0.0,3.1792,0.3624
10.46,10.46,10.46,10.46,3.0737,0.0,3.1821,0.3839
10.47,10.47,10.47,10.47,3.0929,0.0,3.2001,0.3738
10.48,10.48,10.48,10.48,3.1406,0.0,3.1931,0.3556
10.49,10.49,10.49,10.49,3.162,0.0,3.193,0.3629
10.5,10.5,10.5,10.5,3.1328,0.0,3.1856,0.3262
10.51,10.51,10.51,10.51,3.1539,0.0,3.1852,0.3727
10.52,10.52,10.52,10.52,3.2115,0.0,3.2005,0.3512
10.53,10.53,10.53,10.53,3.1564,0.0,3.1892,0.3998
10.54,10.54,10.54,10.54,3.1739,0.0,3.1893,0.3689
10.55,10.55,10.55,10.55,3.2306,0.0,3.2031,0.375
10.56,10.56,10.56,10.56,3.2208,0.0,3.1987,0.3688
10.57,10.57,10.57,10.57,3.2288,0.0,3.1894,0.3697
10.58,10.58,10.58,10.58,3.2599,0.0,3.2162,0.3625
10.59,10.59,10.59,10.59,3.2207,0.0,3.2052,0.3508
10.6,10.6,10.6,10.6,3.262,0.0,3.2137,0.3955
10.61,10.61,10.61,10.61,3.2926,0.0,3.2064,0.3779
10.62,10.62,10.62,10.62,3.278,0.0,3.2148,0.3751
10.63,10.63,10.63,10.63,3.2776,0.0,3.2082,0.397
10.64,10.64,10.64,10.64,3.2953,0.0,3.2135,0.3752
10.65,10.65,10.65,10.65,3.3453,0.0,3.2097,0.4023
10.66,10.66,10.66,10.66,3.3346,0.0,3.199,0.3946
10.67,10.67,10.67,10.67,3.3427,0.0,3.2155,0.4084
10.68,10.68,10.68,10.68,3.3397,0.0,3.2145,0.3951
10.69,10.69,10.69,10.69,3.3654,0.0,3.2189,0.4162
10.7,10.7,10.7,10.7,3.382,0.0,3.2051,0.3982
10.71,10.71,10.71,10.71,3.3765,0.0,3.2148,0.4035
10.72,10.72,10.72,10.72,3.4216,0.0,3.2205,0.4373
10.73,10.73,10.73,10.73,3.4311,0.0,3.2317,0.4004
10.74,10.74,10.74,10.74,3.442,0.0,3.2149,0.4128
10.75,10.75,10.75,10.75,3.4495,0.0,3.2258,0.4178
10.76,10.76,10.76,10.76,3.4368,0.0,3.2188,0.3994
10.77,10.77,10.77,10.77,3.4504,0.0,3.2349,0.416
10.78,10.78,10.78,10.78,3.4928,0.0,3.2311,0.4211
10.79,10.79,10.79,10.79,3.4641,0.0,3.2334,0.4015
10.8,10.8,10.8,10.8,3.5198,0.0,3.2456,0.4084
10.81,10.81,10.81,10.81,3.5,0.0,3.2348,0.4106
10.82,10.82,10.82,10.82,3.5557,0.0,3.2384,0.4056


==> dataICX285parkingLot4BranchConf.csv <==
0.0,0.0,0.0,0.0,2.4388092,0.6701032,4.264761,0.58087075
0.01,0.01,0.01,0.01,2.4488406,0.6704011,4.2417307,0.40171075
0.02,0.02,0.02,0.02,2.4115393,0.6683766,4.1577,0.3873673
0.03,0.03,0.03,0.03,2.3483486,0.6257271,4.2416306,0.39920747
0.04,0.04,0.04,0.04,2.4063516,0.6968852,4.2046328,0.4550296
0.05,0.05,0.05,0.05,2.408375,0.6614215,4.220018,0.33921388
0.06,0.06,0.06,0.06,2.3973181,0.67391795,4.240375,0.4888847
0.07,0.07,0.07,0.07,2.3735096,0.66604686,4.140371,0.38191092
0.08,0.08,0.08,0.08,2.3286057,0.6371476,4.1545367,0.33240104
0.09,0.09,0.09,0.09,2.2810714,0.65902483,4.1559606,0.3956509
0.1,0.1,0.1,0.1,2.3026795,0.6870034,4.163457,0.40586966
0.11,0.11,0.11,0.11,2.255935,0.6319329,4.0659714,0.31047735
0.12,0.12,0.12,0.12,2.2883022,0.67455983,4.229941,0.42629683
0.13,0.13,0.13,0.13,2.237113,0.694573,4.10474,0.33565843
0.14,0.14,0.14,0.14,2.2512324,0.6537284,4.177402,0.37155354
0.15,0.15,0.15,0.15,2.2156227,0.6393537,4.078405,0.36346063
0.16,0.16,0.16,0.16,2.2038412,0.6269104,4.0711355,0.2718554
0.17,0.17,0.17,0.17,2.2146182,0.6433937,4.0622263,0.331021
0.18,0.18,0.18,0.18,2.173918,0.6695261,4.0599976,0.36079094
0.19,0.19,0.19,0.19,2.212131,0.66164136,4.0752106,0.35663617
0.2,0.2,0.2,0.2,2.1548054,0.6530851,4.1635284,0.3960359
0.21,0.21,0.21,0.21,2.210411,0.6769688,4.1252246,0.37234238
0.22,0.22,0.22,0.22,2.1547372,0.6471424,4.1050324,0.39088628
0.23,0.23,0.23,0.23,2.1447506,0.6712128,4.0469923,0.32703906
0.24,0.24,0.24,0.24,2.1524844,0.68214464,4.063454,0.32927737
0.25,0.25,0.25,0.25,2.132977,0.6744945,4.0907803,0.36837667
0.26,0.26,0.26,0.26,2.088832,0.6516588,4.070816,0.40529755
0.27,0.27,0.27,0.27,2.1237428,0.6737603,4.001429,0.30548793
0.28,0.28,0.28,0.28,2.0732882,0.6458074,4.0147123,0.31856665
0.29,0.29,0.29,0.29,2.1105168,0.6434249,4.109957,0.42443842
0.3,0.3,0.3,0.3,2.078808,0.6404885,3.9873984,0.31063756
0.31,0.31,0.31,0.31,2.079575,0.6576565,4.0029273,0.35038662
0.32,0.32,0.32,0.32,2.0853567,0.6730444,4.0612106,0.3563049
0.33,0.33,0.33,0.33,2.0609355,0.66818714,4.0764875,0.3358044
0.34,0.34,0.34,0.34,2.0854416,0.6817625,3.960641,0.2547115
0.35,0.35,0.35,0.35,2.0894413,0.68616223,4.071734,0.35467523
0.36,0.36,0.36,0.36,2.0650554,0.67962646,4.0166683,0.31492555
0.37,0.37,0.37,0.37,2.0433269,0.65385836,4.02638,0.3494295
0.38,0.38,0.38,0.38,2.0503912,0.6747428,4.029972,0.28836015
0.39,0.39,0.39,0.39,2.0455177,0.71647066,4.054651,0.3064966
0.4,0.4,0.4,0.4,2.0585382,0.68374443,4.0679336,0.3072653
0.41,0.41,0.41,0.41,2.0146859,0.6603463,4.025859,0.30239284
0.42,0.42,0.42,0.42,2.0362523,0.63302445,3.9613357,0.24048734
0.43,0.43,0.43,0.43,2.041586,0.6837542,4.062263,0.29716036
0.44,0.44,0.44,0.44,2.0423465,0.6763054,4.011268,0.32560208
0.45,0.45,0.45,0.45,2.0451233,0.6788516,4.030767,0.35090348
0.46,0.46,0.46,0.46,2.0405173,0.6720086,3.941701,0.2705314
0.47,0.47,0.47,0.47,2.0535247,0.6776815,4.0337987,0.32600942
0.48,0.48,0.48,0.48,2.04556,0.68205696,4.031483,0.29763827
0.49,0.49,0.49,0.49,2.0731714,0.694994,4.0413275,0.2944131
0.5,0.5,0.5,0.5,2.0524263,0.6820365,4.0108576,0.33061552
0.51,0.51,0.51,0.51,2.1000319,0.68701214,4.0846596,0.36035106
0.52,0.52,0.52,0.52,2.0646045,0.67637795,3.939201,0.303842
0.53,0.53,0.53,0.53,2.086328,0.6696276,4.0434666,0.31150216
0.54,0.54,0.54,0.54,2.103821,0.71272653,4.04739,0.30613405
0.55,0.55,0.55,0.55,2.1428242,0.68139005,4.04907,0.34517014
0.56,0.56,0.56,0.56,2.0867128,0.68402237,4.0345426,0.31237662
0.57,0.57,0.57,0.57,2.0982976,0.6788954,3.9894435,0.35582194
0.58,0.58,0.58,0.58,2.1120915,0.61242837,4.0592775,0.38930172
0.59,0.59,0.59,0.59,2.080548,0.66736704,4.0374427,0.33110327
0.6,0.6,0.6,0.6,2.1129267,0.6788226,4.037035,0.27346125
0.61,0.61,0.61,0.61,2.1130342,0.64006126,3.9767692,0.38323998
0.62,0.62,0.62,0.62,2.1745405,0.64482087,4.04685,0.32413632
0.63,0.63,0.63,0.63,2.2077787,0.7122144,4.1176834,0.40730277
0.64,0.64,0.64,0.64,2.2322874,0.7164631,4.087749,0.24328311
0.65,0.65,0.65,0.65,2.2336004,0.7269551,4.117405,0.33697534
0.66,0.66,0.66,0.66,2.3100016,0.7332247,4.198679,0.41344193
0.67,0.67,0.67,0.67,2.2690353,0.73501515,4.170851,0.3131138
0.68,0.68,0.68,0.68,2.269992,0.7585593,4.1529694,0.37797964
0.69,0.69,0.69,0.69,2.294487,0.7528136,4.2399764,0.35907397
0.7,0.7,0.7,0.7,2.3337986,0.74581164,4.1414285,0.43971315
0.71,0.71,0.71,0.71,2.202683,0.7440799,4.145525,0.38662943
0.72,0.72,0.72,0.72,2.3019805,0.72945195,4.2657766,0.3989816
0.73,0.73,0.73,0.73,2.2570643,0.7316154,4.1938686,0.30828467
0.74,0.74,0.74,0.74,2.2370937,0.72275656,4.203762,0.3692027
0.75,0.75,0.75,0.75,2.296376,0.72821015,4.302694,0.5262144
0.76,0.76,0.76,0.76,2.3239655,0.6947532,4.240876,0.42096406
0.77,0.77,0.77,0.77,2.3277752,0.6974014,4.276444,0.4586498
0.78,0.78,0.78,0.78,2.3588207,0.696722,4.349922,0.45952553
0.79,0.79,0.79,0.79,2.411992,0.7128842,4.291852,0.3955313
0.8,0.8,0.8,0.8,2.411337,0.7380645,4.3382215,0.514477
0.81,0.81,0.81,0.81,2.3918884,0.7068142,4.2437954,0.41741836
0.82,0.82,0.82,0.82,2.442665,0.7348062,4.297163,0.52511877
0.83,0.83,0.83,0.83,2.5112612,0.7293857,4.339398,0.46992952
0.84,0.84,0.84,0.84,2.5154316,0.73439795,4.3857865,0.46913633
0.85,0.85,0.85,0.85,2.5030587,0.7229007,4.2961054,0.43406847
0.86,0.86,0.86,0.86,2.5446835,0.7389391,4.345028,0.55965126
0.87,0.87,0.87,0.87,2.4834573,0.7353136,4.3132405,0.4818131
0.88,0.88,0.88,0.88,2.523896,0.72489613,4.2923837,0.50273377
0.89,0.89,0.89,0.89,2.5697002,0.71921694,4.3634787,0.45535073
0.9,0.9,0.9,0.9,2.600869,0.69213855,4.3382254,0.50051963
0.91,0.91,0.91,0.91,2.6576996,0.6772026,4.460254,0.52793527
0.92,0.92,0.92,0.92,2.727068,0.68367696,4.4201713,0.5173303
0.93,0.93,0.93,0.93,2.721781,0.7059093,4.3898993,0.61873776
0.94,0.94,0.94,0.94,2.7997532,0.7103283,4.5074005,0.623716
0.95,0.95,0.95,0.95,2.7651253,0.70957965,4.5238304,0.6268824
0.96,0.96,0.96,0.96,2.7729414,0.72115016,4.4662986,0.5634277
0.97,0.97,0.97,0.97,2.8762567,0.7653452,4.6185455,0.6748987
0.98,0.98,0.98,0.98,2.9586985,0.7552518,4.6550345,0.6527918
0.99,0.99,0.99,0.99,2.9538898,0.7638262,4.6626887,0.75156593
1.0,1.0,1.0,1.0,2.8554301,0.7162076,4.5920215,0.7791216
1.01,1.01,1.01,1.01,2.9529922,0.73208445,4.6379766,0.68787295
1.02,1.02,1.02,1.02,2.9195142,0.77418625,4.5669403,0.57650805
1.03,1.03,1.03,1.03,2.9428704,0.7487229,4.528069,0.5989031
1.04,1.04,1.04,1.04,2.972166,0.7679303,4.578669,0.65050703
1.05,1.05,1.05,1.05,3.1122956,0.7993501,4.6513634,0.680678
1.06,1.06,1.06,1.06,3.0967433,0.7945825,4.6659203,0.68209827
1.07,1.07,1.07,1.07,3.1752114,0.79642165,4.743708,0.7780599
1.08,1.08,1.08,1.08,3.133136,0.796561,4.67315,0.7843321
1.09,1.09,1.09,1.09,3.1835985,0.84503186,4.691325,0.7389371
1.1,1.1,1.1,1.1,3.0675888,0.775037,4.6051493,0.60249275
1.11,1.11,1.11,1.11,3.1624537,0.78278744,4.702067,0.81875825
1.12,1.12,1.12,1.12,3.1063602,0.7970063,4.5805345,0.6854921
1.13,1.13,1.13,1.13,3.187018,0.78216654,4.736381,0.73965704
1.14,1.14,1.14,1.14,3.3675578,0.8425096,4.924226,0.9255185
1.15,1.15,1.15,1.15,3.3488576,0.8382458,4.8015385,0.8501613
1.16,1.16,1.16,1.16,3.308369,0.80960333,4.6113777,0.65352446
1.17,1.17,1.17,1.17,3.3856008,0.85207134,4.824233,0.75221026
1.18,1.18,1.18,1.18,3.3289988,0.8144409,4.7690554,0.674617
1.19,1.19,1.19,1.19,3.35428,0.82161605,4.906275,0.9279828
1.2,1.2,1.2,1.2,3.3542607,0.81861615,4.9123693,0.8222875
1.21,1.21,1.21,1.21,3.3360682,0.80634356,4.883239,1.0539771
1.22,1.22,1.22,1.22,3.2782912,0.8155679,4.793718,0.8606078
1.23,1.23,1.23,1.23,3.1455946,0.74273396,4.651215,0.8597112
1.24,1.24,1.24,1.24,3.128926,0.78266674,4.622454,0.82176155
1.25,1.25,1.25,1.25,3.233971,0.81178373,4.720622,0.8497118
1.26,1.26,1.26,1.26,3.1747186,0.77855396,4.8328094,0.91245115
1.27,1.27,1.27,1.27,3.1247027,0.76978564,4.8444633,0.89265615
1.28,1.28,1.28,1.28,3.0938663,0.74110574,4.7977705,0.8410925
1.29,1.29,1.29,1.29,3.1210535,0.77568126,4.6957703,0.73017734
1.3,1.3,1.3,1.3,3.237683,0.8043614,4.8670716,0.920278
1.31,1.31,1.31,1.31,3.2441385,0.8085717,4.8303323,0.75986785
1.32,1.32,1.32,1.32,3.200609,0.74857485,4.925898,0.9725248
1.33,1.33,1.33,1.33,3.178446,0.76549584,4.822506,0.845976
1.34,1.34,1.34,1.34,3.0952253,0.7137524,4.830103,0.8937039
1.35,1.35,1.35,1.35,3.013804,0.69427973,4.798892,0.74469876
1.36,1.36,1.36,1.36,2.8534126,0.6852033,4.737573,0.8300223
1.37,1.37,1.37,1.37,2.664546,0.6374715,4.515341,0.59885377
1.38,1.38,1.38,1.38,2.632384,0.66459334,4.4645314,0.5194943
1.39,1.39,1.39,1.39,2.502678,0.6164577,4.451594,0.62473845
1.4,1.4,1.4,1.4,2.556386,0.64143705,4.451831,0.505233
1.41,1.41,1.41,1.41,2.5057871,0.6413468,4.3877916,0.5636099
1.42,1.42,1.42,1.42,2.5320797,0.6847906,4.380796,0.5375918
1.43,1.43,1.43,1.43,2.5490873,0.6614706,4.426106,0.65775037
1.44,1.44,1.44,1.44,2.4678688,0.63571894,4.3954735,0.5571255
1.45,1.45,1.45,1.45,2.5049016,0.6341906,4.3572397,0.5524389
1.46,1.46,1.46,1.46,2.505678,0.6333965,4.330371,0.51377916
1.47,1.47,1.47,1.47,2.472812,0.6153549,4.415835,0.5807825
1.48,1.48,1.48,1.48,2.482614,0.5916727,4.3786674,0.6287557
1.49,1.49,1.49,1.49,2.5098708,0.6306731,4.3844604,0.69755673
1.5,1.5,1.5,1.5,2.5228186,0.6549344,4.3598084,0.62258375
1.51,1.51,1.51,1.51,2.5297914,0.6946461,4.3796206,0.63944644
1.52,1.52,1.52,1.52,2.5382018,0.68450534,4.363019,0.49948832
1.53,1.53,1.53,1.53,2.5145497,0.70356184,4.366645,0.5292111
1.54,1.54,1.54,1.54,2.6098456,0.7356336,4.4745407,0.64019406
1.55,1.55,1.55,1.55,2.6145358,0.71603304,4.433176,0.5218427
1.56,1.56,1.56,1.56,2.5959065,0.7031736,4.427178,0.56396276
1.57,1.57,1.57,1.57,2.7211592,0.7522038,4.5034776,0.65166533
1.58,1.58,1.58,1.58,2.689862,0.71550506,4.4750338,0.6441356
1.59,1.59,1.59,1.59,2.6911108,0.72487193,4.433567,0.67180187
1.6,1.6,1.6,1.6,2.6690576,0.6957191,4.3881755,0.5823887
1.61,1.61,1.61,1.61,2.6874146,0.71352434,4.4072866,0.57480806
1.62,1.62,1.62,1.62,2.5927153,0.71972495,4.3873024,0.5708334
1.63,1.63,1.63,1.63,2.6644359,0.74388224,4.4790936,0.73589873
1.64,1.64,1.64,1.64,2.6506598,0.69358635,4.567032,0.72798574
1.65,1.65,1.65,1.65,2.6524858,0.7423103,4.4495583,0.5578787
1.66,1.66,1.66,1.66,2.6719728,0.7288426,4.340498,0.47812414
1.67,1.67,1.67,1.67,2.6424384,0.7296189,4.3806944,0.4847421
1.68,1.68,1.68,1.68,2.581904,0.7236823,4.2963834,0.4012072
1.69,1.69,1.69,1.69,2.7197082,0.7572456,4.470847,0.6036387
1.7,1.7,1.7,1.7,2.6902344,0.7315535,4.5506964,0.7259682
1.71,1.71,1.71,1.71,2.7955165,0.74425423,4.5158315,0.5952358
1.72,1.72,1.72,1.72,2.7972226,0.7491811,4.6347547,0.76712483
1.73,1.73,1.73,1.73,2.8509505,0.7667133,4.604746,0.78030074
1.74,1.74,1.74,1.74,2.783907,0.74103117,4.4945436,0.55544233
1.75,1.75,1.75,1.75,2.815768,0.7057996,4.56381,0.73804957
1.76,1.76,1.76,1.76,2.8414798,0.7261079,4.588254,0.60178787
1.77,1.77,1.77,1.77,2.8217154,0.7257884,4.6406813,0.7667939
1.78,1.78,1.78,1.78,2.8465443,0.6810409,4.6834083,0.8137088
1.79,1.79,1.79,1.79,2.7907472,0.7117123,4.541075,0.7204106
1.8,1.8,1.8,1.8,2.7066603,0.70060664,4.521627,0.6839866
1.81,1.81,1.81,1.81,2.7174215,0.6802097,4.561498,0.6979025
1.82,1.82,1.82,1.82,2.7294118,0.7104326,4.5761533,0.7328001
1.83,1.83,1.83,1.83,2.7046447,0.66432655,4.565284,0.7559679
1.84,1.84,1.84,1.84,2.637845,0.67386484,4.5621243,0.6649714
1.85,1.85,1.85,1.85,2.6697993,0.66941035,4.553312,0.6401361
1.86,1.86,1.86,1.86,2.6183972,0.62104845,4.5595345,0.79464364
1.87,1.87,1.87,1.87,2.643254,0.7036313,4.525949,0.6084742
1.88,1.88,1.88,1.88,2.5849373,0.6388678,4.4236603,0.5068295
1.89,1.89,1.89,1.89,2.45453,0.6549343,4.3952045,0.63637376
1.9,1.9,1.9,1.9,2.3117142,0.60107875,4.3440223,0.50258225
1.91,1.91,1.91,1.91,2.1558712,0.58856964,4.106046,0.3458843
1.92,1.92,1.92,1.92,2.0191054,0.5915868,3.9995182,0.27035227
1.93,1.93,1.93,1.93,1.8635045,0.58264107,3.9048734,0.28066388
1.94,1.94,1.94,1.94,1.792993,0.6933271,3.8756402,0.17931318
1.95,1.95,1.95,1.95,1.7863048,0.8212584,3.8519633,0.19489089
1.96,1.96,1.96,1.96,1.8325198,0.85781384,4.0040526,0.10178272
1.97,1.97,1.97,1.97,1.8355002,0.92257386,3.9831743,0.16381061
1.98,1.98,1.98,1.98,1.8363498,0.93482155,4.0035305,0.08329111
1.99,1.99,1.99,1.99,1.8804773,0.98429656,3.9596565,0.11152566
2.0,2.0,2.0,2.0,1.838899,0.9969091,3.9511073,0.12124366
2.01,2.01,2.01,2.01,1.7918482,1.0552832,3.9078085,0.078475
2.02,2.02,2.02,2.02,1.7560166,1.0666736,3.9437978,0.07107677
2.03,2.03,2.03,2.03,1.8076886,1.1230904,3.994441,0.08946045
2.04,2.04,2.04,2.04,1.742227,1.1250427,3.869108,0.02957324
2.05,2.05,2.05,2.05,1.7378271,1.0797276,3.9735425,0.16447835
2.06,2.06,2.06,2.06,1.7774318,1.1330287,3.9686153,0.05056605
2.07,2.07,2.07,2.07,1.7663589,1.0777882,3.9855242,0.05871955
2.08,2.08,2.08,2.08,1.7315948,1.056428,3.873211,0.04325305
2.09,2.09,2.09,2.09,1.6987256,1.0039129,3.8779745,0.04193183
2.1,2.1,2.1,2.1,1.6864288,1.0035173,3.8622606,0.06626087
2.11,2.11,2.11,2.11,1.6652561,0.9806712,3.790206,0.06707667
2.12,2.12,2.12,2.12,1.6642818,0.9538155,3.800895,0.06686891
2.13,2.13,2.13,2.13,1.6821897,0.91143715,3.943715,0.09023665
2.14,2.14,2.14,2.14,1.6943027,1.0030417,3.856081,0.06241658
2.15,2.15,2.15,2.15,1.7066165,0.9907358,3.8229916,0.04327454
2.16,2.16,2.16,2.16,1.7022023,1.0540658,3.8727643,0.07772579
2.17,2.17,2.17,2.17,1.6832633,0.986586,3.8686523,0.05061415
2.18,2.18,2.18,2.18,1.6936401,1.020064,3.8424625,0.05905534
2.19,2.19,2.19,2.19,1.7305404,1.0117719,3.8376513,0.06451138
2.2,2.2,2.2,2.2,1.7393862,1.0077622,3.9062457,0.04496004
2.21,2.21,2.21,2.21,1.7365539,1.020307,3.874431,0.04524815
2.22,2.22,2.22,2.22,1.7751027,1.0473452,4.0135694,0.05685499
2.23,2.23,2.23,2.23,1.7452482,1.0605034,3.9487696,0.07243353
2.24,2.24,2.24,2.24,1.6878644,0.9760561,3.8326428,0.08576201
2.25,2.25,2.25,2.25,1.698217,0.9460524,3.8159351,0.06467096
2.26,2.26,2.26,2.26,1.7374916,0.9183249,3.8439662,0.06937868
2.27,2.27,2.27,2.27,1.7288549,0.9148253,3.9003975,0.1069852
2.28,2.28,2.28,2.28,1.7462747,0.9216511,3.9120321,0.09079937
2.29,2.29,2.29,2.29,1.8208455,0.88102525,3.9088676,0.08925568
2.3,2.3,2.3,2.3,1.8414563,0.85035115,3.935548,0.1027373
2.31,2.31,2.31,2.31,1.9290761,0.79648095,3.9754198,0.13072936
2.32,2.32,2.32,2.32,2.050324,0.790316,3.8893437,0.18645091
2.33,2.33,2.33,2.33,2.069988,0.690763,3.8579302,0.21566568
2.34,2.34,2.34,2.34,2.1852086,0.71436703,3.9177656,0.20369487
2.35,2.35,2.35,2.35,2.295306,0.7485891,3.9722512,0.31271246
2.36,2.36,2.36,2.36,2.200021,0.70910853,3.8825755,0.26497453
2.37,2.37,2.37,2.37,2.2525787,0.6983506,3.9559875,0.23581886
2.38,2.38,2.38,2.38,2.219041,0.7046975,3.9068027,0.16888355
2.39,2.39,2.39,2.39,2.2040584,0.67051184,3.948082,0.20477502
2.4,2.4,2.4,2.4,2.196319,0.6718623,3.986238,0.2049432
2.41,2.41,2.41,2.41,2.2161489,0.7043291,3.9991517,0.2267424
2.42,2.42,2.42,2.42,2.186234,0.6527442,3.939192,0.19299701
2.43,2.43,2.43,2.43,2.1746836,0.6638153,3.9514484,0.22289033
2.44,2.44,2.44,2.44,2.1306574,0.6158419,3.8268452,0.14323066
2.45,2.45,2.45,2.45,2.0420754,0.63343734,3.7821803,0.16562366
2.46,2.46,2.46,2.46,1.9292908,0.6458643,3.8065476,0.21744022
2.47,2.47,2.47,2.47,1.822015,0.5903858,3.7407696,0.17669845
2.48,2.48,2.48,2.48,1.7928772,0.58820015,3.706599,0.18216674
2.49,2.49,2.49,2.49,1.7819278,0.6056924,3.7812686,0.18226948
2.5,2.5,2.5,2.5,1.8001264,0.6122853,3.7872343,0.17108312
2.51,2.51,2.51,2.51,1.7340915,0.58551663,3.754706,0.1917009
2.52,2.52,2.52,2.52,1.813447,0.603568,3.7852023,0.26672354
2.53,2.53,2.53,2.53,1.8143551,0.60190105,3.752503,0.14328057
2.54,2.54,2.54,2.54,1.7982749,0.6266249,3.7796721,0.20126967
2.55,2.55,2.55,2.55,1.7249056,0.652563,3.7360234,0.20781375
2.56,2.56,2.56,2.56,1.7333676,0.63325816,3.6898313,0.17966051
2.57,2.57,2.57,2.57,1.8354309,0.65711266,3.7992456,0.23314911
2.58,2.58,2.58,2.58,1.8636545,0.6950321,3.8135285,0.18743381
2.59,2.59,2.59,2.59,1.8225151,0.71494126,3.7816753,0.12108949
2.6,2.6,2.6,2.6,1.817145,0.764458,3.9154053,0.21332008
2.61,2.61,2.61,2.61,1.7559098,0.7533433,3.8434162,0.23599957
2.62,2.62,2.62,2.62,1.751275,0.76147944,3.844368,0.1919568
2.63,2.63,2.63,2.63,1.75531,0.7806624,3.816711,0.15331294
2.64,2.64,2.64,2.64,1.731252,0.78061867,3.8869624,0.15634127
2.65,2.65,2.65,2.65,1.7542328,0.7805578,3.8118165,0.10511533
2.66,2.66,2.66,2.66,1.7738366,0.7878668,3.8919606,0.1989445
2.67,2.67,2.67,2.67,1.7372113,0.80839163,3.8554149,0.13723262
2.68,2.68,2.68,2.68,1.7716252,0.87251335,3.8485553,0.10187937
2.69,2.69,2.69,2.69,1.7392262,0.8667012,3.9015822,0.08711353
2.7,2.7,2.7,2.7,1.8188983,0.8989721,3.9077086,0.17649762
2.71,2.71,2.71,2.71,1.9084032,0.9160085,4.0277553,0.12464457
2.72,2.72,2.72,2.72,1.9005344,0.91491294,3.9738982,0.18420152
2.73,2.73,2.73,2.73,1.91307,0.9306344,3.947015,0.11994202
2.74,2.74,2.74,2.74,1.9719266,0.8813026,4.000109,0.20615326
2.75,2.75,2.75,2.75,1.9823275,0.91147274,4.016421,0.16000794
2.76,2.76,2.76,2.76,1.9133488,0.9617707,3.9540696,0.08647479
2.77,2.77,2.77,2.77,1.9486744,0.90242106,3.9627137,0.09121067
2.78,2.78,2.78,2.78,1.859846,0.83978486,3.9661844,0.16130261
2.79,2.79,2.79,2.79,1.8387078,0.8383165,4.060582,0.17728053
2.8,2.8,2.8,2.8,1.87059,0.8459691,3.9452932,0.10998034
2.81,2.81,2.81,2.81,1.9208707,0.92635095,4.106991,0.19101991
2.82,2.82,2.82,2.82,1.8939586,0.8578287,3.99246,0.14742094
2.83,2.83,2.83,2.83,1.8672769,0.86047757,3.9953053,0.13714908
2.84,2.84,2.84,2.84,1.883998,0.8916302,4.0227437,0.11703099
2.85,2.85,2.85,2.85,1.9360012,0.83063984,4.0027432,0.12818608
2.86,2.86,2.86,2.86,1.9408966,0.82425934,3.9133782,0.12890708
2.87,2.87,2.87,2.87,2.024272,0.83904815,4.0199103,0.19134012
2.88,2.88,2.88,2.88,1.9825705,0.80029064,3.95272,0.20037837
2.89,2.89,2.89,2.89,1.9539795,0.81846845,3.9099362,0.11675325
2.9,2.9,2.9,2.9,1.9219363,0.85772383,3.9436083,0.18703893
2.91,2.91,2.91,2.91,1.9762654,0.8056204,4.0095387,0.1186322
2.92,2.92,2.92,2.92,1.9700534,0.9155616,4.00862,0.08898944
2.93,2.93,2.93,2.93,1.9705981,0.9067769,4.025859,0.12324584
2.94,2.94,2.94,2.94,1.9880177,0.9701003,4.0261025,0.14345253
2.95,2.95,2.95,2.95,1.9882815,0.90862805,4.0985622,0.1259015
2.96,2.96,2.96,2.96,1.9527832,0.8666962,4.0003448,0.06359828
2.97,2.97,2.97,2.97,2.0023599,0.8924406,4.017794,0.19268613
2.98,2.98,2.98,2.98,2.0184467,0.86380696,3.9734626,0.1463
2.99,2.99,2.99,2.99,1.9875807,0.9452002,3.9830983,0.19373786
3.0,3.0,3.0,3.0,2.0327032,0.88361734,3.9425192,0.15727343
3.01,3.01,3.01,3.01,2.0036318,0.90038127,3.9420388,0.15951453
3.02,3.02,3.02,3.02,2.029244,0.90217555,4.015937,0.26545855
3.03,3.03,3.03,3.03,1.9952677,0.83603334,4.00483,0.182414
3.04,3.04,3.04,3.04,1.9705296,0.78850454,3.9576502,0.14751342
3.05,3.05,3.05,3.05,1.9371523,0.8315705,3.960409,0.17737447
3.06,3.06,3.06,3.06,1.9439236,0.7567628,3.853936,0.16378559
3.07,3.07,3.07,3.07,1.9557091,0.85773623,3.9504602,0.15722741
3.08,3.08,3.08,3.08,1.9739021,0.871238,4.017278,0.21987343
3.09,3.09,3.09,3.09,1.9134192,0.8281398,3.9119012,0.13676694
3.1,3.1,3.1,3.1,1.9999108,0.86779964,4.0150743,0.19824032
3.11,3.11,3.11,3.11,1.9575561,0.7873894,3.92173,0.24527305
3.12,3.12,3.12,3.12,2.0432053,0.75276375,4.021505,0.26556447
3.13,3.13,3.13,3.13,2.1103635,0.80396116,4.038327,0.23986746
3.14,3.14,3.14,3.14,2.0598226,0.7876975,4.05527,0.26834157
3.15,3.15,3.15,3.15,2.0144043,0.7748554,3.948039,0.22721615
3.16,3.16,3.16,3.16,1.94863,0.73623705,3.966864,0.1751315
3.17,3.17,3.17,3.17,1.9245342,0.71319896,3.9364672,0.18082276
3.18,3.18,3.18,3.18,1.9832054,0.7462673,3.9888964,0.21404509
3.19,3.19,3.19,3.19,1.8894228,0.7682866,4.0248594,0.13935533
3.2,3.2,3.2,3.2,1.9023447,0.7982253,3.9147127,0.0928863
3.21,3.21,3.21,3.21,1.8416613,0.7427357,3.9728138,0.15980196
3.22,3.22,3.22,3.22,1.7309716,0.7600394,3.9676378,0.1293363
3.23,3.23,3.23,3.23,1.7529932,0.7417502,4.0048532,0.09663355
3.24,3.24,3.24,3.24,1.8242801,0.7348923,4.009545,0.18724564
3.25,3.25,3.25,3.25,1.7933221,0.7239148,3.9254866,0.17316079
3.26,3.26,3.26,3.26,1.8107462,0.7384626,3.9520612,0.13707158
3.27,3.27,3.27,3.27,1.7905622,0.7763133,4.0581913,0.15398185
3.28,3.28,3.28,3.28,1.7658392,0.79248524,4.053791,0.20305182
3.29,3.29,3.29,3.29,1.7514074,0.79109,4.017893,0.15980847
3.3,3.3,3.3,3.3,1.7742835,0.8322734,4.028018,0.17496707
3.31,3.31,3.31,3.31,1.7460195,0.86193275,4.0110126,0.16518283
3.32,3.32,3.32,3.32,1.7832979,0.8833297,3.9713397,0.08978684
3.33,3.33,3.33,3.33,1.7914449,0.8415999,4.0840282,0.22214203
3.34,3.34,3.34,3.34,1.799634,0.8315277,3.9907036,0.13623112
3.35,3.35,3.35,3.35,1.7851626,0.85873693,3.9224582,0.13956769
3.36,3.36,3.36,3.36,1.8120604,0.81202143,3.8896053,0.10812644
3.37,3.37,3.37,3.37,1.859654,0.8425602,4.0397243,0.22792493
3.38,3.38,3.38,3.38,1.8190924,0.84157133,3.9525714,0.12987275
3.39,3.39,3.39,3.39,1.8969942,0.8348087,4.0287185,0.18382959
3.4,3.4,3.4,3.4,1.9013038,0.87250197,4.002808,0.08929589
3.41,3.41,3.41,3.41,1.8410612,0.81386846,4.059953,0.16635227
3.42,3.42,3.42,3.42,1.848972,0.8767705,3.9936707,0.19704421
3.43,3.43,3.43,3.43,1.9339412,0.8705629,4.062966,0.2121615
3.44,3.44,3.44,3.44,1.8870133,0.82827955,4.0127087,0.19613919
3.45,3.45,3.45,3.45,1.9301869,0.85738105,4.049656,0.25248563
3.46,3.46,3.46,3.46,1.8697294,0.8761212,3.9328108,0.15339273
3.47,3.47,3.47,3.47,1.9241092,0.83906347,4.0451365,0.22697037
3.48,3.48,3.48,3.48,1.9481839,0.85930455,4.058592,0.24584958
3.49,3.49,3.49,3.49,1.9932002,0.87427145,4.0935807,0.22825307
3.5,3.5,3.5,3.5,2.0268934,0.8888591,4.1330323,0.15728731
3.51,3.51,3.51,3.51,2.0021467,0.8777324,4.048752,0.15299937
3.52,3.52,3.52,3.52,2.0144534,0.82903343,3.9758086,0.19563116
3.53,3.53,3.53,3.53,2.0762427,0.8839205,4.0255604,0.2711726
3.54,3.54,3.54,3.54,2.061335,0.81156087,3.9992363,0.28871614
3.55,3.55,3.55,3.55,2.0504045,0.79835105,3.955802,0.20885743
3.56,3.56,3.56,3.56,2.1021354,0.77307683,4.0597253,0.1562046
3.57,3.57,3.57,3.57,2.094918,0.775015,4.0304775,0.1962617
3.58,3.58,3.58,3.58,2.076693,0.8019464,4.01359,0.23882204
3.59,3.59,3.59,3.59,2.0922406,0.80923796,3.9661524,0.20135763
3.6,3.6,3.6,3.6,2.1123304,0.7367758,3.8785856,0.17212963
3.61,3.61,3.61,3.61,2.113682,0.8149132,3.9335823,0.23857981
3.62,3.62,3.62,3.62,2.1548524,0.85337293,4.039821,0.27560312
3.63,3.63,3.63,3.63,2.0821044,0.8387946,4.0980053,0.3002457
3.64,3.64,3.64,3.64,1.9649023,0.81598717,3.9750261,0.26717448
3.65,3.65,3.65,3.65,2.5807934,0.58659154,4.2517886,0.47628716
3.66,3.66,3.66,3.66,1.8443043,0.72382057,3.8325992,0.17430207
3.67,3.67,3.67,3.67,1.7090398,0.7115539,3.848453,0.17634077
3.68,3.68,3.68,3.68,1.6042577,0.7183933,3.826101,0.12740259
3.69,3.69,3.69,3.69,1.5243257,0.67337203,3.7078671,0.11758674
3.7,3.7,3.7,3.7,1.4635038,0.63693786,3.6596885,0.07697494
3.71,3.71,3.71,3.71,1.6435415,0.4415734,3.8175647,0.23585099
3.72,3.72,3.72,3.72,1.5772606,0.7249631,3.8321354,0.09729816
3.73,3.73,3.73,3.73,1.635019,0.6843255,3.8319743,0.10645493
3.74,3.74,3.74,3.74,1.7414523,0.68974334,3.959281,0.19553012
3.75,3.75,3.75,3.75,1.8317364,0.6336337,3.9794772,0.21649222
3.76,3.76,3.76,3.76,1.8241538,0.6580672,3.8123255,0.16552556
3.77,3.77,3.77,3.77,1.8670114,0.61719847,3.8502467,0.2436184
3.78,3.78,3.78,3.78,1.9325247,0.636233,3.9046347,0.24387749
3.79,3.79,3.79,3.79,1.9504502,0.5825641,3.9114954,0.28924233
3.8,3.8,3.8,3.8,2.065072,0.60225654,3.926503,0.25444752
3.81,3.81,3.81,3.81,2.1207907,0.5896132,4.012757,0.37404338
3.82,3.82,3.82,3.82,2.1538105,0.5785902,4.0045342,0.32888883
3.83,3.83,3.83,3.83,2.2310905,0.5982629,4.099584,0.4223978
3.84,3.84,3.84,3.84,2.5595183,0.61456305,4.16958,0.50008076
3.85,3.85,3.85,3.85,2.6779468,0.6471662,4.2827344,0.6522431
3.86,3.86,3.86,3.86,2.779143,0.75598145,4.338156,0.55078274
3.87,3.87,3.87,3.87,2.7604976,0.80317605,4.4025974,0.7996812
3.88,3.88,3.88,3.88,2.678235,0.7790146,4.2748,0.5494629
3.89,3.89,3.89,3.89,2.760423,0.8532273,4.282251,0.5497972
3.9,3.9,3.9,3.9,2.6833441,0.83064586,4.3439136,0.60212517
3.91,3.91,3.91,3.91,2.6228383,0.802211,4.31569,0.42970097
3.92,3.92,3.92,3.92,2.6077125,0.91371614,4.2540746,0.5506689
3.93,3.93,3.93,3.93,2.4454641,0.84627694,4.0886626,0.33831736
3.94,3.94,3.94,3.94,2.5672555,0.9047736,4.286392,0.44992784
3.95,3.95,3.95,3.95,2.3847892,0.86673135,4.232328,0.41575384
3.96,3.96,3.96,3.96,2.3605335,0.8652537,4.1079183,0.34561244
3.97,3.97,3.97,3.97,2.2759528,0.88529545,4.1827917,0.3476796
3.98,3.98,3.98,3.98,2.3119183,0.87978894,4.2216797,0.35278475
3.99,3.99,3.99,3.99,2.2602956,0.9372745,4.1170297,0.28472683
4.0,4.0,4.0,4.0,2.2760668,0.8398193,3.9902153,0.16197762
4.01,4.01,4.01,4.01,2.2559855,0.83654463,3.951336,0.1548048
4.02,4.02,4.02,4.02,2.17193,0.85583335,3.9532628,0.1675255
4.03,4.03,4.03,4.03,2.0454452,0.90170145,4.0242095,0.22389056
4.04,4.04,4.04,4.04,1.9230425,0.89093655,3.919883,0.07107648
4.05,4.05,4.05,4.05,1.860996,0.95118,3.9597893,0.09516552
4.06,4.06,4.06,4.06,1.8888643,0.9405366,4.002692,0.15414952
4.07,4.07,4.07,4.07,1.9809134,0.9278689,3.9963593,0.11838784
4.08,4.08,4.08,4.08,2.031306,0.85363454,4.013225,0.2204892
4.09,4.09,4.09,4.09,2.0513656,0.898089,3.9495518,0.2180157
4.1,4.1,4.1,4.1,2.001105,0.86100286,4.039398,0.23531085
4.11,4.11,4.11,4.11,2.0103142,0.78579354,4.01483,0.21920434
4.12,4.12,4.12,4.12,2.0240812,0.8070356,3.940015,0.13474266
4.13,4.13,4.13,4.13,1.9862894,0.75558335,3.9424653,0.2812343
4.14,4.14,4.14,4.14,2.020759,0.7708428,4.012287,0.28795353
4.15,4.15,4.15,4.15,2.0210412,0.7923497,3.975744,0.22783722
4.16,4.16,4.16,4.16,2.0000882,0.75627106,3.919905,0.2172412
4.17,4.17,4.17,4.17,2.0038593,0.7628549,3.9899569,0.24729982
4.18,4.18,4.18,4.18,1.9944104,0.79499924,3.9967067,0.2572908
4.19,4.19,4.19,4.19,2.0050738,0.8469882,3.982537,0.267677
4.2,4.2,4.2,4.2,2.0246022,0.7935111,3.9646559,0.24166496
4.21,4.21,4.21,4.21,1.9648778,0.7862357,3.9870238,0.16099554
4.22,4.22,4.22,4.22,1.994943,0.7626796,3.9885893,0.23311393
4.23,4.23,4.23,4.23,1.9739782,0.7399417,3.9560888,0.24026273
4.24,4.24,4.24,4.24,2.0329106,0.7182333,3.9379299,0.21487874
4.25,4.25,4.25,4.25,2.1100242,0.6998477,4.045686,0.32572228
4.26,4.26,4.26,4.26,2.0429716,0.6537012,3.91443,0.25501192
4.27,4.27,4.27,4.27,2.0523188,0.6556635,3.9218354,0.32571495
4.28,4.28,4.28,4.28,2.1139042,0.6656654,3.9448464,0.30322957
4.29,4.29,4.29,4.29,2.0988388,0.67242676,3.8880224,0.23230566
4.3,4.3,4.3,4.3,2.057117,0.6059707,3.8454568,0.20549762
4.31,4.31,4.31,4.31,2.0865407,0.67644984,3.9163058,0.3403687
4.32,4.32,4.32,4.32,2.1467128,0.6937913,3.984311,0.3276535
4.33,4.33,4.33,4.33,2.1671162,0.6978902,3.9542792,0.2899919
4.34,4.34,4.34,4.34,2.154562,0.7160365,4.037667,0.3302566
4.35,4.35,4.35,4.35,2.148062,0.7030381,3.9452403,0.2649357
4.36,4.36,4.36,4.36,2.16987,0.7177441,3.9392006,0.27220094
4.37,4.37,4.37,4.37,2.2063837,0.722711,4.0614614,0.31216744
4.38,4.38,4.38,4.38,2.2188253,0.6992143,4.061326,0.3138432
4.39,4.39,4.39,4.39,2.295719,0.67171395,4.052409,0.34391075
4.4,4.4,4.4,4.4,2.264037,0.7035107,4.0161476,0.28706056
4.41,4.41,4.41,4.41,2.2418163,0.65505284,3.9828713,0.32132906
4.42,4.42,4.42,4.42,2.1734426,0.6524833,3.9799683,0.31054363
4.43,4.43,4.43,4.43,2.1149023,0.62147456,3.9455714,0.36357012
4.44,4.44,4.44,4.44,2.135484,0.59898144,3.9697967,0.34109873
4.45,4.45,4.45,4.45,2.16085,0.60422075,4.031239,0.42755306
4.46,4.46,4.46,4.46,2.2643218,0.6344195,4.1137176,0.4204224
4.47,4.47,4.47,4.47,2.2492487,0.6731707,4.048011,0.33292514
4.48,4.48,4.48,4.48,2.1448762,0.66525936,4.0337214,0.34372234
4.49,4.49,4.49,4.49,2.1295516,0.65442544,4.064775,0.30797464
4.5,4.5,4.5,4.5,2.0397704,0.6908352,3.963412,0.27020857
4.51,4.51,4.51,4.51,1.9386544,0.7038539,3.958751,0.36091733
4.52,4.52,4.52,4.52,1.8832086,0.6964496,3.9934819,0.28537643
4.53,4.53,4.53,4.53,1.7227563,0.73312026,3.9358556,0.26756418
4.54,4.54,4.54,4.54,1.6142256,0.7533468,3.8514354,0.15472646
4.55,4.55,4.55,4.55,1.5532788,0.8432266,3.929483,0.1201934
4.56,4.56,4.56,4.56,1.526859,0.9361159,3.9026937,0.08395603
4.57,4.57,4.57,4.57,1.5979959,1.0882506,4.116505,0.03976905
4.58,4.58,4.58,4.58,1.5964993,1.0567981,4.121404,0.04305874
4.59,4.59,4.59,4.59,1.6493416,1.123987,4.166558,0.04611896
4.6,4.6,4.6,4.6,1.6279606,1.0811341,4.020398,0.02190175
4.61,4.61,4.61,4.61,1.6579028,1.1414986,4.135787,0.02360233
4.62,4.62,4.62,4.62,1.6553696,1.1641868,4.141763,0.02707205
4.63,4.63,4.63,4.63,1.653435,1.1147622,4.1188407,-0.0153549
4.64,4.64,4.64,4.64,1.6786065,1.184358,4.1453,-0.00962707
4.65,4.65,4.65,4.65,1.6493722,1.2036358,4.054632,-0.01063646
4.66,4.66,4.66,4.66,1.6748743,1.1995459,4.095666,0.00575994
4.67,4.67,4.67,4.67,1.6494422,1.1481806,4.072498,0.00675879
4.68,4.68,4.68,4.68,1.6638464,1.1697023,4.10572,0.05647143
4.69,4.69,4.69,4.69,1.6464032,1.1015508,4.0645194,0.01628385
4.7,4.7,4.7,4.7,1.6551135,1.1691853,4.1341357,-0.0002291048
4.71,4.71,4.71,4.71,1.6675593,1.186016,4.0964546,0.00743437
4.72,4.72,4.72,4.72,1.6899296,1.2090219,4.12546,-0.0130303
4.73,4.73,4.73,4.73,1.6956586,1.2463242,4.1185217,-0.026942
4.74,4.74,4.74,4.74,1.6474144,1.2494137,4.0774746,-0.04428792
4.75,4.75,4.75,4.75,1.6233337,1.140953,4.1193013,-0.05064836
4.76,4.76,4.76,4.76,1.6795697,1.1791679,4.15458,-0.01400701
4.77,4.77,4.77,4.77,1.6768608,1.1937345,4.0711007,-0.0056525
4.78,4.78,4.78,4.78,1.6943887,1.1442248,4.1144633,-0.0109895
4.79,4.79,4.79,4.79,1.6861233,1.179037,4.122759,0.05221562
4.8,4.8,4.8,4.8,1.683313,1.1296338,4.0868497,-0.02038199
4.81,4.81,4.81,4.81,1.7009661,1.1593698,4.1424007,-0.0131722
4.82,4.82,4.82,4.82,1.7301902,1.165645,4.0942364,-0.0186766
4.83,4.83,4.83,4.83,1.6413873,1.17596,4.1143823,-0.01728767
4.84,4.84,4.84,4.84,1.6278783,1.1424338,4.0455155,0.01994873
4.85,4.85,4.85,4.85,1.6378503,1.1179053,4.041789,-0.02967425
4.86,4.86,4.86,4.86,1.6517171,1.1588976,4.080195,0.00037327813
4.87,4.87,4.87,4.87,1.6797482,1.1634213,4.1133595,-0.09865685
4.88,4.88,4.88,4.88,1.6526339,1.1697288,4.030555,-0.01845195
4.89,4.89,4.89,4.89,1.6635857,1.1700532,4.1339593,-0.00086215802
4.9,4.9,4.9,4.9,1.6383064,1.1752087,4.070246,-0.00444575
4.91,4.91,4.91,4.91,1.6421534,1.1718305,3.9717748,-0.03330399
4.92,4.92,4.92,4.92,1.6712753,1.0702565,4.029189,-0.01016901
4.93,4.93,4.93,4.93,1.6441848,1.1025134,3.9621553,0.04141533
4.94,4.94,4.94,4.94,1.6352087,1.086992,3.9136167,-0.03341481
4.95,4.95,4.95,4.95,1.6683265,1.124623,4.0068088,-0.01346922
4.96,4.96,4.96,4.96,1.6343129,1.1152843,4.0756173,-0.03769185
4.97,4.97,4.97,4.97,1.624348,1.1355494,3.972225,-0.03057767
4.98,4.98,4.98,4.98,1.5975512,1.1291019,4.002204,-0.01932957
4.99,4.99,4.99,4.99,1.6550545,1.1888844,4.099132,-0.07910694
5.0,5.0,5.0,5.0,1.6228327,1.1650984,4.0645585,-0.02360456
5.01,5.01,5.01,5.01,1.6331737,1.1861993,4.025728,-0.03148005
5.02,5.02,5.02,5.02,1.6134999,1.1996461,4.0909796,-0.03545781
5.03,5.03,5.03,5.03,1.6409936,1.2131846,4.070999,0.02768792
5.04,5.04,5.04,5.04,1.6568943,1.2109294,4.1270385,-0.05428955
5.05,5.05,5.05,5.05,1.6344916,1.2314997,4.157326,-0.08034698
5.06,5.06,5.06,5.06,1.5985327,1.1770564,4.1362023,-0.04843764
5.07,5.07,5.07,5.07,1.6419469,1.2485996,4.236994,-0.07444783
5.08,5.08,5.08,5.08,1.6072998,1.2920327,4.15692,-0.03321459
5.09,5.09,5.09,5.09,1.6669067,1.1772047,4.20926,-0.01797328
5.1,5.1,5.1,5.1,1.633138,1.1096729,4.1520042,0.03279406
5.11,5.11,5.11,5.11,1.6204891,1.0394782,4.069038,0.06606224
5.12,5.12,5.12,5.12,1.6654823,1.0597448,4.0682364,0.07684918
5.13,5.13,5.13,5.13,1.6214564,0.9868686,4.0782647,0.10724827
5.14,5.14,5.14,5.14,1.6255033,0.94415724,4.0201197,0.11820884
5.15,5.15,5.15,5.15,1.6329222,0.8960767,3.9328463,0.12109031
5.16,5.16,5.16,5.16,1.8254523,0.8492884,3.9235508,0.15414412
5.17,5.17,5.17,5.17,1.9458307,0.8123414,3.969677,0.20169596
5.18,5.18,5.18,5.18,2.0079181,0.81581223,4.0145288,0.22711629
5.19,5.19,5.19,5.19,2.0446405,0.80741495,4.0031548,0.25181133
5.2,5.2,5.2,5.2,2.0587764,0.7756027,3.999794,0.23948745
5.21,5.21,5.21,5.21,2.1320884,0.8200024,4.022824,0.2697682
5.22,5.22,5.22,5.22,2.1948571,0.8191312,4.0840325,0.2466836
5.23,5.23,5.23,5.23,2.2413504,0.755141,4.1167135,0.33810467
5.24,5.24,5.24,5.24,2.245537,0.82821745,3.983605,0.18581195
5.25,5.25,5.25,5.25,2.3156793,0.7833269,4.0813828,0.32013923
5.26,5.26,5.26,5.26,2.287775,0.78420985,4.1749797,0.3212605
5.27,5.27,5.27,5.27,2.2966182,0.75605154,4.02887,0.2779825
5.28,5.28,5.28,5.28,2.368979,0.8064075,4.1041694,0.40739194
5.29,5.29,5.29,5.29,2.3935468,0.7573305,4.086268,0.29766953
5.3,5.3,5.3,5.3,2.4439318,0.7739175,4.0479164,0.2659924
5.31,5.31,5.31,5.31,2.4910636,0.7852162,4.048075,0.23968618
5.32,5.32,5.32,5.32,2.4988785,0.79482573,4.177363,0.3628091
5.33,5.33,5.33,5.33,2.404279,0.78915226,4.0143805,0.2459866
5.34,5.34,5.34,5.34,2.3998706,0.8202443,4.1576147,0.3517894
5.35,5.35,5.35,5.35,2.2726989,0.84617954,4.0765314,0.28191695
5.36,5.36,5.36,5.36,2.2075286,0.8709635,4.1535625,0.20912397
5.37,5.37,5.37,5.37,2.1165297,0.92859894,4.012876,0.1598679
5.38,5.38,5.38,5.38,2.1153696,0.91316885,4.035237,0.23119453
5.39,5.39,5.39,5.39,2.1036403,0.9180976,4.1398296,0.2796434
5.4,5.4,5.4,5.4,2.0103378,0.9217708,4.049043,0.12886529
5.41,5.41,5.41,5.41,2.0202048,1.042431,4.082815,0.09676194
5.42,5.42,5.42,5.42,2.0827498,1.0870947,4.273444,0.18574303
5.43,5.43,5.43,5.43,2.0028746,1.0825762,4.1441236,0.11903539
5.44,5.44,5.44,5.44,1.8341756,1.1790674,4.147662,0.06699789
5.45,5.45,5.45,5.45,1.699234,1.243172,4.1638117,-0.01604497
5.46,5.46,5.46,5.46,1.6655984,1.2970533,4.139603,-0.05361693
5.47,5.47,5.47,5.47,1.684928,1.2408222,4.1898575,-0.0397437
5.48,5.48,5.48,5.48,1.6844572,1.3606724,4.289753,-0.01417875
5.49,5.49,5.49,5.49,1.6600555,1.2915314,4.2671261,-0.0011167546
5.5,5.5,5.5,5.5,1.6762977,1.3586031,4.2239637,0.00928887
5.51,5.51,5.51,5.51,1.6697079,1.3115588,4.2158856,-0.06072592
5.52,5.52,5.52,5.52,1.6655058,1.349141,4.2137156,-0.02178467
5.53,5.53,5.53,5.53,1.6452751,1.3264995,4.2641211,0.0011236751
5.54,5.54,5.54,5.54,1.6480614,1.2754657,4.1467161,0.0020660628
5.55,5.55,5.55,5.55,1.6172855,1.2395211,4.0749373,-0.00987956
5.56,5.56,5.56,5.56,1.6117365,1.184924,4.1089425,-0.0018762862
5.57,5.57,5.57,5.57,1.647313,1.160896,4.1747346,0.01788445
5.58,5.58,5.58,5.58,1.6623411,1.1536591,4.146731,0.005515
5.59,5.59,5.59,5.59,1.6161356,1.1690483,4.100031,0.03007784
5.6,5.6,5.6,5.6,1.6235054,1.1673331,4.04955,0.00940435
5.61,5.61,5.61,5.61,1.6486454,1.139633,4.05026,-0.01996306
5.62,5.62,5.62,5.62,1.6971961,1.1841708,4.0560327,-0.00492085
5.63,5.63,5.63,5.63,1.7043279,1.1763371,3.9985764,-0.0031455595
5.64,5.64,5.64,5.64,1.7379802,1.1308745,3.94638,-0.03306539
5.65,5.65,5.65,5.65,1.7332315,1.1325861,4.03593,0.00850107
5.66,5.66,5.66,5.66,1.8266002,1.1155171,3.9283197,0.03675191
5.67,5.67,5.67,5.67,1.8431624,1.140952,3.9791656,0.03869906
5.68,5.68,5.68,5.68,1.8218699,1.1406603,3.9486277,0.07217027
5.69,5.69,5.69,5.69,1.8581482,1.0963387,3.9620366,0.04683966
5.7,5.7,5.7,5.7,1.924621,1.0897353,4.054326,0.03311687
5.71,5.71,5.71,5.71,1.9075294,1.0549811,3.9708407,0.07180408
5.72,5.72,5.72,5.72,1.9461751,1.1298572,3.9303625,0.03205663
5.73,5.73,5.73,5.73,1.8948748,1.0642878,4.0319095,0.0431515
5.74,5.74,5.74,5.74,1.9112003,1.1361703,4.0194793,0.0437708
5.75,5.75,5.75,5.75,1.9324228,1.0894223,4.0554132,0.04783098
5.76,5.76,5.76,5.76,1.9946988,1.1308603,4.0263124,0.04380155
5.77,5.77,5.77,5.77,2.0332522,1.1116031,4.060142,0.07087298
5.78,5.78,5.78,5.78,2.1610875,1.057285,4.0869584,0.10521121
5.79,5.79,5.79,5.79,2.1511235,1.041865,4.0874453,0.11453547
5.8,5.8,5.8,5.8,2.1117215,1.0867975,3.9863787,0.12036197
5.81,5.81,5.81,5.81,2.1035137,1.0795666,4.024609,0.07738666
5.82,5.82,5.82,5.82,2.1553695,1.0976504,4.1247754,0.13273855
5.83,5.83,5.83,5.83,2.2070055,1.0621184,4.1569276,0.16546851
5.84,5.84,5.84,5.84,2.113693,1.0724205,4.116589,0.11446309
5.85,5.85,5.85,5.85,2.080025,1.0583153,4.1729302,0.15206733
5.86,5.86,5.86,5.86,2.0514796,1.055229,4.1190357,0.09277725
5.87,5.87,5.87,5.87,2.0540514,1.0499073,4.08637,0.08882047
5.88,5.88,5.88,5.88,2.088267,1.080231,4.0951195,0.06740391
5.89,5.89,5.89,5.89,2.0629022,1.0539877,4.1231165,0.06655014
5.9,5.9,5.9,5.9,2.0605557,1.0273523,4.1396623,0.08252932
5.91,5.91,5.91,5.91,2.0530627,1.0553156,4.166588,0.07802918
5.92,5.92,5.92,5.92,2.0138612,1.0950981,4.09052,0.00774552
5.93,5.93,5.93,5.93,1.9914012,1.0414113,4.1076045,0.0267542
5.94,5.94,5.94,5.94,2.0174246,1.0088098,4.1253934,0.02717723
5.95,5.95,5.95,5.95,1.99113,1.0466659,4.174718,0.13536948
5.96,5.96,5.96,5.96,1.9024943,0.9924354,4.093703,0.02747648
5.97,5.97,5.97,5.97,1.8456637,1.0405009,3.95321,0.0216712
5.98,5.98,5.98,5.98,1.8930962,1.0775009,4.1360769,-0.0019922422
5.99,5.99,5.99,5.99,1.8843845,1.0186828,4.10753,0.10096162
6.0,6.0,6.0,6.0,1.8994622,1.0078009,4.081525,0.04819087
6.01,6.01,6.01,6.01,1.8581781,0.9772371,4.0820603,0.04853958
6.02,6.02,6.02,6.02,1.9019804,1.017659,4.0976853,0.05418816
6.03,6.03,6.03,6.03,1.9061017,1.0546401,4.0822482,-0.0022093279
6.04,6.04,6.04,6.04,1.8945788,1.0092573,4.0610447,0.05062994
6.05,6.05,6.05,6.05,1.8897908,1.039626,4.0957546,0.01406408
6.06,6.06,6.06,6.06,1.9655871,1.002188,4.153295,0.0753282
6.07,6.07,6.07,6.07,1.8957565,1.0445123,4.0429583,0.01107468
6.08,6.08,6.08,6.08,1.8952502,1.0200243,4.160708,-0.0029517706
6.09,6.09,6.09,6.09,1.7739028,0.98407394,3.9948475,0.0166498
6.1,6.1,6.1,6.1,1.7915143,0.9856283,4.0183854,0.04164623
6.11,6.11,6.11,6.11,1.804502,1.0364854,3.9709082,-0.00931219
6.12,6.12,6.12,6.12,1.798611,1.0005463,4.0603943,-0.02527902
6.13,6.13,6.13,6.13,1.7861829,1.0358554,4.0286,-0.01391391
6.14,6.14,6.14,6.14,1.8073564,0.99390024,4.0269203,0.04420428
6.15,6.15,6.15,6.15,1.7290301,1.0461991,4.0636635,0.04805044
6.16,6.16,6.16,6.16,1.7287661,1.0547131,3.9886122,-0.01769746
6.17,6.17,6.17,6.17,1.7168316,1.0487058,4.0363374,0.01168104
6.18,6.18,6.18,6.18,1.7029728,1.1437272,4.060517,-0.02954165
6.19,6.19,6.19,6.19,1.7513716,1.1258807,4.104471,-0.02205461
6.2,6.2,6.2,6.2,1.710551,1.1483512,4.1101003,-0.03966337
6.21,6.21,6.21,6.21,1.7555432,1.1570251,4.1038113,-0.01862137
6.22,6.22,6.22,6.22,1.7374818,1.1630765,4.1744003,0.03401908
6.23,6.23,6.23,6.23,1.67985,1.181013,4.099484,-0.05228987
6.24,6.24,6.24,6.24,1.7146745,1.1697699,4.102145,-0.01945296
6.25,6.25,6.25,6.25,1.733953,1.2271426,4.207535,-0.04968645
6.26,6.26,6.26,6.26,1.7287676,1.2700294,4.212551,-0.07263094
6.27,6.27,6.27,6.27,1.7488946,1.2069602,4.146119,-0.0287317
6.28,6.28,6.28,6.28,1.7274045,1.2512724,4.2133956,-0.16768444
6.29,6.29,6.29,6.29,1.7148217,1.3098396,4.241697,-0.0591591
6.3,6.3,6.3,6.3,1.8033216,1.2002308,4.263193,-0.01158953
6.31,6.31,6.31,6.31,1.8226742,1.2291126,4.20567,0.00949428
6.32,6.32,6.32,6.32,1.8232251,1.0869792,4.099046,0.01345919
6.33,6.33,6.33,6.33,1.7946837,1.0871351,4.113452,-0.03868816
6.34,6.34,6.34,6.34,1.785374,1.1524748,4.079705,0.03534989
6.35,6.35,6.35,6.35,1.7679429,1.1476431,4.122173,0.02014777
6.36,6.36,6.36,6.36,1.7894245,1.1995492,4.186376,0.02034071
6.37,6.37,6.37,6.37,1.7879721,1.15897,4.1748328,0.0027851795
6.38,6.38,6.38,6.38,1.7984799,1.18675,4.1893735,-0.03346192
6.39,6.39,6.39,6.39,1.7752416,1.1600474,4.1698937,-0.03036579
6.4,6.4,6.4,6.4,1.7564728,1.1811551,4.108878,0.02589919
6.41,6.41,6.41,6.41,1.8006982,1.164988,4.1704984,0.0031697694
6.42,6.42,6.42,6.42,1.7842594,1.1688328,4.1689734,0.0025826062
6.43,6.43,6.43,6.43,1.7668188,1.0366415,4.0609555,0.04871217
6.44,6.44,6.44,6.44,1.7746366,1.0639633,4.033614,0.00516484
6.45,6.45,6.45,6.45,1.812612,0.97977537,3.9788287,0.02330489
6.46,6.46,6.46,6.46,1.8115,0.9909366,3.958881,0.09687845
6.47,6.47,6.47,6.47,1.8301009,0.9466342,3.9700942,0.03305206
6.48,6.48,6.48,6.48,1.7423345,0.9551537,3.956702,0.05315256
6.49,6.49,6.49,6.49,1.7246833,0.9937354,4.0550747,0.10010542
6.5,6.5,6.5,6.5,1.7405803,0.98793083,3.9764016,0.04471196
6.51,6.51,6.51,6.51,1.6997029,1.0059777,3.9911923,0.04402927
6.52,6.52,6.52,6.52,1.70333,1.0339335,3.9485905,0.0630069
6.53,6.53,6.53,6.53,1.7600597,0.95958036,4.0880423,0.05420931
6.54,6.54,6.54,6.54,1.7453811,0.9570525,4.039921,0.05261359
6.55,6.55,6.55,6.55,1.7064712,0.97290283,3.9287164,0.03635116
6.56,6.56,6.56,6.56,1.6786293,0.8884183,3.8410757,0.09939422
6.57,6.57,6.57,6.57,1.7107683,0.82873195,3.8059971,0.05518395
6.58,6.58,6.58,6.58,1.755789,0.7892289,3.8296802,0.14517851
6.59,6.59,6.59,6.59,1.7164524,0.75308776,3.8319647,0.21283878
6.6,6.6,6.6,6.6,1.6897745,0.8100284,3.7971442,0.02945228
6.61,6.61,6.61,6.61,1.7047393,0.8178727,3.7678118,0.09122001
6.62,6.62,6.62,6.62,1.6337156,0.8481988,3.7889009,0.07465447
6.63,6.63,6.63,6.63,1.6738861,0.82665676,3.7998652,0.06948437
6.64,6.64,6.64,6.64,1.6448307,0.8473441,3.7895346,0.14173064
6.65,6.65,6.65,6.65,1.6431682,0.855506,3.7773216,0.13160199
6.66,6.66,6.66,6.66,1.6236894,0.86693573,3.7895806,0.06920119
6.67,6.67,6.67,6.67,1.6623138,0.8473128,3.8510222,0.12244961
6.68,6.68,6.68,6.68,1.657727,0.8639372,3.8284886,0.14722009
6.69,6.69,6.69,6.69,1.6151123,0.8086101,3.7979155,0.12245774
6.7,6.7,6.7,6.7,1.6620489,0.8483736,3.7632551,0.10954544
6.71,6.71,6.71,6.71,1.6765928,0.76862544,3.7354376,0.11674142
6.72,6.72,6.72,6.72,1.6997993,0.79926,3.7832572,0.12008466
6.73,6.73,6.73,6.73,1.6929789,0.7765578,3.7395532,0.12325805
6.74,6.74,6.74,6.74,1.7161312,0.79566,3.788777,0.15417004
6.75,6.75,6.75,6.75,1.6907147,0.7777607,3.761922,0.10963016
6.76,6.76,6.76,6.76,1.7239075,0.74209213,3.796866,0.13997518
6.77,6.77,6.77,6.77,1.711083,0.7689812,3.8105762,0.15632842
6.78,6.78,6.78,6.78,1.714464,0.76561594,3.8673434,0.1627657
6.79,6.79,6.79,6.79,1.6933327,0.7701139,3.7372558,0.09414608
6.8,6.8,6.8,6.8,1.6673516,0.79336286,3.7382686,0.11220094
6.81,6.81,6.81,6.81,1.7015743,0.8050914,3.7824368,0.10134109
6.82,6.82,6.82,6.82,1.7312583,0.75648165,3.7272792,0.12798665
6.83,6.83,6.83,6.83,1.6800253,0.6973618,3.751658,0.12966351
6.84,6.84,6.84,6.84,1.741603,0.71364385,3.7867057,0.2572729
6.85,6.85,6.85,6.85,1.8499638,0.6626693,3.8194518,0.23036605
6.86,6.86,6.86,6.86,1.9565141,0.6537043,3.8843093,0.28571784
6.87,6.87,6.87,6.87,2.0377028,0.6379959,3.9429023,0.30277947
6.88,6.88,6.88,6.88,2.2773514,0.6589437,4.12055,0.39982605
6.89,6.89,6.89,6.89,2.4191089,0.667799,4.0788727,0.37320277
6.9,6.9,6.9,6.9,2.510439,0.7068553,4.1556377,0.32649827
6.91,6.91,6.91,6.91,2.5392733,0.6336081,4.2867084,0.4998978
6.92,6.92,6.92,6.92,2.5354502,0.6254902,4.236306,0.42777526
6.93,6.93,6.93,6.93,2.5645802,0.60935545,4.2553773,0.42569375
6.94,6.94,6.94,6.94,2.4567435,0.62539744,4.2492104,0.4281423
6.95,6.95,6.95,6.95,2.5460124,0.63341177,4.259239,0.41689542
6.96,6.96,6.96,6.96,2.4923244,0.628177,4.243278,0.40503418
6.97,6.97,6.97,6.97,2.5458908,0.687588,4.392682,0.5454982
6.98,6.98,6.98,6.98,2.46478,0.6271291,4.2000117,0.35088876
6.99,6.99,6.99,6.99,2.4810286,0.626701,4.1974463,0.3077089
7.0,7.0,7.0,7.0,2.448819,0.6518548,4.2536583,0.48546323
7.01,7.01,7.01,7.01,2.399465,0.6755882,4.209571,0.4191351
7.02,7.02,7.02,7.02,2.303067,0.62590146,4.1416645,0.37583765
7.03,7.03,7.03,7.03,2.3228128,0.6287169,4.0910683,0.31161886
7.04,7.04,7.04,7.04,2.2222679,0.58188653,4.050372,0.34213427
7.05,7.05,7.05,7.05,2.1262958,0.58382046,4.074523,0.36749542
7.06,7.06,7.06,7.06,1.9939699,0.57917225,3.9045682,0.16831534
7.07,7.07,7.07,7.07,1.8546184,0.5725898,3.833699,0.25687504
7.08,7.08,7.08,7.08,1.8012439,0.61366916,3.8584125,0.22894803
7.09,7.09,7.09,7.09,1.7758918,0.66817576,3.88661,0.17835246
7.1,7.1,7.1,7.1,1.7618887,0.6825352,3.9075325,0.24435164
7.11,7.11,7.11,7.11,1.7192223,0.715242,3.9549341,0.22690803
7.12,7.12,7.12,7.12,1.6950439,0.78229046,3.8561664,0.21820043
7.13,7.13,7.13,7.13,1.7684565,0.8481486,3.910474,0.1330766
7.14,7.14,7.14,7.14,1.7206204,0.8209745,3.911605,0.12223706
7.15,7.15,7.15,7.15,1.751574,0.92457336,4.053827,0.18093625
7.16,7.16,7.16,7.16,1.790143,0.92790955,4.0590043,0.19915825
7.17,7.17,7.17,7.17,1.7727728,0.95982754,3.89668,0.10945336
7.18,7.18,7.18,7.18,1.7680653,0.9472278,4.0559974,0.13613212
7.19,7.19,7.19,7.19,1.7507435,0.9691214,3.9970086,0.11311039
7.2,7.2,7.2,7.2,1.8042105,0.9658906,4.0705967,0.17843659
7.21,7.21,7.21,7.21,1.8115686,0.958857,4.0154552,0.15942796
7.22,7.22,7.22,7.22,1.7968872,0.95215744,3.9709854,0.11273781
7.23,7.23,7.23,7.23,1.8003796,0.94722193,4.0737004,0.15576214
7.24,7.24,7.24,7.24,1.8363137,0.9339131,4.012365,0.17958526
7.25,7.25,7.25,7.25,1.8062158,0.9693492,3.9957504,0.1573645
7.26,7.26,7.26,7.26,1.8498273,0.9817037,4.0852804,0.16466255
7.27,7.27,7.27,7.27,1.8179581,0.98719877,4.0146074,0.13858524
7.28,7.28,7.28,7.28,1.8369354,0.99047023,4.057936,0.06872769
7.29,7.29,7.29,7.29,1.8343265,0.9804015,3.9263158,0.10924666
7.3,7.3,7.3,7.3,1.8655148,0.94512206,4.0018477,0.13708292
7.31,7.31,7.31,7.31,1.8840635,0.9580428,3.9715514,0.09711142
7.32,7.32,7.32,7.32,1.9271947,0.9747648,4.046521,0.14707276
7.33,7.33,7.33,7.33,1.9041876,0.95397085,3.9393969,0.11588884
7.34,7.34,7.34,7.34,1.894579,0.93213844,4.0520735,0.11719366
7.35,7.35,7.35,7.35,1.87767,0.97245145,3.9465103,0.08634855
7.36,7.36,7.36,7.36,1.8028635,0.8992929,3.9526074,0.17160654
7.37,7.37,7.37,7.37,1.8304312,0.93886596,4.0061207,0.1307752
7.38,7.38,7.38,7.38,1.7758355,0.9648116,4.0156655,0.2118673
7.39,7.39,7.39,7.39,1.8749526,1.0241895,4.146775,0.13988888
7.4,7.4,7.4,7.4,1.7648565,0.9216477,3.9736667,0.15083778
7.41,7.41,7.41,7.41,1.7459561,0.9754178,3.8906121,0.1180822
7.42,7.42,7.42,7.42,1.7926931,1.0132382,3.956567,0.1361097
7.43,7.43,7.43,7.43,1.7737653,0.9831702,4.005575,0.11198778
7.44,7.44,7.44,7.44,1.7794551,0.97198385,3.9341757,0.11932858
7.45,7.45,7.45,7.45,1.7798979,0.9482646,4.050009,0.13900405
7.46,7.46,7.46,7.46,1.7326822,0.9148802,3.906506,0.09910564
7.47,7.47,7.47,7.47,1.7250814,0.91091883,3.9808116,0.0634515
7.48,7.48,7.48,7.48,1.6696384,0.84881693,3.8966155,0.11252982
7.49,7.49,7.49,7.49,1.678971,0.8284421,3.7155726,0.14352483
7.5,7.5,7.5,7.5,1.6869451,0.81591225,3.7954443,0.14455825
7.51,7.51,7.51,7.51,1.68534,0.8341361,3.8125417,0.20085923
7.52,7.52,7.52,7.52,1.6191844,0.77979034,3.752335,0.1468687
7.53,7.53,7.53,7.53,1.6766232,0.85468525,3.7108517,0.15521221
7.54,7.54,7.54,7.54,1.6814578,0.84748703,3.7616167,0.15090689
7.55,7.55,7.55,7.55,1.6180505,0.9377603,3.644188,0.09456734
7.56,7.56,7.56,7.56,1.5736063,0.9220741,3.692832,0.08343754
7.57,7.57,7.57,7.57,1.5786374,0.9197221,3.6997163,0.09608528
7.58,7.58,7.58,7.58,1.5718429,0.9442216,3.7157698,0.11404273
7.59,7.59,7.59,7.59,1.495509,0.9449477,3.545701,0.07613674
7.6,7.6,7.6,7.6,1.5674117,0.9937141,3.7080007,0.059255
7.61,7.61,7.61,7.61,1.5251411,0.9148546,3.5725288,0.14301221
7.62,7.62,7.62,7.62,1.5582964,0.9711584,3.6598036,0.10327093
7.63,7.63,7.63,7.63,1.5540022,0.9041673,3.6199553,0.10974117
7.64,7.64,7.64,7.64,1.5655701,0.8856492,3.6287274,0.11174785
7.65,7.65,7.65,7.65,1.597372,0.9023573,3.6947672,0.12981884
7.66,7.66,7.66,7.66,1.6049765,0.89884526,3.6912367,0.10575793
7.67,7.67,7.67,7.67,1.5398401,0.9058098,3.6184165,0.04056845
7.68,7.68,7.68,7.68,1.5228871,0.91192394,3.6103132,0.07075685
7.69,7.69,7.69,7.69,1.5308025,0.9755653,3.719975,0.04638406
7.7,7.7,7.7,7.7,1.512409,0.9306509,3.6184912,0.05601569
7.71,7.71,7.71,7.71,1.5099161,0.9046233,3.6418912,0.02905226
7.72,7.72,7.72,7.72,1.4858836,0.9423101,3.618218,0.04685909
7.73,7.73,7.73,7.73,1.5556686,0.9386139,3.6972995,0.05816539
7.74,7.74,7.74,7.74,1.578126,0.93393296,3.7281742,0.06586613
7.75,7.75,7.75,7.75,1.6982936,0.96677524,3.8541546,0.02599961
7.76,7.76,7.76,7.76,1.7257115,0.9871498,3.8488216,0.06790612
7.77,7.77,7.77,7.77,1.8296187,0.9626575,4.032205,0.09320871
7.78,7.78,7.78,7.78,1.8389778,0.92832446,3.9033039,0.09902655
7.79,7.79,7.79,7.79,1.9239566,0.89470565,4.0414176,0.1661914
7.8,7.8,7.8,7.8,1.8994243,0.8746199,3.9795496,0.12033948
7.81,7.81,7.81,7.81,1.9070563,0.91315544,3.9399521,0.1173589
7.82,7.82,7.82,7.82,1.9456204,0.8959858,4.0324554,0.20805366
7.83,7.83,7.83,7.83,1.9138117,0.8638811,3.9495156,0.17114273
7.84,7.84,7.84,7.84,1.9406358,0.8075886,3.8929677,0.17887445
7.85,7.85,7.85,7.85,1.9533914,0.7607254,3.958191,0.22725621
7.86,7.86,7.86,7.86,1.9739124,0.73592806,4.004327,0.18361752
7.87,7.87,7.87,7.87,1.9655218,0.6600838,3.9714258,0.23698753
7.88,7.88,7.88,7.88,2.0156507,0.63869715,3.927976,0.2692156
7.89,7.89,7.89,7.89,1.9960608,0.6178838,3.8284073,0.2637731
7.9,7.9,7.9,7.9,2.0587847,0.5878347,3.8415542,0.26925737
7.91,7.91,7.91,7.91,1.9034382,0.5970837,3.8368452,0.15581374
7.92,7.92,7.92,7.92,1.826571,0.5975784,3.7878458,0.23631544
7.93,7.93,7.93,7.93,1.8301781,0.5506961,3.8335888,0.28066406
7.94,7.94,7.94,7.94,1.8205489,0.5752044,3.7847056,0.2152913
7.95,7.95,7.95,7.95,1.8113699,0.5511783,3.784414,0.16257629
7.96,7.96,7.96,7.96,1.8115702,0.577954,3.799239,0.1857621
7.97,7.97,7.97,7.97,1.8431407,0.52878636,3.793606,0.14685547
7.98,7.98,7.98,7.98,1.8317062,0.5199354,3.7651916,0.22539404
7.99,7.99,7.99,7.99,1.8582988,0.5179713,3.7822123,0.21752778
8.0,8.0,8.0,8.0,1.8780639,0.51522696,3.717684,0.19995369
8.01,8.01,8.01,8.01,1.9246119,0.5018277,3.769624,0.22598363
8.02,8.02,8.02,8.02,1.9370607,0.48078716,3.757968,0.17780523
8.03,8.03,8.03,8.03,1.9518228,0.5016571,3.779539,0.22690326
8.04,8.04,8.04,8.04,1.9627601,0.4796769,3.7224965,0.2199295
8.05,8.05,8.05,8.05,1.8693272,0.46277663,3.7206213,0.19469045
8.06,8.06,8.06,8.06,1.9184467,0.46519122,3.7710216,0.23284243
8.07,8.07,8.07,8.07,1.7925293,0.46168914,3.6202724,0.16512796
8.08,8.08,8.08,8.08,1.7977622,0.49618992,3.6349006,0.11946578
8.09,8.09,8.09,8.09,1.948116,0.47254562,3.7878666,0.18428296
8.1,8.1,8.1,8.1,1.8723772,0.47403637,3.6885462,0.17675836
8.11,8.11,8.11,8.11,1.889234,0.44821772,3.7003877,0.19110532
8.12,8.12,8.12,8.12,1.8763573,0.44501472,3.703623,0.1824091
8.13,8.13,8.13,8.13,1.9997208,0.45693803,3.7628934,0.19469886
8.14,8.14,8.14,8.14,1.9545107,0.48876667,3.7526786,0.16787815
8.15,8.15,8.15,8.15,1.8479831,0.48393878,3.7006323,0.14824615
8.16,8.16,8.16,8.16,1.8273953,0.45329854,3.6116269,0.12978233
8.17,8.17,8.17,8.17,1.8488529,0.47841743,3.6712017,0.19985807
8.18,8.18,8.18,8.18,1.8284323,0.55089813,3.631435,0.10238505
8.19,8.19,8.19,8.19,1.8829355,0.5645337,3.7305555,0.09708504
8.2,8.2,8.2,8.2,1.9191482,0.58595145,3.6771824,0.14298587
8.21,8.21,8.21,8.21,1.9453554,0.62046605,3.769412,0.11002867
8.22,8.22,8.22,8.22,1.9795753,0.6000581,3.851635,0.20557372
8.23,8.23,8.23,8.23,1.9394733,0.5700023,3.872966,0.19364145
8.24,8.24,8.24,8.24,1.9244392,0.6375638,3.8713484,0.20064451
8.25,8.25,8.25,8.25,1.8757889,0.6455714,3.8033767,0.14943929
8.26,8.26,8.26,8.26,1.9054552,0.63593954,3.7693398,0.17743
8.27,8.27,8.27,8.27,1.8778921,0.6328562,3.7747753,0.16379958
8.28,8.28,8.28,8.28,1.8588016,0.63351613,3.8205261,0.17681353
8.29,8.29,8.29,8.29,1.8155802,0.60734934,3.7295723,0.12939316
8.3,8.3,8.3,8.3,1.7985805,0.5944647,3.8190508,0.17863838
8.31,8.31,8.31,8.31,1.7697772,0.61953944,3.7874827,0.15185168
8.32,8.32,8.32,8.32,1.750224,0.6116321,3.7661636,0.13644376
8.33,8.33,8.33,8.33,1.6806631,0.5982816,3.7559786,0.10303796
8.34,8.34,8.34,8.34,1.6026014,0.5774579,3.699493,0.1355162
8.35,8.35,8.35,8.35,1.6383015,0.5692087,3.6425889,0.08945017
8.36,8.36,8.36,8.36,1.7015579,0.58090293,3.7413301,0.15527505
8.37,8.37,8.37,8.37,1.7330464,0.5289931,3.7328613,0.12512472
8.38,8.38,8.38,8.38,1.7152654,0.53491,3.6680079,0.12300245
8.39,8.39,8.39,8.39,1.7824807,0.5337805,3.6740453,0.1817829
8.4,8.4,8.4,8.4,1.7223195,0.55085087,3.7094483,0.17676248
8.41,8.41,8.41,8.41,1.7511606,0.5285616,3.6339574,0.1077414
8.42,8.42,8.42,8.42,1.7458333,0.5473659,3.6651618,0.15404464
8.43,8.43,8.43,8.43,1.829527,0.52939475,3.7364273,0.16921236
8.44,8.44,8.44,8.44,1.8707961,0.5527336,3.8181345,0.17860125
8.45,8.45,8.45,8.45,1.9007843,0.5204797,3.7500753,0.16041736
8.46,8.46,8.46,8.46,1.8898662,0.50385857,3.7379103,0.18933699
8.47,8.47,8.47,8.47,1.8809292,0.4890293,3.7183137,0.19584577
8.48,8.48,8.48,8.48,1.7657138,0.50073326,3.670345,0.1884165
8.49,8.49,8.49,8.49,1.7734513,0.4612197,3.6706676,0.1336028
8.5,8.5,8.5,8.5,1.9608454,0.546361,3.8552098,0.2167824
8.51,8.51,8.51,8.51,1.998011,0.5436627,3.8156667,0.12398673
8.52,8.52,8.52,8.52,2.0422919,0.5671969,3.8655558,0.24634774
8.53,8.53,8.53,8.53,1.9470285,0.5889494,3.7753942,0.19360363
8.54,8.54,8.54,8.54,1.909056,0.5674492,3.871523,0.20402452
8.55,8.55,8.55,8.55,1.8835996,0.59231764,3.8043957,0.21520814
8.56,8.56,8.56,8.56,1.8123509,0.6139275,3.7749856,0.18323922
8.57,8.57,8.57,8.57,1.7790468,0.577987,3.7601686,0.16116041
8.58,8.58,8.58,8.58,1.6704077,0.5463667,3.657753,0.14873628
8.59,8.59,8.59,8.59,1.5985845,0.5663737,3.6229637,0.12958714
8.6,8.6,8.6,8.6,1.6326396,0.61865366,3.6480606,0.1203049
8.61,8.61,8.61,8.61,1.6001492,0.5473446,3.5588818,0.1275289
8.62,8.62,8.62,8.62,1.63291,0.51416314,3.6359906,0.19807972
8.63,8.63,8.63,8.63,1.6468998,0.52568436,3.6315846,0.13549618
8.64,8.64,8.64,8.64,1.7187808,0.58015686,3.6761994,0.15280017
8.65,8.65,8.65,8.65,1.6695046,0.5665125,3.618506,0.14633512
8.66,8.66,8.66,8.66,1.7043538,0.55962354,3.664749,0.1571497
8.67,8.67,8.67,8.67,1.7839944,0.575122,3.7296662,0.21960266
8.68,8.68,8.68,8.68,1.7880409,0.55871284,3.8473108,0.23395249
8.69,8.69,8.69,8.69,1.9516186,0.53272665,3.8618994,0.26254892
8.7,8.7,8.7,8.7,2.0654192,0.55521023,3.9589179,0.28888634
8.71,8.71,8.71,8.71,2.1477299,0.56963885,3.9430444,0.38014334
8.72,8.72,8.72,8.72,2.1116586,0.5560799,4.0711837,0.4291805
8.73,8.73,8.73,8.73,2.0653195,0.49354038,3.9388096,0.43042117
8.74,8.74,8.74,8.74,2.0568776,0.4657511,3.9434154,0.36560336
8.75,8.75,8.75,8.75,2.0829563,0.4601978,4.0361,0.47012612
8.76,8.76,8.76,8.76,1.992564,0.41947997,3.955932,0.40791366
8.77,8.77,8.77,8.77,1.9237628,0.43001887,3.95829,0.41025257
8.78,8.78,8.78,8.78,1.9479643,0.40726477,3.900258,0.29354745
8.79,8.79,8.79,8.79,1.8894569,0.41438428,3.8748927,0.34437975
8.8,8.8,8.8,8.8,1.8692563,0.36054635,3.9150014,0.43370518
8.81,8.81,8.81,8.81,1.8785518,0.3556392,3.9230125,0.35450947
8.82,8.82,8.82,8.82,1.8453295,0.3428971,3.8877847,0.32999897
8.83,8.83,8.83,8.83,1.8302594,0.30635113,3.8150275,0.31030336
8.84,8.84,8.84,8.84,1.9386773,0.35801893,3.9241667,0.4013678
8.85,8.85,8.85,8.85,1.9288354,0.3340311,3.9461927,0.29648355
8.86,8.86,8.86,8.86,1.9383608,0.35707623,3.9172144,0.37926143
8.87,8.87,8.87,8.87,1.9725426,0.3731322,3.9994984,0.3782579
8.88,8.88,8.88,8.88,2.007084,0.3843768,4.0109463,0.3325365
8.89,8.89,8.89,8.89,2.039308,0.3766961,4.0980325,0.42575338
8.9,8.9,8.9,8.9,2.0855272,0.4129488,4.1134086,0.4621556
8.91,8.91,8.91,8.91,2.0413609,0.3618328,4.1256104,0.38751227
8.92,8.92,8.92,8.92,2.0703318,0.37877202,4.1283154,0.34158662
8.93,8.93,8.93,8.93,2.0639253,0.3939428,4.0556426,0.35706165
8.94,8.94,8.94,8.94,1.9699316,0.3434887,4.012129,0.4165159
8.95,8.95,8.95,8.95,1.930818,0.3461259,3.9613633,0.3750829
8.96,8.96,8.96,8.96,1.9234605,0.3440772,3.9666662,0.4255788
8.97,8.97,8.97,8.97,1.8933709,0.3338476,3.827032,0.2468475
8.98,8.98,8.98,8.98,1.9267011,0.3530593,3.8657396,0.36655977
8.99,8.99,8.99,8.99,1.8301314,0.34409073,3.8424277,0.31570643
9.0,9.0,9.0,9.0,1.8354479,0.38049194,3.735013,0.2621805
9.01,9.01,9.01,9.01,1.8398154,0.38121566,3.8530982,0.3615063
9.02,9.02,9.02,9.02,1.9163069,0.46321246,3.8548434,0.3838311
9.03,9.03,9.03,9.03,1.8390443,0.46965274,3.7886715,0.23378342
9.04,9.04,9.04,9.04,1.8438908,0.4886055,3.8067493,0.31443653
9.05,9.05,9.05,9.05,1.8181757,0.4996196,3.7414382,0.2314776
9.06,9.06,9.06,9.06,1.769795,0.45240358,3.782153,0.24696061
9.07,9.07,9.07,9.07,1.8302155,0.44231948,3.7751722,0.25149396
9.08,9.08,9.08,9.08,1.7415208,0.46178073,3.7654524,0.24172837
9.09,9.09,9.09,9.09,1.7822188,0.48930117,3.613413,0.12260035
9.1,9.1,9.1,9.1,1.7499862,0.468325,3.7145414,0.18795502
9.11,9.11,9.11,9.11,1.7564371,0.42929628,3.6334705,0.10951979
9.12,9.12,9.12,9.12,1.782843,0.4540833,3.6921332,0.21669184
9.13,9.13,9.13,9.13,1.7069213,0.40868193,3.6511378,0.15469083
9.14,9.14,9.14,9.14,1.724043,0.4537879,3.6519816,0.15861122
9.15,9.15,9.15,9.15,1.795439,0.48149386,3.8126347,0.22378872
9.16,9.16,9.16,9.16,1.7773032,0.48675886,3.8185594,0.20223156
9.17,9.17,9.17,9.17,1.8861293,0.49371177,3.907822,0.21108262
9.18,9.18,9.18,9.18,1.911635,0.48984343,3.910827,0.21503976
9.19,9.19,9.19,9.19,1.8907679,0.5303836,3.882652,0.17977652
9.2,9.2,9.2,9.2,1.8783342,0.47732207,3.9010391,0.27710184
9.21,9.21,9.21,9.21,1.8068677,0.47298688,3.8683236,0.18115759
9.22,9.22,9.22,9.22,1.8663517,0.48286405,3.8315673,0.19912009
9.23,9.23,9.23,9.23,1.8463565,0.4800518,3.811046,0.16457184
9.24,9.24,9.24,9.24,1.787812,0.45936525,3.7267585,0.1830408
9.25,9.25,9.25,9.25,1.7835877,0.45826524,3.824135,0.26360527
9.26,9.26,9.26,9.26,1.7326437,0.4573788,3.7578728,0.17251393
9.27,9.27,9.27,9.27,1.726367,0.4465258,3.7203329,0.1771808
9.28,9.28,9.28,9.28,1.8589036,0.5265031,3.7953987,0.210564
9.29,9.29,9.29,9.29,1.9352851,0.55620396,3.8711486,0.23241708
9.3,9.3,9.3,9.3,2.0851023,0.65468514,3.936749,0.2408709
9.31,9.31,9.31,9.31,2.0134645,0.612239,3.8852253,0.22134788
9.32,9.32,9.32,9.32,2.036714,0.62453526,3.918193,0.17882723
9.33,9.33,9.33,9.33,2.0018718,0.5753295,3.9726465,0.19153197
9.34,9.34,9.34,9.34,1.9643196,0.58612883,3.9967146,0.24827304
9.35,9.35,9.35,9.35,1.9216897,0.58427024,3.9265068,0.23938254
9.36,9.36,9.36,9.36,1.8552282,0.5610786,3.857165,0.28805074
9.37,9.37,9.37,9.37,1.8606849,0.5810465,3.893253,0.23131602
9.38,9.38,9.38,9.38,1.7959331,0.5487484,3.7733955,0.21989194
9.39,9.39,9.39,9.39,1.8285704,0.58258915,3.8092692,0.2028496
9.4,9.4,9.4,9.4,1.8015679,0.5793908,3.8352854,0.22684142
9.41,9.41,9.41,9.41,1.7865312,0.5610615,3.7548316,0.21380611
9.42,9.42,9.42,9.42,1.9204046,0.6210419,3.8932061,0.22558677
9.43,9.43,9.43,9.43,1.9487597,0.6383296,3.8607533,0.19617073
9.44,9.44,9.44,9.44,1.8983712,0.62079793,3.932757,0.2150497
9.45,9.45,9.45,9.45,1.7884396,0.59661233,3.7932255,0.21329914
9.46,9.46,9.46,9.46,1.8279936,0.5940684,4.0065646,0.38362616
9.47,9.47,9.47,9.47,1.8153112,0.624888,3.8607225,0.2816367
9.48,9.48,9.48,9.48,1.809745,0.5995095,3.8023908,0.19938251
9.49,9.49,9.49,9.49,1.8322428,0.60119265,3.7997613,0.22628519
9.5,9.5,9.5,9.5,1.8528503,0.555521,3.8339021,0.2514122
9.51,9.51,9.51,9.51,1.8486633,0.5709411,3.8670888,0.28121495
9.52,9.52,9.52,9.52,1.904672,0.5296942,3.9685419,0.3398408
9.53,9.53,9.53,9.53,1.8904703,0.5163517,3.9574924,0.2738908
9.54,9.54,9.54,9.54,1.8528168,0.51245594,3.9248137,0.25020176
9.55,9.55,9.55,9.55,1.9197412,0.533621,3.9376965,0.2839721
9.56,9.56,9.56,9.56,1.8994559,0.5655698,3.8967297,0.27070054
9.57,9.57,9.57,9.57,1.8925227,0.55408204,3.910086,0.26133004
9.58,9.58,9.58,9.58,1.8677297,0.55896026,3.8951728,0.27700412
9.59,9.59,9.59,9.59,1.8953016,0.5316098,3.9258013,0.2825355
9.6,9.6,9.6,9.6,1.8951274,0.5612167,3.9355261,0.25412107
9.61,9.61,9.61,9.61,1.9060193,0.5164548,3.9272234,0.30487037
9.62,9.62,9.62,9.62,1.8864335,0.51609975,3.88838,0.35916245
9.63,9.63,9.63,9.63,1.8584237,0.50261825,3.834659,0.32118753
9.64,9.64,9.64,9.64,1.8574333,0.4851023,3.905273,0.45271033
9.65,9.65,9.65,9.65,1.9768188,0.48144728,3.920909,0.3608651
9.66,9.66,9.66,9.66,1.9626801,0.4391639,3.89936,0.41150916
9.67,9.67,9.67,9.67,1.9723563,0.41852492,3.9440677,0.41204754
9.68,9.68,9.68,9.68,1.9901175,0.41627306,3.8994486,0.400347
9.69,9.69,9.69,9.69,2.032192,0.49522054,3.955338,0.3846234
9.7,9.7,9.7,9.7,2.1077983,0.5584469,4.018853,0.3891592
9.71,9.71,9.71,9.71,2.0554392,0.56055635,4.109051,0.45620024
9.72,9.72,9.72,9.72,2.0871153,0.59320205,4.0841727,0.41945046
9.73,9.73,9.73,9.73,2.129822,0.6055102,4.009246,0.34494922
9.74,9.74,9.74,9.74,2.1086168,0.60884136,4.0089426,0.27920166
9.75,9.75,9.75,9.75,2.1343904,0.5785778,4.1002636,0.46657598
9.76,9.76,9.76,9.76,2.197678,0.65433985,4.058445,0.33973798
9.77,9.77,9.77,9.77,2.1692934,0.6311777,4.0713525,0.4523577
9.78,9.78,9.78,9.78,2.2224305,0.65777403,4.057343,0.36840528
9.79,9.79,9.79,9.79,2.2332077,0.6775457,4.097523,0.30032846
9.8,9.8,9.8,9.8,2.1517105,0.6456105,4.023873,0.24941862
9.81,9.81,9.81,9.81,2.2929301,0.7049507,4.0559893,0.25735423
9.82,9.82,9.82,9.82,2.3866198,0.745719,4.071643,0.27369654
9.83,9.83,9.83,9.83,2.466838,0.7239918,4.0758677,0.31260303
9.84,9.84,9.84,9.84,2.6096675,0.7424161,4.133984,0.36498597
9.85,9.85,9.85,9.85,2.71632,0.74344426,4.2066503,0.39058626
9.86,9.86,9.86,9.86,2.8877132,0.8044378,4.17142,0.3033121
9.87,9.87,9.87,9.87,2.8852165,0.80340564,4.086807,0.26227942
9.88,9.88,9.88,9.88,2.9057317,0.83598554,4.2589407,0.42036778
9.89,9.89,9.89,9.89,2.9332118,0.8265773,4.1332574,0.2821467
9.9,9.9,9.9,9.9,2.8731747,0.75938433,4.074379,0.31126198
9.91,9.91,9.91,9.91,2.8182695,0.74322444,4.1552753,0.34773725
9.92,9.92,9.92,9.92,2.7332168,0.7393224,4.133025,0.29109105
9.93,9.93,9.93,9.93,2.841726,0.82194746,4.1599603,0.34569082
9.94,9.94,9.94,9.94,2.730041,0.7536455,4.197514,0.49426544
9.95,9.95,9.95,9.95,2.7517521,0.7768342,4.210341,0.39142627
9.96,9.96,9.96,9.96,2.697992,0.76083267,4.2570267,0.41152176
9.97,9.97,9.97,9.97,2.6217785,0.7195334,4.2054896,0.5295636
9.98,9.98,9.98,9.98,2.6290884,0.7126797,4.192506,0.40094596
9.99,9.99,9.99,9.99,2.6352544,0.76610684,4.1733494,0.41084793
10.0,10.0,10.0,10.0,2.582997,0.68390167,4.089978,0.43795273
10.01,10.01,10.01,10.01,2.6299114,0.71224856,4.290864,0.4126407
10.02,10.02,10.02,10.02,2.567426,0.7174306,4.094178,0.34381136
10.03,10.03,10.03,10.03,2.567749,0.7175223,4.0951986,0.3183869
10.04,10.04,10.04,10.04,2.5184162,0.70002604,4.098555,0.34382528
10.05,10.05,10.05,10.05,2.4582882,0.64382714,4.0833616,0.34635347
10.06,10.06,10.06,10.06,2.4659395,0.67370677,4.041008,0.3474929
10.07,10.07,10.07,10.07,2.4983761,0.6420989,4.137186,0.38147223
10.08,10.08,10.08,10.08,2.4060814,0.65178615,3.919318,0.360436
10.09,10.09,10.09,10.09,2.4911177,0.7125712,4.1120863,0.42136613
10.1,10.1,10.1,10.1,2.4426079,0.67740864,4.04643,0.29378563
10.11,10.11,10.11,10.11,2.4371028,0.6886793,4.044747,0.36649522
10.12,10.12,10.12,10.12,2.4156883,0.6491485,4.127465,0.41232175
10.13,10.13,10.13,10.13,2.4045448,0.62997484,4.0322466,0.29977095
10.14,10.14,10.14,10.14,2.3710551,0.6442162,4.0495963,0.3532277
10.15,10.15,10.15,10.15,2.1455777,0.5627865,3.95398,0.34203902
10.16,10.16,10.16,10.16,2.0412066,0.56404126,3.9803522,0.37501237
10.17,10.17,10.17,10.17,1.9472901,0.5489978,3.9501863,0.32833084
10.18,10.18,10.18,10.18,2.021081,0.55986184,4.083847,0.4357999
10.19,10.19,10.19,10.19,2.0763962,0.5503084,4.0122986,0.35843226
10.2,10.2,10.2,10.2,2.1169822,0.5875195,4.066003,0.37621063
10.21,10.21,10.21,10.21,2.111563,0.5907717,4.0781837,0.42094076
10.22,10.22,10.22,10.22,2.0892513,0.6241049,4.06499,0.3942185
10.23,10.23,10.23,10.23,2.1472583,0.58271825,4.1370993,0.34474897
10.24,10.24,10.24,10.24,2.21322,0.6147996,4.136472,0.41549152
10.25,10.25,10.25,10.25,2.28401,0.6289748,4.23785,0.46006888
10.26,10.26,10.26,10.26,2.2081735,0.56063,4.0682597,0.4201984
10.27,10.27,10.27,10.27,2.0006435,0.55789006,4.122312,0.43719244
10.28,10.28,10.28,10.28,1.9533697,0.55720776,4.0867867,0.428105
10.29,10.29,10.29,10.29,1.9314135,0.5453296,4.0034165,0.33919197
10.3,10.3,10.3,10.3,1.8599789,0.5312172,3.9984663,0.3274152
10.31,10.31,10.31,10.31,1.9113702,0.54881185,4.0145364,0.30629167
10.32,10.32,10.32,10.32,2.032173,0.5067392,4.1378183,0.4213429
10.33,10.33,10.33,10.33,2.1662824,0.5356419,4.121354,0.43532917
10.34,10.34,10.34,10.34,2.2882252,0.58007467,4.235068,0.3860557
10.35,10.35,10.35,10.35,2.319121,0.6193489,4.143353,0.37200394
10.36,10.36,10.36,10.36,2.4369946,0.67487633,4.2774115,0.41767955
10.37,10.37,10.37,10.37,2.3648598,0.65259963,4.1272383,0.37439227
10.38,10.38,10.38,10.38,2.40835,0.6864367,4.2829037,0.5339843
10.39,10.39,10.39,10.39,2.3495,0.66516393,4.2229266,0.45638534
10.4,10.4,10.4,10.4,2.390881,0.6790082,4.2525883,0.3206656
10.41,10.41,10.41,10.41,2.4253716,0.6871004,4.2311196,0.34116438
10.42,10.42,10.42,10.42,2.3263564,0.64155316,4.0920606,0.34591398
10.43,10.43,10.43,10.43,2.36301,0.6078779,4.2442837,0.47032502
10.44,10.44,10.44,10.44,2.3379014,0.6120937,4.0896378,0.35535192
10.45,10.45,10.45,10.45,2.308666,0.609993,4.128013,0.43256688
10.46,10.46,10.46,10.46,2.3474727,0.60883695,4.1787624,0.45427936
10.47,10.47,10.47,10.47,2.4040587,0.6271461,4.1891403,0.38246617
10.48,10.48,10.48,10.48,2.4830244,0.6850808,4.2769766,0.4809272
10.49,10.49,10.49,10.49,2.4695082,0.651307,4.2929273,0.4307889
10.5,10.5,10.5,10.5,2.5080113,0.6693672,4.310809,0.5352895
10.51,10.51,10.51,10.51,2.4581811,0.64506805,4.2918096,0.5218059
10.52,10.52,10.52,10.52,2.4521132,0.6446947,4.3017144,0.44359675
10.53,10.53,10.53,10.53,2.4600756,0.6500778,4.324522,0.5349072
10.54,10.54,10.54,10.54,2.4889066,0.63098687,4.226419,0.39985853
10.55,10.55,10.55,10.55,2.5423858,0.6866193,4.324958,0.41852093
10.56,10.56,10.56,10.56,2.492305,0.658625,4.2724805,0.39002404
10.57,10.57,10.57,10.57,2.5221524,0.6655949,4.326444,0.47383437
10.58,10.58,10.58,10.58,2.5036254,0.6392941,4.306134,0.4442237
10.59,10.59,10.59,10.59,2.5102017,0.67957705,4.3417554,0.57395726
10.6,10.6,10.6,10.6,2.5066993,0.6581005,4.282916,0.41386083
10.61,10.61,10.61,10.61,2.578236,0.6618822,4.369217,0.45559832
10.62,10.62,10.62,10.62,2.6053932,0.6979538,4.3758307,0.4750226
10.63,10.63,10.63,10.63,2.610634,0.6783161,4.356114,0.49347633
10.64,10.64,10.64,10.64,2.5836523,0.69852746,4.285278,0.44459358
10.65,10.65,10.65,10.65,2.6126134,0.671602,4.425751,0.5867593
10.66,10.66,10.66,10.66,2.599438,0.67826825,4.411677,0.5495628
10.67,10.67,10.67,10.67,2.5985167,0.67519414,4.3684106,0.55427295
10.68,10.68,10.68,10.68,2.6083922,0.67229474,4.295242,0.4689935
10.69,10.69,10.69,10.69,2.6135926,0.69089127,4.433203,0.48572445
10.7,10.7,10.7,10.7,2.6263177,0.6774761,4.458103,0.6161823
10.71,10.71,10.71,10.71,2.667346,0.69158185,4.376608,0.57570165
10.72,10.72,10.72,10.72,2.6449385,0.70846015,4.33574,0.49491942
10.73,10.73,10.73,10.73,2.6522503,0.69068706,4.3696294,0.5236657
10.74,10.74,10.74,10.74,2.7021167,0.68650484,4.4164195,0.5968455
10.75,10.75,10.75,10.75,2.6631079,0.650661,4.3757415,0.5765785
10.76,10.76,10.76,10.76,2.6786227,0.70787764,4.362224,0.4938863
10.77,10.77,10.77,10.77,2.6580749,0.6470994,4.392499,0.5412326
10.78,10.78,10.78,10.78,2.6957111,0.6921562,4.456413,0.5870078
10.79,10.79,10.79,10.79,2.68297,0.6851401,4.376232,0.56498253
10.8,10.8,10.8,10.8,2.7086723,0.72701365,4.344327,0.44506782
10.81,10.81,10.81,10.81,2.7175984,0.69083494,4.44746,0.58563447
10.82,10.82,10.82,10.82,2.7493768,0.6813919,4.476611,0.65017563


==> dataICX285parkingLotB+F.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.83676471
0.01,0.01,0.01,0.01,0.0,0.0,0.0,3.82058824
0.02,0.02,0.02,0.02,0.0,0.0,0.0,3.825
0.03,0.03,0.03,0.03,0.0,0.0,0.0,3.84852941
0.04,0.04,0.04,0.04,0.0,0.0,0.0,3.87205882
0.05,0.05,0.05,0.05,0.0,0.0,0.0,3.825
0.06,0.06,0.06,0.06,0.0,0.0,0.0,3.78235294
0.07,0.07,0.07,0.07,0.0,0.0,0.0,3.79411765
0.08,0.08,0.08,0.08,0.0,0.0,0.0,3.81323529
0.09,0.09,0.09,0.09,0.0,0.0,0.0,3.84117647
0.1,0.1,0.1,0.1,0.0,0.0,0.0,3.83676471
0.11,0.11,0.11,0.11,0.0,0.0,0.0,3.78235294
0.12,0.12,0.12,0.12,0.0,0.0,0.0,3.78235294
0.13,0.13,0.13,0.13,0.0,0.0,0.0,3.75882353
0.14,0.14,0.14,0.14,0.0,0.0,0.0,3.75882353
0.15,0.15,0.15,0.15,0.0,0.0,0.0,3.77058824
0.16,0.16,0.16,0.16,0.0,0.0,0.0,3.75882353
0.17,0.17,0.17,0.17,0.0,0.0,0.0,3.73529412
0.18,0.18,0.18,0.18,0.0,0.0,0.0,3.80588235
0.19,0.19,0.19,0.19,0.0,0.0,0.0,3.75882353
0.2,0.2,0.2,0.2,0.0,0.0,0.0,3.77058824
0.21,0.21,0.21,0.21,0.0,0.0,0.0,3.78235294
0.22,0.22,0.22,0.22,0.0,0.0,0.0,3.78235294
0.23,0.23,0.23,0.23,0.0,0.0,0.0,3.81764706
0.24,0.24,0.24,0.24,0.0,0.0,0.0,3.81764706
0.25,0.25,0.25,0.25,0.0,0.0,0.0,3.79411765
0.26,0.26,0.26,0.26,0.0,0.0,0.0,3.81764706
0.27,0.27,0.27,0.27,0.0,0.0,0.0,3.75882353
0.28,0.28,0.28,0.28,0.0,0.0,0.0,3.80588235
0.29,0.29,0.29,0.29,0.0,0.0,0.0,3.79411765
0.3,0.3,0.3,0.3,0.0,0.0,0.0,3.79411765
0.31,0.31,0.31,0.31,0.0,0.0,0.0,3.81764706
0.32,0.32,0.32,0.32,0.0,0.0,0.0,3.80588235
0.33,0.33,0.33,0.33,0.0,0.0,0.0,3.86470588
0.34,0.34,0.34,0.34,0.0,0.0,0.0,3.77058824
0.35,0.35,0.35,0.35,0.0,0.0,0.0,3.82941176
0.36,0.36,0.36,0.36,0.0,0.0,0.0,3.85294118
0.37,0.37,0.37,0.37,0.0,0.0,0.0,3.80588235
0.38,0.38,0.38,0.38,0.0,0.0,0.0,3.85294118
0.39,0.39,0.39,0.39,0.0,0.0,0.0,3.80588235
0.4,0.4,0.4,0.4,0.0,0.0,0.0,3.82941176
0.41,0.41,0.41,0.41,0.0,0.0,0.0,3.82941176
0.42,0.42,0.42,0.42,0.0,0.0,0.0,3.81764706
0.43,0.43,0.43,0.43,0.0,0.0,0.0,3.82941176
0.44,0.44,0.44,0.44,0.0,0.0,0.0,3.82941176
0.45,0.45,0.45,0.45,0.0,0.0,0.0,3.84117647
0.46,0.46,0.46,0.46,0.0,0.0,0.0,3.79411765
0.47,0.47,0.47,0.47,0.0,0.0,0.0,3.81764706
0.48,0.48,0.48,0.48,0.0,0.0,0.0,3.81764706
0.49,0.49,0.49,0.49,0.0,0.0,0.0,3.81764706
0.5,0.5,0.5,0.5,0.0,0.0,0.0,3.84117647
0.51,0.51,0.51,0.51,0.0,0.0,0.0,3.80588235
0.52,0.52,0.52,0.52,0.0,0.0,0.0,3.81764706
0.53,0.53,0.53,0.53,0.0,0.0,0.0,3.85294118
0.54,0.54,0.54,0.54,0.0,0.0,0.0,3.78235294
0.55,0.55,0.55,0.55,0.0,0.0,0.0,3.85294118
0.56,0.56,0.56,0.56,0.0,0.0,0.0,3.84117647
0.57,0.57,0.57,0.57,0.0,0.0,0.0,3.75882353
0.58,0.58,0.58,0.58,0.0,0.0,0.0,3.78235294
0.59,0.59,0.59,0.59,0.0,0.0,0.0,3.75882353
0.6,0.6,0.6,0.6,0.0,0.0,0.0,3.78235294
0.61,0.61,0.61,0.61,0.0,0.0,0.0,3.70588235
0.62,0.62,0.62,0.62,0.0,0.0,0.0,3.61764706
0.63,0.63,0.63,0.63,0.0,0.0,0.0,3.69411765
0.64,0.64,0.64,0.64,0.0,0.0,0.0,3.73382353
0.65,0.65,0.65,0.65,0.0,0.0,0.0,3.72941176
0.66,0.66,0.66,0.66,0.0,0.0,0.0,3.76470588
0.67,0.67,0.67,0.67,0.0,0.0,0.0,3.75294118
0.68,0.68,0.68,0.68,0.0,0.0,0.0,3.88970588
0.69,0.69,0.69,0.69,0.0,0.0,0.0,3.92941176
0.7,0.7,0.7,0.7,0.0,0.0,0.0,3.75735294
0.71,0.71,0.71,0.71,0.0,0.0,0.0,3.75294118
0.72,0.72,0.72,0.72,0.0,0.0,0.0,3.88676471
0.73,0.73,0.73,0.73,0.0,0.0,0.0,3.8
0.74,0.74,0.74,0.74,0.0,0.0,0.0,3.87647059
0.75,0.75,0.75,0.75,0.0,0.0,0.0,3.81764706
0.76,0.76,0.76,0.76,0.0,0.0,0.0,3.74117647
0.77,0.77,0.77,0.77,0.0,0.0,0.0,3.87058824
0.78,0.78,0.78,0.78,0.0,0.0,0.0,3.78823529
0.79,0.79,0.79,0.79,0.0,0.0,0.0,3.81176471
0.8,0.8,0.8,0.8,0.0,0.0,0.0,3.80588235
0.81,0.81,0.81,0.81,0.0,0.0,0.0,3.91176471
0.82,0.82,0.82,0.82,0.0,0.0,0.0,3.79852941
0.83,0.83,0.83,0.83,0.0,0.0,0.0,3.82794118
0.84,0.84,0.84,0.84,0.0,0.0,0.0,3.91029412
0.85,0.85,0.85,0.85,0.0,0.0,0.0,3.89411765
0.86,0.86,0.86,0.86,0.0,0.0,0.0,3.82058824
0.87,0.87,0.87,0.87,0.0,0.0,0.0,3.86323529
0.88,0.88,0.88,0.88,0.0,0.0,0.0,3.87058824
0.89,0.89,0.89,0.89,0.0,0.0,0.0,3.91029412
0.9,0.9,0.9,0.9,0.0,0.0,0.0,4.01617647
0.91,0.91,0.91,0.91,0.0,0.0,0.0,3.88235294
0.92,0.92,0.92,0.92,0.0,0.0,0.0,3.76470588
0.93,0.93,0.93,0.93,0.0,0.0,0.0,3.96470588
0.94,0.94,0.94,0.94,0.0,0.0,0.0,3.58823529
0.95,0.95,0.95,0.95,0.0,0.0,0.0,3.89411765
0.96,0.96,0.96,0.96,0.0,0.0,0.0,3.87058824
0.97,0.97,0.97,0.97,0.0,0.0,0.0,3.94117647
0.98,0.98,0.98,0.98,0.0,0.0,0.0,4.08235294
0.99,0.99,0.99,0.99,0.0,0.0,0.0,4.0
1.0,1.0,1.0,1.0,0.0,0.0,0.0,4.0
1.01,1.01,1.01,1.01,0.0,0.0,0.0,4.00441176
1.02,1.02,1.02,1.02,0.0,0.0,0.0,4.00441176
1.03,1.03,1.03,1.03,0.0,0.0,0.0,4.08676471
1.04,1.04,1.04,1.04,0.0,0.0,0.0,4.02058824
1.05,1.05,1.05,1.05,0.0,0.0,0.0,3.96470588
1.06,1.06,1.06,1.06,0.0,0.0,0.0,4.09411765
1.07,1.07,1.07,1.07,0.0,0.0,0.0,3.88676471
1.08,1.08,1.08,1.08,0.0,0.0,0.0,4.04705882
1.09,1.09,1.09,1.09,0.0,0.0,0.0,4.17352941
1.1,1.1,1.1,1.1,0.0,0.0,0.0,3.875
1.11,1.11,1.11,1.11,0.0,0.0,0.0,3.94117647
1.12,1.12,1.12,1.12,0.0,0.0,0.0,3.88676471
1.13,1.13,1.13,1.13,0.0,0.0,0.0,4.14558824
1.14,1.14,1.14,1.14,0.0,0.0,0.0,4.14852941
1.15,1.15,1.15,1.15,0.0,0.0,0.0,4.07058824
1.16,1.16,1.16,1.16,0.0,0.0,0.0,4.28529412
1.17,1.17,1.17,1.17,0.0,0.0,0.0,4.28529412
1.18,1.18,1.18,1.18,0.0,0.0,0.0,4.24264706
1.19,1.19,1.19,1.19,0.0,0.0,0.0,4.23823529
1.2,1.2,1.2,1.2,0.0,0.0,0.0,4.50882353
1.21,1.21,1.21,1.21,0.0,0.0,0.0,4.42941176
1.22,1.22,1.22,1.22,0.0,0.0,0.0,4.28235294
1.23,1.23,1.23,1.23,0.0,0.0,0.0,4.34117647
1.24,1.24,1.24,1.24,0.0,0.0,0.0,4.31764706
1.25,1.25,1.25,1.25,0.0,0.0,0.0,4.34117647
1.26,1.26,1.26,1.26,0.0,0.0,0.0,4.38382353
1.27,1.27,1.27,1.27,0.0,0.0,0.0,4.41176471
1.28,1.28,1.28,1.28,0.0,0.0,0.0,4.43529412
1.29,1.29,1.29,1.29,0.0,0.0,0.0,4.50588235
1.3,1.3,1.3,1.3,0.0,0.0,0.0,4.57205882
1.31,1.31,1.31,1.31,0.0,0.0,0.0,4.60588235
1.32,1.32,1.32,1.32,0.0,0.0,0.0,4.63823529
1.33,1.33,1.33,1.33,0.0,0.0,0.0,4.55588235
1.34,1.34,1.34,1.34,0.0,0.0,0.0,4.64264706
1.35,1.35,1.35,1.35,0.0,0.0,0.0,4.58823529
1.36,1.36,1.36,1.36,0.0,0.0,0.0,4.41176471
1.37,1.37,1.37,1.37,0.0,0.0,0.0,4.34117647
1.38,1.38,1.38,1.38,0.0,0.0,0.0,4.29411765
1.39,1.39,1.39,1.39,0.0,0.0,0.0,4.26617647
1.4,1.4,1.4,1.4,0.0,0.0,0.0,4.23088235
1.41,1.41,1.41,1.41,0.0,0.0,0.0,4.23088235
1.42,1.42,1.42,1.42,0.0,0.0,0.0,4.19117647
1.43,1.43,1.43,1.43,0.0,0.0,0.0,4.17941176
1.44,1.44,1.44,1.44,0.0,0.0,0.0,4.22352941
1.45,1.45,1.45,1.45,0.0,0.0,0.0,4.13676471
1.46,1.46,1.46,1.46,0.0,0.0,0.0,4.075
1.47,1.47,1.47,1.47,0.0,0.0,0.0,4.16029412
1.48,1.48,1.48,1.48,0.0,0.0,0.0,4.18382353
1.49,1.49,1.49,1.49,0.0,0.0,0.0,4.17205882
1.5,1.5,1.5,1.5,0.0,0.0,0.0,4.14558824
1.51,1.51,1.51,1.51,0.0,0.0,0.0,4.11764706
1.52,1.52,1.52,1.52,0.0,0.0,0.0,4.03970588
1.53,1.53,1.53,1.53,0.0,0.0,0.0,4.10588235
1.54,1.54,1.54,1.54,0.0,0.0,0.0,4.17647059
1.55,1.55,1.55,1.55,0.0,0.0,0.0,4.09411765
1.56,1.56,1.56,1.56,0.0,0.0,0.0,4.19264706
1.57,1.57,1.57,1.57,0.0,0.0,0.0,3.99264706
1.58,1.58,1.58,1.58,0.0,0.0,0.0,4.11029412
1.59,1.59,1.59,1.59,0.0,0.0,0.0,4.07205882
1.6,1.6,1.6,1.6,0.0,0.0,0.0,4.20882353
1.61,1.61,1.61,1.61,0.0,0.0,0.0,4.13823529
1.62,1.62,1.62,1.62,0.0,0.0,0.0,4.18529412
1.63,1.63,1.63,1.63,0.0,0.0,0.0,4.23970588
1.64,1.64,1.64,1.64,0.0,0.0,0.0,4.09117647
1.65,1.65,1.65,1.65,0.0,0.0,0.0,3.99705882
1.66,1.66,1.66,1.66,0.0,0.0,0.0,3.87941176
1.67,1.67,1.67,1.67,0.0,0.0,0.0,3.93823529
1.68,1.68,1.68,1.68,0.0,0.0,0.0,4.02058824
1.69,1.69,1.69,1.69,0.0,0.0,0.0,4.06764706
1.7,1.7,1.7,1.7,0.0,0.0,0.0,4.11470588
1.71,1.71,1.71,1.71,0.0,0.0,0.0,3.98529412
1.72,1.72,1.72,1.72,0.0,0.0,0.0,4.05882353
1.73,1.73,1.73,1.73,0.0,0.0,0.0,4.18823529
1.74,1.74,1.74,1.74,0.0,0.0,0.0,4.16176471
1.75,1.75,1.75,1.75,0.0,0.0,0.0,4.28235294
1.76,1.76,1.76,1.76,0.0,0.0,0.0,4.25882353
1.77,1.77,1.77,1.77,0.0,0.0,0.0,4.34117647
1.78,1.78,1.78,1.78,0.0,0.0,0.0,4.31029412
1.79,1.79,1.79,1.79,0.0,0.0,0.0,4.23970588
1.8,1.8,1.8,1.8,0.0,0.0,0.0,4.19264706
1.81,1.81,1.81,1.81,0.0,0.0,0.0,4.23529412
1.82,1.82,1.82,1.82,0.0,0.0,0.0,4.27205882
1.83,1.83,1.83,1.83,0.0,0.0,0.0,4.43529412
1.84,1.84,1.84,1.84,0.0,0.0,0.0,4.41176471
1.85,1.85,1.85,1.85,0.0,0.0,0.0,4.42352941
1.86,1.86,1.86,1.86,0.0,0.0,0.0,4.42352941
1.87,1.87,1.87,1.87,0.0,0.0,0.0,4.27941176
1.88,1.88,1.88,1.88,0.0,0.0,0.0,4.31470588
1.89,1.89,1.89,1.89,0.0,0.0,0.0,4.20441176
1.9,1.9,1.9,1.9,0.0,0.0,0.0,4.12941176
1.91,1.91,1.91,1.91,0.0,0.0,0.0,4.03970588
1.92,1.92,1.92,1.92,0.0,0.0,0.0,3.93823529
1.93,1.93,1.93,1.93,0.0,0.0,0.0,3.88676471
1.94,1.94,1.94,1.94,0.0,0.0,0.0,3.83529412
1.95,1.95,1.95,1.95,0.0,0.0,0.0,3.76470588
1.96,1.96,1.96,1.96,0.0,0.0,0.0,3.74117647
1.97,1.97,1.97,1.97,0.0,0.0,0.0,3.84117647
1.98,1.98,1.98,1.98,0.0,0.0,0.0,3.82941176
1.99,1.99,1.99,1.99,0.0,0.0,0.0,3.84117647
2.0,2.0,2.0,2.0,0.0,0.0,0.0,3.84117647
2.01,2.01,2.01,2.01,0.0,0.0,0.0,3.78823529
2.02,2.02,2.02,2.02,0.0,0.0,0.0,3.77647059
2.03,2.03,2.03,2.03,0.0,0.0,0.0,3.70588235
2.04,2.04,2.04,2.04,0.0,0.0,0.0,3.74117647
2.05,2.05,2.05,2.05,0.0,0.0,0.0,3.69411765
2.06,2.06,2.06,2.06,0.0,0.0,0.0,3.8
2.07,2.07,2.07,2.07,0.0,0.0,0.0,3.84705882
2.08,2.08,2.08,2.08,0.0,0.0,0.0,3.76470588
2.09,2.09,2.09,2.09,0.0,0.0,0.0,3.68823529
2.1,2.1,2.1,2.1,0.0,0.0,0.0,3.75147059
2.11,2.11,2.11,2.11,0.0,0.0,0.0,3.74558824
2.12,2.12,2.12,2.12,0.0,0.0,0.0,3.79264706
2.13,2.13,2.13,2.13,0.0,0.0,0.0,3.79264706
2.14,2.14,2.14,2.14,0.0,0.0,0.0,3.79264706
2.15,2.15,2.15,2.15,0.0,0.0,0.0,3.76911765
2.16,2.16,2.16,2.16,0.0,0.0,0.0,3.75735294
2.17,2.17,2.17,2.17,0.0,0.0,0.0,3.71029412
2.18,2.18,2.18,2.18,0.0,0.0,0.0,3.63235294
2.19,2.19,2.19,2.19,0.0,0.0,0.0,3.73382353
2.2,2.2,2.2,2.2,0.0,0.0,0.0,3.66764706
2.21,2.21,2.21,2.21,0.0,0.0,0.0,3.675
2.22,2.22,2.22,2.22,0.0,0.0,0.0,3.60294118
2.23,2.23,2.23,2.23,0.0,0.0,0.0,3.71470588
2.24,2.24,2.24,2.24,0.0,0.0,0.0,3.76470588
2.25,2.25,2.25,2.25,0.0,0.0,0.0,3.75735294
2.26,2.26,2.26,2.26,0.0,0.0,0.0,3.76617647
2.27,2.27,2.27,2.27,0.0,0.0,0.0,3.68235294
2.28,2.28,2.28,2.28,0.0,0.0,0.0,3.75882353
2.29,2.29,2.29,2.29,0.0,0.0,0.0,3.62941176
2.3,2.3,2.3,2.3,0.0,0.0,0.0,3.61176471
2.31,2.31,2.31,2.31,0.0,0.0,0.0,3.53529412
2.32,2.32,2.32,2.32,0.0,0.0,0.0,3.40588235
2.33,2.33,2.33,2.33,0.0,0.0,0.0,3.32352941
2.34,2.34,2.34,2.34,0.0,0.0,0.0,3.22794118
2.35,2.35,2.35,2.35,0.0,0.0,0.0,3.23235294
2.36,2.36,2.36,2.36,0.0,0.0,0.0,3.25588235
2.37,2.37,2.37,2.37,0.0,0.0,0.0,3.35294118
2.38,2.38,2.38,2.38,0.0,0.0,0.0,3.35294118
2.39,2.39,2.39,2.39,0.0,0.0,0.0,3.40441176
2.4,2.4,2.4,2.4,0.0,0.0,0.0,3.42352941
2.41,2.41,2.41,2.41,0.0,0.0,0.0,3.29117647
2.42,2.42,2.42,2.42,0.0,0.0,0.0,3.40147059
2.43,2.43,2.43,2.43,0.0,0.0,0.0,3.45882353
2.44,2.44,2.44,2.44,0.0,0.0,0.0,3.325
2.45,2.45,2.45,2.45,0.0,0.0,0.0,3.33382353
2.46,2.46,2.46,2.46,0.0,0.0,0.0,3.42794118
2.47,2.47,2.47,2.47,0.0,0.0,0.0,3.65588235
2.48,2.48,2.48,2.48,0.0,0.0,0.0,3.67205882
2.49,2.49,2.49,2.49,0.0,0.0,0.0,3.61470588
2.5,2.5,2.5,2.5,0.0,0.0,0.0,3.70441176
2.51,2.51,2.51,2.51,0.0,0.0,0.0,3.675
2.52,2.52,2.52,2.52,0.0,0.0,0.0,3.675
2.53,2.53,2.53,2.53,0.0,0.0,0.0,3.80441176
2.54,2.54,2.54,2.54,0.0,0.0,0.0,3.71764706
2.55,2.55,2.55,2.55,0.0,0.0,0.0,3.75
2.56,2.56,2.56,2.56,0.0,0.0,0.0,3.66323529
2.57,2.57,2.57,2.57,0.0,0.0,0.0,3.63529412
2.58,2.58,2.58,2.58,0.0,0.0,0.0,3.725
2.59,2.59,2.59,2.59,0.0,0.0,0.0,3.77647059
2.6,2.6,2.6,2.6,0.0,0.0,0.0,3.71029412
2.61,2.61,2.61,2.61,0.0,0.0,0.0,3.79264706
2.62,2.62,2.62,2.62,0.0,0.0,0.0,3.78088235
2.63,2.63,2.63,2.63,0.0,0.0,0.0,3.82794118
2.64,2.64,2.64,2.64,0.0,0.0,0.0,3.86764706
2.65,2.65,2.65,2.65,0.0,0.0,0.0,3.71911765
2.66,2.66,2.66,2.66,0.0,0.0,0.0,3.80882353
2.67,2.67,2.67,2.67,0.0,0.0,0.0,3.84411765
2.68,2.68,2.68,2.68,0.0,0.0,0.0,3.86323529
2.69,2.69,2.69,2.69,0.0,0.0,0.0,3.81176471
2.7,2.7,2.7,2.7,0.0,0.0,0.0,3.76029412
2.71,2.71,2.71,2.71,0.0,0.0,0.0,3.70147059
2.72,2.72,2.72,2.72,0.0,0.0,0.0,3.75882353
2.73,2.73,2.73,2.73,0.0,0.0,0.0,3.73823529
2.74,2.74,2.74,2.74,0.0,0.0,0.0,3.71911765
2.75,2.75,2.75,2.75,0.0,0.0,0.0,3.725
2.76,2.76,2.76,2.76,0.0,0.0,0.0,3.76617647
2.77,2.77,2.77,2.77,0.0,0.0,0.0,3.79558824
2.78,2.78,2.78,2.78,0.0,0.0,0.0,3.88529412
2.79,2.79,2.79,2.79,0.0,0.0,0.0,3.87352941
2.8,2.8,2.8,2.8,0.0,0.0,0.0,3.85882353
2.81,2.81,2.81,2.81,0.0,0.0,0.0,3.89705882
2.82,2.82,2.82,2.82,0.0,0.0,0.0,3.88529412
2.83,2.83,2.83,2.83,0.0,0.0,0.0,3.925
2.84,2.84,2.84,2.84,0.0,0.0,0.0,3.88970588
2.85,2.85,2.85,2.85,0.0,0.0,0.0,3.83823529
2.86,2.86,2.86,2.86,0.0,0.0,0.0,3.79411765
2.87,2.87,2.87,2.87,0.0,0.0,0.0,3.64117647
2.88,2.88,2.88,2.88,0.0,0.0,0.0,3.65735294
2.89,2.89,2.89,2.89,0.0,0.0,0.0,3.78382353
2.9,2.9,2.9,2.9,0.0,0.0,0.0,3.79558824
2.91,2.91,2.91,2.91,0.0,0.0,0.0,3.79558824
2.92,2.92,2.92,2.92,0.0,0.0,0.0,3.82647059
2.93,2.93,2.93,2.93,0.0,0.0,0.0,3.84264706
2.94,2.94,2.94,2.94,0.0,0.0,0.0,3.85441176
2.95,2.95,2.95,2.95,0.0,0.0,0.0,3.84264706
2.96,2.96,2.96,2.96,0.0,0.0,0.0,3.71617647
2.97,2.97,2.97,2.97,0.0,0.0,0.0,3.85882353
2.98,2.98,2.98,2.98,0.0,0.0,0.0,3.83088235
2.99,2.99,2.99,2.99,0.0,0.0,0.0,3.83823529
3.0,3.0,3.0,3.0,0.0,0.0,0.0,3.88529412
3.01,3.01,3.01,3.01,0.0,0.0,0.0,3.74852941
3.02,3.02,3.02,3.02,0.0,0.0,0.0,3.73235294
3.03,3.03,3.03,3.03,0.0,0.0,0.0,3.86176471
3.04,3.04,3.04,3.04,0.0,0.0,0.0,3.76911765
3.05,3.05,3.05,3.05,0.0,0.0,0.0,3.76470588
3.06,3.06,3.06,3.06,0.0,0.0,0.0,3.76470588
3.07,3.07,3.07,3.07,0.0,0.0,0.0,3.75735294
3.08,3.08,3.08,3.08,0.0,0.0,0.0,3.84264706
3.09,3.09,3.09,3.09,0.0,0.0,0.0,3.79117647
3.1,3.1,3.1,3.1,0.0,0.0,0.0,3.73676471
3.11,3.11,3.11,3.11,0.0,0.0,0.0,3.62941176
3.12,3.12,3.12,3.12,0.0,0.0,0.0,3.71029412
3.13,3.13,3.13,3.13,0.0,0.0,0.0,3.80147059
3.14,3.14,3.14,3.14,0.0,0.0,0.0,3.71176471
3.15,3.15,3.15,3.15,0.0,0.0,0.0,3.67058824
3.16,3.16,3.16,3.16,0.0,0.0,0.0,3.80294118
3.17,3.17,3.17,3.17,0.0,0.0,0.0,3.78676471
3.18,3.18,3.18,3.18,0.0,0.0,0.0,3.66617647
3.19,3.19,3.19,3.19,0.0,0.0,0.0,3.73970588
3.2,3.2,3.2,3.2,0.0,0.0,0.0,3.825
3.21,3.21,3.21,3.21,0.0,0.0,0.0,3.84264706
3.22,3.22,3.22,3.22,0.0,0.0,0.0,3.86176471
3.23,3.23,3.23,3.23,0.0,0.0,0.0,3.925
3.24,3.24,3.24,3.24,0.0,0.0,0.0,3.9
3.25,3.25,3.25,3.25,0.0,0.0,0.0,3.91323529
3.26,3.26,3.26,3.26,0.0,0.0,0.0,3.94558824
3.27,3.27,3.27,3.27,0.0,0.0,0.0,3.94558824
3.28,3.28,3.28,3.28,0.0,0.0,0.0,3.94558824
3.29,3.29,3.29,3.29,0.0,0.0,0.0,3.94117647
3.3,3.3,3.3,3.3,0.0,0.0,0.0,3.91764706
3.31,3.31,3.31,3.31,0.0,0.0,0.0,3.94117647
3.32,3.32,3.32,3.32,0.0,0.0,0.0,3.82352941
3.33,3.33,3.33,3.33,0.0,0.0,0.0,3.87941176
3.34,3.34,3.34,3.34,0.0,0.0,0.0,3.75735294
3.35,3.35,3.35,3.35,0.0,0.0,0.0,3.79264706
3.36,3.36,3.36,3.36,0.0,0.0,0.0,3.77352941
3.37,3.37,3.37,3.37,0.0,0.0,0.0,3.81617647
3.38,3.38,3.38,3.38,0.0,0.0,0.0,3.84852941
3.39,3.39,3.39,3.39,0.0,0.0,0.0,3.86764706
3.4,3.4,3.4,3.4,0.0,0.0,0.0,3.875
3.41,3.41,3.41,3.41,0.0,0.0,0.0,3.84411765
3.42,3.42,3.42,3.42,0.0,0.0,0.0,3.75735294
3.43,3.43,3.43,3.43,0.0,0.0,0.0,3.78823529
3.44,3.44,3.44,3.44,0.0,0.0,0.0,3.77794118
3.45,3.45,3.45,3.45,0.0,0.0,0.0,3.86764706
3.46,3.46,3.46,3.46,0.0,0.0,0.0,3.77647059
3.47,3.47,3.47,3.47,0.0,0.0,0.0,3.82352941
3.48,3.48,3.48,3.48,0.0,0.0,0.0,3.82352941
3.49,3.49,3.49,3.49,0.0,0.0,0.0,3.84705882
3.5,3.5,3.5,3.5,0.0,0.0,0.0,3.84705882
3.51,3.51,3.51,3.51,0.0,0.0,0.0,3.77647059
3.52,3.52,3.52,3.52,0.0,0.0,0.0,3.81176471
3.53,3.53,3.53,3.53,0.0,0.0,0.0,3.8
3.54,3.54,3.54,3.54,0.0,0.0,0.0,3.88235294
3.55,3.55,3.55,3.55,0.0,0.0,0.0,3.75294118
3.56,3.56,3.56,3.56,0.0,0.0,0.0,3.84705882
3.57,3.57,3.57,3.57,0.0,0.0,0.0,3.72941176
3.58,3.58,3.58,3.58,0.0,0.0,0.0,3.83529412
3.59,3.59,3.59,3.59,0.0,0.0,0.0,3.83529412
3.6,3.6,3.6,3.6,0.0,0.0,0.0,3.68235294
3.61,3.61,3.61,3.61,0.0,0.0,0.0,3.60147059
3.62,3.62,3.62,3.62,0.0,0.0,0.0,3.82794118
3.63,3.63,3.63,3.63,0.0,0.0,0.0,3.77647059
3.64,3.64,3.64,3.64,0.0,0.0,0.0,3.69558824
3.65,3.65,3.65,3.65,0.0,0.0,0.0,3.82058824
3.66,3.66,3.66,3.66,0.0,0.0,0.0,3.78970588
3.67,3.67,3.67,3.67,0.0,0.0,0.0,3.77058824
3.68,3.68,3.68,3.68,0.0,0.0,0.0,3.7
3.69,3.69,3.69,3.69,0.0,0.0,0.0,3.68382353
3.7,3.7,3.7,3.7,0.0,0.0,0.0,3.72941176
3.71,3.71,3.71,3.71,0.0,0.0,0.0,3.83529412
3.72,3.72,3.72,3.72,0.0,0.0,0.0,3.76911765
3.73,3.73,3.73,3.73,0.0,0.0,0.0,3.81617647
3.74,3.74,3.74,3.74,0.0,0.0,0.0,3.79264706
3.75,3.75,3.75,3.75,0.0,0.0,0.0,3.80735294
3.76,3.76,3.76,3.76,0.0,0.0,0.0,3.96764706
3.77,3.77,3.77,3.77,0.0,0.0,0.0,3.85441176
3.78,3.78,3.78,3.78,0.0,0.0,0.0,3.94264706
3.79,3.79,3.79,3.79,0.0,0.0,0.0,3.91617647
3.8,3.8,3.8,3.8,0.0,0.0,0.0,4.02941176
3.81,3.81,3.81,3.81,0.0,0.0,0.0,4.06911765
3.82,3.82,3.82,3.82,0.0,0.0,0.0,4.02647059
3.83,3.83,3.83,3.83,0.0,0.0,0.0,4.09264706
3.84,3.84,3.84,3.84,0.0,0.0,0.0,4.04852941
3.85,3.85,3.85,3.85,0.0,0.0,0.0,4.05882353
3.86,3.86,3.86,3.86,0.0,0.0,0.0,3.97647059
3.87,3.87,3.87,3.87,0.0,0.0,0.0,4.04705882
3.88,3.88,3.88,3.88,0.0,0.0,0.0,4.04705882
3.89,3.89,3.89,3.89,0.0,0.0,0.0,4.04705882
3.9,3.9,3.9,3.9,0.0,0.0,0.0,4.06617647
3.91,3.91,3.91,3.91,0.0,0.0,0.0,4.10588235
3.92,3.92,3.92,3.92,0.0,0.0,0.0,4.13676471
3.93,3.93,3.93,3.93,0.0,0.0,0.0,4.04264706
3.94,3.94,3.94,3.94,0.0,0.0,0.0,4.21470588
3.95,3.95,3.95,3.95,0.0,0.0,0.0,3.99852941
3.96,3.96,3.96,3.96,0.0,0.0,0.0,4.01176471
3.97,3.97,3.97,3.97,0.0,0.0,0.0,3.95294118
3.98,3.98,3.98,3.98,0.0,0.0,0.0,3.99558824
3.99,3.99,3.99,3.99,0.0,0.0,0.0,3.925
4.0,4.0,4.0,4.0,0.0,0.0,0.0,3.61764706
4.01,4.01,4.01,4.01,0.0,0.0,0.0,3.6
4.02,4.02,4.02,4.02,0.0,0.0,0.0,3.47058824
4.03,4.03,4.03,4.03,0.0,0.0,0.0,3.65294118
4.04,4.04,4.04,4.04,0.0,0.0,0.0,3.75294118
4.05,4.05,4.05,4.05,0.0,0.0,0.0,3.78382353
4.06,4.06,4.06,4.06,0.0,0.0,0.0,3.76470588
4.07,4.07,4.07,4.07,0.0,0.0,0.0,3.76470588
4.08,4.08,4.08,4.08,0.0,0.0,0.0,3.84705882
4.09,4.09,4.09,4.09,0.0,0.0,0.0,3.72941176
4.1,4.1,4.1,4.1,0.0,0.0,0.0,3.72205882
4.11,4.11,4.11,4.11,0.0,0.0,0.0,3.8
4.12,4.12,4.12,4.12,0.0,0.0,0.0,3.77647059
4.13,4.13,4.13,4.13,0.0,0.0,0.0,3.69411765
4.14,4.14,4.14,4.14,0.0,0.0,0.0,3.69411765
4.15,4.15,4.15,4.15,0.0,0.0,0.0,3.72941176
4.16,4.16,4.16,4.16,0.0,0.0,0.0,3.67058824
4.17,4.17,4.17,4.17,0.0,0.0,0.0,3.61176471
4.18,4.18,4.18,4.18,0.0,0.0,0.0,3.67058824
4.19,4.19,4.19,4.19,0.0,0.0,0.0,3.63529412
4.2,4.2,4.2,4.2,0.0,0.0,0.0,3.65882353
4.21,4.21,4.21,4.21,0.0,0.0,0.0,3.70588235
4.22,4.22,4.22,4.22,0.0,0.0,0.0,3.58823529
4.23,4.23,4.23,4.23,0.0,0.0,0.0,3.63529412
4.24,4.24,4.24,4.24,0.0,0.0,0.0,3.58823529
4.25,4.25,4.25,4.25,0.0,0.0,0.0,3.62352941
4.26,4.26,4.26,4.26,0.0,0.0,0.0,3.64705882
4.27,4.27,4.27,4.27,0.0,0.0,0.0,3.65882353
4.28,4.28,4.28,4.28,0.0,0.0,0.0,3.675
4.29,4.29,4.29,4.29,0.0,0.0,0.0,3.54558824
4.3,4.3,4.3,4.3,0.0,0.0,0.0,3.60441176
4.31,4.31,4.31,4.31,0.0,0.0,0.0,3.44705882
4.32,4.32,4.32,4.32,0.0,0.0,0.0,3.65882353
4.33,4.33,4.33,4.33,0.0,0.0,0.0,3.56470588
4.34,4.34,4.34,4.34,0.0,0.0,0.0,3.71764706
4.35,4.35,4.35,4.35,0.0,0.0,0.0,3.63529412
4.36,4.36,4.36,4.36,0.0,0.0,0.0,3.64705882
4.37,4.37,4.37,4.37,0.0,0.0,0.0,3.68235294
4.38,4.38,4.38,4.38,0.0,0.0,0.0,3.69411765
4.39,4.39,4.39,4.39,0.0,0.0,0.0,3.71029412
4.4,4.4,4.4,4.4,0.0,0.0,0.0,3.65588235
4.41,4.41,4.41,4.41,0.0,0.0,0.0,3.61617647
4.42,4.42,4.42,4.42,0.0,0.0,0.0,3.62794118
4.43,4.43,4.43,4.43,0.0,0.0,0.0,3.79264706
4.44,4.44,4.44,4.44,0.0,0.0,0.0,3.75735294
4.45,4.45,4.45,4.45,0.0,0.0,0.0,3.56176471
4.46,4.46,4.46,4.46,0.0,0.0,0.0,3.56470588
4.47,4.47,4.47,4.47,0.0,0.0,0.0,3.64705882
4.48,4.48,4.48,4.48,0.0,0.0,0.0,3.71764706
4.49,4.49,4.49,4.49,0.0,0.0,0.0,3.74117647
4.5,4.5,4.5,4.5,0.0,0.0,0.0,3.67058824
4.51,4.51,4.51,4.51,0.0,0.0,0.0,3.76470588
4.52,4.52,4.52,4.52,0.0,0.0,0.0,3.83529412
4.53,4.53,4.53,4.53,0.0,0.0,0.0,3.88235294
4.54,4.54,4.54,4.54,0.0,0.0,0.0,3.80441176
4.55,4.55,4.55,4.55,0.0,0.0,0.0,3.82352941
4.56,4.56,4.56,4.56,0.0,0.0,0.0,3.87058824
4.57,4.57,4.57,4.57,0.0,0.0,0.0,3.90588235
4.58,4.58,4.58,4.58,0.0,0.0,0.0,3.94117647
4.59,4.59,4.59,4.59,0.0,0.0,0.0,3.77647059
4.6,4.6,4.6,4.6,0.0,0.0,0.0,3.84117647
4.61,4.61,4.61,4.61,0.0,0.0,0.0,3.92352941
4.62,4.62,4.62,4.62,0.0,0.0,0.0,3.85294118
4.63,4.63,4.63,4.63,0.0,0.0,0.0,3.87058824
4.64,4.64,4.64,4.64,0.0,0.0,0.0,3.82352941
4.65,4.65,4.65,4.65,0.0,0.0,0.0,3.83529412
4.66,4.66,4.66,4.66,0.0,0.0,0.0,3.8
4.67,4.67,4.67,4.67,0.0,0.0,0.0,3.85882353
4.68,4.68,4.68,4.68,0.0,0.0,0.0,3.88235294
4.69,4.69,4.69,4.69,0.0,0.0,0.0,3.88235294
4.7,4.7,4.7,4.7,0.0,0.0,0.0,3.90588235
4.71,4.71,4.71,4.71,0.0,0.0,0.0,3.90588235
4.72,4.72,4.72,4.72,0.0,0.0,0.0,3.85882353
4.73,4.73,4.73,4.73,0.0,0.0,0.0,3.88235294
4.74,4.74,4.74,4.74,0.0,0.0,0.0,3.88235294
4.75,4.75,4.75,4.75,0.0,0.0,0.0,3.89411765
4.76,4.76,4.76,4.76,0.0,0.0,0.0,3.83529412
4.77,4.77,4.77,4.77,0.0,0.0,0.0,3.81176471
4.78,4.78,4.78,4.78,0.0,0.0,0.0,3.82794118
4.79,4.79,4.79,4.79,0.0,0.0,0.0,3.8
4.8,4.8,4.8,4.8,0.0,0.0,0.0,3.77647059
4.81,4.81,4.81,4.81,0.0,0.0,0.0,3.78088235
4.82,4.82,4.82,4.82,0.0,0.0,0.0,3.74558824
4.83,4.83,4.83,4.83,0.0,0.0,0.0,3.84705882
4.84,4.84,4.84,4.84,0.0,0.0,0.0,3.84705882
4.85,4.85,4.85,4.85,0.0,0.0,0.0,3.80588235
4.86,4.86,4.86,4.86,0.0,0.0,0.0,3.80588235
4.87,4.87,4.87,4.87,0.0,0.0,0.0,3.84117647
4.88,4.88,4.88,4.88,0.0,0.0,0.0,3.86323529
4.89,4.89,4.89,4.89,0.0,0.0,0.0,3.83529412
4.9,4.9,4.9,4.9,0.0,0.0,0.0,3.81176471
4.91,4.91,4.91,4.91,0.0,0.0,0.0,3.81617647
4.92,4.92,4.92,4.92,0.0,0.0,0.0,3.86323529
4.93,4.93,4.93,4.93,0.0,0.0,0.0,3.82794118
4.94,4.94,4.94,4.94,0.0,0.0,0.0,3.81617647
4.95,4.95,4.95,4.95,0.0,0.0,0.0,3.76911765
4.96,4.96,4.96,4.96,0.0,0.0,0.0,3.79264706
4.97,4.97,4.97,4.97,0.0,0.0,0.0,3.83235294
4.98,4.98,4.98,4.98,0.0,0.0,0.0,3.78088235
4.99,4.99,4.99,4.99,0.0,0.0,0.0,3.84705882
5.0,5.0,5.0,5.0,0.0,0.0,0.0,3.85735294
5.01,5.01,5.01,5.01,0.0,0.0,0.0,3.81029412
5.02,5.02,5.02,5.02,0.0,0.0,0.0,3.82941176
5.03,5.03,5.03,5.03,0.0,0.0,0.0,3.80588235
5.04,5.04,5.04,5.04,0.0,0.0,0.0,3.83529412
5.05,5.05,5.05,5.05,0.0,0.0,0.0,3.83529412
5.06,5.06,5.06,5.06,0.0,0.0,0.0,3.94117647
5.07,5.07,5.07,5.07,0.0,0.0,0.0,3.90588235
5.08,5.08,5.08,5.08,0.0,0.0,0.0,3.90588235
5.09,5.09,5.09,5.09,0.0,0.0,0.0,3.91764706
5.1,5.1,5.1,5.1,0.0,0.0,0.0,3.89411765
5.11,5.11,5.11,5.11,0.0,0.0,0.0,3.91764706
5.12,5.12,5.12,5.12,0.0,0.0,0.0,3.92941176
5.13,5.13,5.13,5.13,0.0,0.0,0.0,3.89411765
5.14,5.14,5.14,5.14,0.0,0.0,0.0,3.90588235
5.15,5.15,5.15,5.15,0.0,0.0,0.0,3.90588235
5.16,5.16,5.16,5.16,0.0,0.0,0.0,3.82352941
5.17,5.17,5.17,5.17,0.0,0.0,0.0,3.75294118
5.18,5.18,5.18,5.18,0.0,0.0,0.0,3.84705882
5.19,5.19,5.19,5.19,0.0,0.0,0.0,3.77647059
5.2,5.2,5.2,5.2,0.0,0.0,0.0,3.71764706
5.21,5.21,5.21,5.21,0.0,0.0,0.0,3.76470588
5.22,5.22,5.22,5.22,0.0,0.0,0.0,3.83088235
5.23,5.23,5.23,5.23,0.0,0.0,0.0,3.88970588
5.24,5.24,5.24,5.24,0.0,0.0,0.0,3.88676471
5.25,5.25,5.25,5.25,0.0,0.0,0.0,3.85441176
5.26,5.26,5.26,5.26,0.0,0.0,0.0,3.83970588
5.27,5.27,5.27,5.27,0.0,0.0,0.0,3.86323529
5.28,5.28,5.28,5.28,0.0,0.0,0.0,3.94558824
5.29,5.29,5.29,5.29,0.0,0.0,0.0,4.00441176
5.3,5.3,5.3,5.3,0.0,0.0,0.0,3.82352941
5.31,5.31,5.31,5.31,0.0,0.0,0.0,3.92352941
5.32,5.32,5.32,5.32,0.0,0.0,0.0,3.77647059
5.33,5.33,5.33,5.33,0.0,0.0,0.0,3.64705882
5.34,5.34,5.34,5.34,0.0,0.0,0.0,3.85
5.35,5.35,5.35,5.35,0.0,0.0,0.0,3.80882353
5.36,5.36,5.36,5.36,0.0,0.0,0.0,3.78382353
5.37,5.37,5.37,5.37,0.0,0.0,0.0,3.94852941
5.38,5.38,5.38,5.38,0.0,0.0,0.0,3.85441176
5.39,5.39,5.39,5.39,0.0,0.0,0.0,3.93970588
5.4,5.4,5.4,5.4,0.0,0.0,0.0,3.76029412
5.41,5.41,5.41,5.41,0.0,0.0,0.0,3.72058824
5.42,5.42,5.42,5.42,0.0,0.0,0.0,3.75147059
5.43,5.43,5.43,5.43,0.0,0.0,0.0,3.75294118
5.44,5.44,5.44,5.44,0.0,0.0,0.0,3.86617647
5.45,5.45,5.45,5.45,0.0,0.0,0.0,3.91764706
5.46,5.46,5.46,5.46,0.0,0.0,0.0,3.89411765
5.47,5.47,5.47,5.47,0.0,0.0,0.0,3.90588235
5.48,5.48,5.48,5.48,0.0,0.0,0.0,3.89411765
5.49,5.49,5.49,5.49,0.0,0.0,0.0,3.88235294
5.5,5.5,5.5,5.5,0.0,0.0,0.0,3.88235294
5.51,5.51,5.51,5.51,0.0,0.0,0.0,3.89411765
5.52,5.52,5.52,5.52,0.0,0.0,0.0,3.89411765
5.53,5.53,5.53,5.53,0.0,0.0,0.0,3.90588235
5.54,5.54,5.54,5.54,0.0,0.0,0.0,3.88235294
5.55,5.55,5.55,5.55,0.0,0.0,0.0,3.89411765
5.56,5.56,5.56,5.56,0.0,0.0,0.0,3.95294118
5.57,5.57,5.57,5.57,0.0,0.0,0.0,3.89411765
5.58,5.58,5.58,5.58,0.0,0.0,0.0,3.96470588
5.59,5.59,5.59,5.59,0.0,0.0,0.0,3.92941176
5.6,5.6,5.6,5.6,0.0,0.0,0.0,3.91764706
5.61,5.61,5.61,5.61,0.0,0.0,0.0,3.94117647
5.62,5.62,5.62,5.62,0.0,0.0,0.0,3.91764706
5.63,5.63,5.63,5.63,0.0,0.0,0.0,3.88235294
5.64,5.64,5.64,5.64,0.0,0.0,0.0,3.90588235
5.65,5.65,5.65,5.65,0.0,0.0,0.0,3.87058824
5.66,5.66,5.66,5.66,0.0,0.0,0.0,3.69411765
5.67,5.67,5.67,5.67,0.0,0.0,0.0,3.82352941
5.68,5.68,5.68,5.68,0.0,0.0,0.0,3.75882353
5.69,5.69,5.69,5.69,0.0,0.0,0.0,3.61764706
5.7,5.7,5.7,5.7,0.0,0.0,0.0,3.77647059
5.71,5.71,5.71,5.71,0.0,0.0,0.0,3.61176471
5.72,5.72,5.72,5.72,0.0,0.0,0.0,3.60588235
5.73,5.73,5.73,5.73,0.0,0.0,0.0,3.64117647
5.74,5.74,5.74,5.74,0.0,0.0,0.0,3.66470588
5.75,5.75,5.75,5.75,0.0,0.0,0.0,3.6
5.76,5.76,5.76,5.76,0.0,0.0,0.0,3.54117647
5.77,5.77,5.77,5.77,0.0,0.0,0.0,3.59411765
5.78,5.78,5.78,5.78,0.0,0.0,0.0,3.41176471
5.79,5.79,5.79,5.79,0.0,0.0,0.0,3.34117647
5.8,5.8,5.8,5.8,0.0,0.0,0.0,3.53529412
5.81,5.81,5.81,5.81,0.0,0.0,0.0,3.37205882
5.82,5.82,5.82,5.82,0.0,0.0,0.0,3.50588235
5.83,5.83,5.83,5.83,0.0,0.0,0.0,3.50588235
5.84,5.84,5.84,5.84,0.0,0.0,0.0,3.44117647
5.85,5.85,5.85,5.85,0.0,0.0,0.0,3.60588235
5.86,5.86,5.86,5.86,0.0,0.0,0.0,3.49411765
5.87,5.87,5.87,5.87,0.0,0.0,0.0,3.47058824
5.88,5.88,5.88,5.88,0.0,0.0,0.0,3.45882353
5.89,5.89,5.89,5.89,0.0,0.0,0.0,3.45882353
5.9,5.9,5.9,5.9,0.0,0.0,0.0,3.50588235
5.91,5.91,5.91,5.91,0.0,0.0,0.0,3.56911765
5.92,5.92,5.92,5.92,0.0,0.0,0.0,3.55882353
5.93,5.93,5.93,5.93,0.0,0.0,0.0,3.62352941
5.94,5.94,5.94,5.94,0.0,0.0,0.0,3.62941176
5.95,5.95,5.95,5.95,0.0,0.0,0.0,3.68823529
5.96,5.96,5.96,5.96,0.0,0.0,0.0,3.65882353
5.97,5.97,5.97,5.97,0.0,0.0,0.0,3.66617647
5.98,5.98,5.98,5.98,0.0,0.0,0.0,3.71764706
5.99,5.99,5.99,5.99,0.0,0.0,0.0,3.74705882
6.0,6.0,6.0,6.0,0.0,0.0,0.0,3.55294118
6.01,6.01,6.01,6.01,0.0,0.0,0.0,3.57205882
6.02,6.02,6.02,6.02,0.0,0.0,0.0,3.58235294
6.03,6.03,6.03,6.03,0.0,0.0,0.0,3.68823529
6.04,6.04,6.04,6.04,0.0,0.0,0.0,3.67058824
6.05,6.05,6.05,6.05,0.0,0.0,0.0,3.67205882
6.06,6.06,6.06,6.06,0.0,0.0,0.0,3.6
6.07,6.07,6.07,6.07,0.0,0.0,0.0,3.68235294
6.08,6.08,6.08,6.08,0.0,0.0,0.0,3.71176471
6.09,6.09,6.09,6.09,0.0,0.0,0.0,3.73529412
6.1,6.1,6.1,6.1,0.0,0.0,0.0,3.71176471
6.11,6.11,6.11,6.11,0.0,0.0,0.0,3.78235294
6.12,6.12,6.12,6.12,0.0,0.0,0.0,3.74705882
6.13,6.13,6.13,6.13,0.0,0.0,0.0,3.7
6.14,6.14,6.14,6.14,0.0,0.0,0.0,3.675
6.15,6.15,6.15,6.15,0.0,0.0,0.0,3.78823529
6.16,6.16,6.16,6.16,0.0,0.0,0.0,3.76176471
6.17,6.17,6.17,6.17,0.0,0.0,0.0,3.8
6.18,6.18,6.18,6.18,0.0,0.0,0.0,3.82352941
6.19,6.19,6.19,6.19,0.0,0.0,0.0,3.82794118
6.2,6.2,6.2,6.2,0.0,0.0,0.0,3.79264706
6.21,6.21,6.21,6.21,0.0,0.0,0.0,3.68676471
6.22,6.22,6.22,6.22,0.0,0.0,0.0,3.76911765
6.23,6.23,6.23,6.23,0.0,0.0,0.0,3.81617647
6.24,6.24,6.24,6.24,0.0,0.0,0.0,3.80441176
6.25,6.25,6.25,6.25,0.0,0.0,0.0,3.81764706
6.26,6.26,6.26,6.26,0.0,0.0,0.0,3.8
6.27,6.27,6.27,6.27,0.0,0.0,0.0,3.81617647
6.28,6.28,6.28,6.28,0.0,0.0,0.0,3.83970588
6.29,6.29,6.29,6.29,0.0,0.0,0.0,3.82941176
6.3,6.3,6.3,6.3,0.0,0.0,0.0,3.68676471
6.31,6.31,6.31,6.31,0.0,0.0,0.0,3.73382353
6.32,6.32,6.32,6.32,0.0,0.0,0.0,3.59264706
6.33,6.33,6.33,6.33,0.0,0.0,0.0,3.65147059
6.34,6.34,6.34,6.34,0.0,0.0,0.0,3.71323529
6.35,6.35,6.35,6.35,0.0,0.0,0.0,3.74411765
6.36,6.36,6.36,6.36,0.0,0.0,0.0,3.59264706
6.37,6.37,6.37,6.37,0.0,0.0,0.0,3.66323529
6.38,6.38,6.38,6.38,0.0,0.0,0.0,3.74558824
6.39,6.39,6.39,6.39,0.0,0.0,0.0,3.75735294
6.4,6.4,6.4,6.4,0.0,0.0,0.0,3.76911765
6.41,6.41,6.41,6.41,0.0,0.0,0.0,3.61911765
6.42,6.42,6.42,6.42,0.0,0.0,0.0,3.71764706
6.43,6.43,6.43,6.43,0.0,0.0,0.0,3.67794118
6.44,6.44,6.44,6.44,0.0,0.0,0.0,3.70588235
6.45,6.45,6.45,6.45,0.0,0.0,0.0,3.60441176
6.46,6.46,6.46,6.46,0.0,0.0,0.0,3.56911765
6.47,6.47,6.47,6.47,0.0,0.0,0.0,3.65147059
6.48,6.48,6.48,6.48,0.0,0.0,0.0,3.675
6.49,6.49,6.49,6.49,0.0,0.0,0.0,3.79558824
6.5,6.5,6.5,6.5,0.0,0.0,0.0,3.78088235
6.51,6.51,6.51,6.51,0.0,0.0,0.0,3.71764706
6.52,6.52,6.52,6.52,0.0,0.0,0.0,3.75735294
6.53,6.53,6.53,6.53,0.0,0.0,0.0,3.72941176
6.54,6.54,6.54,6.54,0.0,0.0,0.0,3.78382353
6.55,6.55,6.55,6.55,0.0,0.0,0.0,3.68676471
6.56,6.56,6.56,6.56,0.0,0.0,0.0,3.67794118
6.57,6.57,6.57,6.57,0.0,0.0,0.0,3.53382353
6.58,6.58,6.58,6.58,0.0,0.0,0.0,3.62794118
6.59,6.59,6.59,6.59,0.0,0.0,0.0,3.53235294
6.6,6.6,6.6,6.6,0.0,0.0,0.0,3.71764706
6.61,6.61,6.61,6.61,0.0,0.0,0.0,3.68529412
6.62,6.62,6.62,6.62,0.0,0.0,0.0,3.68970588
6.63,6.63,6.63,6.63,0.0,0.0,0.0,3.59558824
6.64,6.64,6.64,6.64,0.0,0.0,0.0,3.74411765
6.65,6.65,6.65,6.65,0.0,0.0,0.0,3.70147059
6.66,6.66,6.66,6.66,0.0,0.0,0.0,3.70147059
6.67,6.67,6.67,6.67,0.0,0.0,0.0,3.69705882
6.68,6.68,6.68,6.68,0.0,0.0,0.0,3.73970588
6.69,6.69,6.69,6.69,0.0,0.0,0.0,3.73235294
6.7,6.7,6.7,6.7,0.0,0.0,0.0,3.77205882
6.71,6.71,6.71,6.71,0.0,0.0,0.0,3.68676471
6.72,6.72,6.72,6.72,0.0,0.0,0.0,3.69705882
6.73,6.73,6.73,6.73,0.0,0.0,0.0,3.76764706
6.74,6.74,6.74,6.74,0.0,0.0,0.0,3.78382353
6.75,6.75,6.75,6.75,0.0,0.0,0.0,3.725
6.76,6.76,6.76,6.76,0.0,0.0,0.0,3.72941176
6.77,6.77,6.77,6.77,0.0,0.0,0.0,3.65735294
6.78,6.78,6.78,6.78,0.0,0.0,0.0,3.60294118
6.79,6.79,6.79,6.79,0.0,0.0,0.0,3.61029412
6.8,6.8,6.8,6.8,0.0,0.0,0.0,3.61176471
6.81,6.81,6.81,6.81,0.0,0.0,0.0,3.65441176
6.82,6.82,6.82,6.82,0.0,0.0,0.0,3.63088235
6.83,6.83,6.83,6.83,0.0,0.0,0.0,3.74852941
6.84,6.84,6.84,6.84,0.0,0.0,0.0,3.70588235
6.85,6.85,6.85,6.85,0.0,0.0,0.0,3.72647059
6.86,6.86,6.86,6.86,0.0,0.0,0.0,3.775
6.87,6.87,6.87,6.87,0.0,0.0,0.0,3.62941176
6.88,6.88,6.88,6.88,0.0,0.0,0.0,3.57205882
6.89,6.89,6.89,6.89,0.0,0.0,0.0,3.53823529
6.9,6.9,6.9,6.9,0.0,0.0,0.0,3.40882353
6.91,6.91,6.91,6.91,0.0,0.0,0.0,3.40588235
6.92,6.92,6.92,6.92,0.0,0.0,0.0,3.44705882
6.93,6.93,6.93,6.93,0.0,0.0,0.0,3.38823529
6.94,6.94,6.94,6.94,0.0,0.0,0.0,3.48823529
6.95,6.95,6.95,6.95,0.0,0.0,0.0,3.61323529
6.96,6.96,6.96,6.96,0.0,0.0,0.0,3.51323529
6.97,6.97,6.97,6.97,0.0,0.0,0.0,3.51323529
6.98,6.98,6.98,6.98,0.0,0.0,0.0,3.45588235
6.99,6.99,6.99,6.99,0.0,0.0,0.0,3.44411765
7.0,7.0,7.0,7.0,0.0,0.0,0.0,3.40147059
7.01,7.01,7.01,7.01,0.0,0.0,0.0,3.42941176
7.02,7.02,7.02,7.02,0.0,0.0,0.0,3.52205882
7.03,7.03,7.03,7.03,0.0,0.0,0.0,3.43970588
7.04,7.04,7.04,7.04,0.0,0.0,0.0,3.51029412
7.05,7.05,7.05,7.05,0.0,0.0,0.0,3.56617647
7.06,7.06,7.06,7.06,0.0,0.0,0.0,3.63676471
7.07,7.07,7.07,7.07,0.0,0.0,0.0,3.69264706
7.08,7.08,7.08,7.08,0.0,0.0,0.0,3.70588235
7.09,7.09,7.09,7.09,0.0,0.0,0.0,3.8
7.1,7.1,7.1,7.1,0.0,0.0,0.0,3.73382353
7.11,7.11,7.11,7.11,0.0,0.0,0.0,3.79264706
7.12,7.12,7.12,7.12,0.0,0.0,0.0,3.69852941
7.13,7.13,7.13,7.13,0.0,0.0,0.0,3.78088235
7.14,7.14,7.14,7.14,0.0,0.0,0.0,3.83529412
7.15,7.15,7.15,7.15,0.0,0.0,0.0,3.85147059
7.16,7.16,7.16,7.16,0.0,0.0,0.0,3.86323529
7.17,7.17,7.17,7.17,0.0,0.0,0.0,3.84705882
7.18,7.18,7.18,7.18,0.0,0.0,0.0,3.89411765
7.19,7.19,7.19,7.19,0.0,0.0,0.0,3.88235294
7.2,7.2,7.2,7.2,0.0,0.0,0.0,3.85882353
7.21,7.21,7.21,7.21,0.0,0.0,0.0,3.87058824
7.22,7.22,7.22,7.22,0.0,0.0,0.0,3.82352941
7.23,7.23,7.23,7.23,0.0,0.0,0.0,3.76911765
7.24,7.24,7.24,7.24,0.0,0.0,0.0,3.83529412
7.25,7.25,7.25,7.25,0.0,0.0,0.0,3.82941176
7.26,7.26,7.26,7.26,0.0,0.0,0.0,3.91176471
7.27,7.27,7.27,7.27,0.0,0.0,0.0,3.89264706
7.28,7.28,7.28,7.28,0.0,0.0,0.0,3.84117647
7.29,7.29,7.29,7.29,0.0,0.0,0.0,3.78823529
7.3,7.3,7.3,7.3,0.0,0.0,0.0,3.82794118
7.31,7.31,7.31,7.31,0.0,0.0,0.0,3.85147059
7.32,7.32,7.32,7.32,0.0,0.0,0.0,3.8
7.33,7.33,7.33,7.33,0.0,0.0,0.0,3.81617647
7.34,7.34,7.34,7.34,0.0,0.0,0.0,3.76470588
7.35,7.35,7.35,7.35,0.0,0.0,0.0,3.73823529
7.36,7.36,7.36,7.36,0.0,0.0,0.0,3.83529412
7.37,7.37,7.37,7.37,0.0,0.0,0.0,3.84705882
7.38,7.38,7.38,7.38,0.0,0.0,0.0,3.90147059
7.39,7.39,7.39,7.39,0.0,0.0,0.0,3.85441176
7.4,7.4,7.4,7.4,0.0,0.0,0.0,3.81176471
7.41,7.41,7.41,7.41,0.0,0.0,0.0,3.81911765
7.42,7.42,7.42,7.42,0.0,0.0,0.0,3.85882353
7.43,7.43,7.43,7.43,0.0,0.0,0.0,3.84705882
7.44,7.44,7.44,7.44,0.0,0.0,0.0,3.80441176
7.45,7.45,7.45,7.45,0.0,0.0,0.0,3.88235294
7.46,7.46,7.46,7.46,0.0,0.0,0.0,3.71764706
7.47,7.47,7.47,7.47,0.0,0.0,0.0,3.85882353
7.48,7.48,7.48,7.48,0.0,0.0,0.0,3.86323529
7.49,7.49,7.49,7.49,0.0,0.0,0.0,3.79264706
7.5,7.5,7.5,7.5,0.0,0.0,0.0,3.85588235
7.51,7.51,7.51,7.51,0.0,0.0,0.0,3.875
7.52,7.52,7.52,7.52,0.0,0.0,0.0,3.83970588
7.53,7.53,7.53,7.53,0.0,0.0,0.0,3.86323529
7.54,7.54,7.54,7.54,0.0,0.0,0.0,3.84411765
7.55,7.55,7.55,7.55,0.0,0.0,0.0,3.82794118
7.56,7.56,7.56,7.56,0.0,0.0,0.0,3.85147059
7.57,7.57,7.57,7.57,0.0,0.0,0.0,3.79264706
7.58,7.58,7.58,7.58,0.0,0.0,0.0,3.81176471
7.59,7.59,7.59,7.59,0.0,0.0,0.0,3.81176471
7.6,7.6,7.6,7.6,0.0,0.0,0.0,3.76470588
7.61,7.61,7.61,7.61,0.0,0.0,0.0,3.72941176
7.62,7.62,7.62,7.62,0.0,0.0,0.0,3.8
7.63,7.63,7.63,7.63,0.0,0.0,0.0,3.81176471
7.64,7.64,7.64,7.64,0.0,0.0,0.0,3.73382353
7.65,7.65,7.65,7.65,0.0,0.0,0.0,3.71029412
7.66,7.66,7.66,7.66,0.0,0.0,0.0,3.78823529
7.67,7.67,7.67,7.67,0.0,0.0,0.0,3.75294118
7.68,7.68,7.68,7.68,0.0,0.0,0.0,3.76470588
7.69,7.69,7.69,7.69,0.0,0.0,0.0,3.75294118
7.7,7.7,7.7,7.7,0.0,0.0,0.0,3.65882353
7.71,7.71,7.71,7.71,0.0,0.0,0.0,3.72352941
7.72,7.72,7.72,7.72,0.0,0.0,0.0,3.71176471
7.73,7.73,7.73,7.73,0.0,0.0,0.0,3.74705882
7.74,7.74,7.74,7.74,0.0,0.0,0.0,3.74558824
7.75,7.75,7.75,7.75,0.0,0.0,0.0,3.675
7.76,7.76,7.76,7.76,0.0,0.0,0.0,3.73382353
7.77,7.77,7.77,7.77,0.0,0.0,0.0,3.73382353
7.78,7.78,7.78,7.78,0.0,0.0,0.0,3.74117647
7.79,7.79,7.79,7.79,0.0,0.0,0.0,3.68235294
7.8,7.8,7.8,7.8,0.0,0.0,0.0,3.72941176
7.81,7.81,7.81,7.81,0.0,0.0,0.0,3.75294118
7.82,7.82,7.82,7.82,0.0,0.0,0.0,3.77647059
7.83,7.83,7.83,7.83,0.0,0.0,0.0,3.78823529
7.84,7.84,7.84,7.84,0.0,0.0,0.0,3.54852941
7.85,7.85,7.85,7.85,0.0,0.0,0.0,3.59558824
7.86,7.86,7.86,7.86,0.0,0.0,0.0,3.66176471
7.87,7.87,7.87,7.87,0.0,0.0,0.0,3.63088235
7.88,7.88,7.88,7.88,0.0,0.0,0.0,3.64264706
7.89,7.89,7.89,7.89,0.0,0.0,0.0,3.57058824
7.9,7.9,7.9,7.9,0.0,0.0,0.0,3.52941176
7.91,7.91,7.91,7.91,0.0,0.0,0.0,3.68823529
7.92,7.92,7.92,7.92,0.0,0.0,0.0,3.65735294
7.93,7.93,7.93,7.93,0.0,0.0,0.0,3.79264706
7.94,7.94,7.94,7.94,0.0,0.0,0.0,3.77647059
7.95,7.95,7.95,7.95,0.0,0.0,0.0,3.82352941
7.96,7.96,7.96,7.96,0.0,0.0,0.0,3.63970588
7.97,7.97,7.97,7.97,0.0,0.0,0.0,3.52205882
7.98,7.98,7.98,7.98,0.0,0.0,0.0,3.53823529
7.99,7.99,7.99,7.99,0.0,0.0,0.0,3.38235294
8.0,8.0,8.0,8.0,0.0,0.0,0.0,3.45588235
8.01,8.01,8.01,8.01,0.0,0.0,0.0,3.45147059
8.02,8.02,8.02,8.02,0.0,0.0,0.0,3.44411765
8.03,8.03,8.03,8.03,0.0,0.0,0.0,3.40441176
8.04,8.04,8.04,8.04,0.0,0.0,0.0,3.39264706
8.05,8.05,8.05,8.05,0.0,0.0,0.0,3.49117647
8.06,8.06,8.06,8.06,0.0,0.0,0.0,3.46323529
8.07,8.07,8.07,8.07,0.0,0.0,0.0,3.425
8.08,8.08,8.08,8.08,0.0,0.0,0.0,3.48676471
8.09,8.09,8.09,8.09,0.0,0.0,0.0,3.33382353
8.1,8.1,8.1,8.1,0.0,0.0,0.0,3.49117647
8.11,8.11,8.11,8.11,0.0,0.0,0.0,3.475
8.12,8.12,8.12,8.12,0.0,0.0,0.0,3.49852941
8.13,8.13,8.13,8.13,0.0,0.0,0.0,3.33235294
8.14,8.14,8.14,8.14,0.0,0.0,0.0,3.31617647
8.15,8.15,8.15,8.15,0.0,0.0,0.0,3.44558824
8.16,8.16,8.16,8.16,0.0,0.0,0.0,3.31617647
8.17,8.17,8.17,8.17,0.0,0.0,0.0,3.37352941
8.18,8.18,8.18,8.18,0.0,0.0,0.0,3.37352941
8.19,8.19,8.19,8.19,0.0,0.0,0.0,3.25588235
8.2,8.2,8.2,8.2,0.0,0.0,0.0,3.23970588
8.21,8.21,8.21,8.21,0.0,0.0,0.0,3.33382353
8.22,8.22,8.22,8.22,0.0,0.0,0.0,3.33823529
8.23,8.23,8.23,8.23,0.0,0.0,0.0,3.45882353
8.24,8.24,8.24,8.24,0.0,0.0,0.0,3.34705882
8.25,8.25,8.25,8.25,0.0,0.0,0.0,3.40441176
8.26,8.26,8.26,8.26,0.0,0.0,0.0,3.35147059
8.27,8.27,8.27,8.27,0.0,0.0,0.0,3.34117647
8.28,8.28,8.28,8.28,0.0,0.0,0.0,3.42352941
8.29,8.29,8.29,8.29,0.0,0.0,0.0,3.43529412
8.3,8.3,8.3,8.3,0.0,0.0,0.0,3.41176471
8.31,8.31,8.31,8.31,0.0,0.0,0.0,3.48235294
8.32,8.32,8.32,8.32,0.0,0.0,0.0,3.57058824
8.33,8.33,8.33,8.33,0.0,0.0,0.0,3.63235294
8.34,8.34,8.34,8.34,0.0,0.0,0.0,3.63382353
8.35,8.35,8.35,8.35,0.0,0.0,0.0,3.575
8.36,8.36,8.36,8.36,0.0,0.0,0.0,3.41029412
8.37,8.37,8.37,8.37,0.0,0.0,0.0,3.33970588
8.38,8.38,8.38,8.38,0.0,0.0,0.0,3.43382353
8.39,8.39,8.39,8.39,0.0,0.0,0.0,3.38823529
8.4,8.4,8.4,8.4,0.0,0.0,0.0,3.38529412
8.41,8.41,8.41,8.41,0.0,0.0,0.0,3.40882353
8.42,8.42,8.42,8.42,0.0,0.0,0.0,3.29117647
8.43,8.43,8.43,8.43,0.0,0.0,0.0,3.36176471
8.44,8.44,8.44,8.44,0.0,0.0,0.0,3.37352941
8.45,8.45,8.45,8.45,0.0,0.0,0.0,3.26764706
8.46,8.46,8.46,8.46,0.0,0.0,0.0,3.16176471
8.47,8.47,8.47,8.47,0.0,0.0,0.0,3.38529412
8.48,8.48,8.48,8.48,0.0,0.0,0.0,3.41617647
8.49,8.49,8.49,8.49,0.0,0.0,0.0,3.43235294
8.5,8.5,8.5,8.5,0.0,0.0,0.0,3.34558824
8.51,8.51,8.51,8.51,0.0,0.0,0.0,3.33382353
8.52,8.52,8.52,8.52,0.0,0.0,0.0,3.23970588
8.53,8.53,8.53,8.53,0.0,0.0,0.0,3.43970588
8.54,8.54,8.54,8.54,0.0,0.0,0.0,3.44558824
8.55,8.55,8.55,8.55,0.0,0.0,0.0,3.40294118
8.56,8.56,8.56,8.56,0.0,0.0,0.0,3.40735294
8.57,8.57,8.57,8.57,0.0,0.0,0.0,3.54264706
8.58,8.58,8.58,8.58,0.0,0.0,0.0,3.45147059
8.59,8.59,8.59,8.59,0.0,0.0,0.0,3.48676471
8.6,8.6,8.6,8.6,0.0,0.0,0.0,3.44117647
8.61,8.61,8.61,8.61,0.0,0.0,0.0,3.50588235
8.62,8.62,8.62,8.62,0.0,0.0,0.0,3.45294118
8.63,8.63,8.63,8.63,0.0,0.0,0.0,3.57794118
8.64,8.64,8.64,8.64,0.0,0.0,0.0,3.73088235
8.65,8.65,8.65,8.65,0.0,0.0,0.0,3.62058824
8.66,8.66,8.66,8.66,0.0,0.0,0.0,3.71764706
8.67,8.67,8.67,8.67,0.0,0.0,0.0,3.77647059
8.68,8.68,8.68,8.68,0.0,0.0,0.0,3.72352941
8.69,8.69,8.69,8.69,0.0,0.0,0.0,3.775
8.7,8.7,8.7,8.7,0.0,0.0,0.0,3.76176471
8.71,8.71,8.71,8.71,0.0,0.0,0.0,3.79705882
8.72,8.72,8.72,8.72,0.0,0.0,0.0,3.73235294
8.73,8.73,8.73,8.73,0.0,0.0,0.0,3.89117647
8.74,8.74,8.74,8.74,0.0,0.0,0.0,3.96176471
8.75,8.75,8.75,8.75,0.0,0.0,0.0,3.93235294
8.76,8.76,8.76,8.76,0.0,0.0,0.0,4.02794118
8.77,8.77,8.77,8.77,0.0,0.0,0.0,4.03970588
8.78,8.78,8.78,8.78,0.0,0.0,0.0,3.95735294
8.79,8.79,8.79,8.79,0.0,0.0,0.0,4.02058824
8.8,8.8,8.8,8.8,0.0,0.0,0.0,3.93823529
8.81,8.81,8.81,8.81,0.0,0.0,0.0,3.97647059
8.82,8.82,8.82,8.82,0.0,0.0,0.0,3.94117647
8.83,8.83,8.83,8.83,0.0,0.0,0.0,3.94117647
8.84,8.84,8.84,8.84,0.0,0.0,0.0,3.96029412
8.85,8.85,8.85,8.85,0.0,0.0,0.0,3.99117647
8.86,8.86,8.86,8.86,0.0,0.0,0.0,4.01470588
8.87,8.87,8.87,8.87,0.0,0.0,0.0,4.01029412
8.88,8.88,8.88,8.88,0.0,0.0,0.0,4.00735294
8.89,8.89,8.89,8.89,0.0,0.0,0.0,3.99558824
8.9,8.9,8.9,8.9,0.0,0.0,0.0,3.97205882
8.91,8.91,8.91,8.91,0.0,0.0,0.0,4.01176471
8.92,8.92,8.92,8.92,0.0,0.0,0.0,3.99558824
8.93,8.93,8.93,8.93,0.0,0.0,0.0,3.97941176
8.94,8.94,8.94,8.94,0.0,0.0,0.0,4.0
8.95,8.95,8.95,8.95,0.0,0.0,0.0,3.97647059
8.96,8.96,8.96,8.96,0.0,0.0,0.0,3.94117647
8.97,8.97,8.97,8.97,0.0,0.0,0.0,3.89117647
8.98,8.98,8.98,8.98,0.0,0.0,0.0,3.875
8.99,8.99,8.99,8.99,0.0,0.0,0.0,3.91617647
9.0,9.0,9.0,9.0,0.0,0.0,0.0,3.86029412
9.01,9.01,9.01,9.01,0.0,0.0,0.0,3.83529412
9.02,9.02,9.02,9.02,0.0,0.0,0.0,3.83970588
9.03,9.03,9.03,9.03,0.0,0.0,0.0,3.81176471
9.04,9.04,9.04,9.04,0.0,0.0,0.0,3.78382353
9.05,9.05,9.05,9.05,0.0,0.0,0.0,3.56029412
9.06,9.06,9.06,9.06,0.0,0.0,0.0,3.66911765
9.07,9.07,9.07,9.07,0.0,0.0,0.0,3.50294118
9.08,9.08,9.08,9.08,0.0,0.0,0.0,3.71764706
9.09,9.09,9.09,9.09,0.0,0.0,0.0,3.62352941
9.1,9.1,9.1,9.1,0.0,0.0,0.0,3.71764706
9.11,9.11,9.11,9.11,0.0,0.0,0.0,3.53382353
9.12,9.12,9.12,9.12,0.0,0.0,0.0,3.61764706
9.13,9.13,9.13,9.13,0.0,0.0,0.0,3.84705882
9.14,9.14,9.14,9.14,0.0,0.0,0.0,3.57647059
9.15,9.15,9.15,9.15,0.0,0.0,0.0,3.7
9.16,9.16,9.16,9.16,0.0,0.0,0.0,3.71176471
9.17,9.17,9.17,9.17,0.0,0.0,0.0,3.77058824
9.18,9.18,9.18,9.18,0.0,0.0,0.0,3.75882353
9.19,9.19,9.19,9.19,0.0,0.0,0.0,3.75882353
9.2,9.2,9.2,9.2,0.0,0.0,0.0,3.82941176
9.21,9.21,9.21,9.21,0.0,0.0,0.0,3.74705882
9.22,9.22,9.22,9.22,0.0,0.0,0.0,3.66470588
9.23,9.23,9.23,9.23,0.0,0.0,0.0,3.72352941
9.24,9.24,9.24,9.24,0.0,0.0,0.0,3.67647059
9.25,9.25,9.25,9.25,0.0,0.0,0.0,3.64117647
9.26,9.26,9.26,9.26,0.0,0.0,0.0,3.67647059
9.27,9.27,9.27,9.27,0.0,0.0,0.0,3.71176471
9.28,9.28,9.28,9.28,0.0,0.0,0.0,3.57058824
9.29,9.29,9.29,9.29,0.0,0.0,0.0,3.59411765
9.3,9.3,9.3,9.3,0.0,0.0,0.0,3.68088235
9.31,9.31,9.31,9.31,0.0,0.0,0.0,3.61323529
9.32,9.32,9.32,9.32,0.0,0.0,0.0,3.7
9.33,9.33,9.33,9.33,0.0,0.0,0.0,3.73529412
9.34,9.34,9.34,9.34,0.0,0.0,0.0,3.64117647
9.35,9.35,9.35,9.35,0.0,0.0,0.0,3.54705882
9.36,9.36,9.36,9.36,0.0,0.0,0.0,3.60588235
9.37,9.37,9.37,9.37,0.0,0.0,0.0,3.68823529
9.38,9.38,9.38,9.38,0.0,0.0,0.0,3.75294118
9.39,9.39,9.39,9.39,0.0,0.0,0.0,3.78823529
9.4,9.4,9.4,9.4,0.0,0.0,0.0,3.74558824
9.41,9.41,9.41,9.41,0.0,0.0,0.0,3.76470588
9.42,9.42,9.42,9.42,0.0,0.0,0.0,3.70588235
9.43,9.43,9.43,9.43,0.0,0.0,0.0,3.78823529
9.44,9.44,9.44,9.44,0.0,0.0,0.0,3.78823529
9.45,9.45,9.45,9.45,0.0,0.0,0.0,3.85882353
9.46,9.46,9.46,9.46,0.0,0.0,0.0,3.85882353
9.47,9.47,9.47,9.47,0.0,0.0,0.0,3.85882353
9.48,9.48,9.48,9.48,0.0,0.0,0.0,3.85588235
9.49,9.49,9.49,9.49,0.0,0.0,0.0,3.82794118
9.5,9.5,9.5,9.5,0.0,0.0,0.0,3.83970588
9.51,9.51,9.51,9.51,0.0,0.0,0.0,3.89852941
9.52,9.52,9.52,9.52,0.0,0.0,0.0,3.84705882
9.53,9.53,9.53,9.53,0.0,0.0,0.0,3.95735294
9.54,9.54,9.54,9.54,0.0,0.0,0.0,3.89411765
9.55,9.55,9.55,9.55,0.0,0.0,0.0,3.82352941
9.56,9.56,9.56,9.56,0.0,0.0,0.0,3.76470588
9.57,9.57,9.57,9.57,0.0,0.0,0.0,3.83088235
9.58,9.58,9.58,9.58,0.0,0.0,0.0,3.98382353
9.59,9.59,9.59,9.59,0.0,0.0,0.0,3.97941176
9.6,9.6,9.6,9.6,0.0,0.0,0.0,3.97205882
9.61,9.61,9.61,9.61,0.0,0.0,0.0,3.94117647
9.62,9.62,9.62,9.62,0.0,0.0,0.0,3.91029412
9.63,9.63,9.63,9.63,0.0,0.0,0.0,3.95735294
9.64,9.64,9.64,9.64,0.0,0.0,0.0,3.97647059
9.65,9.65,9.65,9.65,0.0,0.0,0.0,4.00441176
9.66,9.66,9.66,9.66,0.0,0.0,0.0,4.02794118
9.67,9.67,9.67,9.67,0.0,0.0,0.0,3.87647059
9.68,9.68,9.68,9.68,0.0,0.0,0.0,3.81911765
9.69,9.69,9.69,9.69,0.0,0.0,0.0,3.87647059
9.7,9.7,9.7,9.7,0.0,0.0,0.0,3.79852941
9.71,9.71,9.71,9.71,0.0,0.0,0.0,3.61029412
9.72,9.72,9.72,9.72,0.0,0.0,0.0,3.68088235
9.73,9.73,9.73,9.73,0.0,0.0,0.0,3.7
9.74,9.74,9.74,9.74,0.0,0.0,0.0,3.68088235
9.75,9.75,9.75,9.75,0.0,0.0,0.0,3.42205882
9.76,9.76,9.76,9.76,0.0,0.0,0.0,3.37352941
9.77,9.77,9.77,9.77,0.0,0.0,0.0,3.44117647
9.78,9.78,9.78,9.78,0.0,0.0,0.0,3.41617647
9.79,9.79,9.79,9.79,0.0,0.0,0.0,3.24411765
9.8,9.8,9.8,9.8,0.0,0.0,0.0,3.06323529
9.81,9.81,9.81,9.81,0.0,0.0,0.0,3.11470588
9.82,9.82,9.82,9.82,0.0,0.0,0.0,3.15735294
9.83,9.83,9.83,9.83,0.0,0.0,0.0,3.18823529
9.84,9.84,9.84,9.84,0.0,0.0,0.0,3.1
9.85,9.85,9.85,9.85,0.0,0.0,0.0,3.02352941
9.86,9.86,9.86,9.86,0.0,0.0,0.0,2.88970588
9.87,9.87,9.87,9.87,0.0,0.0,0.0,2.80294118
9.88,9.88,9.88,9.88,0.0,0.0,0.0,2.65294118
9.89,9.89,9.89,9.89,0.0,0.0,0.0,2.58529412
9.9,9.9,9.9,9.9,0.0,0.0,0.0,2.60588235
9.91,9.91,9.91,9.91,0.0,0.0,0.0,2.78823529
9.92,9.92,9.92,9.92,0.0,0.0,0.0,2.625
9.93,9.93,9.93,9.93,0.0,0.0,0.0,2.72794118
9.94,9.94,9.94,9.94,0.0,0.0,0.0,2.89558824
9.95,9.95,9.95,9.95,0.0,0.0,0.0,3.02058824
9.96,9.96,9.96,9.96,0.0,0.0,0.0,2.95735294
9.97,9.97,9.97,9.97,0.0,0.0,0.0,3.15
9.98,9.98,9.98,9.98,0.0,0.0,0.0,3.21617647
9.99,9.99,9.99,9.99,0.0,0.0,0.0,3.09411765
10.0,10.0,10.0,10.0,0.0,0.0,0.0,3.15735294
10.01,10.01,10.01,10.01,0.0,0.0,0.0,3.21176471
10.02,10.02,10.02,10.02,0.0,0.0,0.0,3.29411765
10.03,10.03,10.03,10.03,0.0,0.0,0.0,3.25882353
10.04,10.04,10.04,10.04,0.0,0.0,0.0,3.39117647
10.05,10.05,10.05,10.05,0.0,0.0,0.0,3.26911765
10.06,10.06,10.06,10.06,0.0,0.0,0.0,3.19117647
10.07,10.07,10.07,10.07,0.0,0.0,0.0,3.06617647
10.08,10.08,10.08,10.08,0.0,0.0,0.0,3.23676471
10.09,10.09,10.09,10.09,0.0,0.0,0.0,3.29705882
10.1,10.1,10.1,10.1,0.0,0.0,0.0,3.30882353
10.11,10.11,10.11,10.11,0.0,0.0,0.0,3.33235294
10.12,10.12,10.12,10.12,0.0,0.0,0.0,3.31323529
10.13,10.13,10.13,10.13,0.0,0.0,0.0,3.44558824
10.14,10.14,10.14,10.14,0.0,0.0,0.0,3.39852941
10.15,10.15,10.15,10.15,0.0,0.0,0.0,3.575
10.16,10.16,10.16,10.16,0.0,0.0,0.0,3.78088235
10.17,10.17,10.17,10.17,0.0,0.0,0.0,3.90588235
10.18,10.18,10.18,10.18,0.0,0.0,0.0,3.96470588
10.19,10.19,10.19,10.19,0.0,0.0,0.0,3.81029412
10.2,10.2,10.2,10.2,0.0,0.0,0.0,3.83529412
10.21,10.21,10.21,10.21,0.0,0.0,0.0,3.93529412
10.22,10.22,10.22,10.22,0.0,0.0,0.0,3.89264706
10.23,10.23,10.23,10.23,0.0,0.0,0.0,3.90588235
10.24,10.24,10.24,10.24,0.0,0.0,0.0,3.92941176
10.25,10.25,10.25,10.25,0.0,0.0,0.0,3.85882353
10.26,10.26,10.26,10.26,0.0,0.0,0.0,3.87647059
10.27,10.27,10.27,10.27,0.0,0.0,0.0,4.11764706
10.28,10.28,10.28,10.28,0.0,0.0,0.0,4.14117647
10.29,10.29,10.29,10.29,0.0,0.0,0.0,4.14117647
10.3,10.3,10.3,10.3,0.0,0.0,0.0,4.09411765
10.31,10.31,10.31,10.31,0.0,0.0,0.0,4.09411765
10.32,10.32,10.32,10.32,0.0,0.0,0.0,4.08235294
10.33,10.33,10.33,10.33,0.0,0.0,0.0,4.02794118
10.34,10.34,10.34,10.34,0.0,0.0,0.0,4.04705882
10.35,10.35,10.35,10.35,0.0,0.0,0.0,3.8
10.36,10.36,10.36,10.36,0.0,0.0,0.0,3.88676471
10.37,10.37,10.37,10.37,0.0,0.0,0.0,3.82352941
10.38,10.38,10.38,10.38,0.0,0.0,0.0,3.96029412
10.39,10.39,10.39,10.39,0.0,0.0,0.0,4.03088235
10.4,10.4,10.4,10.4,0.0,0.0,0.0,3.91323529
10.41,10.41,10.41,10.41,0.0,0.0,0.0,3.86617647
10.42,10.42,10.42,10.42,0.0,0.0,0.0,3.88235294
10.43,10.43,10.43,10.43,0.0,0.0,0.0,3.88235294
10.44,10.44,10.44,10.44,0.0,0.0,0.0,3.725
10.45,10.45,10.45,10.45,0.0,0.0,0.0,3.8
10.46,10.46,10.46,10.46,0.0,0.0,0.0,3.83970588
10.47,10.47,10.47,10.47,0.0,0.0,0.0,3.86323529
10.48,10.48,10.48,10.48,0.0,0.0,0.0,3.725
10.49,10.49,10.49,10.49,0.0,0.0,0.0,3.90588235
10.5,10.5,10.5,10.5,0.0,0.0,0.0,3.90882353
10.51,10.51,10.51,10.51,0.0,0.0,0.0,3.94852941
10.52,10.52,10.52,10.52,0.0,0.0,0.0,3.925
10.53,10.53,10.53,10.53,0.0,0.0,0.0,3.90147059
10.54,10.54,10.54,10.54,0.0,0.0,0.0,3.90147059
10.55,10.55,10.55,10.55,0.0,0.0,0.0,3.96029412
10.56,10.56,10.56,10.56,0.0,0.0,0.0,3.96470588
10.57,10.57,10.57,10.57,0.0,0.0,0.0,3.96764706
10.58,10.58,10.58,10.58,0.0,0.0,0.0,3.97205882
10.59,10.59,10.59,10.59,0.0,0.0,0.0,3.97205882
10.6,10.6,10.6,10.6,0.0,0.0,0.0,3.93676471
10.61,10.61,10.61,10.61,0.0,0.0,0.0,4.00294118
10.62,10.62,10.62,10.62,0.0,0.0,0.0,4.00735294
10.63,10.63,10.63,10.63,0.0,0.0,0.0,3.97941176
10.64,10.64,10.64,10.64,0.0,0.0,0.0,4.03823529
10.65,10.65,10.65,10.65,0.0,0.0,0.0,4.00294118
10.66,10.66,10.66,10.66,0.0,0.0,0.0,4.02647059
10.67,10.67,10.67,10.67,0.0,0.0,0.0,4.00294118
10.68,10.68,10.68,10.68,0.0,0.0,0.0,4.01470588
10.69,10.69,10.69,10.69,0.0,0.0,0.0,4.05
10.7,10.7,10.7,10.7,0.0,0.0,0.0,4.05
10.71,10.71,10.71,10.71,0.0,0.0,0.0,4.02647059
10.72,10.72,10.72,10.72,0.0,0.0,0.0,4.06176471
10.73,10.73,10.73,10.73,0.0,0.0,0.0,4.08529412
10.74,10.74,10.74,10.74,0.0,0.0,0.0,4.09705882
10.75,10.75,10.75,10.75,0.0,0.0,0.0,4.08970588
10.76,10.76,10.76,10.76,0.0,0.0,0.0,4.10882353
10.77,10.77,10.77,10.77,0.0,0.0,0.0,4.10882353
10.78,10.78,10.78,10.78,0.0,0.0,0.0,4.14411765
10.79,10.79,10.79,10.79,0.0,0.0,0.0,4.08529412
10.8,10.8,10.8,10.8,0.0,0.0,0.0,4.13235294
10.81,10.81,10.81,10.81,0.0,0.0,0.0,4.17941176
10.82,10.82,10.82,10.82,0.0,0.0,0.0,4.18382353


==> dataICX285parkingLotPCA.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.18970588
0.01,0.01,0.01,0.01,0.0,0.0,0.0,4.12352941
0.02,0.02,0.02,0.02,0.0,0.0,0.0,4.13970588
0.03,0.03,0.03,0.03,0.0,0.0,0.0,4.10735294
0.04,0.04,0.04,0.04,0.0,0.0,0.0,4.10735294
0.05,0.05,0.05,0.05,0.0,0.0,0.0,4.10735294
0.06,0.06,0.06,0.06,0.0,0.0,0.0,4.06029412
0.07,0.07,0.07,0.07,0.0,0.0,0.0,4.06029412
0.08,0.08,0.08,0.08,0.0,0.0,0.0,3.98970588
0.09,0.09,0.09,0.09,0.0,0.0,0.0,3.99852941
0.1,0.1,0.1,0.1,0.0,0.0,0.0,4.04117647
0.11,0.11,0.11,0.11,0.0,0.0,0.0,3.99411765
0.12,0.12,0.12,0.12,0.0,0.0,0.0,4.00147059
0.13,0.13,0.13,0.13,0.0,0.0,0.0,3.95147059
0.14,0.14,0.14,0.14,0.0,0.0,0.0,3.94705882
0.15,0.15,0.15,0.15,0.0,0.0,0.0,3.95882353
0.16,0.16,0.16,0.16,0.0,0.0,0.0,3.91617647
0.17,0.17,0.17,0.17,0.0,0.0,0.0,3.92794118
0.18,0.18,0.18,0.18,0.0,0.0,0.0,3.88823529
0.19,0.19,0.19,0.19,0.0,0.0,0.0,3.82205882
0.2,0.2,0.2,0.2,0.0,0.0,0.0,3.84117647
0.21,0.21,0.21,0.21,0.0,0.0,0.0,3.85294118
0.22,0.22,0.22,0.22,0.0,0.0,0.0,3.86029412
0.23,0.23,0.23,0.23,0.0,0.0,0.0,3.78235294
0.24,0.24,0.24,0.24,0.0,0.0,0.0,3.85294118
0.25,0.25,0.25,0.25,0.0,0.0,0.0,3.82205882
0.26,0.26,0.26,0.26,0.0,0.0,0.0,3.82205882
0.27,0.27,0.27,0.27,0.0,0.0,0.0,3.77058824
0.28,0.28,0.28,0.28,0.0,0.0,0.0,3.775
0.29,0.29,0.29,0.29,0.0,0.0,0.0,3.73529412
0.3,0.3,0.3,0.3,0.0,0.0,0.0,3.76323529
0.31,0.31,0.31,0.31,0.0,0.0,0.0,3.77058824
0.32,0.32,0.32,0.32,0.0,0.0,0.0,3.75147059
0.33,0.33,0.33,0.33,0.0,0.0,0.0,3.76764706
0.34,0.34,0.34,0.34,0.0,0.0,0.0,3.72794118
0.35,0.35,0.35,0.35,0.0,0.0,0.0,3.76764706
0.36,0.36,0.36,0.36,0.0,0.0,0.0,3.75588235
0.37,0.37,0.37,0.37,0.0,0.0,0.0,3.76323529
0.38,0.38,0.38,0.38,0.0,0.0,0.0,3.73676471
0.39,0.39,0.39,0.39,0.0,0.0,0.0,3.72058824
0.4,0.4,0.4,0.4,0.0,0.0,0.0,3.71323529
0.41,0.41,0.41,0.41,0.0,0.0,0.0,3.725
0.42,0.42,0.42,0.42,0.0,0.0,0.0,3.69705882
0.43,0.43,0.43,0.43,0.0,0.0,0.0,3.72058824
0.44,0.44,0.44,0.44,0.0,0.0,0.0,3.76323529
0.45,0.45,0.45,0.45,0.0,0.0,0.0,3.74411765
0.46,0.46,0.46,0.46,0.0,0.0,0.0,3.71617647
0.47,0.47,0.47,0.47,0.0,0.0,0.0,3.75588235
0.48,0.48,0.48,0.48,0.0,0.0,0.0,3.74411765
0.49,0.49,0.49,0.49,0.0,0.0,0.0,3.72058824
0.5,0.5,0.5,0.5,0.0,0.0,0.0,3.75882353
0.51,0.51,0.51,0.51,0.0,0.0,0.0,3.71617647
0.52,0.52,0.52,0.52,0.0,0.0,0.0,3.73235294
0.53,0.53,0.53,0.53,0.0,0.0,0.0,3.72794118
0.54,0.54,0.54,0.54,0.0,0.0,0.0,3.75588235
0.55,0.55,0.55,0.55,0.0,0.0,0.0,3.72794118
0.56,0.56,0.56,0.56,0.0,0.0,0.0,3.75882353
0.57,0.57,0.57,0.57,0.0,0.0,0.0,3.775
0.58,0.58,0.58,0.58,0.0,0.0,0.0,3.75147059
0.59,0.59,0.59,0.59,0.0,0.0,0.0,3.79852941
0.6,0.6,0.6,0.6,0.0,0.0,0.0,3.78676471
0.61,0.61,0.61,0.61,0.0,0.0,0.0,3.71617647
0.62,0.62,0.62,0.62,0.0,0.0,0.0,3.72352941
0.63,0.63,0.63,0.63,0.0,0.0,0.0,3.79411765
0.64,0.64,0.64,0.64,0.0,0.0,0.0,3.82205882
0.65,0.65,0.65,0.65,0.0,0.0,0.0,3.97058824
0.66,0.66,0.66,0.66,0.0,0.0,0.0,3.92352941
0.67,0.67,0.67,0.67,0.0,0.0,0.0,3.94558824
0.68,0.68,0.68,0.68,0.0,0.0,0.0,3.91029412
0.69,0.69,0.69,0.69,0.0,0.0,0.0,4.00441176
0.7,0.7,0.7,0.7,0.0,0.0,0.0,3.84117647
0.71,0.71,0.71,0.71,0.0,0.0,0.0,3.84558824
0.72,0.72,0.72,0.72,0.0,0.0,0.0,3.81764706
0.73,0.73,0.73,0.73,0.0,0.0,0.0,3.92352941
0.74,0.74,0.74,0.74,0.0,0.0,0.0,3.81764706
0.75,0.75,0.75,0.75,0.0,0.0,0.0,3.9
0.76,0.76,0.76,0.76,0.0,0.0,0.0,3.96617647
0.77,0.77,0.77,0.77,0.0,0.0,0.0,3.98235294
0.78,0.78,0.78,0.78,0.0,0.0,0.0,4.00147059
0.79,0.79,0.79,0.79,0.0,0.0,0.0,3.93088235
0.8,0.8,0.8,0.8,0.0,0.0,0.0,4.02205882
0.81,0.81,0.81,0.81,0.0,0.0,0.0,4.01764706
0.82,0.82,0.82,0.82,0.0,0.0,0.0,4.04852941
0.83,0.83,0.83,0.83,0.0,0.0,0.0,4.16176471
0.84,0.84,0.84,0.84,0.0,0.0,0.0,4.16176471
0.85,0.85,0.85,0.85,0.0,0.0,0.0,4.20147059
0.86,0.86,0.86,0.86,0.0,0.0,0.0,4.08382353
0.87,0.87,0.87,0.87,0.0,0.0,0.0,4.17352941
0.88,0.88,0.88,0.88,0.0,0.0,0.0,4.14558824
0.89,0.89,0.89,0.89,0.0,0.0,0.0,4.10294118
0.9,0.9,0.9,0.9,0.0,0.0,0.0,4.07647059
0.91,0.91,0.91,0.91,0.0,0.0,0.0,4.20147059
0.92,0.92,0.92,0.92,0.0,0.0,0.0,4.27647059
0.93,0.93,0.93,0.93,0.0,0.0,0.0,4.19411765
0.94,0.94,0.94,0.94,0.0,0.0,0.0,4.11617647
0.95,0.95,0.95,0.95,0.0,0.0,0.0,4.18235294
0.96,0.96,0.96,0.96,0.0,0.0,0.0,4.26764706
0.97,0.97,0.97,0.97,0.0,0.0,0.0,4.37794118
0.98,0.98,0.98,0.98,0.0,0.0,0.0,4.35441176
0.99,0.99,0.99,0.99,0.0,0.0,0.0,4.40588235
1.0,1.0,1.0,1.0,0.0,0.0,0.0,4.38235294
1.01,1.01,1.01,1.01,0.0,0.0,0.0,4.40147059
1.02,1.02,1.02,1.02,0.0,0.0,0.0,4.53382353
1.03,1.03,1.03,1.03,0.0,0.0,0.0,4.50294118
1.04,1.04,1.04,1.04,0.0,0.0,0.0,4.62794118
1.05,1.05,1.05,1.05,0.0,0.0,0.0,4.69852941
1.06,1.06,1.06,1.06,0.0,0.0,0.0,4.66323529
1.07,1.07,1.07,1.07,0.0,0.0,0.0,4.64705882
1.08,1.08,1.08,1.08,0.0,0.0,0.0,4.48676471
1.09,1.09,1.09,1.09,0.0,0.0,0.0,4.68676471
1.1,1.1,1.1,1.1,0.0,0.0,0.0,4.83970588
1.11,1.11,1.11,1.11,0.0,0.0,0.0,4.82058824
1.12,1.12,1.12,1.12,0.0,0.0,0.0,4.86764706
1.13,1.13,1.13,1.13,0.0,0.0,0.0,4.73823529
1.14,1.14,1.14,1.14,0.0,0.0,0.0,4.92941176
1.15,1.15,1.15,1.15,0.0,0.0,0.0,4.84705882
1.16,1.16,1.16,1.16,0.0,0.0,0.0,4.74558824
1.17,1.17,1.17,1.17,0.0,0.0,0.0,4.87058824
1.18,1.18,1.18,1.18,0.0,0.0,0.0,4.75
1.19,1.19,1.19,1.19,0.0,0.0,0.0,4.76029412
1.2,1.2,1.2,1.2,0.0,0.0,0.0,4.74852941
1.21,1.21,1.21,1.21,0.0,0.0,0.0,4.64264706
1.22,1.22,1.22,1.22,0.0,0.0,0.0,4.54117647
1.23,1.23,1.23,1.23,0.0,0.0,0.0,4.56176471
1.24,1.24,1.24,1.24,0.0,0.0,0.0,4.475
1.25,1.25,1.25,1.25,0.0,0.0,0.0,4.52205882
1.26,1.26,1.26,1.26,0.0,0.0,0.0,4.56911765
1.27,1.27,1.27,1.27,0.0,0.0,0.0,4.55294118
1.28,1.28,1.28,1.28,0.0,0.0,0.0,4.51029412
1.29,1.29,1.29,1.29,0.0,0.0,0.0,4.50588235
1.3,1.3,1.3,1.3,0.0,0.0,0.0,4.57205882
1.31,1.31,1.31,1.31,0.0,0.0,0.0,4.65441176
1.32,1.32,1.32,1.32,0.0,0.0,0.0,4.59117647
1.33,1.33,1.33,1.33,0.0,0.0,0.0,4.475
1.34,1.34,1.34,1.34,0.0,0.0,0.0,4.44264706
1.35,1.35,1.35,1.35,0.0,0.0,0.0,4.32941176
1.36,1.36,1.36,1.36,0.0,0.0,0.0,4.15
1.37,1.37,1.37,1.37,0.0,0.0,0.0,4.125
1.38,1.38,1.38,1.38,0.0,0.0,0.0,4.03088235
1.39,1.39,1.39,1.39,0.0,0.0,0.0,4.0
1.4,1.4,1.4,1.4,0.0,0.0,0.0,4.04705882
1.41,1.41,1.41,1.41,0.0,0.0,0.0,4.01176471
1.42,1.42,1.42,1.42,0.0,0.0,0.0,4.01617647
1.43,1.43,1.43,1.43,0.0,0.0,0.0,3.93382353
1.44,1.44,1.44,1.44,0.0,0.0,0.0,3.99264706
1.45,1.45,1.45,1.45,0.0,0.0,0.0,3.98382353
1.46,1.46,1.46,1.46,0.0,0.0,0.0,4.00882353
1.47,1.47,1.47,1.47,0.0,0.0,0.0,4.00882353
1.48,1.48,1.48,1.48,0.0,0.0,0.0,4.09558824
1.49,1.49,1.49,1.49,0.0,0.0,0.0,4.03529412
1.5,1.5,1.5,1.5,0.0,0.0,0.0,4.02941176
1.51,1.51,1.51,1.51,0.0,0.0,0.0,4.01764706
1.52,1.52,1.52,1.52,0.0,0.0,0.0,4.08823529
1.53,1.53,1.53,1.53,0.0,0.0,0.0,4.12352941
1.54,1.54,1.54,1.54,0.0,0.0,0.0,4.09264706
1.55,1.55,1.55,1.55,0.0,0.0,0.0,4.175
1.56,1.56,1.56,1.56,0.0,0.0,0.0,4.17941176
1.57,1.57,1.57,1.57,0.0,0.0,0.0,4.09264706
1.58,1.58,1.58,1.58,0.0,0.0,0.0,4.16323529
1.59,1.59,1.59,1.59,0.0,0.0,0.0,4.16323529
1.6,1.6,1.6,1.6,0.0,0.0,0.0,4.17058824
1.61,1.61,1.61,1.61,0.0,0.0,0.0,4.14705882
1.62,1.62,1.62,1.62,0.0,0.0,0.0,4.14705882
1.63,1.63,1.63,1.63,0.0,0.0,0.0,4.27205882
1.64,1.64,1.64,1.64,0.0,0.0,0.0,4.07941176
1.65,1.65,1.65,1.65,0.0,0.0,0.0,4.16617647
1.66,1.66,1.66,1.66,0.0,0.0,0.0,4.22058824
1.67,1.67,1.67,1.67,0.0,0.0,0.0,4.18529412
1.68,1.68,1.68,1.68,0.0,0.0,0.0,4.20882353
1.69,1.69,1.69,1.69,0.0,0.0,0.0,4.17794118
1.7,1.7,1.7,1.7,0.0,0.0,0.0,4.14264706
1.71,1.71,1.71,1.71,0.0,0.0,0.0,4.15441176
1.72,1.72,1.72,1.72,0.0,0.0,0.0,4.20147059
1.73,1.73,1.73,1.73,0.0,0.0,0.0,4.41617647
1.74,1.74,1.74,1.74,0.0,0.0,0.0,4.26764706
1.75,1.75,1.75,1.75,0.0,0.0,0.0,4.35
1.76,1.76,1.76,1.76,0.0,0.0,0.0,4.37352941
1.77,1.77,1.77,1.77,0.0,0.0,0.0,4.36176471
1.78,1.78,1.78,1.78,0.0,0.0,0.0,4.29117647
1.79,1.79,1.79,1.79,0.0,0.0,0.0,4.26764706
1.8,1.8,1.8,1.8,0.0,0.0,0.0,4.36911765
1.81,1.81,1.81,1.81,0.0,0.0,0.0,4.34264706
1.82,1.82,1.82,1.82,0.0,0.0,0.0,4.35
1.83,1.83,1.83,1.83,0.0,0.0,0.0,4.18529412
1.84,1.84,1.84,1.84,0.0,0.0,0.0,4.23235294
1.85,1.85,1.85,1.85,0.0,0.0,0.0,4.16617647
1.86,1.86,1.86,1.86,0.0,0.0,0.0,4.15
1.87,1.87,1.87,1.87,0.0,0.0,0.0,4.22794118
1.88,1.88,1.88,1.88,0.0,0.0,0.0,4.13823529
1.89,1.89,1.89,1.89,0.0,0.0,0.0,3.97352941
1.9,1.9,1.9,1.9,0.0,0.0,0.0,3.88382353
1.91,1.91,1.91,1.91,0.0,0.0,0.0,3.76176471
1.92,1.92,1.92,1.92,0.0,0.0,0.0,3.61323529
1.93,1.93,1.93,1.93,0.0,0.0,0.0,3.55882353
1.94,1.94,1.94,1.94,0.0,0.0,0.0,3.59705882
1.95,1.95,1.95,1.95,0.0,0.0,0.0,3.67058824
1.96,1.96,1.96,1.96,0.0,0.0,0.0,3.69117647
1.97,1.97,1.97,1.97,0.0,0.0,0.0,3.78088235
1.98,1.98,1.98,1.98,0.0,0.0,0.0,3.84264706
1.99,1.99,1.99,1.99,0.0,0.0,0.0,3.85147059
2.0,2.0,2.0,2.0,0.0,0.0,0.0,3.84705882
2.01,2.01,2.01,2.01,0.0,0.0,0.0,3.84705882
2.02,2.02,2.02,2.02,0.0,0.0,0.0,3.96470588
2.03,2.03,2.03,2.03,0.0,0.0,0.0,3.91764706
2.04,2.04,2.04,2.04,0.0,0.0,0.0,3.95294118
2.05,2.05,2.05,2.05,0.0,0.0,0.0,3.95294118
2.06,2.06,2.06,2.06,0.0,0.0,0.0,3.95294118
2.07,2.07,2.07,2.07,0.0,0.0,0.0,3.92205882
2.08,2.08,2.08,2.08,0.0,0.0,0.0,3.91911765
2.09,2.09,2.09,2.09,0.0,0.0,0.0,3.78676471
2.1,2.1,2.1,2.1,0.0,0.0,0.0,3.78235294
2.11,2.11,2.11,2.11,0.0,0.0,0.0,3.82941176
2.12,2.12,2.12,2.12,0.0,0.0,0.0,3.83382353
2.13,2.13,2.13,2.13,0.0,0.0,0.0,3.87647059
2.14,2.14,2.14,2.14,0.0,0.0,0.0,3.86470588
2.15,2.15,2.15,2.15,0.0,0.0,0.0,3.81323529
2.16,2.16,2.16,2.16,0.0,0.0,0.0,3.88382353
2.17,2.17,2.17,2.17,0.0,0.0,0.0,3.86029412
2.18,2.18,2.18,2.18,0.0,0.0,0.0,3.94264706
2.19,2.19,2.19,2.19,0.0,0.0,0.0,3.91911765
2.2,2.2,2.2,2.2,0.0,0.0,0.0,3.9
2.21,2.21,2.21,2.21,0.0,0.0,0.0,3.95441176
2.22,2.22,2.22,2.22,0.0,0.0,0.0,3.91176471
2.23,2.23,2.23,2.23,0.0,0.0,0.0,3.79411765
2.24,2.24,2.24,2.24,0.0,0.0,0.0,3.79411765
2.25,2.25,2.25,2.25,0.0,0.0,0.0,3.72352941
2.26,2.26,2.26,2.26,0.0,0.0,0.0,3.77794118
2.27,2.27,2.27,2.27,0.0,0.0,0.0,3.77352941
2.28,2.28,2.28,2.28,0.0,0.0,0.0,3.73088235
2.29,2.29,2.29,2.29,0.0,0.0,0.0,3.64852941
2.3,2.3,2.3,2.3,0.0,0.0,0.0,3.73382353
2.31,2.31,2.31,2.31,0.0,0.0,0.0,3.73382353
2.32,2.32,2.32,2.32,0.0,0.0,0.0,3.69411765
2.33,2.33,2.33,2.33,0.0,0.0,0.0,3.70735294
2.34,2.34,2.34,2.34,0.0,0.0,0.0,3.72794118
2.35,2.35,2.35,2.35,0.0,0.0,0.0,3.78529412
2.36,2.36,2.36,2.36,0.0,0.0,0.0,3.68529412
2.37,2.37,2.37,2.37,0.0,0.0,0.0,3.65294118
2.38,2.38,2.38,2.38,0.0,0.0,0.0,3.70735294
2.39,2.39,2.39,2.39,0.0,0.0,0.0,3.775
2.4,2.4,2.4,2.4,0.0,0.0,0.0,3.83382353
2.41,2.41,2.41,2.41,0.0,0.0,0.0,3.825
2.42,2.42,2.42,2.42,0.0,0.0,0.0,3.75882353
2.43,2.43,2.43,2.43,0.0,0.0,0.0,3.68382353
2.44,2.44,2.44,2.44,0.0,0.0,0.0,3.57794118
2.45,2.45,2.45,2.45,0.0,0.0,0.0,3.62205882
2.46,2.46,2.46,2.46,0.0,0.0,0.0,3.52058824
2.47,2.47,2.47,2.47,0.0,0.0,0.0,3.49705882
2.48,2.48,2.48,2.48,0.0,0.0,0.0,3.45
2.49,2.49,2.49,2.49,0.0,0.0,0.0,3.45294118
2.5,2.5,2.5,2.5,0.0,0.0,0.0,3.48382353
2.51,2.51,2.51,2.51,0.0,0.0,0.0,3.50735294
2.52,2.52,2.52,2.52,0.0,0.0,0.0,3.48088235
2.53,2.53,2.53,2.53,0.0,0.0,0.0,3.46470588
2.54,2.54,2.54,2.54,0.0,0.0,0.0,3.48823529
2.55,2.55,2.55,2.55,0.0,0.0,0.0,3.54264706
2.56,2.56,2.56,2.56,0.0,0.0,0.0,3.48382353
2.57,2.57,2.57,2.57,0.0,0.0,0.0,3.53823529
2.58,2.58,2.58,2.58,0.0,0.0,0.0,3.57647059
2.59,2.59,2.59,2.59,0.0,0.0,0.0,3.67352941
2.6,2.6,2.6,2.6,0.0,0.0,0.0,3.68529412
2.61,2.61,2.61,2.61,0.0,0.0,0.0,3.75588235
2.62,2.62,2.62,2.62,0.0,0.0,0.0,3.67352941
2.63,2.63,2.63,2.63,0.0,0.0,0.0,3.66617647
2.64,2.64,2.64,2.64,0.0,0.0,0.0,3.68235294
2.65,2.65,2.65,2.65,0.0,0.0,0.0,3.71470588
2.66,2.66,2.66,2.66,0.0,0.0,0.0,3.68823529
2.67,2.67,2.67,2.67,0.0,0.0,0.0,3.75
2.68,2.68,2.68,2.68,0.0,0.0,0.0,3.71911765
2.69,2.69,2.69,2.69,0.0,0.0,0.0,3.67941176
2.7,2.7,2.7,2.7,0.0,0.0,0.0,3.74117647
2.71,2.71,2.71,2.71,0.0,0.0,0.0,3.87058824
2.72,2.72,2.72,2.72,0.0,0.0,0.0,3.87794118
2.73,2.73,2.73,2.73,0.0,0.0,0.0,3.93235294
2.74,2.74,2.74,2.74,0.0,0.0,0.0,3.95147059
2.75,2.75,2.75,2.75,0.0,0.0,0.0,3.90147059
2.76,2.76,2.76,2.76,0.0,0.0,0.0,3.84264706
2.77,2.77,2.77,2.77,0.0,0.0,0.0,3.85
2.78,2.78,2.78,2.78,0.0,0.0,0.0,3.81176471
2.79,2.79,2.79,2.79,0.0,0.0,0.0,3.78823529
2.8,2.8,2.8,2.8,0.0,0.0,0.0,3.77352941
2.81,2.81,2.81,2.81,0.0,0.0,0.0,3.85147059
2.82,2.82,2.82,2.82,0.0,0.0,0.0,3.83529412
2.83,2.83,2.83,2.83,0.0,0.0,0.0,3.76911765
2.84,2.84,2.84,2.84,0.0,0.0,0.0,3.82794118
2.85,2.85,2.85,2.85,0.0,0.0,0.0,3.81617647
2.86,2.86,2.86,2.86,0.0,0.0,0.0,3.92058824
2.87,2.87,2.87,2.87,0.0,0.0,0.0,3.89411765
2.88,2.88,2.88,2.88,0.0,0.0,0.0,3.93235294
2.89,2.89,2.89,2.89,0.0,0.0,0.0,3.91764706
2.9,2.9,2.9,2.9,0.0,0.0,0.0,3.92205882
2.91,2.91,2.91,2.91,0.0,0.0,0.0,3.81911765
2.92,2.92,2.92,2.92,0.0,0.0,0.0,3.79558824
2.93,2.93,2.93,2.93,0.0,0.0,0.0,3.91323529
2.94,2.94,2.94,2.94,0.0,0.0,0.0,3.925
2.95,2.95,2.95,2.95,0.0,0.0,0.0,3.94852941
2.96,2.96,2.96,2.96,0.0,0.0,0.0,3.925
2.97,2.97,2.97,2.97,0.0,0.0,0.0,3.90441176
2.98,2.98,2.98,2.98,0.0,0.0,0.0,3.87794118
2.99,2.99,2.99,2.99,0.0,0.0,0.0,3.92941176
3.0,3.0,3.0,3.0,0.0,0.0,0.0,3.88970588
3.01,3.01,3.01,3.01,0.0,0.0,0.0,3.88970588
3.02,3.02,3.02,3.02,0.0,0.0,0.0,3.86617647
3.03,3.03,3.03,3.03,0.0,0.0,0.0,3.87058824
3.04,3.04,3.04,3.04,0.0,0.0,0.0,3.76911765
3.05,3.05,3.05,3.05,0.0,0.0,0.0,3.76323529
3.06,3.06,3.06,3.06,0.0,0.0,0.0,3.75882353
3.07,3.07,3.07,3.07,0.0,0.0,0.0,3.73235294
3.08,3.08,3.08,3.08,0.0,0.0,0.0,3.78970588
3.09,3.09,3.09,3.09,0.0,0.0,0.0,3.82205882
3.1,3.1,3.1,3.1,0.0,0.0,0.0,3.75147059
3.11,3.11,3.11,3.11,0.0,0.0,0.0,3.82205882
3.12,3.12,3.12,3.12,0.0,0.0,0.0,3.80735294
3.13,3.13,3.13,3.13,0.0,0.0,0.0,3.94411765
3.14,3.14,3.14,3.14,0.0,0.0,0.0,3.80294118
3.15,3.15,3.15,3.15,0.0,0.0,0.0,3.75882353
3.16,3.16,3.16,3.16,0.0,0.0,0.0,3.74264706
3.17,3.17,3.17,3.17,0.0,0.0,0.0,3.69264706
3.18,3.18,3.18,3.18,0.0,0.0,0.0,3.71617647
3.19,3.19,3.19,3.19,0.0,0.0,0.0,3.76617647
3.2,3.2,3.2,3.2,0.0,0.0,0.0,3.78235294
3.21,3.21,3.21,3.21,0.0,0.0,0.0,3.62794118
3.22,3.22,3.22,3.22,0.0,0.0,0.0,3.57352941
3.23,3.23,3.23,3.23,0.0,0.0,0.0,3.61323529
3.24,3.24,3.24,3.24,0.0,0.0,0.0,3.67058824
3.25,3.25,3.25,3.25,0.0,0.0,0.0,3.65147059
3.26,3.26,3.26,3.26,0.0,0.0,0.0,3.64411765
3.27,3.27,3.27,3.27,0.0,0.0,0.0,3.58970588
3.28,3.28,3.28,3.28,0.0,0.0,0.0,3.64117647
3.29,3.29,3.29,3.29,0.0,0.0,0.0,3.68088235
3.3,3.3,3.3,3.3,0.0,0.0,0.0,3.68088235
3.31,3.31,3.31,3.31,0.0,0.0,0.0,3.61029412
3.32,3.32,3.32,3.32,0.0,0.0,0.0,3.59852941
3.33,3.33,3.33,3.33,0.0,0.0,0.0,3.67205882
3.34,3.34,3.34,3.34,0.0,0.0,0.0,3.67205882
3.35,3.35,3.35,3.35,0.0,0.0,0.0,3.69264706
3.36,3.36,3.36,3.36,0.0,0.0,0.0,3.80882353
3.37,3.37,3.37,3.37,0.0,0.0,0.0,3.76617647
3.38,3.38,3.38,3.38,0.0,0.0,0.0,3.68382353
3.39,3.39,3.39,3.39,0.0,0.0,0.0,3.71911765
3.4,3.4,3.4,3.4,0.0,0.0,0.0,3.77794118
3.41,3.41,3.41,3.41,0.0,0.0,0.0,3.75441176
3.42,3.42,3.42,3.42,0.0,0.0,0.0,3.86470588
3.43,3.43,3.43,3.43,0.0,0.0,0.0,3.78529412
3.44,3.44,3.44,3.44,0.0,0.0,0.0,3.81764706
3.45,3.45,3.45,3.45,0.0,0.0,0.0,3.73529412
3.46,3.46,3.46,3.46,0.0,0.0,0.0,3.83235294
3.47,3.47,3.47,3.47,0.0,0.0,0.0,3.79411765
3.48,3.48,3.48,3.48,0.0,0.0,0.0,3.81764706
3.49,3.49,3.49,3.49,0.0,0.0,0.0,3.80882353
3.5,3.5,3.5,3.5,0.0,0.0,0.0,3.83235294
3.51,3.51,3.51,3.51,0.0,0.0,0.0,3.84852941
3.52,3.52,3.52,3.52,0.0,0.0,0.0,3.88382353
3.53,3.53,3.53,3.53,0.0,0.0,0.0,3.92352941
3.54,3.54,3.54,3.54,0.0,0.0,0.0,4.00882353
3.55,3.55,3.55,3.55,0.0,0.0,0.0,3.98529412
3.56,3.56,3.56,3.56,0.0,0.0,0.0,3.98970588
3.57,3.57,3.57,3.57,0.0,0.0,0.0,3.96176471
3.58,3.58,3.58,3.58,0.0,0.0,0.0,3.96617647
3.59,3.59,3.59,3.59,0.0,0.0,0.0,3.98088235
3.6,3.6,3.6,3.6,0.0,0.0,0.0,3.84852941
3.61,3.61,3.61,3.61,0.0,0.0,0.0,3.84117647
3.62,3.62,3.62,3.62,0.0,0.0,0.0,3.79411765
3.63,3.63,3.63,3.63,0.0,0.0,0.0,3.78970588
3.64,3.64,3.64,3.64,0.0,0.0,0.0,3.79411765
3.65,3.65,3.65,3.65,0.0,0.0,0.0,3.93823529
3.66,3.66,3.66,3.66,0.0,0.0,0.0,3.63382353
3.67,3.67,3.67,3.67,0.0,0.0,0.0,3.62205882
3.68,3.68,3.68,3.68,0.0,0.0,0.0,3.52794118
3.69,3.69,3.69,3.69,0.0,0.0,0.0,3.48823529
3.7,3.7,3.7,3.7,0.0,0.0,0.0,3.41470588
3.71,3.71,3.71,3.71,0.0,0.0,0.0,3.26176471
3.72,3.72,3.72,3.72,0.0,0.0,0.0,3.56911765
3.73,3.73,3.73,3.73,0.0,0.0,0.0,3.47941176
3.74,3.74,3.74,3.74,0.0,0.0,0.0,3.51470588
3.75,3.75,3.75,3.75,0.0,0.0,0.0,3.55
3.76,3.76,3.76,3.76,0.0,0.0,0.0,3.65
3.77,3.77,3.77,3.77,0.0,0.0,0.0,3.66029412
3.78,3.78,3.78,3.78,0.0,0.0,0.0,3.71470588
3.79,3.79,3.79,3.79,0.0,0.0,0.0,3.72352941
3.8,3.8,3.8,3.8,0.0,0.0,0.0,3.73382353
3.81,3.81,3.81,3.81,0.0,0.0,0.0,3.74558824
3.82,3.82,3.82,3.82,0.0,0.0,0.0,3.84705882
3.83,3.83,3.83,3.83,0.0,0.0,0.0,3.88235294
3.84,3.84,3.84,3.84,0.0,0.0,0.0,4.00882353
3.85,3.85,3.85,3.85,0.0,0.0,0.0,4.09558824
3.86,3.86,3.86,3.86,0.0,0.0,0.0,4.23235294
3.87,3.87,3.87,3.87,0.0,0.0,0.0,4.26764706
3.88,3.88,3.88,3.88,0.0,0.0,0.0,4.34705882
3.89,3.89,3.89,3.89,0.0,0.0,0.0,4.48676471
3.9,3.9,3.9,3.9,0.0,0.0,0.0,4.33823529
3.91,3.91,3.91,3.91,0.0,0.0,0.0,4.33382353
3.92,3.92,3.92,3.92,0.0,0.0,0.0,4.15
3.93,3.93,3.93,3.93,0.0,0.0,0.0,4.23676471
3.94,3.94,3.94,3.94,0.0,0.0,0.0,4.53823529
3.95,3.95,3.95,3.95,0.0,0.0,0.0,4.23970588
3.96,3.96,3.96,3.96,0.0,0.0,0.0,4.12205882
3.97,3.97,3.97,3.97,0.0,0.0,0.0,4.10294118
3.98,3.98,3.98,3.98,0.0,0.0,0.0,4.47058824
3.99,3.99,3.99,3.99,0.0,0.0,0.0,4.05147059
4.0,4.0,4.0,4.0,0.0,0.0,0.0,3.85147059
4.01,4.01,4.01,4.01,0.0,0.0,0.0,3.96029412
4.02,4.02,4.02,4.02,0.0,0.0,0.0,3.93235294
4.03,4.03,4.03,4.03,0.0,0.0,0.0,3.88970588
4.04,4.04,4.04,4.04,0.0,0.0,0.0,3.75
4.05,4.05,4.05,4.05,0.0,0.0,0.0,3.79705882
4.06,4.06,4.06,4.06,0.0,0.0,0.0,3.90735294
4.07,4.07,4.07,4.07,0.0,0.0,0.0,3.89558824
4.08,4.08,4.08,4.08,0.0,0.0,0.0,3.91911765
4.09,4.09,4.09,4.09,0.0,0.0,0.0,4.09117647
4.1,4.1,4.1,4.1,0.0,0.0,0.0,4.00147059
4.11,4.11,4.11,4.11,0.0,0.0,0.0,4.06029412
4.12,4.12,4.12,4.12,0.0,0.0,0.0,3.93823529
4.13,4.13,4.13,4.13,0.0,0.0,0.0,3.93823529
4.14,4.14,4.14,4.14,0.0,0.0,0.0,3.86029412
4.15,4.15,4.15,4.15,0.0,0.0,0.0,3.84411765
4.16,4.16,4.16,4.16,0.0,0.0,0.0,3.91911765
4.17,4.17,4.17,4.17,0.0,0.0,0.0,3.76176471
4.18,4.18,4.18,4.18,0.0,0.0,0.0,3.80882353
4.19,4.19,4.19,4.19,0.0,0.0,0.0,3.89117647
4.2,4.2,4.2,4.2,0.0,0.0,0.0,3.88676471
4.21,4.21,4.21,4.21,0.0,0.0,0.0,3.89852941
4.22,4.22,4.22,4.22,0.0,0.0,0.0,3.95441176
4.23,4.23,4.23,4.23,0.0,0.0,0.0,3.73529412
4.24,4.24,4.24,4.24,0.0,0.0,0.0,3.77352941
4.25,4.25,4.25,4.25,0.0,0.0,0.0,3.83676471
4.26,4.26,4.26,4.26,0.0,0.0,0.0,3.87647059
4.27,4.27,4.27,4.27,0.0,0.0,0.0,3.83382353
4.28,4.28,4.28,4.28,0.0,0.0,0.0,3.89117647
4.29,4.29,4.29,4.29,0.0,0.0,0.0,3.77941176
4.3,4.3,4.3,4.3,0.0,0.0,0.0,3.77941176
4.31,4.31,4.31,4.31,0.0,0.0,0.0,3.72352941
4.32,4.32,4.32,4.32,0.0,0.0,0.0,3.74705882
4.33,4.33,4.33,4.33,0.0,0.0,0.0,3.86911765
4.34,4.34,4.34,4.34,0.0,0.0,0.0,3.9
4.35,4.35,4.35,4.35,0.0,0.0,0.0,3.88823529
4.36,4.36,4.36,4.36,0.0,0.0,0.0,3.84558824
4.37,4.37,4.37,4.37,0.0,0.0,0.0,3.97794118
4.38,4.38,4.38,4.38,0.0,0.0,0.0,3.94705882
4.39,4.39,4.39,4.39,0.0,0.0,0.0,3.81764706
4.4,4.4,4.4,4.4,0.0,0.0,0.0,3.87647059
4.41,4.41,4.41,4.41,0.0,0.0,0.0,3.79411765
4.42,4.42,4.42,4.42,0.0,0.0,0.0,3.80588235
4.43,4.43,4.43,4.43,0.0,0.0,0.0,3.72794118
4.44,4.44,4.44,4.44,0.0,0.0,0.0,3.76764706
4.45,4.45,4.45,4.45,0.0,0.0,0.0,3.69264706
4.46,4.46,4.46,4.46,0.0,0.0,0.0,3.78676471
4.47,4.47,4.47,4.47,0.0,0.0,0.0,3.82647059
4.48,4.48,4.48,4.48,0.0,0.0,0.0,3.83676471
4.49,4.49,4.49,4.49,0.0,0.0,0.0,3.86029412
4.5,4.5,4.5,4.5,0.0,0.0,0.0,3.75441176
4.51,4.51,4.51,4.51,0.0,0.0,0.0,3.63235294
4.52,4.52,4.52,4.52,0.0,0.0,0.0,3.62794118
4.53,4.53,4.53,4.53,0.0,0.0,0.0,3.56911765
4.54,4.54,4.54,4.54,0.0,0.0,0.0,3.51470588
4.55,4.55,4.55,4.55,0.0,0.0,0.0,3.50294118
4.56,4.56,4.56,4.56,0.0,0.0,0.0,3.47941176
4.57,4.57,4.57,4.57,0.0,0.0,0.0,3.53382353
4.58,4.58,4.58,4.58,0.0,0.0,0.0,3.68235294
4.59,4.59,4.59,4.59,0.0,0.0,0.0,3.71764706
4.6,4.6,4.6,4.6,0.0,0.0,0.0,3.74558824
4.61,4.61,4.61,4.61,0.0,0.0,0.0,3.75735294
4.62,4.62,4.62,4.62,0.0,0.0,0.0,3.78088235
4.63,4.63,4.63,4.63,0.0,0.0,0.0,3.81176471
4.64,4.64,4.64,4.64,0.0,0.0,0.0,3.78088235
4.65,4.65,4.65,4.65,0.0,0.0,0.0,3.81617647
4.66,4.66,4.66,4.66,0.0,0.0,0.0,3.79264706
4.67,4.67,4.67,4.67,0.0,0.0,0.0,3.79264706
4.68,4.68,4.68,4.68,0.0,0.0,0.0,3.79705882
4.69,4.69,4.69,4.69,0.0,0.0,0.0,3.80441176
4.7,4.7,4.7,4.7,0.0,0.0,0.0,3.79705882
4.71,4.71,4.71,4.71,0.0,0.0,0.0,3.81617647
4.72,4.72,4.72,4.72,0.0,0.0,0.0,3.80441176
4.73,4.73,4.73,4.73,0.0,0.0,0.0,3.81617647
4.74,4.74,4.74,4.74,0.0,0.0,0.0,3.81617647
4.75,4.75,4.75,4.75,0.0,0.0,0.0,3.82352941
4.76,4.76,4.76,4.76,0.0,0.0,0.0,3.76617647
4.77,4.77,4.77,4.77,0.0,0.0,0.0,3.80882353
4.78,4.78,4.78,4.78,0.0,0.0,0.0,3.83235294
4.79,4.79,4.79,4.79,0.0,0.0,0.0,3.81617647
4.8,4.8,4.8,4.8,0.0,0.0,0.0,3.82058824
4.81,4.81,4.81,4.81,0.0,0.0,0.0,3.80441176
4.82,4.82,4.82,4.82,0.0,0.0,0.0,3.80441176
4.83,4.83,4.83,4.83,0.0,0.0,0.0,3.82794118
4.84,4.84,4.84,4.84,0.0,0.0,0.0,3.79411765
4.85,4.85,4.85,4.85,0.0,0.0,0.0,3.80147059
4.86,4.86,4.86,4.86,0.0,0.0,0.0,3.77352941
4.87,4.87,4.87,4.87,0.0,0.0,0.0,3.76176471
4.88,4.88,4.88,4.88,0.0,0.0,0.0,3.75441176
4.89,4.89,4.89,4.89,0.0,0.0,0.0,3.75441176
4.9,4.9,4.9,4.9,0.0,0.0,0.0,3.75441176
4.91,4.91,4.91,4.91,0.0,0.0,0.0,3.76176471
4.92,4.92,4.92,4.92,0.0,0.0,0.0,3.73088235
4.93,4.93,4.93,4.93,0.0,0.0,0.0,3.78529412
4.94,4.94,4.94,4.94,0.0,0.0,0.0,3.74264706
4.95,4.95,4.95,4.95,0.0,0.0,0.0,3.76176471
4.96,4.96,4.96,4.96,0.0,0.0,0.0,3.75441176
4.97,4.97,4.97,4.97,0.0,0.0,0.0,3.74264706
4.98,4.98,4.98,4.98,0.0,0.0,0.0,3.70882353
4.99,4.99,4.99,4.99,0.0,0.0,0.0,3.71176471
5.0,5.0,5.0,5.0,0.0,0.0,0.0,3.73970588
5.01,5.01,5.01,5.01,0.0,0.0,0.0,3.79705882
5.02,5.02,5.02,5.02,0.0,0.0,0.0,3.72647059
5.03,5.03,5.03,5.03,0.0,0.0,0.0,3.73823529
5.04,5.04,5.04,5.04,0.0,0.0,0.0,3.77352941
5.05,5.05,5.05,5.05,0.0,0.0,0.0,3.77647059
5.06,5.06,5.06,5.06,0.0,0.0,0.0,3.8
5.07,5.07,5.07,5.07,0.0,0.0,0.0,3.75294118
5.08,5.08,5.08,5.08,0.0,0.0,0.0,3.76470588
5.09,5.09,5.09,5.09,0.0,0.0,0.0,3.78823529
5.1,5.1,5.1,5.1,0.0,0.0,0.0,3.69411765
5.11,5.11,5.11,5.11,0.0,0.0,0.0,3.73382353
5.12,5.12,5.12,5.12,0.0,0.0,0.0,3.72647059
5.13,5.13,5.13,5.13,0.0,0.0,0.0,3.64852941
5.14,5.14,5.14,5.14,0.0,0.0,0.0,3.60147059
5.15,5.15,5.15,5.15,0.0,0.0,0.0,3.63676471
5.16,5.16,5.16,5.16,0.0,0.0,0.0,3.61323529
5.17,5.17,5.17,5.17,0.0,0.0,0.0,3.78970588
5.18,5.18,5.18,5.18,0.0,0.0,0.0,3.80147059
5.19,5.19,5.19,5.19,0.0,0.0,0.0,3.91029412
5.2,5.2,5.2,5.2,0.0,0.0,0.0,3.92941176
5.21,5.21,5.21,5.21,0.0,0.0,0.0,3.89852941
5.22,5.22,5.22,5.22,0.0,0.0,0.0,3.97352941
5.23,5.23,5.23,5.23,0.0,0.0,0.0,4.11470588
5.24,5.24,5.24,5.24,0.0,0.0,0.0,4.04117647
5.25,5.25,5.25,5.25,0.0,0.0,0.0,4.14264706
5.26,5.26,5.26,5.26,0.0,0.0,0.0,4.22058824
5.27,5.27,5.27,5.27,0.0,0.0,0.0,4.20147059
5.28,5.28,5.28,5.28,0.0,0.0,0.0,4.18529412
5.29,5.29,5.29,5.29,0.0,0.0,0.0,4.21323529
5.3,5.3,5.3,5.3,0.0,0.0,0.0,4.16617647
5.31,5.31,5.31,5.31,0.0,0.0,0.0,4.16470588
5.32,5.32,5.32,5.32,0.0,0.0,0.0,4.125
5.33,5.33,5.33,5.33,0.0,0.0,0.0,4.10882353
5.34,5.34,5.34,5.34,0.0,0.0,0.0,4.03382353
5.35,5.35,5.35,5.35,0.0,0.0,0.0,3.99117647
5.36,5.36,5.36,5.36,0.0,0.0,0.0,3.92647059
5.37,5.37,5.37,5.37,0.0,0.0,0.0,3.95294118
5.38,5.38,5.38,5.38,0.0,0.0,0.0,3.94117647
5.39,5.39,5.39,5.39,0.0,0.0,0.0,3.93676471
5.4,5.4,5.4,5.4,0.0,0.0,0.0,3.93676471
5.41,5.41,5.41,5.41,0.0,0.0,0.0,4.02205882
5.42,5.42,5.42,5.42,0.0,0.0,0.0,4.06911765
5.43,5.43,5.43,5.43,0.0,0.0,0.0,3.98676471
5.44,5.44,5.44,5.44,0.0,0.0,0.0,3.925
5.45,5.45,5.45,5.45,0.0,0.0,0.0,3.92941176
5.46,5.46,5.46,5.46,0.0,0.0,0.0,3.89411765
5.47,5.47,5.47,5.47,0.0,0.0,0.0,3.95294118
5.48,5.48,5.48,5.48,0.0,0.0,0.0,3.95294118
5.49,5.49,5.49,5.49,0.0,0.0,0.0,3.96470588
5.5,5.5,5.5,5.5,0.0,0.0,0.0,3.95294118
5.51,5.51,5.51,5.51,0.0,0.0,0.0,3.98823529
5.52,5.52,5.52,5.52,0.0,0.0,0.0,3.97647059
5.53,5.53,5.53,5.53,0.0,0.0,0.0,3.97647059
5.54,5.54,5.54,5.54,0.0,0.0,0.0,3.98088235
5.55,5.55,5.55,5.55,0.0,0.0,0.0,3.96470588
5.56,5.56,5.56,5.56,0.0,0.0,0.0,3.94117647
5.57,5.57,5.57,5.57,0.0,0.0,0.0,3.95294118
5.58,5.58,5.58,5.58,0.0,0.0,0.0,3.97647059
5.59,5.59,5.59,5.59,0.0,0.0,0.0,3.95294118
5.6,5.6,5.6,5.6,0.0,0.0,0.0,3.91764706
5.61,5.61,5.61,5.61,0.0,0.0,0.0,3.91764706
5.62,5.62,5.62,5.62,0.0,0.0,0.0,3.98088235
5.63,5.63,5.63,5.63,0.0,0.0,0.0,4.01617647
5.64,5.64,5.64,5.64,0.0,0.0,0.0,4.0
5.65,5.65,5.65,5.65,0.0,0.0,0.0,4.02794118
5.66,5.66,5.66,5.66,0.0,0.0,0.0,4.16470588
5.67,5.67,5.67,5.67,0.0,0.0,0.0,4.03529412
5.68,5.68,5.68,5.68,0.0,0.0,0.0,4.0
5.69,5.69,5.69,5.69,0.0,0.0,0.0,4.09411765
5.7,5.7,5.7,5.7,0.0,0.0,0.0,4.21617647
5.71,5.71,5.71,5.71,0.0,0.0,0.0,4.075
5.72,5.72,5.72,5.72,0.0,0.0,0.0,4.09852941
5.73,5.73,5.73,5.73,0.0,0.0,0.0,4.10735294
5.74,5.74,5.74,5.74,0.0,0.0,0.0,4.20441176
5.75,5.75,5.75,5.75,0.0,0.0,0.0,4.18823529
5.76,5.76,5.76,5.76,0.0,0.0,0.0,4.08676471
5.77,5.77,5.77,5.77,0.0,0.0,0.0,3.98088235
5.78,5.78,5.78,5.78,0.0,0.0,0.0,4.01176471
5.79,5.79,5.79,5.79,0.0,0.0,0.0,3.95588235
5.8,5.8,5.8,5.8,0.0,0.0,0.0,3.92794118
5.81,5.81,5.81,5.81,0.0,0.0,0.0,3.92647059
5.82,5.82,5.82,5.82,0.0,0.0,0.0,3.87794118
5.83,5.83,5.83,5.83,0.0,0.0,0.0,3.95441176
5.84,5.84,5.84,5.84,0.0,0.0,0.0,3.92794118
5.85,5.85,5.85,5.85,0.0,0.0,0.0,3.94411765
5.86,5.86,5.86,5.86,0.0,0.0,0.0,3.97058824
5.87,5.87,5.87,5.87,0.0,0.0,0.0,3.97058824
5.88,5.88,5.88,5.88,0.0,0.0,0.0,3.98676471
5.89,5.89,5.89,5.89,0.0,0.0,0.0,3.96323529
5.9,5.9,5.9,5.9,0.0,0.0,0.0,3.975
5.91,5.91,5.91,5.91,0.0,0.0,0.0,3.93235294
5.92,5.92,5.92,5.92,0.0,0.0,0.0,3.95588235
5.93,5.93,5.93,5.93,0.0,0.0,0.0,3.89705882
5.94,5.94,5.94,5.94,0.0,0.0,0.0,3.87794118
5.95,5.95,5.95,5.95,0.0,0.0,0.0,3.88970588
5.96,5.96,5.96,5.96,0.0,0.0,0.0,3.80735294
5.97,5.97,5.97,5.97,0.0,0.0,0.0,3.85882353
5.98,5.98,5.98,5.98,0.0,0.0,0.0,3.83529412
5.99,5.99,5.99,5.99,0.0,0.0,0.0,3.78088235
6.0,6.0,6.0,6.0,0.0,0.0,0.0,3.80441176
6.01,6.01,6.01,6.01,0.0,0.0,0.0,3.81176471
6.02,6.02,6.02,6.02,0.0,0.0,0.0,3.84264706
6.03,6.03,6.03,6.03,0.0,0.0,0.0,3.85441176
6.04,6.04,6.04,6.04,0.0,0.0,0.0,3.78088235
6.05,6.05,6.05,6.05,0.0,0.0,0.0,3.79264706
6.06,6.06,6.06,6.06,0.0,0.0,0.0,3.79264706
6.07,6.07,6.07,6.07,0.0,0.0,0.0,3.79705882
6.08,6.08,6.08,6.08,0.0,0.0,0.0,3.74558824
6.09,6.09,6.09,6.09,0.0,0.0,0.0,3.70735294
6.1,6.1,6.1,6.1,0.0,0.0,0.0,3.75441176
6.11,6.11,6.11,6.11,0.0,0.0,0.0,3.78529412
6.12,6.12,6.12,6.12,0.0,0.0,0.0,3.84411765
6.13,6.13,6.13,6.13,0.0,0.0,0.0,3.80147059
6.14,6.14,6.14,6.14,0.0,0.0,0.0,3.69558824
6.15,6.15,6.15,6.15,0.0,0.0,0.0,3.73088235
6.16,6.16,6.16,6.16,0.0,0.0,0.0,3.73088235
6.17,6.17,6.17,6.17,0.0,0.0,0.0,3.76176471
6.18,6.18,6.18,6.18,0.0,0.0,0.0,3.74705882
6.19,6.19,6.19,6.19,0.0,0.0,0.0,3.76617647
6.2,6.2,6.2,6.2,0.0,0.0,0.0,3.76176471
6.21,6.21,6.21,6.21,0.0,0.0,0.0,3.77794118
6.22,6.22,6.22,6.22,0.0,0.0,0.0,3.80588235
6.23,6.23,6.23,6.23,0.0,0.0,0.0,3.84117647
6.24,6.24,6.24,6.24,0.0,0.0,0.0,3.775
6.25,6.25,6.25,6.25,0.0,0.0,0.0,3.81764706
6.26,6.26,6.26,6.26,0.0,0.0,0.0,3.80588235
6.27,6.27,6.27,6.27,0.0,0.0,0.0,3.86764706
6.28,6.28,6.28,6.28,0.0,0.0,0.0,3.80588235
6.29,6.29,6.29,6.29,0.0,0.0,0.0,3.81764706
6.3,6.3,6.3,6.3,0.0,0.0,0.0,3.82058824
6.31,6.31,6.31,6.31,0.0,0.0,0.0,3.73382353
6.32,6.32,6.32,6.32,0.0,0.0,0.0,3.70735294
6.33,6.33,6.33,6.33,0.0,0.0,0.0,3.80147059
6.34,6.34,6.34,6.34,0.0,0.0,0.0,3.71470588
6.35,6.35,6.35,6.35,0.0,0.0,0.0,3.71911765
6.36,6.36,6.36,6.36,0.0,0.0,0.0,3.79264706
6.37,6.37,6.37,6.37,0.0,0.0,0.0,3.74558824
6.38,6.38,6.38,6.38,0.0,0.0,0.0,3.72941176
6.39,6.39,6.39,6.39,0.0,0.0,0.0,3.75
6.4,6.4,6.4,6.4,0.0,0.0,0.0,3.77647059
6.41,6.41,6.41,6.41,0.0,0.0,0.0,3.79264706
6.42,6.42,6.42,6.42,0.0,0.0,0.0,3.79264706
6.43,6.43,6.43,6.43,0.0,0.0,0.0,3.68235294
6.44,6.44,6.44,6.44,0.0,0.0,0.0,3.75735294
6.45,6.45,6.45,6.45,0.0,0.0,0.0,3.76617647
6.46,6.46,6.46,6.46,0.0,0.0,0.0,3.75
6.47,6.47,6.47,6.47,0.0,0.0,0.0,3.72647059
6.48,6.48,6.48,6.48,0.0,0.0,0.0,3.71470588
6.49,6.49,6.49,6.49,0.0,0.0,0.0,3.78823529
6.5,6.5,6.5,6.5,0.0,0.0,0.0,3.65588235
6.51,6.51,6.51,6.51,0.0,0.0,0.0,3.66323529
6.52,6.52,6.52,6.52,0.0,0.0,0.0,3.63970588
6.53,6.53,6.53,6.53,0.0,0.0,0.0,3.63676471
6.54,6.54,6.54,6.54,0.0,0.0,0.0,3.58529412
6.55,6.55,6.55,6.55,0.0,0.0,0.0,3.64411765
6.56,6.56,6.56,6.56,0.0,0.0,0.0,3.56911765
6.57,6.57,6.57,6.57,0.0,0.0,0.0,3.56176471
6.58,6.58,6.58,6.58,0.0,0.0,0.0,3.60882353
6.59,6.59,6.59,6.59,0.0,0.0,0.0,3.57794118
6.6,6.6,6.6,6.6,0.0,0.0,0.0,3.52647059
6.61,6.61,6.61,6.61,0.0,0.0,0.0,3.58823529
6.62,6.62,6.62,6.62,0.0,0.0,0.0,3.60735294
6.63,6.63,6.63,6.63,0.0,0.0,0.0,3.57647059
6.64,6.64,6.64,6.64,0.0,0.0,0.0,3.63529412
6.65,6.65,6.65,6.65,0.0,0.0,0.0,3.61617647
6.66,6.66,6.66,6.66,0.0,0.0,0.0,3.64705882
6.67,6.67,6.67,6.67,0.0,0.0,0.0,3.62352941
6.68,6.68,6.68,6.68,0.0,0.0,0.0,3.63529412
6.69,6.69,6.69,6.69,0.0,0.0,0.0,3.55735294
6.7,6.7,6.7,6.7,0.0,0.0,0.0,3.63088235
6.71,6.71,6.71,6.71,0.0,0.0,0.0,3.63235294
6.72,6.72,6.72,6.72,0.0,0.0,0.0,3.73676471
6.73,6.73,6.73,6.73,0.0,0.0,0.0,3.65147059
6.74,6.74,6.74,6.74,0.0,0.0,0.0,3.64705882
6.75,6.75,6.75,6.75,0.0,0.0,0.0,3.62794118
6.76,6.76,6.76,6.76,0.0,0.0,0.0,3.62352941
6.77,6.77,6.77,6.77,0.0,0.0,0.0,3.71764706
6.78,6.78,6.78,6.78,0.0,0.0,0.0,3.68676471
6.79,6.79,6.79,6.79,0.0,0.0,0.0,3.64411765
6.8,6.8,6.8,6.8,0.0,0.0,0.0,3.6
6.81,6.81,6.81,6.81,0.0,0.0,0.0,3.67058824
6.82,6.82,6.82,6.82,0.0,0.0,0.0,3.65147059
6.83,6.83,6.83,6.83,0.0,0.0,0.0,3.65147059
6.84,6.84,6.84,6.84,0.0,0.0,0.0,3.66323529
6.85,6.85,6.85,6.85,0.0,0.0,0.0,3.61323529
6.86,6.86,6.86,6.86,0.0,0.0,0.0,3.62941176
6.87,6.87,6.87,6.87,0.0,0.0,0.0,3.69117647
6.88,6.88,6.88,6.88,0.0,0.0,0.0,3.76470588
6.89,6.89,6.89,6.89,0.0,0.0,0.0,3.82205882
6.9,6.9,6.9,6.9,0.0,0.0,0.0,3.81911765
6.91,6.91,6.91,6.91,0.0,0.0,0.0,3.89852941
6.92,6.92,6.92,6.92,0.0,0.0,0.0,3.86029412
6.93,6.93,6.93,6.93,0.0,0.0,0.0,3.91470588
6.94,6.94,6.94,6.94,0.0,0.0,0.0,3.9
6.95,6.95,6.95,6.95,0.0,0.0,0.0,3.86029412
6.96,6.96,6.96,6.96,0.0,0.0,0.0,3.95735294
6.97,6.97,6.97,6.97,0.0,0.0,0.0,3.97352941
6.98,6.98,6.98,6.98,0.0,0.0,0.0,3.84117647
6.99,6.99,6.99,6.99,0.0,0.0,0.0,3.88823529
7.0,7.0,7.0,7.0,0.0,0.0,0.0,3.76323529
7.01,7.01,7.01,7.01,0.0,0.0,0.0,3.82647059
7.02,7.02,7.02,7.02,0.0,0.0,0.0,3.82941176
7.03,7.03,7.03,7.03,0.0,0.0,0.0,3.9
7.04,7.04,7.04,7.04,0.0,0.0,0.0,3.64558824
7.05,7.05,7.05,7.05,0.0,0.0,0.0,3.71911765
7.06,7.06,7.06,7.06,0.0,0.0,0.0,3.57352941
7.07,7.07,7.07,7.07,0.0,0.0,0.0,3.47941176
7.08,7.08,7.08,7.08,0.0,0.0,0.0,3.49558824
7.09,7.09,7.09,7.09,0.0,0.0,0.0,3.54264706
7.1,7.1,7.1,7.1,0.0,0.0,0.0,3.50735294
7.11,7.11,7.11,7.11,0.0,0.0,0.0,3.56911765
7.12,7.12,7.12,7.12,0.0,0.0,0.0,3.59264706
7.13,7.13,7.13,7.13,0.0,0.0,0.0,3.58088235
7.14,7.14,7.14,7.14,0.0,0.0,0.0,3.59264706
7.15,7.15,7.15,7.15,0.0,0.0,0.0,3.68235294
7.16,7.16,7.16,7.16,0.0,0.0,0.0,3.71029412
7.17,7.17,7.17,7.17,0.0,0.0,0.0,3.80735294
7.18,7.18,7.18,7.18,0.0,0.0,0.0,3.80441176
7.19,7.19,7.19,7.19,0.0,0.0,0.0,3.81617647
7.2,7.2,7.2,7.2,0.0,0.0,0.0,3.79558824
7.21,7.21,7.21,7.21,0.0,0.0,0.0,3.82794118
7.22,7.22,7.22,7.22,0.0,0.0,0.0,3.79558824
7.23,7.23,7.23,7.23,0.0,0.0,0.0,3.78823529
7.24,7.24,7.24,7.24,0.0,0.0,0.0,3.77647059
7.25,7.25,7.25,7.25,0.0,0.0,0.0,3.81323529
7.26,7.26,7.26,7.26,0.0,0.0,0.0,3.83970588
7.27,7.27,7.27,7.27,0.0,0.0,0.0,3.92205882
7.28,7.28,7.28,7.28,0.0,0.0,0.0,3.86764706
7.29,7.29,7.29,7.29,0.0,0.0,0.0,3.82058824
7.3,7.3,7.3,7.3,0.0,0.0,0.0,3.88676471
7.31,7.31,7.31,7.31,0.0,0.0,0.0,3.96470588
7.32,7.32,7.32,7.32,0.0,0.0,0.0,3.93382353
7.33,7.33,7.33,7.33,0.0,0.0,0.0,3.93382353
7.34,7.34,7.34,7.34,0.0,0.0,0.0,3.92205882
7.35,7.35,7.35,7.35,0.0,0.0,0.0,3.81617647
7.36,7.36,7.36,7.36,0.0,0.0,0.0,3.74852941
7.37,7.37,7.37,7.37,0.0,0.0,0.0,3.79558824
7.38,7.38,7.38,7.38,0.0,0.0,0.0,3.82352941
7.39,7.39,7.39,7.39,0.0,0.0,0.0,3.85882353
7.4,7.4,7.4,7.4,0.0,0.0,0.0,3.83970588
7.41,7.41,7.41,7.41,0.0,0.0,0.0,3.80441176
7.42,7.42,7.42,7.42,0.0,0.0,0.0,3.79558824
7.43,7.43,7.43,7.43,0.0,0.0,0.0,3.75294118
7.44,7.44,7.44,7.44,0.0,0.0,0.0,3.76911765
7.45,7.45,7.45,7.45,0.0,0.0,0.0,3.71029412
7.46,7.46,7.46,7.46,0.0,0.0,0.0,3.72205882
7.47,7.47,7.47,7.47,0.0,0.0,0.0,3.69558824
7.48,7.48,7.48,7.48,0.0,0.0,0.0,3.70294118
7.49,7.49,7.49,7.49,0.0,0.0,0.0,3.67941176
7.5,7.5,7.5,7.5,0.0,0.0,0.0,3.58529412
7.51,7.51,7.51,7.51,0.0,0.0,0.0,3.70294118
7.52,7.52,7.52,7.52,0.0,0.0,0.0,3.60147059
7.53,7.53,7.53,7.53,0.0,0.0,0.0,3.66029412
7.54,7.54,7.54,7.54,0.0,0.0,0.0,3.69117647
7.55,7.55,7.55,7.55,0.0,0.0,0.0,3.65147059
7.56,7.56,7.56,7.56,0.0,0.0,0.0,3.65588235
7.57,7.57,7.57,7.57,0.0,0.0,0.0,3.69117647
7.58,7.58,7.58,7.58,0.0,0.0,0.0,3.625
7.59,7.59,7.59,7.59,0.0,0.0,0.0,3.56617647
7.6,7.6,7.6,7.6,0.0,0.0,0.0,3.70294118
7.61,7.61,7.61,7.61,0.0,0.0,0.0,3.67941176
7.62,7.62,7.62,7.62,0.0,0.0,0.0,3.56176471
7.63,7.63,7.63,7.63,0.0,0.0,0.0,3.62058824
7.64,7.64,7.64,7.64,0.0,0.0,0.0,3.64411765
7.65,7.65,7.65,7.65,0.0,0.0,0.0,3.675
7.66,7.66,7.66,7.66,0.0,0.0,0.0,3.69411765
7.67,7.67,7.67,7.67,0.0,0.0,0.0,3.55735294
7.68,7.68,7.68,7.68,0.0,0.0,0.0,3.60882353
7.69,7.69,7.69,7.69,0.0,0.0,0.0,3.62794118
7.7,7.7,7.7,7.7,0.0,0.0,0.0,3.62058824
7.71,7.71,7.71,7.71,0.0,0.0,0.0,3.70588235
7.72,7.72,7.72,7.72,0.0,0.0,0.0,3.65882353
7.73,7.73,7.73,7.73,0.0,0.0,0.0,3.64705882
7.74,7.74,7.74,7.74,0.0,0.0,0.0,3.69117647
7.75,7.75,7.75,7.75,0.0,0.0,0.0,3.74558824
7.76,7.76,7.76,7.76,0.0,0.0,0.0,3.75
7.77,7.77,7.77,7.77,0.0,0.0,0.0,3.72647059
7.78,7.78,7.78,7.78,0.0,0.0,0.0,3.825
7.79,7.79,7.79,7.79,0.0,0.0,0.0,3.77352941
7.8,7.8,7.8,7.8,0.0,0.0,0.0,3.81323529
7.81,7.81,7.81,7.81,0.0,0.0,0.0,3.95882353
7.82,7.82,7.82,7.82,0.0,0.0,0.0,3.91911765
7.83,7.83,7.83,7.83,0.0,0.0,0.0,3.89558824
7.84,7.84,7.84,7.84,0.0,0.0,0.0,3.67205882
7.85,7.85,7.85,7.85,0.0,0.0,0.0,3.77794118
7.86,7.86,7.86,7.86,0.0,0.0,0.0,3.69117647
7.87,7.87,7.87,7.87,0.0,0.0,0.0,3.62794118
7.88,7.88,7.88,7.88,0.0,0.0,0.0,3.66764706
7.89,7.89,7.89,7.89,0.0,0.0,0.0,3.56911765
7.9,7.9,7.9,7.9,0.0,0.0,0.0,3.57352941
7.91,7.91,7.91,7.91,0.0,0.0,0.0,3.53529412
7.92,7.92,7.92,7.92,0.0,0.0,0.0,3.57058824
7.93,7.93,7.93,7.93,0.0,0.0,0.0,3.57058824
7.94,7.94,7.94,7.94,0.0,0.0,0.0,3.55882353
7.95,7.95,7.95,7.95,0.0,0.0,0.0,3.52647059
7.96,7.96,7.96,7.96,0.0,0.0,0.0,3.51617647
7.97,7.97,7.97,7.97,0.0,0.0,0.0,3.48970588
7.98,7.98,7.98,7.98,0.0,0.0,0.0,3.49705882
7.99,7.99,7.99,7.99,0.0,0.0,0.0,3.49264706
8.0,8.0,8.0,8.0,0.0,0.0,0.0,3.52794118
8.01,8.01,8.01,8.01,0.0,0.0,0.0,3.52352941
8.02,8.02,8.02,8.02,0.0,0.0,0.0,3.50441176
8.03,8.03,8.03,8.03,0.0,0.0,0.0,3.55147059
8.04,8.04,8.04,8.04,0.0,0.0,0.0,3.51176471
8.05,8.05,8.05,8.05,0.0,0.0,0.0,3.55147059
8.06,8.06,8.06,8.06,0.0,0.0,0.0,3.42205882
8.07,8.07,8.07,8.07,0.0,0.0,0.0,3.41470588
8.08,8.08,8.08,8.08,0.0,0.0,0.0,3.49705882
8.09,8.09,8.09,8.09,0.0,0.0,0.0,3.44558824
8.1,8.1,8.1,8.1,0.0,0.0,0.0,3.49264706
8.11,8.11,8.11,8.11,0.0,0.0,0.0,3.49558824
8.12,8.12,8.12,8.12,0.0,0.0,0.0,3.43235294
8.13,8.13,8.13,8.13,0.0,0.0,0.0,3.52794118
8.14,8.14,8.14,8.14,0.0,0.0,0.0,3.48382353
8.15,8.15,8.15,8.15,0.0,0.0,0.0,3.50294118
8.16,8.16,8.16,8.16,0.0,0.0,0.0,3.56176471
8.17,8.17,8.17,8.17,0.0,0.0,0.0,3.48529412
8.18,8.18,8.18,8.18,0.0,0.0,0.0,3.48970588
8.19,8.19,8.19,8.19,0.0,0.0,0.0,3.50882353
8.2,8.2,8.2,8.2,0.0,0.0,0.0,3.50441176
8.21,8.21,8.21,8.21,0.0,0.0,0.0,3.625
8.22,8.22,8.22,8.22,0.0,0.0,0.0,3.63676471
8.23,8.23,8.23,8.23,0.0,0.0,0.0,3.53970588
8.24,8.24,8.24,8.24,0.0,0.0,0.0,3.60588235
8.25,8.25,8.25,8.25,0.0,0.0,0.0,3.51470588
8.26,8.26,8.26,8.26,0.0,0.0,0.0,3.49852941
8.27,8.27,8.27,8.27,0.0,0.0,0.0,3.49852941
8.28,8.28,8.28,8.28,0.0,0.0,0.0,3.56176471
8.29,8.29,8.29,8.29,0.0,0.0,0.0,3.47205882
8.3,8.3,8.3,8.3,0.0,0.0,0.0,3.51617647
8.31,8.31,8.31,8.31,0.0,0.0,0.0,3.50735294
8.32,8.32,8.32,8.32,0.0,0.0,0.0,3.46470588
8.33,8.33,8.33,8.33,0.0,0.0,0.0,3.42647059
8.34,8.34,8.34,8.34,0.0,0.0,0.0,3.45735294
8.35,8.35,8.35,8.35,0.0,0.0,0.0,3.44558824
8.36,8.36,8.36,8.36,0.0,0.0,0.0,3.44852941
8.37,8.37,8.37,8.37,0.0,0.0,0.0,3.40588235
8.38,8.38,8.38,8.38,0.0,0.0,0.0,3.45294118
8.39,8.39,8.39,8.39,0.0,0.0,0.0,3.44558824
8.4,8.4,8.4,8.4,0.0,0.0,0.0,3.46470588
8.41,8.41,8.41,8.41,0.0,0.0,0.0,3.47647059
8.42,8.42,8.42,8.42,0.0,0.0,0.0,3.42941176
8.43,8.43,8.43,8.43,0.0,0.0,0.0,3.49264706
8.44,8.44,8.44,8.44,0.0,0.0,0.0,3.46029412
8.45,8.45,8.45,8.45,0.0,0.0,0.0,3.50735294
8.46,8.46,8.46,8.46,0.0,0.0,0.0,3.51176471
8.47,8.47,8.47,8.47,0.0,0.0,0.0,3.52352941
8.48,8.48,8.48,8.48,0.0,0.0,0.0,3.5
8.49,8.49,8.49,8.49,0.0,0.0,0.0,3.48382353
8.5,8.5,8.5,8.5,0.0,0.0,0.0,3.47647059
8.51,8.51,8.51,8.51,0.0,0.0,0.0,3.57352941
8.52,8.52,8.52,8.52,0.0,0.0,0.0,3.61323529
8.53,8.53,8.53,8.53,0.0,0.0,0.0,3.54705882
8.54,8.54,8.54,8.54,0.0,0.0,0.0,3.54705882
8.55,8.55,8.55,8.55,0.0,0.0,0.0,3.50735294
8.56,8.56,8.56,8.56,0.0,0.0,0.0,3.53529412
8.57,8.57,8.57,8.57,0.0,0.0,0.0,3.50735294
8.58,8.58,8.58,8.58,0.0,0.0,0.0,3.46470588
8.59,8.59,8.59,8.59,0.0,0.0,0.0,3.39117647
8.6,8.6,8.6,8.6,0.0,0.0,0.0,3.42205882
8.61,8.61,8.61,8.61,0.0,0.0,0.0,3.38382353
8.62,8.62,8.62,8.62,0.0,0.0,0.0,3.43382353
8.63,8.63,8.63,8.63,0.0,0.0,0.0,3.44558824
8.64,8.64,8.64,8.64,0.0,0.0,0.0,3.5
8.65,8.65,8.65,8.65,0.0,0.0,0.0,3.47647059
8.66,8.66,8.66,8.66,0.0,0.0,0.0,3.47647059
8.67,8.67,8.67,8.67,0.0,0.0,0.0,3.48088235
8.68,8.68,8.68,8.68,0.0,0.0,0.0,3.56323529
8.69,8.69,8.69,8.69,0.0,0.0,0.0,3.55882353
8.7,8.7,8.7,8.7,0.0,0.0,0.0,3.59411765
8.71,8.71,8.71,8.71,0.0,0.0,0.0,3.66470588
8.72,8.72,8.72,8.72,0.0,0.0,0.0,3.66470588
8.73,8.73,8.73,8.73,0.0,0.0,0.0,3.65294118
8.74,8.74,8.74,8.74,0.0,0.0,0.0,3.56617647
8.75,8.75,8.75,8.75,0.0,0.0,0.0,3.56617647
8.76,8.76,8.76,8.76,0.0,0.0,0.0,3.59705882
8.77,8.77,8.77,8.77,0.0,0.0,0.0,3.58235294
8.78,8.78,8.78,8.78,0.0,0.0,0.0,3.54705882
8.79,8.79,8.79,8.79,0.0,0.0,0.0,3.51176471
8.8,8.8,8.8,8.8,0.0,0.0,0.0,3.47352941
8.81,8.81,8.81,8.81,0.0,0.0,0.0,3.48529412
8.82,8.82,8.82,8.82,0.0,0.0,0.0,3.44117647
8.83,8.83,8.83,8.83,0.0,0.0,0.0,3.45294118
8.84,8.84,8.84,8.84,0.0,0.0,0.0,3.46029412
8.85,8.85,8.85,8.85,0.0,0.0,0.0,3.54264706
8.86,8.86,8.86,8.86,0.0,0.0,0.0,3.56176471
8.87,8.87,8.87,8.87,0.0,0.0,0.0,3.52205882
8.88,8.88,8.88,8.88,0.0,0.0,0.0,3.50735294
8.89,8.89,8.89,8.89,0.0,0.0,0.0,3.48823529
8.9,8.9,8.9,8.9,0.0,0.0,0.0,3.55
8.91,8.91,8.91,8.91,0.0,0.0,0.0,3.625
8.92,8.92,8.92,8.92,0.0,0.0,0.0,3.61323529
8.93,8.93,8.93,8.93,0.0,0.0,0.0,3.58970588
8.94,8.94,8.94,8.94,0.0,0.0,0.0,3.55441176
8.95,8.95,8.95,8.95,0.0,0.0,0.0,3.5
8.96,8.96,8.96,8.96,0.0,0.0,0.0,3.50882353
8.97,8.97,8.97,8.97,0.0,0.0,0.0,3.56617647
8.98,8.98,8.98,8.98,0.0,0.0,0.0,3.51911765
8.99,8.99,8.99,8.99,0.0,0.0,0.0,3.41029412
9.0,9.0,9.0,9.0,0.0,0.0,0.0,3.39117647
9.01,9.01,9.01,9.01,0.0,0.0,0.0,3.40294118
9.02,9.02,9.02,9.02,0.0,0.0,0.0,3.43823529
9.03,9.03,9.03,9.03,0.0,0.0,0.0,3.43823529
9.04,9.04,9.04,9.04,0.0,0.0,0.0,3.45
9.05,9.05,9.05,9.05,0.0,0.0,0.0,3.47352941
9.06,9.06,9.06,9.06,0.0,0.0,0.0,3.42647059
9.07,9.07,9.07,9.07,0.0,0.0,0.0,3.37205882
9.08,9.08,9.08,9.08,0.0,0.0,0.0,3.41029412
9.09,9.09,9.09,9.09,0.0,0.0,0.0,3.40588235
9.1,9.1,9.1,9.1,0.0,0.0,0.0,3.41764706
9.11,9.11,9.11,9.11,0.0,0.0,0.0,3.47647059
9.12,9.12,9.12,9.12,0.0,0.0,0.0,3.46323529
9.13,9.13,9.13,9.13,0.0,0.0,0.0,3.45294118
9.14,9.14,9.14,9.14,0.0,0.0,0.0,3.32794118
9.15,9.15,9.15,9.15,0.0,0.0,0.0,3.41323529
9.16,9.16,9.16,9.16,0.0,0.0,0.0,3.50294118
9.17,9.17,9.17,9.17,0.0,0.0,0.0,3.48676471
9.18,9.18,9.18,9.18,0.0,0.0,0.0,3.57647059
9.19,9.19,9.19,9.19,0.0,0.0,0.0,3.61617647
9.2,9.2,9.2,9.2,0.0,0.0,0.0,3.59705882
9.21,9.21,9.21,9.21,0.0,0.0,0.0,3.56176471
9.22,9.22,9.22,9.22,0.0,0.0,0.0,3.56617647
9.23,9.23,9.23,9.23,0.0,0.0,0.0,3.49558824
9.24,9.24,9.24,9.24,0.0,0.0,0.0,3.56617647
9.25,9.25,9.25,9.25,0.0,0.0,0.0,3.44411765
9.26,9.26,9.26,9.26,0.0,0.0,0.0,3.52352941
9.27,9.27,9.27,9.27,0.0,0.0,0.0,3.46470588
9.28,9.28,9.28,9.28,0.0,0.0,0.0,3.45588235
9.29,9.29,9.29,9.29,0.0,0.0,0.0,3.62794118
9.3,9.3,9.3,9.3,0.0,0.0,0.0,3.74852941
9.31,9.31,9.31,9.31,0.0,0.0,0.0,3.79264706
9.32,9.32,9.32,9.32,0.0,0.0,0.0,3.75441176
9.33,9.33,9.33,9.33,0.0,0.0,0.0,3.65588235
9.34,9.34,9.34,9.34,0.0,0.0,0.0,3.74558824
9.35,9.35,9.35,9.35,0.0,0.0,0.0,3.67941176
9.36,9.36,9.36,9.36,0.0,0.0,0.0,3.64411765
9.37,9.37,9.37,9.37,0.0,0.0,0.0,3.63235294
9.38,9.38,9.38,9.38,0.0,0.0,0.0,3.62058824
9.39,9.39,9.39,9.39,0.0,0.0,0.0,3.68382353
9.4,9.4,9.4,9.4,0.0,0.0,0.0,3.63235294
9.41,9.41,9.41,9.41,0.0,0.0,0.0,3.55441176
9.42,9.42,9.42,9.42,0.0,0.0,0.0,3.59705882
9.43,9.43,9.43,9.43,0.0,0.0,0.0,3.71470588
9.44,9.44,9.44,9.44,0.0,0.0,0.0,3.67941176
9.45,9.45,9.45,9.45,0.0,0.0,0.0,3.63676471
9.46,9.46,9.46,9.46,0.0,0.0,0.0,3.71176471
9.47,9.47,9.47,9.47,0.0,0.0,0.0,3.68382353
9.48,9.48,9.48,9.48,0.0,0.0,0.0,3.61764706
9.49,9.49,9.49,9.49,0.0,0.0,0.0,3.59852941
9.5,9.5,9.5,9.5,0.0,0.0,0.0,3.64117647
9.51,9.51,9.51,9.51,0.0,0.0,0.0,3.64117647
9.52,9.52,9.52,9.52,0.0,0.0,0.0,3.64117647
9.53,9.53,9.53,9.53,0.0,0.0,0.0,3.73235294
9.54,9.54,9.54,9.54,0.0,0.0,0.0,3.64558824
9.55,9.55,9.55,9.55,0.0,0.0,0.0,3.58970588
9.56,9.56,9.56,9.56,0.0,0.0,0.0,3.60588235
9.57,9.57,9.57,9.57,0.0,0.0,0.0,3.59411765
9.58,9.58,9.58,9.58,0.0,0.0,0.0,3.55882353
9.59,9.59,9.59,9.59,0.0,0.0,0.0,3.61029412
9.6,9.6,9.6,9.6,0.0,0.0,0.0,3.67205882
9.61,9.61,9.61,9.61,0.0,0.0,0.0,3.66029412
9.62,9.62,9.62,9.62,0.0,0.0,0.0,3.64852941
9.63,9.63,9.63,9.63,0.0,0.0,0.0,3.60147059
9.64,9.64,9.64,9.64,0.0,0.0,0.0,3.59705882
9.65,9.65,9.65,9.65,0.0,0.0,0.0,3.62058824
9.66,9.66,9.66,9.66,0.0,0.0,0.0,3.54264706
9.67,9.67,9.67,9.67,0.0,0.0,0.0,3.57058824
9.68,9.68,9.68,9.68,0.0,0.0,0.0,3.55882353
9.69,9.69,9.69,9.69,0.0,0.0,0.0,3.67205882
9.7,9.7,9.7,9.7,0.0,0.0,0.0,3.69411765
9.71,9.71,9.71,9.71,0.0,0.0,0.0,3.66323529
9.72,9.72,9.72,9.72,0.0,0.0,0.0,3.63970588
9.73,9.73,9.73,9.73,0.0,0.0,0.0,3.71764706
9.74,9.74,9.74,9.74,0.0,0.0,0.0,3.69852941
9.75,9.75,9.75,9.75,0.0,0.0,0.0,3.625
9.76,9.76,9.76,9.76,0.0,0.0,0.0,3.71470588
9.77,9.77,9.77,9.77,0.0,0.0,0.0,3.72941176
9.78,9.78,9.78,9.78,0.0,0.0,0.0,3.68235294
9.79,9.79,9.79,9.79,0.0,0.0,0.0,3.65147059
9.8,9.8,9.8,9.8,0.0,0.0,0.0,3.74558824
9.81,9.81,9.81,9.81,0.0,0.0,0.0,3.66029412
9.82,9.82,9.82,9.82,0.0,0.0,0.0,3.73823529
9.83,9.83,9.83,9.83,0.0,0.0,0.0,3.78529412
9.84,9.84,9.84,9.84,0.0,0.0,0.0,3.77205882
9.85,9.85,9.85,9.85,0.0,0.0,0.0,3.80147059
9.86,9.86,9.86,9.86,0.0,0.0,0.0,3.79558824
9.87,9.87,9.87,9.87,0.0,0.0,0.0,3.91764706
9.88,9.88,9.88,9.88,0.0,0.0,0.0,3.925
9.89,9.89,9.89,9.89,0.0,0.0,0.0,3.98823529
9.9,9.9,9.9,9.9,0.0,0.0,0.0,3.875
9.91,9.91,9.91,9.91,0.0,0.0,0.0,3.72352941
9.92,9.92,9.92,9.92,0.0,0.0,0.0,3.74411765
9.93,9.93,9.93,9.93,0.0,0.0,0.0,3.75147059
9.94,9.94,9.94,9.94,0.0,0.0,0.0,3.64558824
9.95,9.95,9.95,9.95,0.0,0.0,0.0,3.64117647
9.96,9.96,9.96,9.96,0.0,0.0,0.0,3.68529412
9.97,9.97,9.97,9.97,0.0,0.0,0.0,3.68088235
9.98,9.98,9.98,9.98,0.0,0.0,0.0,3.775
9.99,9.99,9.99,9.99,0.0,0.0,0.0,3.86764706
10.0,10.0,10.0,10.0,0.0,0.0,0.0,3.78970588
10.01,10.01,10.01,10.01,0.0,0.0,0.0,3.70294118
10.02,10.02,10.02,10.02,0.0,0.0,0.0,3.83970588
10.03,10.03,10.03,10.03,0.0,0.0,0.0,3.73382353
10.04,10.04,10.04,10.04,0.0,0.0,0.0,3.63970588
10.05,10.05,10.05,10.05,0.0,0.0,0.0,3.71323529
10.06,10.06,10.06,10.06,0.0,0.0,0.0,3.725
10.07,10.07,10.07,10.07,0.0,0.0,0.0,3.65882353
10.08,10.08,10.08,10.08,0.0,0.0,0.0,3.58823529
10.09,10.09,10.09,10.09,0.0,0.0,0.0,3.65147059
10.1,10.1,10.1,10.1,0.0,0.0,0.0,3.68676471
10.11,10.11,10.11,10.11,0.0,0.0,0.0,3.675
10.12,10.12,10.12,10.12,0.0,0.0,0.0,3.60882353
10.13,10.13,10.13,10.13,0.0,0.0,0.0,3.61617647
10.14,10.14,10.14,10.14,0.0,0.0,0.0,3.51029412
10.15,10.15,10.15,10.15,0.0,0.0,0.0,3.54558824
10.16,10.16,10.16,10.16,0.0,0.0,0.0,3.54558824
10.17,10.17,10.17,10.17,0.0,0.0,0.0,3.55294118
10.18,10.18,10.18,10.18,0.0,0.0,0.0,3.56029412
10.19,10.19,10.19,10.19,0.0,0.0,0.0,3.57205882
10.2,10.2,10.2,10.2,0.0,0.0,0.0,3.62941176
10.21,10.21,10.21,10.21,0.0,0.0,0.0,3.67352941
10.22,10.22,10.22,10.22,0.0,0.0,0.0,3.77205882
10.23,10.23,10.23,10.23,0.0,0.0,0.0,3.84117647
10.24,10.24,10.24,10.24,0.0,0.0,0.0,3.88088235
10.25,10.25,10.25,10.25,0.0,0.0,0.0,3.88088235
10.26,10.26,10.26,10.26,0.0,0.0,0.0,3.66176471
10.27,10.27,10.27,10.27,0.0,0.0,0.0,3.65735294
10.28,10.28,10.28,10.28,0.0,0.0,0.0,3.71176471
10.29,10.29,10.29,10.29,0.0,0.0,0.0,3.66029412
10.3,10.3,10.3,10.3,0.0,0.0,0.0,3.62205882
10.31,10.31,10.31,10.31,0.0,0.0,0.0,3.66911765
10.32,10.32,10.32,10.32,0.0,0.0,0.0,3.61470588
10.33,10.33,10.33,10.33,0.0,0.0,0.0,3.69264706
10.34,10.34,10.34,10.34,0.0,0.0,0.0,3.84117647
10.35,10.35,10.35,10.35,0.0,0.0,0.0,3.94705882
10.36,10.36,10.36,10.36,0.0,0.0,0.0,4.13088235
10.37,10.37,10.37,10.37,0.0,0.0,0.0,4.03676471
10.38,10.38,10.38,10.38,0.0,0.0,0.0,4.00588235
10.39,10.39,10.39,10.39,0.0,0.0,0.0,4.07647059
10.4,10.4,10.4,10.4,0.0,0.0,0.0,4.06470588
10.41,10.41,10.41,10.41,0.0,0.0,0.0,4.02941176
10.42,10.42,10.42,10.42,0.0,0.0,0.0,3.84558824
10.43,10.43,10.43,10.43,0.0,0.0,0.0,3.93970588
10.44,10.44,10.44,10.44,0.0,0.0,0.0,3.93088235
10.45,10.45,10.45,10.45,0.0,0.0,0.0,3.93529412
10.46,10.46,10.46,10.46,0.0,0.0,0.0,3.98970588
10.47,10.47,10.47,10.47,0.0,0.0,0.0,4.06029412
10.48,10.48,10.48,10.48,0.0,0.0,0.0,4.06470588
10.49,10.49,10.49,10.49,0.0,0.0,0.0,4.05294118
10.5,10.5,10.5,10.5,0.0,0.0,0.0,4.06470588
10.51,10.51,10.51,10.51,0.0,0.0,0.0,4.06470588
10.52,10.52,10.52,10.52,0.0,0.0,0.0,4.07647059
10.53,10.53,10.53,10.53,0.0,0.0,0.0,4.1
10.54,10.54,10.54,10.54,0.0,0.0,0.0,4.1
10.55,10.55,10.55,10.55,0.0,0.0,0.0,4.13529412
10.56,10.56,10.56,10.56,0.0,0.0,0.0,4.13529412
10.57,10.57,10.57,10.57,0.0,0.0,0.0,4.14705882
10.58,10.58,10.58,10.58,0.0,0.0,0.0,4.12352941
10.59,10.59,10.59,10.59,0.0,0.0,0.0,4.17058824
10.6,10.6,10.6,10.6,0.0,0.0,0.0,4.11176471
10.61,10.61,10.61,10.61,0.0,0.0,0.0,4.15441176
10.62,10.62,10.62,10.62,0.0,0.0,0.0,4.17794118
10.63,10.63,10.63,10.63,0.0,0.0,0.0,4.18970588
10.64,10.64,10.64,10.64,0.0,0.0,0.0,4.17352941
10.65,10.65,10.65,10.65,0.0,0.0,0.0,4.17794118
10.66,10.66,10.66,10.66,0.0,0.0,0.0,4.18235294
10.67,10.67,10.67,10.67,0.0,0.0,0.0,4.21764706
10.68,10.68,10.68,10.68,0.0,0.0,0.0,4.20588235
10.69,10.69,10.69,10.69,0.0,0.0,0.0,4.17794118
10.7,10.7,10.7,10.7,0.0,0.0,0.0,4.26029412
10.71,10.71,10.71,10.71,0.0,0.0,0.0,4.25588235
10.72,10.72,10.72,10.72,0.0,0.0,0.0,4.27205882
10.73,10.73,10.73,10.73,0.0,0.0,0.0,4.31911765
10.74,10.74,10.74,10.74,0.0,0.0,0.0,4.25588235
10.75,10.75,10.75,10.75,0.0,0.0,0.0,4.26470588
10.76,10.76,10.76,10.76,0.0,0.0,0.0,4.26029412
10.77,10.77,10.77,10.77,0.0,0.0,0.0,4.24852941
10.78,10.78,10.78,10.78,0.0,0.0,0.0,4.31470588
10.79,10.79,10.79,10.79,0.0,0.0,0.0,4.28382353
10.8,10.8,10.8,10.8,0.0,0.0,0.0,4.36176471
10.81,10.81,10.81,10.81,0.0,0.0,0.0,4.28823529
10.82,10.82,10.82,10.82,0.0,0.0,0.0,4.31470588


==> dataICX285parkingLotnoiseModel.csv <==
0.0,0.0,0.0,0.0,3.5456574,0.14108725,3.5476937,0.0
0.01,0.01,0.01,0.01,3.5211685,0.14092857,3.551664,0.0
0.02,0.02,0.02,0.02,3.506756,0.14142996,3.550618,0.0
0.03,0.03,0.03,0.03,3.4783564,0.14084813,3.550843,0.0
0.04,0.04,0.04,0.04,3.4607763,0.1413124,3.5532215,0.0
0.05,0.05,0.05,0.05,3.443155,0.14107047,3.547456,0.0
0.06,0.06,0.06,0.06,3.4279084,0.14153615,3.5497253,0.0
0.07,0.07,0.07,0.07,3.406154,0.14117326,3.5445476,0.0
0.08,0.08,0.08,0.08,3.3880258,0.141448,3.5508795,0.0
0.09,0.09,0.09,0.09,3.3671346,0.14129579,3.5459692,0.0
0.1,0.1,0.1,0.1,3.3515122,0.14135554,3.545129,0.0
0.11,0.11,0.11,0.11,3.3157344,0.14154507,3.5454617,0.0
0.12,0.12,0.12,0.12,3.3037663,0.1415666,3.5430684,0.0
0.13,0.13,0.13,0.13,3.2918334,0.14165506,3.5448227,0.0
0.14,0.14,0.14,0.14,3.2686083,0.14127399,3.5422432,0.0
0.15,0.15,0.15,0.15,3.2577753,0.14132339,3.5416138,0.0
0.16,0.16,0.16,0.16,3.2310374,0.14141674,3.542989,0.0
0.17,0.17,0.17,0.17,3.2168002,0.14120905,3.5392237,0.0
0.18,0.18,0.18,0.18,3.198735,0.1413716,3.5472136,0.0
0.19,0.19,0.19,0.19,3.177088,0.1415542,3.539504,0.0
0.2,0.2,0.2,0.2,3.1691947,0.14136633,3.5399067,0.0
0.21,0.21,0.21,0.21,3.1520436,0.14132027,3.5405145,0.0
0.22,0.22,0.22,0.22,3.1380835,0.14139593,3.5387375,0.0
0.23,0.23,0.23,0.23,3.1167252,0.14138952,3.537889,0.0
0.24,0.24,0.24,0.24,3.1002696,0.14128396,3.5347602,0.0
0.25,0.25,0.25,0.25,3.0880332,0.14159389,3.5359423,0.0
0.26,0.26,0.26,0.26,3.0770571,0.14162982,3.54038,0.0
0.27,0.27,0.27,0.27,3.0645034,0.14160277,3.5331256,0.0
0.28,0.28,0.28,0.28,3.0538478,0.14136511,3.534241,0.0
0.29,0.29,0.29,0.29,3.0350692,0.14153066,3.5346043,0.0
0.3,0.3,0.3,0.3,3.0348496,0.14153925,3.5329425,0.0
0.31,0.31,0.31,0.31,3.0156035,0.14162906,3.5336726,0.0
0.32,0.32,0.32,0.32,3.0054917,0.1414614,3.5292602,0.0
0.33,0.33,0.33,0.33,2.9959655,0.1416973,3.5266953,0.0
0.34,0.34,0.34,0.34,2.9889717,0.14173505,3.5296547,0.0
0.35,0.35,0.35,0.35,2.9799342,0.14143495,3.5310097,0.0
0.36,0.36,0.36,0.36,2.9757767,0.14156286,3.531396,0.0
0.37,0.37,0.37,0.37,2.9608843,0.14153884,3.5314336,0.0
0.38,0.38,0.38,0.38,2.957295,0.1412951,3.529018,0.0
0.39,0.39,0.39,0.39,2.94625,0.14165336,3.526039,0.0
0.4,0.4,0.4,0.4,2.9523451,0.14148068,3.5259929,0.0
0.41,0.41,0.41,0.41,2.9507267,0.14184026,3.52893,0.0
0.42,0.42,0.42,0.42,2.9489436,0.14169157,3.5285075,0.0
0.43,0.43,0.43,0.43,2.9396198,0.14167958,3.5299556,0.0
0.44,0.44,0.44,0.44,2.9442477,0.14130598,3.527783,0.0
0.45,0.45,0.45,0.45,2.9474967,0.14162499,3.5229344,0.0
0.46,0.46,0.46,0.46,2.94628,0.14165658,3.5249271,0.0
0.47,0.47,0.47,0.47,2.9502306,0.14136882,3.5270796,0.0
0.48,0.48,0.48,0.48,2.9588833,0.14163227,3.5275145,0.0
0.49,0.49,0.49,0.49,2.963603,0.14161928,3.530299,0.0
0.5,0.5,0.5,0.5,2.9670787,0.14126548,3.5310779,0.0
0.51,0.51,0.51,0.51,2.9821417,0.14146441,3.530913,0.0
0.52,0.52,0.52,0.52,2.9853175,0.14163268,3.52855,0.0
0.53,0.53,0.53,0.53,2.9941196,0.14139716,3.5307004,0.0
0.54,0.54,0.54,0.54,3.0044293,0.14154726,3.532526,0.0
0.55,0.55,0.55,0.55,3.0197027,0.14158042,3.530988,0.0
0.56,0.56,0.56,0.56,3.0201657,0.14138061,3.5327864,0.0
0.57,0.57,0.57,0.57,3.031966,0.14152072,3.5323443,0.0
0.58,0.58,0.58,0.58,3.0525258,0.14134845,3.531467,0.0
0.59,0.59,0.59,0.59,3.0622735,0.14148612,3.5346532,0.0
0.6,0.6,0.6,0.6,3.074274,0.14117703,3.5350316,0.0
0.61,0.61,0.61,0.61,3.0942645,0.1414559,3.5379226,0.0
0.62,0.62,0.62,0.62,3.134014,0.14148435,3.531859,0.0
0.63,0.63,0.63,0.63,3.1341534,0.141534,3.5260847,0.0
0.64,0.64,0.64,0.64,3.1249266,0.14126301,3.523554,0.0
0.65,0.65,0.65,0.65,3.1587207,0.1415891,3.5188503,0.0
0.66,0.66,0.66,0.66,3.1897244,0.14157924,3.526983,0.0
0.67,0.67,0.67,0.67,3.1961718,0.14169267,3.524442,0.0
0.68,0.68,0.68,0.68,3.1742754,0.14138056,3.5196195,0.0
0.69,0.69,0.69,0.69,3.1528723,0.1414936,3.5143836,0.0
0.7,0.7,0.7,0.7,3.1514804,0.14156581,3.5159812,0.0
0.71,0.71,0.71,0.71,3.1485088,0.14155778,3.514657,0.0
0.72,0.72,0.72,0.72,3.1537273,0.14151698,3.5161235,0.0
0.73,0.73,0.73,0.73,3.195465,0.14178576,3.5288224,0.0
0.74,0.74,0.74,0.74,3.2158911,0.14185372,3.530253,0.0
0.75,0.75,0.75,0.75,3.2442667,0.14173868,3.532027,0.0
0.76,0.76,0.76,0.76,3.2665102,0.14160642,3.5350256,0.0
0.77,0.77,0.77,0.77,3.2944489,0.14179891,3.533781,0.0
0.78,0.78,0.78,0.78,3.3351698,0.14171083,3.534399,0.0
0.79,0.79,0.79,0.79,3.3565397,0.14185998,3.537218,0.0
0.8,0.8,0.8,0.8,3.377845,0.14142244,3.5394244,0.0
0.81,0.81,0.81,0.81,3.396154,0.14139853,3.5356266,0.0
0.82,0.82,0.82,0.82,3.4274907,0.14165348,3.5389977,0.0
0.83,0.83,0.83,0.83,3.4515572,0.1419118,3.5341346,0.0
0.84,0.84,0.84,0.84,3.4802885,0.14155617,3.5338988,0.0
0.85,0.85,0.85,0.85,3.5104907,0.14159432,3.5385838,0.0
0.86,0.86,0.86,0.86,3.5107274,0.14147079,3.5393703,0.0
0.87,0.87,0.87,0.87,3.5172799,0.14155257,3.5383158,0.0
0.88,0.88,0.88,0.88,3.564968,0.14154337,3.5404568,0.0
0.89,0.89,0.89,0.89,3.6153448,0.14113984,3.5460234,0.0
0.9,0.9,0.9,0.9,3.6813154,0.14164388,3.5532703,0.0
0.91,0.91,0.91,0.91,3.7271328,0.14115289,3.5515597,0.0
0.92,0.92,0.92,0.92,3.776766,0.14105573,3.556219,0.0
0.93,0.93,0.93,0.93,3.8346217,0.1412581,3.5607398,0.0
0.94,0.94,0.94,0.94,3.8558257,0.1414989,3.5600028,0.0
0.95,0.95,0.95,0.95,3.855166,0.14128815,3.558415,0.0
0.96,0.96,0.96,0.96,3.837327,0.14115927,3.5632622,0.0
0.97,0.97,0.97,0.97,3.8434014,0.14094281,3.5634727,0.0
0.98,0.98,0.98,0.98,3.8920794,0.14118831,3.5639226,0.0
0.99,0.99,0.99,0.99,3.950835,0.14096993,3.5597696,0.0
1.0,1.0,1.0,1.0,4.0065637,0.14094488,3.5583243,0.0
1.01,1.01,1.01,1.01,4.0280876,0.14126572,3.5595515,0.0
1.02,1.02,1.02,1.02,4.0080795,0.14085181,3.5536525,0.0
1.03,1.03,1.03,1.03,4.070989,0.14085123,3.5560887,0.0
1.04,1.04,1.04,1.04,4.132292,0.1407041,3.5567768,0.0
1.05,1.05,1.05,1.05,4.1995263,0.14076914,3.555399,0.0
1.06,1.06,1.06,1.06,4.225398,0.14078829,3.5575325,0.0
1.07,1.07,1.07,1.07,4.287949,0.14060153,3.5571134,0.0
1.08,1.08,1.08,1.08,4.277836,0.1403824,3.5560615,0.0
1.09,1.09,1.09,1.09,4.2654366,0.14050864,3.5516372,0.0
1.1,1.1,1.1,1.1,4.2678804,0.14032304,3.5440989,0.0
1.11,1.11,1.11,1.11,4.307088,0.14020711,3.554509,0.0
1.12,1.12,1.12,1.12,4.371686,0.14017609,3.5510278,0.0
1.13,1.13,1.13,1.13,4.4052114,0.14000632,3.5548947,0.0
1.14,1.14,1.14,1.14,4.4590106,0.14020811,3.5578628,0.0
1.15,1.15,1.15,1.15,4.4852343,0.1401939,3.5567806,0.0
1.16,1.16,1.16,1.16,4.508727,0.13979203,3.5516105,0.0
1.17,1.17,1.17,1.17,4.52722,0.13977727,3.5539105,0.0
1.18,1.18,1.18,1.18,4.5020304,0.14024262,3.5553818,0.0
1.19,1.19,1.19,1.19,4.4752064,0.14077584,3.5599937,0.0
1.2,1.2,1.2,1.2,4.444458,0.14090796,3.567047,0.0
1.21,1.21,1.21,1.21,4.425659,0.14099146,3.5719478,0.0
1.22,1.22,1.22,1.22,4.3549314,0.14104716,3.5724628,0.0
1.23,1.23,1.23,1.23,4.300383,0.14074618,3.5634048,0.0
1.24,1.24,1.24,1.24,4.266247,0.14052558,3.5553448,0.0
1.25,1.25,1.25,1.25,4.243044,0.14108114,3.5649097,0.0
1.26,1.26,1.26,1.26,4.2046103,0.14179756,3.5739608,0.0
1.27,1.27,1.27,1.27,4.121034,0.1421782,3.579973,0.0
1.28,1.28,1.28,1.28,4.095127,0.14241166,3.5784,0.0
1.29,1.29,1.29,1.29,4.1590433,0.14232878,3.579626,0.0
1.3,1.3,1.3,1.3,4.231032,0.14242668,3.5846035,0.0
1.31,1.31,1.31,1.31,4.249088,0.14281458,3.5997436,0.0
1.32,1.32,1.32,1.32,4.160188,0.14305358,3.603182,0.0
1.33,1.33,1.33,1.33,4.0743394,0.1430362,3.6015146,0.0
1.34,1.34,1.34,1.34,4.0201817,0.14314744,3.5987751,0.0
1.35,1.35,1.35,1.35,3.9129558,0.14353614,3.600227,0.0
1.36,1.36,1.36,1.36,3.7453735,0.14298643,3.5980577,0.0
1.37,1.37,1.37,1.37,3.6046739,0.1430942,3.5910335,0.0
1.38,1.38,1.38,1.38,3.5052626,0.14317293,3.5897756,0.0
1.39,1.39,1.39,1.39,3.445285,0.14339784,3.5868785,0.0
1.4,1.4,1.4,1.4,3.4473603,0.14307915,3.5869176,0.0
1.41,1.41,1.41,1.41,3.4195416,0.14326234,3.5892923,0.0
1.42,1.42,1.42,1.42,3.4353554,0.14328162,3.5873015,0.0
1.43,1.43,1.43,1.43,3.4143493,0.14310852,3.5893984,0.0
1.44,1.44,1.44,1.44,3.396303,0.14294003,3.5801556,0.0
1.45,1.45,1.45,1.45,3.413666,0.14291061,3.5866315,0.0
1.46,1.46,1.46,1.46,3.4112093,0.14321771,3.5878701,0.0
1.47,1.47,1.47,1.47,3.444157,0.1433516,3.5894406,0.0
1.48,1.48,1.48,1.48,3.4685452,0.14295349,3.5874941,0.0
1.49,1.49,1.49,1.49,3.4995842,0.1428063,3.5872145,0.0
1.5,1.5,1.5,1.5,3.456793,0.14285114,3.5782554,0.0
1.51,1.51,1.51,1.51,3.4184763,0.14283782,3.5721345,0.0
1.52,1.52,1.52,1.52,3.402693,0.14301841,3.5647986,0.0
1.53,1.53,1.53,1.53,3.4275787,0.1427718,3.55892,0.0
1.54,1.54,1.54,1.54,3.4684105,0.14258762,3.5614913,0.0
1.55,1.55,1.55,1.55,3.4998224,0.14269993,3.5649958,0.0
1.56,1.56,1.56,1.56,3.5448987,0.14291891,3.571033,0.0
1.57,1.57,1.57,1.57,3.5316906,0.14238173,3.5671666,0.0
1.58,1.58,1.58,1.58,3.5567858,0.142529,3.5734088,0.0
1.59,1.59,1.59,1.59,3.5759778,0.1426855,3.5734754,0.0
1.6,1.6,1.6,1.6,3.597534,0.14223641,3.5758026,0.0
1.61,1.61,1.61,1.61,3.58905,0.14262958,3.5774393,0.0
1.62,1.62,1.62,1.62,3.5866292,0.1424902,3.573082,0.0
1.63,1.63,1.63,1.63,3.600743,0.14236781,3.569523,0.0
1.64,1.64,1.64,1.64,3.5558736,0.14226232,3.5627418,0.0
1.65,1.65,1.65,1.65,3.5120504,0.14217952,3.5650518,0.0
1.66,1.66,1.66,1.66,3.4851172,0.14188057,3.563476,0.0
1.67,1.67,1.67,1.67,3.4819295,0.14176178,3.5577667,0.0
1.68,1.68,1.68,1.68,3.5194454,0.14180145,3.549075,0.0
1.69,1.69,1.69,1.69,3.5813766,0.14182058,3.5552993,0.0
1.7,1.7,1.7,1.7,3.6553485,0.14194901,3.5601425,0.0
1.71,1.71,1.71,1.71,3.6887074,0.14195684,3.5599835,0.0
1.72,1.72,1.72,1.72,3.7644866,0.14184831,3.5614798,0.0
1.73,1.73,1.73,1.73,3.7952018,0.14175537,3.5599496,0.0
1.74,1.74,1.74,1.74,3.8116517,0.14148371,3.5621693,0.0
1.75,1.75,1.75,1.75,3.804296,0.14201014,3.5743635,0.0
1.76,1.76,1.76,1.76,3.799659,0.14241736,3.5838866,0.0
1.77,1.77,1.77,1.77,3.7964058,0.14257342,3.5856626,0.0
1.78,1.78,1.78,1.78,3.795152,0.1428965,3.585566,0.0
1.79,1.79,1.79,1.79,3.7644956,0.1421948,3.5841374,0.0
1.8,1.8,1.8,1.8,3.7376015,0.14242293,3.572018,0.0
1.81,1.81,1.81,1.81,3.6858807,0.14256886,3.577708,0.0
1.82,1.82,1.82,1.82,3.6339352,0.14310007,3.5821433,0.0
1.83,1.83,1.83,1.83,3.6224344,0.14313926,3.5896373,0.0
1.84,1.84,1.84,1.84,3.573885,0.14321597,3.5870018,0.0
1.85,1.85,1.85,1.85,3.5714242,0.14332092,3.5837886,0.0
1.86,1.86,1.86,1.86,3.5752423,0.14299107,3.5884318,0.0
1.87,1.87,1.87,1.87,3.5791137,0.14273733,3.5824263,0.0
1.88,1.88,1.88,1.88,3.5362637,0.1430373,3.5872753,0.0
1.89,1.89,1.89,1.89,3.3552017,0.14288022,3.5789838,0.0
1.9,1.9,1.9,1.9,3.1484022,0.14297643,3.5677214,0.0
1.91,1.91,1.91,1.91,2.953441,0.14282721,3.5601947,0.0
1.92,1.92,1.92,1.92,2.7726886,0.14281523,3.5533516,0.0
1.93,1.93,1.93,1.93,2.5750685,0.14283027,3.5330555,0.0
1.94,1.94,1.94,1.94,2.3923614,0.14252347,3.500025,0.0
1.95,1.95,1.95,1.95,2.2605002,0.14252135,3.4726057,0.0
1.96,1.96,1.96,1.96,2.205218,0.14234811,3.4584534,0.0
1.97,1.97,1.97,1.97,2.1854863,0.14189203,3.430904,0.0
1.98,1.98,1.98,1.98,2.1637008,0.14203922,3.4200692,0.0
1.99,1.99,1.99,1.99,2.1485484,0.1418336,3.4062016,0.0
2.0,2.0,2.0,2.0,2.131328,0.14158519,3.403519,0.0
2.01,2.01,2.01,2.01,2.05513,0.14137994,3.3797662,0.0
2.02,2.02,2.02,2.02,1.9981763,0.14120154,3.3583786,0.0
2.03,2.03,2.03,2.03,1.9760056,0.1412188,3.3520424,0.0
2.04,2.04,2.04,2.04,1.907022,0.14120889,3.3427992,0.0
2.05,2.05,2.05,2.05,1.8827252,0.14143495,3.3433554,0.0
2.06,2.06,2.06,2.06,1.8711281,0.1412861,3.3497584,0.0
2.07,2.07,2.07,2.07,1.8714589,0.14157456,3.3501797,0.0
2.08,2.08,2.08,2.08,1.8665959,0.14133033,3.3525424,0.0
2.09,2.09,2.09,2.09,1.8466843,0.1417612,3.3624532,0.0
2.1,2.1,2.1,2.1,1.892449,0.14130622,3.36987,0.0
2.11,2.11,2.11,2.11,1.9709756,0.14155877,3.383641,0.0
2.12,2.12,2.12,2.12,2.0049162,0.14139864,3.3898876,0.0
2.13,2.13,2.13,2.13,2.0026505,0.14189275,3.3951108,0.0
2.14,2.14,2.14,2.14,1.999741,0.14160372,3.3923893,0.0
2.15,2.15,2.15,2.15,1.9999262,0.14192548,3.3899171,0.0
2.16,2.16,2.16,2.16,1.9992537,0.14161843,3.392089,0.0
2.17,2.17,2.17,2.17,1.9704226,0.14139163,3.3810987,0.0
2.18,2.18,2.18,2.18,1.9781833,0.14169055,3.3838909,0.0
2.19,2.19,2.19,2.19,1.9582063,0.14121929,3.3762515,0.0
2.2,2.2,2.2,2.2,1.9454803,0.1412113,3.3701174,0.0
2.21,2.21,2.21,2.21,1.9346433,0.14160007,3.3662858,0.0
2.22,2.22,2.22,2.22,1.914887,0.14103699,3.3569317,0.0
2.23,2.23,2.23,2.23,1.9339641,0.14133385,3.3659928,0.0
2.24,2.24,2.24,2.24,1.9654746,0.14172496,3.3788702,0.0
2.25,2.25,2.25,2.25,1.997472,0.1417171,3.3868892,0.0
2.26,2.26,2.26,2.26,2.0344512,0.14179362,3.3893027,0.0
2.27,2.27,2.27,2.27,2.0615036,0.14171204,3.3912346,0.0
2.28,2.28,2.28,2.28,2.095511,0.14155394,3.3940983,0.0
2.29,2.29,2.29,2.29,2.2126985,0.14127728,3.401514,0.0
2.3,2.3,2.3,2.3,2.3752365,0.14157195,3.422208,0.0
2.31,2.31,2.31,2.31,2.5327034,0.14149638,3.437929,0.0
2.32,2.32,2.32,2.32,2.6894364,0.14104775,3.454418,0.0
2.33,2.33,2.33,2.33,2.8754082,0.14083582,3.4825044,0.0
2.34,2.34,2.34,2.34,3.0281975,0.14051144,3.4954169,0.0
2.35,2.35,2.35,2.35,3.0907774,0.14036223,3.5083857,0.0
2.36,2.36,2.36,2.36,3.0958247,0.14055322,3.515475,0.0
2.37,2.37,2.37,2.37,3.0987859,0.1408813,3.5180936,0.0
2.38,2.38,2.38,2.38,3.0764012,0.14084497,3.523526,0.0
2.39,2.39,2.39,2.39,3.0691855,0.14065236,3.5292385,0.0
2.4,2.4,2.4,2.4,3.0714345,0.14071901,3.5328367,0.0
2.41,2.41,2.41,2.41,3.0715265,0.14097361,3.5357673,0.0
2.42,2.42,2.42,2.42,3.0563593,0.14123812,3.5399618,0.0
2.43,2.43,2.43,2.43,3.037119,0.14124146,3.5400312,0.0
2.44,2.44,2.44,2.44,2.979265,0.14130867,3.5373406,0.0
2.45,2.45,2.45,2.45,2.8697872,0.1413905,3.5303922,0.0
2.46,2.46,2.46,2.46,2.741612,0.14177127,3.527043,0.0
2.47,2.47,2.47,2.47,2.6176953,0.14199474,3.5332506,0.0
2.48,2.48,2.48,2.48,2.5642154,0.14203072,3.5388913,0.0
2.49,2.49,2.49,2.49,2.5449102,0.14233223,3.5311956,0.0
2.5,2.5,2.5,2.5,2.5157125,0.14236166,3.5306048,0.0
2.51,2.51,2.51,2.51,2.5581894,0.14228745,3.5305827,0.0
2.52,2.52,2.52,2.52,2.586094,0.14244713,3.5341105,0.0
2.53,2.53,2.53,2.53,2.5778725,0.14216486,3.5356977,0.0
2.54,2.54,2.54,2.54,2.5375292,0.14235672,3.5238612,0.0
2.55,2.55,2.55,2.55,2.4906986,0.14240335,3.5161982,0.0
2.56,2.56,2.56,2.56,2.4507935,0.14214228,3.5154626,0.0
2.57,2.57,2.57,2.57,2.4940093,0.14227454,3.5116382,0.0
2.58,2.58,2.58,2.58,2.5708597,0.1421198,3.514921,0.0
2.59,2.59,2.59,2.59,2.5380008,0.14240035,3.502555,0.0
2.6,2.6,2.6,2.6,2.433803,0.14240535,3.4979012,0.0
2.61,2.61,2.61,2.61,2.3849304,0.14259435,3.4932911,0.0
2.62,2.62,2.62,2.62,2.379144,0.1424256,3.4884243,0.0
2.63,2.63,2.63,2.63,2.3543322,0.14260375,3.4874291,0.0
2.64,2.64,2.64,2.64,2.3291025,0.14219204,3.4759223,0.0
2.65,2.65,2.65,2.65,2.2913315,0.14236024,3.4712992,0.0
2.66,2.66,2.66,2.66,2.2688284,0.14237005,3.4615967,0.0
2.67,2.67,2.67,2.67,2.251522,0.14233302,3.4568853,0.0
2.68,2.68,2.68,2.68,2.2548246,0.14232872,3.4508662,0.0
2.69,2.69,2.69,2.69,2.2454238,0.14221801,3.4463446,0.0
2.7,2.7,2.7,2.7,2.2626326,0.1420905,3.440148,0.0
2.71,2.71,2.71,2.71,2.3358583,0.1420431,3.4395914,0.0
2.72,2.72,2.72,2.72,2.4130476,0.14184204,3.4272301,0.0
2.73,2.73,2.73,2.73,2.4526727,0.1417411,3.4196033,0.0
2.74,2.74,2.74,2.74,2.4577498,0.14163138,3.4223528,0.0
2.75,2.75,2.75,2.75,2.4637742,0.14181946,3.428296,0.0
2.76,2.76,2.76,2.76,2.4549556,0.1418509,3.4324102,0.0
2.77,2.77,2.77,2.77,2.430975,0.14214756,3.4404478,0.0
2.78,2.78,2.78,2.78,2.386005,0.14222279,3.4429114,0.0
2.79,2.79,2.79,2.79,2.3207343,0.14241317,3.4464204,0.0
2.8,2.8,2.8,2.8,2.3626547,0.1423902,3.450037,0.0
2.81,2.81,2.81,2.81,2.4082441,0.14254242,3.4567475,0.0
2.82,2.82,2.82,2.82,2.3811994,0.14222144,3.4520576,0.0
2.83,2.83,2.83,2.83,2.387635,0.14236276,3.4556837,0.0
2.84,2.84,2.84,2.84,2.471657,0.14250414,3.45899,0.0
2.85,2.85,2.85,2.85,2.5913584,0.14231995,3.4646337,0.0
2.86,2.86,2.86,2.86,2.6862414,0.14214793,3.4720078,0.0
2.87,2.87,2.87,2.87,2.7324457,0.14207827,3.469315,0.0
2.88,2.88,2.88,2.88,2.7485082,0.14177904,3.467881,0.0
2.89,2.89,2.89,2.89,2.716806,0.14194521,3.4652343,0.0
2.9,2.9,2.9,2.9,2.6862717,0.14175734,3.4676611,0.0
2.91,2.91,2.91,2.91,2.7003257,0.14188938,3.4629695,0.0
2.92,2.92,2.92,2.92,2.6726534,0.14187527,3.4656315,0.0
2.93,2.93,2.93,2.93,2.6609404,0.14197657,3.4552302,0.0
2.94,2.94,2.94,2.94,2.666382,0.14187819,3.4497795,0.0
2.95,2.95,2.95,2.95,2.6799278,0.14224263,3.450352,0.0
2.96,2.96,2.96,2.96,2.6828158,0.14200309,3.4538777,0.0
2.97,2.97,2.97,2.97,2.7316978,0.14219058,3.4635394,0.0
2.98,2.98,2.98,2.98,2.7646375,0.14199571,3.4719377,0.0
2.99,2.99,2.99,2.99,2.7756863,0.14203174,3.471814,0.0
3.0,3.0,3.0,3.0,2.7852163,0.14201291,3.4743223,0.0
3.01,3.01,3.01,3.01,2.7761395,0.14182375,3.4719558,0.0
3.02,3.02,3.02,3.02,2.767339,0.14170687,3.469747,0.0
3.03,3.03,3.03,3.03,2.7492945,0.14184761,3.4754512,0.0
3.04,3.04,3.04,3.04,2.7555096,0.14184129,3.4779713,0.0
3.05,3.05,3.05,3.05,2.7023902,0.14186119,3.4724922,0.0
3.06,3.06,3.06,3.06,2.7665174,0.14207043,3.5071042,0.0
3.07,3.07,3.07,3.07,2.6808453,0.14186485,3.4739513,0.0
3.08,3.08,3.08,3.08,2.6807582,0.14178312,3.4733145,0.0
3.09,3.09,3.09,3.09,2.6746743,0.141965,3.4774363,0.0
3.1,3.1,3.1,3.1,2.7225802,0.14172968,3.472407,0.0
3.11,3.11,3.11,3.11,2.8100781,0.14178973,3.4740586,0.0
3.12,3.12,3.12,3.12,2.8990366,0.14130549,3.4821053,0.0
3.13,3.13,3.13,3.13,2.9323363,0.14154275,3.484258,0.0
3.14,3.14,3.14,3.14,2.9117806,0.14199547,3.4899218,0.0
3.15,3.15,3.15,3.15,2.8896418,0.1415452,3.493311,0.0
3.16,3.16,3.16,3.16,2.8658967,0.14155555,3.4953678,0.0
3.17,3.17,3.17,3.17,2.837724,0.14193039,3.492518,0.0
3.18,3.18,3.18,3.18,2.7197914,0.14223547,3.4897501,0.0
3.19,3.19,3.19,3.19,2.6058428,0.14230764,3.489919,0.0
3.2,3.2,3.2,3.2,2.6196141,0.14210787,3.4937568,0.0
3.21,3.21,3.21,3.21,2.521241,0.1425215,3.495732,0.0
3.22,3.22,3.22,3.22,2.2918487,0.14274566,3.4910173,0.0
3.23,3.23,3.23,3.23,2.2903128,0.14266695,3.4917414,0.0
3.24,3.24,3.24,3.24,2.3942616,0.14257807,3.4909887,0.0
3.25,3.25,3.25,3.25,2.4113324,0.14253893,3.4881322,0.0
3.26,3.26,3.26,3.26,2.3646343,0.1424348,3.4850583,0.0
3.27,3.27,3.27,3.27,2.2638514,0.14251287,3.4791172,0.0
3.28,3.28,3.28,3.28,2.2401903,0.14250952,3.4734921,0.0
3.29,3.29,3.29,3.29,2.21316,0.1424331,3.4718957,0.0
3.3,3.3,3.3,3.3,2.2068758,0.14261733,3.4744906,0.0
3.31,3.31,3.31,3.31,2.207584,0.14247487,3.4679434,0.0
3.32,3.32,3.32,3.32,2.2011456,0.14238794,3.4646077,0.0
3.33,3.33,3.33,3.33,2.2227385,0.14213124,3.4638414,0.0
3.34,3.34,3.34,3.34,2.2531736,0.14239943,3.4694326,0.0
3.35,3.35,3.35,3.35,2.2896638,0.14226009,3.469846,0.0
3.36,3.36,3.36,3.36,2.328081,0.14234707,3.4744503,0.0
3.37,3.37,3.37,3.37,2.3472898,0.14234371,3.4692874,0.0
3.38,3.38,3.38,3.38,2.375688,0.1421918,3.4692128,0.0
3.39,3.39,3.39,3.39,2.3993502,0.14235808,3.4653857,0.0
3.4,3.4,3.4,3.4,2.4159718,0.14238556,3.4691424,0.0
3.41,3.41,3.41,3.41,2.4318664,0.14223816,3.4711711,0.0
3.42,3.42,3.42,3.42,2.4405866,0.1421417,3.4654412,0.0
3.43,3.43,3.43,3.43,2.4694252,0.1420523,3.4732664,0.0
3.44,3.44,3.44,3.44,2.4706845,0.14233384,3.4694178,0.0
3.45,3.45,3.45,3.45,2.478352,0.14217888,3.4675186,0.0
3.46,3.46,3.46,3.46,2.5001917,0.14223872,3.4698815,0.0
3.47,3.47,3.47,3.47,2.5016773,0.14228064,3.4635396,0.0
3.48,3.48,3.48,3.48,2.5240111,0.14228371,3.4609318,0.0
3.49,3.49,3.49,3.49,2.54864,0.14195701,3.459033,0.0
3.5,3.5,3.5,3.5,2.5786319,0.14190844,3.459479,0.0
3.51,3.51,3.51,3.51,2.626928,0.1422263,3.4599624,0.0
3.52,3.52,3.52,3.52,2.6776597,0.14170597,3.4580076,0.0
3.53,3.53,3.53,3.53,2.7094774,0.14188932,3.4629452,0.0
3.54,3.54,3.54,3.54,2.7383223,0.14177617,3.4647331,0.0
3.55,3.55,3.55,3.55,2.7700999,0.1417286,3.4715347,0.0
3.56,3.56,3.56,3.56,2.8025217,0.14160629,3.4842544,0.0
3.57,3.57,3.57,3.57,2.8071942,0.1417982,3.4795234,0.0
3.58,3.58,3.58,3.58,2.8248198,0.14169618,3.4886603,0.0
3.59,3.59,3.59,3.59,2.8450336,0.14189817,3.4838777,0.0
3.6,3.6,3.6,3.6,2.856348,0.14208212,3.4773767,0.0
3.61,3.61,3.61,3.61,2.8314314,0.14198373,3.4848619,0.0
3.62,3.62,3.62,3.62,2.7886863,0.14205563,3.4846468,0.0
3.63,3.63,3.63,3.63,2.7215261,0.14218603,3.4842398,0.0
3.64,3.64,3.64,3.64,2.6792796,0.14228936,3.4885924,0.0
3.65,3.65,3.65,3.65,3.4994245,0.14229974,3.584172,0.0
3.66,3.66,3.66,3.66,2.5155895,0.14239846,3.5017438,0.0
3.67,3.67,3.67,3.67,2.3439186,0.14238594,3.493121,0.0
3.68,3.68,3.68,3.68,2.2542868,0.14258105,3.4939532,0.0
3.69,3.69,3.69,3.69,2.1288476,0.14258596,3.4910717,0.0
3.7,3.7,3.7,3.7,2.0558243,0.14283009,3.498007,0.0
3.71,3.71,3.71,3.71,2.526192,0.14289281,3.5822566,0.0
3.72,3.72,3.72,3.72,2.1938136,0.14258267,3.4885986,0.0
3.73,3.73,3.73,3.73,2.2863386,0.14276698,3.4988565,0.0
3.74,3.74,3.74,3.74,2.4204504,0.14272621,3.5119684,0.0
3.75,3.75,3.75,3.75,2.6214652,0.14279804,3.5222366,0.0
3.76,3.76,3.76,3.76,2.7556596,0.1427238,3.5315037,0.0
3.77,3.77,3.77,3.77,2.833439,0.1429501,3.5288012,0.0
3.78,3.78,3.78,3.78,2.9326792,0.14293696,3.535056,0.0
3.79,3.79,3.79,3.79,3.0239866,0.1427081,3.5489967,0.0
3.8,3.8,3.8,3.8,3.1380754,0.1429992,3.560659,0.0
3.81,3.81,3.81,3.81,3.2344315,0.14296518,3.5689151,0.0
3.82,3.82,3.82,3.82,3.3084395,0.14292565,3.5678666,0.0
3.83,3.83,3.83,3.83,3.441117,0.14293772,3.5725126,0.0
3.84,3.84,3.84,3.84,3.6778657,0.14248018,3.5722075,0.0
3.85,3.85,3.85,3.85,3.806552,0.14239126,3.5687582,0.0
3.86,3.86,3.86,3.86,3.801478,0.14207786,3.5495274,0.0
3.87,3.87,3.87,3.87,3.7664,0.14195673,3.5479877,0.0
3.88,3.88,3.88,3.88,3.7382202,0.1420203,3.5435731,0.0
3.89,3.89,3.89,3.89,3.723295,0.14186688,3.543387,0.0
3.9,3.9,3.9,3.9,3.714303,0.1418926,3.5402381,0.0
3.91,3.91,3.91,3.91,3.6731055,0.14182569,3.529713,0.0
3.92,3.92,3.92,3.92,3.6300848,0.14171791,3.5197287,0.0
3.93,3.93,3.93,3.93,3.5676622,0.14169215,3.50275,0.0
3.94,3.94,3.94,3.94,3.499633,0.14152582,3.4951015,0.0
3.95,3.95,3.95,3.95,3.3510773,0.14148217,3.4880927,0.0
3.96,3.96,3.96,3.96,3.2431989,0.14144967,3.4848435,0.0
3.97,3.97,3.97,3.97,3.1451325,0.14159037,3.488648,0.0
3.98,3.98,3.98,3.98,3.1386006,0.14144216,3.498245,0.0
3.99,3.99,3.99,3.99,3.1031978,0.14142597,3.4880805,0.0
4.0,4.0,4.0,4.0,3.0671542,0.14109129,3.5012512,0.0
4.01,4.01,4.01,4.01,3.0774233,0.14139007,3.4929278,0.0
4.02,4.02,4.02,4.02,2.9683125,0.14097826,3.4892647,0.0
4.03,4.03,4.03,4.03,2.7627475,0.1416903,3.4801006,0.0
4.04,4.04,4.04,4.04,2.448083,0.14218673,3.4624002,0.0
4.05,4.05,4.05,4.05,2.343728,0.14213213,3.4378254,0.0
4.06,4.06,4.06,4.06,2.4505925,0.14195552,3.4389746,0.0
4.07,4.07,4.07,4.07,2.5904,0.14167406,3.4534798,0.0
4.08,4.08,4.08,4.08,2.6638494,0.14203358,3.4766378,0.0
4.09,4.09,4.09,4.09,2.6788638,0.14206503,3.4801497,0.0
4.1,4.1,4.1,4.1,2.682085,0.14194036,3.4828675,0.0
4.11,4.11,4.11,4.11,2.703357,0.1425386,3.4913945,0.0
4.12,4.12,4.12,4.12,2.7221,0.14220515,3.4983122,0.0
4.13,4.13,4.13,4.13,2.7405732,0.1422984,3.5040548,0.0
4.14,4.14,4.14,4.14,2.7470465,0.1419992,3.5059128,0.0
4.15,4.15,4.15,4.15,2.7293615,0.14197755,3.4999774,0.0
4.16,4.16,4.16,4.16,2.7541974,0.14198291,3.5072725,0.0
4.17,4.17,4.17,4.17,2.7400858,0.14206149,3.5010307,0.0
4.18,4.18,4.18,4.18,2.715641,0.14183368,3.4903622,0.0
4.19,4.19,4.19,4.19,2.6992242,0.14184818,3.488323,0.0
4.2,4.2,4.2,4.2,2.7149942,0.14186843,3.4920352,0.0
4.21,4.21,4.21,4.21,2.7542028,0.1421531,3.4994884,0.0
4.22,4.22,4.22,4.22,2.788782,0.1418405,3.508761,0.0
4.23,4.23,4.23,4.23,2.825658,0.14186192,3.5165095,0.0
4.24,4.24,4.24,4.24,2.883211,0.14230908,3.526651,0.0
4.25,4.25,4.25,4.25,2.919753,0.14206202,3.525286,0.0
4.26,4.26,4.26,4.26,2.9778154,0.14202216,3.533038,0.0
4.27,4.27,4.27,4.27,2.9785547,0.1419286,3.5364802,0.0
4.28,4.28,4.28,4.28,2.9859877,0.14196667,3.540119,0.0
4.29,4.29,4.29,4.29,2.9992638,0.14220765,3.5468998,0.0
4.3,4.3,4.3,4.3,3.0181372,0.14208683,3.5542831,0.0
4.31,4.31,4.31,4.31,3.030487,0.14227231,3.548364,0.0
4.32,4.32,4.32,4.32,3.025731,0.14200917,3.5417144,0.0
4.33,4.33,4.33,4.33,3.0212526,0.14214057,3.5355465,0.0
4.34,4.34,4.34,4.34,3.028027,0.14190508,3.5355027,0.0
4.35,4.35,4.35,4.35,3.063639,0.14186896,3.5366197,0.0
4.36,4.36,4.36,4.36,3.1028328,0.14195754,3.5419085,0.0
4.37,4.37,4.37,4.37,3.1162748,0.1418117,3.5428145,0.0
4.38,4.38,4.38,4.38,3.1400921,0.1419799,3.5471976,0.0
4.39,4.39,4.39,4.39,3.1804838,0.14172687,3.546464,0.0
4.4,4.4,4.4,4.4,3.2026746,0.14174862,3.550989,0.0
4.41,4.41,4.41,4.41,3.1753557,0.14199694,3.561945,0.0
4.42,4.42,4.42,4.42,3.1027958,0.14236283,3.5641973,0.0
4.43,4.43,4.43,4.43,3.0788915,0.14225294,3.5652955,0.0
4.44,4.44,4.44,4.44,3.085337,0.14244951,3.5673642,0.0
4.45,4.45,4.45,4.45,3.1547594,0.14213848,3.5648751,0.0
4.46,4.46,4.46,4.46,3.2023153,0.1422666,3.5586896,0.0
4.47,4.47,4.47,4.47,3.1866221,0.1424868,3.552976,0.0
4.48,4.48,4.48,4.48,3.0927374,0.14191416,3.5484803,0.0
4.49,4.49,4.49,4.49,3.0268657,0.14229748,3.544358,0.0
4.5,4.5,4.5,4.5,2.9612303,0.14251024,3.5459332,0.0
4.51,4.51,4.51,4.51,2.7861843,0.14276838,3.5379267,0.0
4.52,4.52,4.52,4.52,2.6393259,0.14261664,3.5319583,0.0
4.53,4.53,4.53,4.53,2.4222572,0.14269362,3.522058,0.0
4.54,4.54,4.54,4.54,2.19984,0.14283444,3.495669,0.0
4.55,4.55,4.55,4.55,2.0484216,0.1426167,3.480261,0.0
4.56,4.56,4.56,4.56,1.8819486,0.14239754,3.444774,0.0
4.57,4.57,4.57,4.57,1.7842097,0.14228809,3.4052548,0.0
4.58,4.58,4.58,4.58,1.7344426,0.14191651,3.390046,0.0
4.59,4.59,4.59,4.59,1.6980104,0.14188607,3.3656461,0.0
4.6,4.6,4.6,4.6,1.664568,0.14177762,3.3632057,0.0
4.61,4.61,4.61,4.61,1.6483657,0.14158976,3.3527937,0.0
4.62,4.62,4.62,4.62,1.6384689,0.14192413,3.3491395,0.0
4.63,4.63,4.63,4.63,1.6362933,0.14178792,3.3413887,0.0
4.64,4.64,4.64,4.64,1.6472285,0.14163542,3.337054,0.0
4.65,4.65,4.65,4.65,1.6491417,0.1416244,3.3286552,0.0
4.66,4.66,4.66,4.66,1.6417824,0.14156006,3.3339891,0.0
4.67,4.67,4.67,4.67,1.6362687,0.1414377,3.33159,0.0
4.68,4.68,4.68,4.68,1.6400931,0.14169994,3.3363574,0.0
4.69,4.69,4.69,4.69,1.6512322,0.14153036,3.3369486,0.0
4.7,4.7,4.7,4.7,1.652189,0.14160192,3.3392673,0.0
4.71,4.71,4.71,4.71,1.6458791,0.14182357,3.334234,0.0
4.72,4.72,4.72,4.72,1.6574404,0.14140236,3.3336928,0.0
4.73,4.73,4.73,4.73,1.6341144,0.14152263,3.3225396,0.0
4.74,4.74,4.74,4.74,1.6241252,0.14159207,3.3242242,0.0
4.75,4.75,4.75,4.75,1.6196038,0.14154582,3.3279116,0.0
4.76,4.76,4.76,4.76,1.6538574,0.14158347,3.333134,0.0
4.77,4.77,4.77,4.77,1.7024682,0.14137658,3.3285472,0.0
4.78,4.78,4.78,4.78,1.71791,0.14146082,3.3409336,0.0
4.79,4.79,4.79,4.79,1.7007453,0.14148447,3.3397603,0.0
4.8,4.8,4.8,4.8,1.6952171,0.14164716,3.3404596,0.0
4.81,4.81,4.81,4.81,1.7033763,0.14148542,3.3386836,0.0
4.82,4.82,4.82,4.82,1.7104987,0.14133053,3.3335,0.0
4.83,4.83,4.83,4.83,1.6718138,0.14164855,3.334023,0.0
4.84,4.84,4.84,4.84,1.6556002,0.141371,3.3307965,0.0
4.85,4.85,4.85,4.85,1.6415892,0.14137876,3.332307,0.0
4.86,4.86,4.86,4.86,1.6363523,0.14142123,3.3267422,0.0
4.87,4.87,4.87,4.87,1.6563958,0.14141154,3.3298304,0.0
4.88,4.88,4.88,4.88,1.6689508,0.14166892,3.333776,0.0
4.89,4.89,4.89,4.89,1.66133,0.14136818,3.3290913,0.0
4.9,4.9,4.9,4.9,1.6509225,0.14121789,3.327847,0.0
4.91,4.91,4.91,4.91,1.6666539,0.14141431,3.3304884,0.0
4.92,4.92,4.92,4.92,1.7114767,0.1414897,3.341824,0.0
4.93,4.93,4.93,4.93,1.7275198,0.14129697,3.3437135,0.0
4.94,4.94,4.94,4.94,1.7420926,0.14174023,3.3508153,0.0
4.95,4.95,4.95,4.95,1.7420653,0.14163995,3.3473837,0.0
4.96,4.96,4.96,4.96,1.7033627,0.1417057,3.3365357,0.0
4.97,4.97,4.97,4.97,1.6944174,0.1414027,3.3381183,0.0
4.98,4.98,4.98,4.98,1.666951,0.14151877,3.3315334,0.0
4.99,4.99,4.99,4.99,1.6447434,0.1413933,3.3177867,0.0
5.0,5.0,5.0,5.0,1.648481,0.14110768,3.3115127,0.0
5.01,5.01,5.01,5.01,1.6443149,0.14125517,3.3104846,0.0
5.02,5.02,5.02,5.02,1.6392531,0.14108476,3.2975905,0.0
5.03,5.03,5.03,5.03,1.6371877,0.14068483,3.295981,0.0
5.04,5.04,5.04,5.04,1.6400176,0.14111412,3.3065844,0.0
5.05,5.05,5.05,5.05,1.6028206,0.14113899,3.3070943,0.0
5.06,5.06,5.06,5.06,1.5496137,0.14127614,3.2925334,0.0
5.07,5.07,5.07,5.07,1.547495,0.14092346,3.2796526,0.0
5.08,5.08,5.08,5.08,1.5633749,0.14101608,3.2874517,0.0
5.09,5.09,5.09,5.09,1.6040063,0.14147644,3.301252,0.0
5.1,5.1,5.1,5.1,1.6515653,0.14161271,3.3402667,0.0
5.11,5.11,5.11,5.11,1.7207526,0.14159842,3.3619974,0.0
5.12,5.12,5.12,5.12,1.7825745,0.14184156,3.384567,0.0
5.13,5.13,5.13,5.13,1.8320277,0.1423171,3.4088292,0.0
5.14,5.14,5.14,5.14,1.9356622,0.14269166,3.4395509,0.0
5.15,5.15,5.15,5.15,2.123472,0.14262639,3.4557328,0.0
5.16,5.16,5.16,5.16,2.4337668,0.14207011,3.4736438,0.0
5.17,5.17,5.17,5.17,2.7060912,0.14199369,3.482845,0.0
5.18,5.18,5.18,5.18,2.8133152,0.14213027,3.4860435,0.0
5.19,5.19,5.19,5.19,2.8623278,0.14184155,3.482801,0.0
5.2,5.2,5.2,5.2,2.9056501,0.14199166,3.4754753,0.0
5.21,5.21,5.21,5.21,2.949897,0.14203927,3.4875848,0.0
5.22,5.22,5.22,5.22,3.037546,0.1419933,3.497559,0.0
5.23,5.23,5.23,5.23,3.0996814,0.14188671,3.5022285,0.0
5.24,5.24,5.24,5.24,3.1376245,0.14178286,3.507258,0.0
5.25,5.25,5.25,5.25,3.191562,0.14212513,3.5123463,0.0
5.26,5.26,5.26,5.26,3.2158072,0.14208247,3.5138521,0.0
5.27,5.27,5.27,5.27,3.2631042,0.14206567,3.5156467,0.0
5.28,5.28,5.28,5.28,3.325209,0.14198291,3.515038,0.0
5.29,5.29,5.29,5.29,3.4106865,0.14212202,3.5140383,0.0
5.3,5.3,5.3,5.3,3.5029156,0.14208405,3.5156286,0.0
5.31,5.31,5.31,5.31,3.5287583,0.14140837,3.5122077,0.0
5.32,5.32,5.32,5.32,3.4989974,0.14149138,3.5032587,0.0
5.33,5.33,5.33,5.33,3.4319937,0.14117433,3.4972534,0.0
5.34,5.34,5.34,5.34,3.351754,0.1411127,3.4919567,0.0
5.35,5.35,5.35,5.35,3.1628473,0.14133778,3.4781003,0.0
5.36,5.36,5.36,5.36,3.0082302,0.14157102,3.460293,0.0
5.37,5.37,5.37,5.37,2.902215,0.1419346,3.4522715,0.0
5.38,5.38,5.38,5.38,2.8293216,0.14161979,3.4475799,0.0
5.39,5.39,5.39,5.39,2.7844367,0.14152952,3.4413853,0.0
5.4,5.4,5.4,5.4,2.7232423,0.14136188,3.4249663,0.0
5.41,5.41,5.41,5.41,2.6472092,0.1412162,3.388148,0.0
5.42,5.42,5.42,5.42,2.5907772,0.14110413,3.3731208,0.0
5.43,5.43,5.43,5.43,2.4387424,0.14095284,3.3513005,0.0
5.44,5.44,5.44,5.44,2.0046418,0.14109313,3.3219466,0.0
5.45,5.45,5.45,5.45,1.5490391,0.14104964,3.276891,0.0
5.46,5.46,5.46,5.46,1.420823,0.14081867,3.244405,0.0
5.47,5.47,5.47,5.47,1.3561584,0.1410479,3.2250557,0.0
5.48,5.48,5.48,5.48,1.3347245,0.14106862,3.2177165,0.0
5.49,5.49,5.49,5.49,1.3353915,0.14049704,3.2180502,0.0
5.5,5.5,5.5,5.5,1.3335501,0.14071997,3.2148244,0.0
5.51,5.51,5.51,5.51,1.3332782,0.14067915,3.210697,0.0
5.52,5.52,5.52,5.52,1.3455961,0.14082892,3.2227306,0.0
5.53,5.53,5.53,5.53,1.3496827,0.14093527,3.2287633,0.0
5.54,5.54,5.54,5.54,1.3636864,0.14084893,3.238348,0.0
5.55,5.55,5.55,5.55,1.4013733,0.141316,3.2682395,0.0
5.56,5.56,5.56,5.56,1.4748788,0.141299,3.287001,0.0
5.57,5.57,5.57,5.57,1.5133679,0.14148605,3.295137,0.0
5.58,5.58,5.58,5.58,1.5173646,0.14159241,3.296457,0.0
5.59,5.59,5.59,5.59,1.5427306,0.1416337,3.2978525,0.0
5.6,5.6,5.6,5.6,1.5733962,0.14152502,3.2947092,0.0
5.61,5.61,5.61,5.61,1.6224353,0.14180246,3.304145,0.0
5.62,5.62,5.62,5.62,1.7072579,0.14127234,3.307531,0.0
5.63,5.63,5.63,5.63,1.7938923,0.14095403,3.3131535,0.0
5.64,5.64,5.64,5.64,1.8752893,0.1412424,3.3261619,0.0
5.65,5.65,5.65,5.65,1.9560694,0.14112303,3.3345916,0.0
5.66,5.66,5.66,5.66,2.0070217,0.14138165,3.3413684,0.0
5.67,5.67,5.67,5.67,2.0404615,0.14092046,3.3409116,0.0
5.68,5.68,5.68,5.68,2.0719047,0.14086263,3.3522007,0.0
5.69,5.69,5.69,5.69,2.0680003,0.14088352,3.3494506,0.0
5.7,5.7,5.7,5.7,2.0687613,0.14153358,3.3561292,0.0
5.71,5.71,5.71,5.71,2.0843034,0.14114544,3.3610475,0.0
5.72,5.72,5.72,5.72,2.0906167,0.14103849,3.3597643,0.0
5.73,5.73,5.73,5.73,2.1105752,0.14103256,3.3622096,0.0
5.74,5.74,5.74,5.74,2.085624,0.14119439,3.3603723,0.0
5.75,5.75,5.75,5.75,2.0981355,0.14117132,3.3634615,0.0
5.76,5.76,5.76,5.76,2.134071,0.14106846,3.372001,0.0
5.77,5.77,5.77,5.77,2.3359826,0.14035782,3.3695614,0.0
5.78,5.78,5.78,5.78,2.4671211,0.14042166,3.3852627,0.0
5.79,5.79,5.79,5.79,2.494324,0.14035033,3.3866575,0.0
5.8,5.8,5.8,5.8,2.5059173,0.14026874,3.3862557,0.0
5.81,5.81,5.81,5.81,2.5043771,0.14046583,3.3968854,0.0
5.82,5.82,5.82,5.82,2.5206578,0.1405765,3.3930452,0.0
5.83,5.83,5.83,5.83,2.5164156,0.14056823,3.3939948,0.0
5.84,5.84,5.84,5.84,2.4832969,0.14062247,3.3918507,0.0
5.85,5.85,5.85,5.85,2.4166622,0.14064658,3.38675,0.0
5.86,5.86,5.86,5.86,2.413744,0.14080176,3.3967047,0.0
5.87,5.87,5.87,5.87,2.41518,0.1406695,3.383945,0.0
5.88,5.88,5.88,5.88,2.4038827,0.14068526,3.385846,0.0
5.89,5.89,5.89,5.89,2.3997872,0.14088607,3.3837795,0.0
5.9,5.9,5.9,5.9,2.3989193,0.14090605,3.3877597,0.0
5.91,5.91,5.91,5.91,2.3811684,0.14078012,3.385293,0.0
5.92,5.92,5.92,5.92,2.3739376,0.14066982,3.3855317,0.0
5.93,5.93,5.93,5.93,2.3523376,0.14101502,3.3830996,0.0
5.94,5.94,5.94,5.94,2.3331778,0.14083523,3.3831272,0.0
5.95,5.95,5.95,5.95,2.3144133,0.14076968,3.3860528,0.0
5.96,5.96,5.96,5.96,2.277896,0.14075449,3.3785722,0.0
5.97,5.97,5.97,5.97,2.2483823,0.14105977,3.377627,0.0
5.98,5.98,5.98,5.98,2.2386734,0.14098595,3.377682,0.0
5.99,5.99,5.99,5.99,2.2467632,0.14144394,3.3795698,0.0
6.0,6.0,6.0,6.0,2.243996,0.1408605,3.376892,0.0
6.01,6.01,6.01,6.01,2.255733,0.140934,3.380045,0.0
6.02,6.02,6.02,6.02,2.2749376,0.1407851,3.3809993,0.0
6.03,6.03,6.03,6.03,2.262692,0.14114195,3.3799853,0.0
6.04,6.04,6.04,6.04,2.2557669,0.14061567,3.371895,0.0
6.05,6.05,6.05,6.05,2.267863,0.14084122,3.3673768,0.0
6.06,6.06,6.06,6.06,2.2710176,0.14074007,3.3663807,0.0
6.07,6.07,6.07,6.07,2.2454088,0.14086947,3.3625832,0.0
6.08,6.08,6.08,6.08,2.1659026,0.14095771,3.3684967,0.0
6.09,6.09,6.09,6.09,2.0717065,0.14106277,3.3687725,0.0
6.1,6.1,6.1,6.1,2.098394,0.14111337,3.364107,0.0
6.11,6.11,6.11,6.11,2.081711,0.14128327,3.363808,0.0
6.12,6.12,6.12,6.12,2.0835495,0.14130764,3.361943,0.0
6.13,6.13,6.13,6.13,2.073692,0.14133799,3.3620718,0.0
6.14,6.14,6.14,6.14,1.9854802,0.14131294,3.355572,0.0
6.15,6.15,6.15,6.15,1.9281322,0.14129278,3.3595445,0.0
6.16,6.16,6.16,6.16,1.8838938,0.14137916,3.349881,0.0
6.17,6.17,6.17,6.17,1.8540236,0.14137086,3.3378904,0.0
6.18,6.18,6.18,6.18,1.8227285,0.14118713,3.3289492,0.0
6.19,6.19,6.19,6.19,1.8131313,0.14118654,3.324813,0.0
6.2,6.2,6.2,6.2,1.8001261,0.1412021,3.3240385,0.0
6.21,6.21,6.21,6.21,1.7682189,0.14115468,3.317835,0.0
6.22,6.22,6.22,6.22,1.7257735,0.14095606,3.304413,0.0
6.23,6.23,6.23,6.23,1.6762176,0.14103352,3.2967994,0.0
6.24,6.24,6.24,6.24,1.6057153,0.14069939,3.2824209,0.0
6.25,6.25,6.25,6.25,1.565784,0.14056371,3.2714777,0.0
6.26,6.26,6.26,6.26,1.5944672,0.14050017,3.2711203,0.0
6.27,6.27,6.27,6.27,1.6401227,0.1410741,3.2776093,0.0
6.28,6.28,6.28,6.28,1.6016012,0.14091706,3.2746644,0.0
6.29,6.29,6.29,6.29,1.5660726,0.14033584,3.2656941,0.0
6.3,6.3,6.3,6.3,1.6619455,0.14075027,3.2731862,0.0
6.31,6.31,6.31,6.31,1.762695,0.140938,3.2858512,0.0
6.32,6.32,6.32,6.32,1.850074,0.14080013,3.3138824,0.0
6.33,6.33,6.33,6.33,1.8828195,0.1409602,3.321373,0.0
6.34,6.34,6.34,6.34,1.832013,0.14087732,3.312287,0.0
6.35,6.35,6.35,6.35,1.8009061,0.14089851,3.2994728,0.0
6.36,6.36,6.36,6.36,1.77227,0.14089863,3.2838917,0.0
6.37,6.37,6.37,6.37,1.772402,0.14060824,3.2881582,0.0
6.38,6.38,6.38,6.38,1.7533708,0.14085662,3.2816668,0.0
6.39,6.39,6.39,6.39,1.7463113,0.14065295,3.27955,0.0
6.4,6.4,6.4,6.4,1.7928497,0.14029531,3.2871418,0.0
6.41,6.41,6.41,6.41,1.8011866,0.14081854,3.2861404,0.0
6.42,6.42,6.42,6.42,1.7820823,0.14113575,3.28581,0.0
6.43,6.43,6.43,6.43,1.8650311,0.140981,3.3207812,0.0
6.44,6.44,6.44,6.44,1.9617306,0.14156708,3.351785,0.0
6.45,6.45,6.45,6.45,2.0445056,0.1412608,3.3701763,0.0
6.46,6.46,6.46,6.46,2.0787988,0.14144754,3.3785565,0.0
6.47,6.47,6.47,6.47,2.0687807,0.1412205,3.3799572,0.0
6.48,6.48,6.48,6.48,2.0286999,0.14131889,3.3733099,0.0
6.49,6.49,6.49,6.49,1.9705443,0.141401,3.3604026,0.0
6.5,6.5,6.5,6.5,1.980615,0.14125776,3.3630729,0.0
6.51,6.51,6.51,6.51,1.9172317,0.14118236,3.3514187,0.0
6.52,6.52,6.52,6.52,1.9073402,0.14106748,3.3537655,0.0
6.53,6.53,6.53,6.53,1.9917579,0.14131531,3.3627148,0.0
6.54,6.54,6.54,6.54,1.9883385,0.14149359,3.369186,0.0
6.55,6.55,6.55,6.55,1.9554925,0.14134988,3.3696456,0.0
6.56,6.56,6.56,6.56,2.0801194,0.14130667,3.3921452,0.0
6.57,6.57,6.57,6.57,2.185136,0.14176728,3.4173357,0.0
6.58,6.58,6.58,6.58,2.2894526,0.14181265,3.4385924,0.0
6.59,6.59,6.59,6.59,2.299835,0.14189865,3.4465218,0.0
6.6,6.6,6.6,6.6,2.2211182,0.14166757,3.4265769,0.0
6.61,6.61,6.61,6.61,2.1894937,0.14172673,3.4242055,0.0
6.62,6.62,6.62,6.62,2.158043,0.14185952,3.418011,0.0
6.63,6.63,6.63,6.63,2.1683214,0.14149679,3.42284,0.0
6.64,6.64,6.64,6.64,2.1167927,0.14151227,3.4065003,0.0
6.65,6.65,6.65,6.65,2.113836,0.14117113,3.4036674,0.0
6.66,6.66,6.66,6.66,2.1258917,0.14170489,3.4085402,0.0
6.67,6.67,6.67,6.67,2.1133614,0.14169583,3.4040709,0.0
6.68,6.68,6.68,6.68,2.0707328,0.14134102,3.393711,0.0
6.69,6.69,6.69,6.69,2.1358066,0.14181496,3.4103801,0.0
6.7,6.7,6.7,6.7,2.2467856,0.1416801,3.4302423,0.0
6.71,6.71,6.71,6.71,2.264906,0.14177029,3.4335063,0.0
6.72,6.72,6.72,6.72,2.2572856,0.1420935,3.4304056,0.0
6.73,6.73,6.73,6.73,2.2664907,0.1417155,3.4350667,0.0
6.74,6.74,6.74,6.74,2.25802,0.1416587,3.4321806,0.0
6.75,6.75,6.75,6.75,2.2814934,0.14170977,3.439817,0.0
6.76,6.76,6.76,6.76,2.2953274,0.14201964,3.4419086,0.0
6.77,6.77,6.77,6.77,2.2784994,0.14167564,3.4387991,0.0
6.78,6.78,6.78,6.78,2.252212,0.14164968,3.4341109,0.0
6.79,6.79,6.79,6.79,2.2317564,0.1418215,3.4288697,0.0
6.8,6.8,6.8,6.8,2.2109003,0.14144966,3.4322584,0.0
6.81,6.81,6.81,6.81,2.2592697,0.14196439,3.4301283,0.0
6.82,6.82,6.82,6.82,2.303452,0.14163055,3.4371185,0.0
6.83,6.83,6.83,6.83,2.3477328,0.14183055,3.449434,0.0
6.84,6.84,6.84,6.84,2.4382727,0.14202681,3.4755692,0.0
6.85,6.85,6.85,6.85,2.5570345,0.14171305,3.4850667,0.0
6.86,6.86,6.86,6.86,2.7070215,0.14219835,3.505482,0.0
6.87,6.87,6.87,6.87,2.9006073,0.14147082,3.5084643,0.0
6.88,6.88,6.88,6.88,3.1014528,0.14124654,3.5198803,0.0
6.89,6.89,6.89,6.89,3.3644052,0.14021848,3.5193927,0.0
6.9,6.9,6.9,6.9,3.4203348,0.14052497,3.513831,0.0
6.91,6.91,6.91,6.91,3.4950392,0.14028195,3.5276198,0.0
6.92,6.92,6.92,6.92,3.5362628,0.14022957,3.5498295,0.0
6.93,6.93,6.93,6.93,3.540328,0.1405901,3.5506675,0.0
6.94,6.94,6.94,6.94,3.526641,0.14050552,3.5530705,0.0
6.95,6.95,6.95,6.95,3.520088,0.14064762,3.5531735,0.0
6.96,6.96,6.96,6.96,3.5099692,0.14055705,3.549169,0.0
6.97,6.97,6.97,6.97,3.4819617,0.14060876,3.5539873,0.0
6.98,6.98,6.98,6.98,3.4541333,0.14071839,3.5520337,0.0
6.99,6.99,6.99,6.99,3.4281292,0.14034434,3.5502489,0.0
7.0,7.0,7.0,7.0,3.4085894,0.14094023,3.5456977,0.0
7.01,7.01,7.01,7.01,3.3663108,0.14064544,3.5432403,0.0
7.02,7.02,7.02,7.02,3.3319802,0.14095977,3.546705,0.0
7.03,7.03,7.03,7.03,3.257554,0.14096643,3.552905,0.0
7.04,7.04,7.04,7.04,3.1419504,0.1416429,3.5613003,0.0
7.05,7.05,7.05,7.05,2.9995759,0.14212893,3.5620322,0.0
7.06,7.06,7.06,7.06,2.8545523,0.14212435,3.5588217,0.0
7.07,7.07,7.07,7.07,2.6726234,0.14249718,3.553726,0.0
7.08,7.08,7.08,7.08,2.4839687,0.14281808,3.5379648,0.0
7.09,7.09,7.09,7.09,2.4256608,0.14271235,3.5260274,0.0
7.1,7.1,7.1,7.1,2.3645866,0.14279644,3.5156307,0.0
7.11,7.11,7.11,7.11,2.3144956,0.14272362,3.504388,0.0
7.12,7.12,7.12,7.12,2.252608,0.14235853,3.488171,0.0
7.13,7.13,7.13,7.13,2.1937757,0.14246555,3.474329,0.0
7.14,7.14,7.14,7.14,2.1102624,0.14240082,3.46434,0.0
7.15,7.15,7.15,7.15,2.084678,0.14254427,3.454533,0.0
7.16,7.16,7.16,7.16,2.0900729,0.14249417,3.4443812,0.0
7.17,7.17,7.17,7.17,2.091341,0.14231955,3.4391737,0.0
7.18,7.18,7.18,7.18,2.094895,0.14235075,3.434579,0.0
7.19,7.19,7.19,7.19,2.1003747,0.14267027,3.4287083,0.0
7.2,7.2,7.2,7.2,2.1139643,0.1422,3.43213,0.0
7.21,7.21,7.21,7.21,2.1423492,0.1422476,3.4325025,0.0
7.22,7.22,7.22,7.22,2.1659703,0.14240073,3.4428103,0.0
7.23,7.23,7.23,7.23,2.1858063,0.1423019,3.442938,0.0
7.24,7.24,7.24,7.24,2.2052507,0.14235024,3.443935,0.0
7.25,7.25,7.25,7.25,2.197427,0.14246736,3.442286,0.0
7.26,7.26,7.26,7.26,2.184141,0.14213747,3.4313202,0.0
7.27,7.27,7.27,7.27,2.1817029,0.14214958,3.426256,0.0
7.28,7.28,7.28,7.28,2.2057989,0.14221095,3.4221656,0.0
7.29,7.29,7.29,7.29,2.274487,0.1420632,3.4275599,0.0
7.3,7.3,7.3,7.3,2.3578606,0.14153253,3.4312875,0.0
7.31,7.31,7.31,7.31,2.3731794,0.14190494,3.4365654,0.0
7.32,7.32,7.32,7.32,2.3780646,0.14177787,3.4385488,0.0
7.33,7.33,7.33,7.33,2.3763936,0.14193268,3.4421616,0.0
7.34,7.34,7.34,7.34,2.339743,0.14225936,3.4454236,0.0
7.35,7.35,7.35,7.35,2.2857037,0.14207762,3.4420485,0.0
7.36,7.36,7.36,7.36,2.1929927,0.14215995,3.4452436,0.0
7.37,7.37,7.37,7.37,2.1211827,0.14222038,3.424317,0.0
7.38,7.38,7.38,7.38,2.1345363,0.14207856,3.4211884,0.0
7.39,7.39,7.39,7.39,2.1355665,0.14203645,3.4154346,0.0
7.4,7.4,7.4,7.4,2.1293032,0.14235976,3.4216897,0.0
7.41,7.41,7.41,7.41,2.120853,0.14204249,3.418774,0.0
7.42,7.42,7.42,7.42,2.103524,0.14195369,3.4151187,0.0
7.43,7.43,7.43,7.43,2.082674,0.14230019,3.4153945,0.0
7.44,7.44,7.44,7.44,2.073578,0.1421893,3.4153666,0.0
7.45,7.45,7.45,7.45,2.050417,0.14213684,3.4276855,0.0
7.46,7.46,7.46,7.46,2.063896,0.14222579,3.4282277,0.0
7.47,7.47,7.47,7.47,2.1016195,0.14211364,3.4316554,0.0
7.48,7.48,7.48,7.48,2.1212344,0.14200749,3.4430158,0.0
7.49,7.49,7.49,7.49,2.1634915,0.14230801,3.4508414,0.0
7.5,7.5,7.5,7.5,2.1652915,0.1421699,3.4404824,0.0
7.51,7.51,7.51,7.51,2.1619754,0.14219673,3.4402552,0.0
7.52,7.52,7.52,7.52,2.1507013,0.14192295,3.4329348,0.0
7.53,7.53,7.53,7.53,2.1482427,0.14184776,3.423877,0.0
7.54,7.54,7.54,7.54,2.114945,0.14150931,3.4070082,0.0
7.55,7.55,7.55,7.55,2.0214217,0.1415081,3.386367,0.0
7.56,7.56,7.56,7.56,1.9409764,0.14159137,3.3709135,0.0
7.57,7.57,7.57,7.57,1.9161245,0.1411491,3.3739412,0.0
7.58,7.58,7.58,7.58,1.9237604,0.1414313,3.3774545,0.0
7.59,7.59,7.59,7.59,1.8574958,0.14114389,3.3603876,0.0
7.6,7.6,7.6,7.6,1.8116597,0.1413226,3.3596733,0.0
7.61,7.61,7.61,7.61,1.809703,0.1412472,3.3614926,0.0
7.62,7.62,7.62,7.62,1.8317983,0.1416107,3.3667493,0.0
7.63,7.63,7.63,7.63,1.8644063,0.14135498,3.3763413,0.0
7.64,7.64,7.64,7.64,1.9634748,0.14166537,3.3839307,0.0
7.65,7.65,7.65,7.65,1.9710405,0.14159822,3.386766,0.0
7.66,7.66,7.66,7.66,1.9679831,0.14160383,3.3805346,0.0
7.67,7.67,7.67,7.67,1.9107839,0.1412801,3.3700054,0.0
7.68,7.68,7.68,7.68,1.8718803,0.14097358,3.3619905,0.0
7.69,7.69,7.69,7.69,1.837801,0.14126271,3.3560014,0.0
7.7,7.7,7.7,7.7,1.8010025,0.14122838,3.3551917,0.0
7.71,7.71,7.71,7.71,1.8387389,0.14121182,3.3612697,0.0
7.72,7.72,7.72,7.72,1.8324038,0.14116865,3.363909,0.0
7.73,7.73,7.73,7.73,1.8990961,0.14114907,3.3728833,0.0
7.74,7.74,7.74,7.74,1.9501892,0.14127141,3.3762774,0.0
7.75,7.75,7.75,7.75,2.0453267,0.14128526,3.3768196,0.0
7.76,7.76,7.76,7.76,2.140959,0.14124724,3.381419,0.0
7.77,7.77,7.77,7.77,2.289711,0.14170663,3.4009812,0.0
7.78,7.78,7.78,7.78,2.380976,0.14149377,3.4207456,0.0
7.79,7.79,7.79,7.79,2.469034,0.14153327,3.4337292,0.0
7.8,7.8,7.8,7.8,2.4952455,0.14165366,3.4387236,0.0
7.81,7.81,7.81,7.81,2.4917579,0.14131762,3.4394073,0.0
7.82,7.82,7.82,7.82,2.5027452,0.14149013,3.44134,0.0
7.83,7.83,7.83,7.83,2.5606742,0.14138512,3.45277,0.0
7.84,7.84,7.84,7.84,2.6519175,0.14154558,3.470115,0.0
7.85,7.85,7.85,7.85,2.7035887,0.14148526,3.4772527,0.0
7.86,7.86,7.86,7.86,2.7544045,0.14144155,3.4976423,0.0
7.87,7.87,7.87,7.87,2.8076367,0.14120908,3.5074437,0.0
7.88,7.88,7.88,7.88,2.865937,0.14149733,3.5167124,0.0
7.89,7.89,7.89,7.89,2.9168248,0.14163679,3.5254438,0.0
7.9,7.9,7.9,7.9,2.887334,0.141413,3.526518,0.0
7.91,7.91,7.91,7.91,2.6927443,0.14197908,3.5382075,0.0
7.92,7.92,7.92,7.92,2.6044843,0.14239883,3.5417511,0.0
7.93,7.93,7.93,7.93,2.5656497,0.14302522,3.5482728,0.0
7.94,7.94,7.94,7.94,2.5741742,0.14278254,3.5475905,0.0
7.95,7.95,7.95,7.95,2.596195,0.14281647,3.5451002,0.0
7.96,7.96,7.96,7.96,2.6130471,0.14268143,3.546464,0.0
7.97,7.97,7.97,7.97,2.6321628,0.14264151,3.5502443,0.0
7.98,7.98,7.98,7.98,2.6690512,0.14222038,3.5582247,0.0
7.99,7.99,7.99,7.99,2.696397,0.14223364,3.559054,0.0
8.0,8.0,8.0,8.0,2.7313752,0.14222157,3.5576022,0.0
8.01,8.01,8.01,8.01,2.744606,0.14211576,3.5606232,0.0
8.02,8.02,8.02,8.02,2.7410069,0.1422309,3.5616553,0.0
8.03,8.03,8.03,8.03,2.7776031,0.14215246,3.5690565,0.0
8.04,8.04,8.04,8.04,2.8150518,0.14253668,3.572429,0.0
8.05,8.05,8.05,8.05,2.828627,0.14262259,3.5760124,0.0
8.06,8.06,8.06,8.06,2.7845674,0.14241414,3.577878,0.0
8.07,8.07,8.07,8.07,2.7540226,0.14250772,3.574499,0.0
8.08,8.08,8.08,8.08,2.7505827,0.14224233,3.5685933,0.0
8.09,8.09,8.09,8.09,2.7766552,0.14233723,3.5712492,0.0
8.1,8.1,8.1,8.1,2.8025057,0.14224176,3.574865,0.0
8.11,8.11,8.11,8.11,2.8250918,0.14221707,3.577991,0.0
8.12,8.12,8.12,8.12,2.8525538,0.14221272,3.577511,0.0
8.13,8.13,8.13,8.13,2.8724544,0.14222875,3.575472,0.0
8.14,8.14,8.14,8.14,2.857758,0.14202584,3.570397,0.0
8.15,8.15,8.15,8.15,2.7893965,0.14222656,3.5668654,0.0
8.16,8.16,8.16,8.16,2.8094969,0.14195497,3.560012,0.0
8.17,8.17,8.17,8.17,2.79185,0.1419465,3.555204,0.0
8.18,8.18,8.18,8.18,2.7127187,0.14177391,3.5438924,0.0
8.19,8.19,8.19,8.19,2.7228644,0.1414762,3.5455353,0.0
8.2,8.2,8.2,8.2,2.792017,0.1417364,3.5475428,0.0
8.21,8.21,8.21,8.21,2.7989094,0.14158906,3.5428548,0.0
8.22,8.22,8.22,8.22,2.7738638,0.14169005,3.5398629,0.0
8.23,8.23,8.23,8.23,2.741579,0.14175634,3.534591,0.0
8.24,8.24,8.24,8.24,2.7006724,0.14154987,3.5264263,0.0
8.25,8.25,8.25,8.25,2.688887,0.14136183,3.523547,0.0
8.26,8.26,8.26,8.26,2.6826465,0.14153224,3.5182447,0.0
8.27,8.27,8.27,8.27,2.6539438,0.14151058,3.5137193,0.0
8.28,8.28,8.28,8.28,2.587192,0.14169541,3.5151937,0.0
8.29,8.29,8.29,8.29,2.5303483,0.1416766,3.5189698,0.0
8.3,8.3,8.3,8.3,2.496358,0.14184326,3.5136194,0.0
8.31,8.31,8.31,8.31,2.4710834,0.14213803,3.5173922,0.0
8.32,8.32,8.32,8.32,2.41628,0.14219142,3.5176072,0.0
8.33,8.33,8.33,8.33,2.318282,0.14229736,3.524798,0.0
8.34,8.34,8.34,8.34,2.289058,0.14241016,3.5287325,0.0
8.35,8.35,8.35,8.35,2.3519902,0.14234202,3.527297,0.0
8.36,8.36,8.36,8.36,2.424919,0.14210449,3.5192087,0.0
8.37,8.37,8.37,8.37,2.4683905,0.14222646,3.5236895,0.0
8.38,8.38,8.38,8.38,2.4816554,0.14210539,3.5258355,0.0
8.39,8.39,8.39,8.39,2.5142248,0.14201185,3.5288448,0.0
8.4,8.4,8.4,8.4,2.5603366,0.14212982,3.532632,0.0
8.41,8.41,8.41,8.41,2.5550728,0.14216055,3.5295002,0.0
8.42,8.42,8.42,8.42,2.5629065,0.14218648,3.5298765,0.0
8.43,8.43,8.43,8.43,2.6419609,0.1417251,3.5323646,0.0
8.44,8.44,8.44,8.44,2.6344197,0.14213254,3.5336015,0.0
8.45,8.45,8.45,8.45,2.7053084,0.14189196,3.5381167,0.0
8.46,8.46,8.46,8.46,2.747418,0.14204374,3.5410206,0.0
8.47,8.47,8.47,8.47,2.7063878,0.14188267,3.5457807,0.0
8.48,8.48,8.48,8.48,2.636597,0.14213328,3.5478718,0.0
8.49,8.49,8.49,8.49,2.7055402,0.1421733,3.5476604,0.0
8.5,8.5,8.5,8.5,2.7967646,0.14181925,3.5482697,0.0
8.51,8.51,8.51,8.51,2.85531,0.14203934,3.546678,0.0
8.52,8.52,8.52,8.52,2.869124,0.14191769,3.539368,0.0
8.53,8.53,8.53,8.53,2.8051054,0.14192024,3.5379453,0.0
8.54,8.54,8.54,8.54,2.6697497,0.14190225,3.524531,0.0
8.55,8.55,8.55,8.55,2.5829687,0.14221375,3.5282135,0.0
8.56,8.56,8.56,8.56,2.5257046,0.14217216,3.5298836,0.0
8.57,8.57,8.57,8.57,2.467384,0.14231333,3.520369,0.0
8.58,8.58,8.58,8.58,2.4181921,0.1422343,3.5337934,0.0
8.59,8.59,8.59,8.59,2.3087647,0.14236383,3.5311475,0.0
8.6,8.6,8.6,8.6,2.309368,0.14241998,3.5256727,0.0
8.61,8.61,8.61,8.61,2.3541932,0.14264582,3.5370932,0.0
8.62,8.62,8.62,8.62,2.4104278,0.14256176,3.5296803,0.0
8.63,8.63,8.63,8.63,2.4291124,0.14253232,3.5300374,0.0
8.64,8.64,8.64,8.64,2.444833,0.14273892,3.5261521,0.0
8.65,8.65,8.65,8.65,2.464152,0.14277913,3.5248516,0.0
8.66,8.66,8.66,8.66,2.502667,0.14261338,3.5298014,0.0
8.67,8.67,8.67,8.67,2.5869362,0.14239414,3.539499,0.0
8.68,8.68,8.68,8.68,2.691601,0.1426872,3.55901,0.0
8.69,8.69,8.69,8.69,2.8415534,0.14275324,3.5670333,0.0
8.7,8.7,8.7,8.7,2.9342067,0.14268492,3.571684,0.0
8.71,8.71,8.71,8.71,3.0136383,0.14261995,3.5691984,0.0
8.72,8.72,8.72,8.72,3.0290644,0.14273803,3.575708,0.0
8.73,8.73,8.73,8.73,3.0284338,0.14310718,3.5824656,0.0
8.74,8.74,8.74,8.74,3.0052722,0.14308704,3.5899568,0.0
8.75,8.75,8.75,8.75,3.0175612,0.14347103,3.5970142,0.0
8.76,8.76,8.76,8.76,2.9761178,0.1433757,3.5906801,0.0
8.77,8.77,8.77,8.77,2.9473903,0.14317098,3.5964909,0.0
8.78,8.78,8.78,8.78,2.9497561,0.14315246,3.59397,0.0
8.79,8.79,8.79,8.79,2.9303548,0.14312957,3.594128,0.0
8.8,8.8,8.8,8.8,2.912142,0.1431306,3.6004348,0.0
8.81,8.81,8.81,8.81,2.9029865,0.14346594,3.6060119,0.0
8.82,8.82,8.82,8.82,2.8904972,0.14322934,3.6036773,0.0
8.83,8.83,8.83,8.83,2.9288573,0.14303683,3.6087403,0.0
8.84,8.84,8.84,8.84,2.9607244,0.14301911,3.6080875,0.0
8.85,8.85,8.85,8.85,2.9802237,0.14322585,3.6106546,0.0
8.86,8.86,8.86,8.86,2.9996796,0.14312974,3.6071618,0.0
8.87,8.87,8.87,8.87,3.0214553,0.14332423,3.6114874,0.0
8.88,8.88,8.88,8.88,3.0396144,0.14345168,3.611036,0.0
8.89,8.89,8.89,8.89,3.0639253,0.14331305,3.6099465,0.0
8.9,8.9,8.9,8.9,3.0746229,0.14337324,3.6129508,0.0
8.91,8.91,8.91,8.91,3.088698,0.14327301,3.613672,0.0
8.92,8.92,8.92,8.92,3.093888,0.14343974,3.612133,0.0
8.93,8.93,8.93,8.93,3.073395,0.14322849,3.6113455,0.0
8.94,8.94,8.94,8.94,3.020346,0.14349532,3.6106308,0.0
8.95,8.95,8.95,8.95,2.977762,0.14297886,3.6065767,0.0
8.96,8.96,8.96,8.96,2.9785326,0.14332178,3.6082907,0.0
8.97,8.97,8.97,8.97,2.9609685,0.14308369,3.602716,0.0
8.98,8.98,8.98,8.98,2.9344916,0.14318287,3.600127,0.0
8.99,8.99,8.99,8.99,2.8876226,0.14319383,3.5988867,0.0
9.0,9.0,9.0,9.0,2.8727837,0.14315194,3.5997913,0.0
9.01,9.01,9.01,9.01,2.8497953,0.14295107,3.5949292,0.0
9.02,9.02,9.02,9.02,2.8176877,0.14312483,3.5878365,0.0
9.03,9.03,9.03,9.03,2.776089,0.14335753,3.5854821,0.0
9.04,9.04,9.04,9.04,2.733725,0.1429676,3.5787623,0.0
9.05,9.05,9.05,9.05,2.6899304,0.1427085,3.5760806,0.0
9.06,9.06,9.06,9.06,2.6590235,0.14271113,3.5692039,0.0
9.07,9.07,9.07,9.07,2.642747,0.14292777,3.5764256,0.0
9.08,9.08,9.08,9.08,2.6112154,0.14255734,3.5652153,0.0
9.09,9.09,9.09,9.09,2.6072705,0.14258856,3.5680609,0.0
9.1,9.1,9.1,9.1,2.598434,0.1429557,3.5605273,0.0
9.11,9.11,9.11,9.11,2.6238012,0.14261058,3.5657732,0.0
9.12,9.12,9.12,9.12,2.6145527,0.14280178,3.5648875,0.0
9.13,9.13,9.13,9.13,2.5858393,0.14287613,3.5613558,0.0
9.14,9.14,9.14,9.14,2.5640934,0.14291117,3.5634007,0.0
9.15,9.15,9.15,9.15,2.5935867,0.14268842,3.5649507,0.0
9.16,9.16,9.16,9.16,2.6402464,0.14249767,3.5591595,0.0
9.17,9.17,9.17,9.17,2.7086232,0.14249921,3.5533237,0.0
9.18,9.18,9.18,9.18,2.8028145,0.14232907,3.5490737,0.0
9.19,9.19,9.19,9.19,2.7963068,0.14229915,3.5574713,0.0
9.2,9.2,9.2,9.2,2.7755148,0.14266044,3.555494,0.0
9.21,9.21,9.21,9.21,2.6774788,0.14245448,3.55902,0.0
9.22,9.22,9.22,9.22,2.7848241,0.14208624,3.5518582,0.0
9.23,9.23,9.23,9.23,2.793735,0.14208902,3.5528677,0.0
9.24,9.24,9.24,9.24,2.6636333,0.14265986,3.5588152,0.0
9.25,9.25,9.25,9.25,2.6489892,0.14263546,3.5619519,0.0
9.26,9.26,9.26,9.26,2.6041682,0.14267619,3.561771,0.0
9.27,9.27,9.27,9.27,2.5863721,0.14281261,3.5556238,0.0
9.28,9.28,9.28,9.28,2.663695,0.14241692,3.5567608,0.0
9.29,9.29,9.29,9.29,2.7864437,0.14231594,3.5393684,0.0
9.3,9.3,9.3,9.3,2.8111115,0.14214605,3.5367365,0.0
9.31,9.31,9.31,9.31,2.8133817,0.14175938,3.5358486,0.0
9.32,9.32,9.32,9.32,2.7575917,0.14237957,3.5400858,0.0
9.33,9.33,9.33,9.33,2.7080133,0.14254645,3.5354683,0.0
9.34,9.34,9.34,9.34,2.6932635,0.14226303,3.5387177,0.0
9.35,9.35,9.35,9.35,2.6806054,0.14247698,3.5334961,0.0
9.36,9.36,9.36,9.36,2.6550455,0.14252476,3.5323937,0.0
9.37,9.37,9.37,9.37,2.5974016,0.14252634,3.5312026,0.0
9.38,9.38,9.38,9.38,2.596003,0.14263818,3.530789,0.0
9.39,9.39,9.39,9.39,2.5968933,0.14281954,3.535103,0.0
9.4,9.4,9.4,9.4,2.5946136,0.14238319,3.5281801,0.0
9.41,9.41,9.41,9.41,2.5801952,0.14247279,3.528794,0.0
9.42,9.42,9.42,9.42,2.6107833,0.1427165,3.5361285,0.0
9.43,9.43,9.43,9.43,2.664869,0.14244993,3.5352588,0.0
9.44,9.44,9.44,9.44,2.6305737,0.14257541,3.5314028,0.0
9.45,9.45,9.45,9.45,2.5784311,0.14265895,3.529488,0.0
9.46,9.46,9.46,9.46,2.5686533,0.14238837,3.5256093,0.0
9.47,9.47,9.47,9.47,2.5709443,0.1423981,3.5248659,0.0
9.48,9.48,9.48,9.48,2.5763335,0.14252904,3.5261257,0.0
9.49,9.49,9.49,9.49,2.583715,0.14252618,3.530312,0.0
9.5,9.5,9.5,9.5,2.6319385,0.14272857,3.5383375,0.0
9.51,9.51,9.51,9.51,2.6578977,0.14262289,3.5430362,0.0
9.52,9.52,9.52,9.52,2.6922245,0.1428919,3.5413187,0.0
9.53,9.53,9.53,9.53,2.7229774,0.14271483,3.5404606,0.0
9.54,9.54,9.54,9.54,2.728916,0.14254089,3.5418162,0.0
9.55,9.55,9.55,9.55,2.7273085,0.14262503,3.5491066,0.0
9.56,9.56,9.56,9.56,2.7103443,0.14251696,3.5425715,0.0
9.57,9.57,9.57,9.57,2.692262,0.14260034,3.544535,0.0
9.58,9.58,9.58,9.58,2.6747806,0.14283402,3.5452497,0.0
9.59,9.59,9.59,9.59,2.687835,0.14311297,3.542947,0.0
9.6,9.6,9.6,9.6,2.737602,0.14301285,3.5446153,0.0
9.61,9.61,9.61,9.61,2.7674296,0.14298931,3.5444303,0.0
9.62,9.62,9.62,9.62,2.8243513,0.14265317,3.5485358,0.0
9.63,9.63,9.63,9.63,2.829916,0.14288877,3.5415664,0.0
9.64,9.64,9.64,9.64,2.889912,0.14281872,3.5548635,0.0
9.65,9.65,9.65,9.65,2.9690518,0.14253093,3.562693,0.0
9.66,9.66,9.66,9.66,3.0179868,0.14286454,3.5767736,0.0
9.67,9.67,9.67,9.67,3.0632482,0.14286704,3.5862525,0.0
9.68,9.68,9.68,9.68,3.1152673,0.14269811,3.58883,0.0
9.69,9.69,9.69,9.69,3.129148,0.14247766,3.5883296,0.0
9.7,9.7,9.7,9.7,3.105233,0.14248875,3.576613,0.0
9.71,9.71,9.71,9.71,3.081368,0.14221849,3.5641236,0.0
9.72,9.72,9.72,9.72,3.083521,0.14179301,3.5602725,0.0
9.73,9.73,9.73,9.73,3.1080768,0.14172585,3.5595987,0.0
9.74,9.74,9.74,9.74,3.111725,0.14180453,3.558908,0.0
9.75,9.75,9.75,9.75,3.0959928,0.1417471,3.5562086,0.0
9.76,9.76,9.76,9.76,3.1329575,0.14120586,3.550692,0.0
9.77,9.77,9.77,9.77,3.1316593,0.14156754,3.5488582,0.0
9.78,9.78,9.78,9.78,3.1277108,0.1415004,3.5542343,0.0
9.79,9.79,9.79,9.79,3.132776,0.14106269,3.551746,0.0
9.8,9.8,9.8,9.8,3.1572812,0.14092979,3.5455158,0.0
9.81,9.81,9.81,9.81,3.1805956,0.14142942,3.5492852,0.0
9.82,9.82,9.82,9.82,3.309939,0.14076255,3.5372417,0.0
9.83,9.83,9.83,9.83,3.4513314,0.14014888,3.535376,0.0
9.84,9.84,9.84,9.84,3.5840998,0.13914765,3.5165632,0.0
9.85,9.85,9.85,9.85,3.8039093,0.13723998,3.488008,0.0
9.86,9.86,9.86,9.86,3.9692786,0.13494545,3.4426193,0.0
9.87,9.87,9.87,9.87,4.0440397,0.13395087,3.4324899,0.0
9.88,9.88,9.88,9.88,4.0862327,0.13388892,3.4364736,0.0
9.89,9.89,9.89,9.89,4.1209755,0.13385728,3.4353404,0.0
9.9,9.9,9.9,9.9,4.1323175,0.13399306,3.4433699,0.0
9.91,9.91,9.91,9.91,4.0976367,0.1338292,3.443705,0.0
9.92,9.92,9.92,9.92,4.073882,0.1340241,3.4448686,0.0
9.93,9.93,9.93,9.93,4.075891,0.13418789,3.4499662,0.0
9.94,9.94,9.94,9.94,4.044705,0.13432303,3.4525452,0.0
9.95,9.95,9.95,9.95,3.9548483,0.13461587,3.4545927,0.0
9.96,9.96,9.96,9.96,3.9304826,0.13487357,3.4589012,0.0
9.97,9.97,9.97,9.97,3.8895228,0.13536875,3.4625003,0.0
9.98,9.98,9.98,9.98,3.8696826,0.13541718,3.4706748,0.0
9.99,9.99,9.99,9.99,3.8537545,0.13545063,3.4746962,0.0
10.0,10.0,10.0,10.0,3.8491755,0.13612911,3.4788048,0.0
10.01,10.01,10.01,10.01,3.8145769,0.13557778,3.4735057,0.0
10.02,10.02,10.02,10.02,3.790607,0.13596629,3.4743872,0.0
10.03,10.03,10.03,10.03,3.7825196,0.1362758,3.4780254,0.0
10.04,10.04,10.04,10.04,3.7474644,0.13569179,3.4791906,0.0
10.05,10.05,10.05,10.05,3.6991842,0.13705532,3.4871356,0.0
10.06,10.06,10.06,10.06,3.6763337,0.13663152,3.4961193,0.0
10.07,10.07,10.07,10.07,3.6480138,0.13703208,3.496008,0.0
10.08,10.08,10.08,10.08,3.6255665,0.13730301,3.4948359,0.0
10.09,10.09,10.09,10.09,3.6494572,0.1368873,3.4945035,0.0
10.1,10.1,10.1,10.1,3.654931,0.13701884,3.4946723,0.0
10.11,10.11,10.11,10.11,3.6439385,0.13666525,3.4927778,0.0
10.12,10.12,10.12,10.12,3.617659,0.13731593,3.4979823,0.0
10.13,10.13,10.13,10.13,3.5943737,0.13728389,3.5025716,0.0
10.14,10.14,10.14,10.14,3.4610858,0.13829288,3.5142274,0.0
10.15,10.15,10.15,10.15,3.2482414,0.14020026,3.539827,0.0
10.16,10.16,10.16,10.16,3.0054286,0.142321,3.5701373,0.0
10.17,10.17,10.17,10.17,2.9027357,0.1428268,3.5774014,0.0
10.18,10.18,10.18,10.18,2.9763708,0.14315811,3.581942,0.0
10.19,10.19,10.19,10.19,3.1233368,0.14240988,3.5757272,0.0
10.2,10.2,10.2,10.2,3.1586747,0.14208657,3.5616426,0.0
10.21,10.21,10.21,10.21,3.1395912,0.14217357,3.5555744,0.0
10.22,10.22,10.22,10.22,3.1318367,0.14210439,3.555218,0.0
10.23,10.23,10.23,10.23,3.173182,0.14234883,3.553439,0.0
10.24,10.24,10.24,10.24,3.1963117,0.14199854,3.5551353,0.0
10.25,10.25,10.25,10.25,3.2657964,0.1418667,3.5492747,0.0
10.26,10.26,10.26,10.26,3.162892,0.14270777,3.5630171,0.0
10.27,10.27,10.27,10.27,2.9644544,0.14318468,3.568359,0.0
10.28,10.28,10.28,10.28,2.9142334,0.14293233,3.5732863,0.0
10.29,10.29,10.29,10.29,2.8933697,0.14303146,3.5725462,0.0
10.3,10.3,10.3,10.3,2.8377857,0.14296831,3.5743568,0.0
10.31,10.31,10.31,10.31,2.8643417,0.14317383,3.573301,0.0
10.32,10.32,10.32,10.32,2.9889977,0.14322168,3.5780754,0.0
10.33,10.33,10.33,10.33,3.1598454,0.14286643,3.5757272,0.0
10.34,10.34,10.34,10.34,3.3183959,0.14215642,3.5615258,0.0
10.35,10.35,10.35,10.35,3.4290552,0.14161292,3.5565155,0.0
10.36,10.36,10.36,10.36,3.4708424,0.14113772,3.548909,0.0
10.37,10.37,10.37,10.37,3.4801557,0.14148213,3.5465913,0.0
10.38,10.38,10.38,10.38,3.4678555,0.1413837,3.5465894,0.0
10.39,10.39,10.39,10.39,3.4736278,0.14150803,3.548705,0.0
10.4,10.4,10.4,10.4,3.48069,0.14122473,3.542555,0.0
10.41,10.41,10.41,10.41,3.4696307,0.14130196,3.5476792,0.0
10.42,10.42,10.42,10.42,3.474887,0.14146738,3.5482953,0.0
10.43,10.43,10.43,10.43,3.476808,0.14124046,3.5551684,0.0
10.44,10.44,10.44,10.44,3.468308,0.14142549,3.5669537,0.0
10.45,10.45,10.45,10.45,3.463758,0.14136705,3.5595882,0.0
10.46,10.46,10.46,10.46,3.4729593,0.14185235,3.5567875,0.0
10.47,10.47,10.47,10.47,3.4911563,0.14171827,3.5578732,0.0
10.48,10.48,10.48,10.48,3.5225923,0.141138,3.553171,0.0
10.49,10.49,10.49,10.49,3.5358021,0.14120275,3.5549383,0.0
10.5,10.5,10.5,10.5,3.5460865,0.14125973,3.5575264,0.0
10.51,10.51,10.51,10.51,3.5512893,0.14156689,3.5548868,0.0
10.52,10.52,10.52,10.52,3.572109,0.14113487,3.552241,0.0
10.53,10.53,10.53,10.53,3.5776625,0.14131393,3.5501978,0.0
10.54,10.54,10.54,10.54,3.5892637,0.14141338,3.554337,0.0
10.55,10.55,10.55,10.55,3.6013582,0.14179349,3.5587962,0.0
10.56,10.56,10.56,10.56,3.6097174,0.14093621,3.5538292,0.0
10.57,10.57,10.57,10.57,3.6197045,0.14126322,3.5540009,0.0
10.58,10.58,10.58,10.58,3.6368177,0.14096375,3.5575168,0.0
10.59,10.59,10.59,10.59,3.6496923,0.14136767,3.5556982,0.0
10.6,10.6,10.6,10.6,3.6512713,0.1410507,3.5559027,0.0
10.61,10.61,10.61,10.61,3.6679268,0.1411033,3.556063,0.0
10.62,10.62,10.62,10.62,3.6739051,0.14103614,3.5546968,0.0
10.63,10.63,10.63,10.63,3.6901271,0.14131925,3.5585392,0.0
10.64,10.64,10.64,10.64,3.6985214,0.14120135,3.5553708,0.0
10.65,10.65,10.65,10.65,3.7066436,0.1411321,3.5568857,0.0
10.66,10.66,10.66,10.66,3.7253778,0.14108942,3.5589151,0.0
10.67,10.67,10.67,10.67,3.7361586,0.14124128,3.5598202,0.0
10.68,10.68,10.68,10.68,3.7383225,0.14126696,3.5560324,0.0
10.69,10.69,10.69,10.69,3.7644005,0.14111923,3.5562997,0.0
10.7,10.7,10.7,10.7,3.764517,0.14101195,3.558754,0.0
10.71,10.71,10.71,10.71,3.7826192,0.1411247,3.5528958,0.0
10.72,10.72,10.72,10.72,3.7947986,0.141173,3.5635266,0.0
10.73,10.73,10.73,10.73,3.7999065,0.14129981,3.5623271,0.0
10.74,10.74,10.74,10.74,3.8098755,0.1411859,3.5565767,0.0
10.75,10.75,10.75,10.75,3.8213959,0.14128001,3.5595324,0.0
10.76,10.76,10.76,10.76,3.8382328,0.14147924,3.563417,0.0
10.77,10.77,10.77,10.77,3.847424,0.14096797,3.5601072,0.0
10.78,10.78,10.78,10.78,3.8662012,0.14103709,3.5628586,0.0
10.79,10.79,10.79,10.79,3.8752422,0.14133483,3.559383,0.0
10.8,10.8,10.8,10.8,3.8788128,0.14119616,3.5558794,0.0
10.81,10.81,10.81,10.81,3.8926606,0.14103858,3.562501,0.0
10.82,10.82,10.82,10.82,3.8996918,0.14118364,3.563723,0.0


==> dataICX285sim4Branch.csv <==
3.724885,0.0,2.108714422211051,0.0,2.6949866,1.192326,2.498794,-0.14557087
2.3043907,0.10661862500133308,0.7434822362847626,0.0,1.8875729,0.4549931,0.96147937,-0.0940184
4.0002065,0.0,2.4266640236601233,0.0,2.794913,1.2919259,2.874357,-0.14651328
1.4184356,0.01990000210415577,0.33806287217885256,0.0,1.3579788,0.17210767,0.43618208,-0.07699285
1.4615093,0.04822057812140223,0.35040487709920853,0.0,1.4210933,0.20363243,0.47628513,-0.08370637
2.0677872,0.06300396970691971,0.7281677518039942,0.0,1.7017019,0.466851,0.9694688,-0.09177838
2.3498464,0.0,2.4801984010264277,0.0,2.100775,0.9684382,1.8165169,-0.10642761
3.7353008,0.1234716276394597,2.271479875780642,0.0,2.4908297,1.2285547,2.5521524,-0.127755
5.0969315,0.8780309459000707,3.747231150045991,0.0,3.4214191,1.9630613,4.6508064,-0.22020786
3.2651772,0.2533209853343183,1.9362828810699284,0.0,2.3230436,1.1089045,2.1562693,-0.12187754
3.7254248,2.2558952522370266,0.6621839955914766,0.0,2.3546627,1.1229566,2.259671,-0.13133137
2.7040396,1.1297557111707577,0.9629746677819639,0.0,1.9705918,0.8365801,1.5571688,-0.09827532
1.6731818,0.0,0.5776372260879725,0.0,1.4777762,0.36872378,0.76048267,-0.08460166
4.1530323,0.7212390972040832,2.595184505917132,0.0,2.6988127,1.4138254,3.1782267,-0.15349966
4.7964864,0.0,3.524279063567519,0.0,3.2524219,1.8214712,4.32633,-0.17807727
4.7339845,0.6579595662025284,3.265828094445169,0.0,3.124826,1.7499511,4.11734,-0.1675364
1.6507044,0.08465000473191535,0.520415740320459,0.0,1.5247025,0.34968612,0.747983,-0.086578
2.8343065,1.1267247680054533,0.9591792058199644,0.0,2.1268895,0.8396341,1.5803995,-0.10629253
3.4408753,0.5030118632338378,1.8622952699661255,0.0,2.421438,1.0924513,2.1659954,-0.12731856
2.1949613,0.1335129119674607,0.8031773893162608,0.0,1.8249468,0.5663136,1.1011767,-0.09874231
4.8595085,0.611404699923955,3.2929676631465554,0.0,3.3059602,1.7237184,4.1258993,-0.23886278
3.2038713,0.0,5.29701123945415,0.0,3.132777,1.6793438,4.0071836,-0.2110709
1.516282,0.04040528463095142,0.4113867657724768,0.0,1.505526,0.3134566,0.6962534,-0.0840205
3.2063894,0.0,5.300104273483157,0.0,3.1062121,1.7006451,4.073866,-0.2083718
2.509487,0.1935614911722988,1.0020020767115057,0.0,1.986748,0.65555143,1.272196,-0.10376397
1.3977945,0.018790601117570152,0.33856367343105376,0.0,1.4670956,0.26973298,0.61720926,-0.08055535
2.6661017,0.04796515138082465,1.31116334348917,0.0,2.0523202,0.77990633,1.491839,-0.10793534
2.8612914,1.129737472903384,0.9591792058199644,0.0,2.132132,0.84512657,1.6271074,-0.1112067
3.430051,0.4577326305142835,1.864494876936078,0.0,2.4958024,1.1104925,2.1883907,-0.12782542
4.7024927,0.9351979185848213,3.150104829110205,0.0,3.2686677,1.7027394,4.075097,-0.19904405
2.9963238,0.16454209729801764,1.582272620871663,0.0,2.2879472,0.9683269,1.845366,-0.1253514
2.5258846,0.0,1.1703368439339101,0.0,2.0193172,0.75244415,1.4381242,-0.10817818
4.9249344,0.0,3.1699865497648716,0.0,3.2005491,1.6978877,3.9866965,-0.24530858
1.4564139,0.03238741288554163,0.36697424424346536,0.0,1.4983143,0.30849862,0.651674,-0.08412959
3.236166,0.0,1.6439021076075733,0.0,2.3219655,1.0015987,1.909293,-0.12891339
2.5492585,0.0,1.1745255254209042,0.0,2.0571826,0.75187725,1.4539437,-0.10637984
4.76114,0.8576645522367452,3.1630987068638206,0.0,3.1864665,1.6937376,4.0395226,-0.27349705
2.8811662,1.1134234890551362,0.9684961871244013,0.0,2.1749167,0.84170276,1.6274254,-0.12037779
3.1059806,0.10025466091694864,1.5755358198657632,0.0,2.2262764,0.9495479,1.8593559,-0.16039905
2.5347595,0.0,1.1168874870054424,0.0,1.9697872,0.69715136,1.3858283,-0.10548078
1.39368,0.0,0.3154729655943811,0.0,1.4257047,0.28506905,0.6533675,-0.07605489
5.0735807,0.0,3.5511108487844467,0.0,3.3970613,1.8901516,4.422976,-0.3586126
1.7087021,0.08460399979611241,0.5152597138658166,0.0,1.596191,0.35687816,0.81171155,-0.08622228
2.2987564,0.0,1.07256239047274,0.0,1.8955023,0.6248189,1.253894,-0.10805733
1.6853788,0.0,0.4956634232075885,0.0,1.5391124,0.32578227,0.75510615,-0.08536269
1.4275843,0.0,0.31589204154442996,0.0,1.4599532,0.2270167,0.58281904,-0.07912491
3.5013642,0.0,1.787412806879729,0.0,2.4283311,1.038047,2.0750258,-0.16502304
1.5646551,0.0,0.41279361059423536,0.0,1.5095541,0.23864138,0.6259405,-0.08591322
1.4406362,0.0,0.3164123761234805,0.0,1.4431081,0.20436513,0.5635579,-0.07927273
2.353949,0.0,1.0773539333604276,0.0,1.9726648,0.59455895,1.2331343,-0.1032536
2.6088831,0.1502888865624813,1.1146688810549676,0.0,2.1139972,0.68443906,1.4133241,-0.13580182
2.320231,0.0,6.381170013919473,0.0,3.0307424,1.6627212,3.8486538,-0.36732727
1.7077248,0.08229268459044159,0.4519394662929699,0.0,1.544332,0.25063807,0.66528946,-0.08283401
3.5187683,0.08787888621824087,1.8779954337514937,0.0,2.4805431,1.0766164,2.1584787,-0.17363715
5.1292415,0.5965989175179076,3.2082067988812923,0.0,3.151148,1.7617218,4.102708,-0.3975609
3.8830044,0.5272578561383621,2.25500182248652,0.0,2.6662343,1.2427665,2.6876988,-0.1774203
3.327537,0.0,1.6521064611151814,0.0,2.3762693,0.9953764,1.9706181,-0.14089257
3.102438,0.06371130233523722,1.59138856921345,0.0,2.302264,0.911369,1.8090627,-0.13609011
3.212081,0.17962296719767576,1.5823164372704923,0.0,2.3828552,0.9367229,1.8545799,-0.14679644
2.7853026,0.0,1.3175378576852381,0.0,2.1773129,0.776056,1.5594724,-0.12400281
1.5050629,0.0910470309919571,0.3398974018637091,0.0,1.4580309,0.16552435,0.50699764,-0.07743951
1.7949907,0.0,0.5058790859766304,0.0,1.609201,0.22909525,0.6487567,-0.09007518
1.6360986,0.0,0.4209210182307288,0.0,1.5303183,0.19492708,0.56416774,-0.08279127
1.5172057,0.0817454398456357,0.3664403432048857,0.0,1.4746755,0.18453768,0.4971641,-0.08617859
2.5246513,0.0,2.4525023996829987,0.0,2.2836828,0.91448474,1.8028826,-0.15881903
3.5694077,0.31798490832679166,1.926719625480473,0.0,2.5459988,1.1011399,2.2254767,-0.16334924
2.8682792,0.1400270027079913,1.27212316961959,0.0,2.1873605,0.774924,1.5623242,-0.14310177
3.951757,0.0,2.1491271536797285,0.0,2.6133173,1.1906488,2.5014,-0.17592819
1.6527846,0.031120640898534294,0.4575164389098063,0.0,1.4629648,0.22322121,0.6030421,-0.08059326
4.3096743,1.1262021207943131,2.256160997785628,0.0,2.706807,1.3097711,2.8748531,-0.16814783
1.8352556,0.0,0.5762872891500592,0.0,1.5741285,0.30829498,0.75249606,-0.087092
1.9100139,0.0,0.5884258565492928,0.0,1.6367266,0.33791432,0.8173899,-0.08794086
3.054186,0.3977494446303188,1.5428744349628687,0.0,2.268599,0.9197027,1.8092666,-0.1162501
2.5322974,0.10599906488406277,1.0085773863829672,0.0,1.9807861,0.6123692,1.2712568,-0.09964263
2.6854143,0.01973407033471893,1.3149284664541483,0.0,2.105794,0.762159,1.515516,-0.11105151
3.297199,0.0,1.705902786925435,0.0,2.3154664,0.9882781,1.9283712,-0.14075896
2.718333,0.0,1.3213788578286767,0.0,2.1091142,0.7715902,1.5169566,-0.10825974
2.5216064,0.15125749904803343,1.1392150889150798,0.0,2.0030017,0.67325157,1.3146497,-0.09901887
2.2935665,0.17014367184251697,0.8184162934776396,0.0,1.8487903,0.5430637,1.114354,-0.09539612
3.7239413,0.5530382137901886,2.26186852902174,0.0,2.5122383,1.2425771,2.5969977,-0.12840688
2.6836383,0.6928795375770805,1.0919444379396737,0.0,2.0296993,0.7595458,1.4887209,-0.10262186
2.660895,0.17502038930781422,1.2810617149807513,0.0,1.998487,0.7710953,1.5105927,-0.10433897
4.581672,0.1651016809832644,2.8409213572740555,0.0,2.973697,1.5708246,3.7995417,-0.14911209
3.354179,0.3084357291117933,1.893218841869384,0.0,2.3361661,1.1397791,2.239885,-0.11452474
2.9351552,0.37545887154376334,1.5464664297178388,0.0,2.132024,0.9693139,1.8550055,-0.1103128
2.535687,0.0,1.1535056470893323,0.0,1.9744627,0.70816255,1.3504097,-0.10200843
3.8548267,1.9441007125971512,0.8236630994360894,0.0,2.5739086,1.1006265,2.248721,-0.12311301
3.3572166,0.0,1.648998346645385,0.0,2.434184,1.0119132,2.0094714,-0.11753873
4.597894,0.34119134130564704,2.619051500223577,0.0,3.0830212,1.4632528,3.438516,-0.17357814
2.6627421,0.0,1.1499610310420394,0.0,2.1751404,0.7005494,1.4014617,-0.11308789
5.1789093,0.6816986547410124,3.2813846971839666,0.0,3.4841225,1.8262843,4.2955503,-0.30460107
2.8652585,0.17714586523758066,1.306119232904166,0.0,2.3301873,0.79098636,1.5534189,-0.1273281
2.0178158,0.0,0.5884258565492928,0.0,1.8049825,0.3791923,0.8530457,-0.09853666
1.5185374,0.01948483296095007,0.33886599470861256,0.0,1.6171385,0.2328737,0.6156772,-0.08928413
4.7781415,0.38187527944122385,2.631611726246774,0.0,3.498902,1.5175833,3.6339388,-0.22379135
3.1902385,1.1279258147147522,0.9613089321646839,0.0,2.544572,0.8422588,1.6906713,-0.12949902
1.8390132,0.0,0.46554695174563676,0.0,1.8185071,0.29100013,0.70882225,-0.09530067
5.861931,1.048517570734265,3.7511195288971066,0.0,4.185914,2.2747314,5.0979457,-0.35339615
2.2695022,0.04055859845742011,0.7435322867240757,0.0,2.0635815,0.44577035,0.94536746,-0.10753562
5.5698886,0.6779432717597719,3.1991504598408937,0.0,4.017317,1.8945146,4.449392,-0.25553375
3.1053944,1.2820049379582408,0.38344971486367285,0.0,2.4383085,0.6916261,1.3978691,-0.12102209
5.5613976,0.720934896234848,3.17877690307796,0.0,3.8365831,1.80775,4.240035,-0.24566099
1.6472037,0.03848367114659014,0.3734501951839775,0.0,1.6909239,0.25040492,0.60619843,-0.0875506
3.0438921,1.283809908035058,0.3828314761631191,0.0,2.4072654,0.69193923,1.3676481,-0.11896247
1.7041954,0.0,0.4216129967244342,0.0,1.7088251,0.2763225,0.6485013,-0.09481723
2.9709642,0.0,1.2813597614876926,0.0,2.4333546,0.8143994,1.5788729,-0.11769298
3.461953,0.0,1.654087936040014,0.0,2.6062937,0.9727855,1.9359972,-0.12732083
1.6108364,0.0,0.41438237065449357,0.0,1.6269319,0.23602816,0.58912593,-0.08551978
2.3869135,0.0,0.7525643426924944,0.0,2.0325222,0.49666446,1.0334189,-0.10066386
5.028858,0.3404706723537699,2.8051068540662527,0.0,3.533142,1.5552036,3.813793,-0.19658148
1.7659414,0.061312590231993855,0.4610530397621915,0.0,1.7485278,0.29973722,0.6882897,-0.0931807
5.6406484,0.38680365931887045,3.585408520884812,0.0,3.9081748,2.067692,4.8178897,-0.2468426
3.7297416,0.35268359766710744,1.896663832012564,0.0,2.7379055,1.108454,2.3266277,-0.1669185
3.0891154,0.1767514302830281,1.3794163498096168,0.0,2.4019544,0.83767956,1.6309596,-0.1366136
1.7323815,0.04490135490004992,0.4575164389098063,0.0,1.6900107,0.3158925,0.72721666,-0.09343966
2.9086,0.0,1.30243259947747,0.0,2.3654072,0.8134309,1.5840476,-0.12398713
5.071264,0.6506053215387895,2.9072897834703326,0.0,3.5515566,1.6791062,3.9218736,-0.18512557
3.0451844,0.0,1.4352359483018517,0.0,2.325451,0.8267413,1.6018597,-0.11648045
3.9728203,0.1701779382108834,2.0574235869571567,0.0,2.7241778,1.1630396,2.4433079,-0.1302397
3.609375,0.0,1.8020156607963145,0.0,2.4995992,1.0017458,1.9859995,-0.13441488
4.0773144,0.11178831452413189,2.2606858424842358,0.0,2.931069,1.2582023,2.759187,-0.12835729
4.615651,0.3205932794696739,2.617852189578116,0.0,3.2285323,1.5247289,3.4775648,-0.16952707
2.8145118,0.0,1.2875877460464835,0.0,2.2611792,0.7608069,1.4835986,-0.1105852
3.926358,1.9478928243878402,0.8200772199779749,0.0,2.6525664,1.0499258,2.123537,-0.13749522
2.1128683,0.0,0.7483907416462898,0.0,1.8426791,0.49154428,0.9834603,-0.09714179
3.8767388,0.48314040906878963,2.262162300758064,0.0,2.7486904,1.2429396,2.702945,-0.12944706
3.6441977,0.2965949258451498,2.083746436983347,0.0,2.6445615,1.1431257,2.3644156,-0.12851267
1.5795473,0.03362585993396946,0.41909260384272784,0.0,1.6527097,0.37310508,0.7962759,-0.09144711
5.1004825,0.0,3.5681512719020247,0.0,3.4867637,1.8802775,4.4594154,-0.17944413
1.7053894,0.07900785578271358,0.5161485099233687,0.0,1.6806513,0.3782153,0.77202976,-0.0917661
1.4236135,0.007572603216254197,0.3387338627362624,0.0,1.5614669,0.29471573,0.63080776,-0.08494934
2.6467292,0.1310603589988859,1.1498047644272447,0.0,2.076274,0.74384946,1.3948269,-0.10559024
1.5982085,0.0,0.40403074643108994,0.0,1.6373354,0.368949,0.7642091,-0.09109235
1.4406582,0.0,0.34058783669024706,0.0,1.6318339,0.33397183,0.69787943,-0.09248035
3.3396513,0.0,1.6520884120836854,0.0,2.3843346,0.98897713,1.8524399,-0.11386269
1.4340575,0.0,0.3155998728470877,0.0,1.5169184,0.30821258,0.65073866,-0.08887984
1.5184575,0.0,0.36817738437093794,0.0,1.5458181,0.3292309,0.676976,-0.0813251
1.9979382,0.0,0.6615768000483513,0.0,1.7652043,0.4646116,0.8947653,-0.10030133
1.5663593,0.0,0.36677683296147734,0.0,1.6462326,0.308325,0.6530119,-0.09503561
5.0989003,0.8451148393672134,3.1664748257026076,0.0,3.583943,1.8087232,4.0801544,-0.24297245
2.2485912,0.06568382283750526,0.7293881988152862,0.0,1.9202776,0.52508587,0.9926477,-0.10289799
4.73461,0.1873832307769349,2.700270004570484,0.0,3.2201579,1.5320896,3.5056632,-0.16597502
1.6197659,0.02469627862320742,0.41286788473371416,0.0,1.6857796,0.33953682,0.6988476,-0.08873775
2.402372,0.0,0.7554788456764072,0.0,1.9324688,0.50986964,0.9624802,-0.09893636
2.606157,0.10093508395003638,1.030266503803432,0.0,2.1012537,0.68062717,1.2651746,-0.10394421
2.9997342,1.2829220083823898,0.38470528030302376,0.0,2.2292457,0.7516846,1.4014139,-0.10960995
2.4000685,0.0,0.8171927591320127,0.0,2.0339732,0.6043699,1.1477188,-0.09852522
2.8162553,0.0,1.1626727739349008,0.0,2.2165897,0.72428626,1.3792006,-0.1052004
5.6848245,0.0,3.5519085684791207,0.0,3.9998522,2.103751,4.813666,-0.2704635
2.146748,0.0,2.0873638428747654,0.0,2.228538,0.7695987,1.4583459,-0.10745834
3.123225,0.22858652424286494,1.3721511396579444,0.0,2.4455307,0.8718763,1.6625788,-0.11355326
1.7985909,0.0,0.4943824466317892,0.0,1.9074384,0.44438908,0.87495494,-0.09377732
5.420945,0.28182721138292893,3.1559683894738555,0.0,3.7944493,1.909654,4.3732243,-0.22917214
1.9774449,0.0,0.5805327300913632,0.0,1.9019376,0.47409263,0.9431865,-0.1019637
5.807274,0.6072662726499951,3.5754654044285417,0.0,4.0996437,2.17122,4.9277444,-0.23273334
2.6493378,0.0,2.4581868946552277,0.0,2.5590203,1.0075139,1.9461594,-0.11380325
1.8237898,0.09203952280001267,0.4611374071100727,0.0,1.9434631,0.44069162,0.90037316,-0.09889289
4.2131634,0.0,2.177853612229228,0.0,3.0600193,1.2751402,2.7780528,-0.13706943
1.795406,0.02551881536551151,0.4740247124573216,0.0,1.8946453,0.44697866,0.9044371,-0.09192096
1.6767696,0.03071648105847057,0.41192437754943967,0.0,1.7669983,0.38720885,0.82655334,-0.09033092
4.409086,0.35830982760715285,2.4233069038018584,0.0,3.1835399,1.4102827,3.2033699,-0.1310808
5.5991,0.36920978388899817,3.529601152986288,0.0,3.8043523,2.0254538,4.6447287,-0.24767664
1.5243794,0.17337546043528318,0.3410205087857321,0.0,1.7842271,0.41751915,0.9016703,-0.09107877
5.532398,0.24491250335311923,3.772606188431382,0.0,4.02832,2.2102108,5.3732886,-0.10142471
4.645133,0.5624282562026793,2.8912745928391814,0.0,3.3924007,1.5901811,3.7686863,-0.14580536
1.8834385,0.0,0.5638097680639476,0.0,1.8549098,0.4995268,1.0267054,-0.09390403
1.7281662,0.0731045218603958,0.5170176539104432,0.0,1.7918069,0.4472957,0.96376663,-0.0924817
3.6657155,0.5092087077934859,2.081185136921704,0.0,2.764503,1.2591798,2.6863735,-0.12888338
1.8601553,0.0801659058637781,0.5943989579100162,0.0,1.7965295,0.48529384,1.0107316,-0.09265829
2.740442,0.30290654268624695,1.2151423771865666,0.0,2.213073,0.813762,1.591807,-0.11010758
2.6971736,0.0,1.2963446136564016,0.0,2.1458874,0.81741303,1.552126,-0.10367974
2.2109008,0.055790568988690864,0.8174534607678652,0.0,1.9059441,0.60736006,1.2047231,-0.09381333
2.0060472,0.0,0.7431136560626328,0.0,1.7662439,0.55068445,1.1098405,-0.09311775
5.1503987,0.2516994846968369,3.583897389471531,0.0,3.6092992,1.9256841,4.63812,-0.2157452
3.3949926,0.47543472174425166,1.864494876936078,0.0,2.457503,1.1196537,2.1990552,-0.11890691
2.4634504,0.1923809405931687,0.9968763892538846,0.0,1.9639914,0.7036809,1.3523833,-0.09309284
4.9389057,0.0,3.5511108487844467,0.0,3.5554657,1.9172263,4.584092,-0.18491094
3.4220731,0.4419936953544066,1.867369778919965,0.0,2.3650877,1.1010631,2.1466682,-0.11915001
1.6652392,0.048798925413445514,0.5222033662721515,0.0,1.6026455,0.3886496,0.8124753,-0.08442558
1.7766304,0.0,0.5777969362679869,0.0,1.6398242,0.3911641,0.82492954,-0.08446277
1.4694287,0.03275741679359082,0.3746251040138304,0.0,1.5377746,0.31742156,0.71505636,-0.08087277
2.842986,1.1260568398021507,0.9566422482021153,0.0,2.0739706,0.7949368,1.4905392,-0.09937242
3.2553113,0.0,1.6991769103333354,0.0,2.2772937,1.0069568,1.9308096,-0.12444326
1.8553542,0.0,0.588047361234203,0.0,1.6072673,0.41840145,0.86244935,-0.0882118
1.5516524,0.0,0.4210614028852433,0.0,1.5539585,0.3317031,0.70421857,-0.08196436
2.8033319,0.14632518543676828,1.4532858110032976,0.0,2.1094594,0.9037322,1.6675141,-0.1011309
5.2174935,0.8471450146878897,3.7543341564014554,0.0,3.4085698,2.0716279,4.754464,-0.19630888
2.8235245,0.0,1.4227977907285094,0.0,2.1336398,0.8643159,1.5998806,-0.10172963
2.5433314,0.04766543648173597,1.1456411378458142,0.0,1.951117,0.6937194,1.3035886,-0.09719459
4.8652825,0.47595590329446297,3.2841716101393104,0.0,3.417398,1.8006872,4.2775707,-0.1892999
2.6030216,0.2132050260099096,1.1407709866762161,0.0,2.0271022,0.7313544,1.3728634,-0.10314851
2.322844,0.0,0.8409297291655093,0.0,1.8845253,0.5619376,1.111652,-0.0938519
1.4671781,0.02604836920834272,0.35165598965249956,0.0,1.5424287,0.2729698,0.6248085,-0.07767803
4.782795,0.8156975654933528,3.1766114942729473,0.0,3.2900057,1.7518293,4.14732,-0.1959307
5.330676,0.9136923788935606,3.7340615317225456,0.0,3.5933685,1.9693877,4.661306,-0.20029691
1.4098781,0.0,0.34058783669024706,0.0,1.5196755,0.30460447,0.66235393,-0.07946522
2.4203267,0.157816573831072,1.0254704486578703,0.0,1.9126347,0.6330653,1.2173922,-0.09618326
2.0812879,0.0,0.7388349669054151,0.0,1.789327,0.5067086,1.0055906,-0.09447545
2.3502774,0.10712855067045714,0.8136768196709454,0.0,1.9195505,0.57290244,1.1251581,-0.10124917
3.5463169,0.3388876098973154,1.9064544816501439,0.0,2.5557535,1.1083698,2.2374897,-0.12415008
3.475398,0.2708576351395922,1.941039632074535,0.0,2.5469723,1.13135,2.3009021,-0.13346356
1.6872303,0.0,0.49525467795319855,0.0,1.7643197,0.42988074,0.9008435,-0.09659895
1.4779849,0.0,6.014707703143358,0.0,3.0146482,1.4979798,3.6165314,-0.21648452
2.2223444,0.0,1.3397158426232636,0.0,2.0939548,0.7220582,1.3810363,-0.10560983
4.31671,0.9956137344327695,2.3116330336779356,0.0,2.9378605,1.3963903,3.1915228,-0.15696418
2.7289467,0.0,1.1955996695905924,0.0,2.2075195,0.7910491,1.5179024,-0.10890959
4.48192,0.33263900687440673,2.6301331305876374,0.0,3.1546583,1.4653963,3.5101993,-0.17097561
1.8651944,0.11158409654698437,0.5883650004398078,0.0,1.7682879,0.48935482,0.96914864,-0.09099884
2.0278277,0.0,0.7483907416462898,0.0,1.8842301,0.5695064,1.1070812,-0.09165229
1.5508707,0.0042802257822531845,0.40229569422081113,0.0,1.6937221,0.4134929,0.8541938,-0.08575733
2.8389091,0.22553378631726198,1.4408914698287845,0.0,2.266734,0.9677199,1.7968909,-0.10689594
2.2653635,0.0,1.0757240583188832,0.0,2.001086,0.68908226,1.326136,-0.09738222
3.241636,0.0,1.6551509290002286,0.0,2.3525944,1.0219294,1.9536486,-0.11456423
2.6797342,0.2035176670951655,1.3013447890989482,0.0,2.155665,0.85507894,1.601736,-0.10776555
4.4356503,0.049317707368210444,2.706314530223608,0.0,3.0665066,1.4735507,3.5977888,-0.16226357
3.4227028,0.08367524052730874,1.883733719587326,0.0,2.484729,1.155654,2.3008142,-0.11711029
1.6970305,0.0,0.5268243933096528,0.0,1.6900095,0.47007823,0.9810188,-0.089861
2.9195745,0.2364762395355184,1.3868983858264983,0.0,2.2406566,0.92789704,1.7656069,-0.10949565
3.370122,0.0,1.6996173304505646,0.0,2.510982,1.097271,2.1603203,-0.11705431
4.041773,2.226949327296668,0.6653812271542847,0.0,2.7974896,1.2082998,2.486677,-0.12111725
4.7429657,0.6567986412293377,2.8918906347826123,0.0,3.4923263,1.6706991,3.9840524,-0.19008596
1.8302114,0.050841785489385644,0.5171159736346453,0.0,1.7841408,0.44656676,0.9340505,-0.09379479
1.7398193,0.07735160457087462,0.451971972361207,0.0,1.7173853,0.41704586,0.8593405,-0.09220272
2.8463955,0.2078241487940429,1.3088701665401459,0.0,2.3661256,0.8585734,1.6535069,-0.11345098
2.3835404,0.0,6.371725620701909,0.0,3.5239668,1.841584,4.3561945,-0.19828814
2.0217073,0.0,0.5904921737965196,0.0,1.9549879,0.53951275,1.1018667,-0.09892514
3.502381,0.14472826984650594,1.6439021076075733,0.0,2.6866627,1.0406617,2.0996122,-0.12857984
5.7743855,0.34548033941798645,3.5838178312405944,0.0,4.0836143,2.167807,4.9836664,-0.291073
5.0213737,0.8328428746728761,2.9049768950790167,0.0,3.8149943,1.9152586,4.4682064,-0.14251585
2.6139734,0.0,0.8386185031849891,0.0,2.2560093,0.64021224,1.3219479,-0.11193083
5.9890046,0.3315017606756142,3.5336457984521985,0.0,4.2164865,2.0943007,4.8895254,-0.286938
2.6553917,0.1571857109022763,0.8128150971606374,0.0,2.3186522,0.6482013,1.2953367,-0.11807247
3.90602,0.2236660901745109,1.8647570628672838,0.0,2.9994838,1.1460321,2.4935691,-0.14814341
3.1673317,0.0,1.2710138666443527,0.0,2.627802,0.8560883,1.698046,-0.11678147
2.786852,0.10605449456495752,0.981670911423862,0.0,2.4568784,0.72979057,1.437932,-0.12415442
3.0800586,0.2883867031777927,1.1321832099929452,0.0,2.5522358,0.8203805,1.6130503,-0.12019064
2.935927,0.0,1.1587213422171772,0.0,2.5703418,0.80111647,1.5769414,-0.12085778
5.9716682,3.2864035023096334,1.4774104789830744,0.0,4.0816956,1.9819607,4.618499,-0.23962589
3.1927812,0.10616172718380061,1.2729541375301778,0.0,2.7103336,0.884565,1.7692691,-0.12648423
2.979543,0.0,1.1703231884166598,0.0,2.639092,0.8439947,1.6677176,-0.11753608
5.6976347,0.7263403486477736,3.2553359074518085,0.0,4.067012,2.0412939,4.6555524,-0.25606617
1.671587,0.07840071624548435,0.36664366198237985,0.0,1.9508188,0.38354126,0.7992488,-0.09421767
1.9305012,0.04553115978987479,0.4628780105849728,0.0,2.0245914,0.44050553,0.93024457,-0.10524414
1.9268581,0.04337203298677343,0.46467023785226047,0.0,2.0094357,0.41805005,0.8800809,-0.09800824
2.08354,0.0,0.575705801602453,0.0,2.0927448,0.49085194,1.0158358,-0.1061862
4.3231606,1.9301252928249923,0.826333703007549,0.0,3.1037278,1.1832571,2.5722113,-0.14253981
2.5514193,0.15660685328224458,0.8031773893162608,0.0,2.2353828,0.65963185,1.3232841,-0.11002921
5.022685,0.23596242573634182,2.612920291721821,0.0,3.549113,1.5783757,3.7242272,-0.16773926
2.7569082,0.0,2.5011362275108695,0.0,2.7279835,0.98120165,1.9910064,-0.12908147
1.6675327,0.0,0.3569653141312301,0.0,1.835285,0.38646322,0.82066816,-0.09368505
1.8767422,0.05106867097953241,0.4565231187734753,0.0,1.9276136,0.4341156,0.9204124,-0.09834198
4.4339194,0.5632942665393161,2.3692545667290688,0.0,3.2968783,1.4776709,3.4267883,-0.1538121
3.8300526,0.28259358740271545,1.9372711842879653,0.0,3.0333073,1.1938349,2.5638638,-0.13054559
2.830625,0.0,1.1593285971321166,0.0,2.4853816,0.7657133,1.5290555,-0.12057759
1.5971481,0.16927780932182473,0.34202223003376275,0.0,1.8295913,0.37247398,0.8322444,-0.09117068
2.3566563,0.0,0.7118962530512363,0.0,2.1219723,0.564655,1.1819936,-0.11113769
2.7946708,0.029511900659175513,1.1480145854875445,0.0,2.306458,0.8064272,1.5843242,-0.11294948
4.237791,2.2296339588795417,0.6579285801853985,0.0,2.9740028,1.2241132,2.6229625,-0.13514979
2.2365873,0.10482070663318604,0.7277209789026529,0.0,1.9841794,0.5714211,1.1538088,-0.10033952
5.2002926,0.7438018950194407,3.267867397516966,0.0,3.7669227,2.0000987,4.633706,-0.22096603
5.571547,0.38386700359793985,3.5309351189062,0.0,3.6677601,1.9852718,4.6795816,-0.23153035
1.5335877,0.17264498106590412,0.3395317605463788,0.0,1.6665437,0.40581775,0.8471766,-0.08622002
1.4929166,0.03656396022189606,0.3377952240407467,0.0,1.630958,0.35803893,0.7930133,-0.09061965
1.7326446,0.014687020950369448,0.47289492620620877,0.0,1.7045277,0.40612683,0.8687699,-0.09484276
3.967096,1.9634363552578533,0.8182027924340218,0.0,2.7359746,1.1121116,2.287508,-0.12925003
1.7417272,0.0,0.4690948926145211,0.0,1.7299726,0.40484986,0.8672902,-0.09100603
1.7329003,0.0,0.451971972361207,0.0,1.7806618,0.46439213,0.9734971,-0.09149525
2.2793534,0.0,1.339725460857153,0.0,2.1426013,0.71858567,1.3867308,-0.09762238
5.1512713,0.6505500678802942,3.2854583160951734,0.0,3.5903316,1.874373,4.371888,-0.20667487
4.266961,0.0,2.450004033744335,0.0,3.1334088,1.455506,3.275179,-0.13981108
2.7962923,0.0,1.2914959550835192,0.0,2.2663097,0.8275512,1.5905998,-0.10865205
2.5932536,0.0,1.1177224921993911,0.0,2.159888,0.769332,1.4782819,-0.10641094
1.4767812,0.032961767703107304,0.3647436748724431,0.0,1.6371534,0.4108369,0.87567604,-0.09101702
4.0726047,0.5062801320341817,2.4127085600048304,0.0,2.8984032,1.3396571,2.9990244,-0.13832724
2.1342406,0.0,0.7120500854216516,0.0,1.9379969,0.6067312,1.2008423,-0.09672365
1.7932087,0.058150096858754205,0.5659118865150958,0.0,1.6692485,0.54367816,1.0630949,-0.09024893
3.1396072,0.0,5.25471143424511,0.0,3.068234,1.6935656,4.02021,-0.1682317
2.7056146,1.281835803420516,0.3831005492247641,0.0,2.0331478,0.7544829,1.4122187,-0.10129251
2.7762642,0.0,1.4252187358215451,0.0,2.1598673,0.8958688,1.6983572,-0.10495266
3.73463,0.0,2.1967317117378116,0.0,2.5516567,1.2388148,2.6185055,-0.13473079
5.1724,0.0,3.587736370973289,0.0,3.4087834,1.9149246,4.634085,-0.1744645
4.139518,1.2381057825733173,2.234598104842007,0.0,2.731856,1.3409079,2.954126,-0.12406114
2.573772,0.0,1.1520041339099407,0.0,2.035882,0.76409096,1.4440931,-0.1003983
3.3701406,0.3069392445995231,1.8495234427973628,0.0,2.4080925,1.0818375,2.10823,-0.11712553
1.4297587,0.15170742306809212,0.3398596710758284,0.0,1.4990351,0.313393,0.6699846,-0.07785925
2.071656,0.07027176909559835,0.7289604842662811,0.0,1.7985175,0.5488495,1.0727196,-0.09138683
3.3131602,0.0,1.6957014030776918,0.0,2.3740444,1.0425402,2.0354176,-0.11699428
5.044303,0.11453154844232909,3.5315889213234186,0.0,3.5140173,1.9294149,4.61531,-0.22675394
1.6491624,0.0,0.47503815963864326,0.0,1.6692138,0.376753,0.77262866,-0.09283812
1.5017008,0.03590931206237668,0.37498287856578827,0.0,1.5773035,0.32033992,0.6797856,-0.08128342
3.8520005,0.0,2.1721147326752543,0.0,2.6217504,1.1998369,2.4970813,-0.13248858
1.8082113,0.0,0.5801009782589972,0.0,1.6730145,0.37140608,0.7906792,-0.09354754
1.4511487,0.0,6.168768536299467,0.0,3.134217,1.6226834,3.8284178,-0.16617535
2.5274577,0.0,1.126567111350596,0.0,2.0869122,0.7037647,1.3561689,-0.10815419
4.234345,1.2648790281264575,2.277945466339588,0.0,2.9384542,1.4100859,3.1996863,-0.16470292
2.2544372,0.0,6.311760088428855,0.0,3.2165956,1.6643614,3.9107509,-0.19911006
2.069775,0.0,0.74933095369488,0.0,1.8230175,0.4726315,0.9587099,-0.09809535
2.8390083,1.2825824993947745,0.38226780015975237,0.0,2.212694,0.73069024,1.3943503,-0.11420369
3.1971934,0.0,1.588038217741996,0.0,2.4509966,0.97360975,1.8514551,-0.13151032
3.5001836,0.2517187657707155,1.934819365851581,0.0,2.6312122,1.1365752,2.3032076,-0.12347724
2.8657632,1.2843158273772661,0.3828314761631191,0.0,2.2032077,0.71152854,1.3551716,-0.10961837
3.8488657,0.2420665948542483,2.0600915187969804,0.0,2.8628774,1.2352045,2.5645728,-0.13657063
2.7756119,0.10846567541956696,1.2875877460464835,0.0,2.3397243,0.83819145,1.6150045,-0.11539739
1.5015093,0.14928082690492603,0.3430281369946897,0.0,1.5310236,0.18029018,0.50390196,-0.08524163
2.2701151,0.0,1.334737278521061,0.0,2.0572238,0.6374469,1.2615684,-0.10648961
3.4797776,0.0,1.6996173304505646,0.0,2.729892,1.0834788,2.169694,-0.13575155
5.4294057,3.2963203954902447,1.481122998520732,0.0,3.770506,1.7274646,4.184634,-0.21713482
2.8348854,0.0,1.2902309792116284,0.0,2.3414419,0.80207545,1.5697565,-0.13045225
3.0487797,0.22219178085582053,1.3839790737256408,0.0,2.440204,0.8961553,1.736515,-0.11442566
2.6619027,0.10456775553231248,1.0057242144830525,0.0,2.2208755,0.64815414,1.3118917,-0.11133664
2.6652694,0.0,1.157674379646778,0.0,2.2650447,0.7345882,1.4462038,-0.10933488
2.5081298,0.07263459768038885,1.0306828189641237,0.0,2.140405,0.64753485,1.2941276,-0.10275164
2.956118,0.0,1.446729025337845,0.0,2.453976,0.89274323,1.7411989,-0.1196596
2.6420822,0.1904436872266491,1.1666879709810019,0.0,2.1962006,0.71603173,1.4076908,-0.11195062
2.4665444,0.0,1.0393088310956955,0.0,2.0878074,0.6426908,1.3028687,-0.10451067
1.5221148,0.04834638341125201,0.41025463433470577,0.0,1.420635,0.17008483,0.43593615,-0.08215301
2.222099,0.0,0.7554788456764072,0.0,1.8115172,0.43346465,0.9465852,-0.09450326
2.851989,0.27543796735886034,1.3746864348649979,0.0,2.2565858,0.82129914,1.5960283,-0.11304263
4.6846333,0.6361863250647796,2.9072897834703326,0.0,3.344207,1.6711332,4.0151267,-0.21697582
1.8806858,0.0,0.6561223708558828,0.0,1.6605408,0.3014095,0.7120758,-0.08877864
1.6923491,0.0,0.4854585957946256,0.0,1.5054123,0.19646333,0.5056895,-0.08469198
2.4250088,0.0,1.033554277382791,0.0,1.9845779,0.58492047,1.1744207,-0.10059036
1.4455651,0.06388507948700223,0.3694495145464316,0.0,1.339126,0.14109598,0.3164596,-0.07944113
2.8887877,0.0,1.4532858110032976,0.0,2.3585896,0.90833926,1.7300776,-0.11546742
1.77882,0.05621741428928437,0.5163018079474568,0.0,1.6137764,0.22018516,0.55582815,-0.0858082
2.285629,0.10263805652227659,0.7538937369827181,0.0,1.9547281,0.43624938,0.9392964,-0.09913206
1.5830424,0.0,0.4199401364894584,0.0,1.4682144,0.15230411,0.42045084,-0.07882994
2.7635548,0.32941182795830126,1.2883544736541808,0.0,2.2485824,0.7743046,1.4866194,-0.11477298
2.5946481,0.07610477212809753,1.1431394470855594,0.0,2.157155,0.68374,1.353183,-0.11082287
1.4636493,0.1414264170022524,0.3395216673379764,0.0,1.3627329,0.12857406,0.30909792,-0.07671848
1.8055276,0.0,0.5767939682118595,0.0,1.5670635,0.24542522,0.58489054,-0.08603992
2.1265202,0.24106480806263725,0.6979383551515639,0.0,1.7947731,0.37933663,0.81464946,-0.09719146
4.421185,0.5265414800509103,2.6101944129914045,0.0,3.1401756,1.4847143,3.369479,-0.14635059
5.0795217,3.304939759011672,1.4784143376164138,0.0,3.530473,1.5955873,3.918285,-0.17832449
3.760456,0.0,2.163524106144905,0.0,2.738647,1.2741369,2.5921216,-0.13023496
1.3510175,0.0,0.31501185439992696,0.0,1.2358888,0.17918706,0.21726322,-0.07151552
2.4438674,0.0,1.1446293233893812,0.0,1.9683268,0.6941264,1.3319074,-0.09743503
2.5229146,0.0,1.1641517258249223,0.0,2.0275464,0.69264644,1.336442,-0.10392652
1.6023078,0.06999593037485351,0.4642252461053431,0.0,1.3387685,0.158584,0.39205956,-0.08080254
1.4539162,0.06052321544781167,0.40814853797201067,0.0,1.2794126,0.14809273,0.31905285,-0.07837642
1.4604465,0.0,0.41325317812152207,0.0,1.2940179,0.14516969,0.3390663,-0.07873305
3.4736261,0.2954204758468934,2.083398043178022,0.0,2.5603042,1.2117771,2.4076593,-0.12364413
5.1716504,0.6015323924226562,3.5265169059857726,0.0,3.7346601,1.9270728,4.7403746,-0.17722537
2.2035658,0.0,0.7538937369827181,0.0,1.7837362,0.45458448,0.90850276,-0.09966213
1.6505934,0.08817962448782171,0.4618910432327539,0.0,1.435909,0.18952186,0.46307138,-0.08767834
2.525147,0.15852772213507915,1.1126021482050419,0.0,2.019667,0.6772727,1.3171399,-0.1070537
2.1797695,0.0,1.3402554136700928,0.0,1.9227122,0.62857795,1.2349739,-0.10064974
1.6165795,0.029910471101034574,0.45580899459309876,0.0,1.4012929,0.15777202,0.42864573,-0.08834987
1.5098144,0.013674253801379186,0.41286788473371416,0.0,1.3564626,0.17685264,0.4153008,-0.08287648
1.8284469,0.0,0.5710708815604448,0.0,1.517787,0.2560279,0.61672413,-0.08851421
3.7785082,0.4957516437722122,2.2474977001547813,0.0,2.8004942,1.3329045,2.735331,-0.12697938
2.8799539,1.1261246974255597,0.9661602624692023,0.0,2.109515,0.82508135,1.5862049,-0.11333788
4.4562297,0.28023460038134423,2.897374453023076,0.0,3.2077734,1.6273679,3.8180737,-0.17263392
1.884318,0.0,0.6611222494393587,0.0,1.5750189,0.31730026,0.73812973,-0.09339105
2.2120473,0.0,0.8171927591320127,0.0,1.8085362,0.4743699,1.0031158,-0.099553
2.714058,0.20025740745930418,1.2827464495785534,0.0,2.2061574,0.81200147,1.5781868,-0.11756553
1.8352522,0.0,0.597557300934568,0.0,1.5718043,0.28965458,0.68749696,-0.09016303
1.8394297,0.09089918272958818,0.5928770208265632,0.0,1.6131581,0.30544773,0.73363525,-0.09606677
1.4667671,0.052095074853782355,0.36726866906974465,0.0,1.3923044,0.17127539,0.45870954,-0.08555386
1.5232333,0.029425349179621713,0.41293583577498794,0.0,1.4702258,0.20805168,0.5470508,-0.08989598
3.5552711,0.0,1.9343737210147083,0.0,2.721567,1.1578668,2.361639,-0.13609388
1.4692202,0.0,0.3577316558221355,0.0,1.4704802,0.19300929,0.52426445,-0.08155508
1.9236403,0.0,0.6561223708558828,0.0,1.7020826,0.35366198,0.8051993,-0.09499152
1.4605782,0.0611137670910652,0.37118376523721963,0.0,1.4670221,0.20390709,0.53996176,-0.07686543
3.8287034,0.0,5.277192452922463,0.0,3.5514278,1.9006469,4.537008,-0.23859851
1.4860148,0.0,0.35292556683998555,0.0,1.5082895,0.24011786,0.60078555,-0.08541352
4.998803,0.845496909287479,3.2319398503750563,0.0,3.692733,1.828355,4.440932,-0.18158935
1.4807231,0.0,6.1160962376743555,0.0,3.2339242,1.6745464,3.9462779,-0.2360378
5.3186746,3.293015615415246,1.4784143376164138,0.0,3.6012256,1.743711,4.148584,-0.21369337
2.7655938,0.06322074805544178,1.2870875978842378,0.0,2.322599,0.8423375,1.5936308,-0.11261149
1.4999796,0.08734232892425642,0.3408681903965771,0.0,1.5599718,0.26832455,0.6189295,-0.08148831
3.3755074,0.0,5.225281538441777,0.0,3.4957035,1.7894167,4.265676,-0.21195312
2.837536,0.051031895734621725,1.2868704157881439,0.0,2.3811533,0.82560474,1.5903559,-0.11204749
2.9515564,1.2788718558414738,0.3849108552094549,0.0,2.345299,0.75405395,1.4831054,-0.11808854
2.563252,0.0,2.559929760172963,0.0,2.482203,1.0200403,1.9890897,-0.12170685
2.3794088,0.05805959276617917,0.7463234744500369,0.0,2.002476,0.5463351,1.1209553,-0.10037638
2.112293,0.0,2.0883432403206825,0.0,2.2243972,0.75759137,1.4970462,-0.10855332
2.5707812,0.0,1.036767598707229,0.0,2.1870425,0.71670544,1.3955101,-0.10723507
5.64832,0.8509844115538351,3.7474266020581126,0.0,4.105322,2.1934624,5.214886,-0.24125879
4.701356,0.3330955051707169,2.6382297836244106,0.0,3.4664085,1.5552444,3.5990615,-0.1630125
3.570564,0.07251161504754412,1.6944664693437517,0.0,2.6922681,1.0893557,2.2585325,-0.12329078
1.5715404,0.0,0.3706798469647765,0.0,1.7026408,0.3753652,0.77555203,-0.08744609
2.968418,0.0,1.282465027179569,0.0,2.3017857,0.8293894,1.5851502,-0.11404917
5.0980706,0.18583870562954607,2.826513242907822,0.0,3.4615064,1.6292897,3.8556435,-0.1602691
2.7695165,0.1289742972980777,1.1368811829015613,0.0,2.2236872,0.7646854,1.4911898,-0.10605907
4.1724734,0.0,2.266402873210609,0.0,3.0967705,1.3892362,3.067728,-0.1518549
4.0530553,0.15183128277333333,2.068074415437877,0.0,2.8586671,1.2523408,2.7629566,-0.13929002
2.9459558,0.0,1.3149129110388458,0.0,2.3239388,0.8247649,1.5597974,-0.1132075
1.6521732,0.0,0.41438237065449357,0.0,1.7553011,0.37886292,0.7871394,-0.09174469
2.3814304,0.0,1.336070888210088,0.0,2.1583073,0.66671604,1.3013405,-0.10757057
4.812843,0.15379525403963135,2.6466197334229946,0.0,3.39174,1.5909219,3.6752002,-0.15133835
4.311936,2.2394833030453922,0.6634088954888284,0.0,2.845094,1.1976877,2.546665,-0.12907144
5.499586,0.0,3.5479555930942297,0.0,3.9059148,2.0792584,4.7984233,-0.19954722
3.120524,0.0,1.4236653316766024,0.0,2.4184105,0.9037306,1.7157589,-0.11322607
1.7960783,0.06807848585752878,0.49102761258836836,0.0,1.8293108,0.43249503,0.8804923,-0.09565836
3.6808436,0.0,1.8010376882739365,0.0,2.6449146,1.0631394,2.1479182,-0.12220066
4.11779,0.44270448892141534,2.2582140751183033,0.0,2.9803996,1.3396082,2.9299502,-0.12351435
2.9054859,0.3132710731217437,1.1288396269083023,0.0,2.2381597,0.79285556,1.5064304,-0.10619489
1.8355961,0.06232145246020104,0.5184279719833285,0.0,1.7976999,0.43027654,0.8765581,-0.0952139
2.8950834,0.0,1.1912619648501277,0.0,2.260766,0.7833463,1.4818275,-0.10877735
4.8235984,0.5798683414703388,2.609525886364281,0.0,3.2928119,1.5076096,3.4724514,-0.18419835
2.6213677,0.0,1.0380643978714943,0.0,2.0881689,0.7048602,1.3106614,-0.10224296
2.2740877,0.0,0.6748449755832553,0.0,1.9158908,0.5553681,1.0544121,-0.09587992
3.0043027,0.039852737203281814,1.2771844980306923,0.0,2.2678812,0.82066,1.5356783,-0.10856327
1.5948241,0.0324365650633047,0.3637965163215995,0.0,1.6410357,0.35585055,0.7135936,-0.08855455
2.7442553,0.13660566309066985,1.0048895655199885,0.0,2.1691868,0.71887326,1.3471006,-0.10562996
1.7000515,0.0,0.4176908649969846,0.0,1.7077078,0.41536167,0.8148696,-0.08489528
2.8137996,0.0,1.1719595943577588,0.0,2.2436428,0.7818106,1.4589179,-0.10711692
2.4367325,0.14611515829112132,0.8062215009704232,0.0,2.003579,0.6091784,1.1699682,-0.10090061
5.81517,0.46639845621226517,3.577715833671391,0.0,4.0807257,2.232877,5.112024,-0.24764054
3.757051,0.22531751250131404,1.9390992424450815,0.0,2.7149227,1.1387302,2.3132792,-0.11975639
2.9978118,0.19465532698362595,1.2390187522396445,0.0,2.2537274,0.78394926,1.4609114,-0.11071142
2.9382248,0.0,1.2998693995177746,0.0,2.2831328,0.83800304,1.5559568,-0.11353396
4.7715206,0.21100510677777462,2.640544571913779,0.0,3.335525,1.5945116,3.634586,-0.15665711
1.5960683,0.05209304071779681,0.3511919395532459,0.0,1.6538045,0.35762915,0.7164013,-0.08853781
4.829036,0.0,2.7004108345136046,0.0,3.3941083,1.599748,3.6931348,-0.13996872
1.8322306,0.08631999153843094,0.5158054595813155,0.0,1.7419208,0.38403815,0.7706361,-0.09291415
4.2559657,2.2368738281451153,0.6687271257396787,0.0,2.8744433,1.1798788,2.4189122,-0.13563773
3.514295,0.0,1.6542656952515244,0.0,2.505338,0.9938436,1.9388368,-0.13599966
4.4334507,0.4366386938405664,2.4170761881396174,0.0,3.1713574,1.479027,3.3085632,-0.1454055
3.9428449,0.41469081253399903,2.0974575262516737,0.0,3.0144205,1.2629415,2.702908,-0.13626918
1.5883528,0.0,6.062555685639381,0.0,3.48029,1.6919237,3.8516955,-0.2042616
5.488134,0.32114969559884204,3.2185897417366505,0.0,3.8817506,2.0067234,4.477999,-0.20948751
1.5333214,0.0,0.31681147345807403,0.0,1.646802,0.30691722,0.63564515,-0.09034637
4.478193,0.5130161007019476,2.4045249866321683,0.0,3.2367013,1.4274595,3.1700425,-0.15227598
3.1287975,0.0,1.4479991071857512,0.0,2.4384906,0.893001,1.719916,-0.12161757
2.9031212,0.0,1.195299366954714,0.0,2.3171873,0.75804067,1.4287941,-0.11486762
2.3654087,0.0,1.3384773465804756,0.0,2.0867646,0.6503286,1.2188939,-0.10952415
4.1748023,0.0,2.176514659076929,0.0,2.920167,1.2246164,2.6038601,-0.14364603
4.84374,0.6610703616965417,2.603724547661841,0.0,3.468877,1.5557994,3.5248663,-0.13870783
2.2521386,0.06512221255424194,0.734612918458879,0.0,2.0243626,0.57622147,1.0991167,-0.09774613
2.9828613,0.0,1.3148278906010091,0.0,2.3802426,0.81905,1.5805552,-0.12241448
5.165358,0.0,2.8290075715631247,0.0,3.7078795,1.7712905,4.1255965,-0.1903737
4.818205,0.34310369902929017,2.6087504904717207,0.0,3.4937882,1.5764642,3.6554525,-0.16846658
2.4703255,0.0855198714907829,0.7441741554066539,0.0,2.1216114,0.6010741,1.1451077,-0.1040619
3.466437,0.05333740119700269,1.5755358198657632,0.0,2.7308545,1.0212138,2.0934772,-0.12675855
2.7033741,0.23167572443424278,0.9818211221136153,0.0,2.3885353,0.7418511,1.4709951,-0.11253188
2.721297,0.0,0.9857522486709058,0.0,2.284321,0.6952782,1.3496892,-0.11600676
1.6360065,0.0,0.3559212904656306,0.0,1.9181858,0.41937432,0.85378575,-0.09519012
3.1181276,1.2857995421260502,0.3850083437282592,0.0,2.575466,0.8664388,1.6987215,-0.1170821
4.555225,0.30620474785146595,2.4370369920507073,0.0,3.4127724,1.4864529,3.4565005,-0.16482984
3.6110618,0.0,1.659453366883099,0.0,2.811292,1.0489405,2.1610532,-0.12508099
5.436832,0.6316114515350096,3.2913926476612687,0.0,3.9941478,2.0524805,4.761625,-0.21843511
1.6084598,0.0,0.3430281369946897,0.0,1.9407432,0.45639834,0.896865,-0.0886093
2.9904864,0.13636572753880485,1.3081487989984453,0.0,2.4995868,0.8810943,1.743323,-0.1052439
5.587905,0.0,3.526452546939254,0.0,4.0473127,2.1527472,4.8395667,-0.15178649
4.178165,1.949164244409937,0.8288360468577594,0.0,3.050091,1.1816773,2.6075528,-0.11638085
2.0515318,0.0,0.5587892874609679,0.0,2.090002,0.52126455,1.0645005,-0.09692467
5.240325,0.37015973606181163,2.8294744715094566,0.0,3.9447932,1.8827688,4.4028497,-0.1630496
3.9555967,0.0,2.109639197587967,0.0,3.1574993,1.3321748,3.012835,-0.12456311
2.893923,0.0,1.1594929383136332,0.0,2.4704404,0.80436724,1.611069,-0.11208802
4.2023673,0.5216274644638103,2.2646003449335694,0.0,3.3587048,1.4180886,3.2784512,-0.16139993
3.1653404,0.0,1.4236653316766024,0.0,2.5948858,0.9397287,1.9122454,-0.11913092
5.02207,0.6820837213970141,2.919914606027305,0.0,3.679503,1.7829621,4.1788645,-0.1371345
4.894377,0.0,2.935698009096086,0.0,3.7090054,1.7933123,4.133234,-0.16629569
3.3561893,0.11182314086340024,1.588038217741996,0.0,2.6036205,1.0150944,2.0311015,-0.12351246
1.7630371,0.0689510052749006,0.4616466985316947,0.0,1.9424086,0.5108975,1.0435898,-0.09999581
2.7284513,0.10473455343627745,1.1734719132073224,0.0,2.2842145,0.84956443,1.626869,-0.11146107
3.4191415,0.0,5.247600115835667,0.0,3.3252113,1.8100119,4.181353,-0.17549393
5.020744,0.0,2.966138175688684,0.0,3.531522,1.7394767,4.0838304,-0.20000376
1.9469898,0.0,0.5699724436271936,0.0,1.9389627,0.5227938,1.0628458,-0.09614899
3.6309564,0.0,1.8114560167305171,0.0,2.64876,1.1098214,2.2928927,-0.1296168
3.0698125,0.16088402149601747,1.4532858110032976,0.0,2.5151916,0.9539832,1.9187099,-0.11307734
3.7607794,0.358314909376736,1.9028988224454224,0.0,2.8668594,1.2052298,2.580713,-0.12673533
4.7209506,0.0,2.644878476858139,0.0,3.433084,1.6087383,3.8455052,-0.13470514
2.601895,0.0,1.0389942792244256,0.0,2.2337835,0.75104266,1.4558096,-0.11011425
5.3916206,0.4560251848994352,3.510553725063801,0.0,3.7358656,1.9535297,4.5078325,-0.18109922
3.6213553,0.29475243630611453,1.9287325674667954,0.0,2.787428,1.2184212,2.572317,-0.12950145
2.926612,0.09132423946397732,1.2733025313355029,0.0,2.383959,0.8750446,1.7082331,-0.11698818
2.8462791,0.0,1.2920724553987384,0.0,2.3243241,0.84223586,1.6793238,-0.10694369
1.7205817,0.049011335856483935,0.4570944240549579,0.0,1.8538991,0.47370824,0.9972775,-0.10109906
4.655063,0.0,2.6385321049019694,0.0,3.3578985,1.5342859,3.5635347,-0.16731471
2.7730281,0.17828138485055664,1.1505920346826315,0.0,2.3693295,0.8232274,1.6124258,-0.11872846
1.5507536,0.0500677825260989,0.35076668893452734,0.0,1.7866297,0.42483336,0.91927636,-0.09295344
3.521809,0.0,1.7065542144700885,0.0,2.6001503,1.0606672,2.1494198,-0.12801488
4.9064035,0.0,2.797716725617647,0.0,3.4493651,1.5954698,3.779565,-0.173489
2.9015486,0.14206085950639036,1.30243259947747,0.0,2.4324749,0.90369254,1.7454251,-0.11368346
5.046064,0.85163250450467,3.164728106930852,0.0,3.640868,1.8500738,4.4268055,-0.12986901
3.6197598,0.02829544781110731,1.8769894377328455,0.0,2.7407222,1.1059133,2.2487538,-0.13053697
5.33261,0.5515159272744141,3.495916910469532,0.0,3.7931318,2.0224378,4.6762376,-0.26230335
2.6675022,0.0699022011826919,1.1126948869787157,0.0,2.264895,0.7510667,1.4919704,-0.10622196
3.9535956,1.9611520158627196,0.8236630994360894,0.0,2.741783,1.1143328,2.3811116,-0.13030493
2.845394,0.3655210323630958,1.2410960532724857,0.0,2.338343,0.8824931,1.725786,-0.11244895
2.48956,0.0,2.46393408626318,0.0,2.3627331,0.9781888,1.910985,-0.11294981
1.6701742,0.016915422971540993,0.4591767123201862,0.0,1.7059368,0.44442436,0.9275849,-0.08559783
3.599497,0.2284830738227434,1.8669882556423545,0.0,2.736063,1.2066281,2.5411801,-0.11713388
3.7002892,0.43381422121683494,2.10175272077322,0.0,2.7727628,1.2496694,2.6394775,-0.12574615
1.4716892,0.0,6.112861186265945,0.0,3.2674596,1.6262106,3.8799765,-0.10917726
2.8993363,0.0,1.416530858259648,0.0,2.3898718,0.96919614,1.9085859,-0.11166232
2.7166486,0.0,1.2849547248333693,0.0,2.2859619,0.87191874,1.6988244,-0.1133408
1.4775517,0.01184014327310028,0.3668360266601667,0.0,1.6485734,0.41261345,0.87725323,-0.08215883
1.9085312,0.0,0.6611825118307024,0.0,1.7953237,0.51145923,1.0586679,-0.08797647
4.7607617,0.47449662512238755,2.813858021982014,0.0,3.3664281,1.6177294,3.8017225,-0.15505317
2.0807807,0.0639129653849084,0.7311285054311156,0.0,1.8800788,0.5652832,1.1433817,-0.09363667
2.089386,0.06564034248965293,0.7297769060824066,0.0,1.8386446,0.5429713,1.1120112,-0.09291045
2.6428318,0.0,1.2968471366912127,0.0,2.1372132,0.8545664,1.625112,-0.10148946
4.562573,0.7431002433104313,2.8051068540662527,0.0,2.987334,1.5277659,3.6972678,-0.1548453
1.3517356,0.0,0.3159107139799744,0.0,1.5174038,0.39071926,0.8070351,-0.07777678
2.4790063,0.09727663912492097,1.1139631876721978,0.0,1.91653,0.69617236,1.3227694,-0.09390485
1.5403311,0.0,0.4027601005509496,0.0,1.5025133,0.34305638,0.71258426,-0.08065091
2.6361144,0.0,1.3003224064595997,0.0,2.0648923,0.8301048,1.5494299,-0.09325782
3.568205,0.5035125942040812,2.0793809462338686,0.0,2.7070518,1.2152125,2.5716925,-0.12454589
1.5617341,0.0,0.4227450687903911,0.0,1.541024,0.29173797,0.64461267,-0.08077416
3.1097095,0.11246634510674978,1.5804968099109828,0.0,2.3077335,0.96714056,1.8387611,-0.11144511
1.8766384,0.0,0.6616275035776198,0.0,1.643064,0.38992926,0.82292193,-0.08366061
4.8814087,0.4605544623832533,3.14421562012285,0.0,3.4098663,1.6800925,4.1155996,-0.1738288
4.89179,0.3154412896492552,3.1629080045968294,0.0,3.376782,1.7289507,4.184091,-0.16639332
4.88802,0.3586823677508414,3.14421562012285,0.0,3.3331888,1.6527383,4.0064287,-0.17085321
1.7139958,0.06651320531617115,0.5156791163608432,0.0,1.577583,0.32684198,0.6984932,-0.08024184
1.4373862,0.0207256126582049,0.36564309848472476,0.0,1.4738405,0.2617925,0.52836394,-0.07173844
4.130707,1.2139490331856055,2.2477064514532685,0.0,2.9257338,1.3393601,3.040933,-0.13009259
1.4273711,0.0,0.3667289495933801,0.0,1.5054643,0.26465774,0.5349872,-0.07112917
2.1014452,0.0,0.6948237691540271,0.0,1.7770334,0.45502454,0.9376437,-0.08310448
1.809574,0.0,0.5608807783573866,0.0,1.6578854,0.33271,0.7249953,-0.08184465
2.4732633,0.04775368677927766,1.1177224921993911,0.0,2.0790055,0.6870674,1.3374457,-0.09618475
2.3650193,0.0,1.0331116011366248,0.0,1.9838395,0.62389827,1.2358303,-0.09103385
4.3275523,0.5796817566091214,2.6434860890731215,0.0,3.1248384,1.4670794,3.5167036,-0.13475643
2.8285978,0.20909280214246057,1.381695515010506,0.0,2.20583,0.8169457,1.5669423,-0.10378852
1.4328947,0.0075560184485739135,0.3653199377004057,0.0,1.4643714,0.2481418,0.50521725,-0.07386589
3.1586204,0.0,5.247333655133843,0.0,3.2915287,1.631748,3.9642787,-0.21880248
5.181207,0.22584243602021645,3.563417438417673,0.0,3.64036,1.8678118,4.539898,-0.19065458
1.9516184,0.0,2.088272231630981,0.0,2.012667,0.6942034,1.3311987,-0.09014022
2.7085137,0.15879247252960857,1.2723344145342708,0.0,2.2578049,0.80181503,1.5372224,-0.10042086
1.4313956,0.023679660732357267,0.35209433175623417,0.0,1.5016161,0.2798908,0.5117934,-0.0720064
1.375997,0.024913234287305533,0.3388130053645,0.0,1.469526,0.26382226,0.5073586,-0.06822252
1.6517384,0.0679809311180993,0.4863002506317571,0.0,1.5762655,0.32873124,0.64793384,-0.07448358
1.62406,0.01381681551857554,0.4690948926145211,0.0,1.5775896,0.2868768,0.6259184,-0.07846953
1.4280841,0.03451394974075757,0.36643918545451015,0.0,1.4833742,0.273003,0.50941885,-0.06956641
1.7876832,0.040760994787251835,0.5662954284343868,0.0,1.669317,0.36011675,0.7718527,-0.07659947
3.5371046,0.5068844585748867,2.0793809462338686,0.0,2.6410236,1.1890737,2.4934843,-0.12148216
2.0508435,0.04454740055161889,0.7309667172376066,0.0,1.8012044,0.45116252,0.93018013,-0.08587071
2.0489705,0.0,0.7327019178774208,0.0,1.7907844,0.4414211,0.9172425,-0.08826826
1.8423636,0.0,0.5906575836706907,0.0,1.6534789,0.34204143,0.7393755,-0.08065404
3.3339627,0.2703447413388363,1.9323048507794738,0.0,2.4911952,1.0893818,2.1501377,-0.11367096
1.4295056,0.0,0.35694162477739155,0.0,1.4441965,0.25017667,0.4665896,-0.07198676
1.5422975,0.0,0.42259925161488354,0.0,1.5390005,0.2898762,0.58564526,-0.07718214
1.3753833,0.04172030150740302,0.33801504818256944,0.0,1.4509925,0.2579151,0.50291777,-0.07235126
3.7662246,0.0,2.1751930424943566,0.0,2.7201715,1.2266855,2.5936615,-0.12789395
1.8509291,0.0,0.6615738908294588,0.0,1.7146723,0.37796074,0.81373334,-0.08316223
2.62759,0.0,1.3007435901090503,0.0,2.1492162,0.7682557,1.4936955,-0.1038073
2.7200532,1.2845256719564955,0.3831005492247641,0.0,2.0770535,0.6991408,1.3505998,-0.09781274
3.4092705,0.3212548554847905,1.9185361708514392,0.0,2.56961,1.1080635,2.2030292,-0.12413405
3.823364,0.6162308732877031,2.3586403112858534,0.0,2.925604,1.3386519,3.0258608,-0.12653925
2.0220764,0.019622207885422346,0.7349723554216325,0.0,1.7575479,0.45715132,0.9268817,-0.0815786
2.17123,0.045427717024133375,0.8149509388022125,0.0,1.8322451,0.48464322,0.9948795,-0.08961071
3.4904332,0.0,2.1140507608652115,0.0,2.7796965,1.2020975,2.4960964,-0.10516728
3.331334,0.27134091790954235,1.933839968405664,0.0,2.5146651,1.1225919,2.2170036,-0.11516665
3.1476943,0.0,5.251966081559658,0.0,3.1216938,1.594211,3.8370333,-0.20267157
1.6536624,0.0,0.5225824553053826,0.0,1.5721147,0.31072488,0.68522745,-0.0782666
1.6987422,0.05925197923710096,0.5180192564148456,0.0,1.5884753,0.30726644,0.67174894,-0.07947363
3.1589139,0.0,1.6500213230028749,0.0,2.3548114,1.0174618,1.9491824,-0.11217801
3.4871953,0.14149967695389515,2.0896259089931846,0.0,2.621327,1.1735076,2.3662612,-0.11913818
1.5160091,0.0,0.4186459496850148,0.0,1.5225642,0.2721208,0.5800122,-0.07506832
1.7021124,0.059939900129340785,0.5182097805663943,0.0,1.5629113,0.28265384,0.6191457,-0.07770668
3.8386009,2.2342739885053167,0.6557640025857836,0.0,2.6148305,1.1011972,2.2149909,-0.12430982
4.3647094,0.48520943268102473,2.6349572092294693,0.0,3.1154056,1.4098021,3.3504217,-0.13262211
1.4596529,0.03675782320042644,0.3749804146355018,0.0,1.4769738,0.28787717,0.57824385,-0.06927437
1.7856538,0.0,0.5699724436271936,0.0,1.6557659,0.33943853,0.7356029,-0.08059877
5.0419006,3.309154925182416,1.4845741633325815,0.0,3.4374745,1.5725926,3.9039016,-0.1723589
1.5833623,0.016915422971540993,0.4591767123201862,0.0,1.5136998,0.29179138,0.6219539,-0.07626777
5.154742,0.10949520629216357,3.5795565973967314,0.0,3.6085176,1.9538825,4.769259,-0.19029006
1.3996595,0.05750243918448948,0.3410205087857321,0.0,1.4238943,0.24387117,0.50962514,-0.0744687
3.9559824,0.025837325005955612,2.4442454427480698,0.0,2.6602879,1.3002338,2.8446562,-0.12893455
3.6921504,0.0,5.210343115031719,0.0,3.209397,1.7492174,4.2327433,-0.21157277
1.9597207,0.0,2.0774708362296224,0.0,2.0244234,0.74727505,1.4153486,-0.09537554
5.1884027,0.0,3.5682056564837694,0.0,3.3350537,1.8148679,4.3899198,-0.16524296
3.6541624,0.13515735066499435,2.0729032438248396,0.0,2.629342,1.2330334,2.5666363,-0.1253085
3.8097203,2.2291453698861865,0.6595820852089673,0.0,2.5436175,1.1195021,2.2627132,-0.11714701
3.4009821,0.0,1.9145131367258728,0.0,2.4223402,1.0992681,2.1682317,-0.11712486
3.0949554,0.06943442048991756,1.589826021809131,0.0,2.258451,0.99375296,1.8792568,-0.11190091
1.5107472,0.026663795582578323,0.41173521894961596,0.0,1.5565935,0.33512935,0.7471592,-0.08101627
4.2697773,1.0485219016223124,2.277945466339588,0.0,2.8642156,1.3508631,2.960597,-0.126736
5.1360154,0.39850010673742686,3.543583690188825,0.0,3.786445,1.9498522,4.559278,-0.23033711
1.4539182,0.0,0.33944403869099915,0.0,1.7119159,0.3765925,0.8407698,-0.08867279
4.4318037,1.3104492717607272,2.2520384564995766,0.0,3.2383819,1.4369769,3.2578611,-0.14642307
3.4357636,0.0,1.654087936040014,0.0,2.6321106,1.0531678,2.1012378,-0.12388464
4.150465,0.0,2.1967317117378116,0.0,3.0812175,1.2836826,2.8199887,-0.14795268
4.2514434,2.23315279986205,0.6595820852089673,0.0,3.060608,1.1990751,2.6134639,-0.1402088
5.4398446,0.4960883857132483,3.501034048385918,0.0,3.9243634,2.037581,4.6580014,-0.2582671
4.751559,0.06452913269574244,2.6814120914787054,0.0,3.533668,1.6380483,3.8332076,-0.1612685
1.6077938,0.0,0.41293583577498794,0.0,1.8316821,0.39758125,0.8054017,-0.09975953
5.4863462,3.296193479713316,1.4865355705842376,0.0,3.696223,1.7969822,4.1318274,-0.21168391
2.9462762,1.2821992409480958,0.3835513594094664,0.0,2.2491848,0.7435651,1.3846482,-0.11441432
2.3570302,0.1115439014017096,0.811726989923045,0.0,1.9993181,0.55163956,1.0757414,-0.10461313
1.606774,0.01144036619714732,0.4100497718900442,0.0,1.7508131,0.3596794,0.72276205,-0.0928739
3.0521038,0.24093628085981536,1.4406250091269612,0.0,2.381563,0.8659021,1.6394304,-0.11563593
3.209145,0.10984295913978685,1.5864436095580459,0.0,2.4129176,0.91827804,1.7457501,-0.12223271
1.9097835,0.0,0.5769031529780477,0.0,1.7321334,0.4138147,0.86108524,-0.09730658
4.0166073,0.0,5.266058575361967,0.0,3.400969,1.8800867,4.4166613,-0.15496469
2.893511,0.0,1.2994361040182412,0.0,2.1060581,0.78130305,1.4561658,-0.10591351
5.6392198,0.7485220589076187,3.7720217322930694,0.0,3.710877,2.182181,4.8692265,-0.21269564
2.7034166,0.0,1.1432532034814358,0.0,2.102465,0.70241696,1.3243804,-0.11122037
4.904383,0.8407167524851737,2.883428013883531,0.0,3.296463,1.643123,3.7019932,-0.17615125
2.210125,0.0,0.7469385070726275,0.0,1.886122,0.4672065,0.9571124,-0.10027161
5.7449427,0.2929821772932408,3.528842618688941,0.0,3.8676388,2.157381,4.9398937,-0.18569416
3.8243124,0.2148796944622995,1.9251334480941296,0.0,2.7587872,1.1181628,2.3183818,-0.1424349
3.149562,0.12037773192996837,1.4498110162094235,0.0,2.384096,0.8281894,1.5770549,-0.13131157
4.9427376,0.6343970752502404,2.595104235224426,0.0,3.232444,1.4577086,3.1977372,-0.18564342
4.184337,1.9500234911230387,0.820323791122064,0.0,2.7002246,1.0422316,2.098357,-0.13908656
1.902649,0.0,0.4952632571803406,0.0,1.8245806,0.37959862,0.8003686,-0.10010114
4.6302032,0.4780938228071569,2.412215298973024,0.0,3.2317727,1.4330359,3.2002203,-0.16722117
2.8671186,0.18949200033813937,1.0014552623033524,0.0,2.2248147,0.6581263,1.2447516,-0.10957102
3.1744196,1.2798569491693412,0.38469260442070663,0.0,2.3362987,0.72645223,1.421292,-0.11311656
1.9577415,0.043697433373422676,0.49962456221692264,0.0,1.8590333,0.361662,0.75078624,-0.09809121
2.5715735,0.0,0.754361052531749,0.0,2.1045148,0.54960406,1.1014771,-0.10890272
2.1065884,0.0,0.570361566497013,0.0,1.9022158,0.39963612,0.828069,-0.09880003
1.6737498,0.0,6.104551507160068,0.0,3.4108553,1.6535932,3.7544472,-0.20229523
4.2850623,0.36771230418529605,2.0517466915771365,0.0,3.038449,1.2141045,2.672521,-0.15314724
5.367774,0.0,2.8343828581273556,0.0,3.6545813,1.7141275,3.9051213,-0.2156369
3.0219274,0.06910960731124087,1.2875877460464835,0.0,2.3861003,0.77327085,1.5104699,-0.12145106
3.113982,1.2854928471946483,0.38309615571051836,0.0,2.3146672,0.7159112,1.3961633,-0.11248163
4.274928,0.0,2.264839969575405,0.0,3.0468464,1.2866539,2.860658,-0.1567337
4.139197,0.2743609957477276,2.0605391822755337,0.0,2.9821525,1.221411,2.6865962,-0.14708817
5.084395,0.8563095447263224,2.904125740751624,0.0,3.7423582,1.7726215,4.1323643,-0.23879133
4.9242806,0.0,2.6631229603663087,0.0,3.606252,1.6323627,3.8080273,-0.1930917
1.6426485,0.0,6.088296454399824,0.0,3.398307,1.5960811,3.7569897,-0.16413681
2.9153624,0.14552347957914,1.1348815402016044,0.0,2.38174,0.7100207,1.4090282,-0.11575975
2.9674413,0.0,1.1626727739349008,0.0,2.4348454,0.7261987,1.4517602,-0.11720208
2.0508804,0.0,0.5774971086066216,0.0,1.968437,0.41080302,0.8827592,-0.09822743
5.0823116,0.4577109086289933,2.8847387060523033,0.0,3.5920534,1.6001316,3.7652097,-0.21349046
4.380992,0.0,2.1565084950998425,0.0,3.180678,1.205659,2.7108307,-0.15240629
4.2545695,0.23718914975690375,2.0637191366404295,0.0,3.1056159,1.2233268,2.787066,-0.16128184
1.8836467,0.0,0.4955122625688091,0.0,1.9561546,0.37381053,0.8185746,-0.10156053
1.656176,0.0,6.111253397539258,0.0,3.4702559,1.6744528,3.9159968,-0.24675126
2.9064596,0.24685518450997232,1.1251281760632992,0.0,2.4444406,0.7077488,1.4317782,-0.12597698
2.939465,0.1736315806742787,1.1719595943577588,0.0,2.499677,0.7423793,1.4951736,-0.12593246
5.711229,0.6768188972360303,3.1887459056451917,0.0,4.0088415,1.8633192,4.3401914,-0.31170028
6.0275364,0.5758092533890081,3.584464034065604,0.0,4.1161976,2.0855079,4.86568,-0.36514238
2.2547145,0.0,2.089078975841403,0.0,2.3577392,0.7324133,1.4742799,-0.12436892
3.0008662,0.0,1.194053152576089,0.0,2.4780269,0.810599,1.6261736,-0.12276489
4.88078,0.2686130554480706,2.6403322583064437,0.0,3.4969127,1.5604384,3.629994,-0.21416582
1.8852915,0.04800594273435047,0.49992035259492695,0.0,1.903818,0.4018578,0.882889,-0.10046118
1.7076759,0.0,0.42064725479576737,0.0,1.7792852,0.34818003,0.8024972,-0.09553664
5.029276,0.22567878984577583,2.742706839926541,0.0,3.5617287,1.6813635,3.900395,-0.22774419
2.5280995,0.0,0.8291647292207927,0.0,2.1263814,0.6077671,1.2240529,-0.1065399
4.735962,0.0,2.6277630077674985,0.0,3.2522075,1.5375124,3.5329425,-0.18034537
4.694587,0.0,2.6429750164970756,0.0,3.249128,1.552598,3.6472042,-0.19958484
5.319921,0.21250591912172173,3.5432445583865047,0.0,3.591936,1.9531316,4.6010184,-0.25873765
2.8310025,0.19812710965999117,1.306119232904166,0.0,2.2642357,0.802513,1.567367,-0.12061045
2.264602,0.0,0.7095096842385828,0.0,1.9519306,0.5284243,1.0934266,-0.09803833
4.1274467,2.24034574480989,0.6699535099323839,0.0,2.6968188,1.1215026,2.3347347,-0.13542858
1.8222109,0.06525408732764099,0.5162078223656863,0.0,1.7325594,0.39389595,0.86377037,-0.09394936
1.4668573,0.04549412690845442,0.336735348100774,0.0,1.5894015,0.291613,0.6720962,-0.08557657
3.693354,0.0,2.1080404333770275,0.0,2.6127796,1.1819332,2.4763546,-0.1385344
1.8838133,0.0,0.5980833352077752,0.0,1.7611566,0.4305063,0.9178982,-0.09140563
1.762077,0.07121492525626724,0.5154396698344499,0.0,1.634477,0.37153128,0.8257497,-0.08909684
1.4249046,0.11536543703360579,0.3401582519290969,0.0,1.4612963,0.2635696,0.6254332,-0.0769732
1.4881585,0.0,0.4206181922927499,0.0,1.4310935,0.29440314,0.6548049,-0.08039789
2.4209552,0.0,1.144384949002415,0.0,1.8531606,0.72096425,1.3837569,-0.0993179
2.260382,0.10964166764847184,1.0274052573367953,0.0,1.7366114,0.6376988,1.2374231,-0.09458717
1.7226845,0.09451427881602473,0.5890999641269445,0.0,1.5092417,0.43179736,0.8880717,-0.079825
3.2187927,0.0,1.8140633893199265,0.0,2.1977563,1.0467967,2.0290654,-0.11547084
2.5852096,0.08765777056291917,1.2872939743101597,0.0,1.9420825,0.7580496,1.502545,-0.10288091
2.5362709,0.0,1.159663216676563,0.0,1.962943,0.727857,1.4262098,-0.11330654
3.5269897,0.4885689155194638,2.0814891206100583,0.0,2.4273593,1.186301,2.3572335,-0.14336812
4.479572,0.5765279159686455,2.9353177919983864,0.0,2.8860135,1.5241686,3.6013308,-0.23270476
3.0664508,0.13990717715562814,1.5731911081820726,0.0,2.1474988,0.9011264,1.7450856,-0.12104275
2.3791072,0.10594040175627838,1.0268788668327034,0.0,1.8389268,0.59119636,1.2088532,-0.09843737
4.707634,0.0,2.962503433227539,0.0,3.0060353,1.5750861,3.7507172,-0.21449897
1.7000058,0.05254652076612762,0.49805785878561437,0.0,1.4649343,0.24000897,0.5869376,-0.08174545
3.873247,0.16831887312600477,2.2582290368154645,0.0,2.6924431,1.294306,2.7121181,-0.14728175
1.6612569,0.045092961984552905,0.43856554955709726,0.0,1.4397875,0.18724568,0.52457017,-0.08030535
3.1586635,0.12004467375452073,1.5746381180360913,0.0,2.253826,0.9486095,1.8358682,-0.11812683
2.5656626,0.022655518964840228,1.1179729225113988,0.0,2.0137734,0.6981198,1.3867251,-0.10132449
3.3832996,0.0,1.7017196863889694,0.0,2.3827424,1.0408243,2.040468,-0.13947733
1.6787784,0.04062909991456401,0.47233282355591655,0.0,1.4999728,0.23481914,0.6295337,-0.07883661
2.2807705,0.0,0.7498317549470812,0.0,1.759671,0.45280057,0.9877165,-0.09576743
2.380638,0.0,0.8313684922177345,0.0,1.8668737,0.5016981,1.0970138,-0.10189974
1.5901611,0.0,0.41847133717965335,0.0,1.4455835,0.18436542,0.54611427,-0.08289023
2.4692495,0.0,2.46393408626318,0.0,2.2888904,0.95043594,1.8555686,-0.12323064
5.4110994,0.5665188052407628,3.7682905700057745,0.0,3.633115,1.9600699,4.695164,-0.40996012
1.6928287,0.0665455063746167,0.4557962593389675,0.0,1.4915856,0.21447784,0.59729534,-0.08357839
4.539489,0.0,2.706314530223608,0.0,2.8756795,1.4574326,3.2823606,-0.23458272
2.970296,1.121876768561051,0.9661602624692023,0.0,2.214745,0.7973988,1.6013676,-0.11764628
3.5794332,0.19295370087803307,1.918637934140861,0.0,2.5407298,1.1175764,2.2563937,-0.14021066
5.0328937,0.3077157599135469,3.1599227897822857,0.0,3.196668,1.7433417,4.1405473,-0.2960613
5.3318353,0.6616034730225809,3.749923543073237,0.0,3.4857156,1.9255787,4.5756874,-0.39607012
2.3316405,0.0,0.8281322533730417,0.0,1.8114668,0.5544249,1.1391292,-0.09640294
3.8572886,0.0,2.1751930424943566,0.0,2.5080476,1.2226317,2.4756758,-0.14178221
3.0487056,0.0,1.5800134046003222,0.0,2.2859807,0.9550105,1.8490278,-0.13529763
3.7008274,0.4505180727069547,2.089326437562704,0.0,2.6672192,1.2208295,2.5711136,-0.15148312
5.2320943,0.36465585168627107,3.524505151435733,0.0,3.5621414,1.9723097,4.637151,-0.3374863
2.1973,0.024489737840822118,0.7321099215187132,0.0,1.8805611,0.5126603,1.0961396,-0.09826383
3.6049604,0.2453035470347268,1.9423452182672918,0.0,2.6330075,1.163634,2.4153428,-0.13002023
5.6073327,0.5086157779702173,3.524208292365074,0.0,3.8430114,2.0943217,4.8787227,-0.2659656
3.7337513,0.33656000638468087,1.883161375299096,0.0,2.6501725,1.1369905,2.3971493,-0.13422763
2.5956447,0.0,1.0274052573367953,0.0,2.067241,0.6307289,1.2715615,-0.10694005
3.5742714,0.0,1.6968686529435217,0.0,2.6761644,1.086342,2.2120202,-0.13162942
1.8777136,0.05173538283043581,0.516858953051269,0.0,1.7884262,0.38934475,0.86583173,-0.09414756
2.047855,0.0,0.657822007779032,0.0,1.8487985,0.43729728,0.9493108,-0.0940416
1.8328674,0.07107427452142037,0.5209707480389625,0.0,1.7668111,0.37462777,0.8417315,-0.09084251
4.533284,1.2904161813892832,2.2309968480840325,0.0,3.1763966,1.4407355,3.275468,-0.1781923
1.8203651,0.04453825755321477,0.5226994771510363,0.0,1.7559756,0.39087564,0.90071523,-0.09581906
2.2329643,0.09375141944719921,0.6667732587084174,0.0,1.9257518,0.48766014,1.0516542,-0.09637575
4.6758394,0.0,2.6400031009688973,0.0,3.2528985,1.519289,3.6355278,-0.22575356
1.5908245,0.0,0.3760423685889691,0.0,1.587704,0.28571692,0.68888444,-0.09171413
3.036039,0.17470482334696416,1.439718164037913,0.0,2.3811243,0.9005158,1.8028506,-0.13157809
4.324019,0.0,2.457314128987491,0.0,3.0064542,1.3873537,3.1617613,-0.18815252
2.8906572,0.1002345021012424,1.3069492508657277,0.0,2.2737255,0.825259,1.6387743,-0.11942191
5.171874,0.5571779359621742,3.274520840495825,0.0,3.602955,1.8953749,4.4498167,-0.3306062
3.4840922,0.0,1.7093431460671127,0.0,2.4943714,1.0424292,2.1285198,-0.14462417
2.6322675,0.10031414798748305,1.119762270245701,0.0,2.0862582,0.71883947,1.4167331,-0.11593897
1.7401333,0.15670592155979135,0.4876268841326237,0.0,1.6234322,0.3560591,0.81753486,-0.09054462
3.9638274,0.23411174906532078,2.251386079005897,0.0,2.7346838,1.2848191,2.8143246,-0.17613423
4.0275927,2.2278300010687504,0.6621832237578928,0.0,2.5904953,1.1177711,2.2640712,-0.1531978
1.5000627,0.05365862670524007,0.35090190824121237,0.0,1.484501,0.27206475,0.66698456,-0.0839136
3.488943,0.29726121474716455,1.9223224301822484,0.0,2.4744172,1.0998387,2.2382054,-0.1464921
3.5501587,0.0,1.9121368392370641,0.0,2.4490275,1.120826,2.2643678,-0.14585212
1.5995998,0.0,0.4212590219685808,0.0,1.5259535,0.31034952,0.7523372,-0.08836071
2.5439923,0.11000927732542529,1.0057242144830525,0.0,2.014661,0.68540454,1.3843602,-0.10729867
4.4494343,0.0,2.700210870243609,0.0,2.8871894,1.4805472,3.4103277,-0.23656552
5.315754,0.0,3.6025475012138486,0.0,3.3512027,1.9344386,4.5432577,-0.42117232
2.531594,0.10843032824263228,1.0046412725932896,0.0,2.0137775,0.71035945,1.4123411,-0.10333711
1.4664559,0.0,0.36590377043467015,0.0,1.4633039,0.30256605,0.7139455,-0.07823538
2.728092,0.21879199486938694,1.2651418754830956,0.0,2.1106038,0.827832,1.6237072,-0.11879178
3.125612,0.18349168626337867,1.5811035898514092,0.0,2.294629,0.97807485,1.9229335,-0.13568847
2.2451653,0.040352516494556116,0.7511825824622065,0.0,1.7882153,0.53444964,1.1183395,-0.10181316
2.0999913,0.0,0.6752421136479825,0.0,1.7439153,0.50166094,1.0729631,-0.09745123
3.6290157,0.5107933832860434,2.0846443763002753,0.0,2.5356202,1.2356077,2.5506809,-0.16358995
1.7113576,0.06772820099601629,0.5203669960610569,0.0,1.5553492,0.35204443,0.8212192,-0.09284958
3.9856443,2.227889109612893,0.6619843281805515,0.0,2.5389822,1.1827955,2.4150186,-0.16038541
4.8378315,0.9662093810844565,3.147203209809959,0.0,3.2695715,1.7387255,4.1547294,-0.3256782
2.323245,0.0,1.07256239047274,0.0,1.9678626,0.6397566,1.3257074,-0.10345267
3.8765364,0.0,5.2711826004087925,0.0,3.2799938,1.8347653,4.34434,-0.39123198
2.844563,0.023067449481092763,1.2729476066306233,0.0,2.2254076,0.8287823,1.6528459,-0.11314763
2.6359937,0.0,1.1509549152106047,0.0,2.1126628,0.7248497,1.4544792,-0.10867371
2.3710089,0.0,6.282745320349932,0.0,3.1381817,1.668043,3.86863,-0.35623193
2.9590333,0.0,1.2782851327210665,0.0,2.32226,0.7908765,1.626424,-0.12784395
2.6143897,0.0,0.980638376204297,0.0,2.1041584,0.60864127,1.2919935,-0.10368293
2.052639,0.0,0.6615738908294588,0.0,1.8226762,0.3753042,0.89554685,-0.09446744
3.9254806,0.4162458203500543,2.10175272077322,0.0,2.8574846,1.2450753,2.6723225,-0.16581216
1.6911905,0.0,0.4199401364894584,0.0,1.608869,0.20981793,0.61793816,-0.08302051
4.937745,0.7071975017458612,2.8920442890375853,0.0,3.3760424,1.6015108,3.78156,-0.33287263
5.7074656,0.13055671241297048,3.583851554431021,0.0,3.871428,1.9899486,4.651279,-0.48850694
5.67033,0.20104154362987423,3.5838831402361393,0.0,3.804762,2.0314784,4.7181835,-0.43092415
3.4577925,0.2544466728920114,1.6373176546767354,0.0,2.5737507,1.0138338,2.0733936,-0.13272211
2.5935245,0.0,1.031125970184803,0.0,2.0984364,0.59391624,1.2424715,-0.11002258
2.9650254,0.15221306830616624,1.271598560269922,0.0,2.3507197,0.8126869,1.6217148,-0.12076107
2.930741,0.13998490507487427,1.2514865957200527,0.0,2.3464205,0.77019167,1.5653566,-0.12304056
4.88274,0.7359194596566482,2.9206695780158043,0.0,3.5364475,1.6389925,3.9465268,-0.26614982
3.7304566,0.206679338895487,1.896663832012564,0.0,2.6845386,1.074365,2.2332835,-0.14749141
5.003105,0.0,2.9456876730546355,0.0,3.5330768,1.6640774,4.010432,-0.3041799
2.6537223,0.0,1.148839972447604,0.0,2.1724858,0.68754995,1.4072081,-0.10802815
2.6364386,0.11704889567594104,1.1126021482050419,0.0,2.1997218,0.65903187,1.3470666,-0.10701399
2.8658962,0.0,1.3177301036193967,0.0,2.3216574,0.80861974,1.5907689,-0.11098289
4.0587125,0.0,2.2729570465162396,0.0,3.0236113,1.2750238,2.8625546,-0.14109528
1.7593219,0.09896516663385185,0.5157431785482913,0.0,1.6553861,0.2604047,0.6318832,-0.080748
3.767919,0.4696874474204544,2.0865616109222174,0.0,2.8632283,1.2223939,2.6363103,-0.12862343
3.015059,1.1309270918949097,0.9562902920879424,0.0,2.366061,0.81824696,1.6298559,-0.10769258
5.1334352,0.38257235448345267,3.2299330830574036,0.0,3.7540066,1.8255448,4.437829,-0.2469935
1.6922003,0.06853872609097522,0.46425249776802957,0.0,1.5562837,0.21870913,0.5398771,-0.07466488
4.780571,0.5523689287607664,2.8518559830263257,0.0,3.3537014,1.5932176,3.8286176,-0.19340783
3.5263,0.4230709904086756,1.9083117507398129,0.0,2.5401776,1.0836887,2.1526227,-0.12128698
2.263542,0.0,6.384547082707286,0.0,3.2323034,1.5435938,3.75816,-0.22719604
1.5045657,0.015113654487917606,0.37494019023142755,0.0,1.4613268,0.18385537,0.41422343,-0.07369471
3.3307269,0.0,1.7002174607478082,0.0,2.4715095,1.0113955,1.9856756,-0.11851972
1.5756513,0.0,0.40453059773426503,0.0,1.4611704,0.19127652,0.44573587,-0.07031892
1.5550423,0.0,0.42040730360895395,0.0,1.4930143,0.19394845,0.45647198,-0.07213027
1.5764208,0.0,0.4027601005509496,0.0,1.4676393,0.20116338,0.46131462,-0.07247119
4.9445343,0.746087721272289,3.2650887966156006,0.0,3.5434523,1.7685769,4.3495507,-0.25898805
1.6723005,0.15337863388821524,0.4343426402192563,0.0,1.51281,0.20822416,0.4894253,-0.07178154
2.2807393,0.0,6.326586892828345,0.0,3.2305374,1.512812,3.707852,-0.22657862
4.456402,0.35904410777255724,2.6182476058602333,0.0,3.1731572,1.5264113,3.6172535,-0.17592588
2.7431293,0.12329711339986567,1.2855489179491997,0.0,2.2435381,0.767039,1.520471,-0.10217234
2.6722388,0.0,1.158927718643099,0.0,2.2168927,0.7138857,1.4404799,-0.10214598
2.953563,1.1286296275529641,0.9604554029647261,0.0,2.2864697,0.8074859,1.6010377,-0.10581171
3.869311,0.4968246451195301,2.262159688398242,0.0,2.8727736,1.2725039,2.835957,-0.14825062
3.093225,0.22323750606100495,1.5703696408309042,0.0,2.4080353,0.9375375,1.8241134,-0.113749
4.48186,0.3258021837289524,2.62084832880646,0.0,3.2386775,1.4819102,3.5675673,-0.16552337
4.709068,0.3957483312183123,2.7711666002869606,0.0,3.3269413,1.5421497,3.7029176,-0.17610192
1.694971,0.0,0.4956634232075885,0.0,1.6004568,0.23356311,0.5649745,-0.07520696
2.3837898,0.11407910763910643,0.8093841781374067,0.0,1.9537961,0.4800025,1.0143621,-0.08883205
1.4389606,0.0,0.336735348100774,0.0,1.4310765,0.16022228,0.36361274,-0.06550814
4.656224,0.7501132838713253,2.8938826778903604,0.0,3.349255,1.635831,4.0242667,-0.212706
1.6774204,0.0,0.4743783606681973,0.0,1.551085,0.20128219,0.51211447,-0.07080323
3.8778992,0.5627029766378285,2.260177619755268,0.0,2.8746126,1.2769315,2.766684,-0.1383182
1.6565975,0.0,0.4572568950243294,0.0,1.5439103,0.19675228,0.5091927,-0.07249624
1.4373624,0.0,0.33865561068523675,0.0,1.4351574,0.15536068,0.37935773,-0.06400734
5.416842,1.0545042609853386,3.749440968967974,0.0,3.9181652,2.1015537,5.1307387,-0.23031533


==> dataICX285sim4BranchAll.csv <==
3.724885,0.0,2.108714422211051,0.0,3.6135995,0.0010345532,1.0971197,-0.23516096
2.3043907,0.10661862500133308,0.7434822362847626,0.0,2.180235,0.02409069,0.0,-0.12363831
4.0002065,0.0,2.4266640236601233,0.0,3.983872,0.0,1.3959254,-0.36088586
1.4184356,0.01990000210415577,0.33806287217885256,0.0,1.2031637,0.12157466,0.0,-0.16138843
1.4615093,0.04822057812140223,0.35040487709920853,0.0,1.2662082,0.10646407,0.0,-0.12950404
2.0677872,0.06300396970691971,0.7281677518039942,0.0,1.8956305,0.00073641824,0.0,-0.20746426
2.3498464,0.0,2.4801984010264277,0.0,2.0645344,0.00960825,0.07155675,-1.2046607
3.7353008,0.1234716276394597,2.271479875780642,0.0,3.6324763,0.0,1.339093,-0.32139024
5.0969315,0.8780309459000707,3.747231150045991,0.0,4.8766274,1.0097861,3.4131157,-0.51372653
3.2651772,0.2533209853343183,1.9362828810699284,0.0,3.106494,0.02727029,0.97136515,-0.30841193
3.7254248,2.2558952522370266,0.6621839955914766,0.0,3.7410731,0.4466656,1.3814104,0.18020026
2.7040396,1.1297557111707577,0.9629746677819639,0.0,2.517381,0.00050750416,0.44213727,-0.24575649
1.6731818,0.0,0.5776372260879725,0.0,1.516025,0.0042627,0.0,-0.26707953
4.1530323,0.7212390972040832,2.595184505917132,0.0,4.0904245,0.0,1.8587487,-0.12112594
4.7964864,0.0,3.524279063567519,0.0,4.7237754,0.77333105,2.8426168,-0.42407227
4.7339845,0.6579595662025284,3.265828094445169,0.0,4.5879416,0.7864871,2.5236032,-0.33993617
1.6507044,0.08465000473191535,0.520415740320459,0.0,1.5033118,0.0,0.0,-0.31318945
2.8343065,1.1267247680054533,0.9591792058199644,0.0,2.7108927,0.00045994238,0.44233727,-0.199635
3.4408753,0.5030118632338378,1.8622952699661255,0.0,3.345135,0.10909204,1.032604,-0.10252509
2.1949613,0.1335129119674607,0.8031773893162608,0.0,2.0384347,0.0,0.0,-0.22313066
4.8595085,0.611404699923955,3.2929676631465554,0.0,4.8428283,0.77697444,2.5482159,-0.3878609
3.2038713,0.0,5.29701123945415,0.0,3.0888906,0.00924615,0.8179751,-2.547792
1.516282,0.04040528463095142,0.4113867657724768,0.0,1.3035074,0.0,0.0,-0.34619838
3.2063894,0.0,5.300104273483157,0.0,3.0949695,0.002031463,0.81863374,-2.6611836
2.509487,0.1935614911722988,1.0020020767115057,0.0,2.3322766,0.0,0.15620203,-0.21420738
1.3977945,0.018790601117570152,0.33856367343105376,0.0,1.1277418,0.12204957,0.0,-0.35800448
2.6661017,0.04796515138082465,1.31116334348917,0.0,2.4687703,0.00339633,0.3068133,-0.2731245
2.8612914,1.129737472903384,0.9591792058199644,0.0,2.681031,0.00071227149,0.43871152,-0.19988278
3.430051,0.4577326305142835,1.864494876936078,0.0,3.36581,0.10058705,1.0413095,-0.20817839
4.7024927,0.9351979185848213,3.150104829110205,0.0,4.7144175,0.906732,2.3236713,-0.4690159
2.9963238,0.16454209729801764,1.582272620871663,0.0,2.8825014,0.00504147,0.5525226,-0.32114038
2.5258846,0.0,1.1703368439339101,0.0,2.3497248,0.01215846,0.1945321,-0.31405863
4.9249344,0.0,3.1699865497648716,0.0,4.890449,0.15699762,2.6751387,-0.35626552
1.4564139,0.03238741288554163,0.36697424424346536,0.0,1.2187595,0.0,0.0,-0.3774912
3.236166,0.0,1.6439021076075733,0.0,3.1089542,0.00429321,0.77927274,-0.2157569
2.5492585,0.0,1.1745255254209042,0.0,2.3527195,0.01765338,0.19066808,-0.36526674
4.76114,0.8576645522367452,3.1630987068638206,0.0,4.7489724,0.9037482,2.3218536,-0.55097014
2.8811662,1.1134234890551362,0.9684961871244013,0.0,2.7455447,0.00025918402,0.44548529,-0.24482562
3.1059806,0.10025466091694864,1.5755358198657632,0.0,2.9633079,0.14065665,0.6598859,-0.29222882
2.5347595,0.0,1.1168874870054424,0.0,2.3405857,0.01375507,0.1871776,-0.25320664
1.39368,0.0,0.3154729655943811,0.0,1.1273984,0.17945664,0.0,-0.35285527
5.0735807,0.0,3.5511108487844467,0.0,4.952133,0.77099055,2.859357,-0.6889198
1.7087021,0.08460399979611241,0.5152597138658166,0.0,1.540399,0.0,0.0,-0.3038758
2.2987564,0.0,1.07256239047274,0.0,2.0659595,0.0,0.0,-0.3986195
1.6853788,0.0,0.4956634232075885,0.0,1.4999548,0.0003395915,0.0,-0.23205189
1.4275843,0.0,0.31589204154442996,0.0,1.2082253,0.19134022,0.0,-0.24888213
3.5013642,0.0,1.787412806879729,0.0,3.3770504,0.20312686,0.951188,-0.1635426
1.5646551,0.0,0.41279361059423536,0.0,1.3558981,0.0,0.0,-0.24541998
1.4406362,0.0,0.3164123761234805,0.0,1.2138193,0.19216633,0.0,-0.19444263
2.353949,0.0,1.0773539333604276,0.0,2.1592503,0.0,0.0,-0.37617677
2.6088831,0.1502888865624813,1.1146688810549676,0.0,2.4036922,0.0,0.17001,-0.2979416
2.320231,0.0,6.381170013919473,0.0,2.0556085,0.071849234,0.0012398703,-4.4449139
1.7077248,0.08229268459044159,0.4519394662929699,0.0,1.5587498,0.0,0.0,-0.19976337
3.5187683,0.08787888621824087,1.8779954337514937,0.0,3.3669045,0.0,0.97341245,-0.32148284
5.1292415,0.5965989175179076,3.2082067988812923,0.0,5.016389,0.41844353,2.737488,-0.42896086
3.8830044,0.5272578561383621,2.25500182248652,0.0,3.806879,0.16345315,1.2728937,-0.30261713
3.327537,0.0,1.6521064611151814,0.0,3.1195645,0.0027268562,0.77457011,-0.29326171
3.102438,0.06371130233523722,1.59138856921345,0.0,2.907589,0.0027284189,0.54971421,-0.36235496
3.212081,0.17962296719767576,1.5823164372704923,0.0,3.0700336,0.13700625,0.6552253,-0.29068282
2.7853026,0.0,1.3175378576852381,0.0,2.5863421,0.0021488275,0.31712645,-0.27522355
1.5050629,0.0910470309919571,0.3398974018637091,0.0,1.2946208,0.00218456,0.0,-0.15493758
1.7949907,0.0,0.5058790859766304,0.0,1.6564938,0.0,0.0,-0.15141132
1.6360986,0.0,0.4209210182307288,0.0,1.4577563,0.0,0.0,-0.20229869
1.5172057,0.0817454398456357,0.3664403432048857,0.0,1.3170202,0.0,0.0,-0.2000034
2.5246513,0.0,2.4525023996829987,0.0,2.300063,0.0060178,0.0610602,-1.0519412
3.5694077,0.31798490832679166,1.926719625480473,0.0,3.4311893,0.04362278,0.9794415,-0.29615808
2.8682792,0.1400270027079913,1.27212316961959,0.0,2.6786373,0.0,0.3598556,-0.22893676
3.951757,0.0,2.1491271536797285,0.0,3.9080763,0.00077429466,1.3245224,-0.068755969
1.6527846,0.031120640898534294,0.4575164389098063,0.0,1.4793756,0.0,0.0,-0.15794979
4.3096743,1.1262021207943131,2.256160997785628,0.0,4.215282,0.40201887,1.6439763,-0.03408896
1.8352556,0.0,0.5762872891500592,0.0,1.6968416,0.0,0.0,-0.18893191
1.9100139,0.0,0.5884258565492928,0.0,1.7752328,7.9013706e-05,0.0,-0.1657068
3.054186,0.3977494446303188,1.5428744349628687,0.0,2.8857861,0.0013712891,0.54784381,-0.29825905
2.5322974,0.10599906488406277,1.0085773863829672,0.0,2.3763547,0.0,0.16769883,-0.1942955
2.6854143,0.01973407033471893,1.3149284664541483,0.0,2.5087903,0.0009368115,0.31767833,-0.28935319
3.297199,0.0,1.705902786925435,0.0,3.1446195,0.0,0.85297775,-0.26594573
2.718333,0.0,1.3213788578286767,0.0,2.5483198,0.13557103,0.34168077,-0.26077357
2.5216064,0.15125749904803343,1.1392150889150798,0.0,2.331797,0.0166225,0.1972739,-0.25322664
2.2935665,0.17014367184251697,0.8184162934776396,0.0,2.1146119,0.0,0.00380462,-0.18640774
3.7239413,0.5530382137901886,2.26186852902174,0.0,3.718282,0.15748341,1.2792522,-0.3999717
2.6836383,0.6928795375770805,1.0919444379396737,0.0,2.4812999,0.0,0.34540334,-0.18886879
2.660895,0.17502038930781422,1.2810617149807513,0.0,2.4567564,0.0,0.3379948,-0.28906715
4.581672,0.1651016809832644,2.8409213572740555,0.0,4.476447,0.0,2.2640402,-0.31618795
3.354179,0.3084357291117933,1.893218841869384,0.0,3.2728236,0.10882644,1.0349263,-0.27355847
2.9351552,0.37545887154376334,1.5464664297178388,0.0,2.7251575,0.00718276,0.5514886,-0.404867
2.535687,0.0,1.1535056470893323,0.0,2.3586094,0.02205006,0.18881355,-0.26950485
3.8548267,1.9441007125971512,0.8236630994360894,0.0,3.8366554,8.1308943e-05,1.2440914,0.1077236
3.3572166,0.0,1.648998346645385,0.0,3.209651,0.00734903,0.78121483,-0.17142071
4.597894,0.34119134130564704,2.619051500223577,0.0,4.5986414,0.0,1.8297546,-0.10900274
2.6627421,0.0,1.1499610310420394,0.0,2.4596937,0.0,0.16112502,-0.21508814
5.1789093,0.6816986547410124,3.2813846971839666,0.0,5.116346,0.77315533,2.5634322,-0.5890328
2.8652585,0.17714586523758066,1.306119232904166,0.0,2.6965172,0.0030975,0.31657624,-0.26203123
2.0178158,0.0,0.5884258565492928,0.0,1.895487,0.0,0.0,-0.21895358
1.5185374,0.01948483296095007,0.33886599470861256,0.0,1.3100122,0.16269577,0.0,-0.19632861
4.7781415,0.38187527944122385,2.631611726246774,0.0,4.738243,0.0,1.8345835,-0.2832244
3.1902385,1.1279258147147522,0.9613089321646839,0.0,3.0567136,0.0,0.44680923,-0.21713556
1.8390132,0.0,0.46554695174563676,0.0,1.7245466,0.0,0.0,-0.21606506
5.861931,1.048517570734265,3.7511195288971066,0.0,5.816456,1.0166051,3.5221899,-0.47650406
2.2695022,0.04055859845742011,0.7435322867240757,0.0,2.1893246,0.07547763,0.0,-0.19252197
5.5698886,0.6779432717597719,3.1991504598408937,0.0,5.5267477,0.41302133,2.7889638,-0.34836802
3.1053944,1.2820049379582408,0.38344971486367285,0.0,2.98353,0.0,0.36598033,-0.11598713
5.5613976,0.720934896234848,3.17877690307796,0.0,5.443871,0.41268888,2.7728825,-0.24812838
1.6472037,0.03848367114659014,0.3734501951839775,0.0,1.5011557,0.08785705,0.0,-0.19000031
3.0438921,1.283809908035058,0.3828314761631191,0.0,2.9611173,0.0,0.3650127,-0.11733375
1.7041954,0.0,0.4216129967244342,0.0,1.5595378,0.00685295,0.0,-0.25263503
2.9709642,0.0,1.2813597614876926,0.0,2.7898002,0.0,0.35614887,-0.24294598
3.461953,0.0,1.654087936040014,0.0,3.3377886,0.00989562,0.7699971,-0.13693282
1.6108364,0.0,0.41438237065449357,0.0,1.4388247,0.0,0.0,-0.21922804
2.3869135,0.0,0.7525643426924944,0.0,2.2894795,0.0259802,0.0,-0.17295682
5.028858,0.3404706723537699,2.8051068540662527,0.0,5.059525,0.0,2.2894526,-0.06820169
1.7659414,0.061312590231993855,0.4610530397621915,0.0,1.6112313,0.0,0.0,-0.30990925
5.6406484,0.38680365931887045,3.585408520884812,0.0,5.5596285,0.00044365431,3.4836676,-0.21242471
3.7297416,0.35268359766710744,1.896663832012564,0.0,3.6473396,0.08928303,1.0554762,-0.09603969
3.0891154,0.1767514302830281,1.3794163498096168,0.0,2.916673,0.12019344,0.4430869,-0.26705152
1.7323815,0.04490135490004992,0.4575164389098063,0.0,1.5315039,0.0,0.0,-0.3701004
2.9086,0.0,1.30243259947747,0.0,2.7502325,0.12739728,0.3359975,-0.28004283
5.071264,0.6506053215387895,2.9072897834703326,0.0,5.037928,0.0,2.3371222,-0.2874836
3.0451844,0.0,1.4352359483018517,0.0,2.8861856,0.0,0.42254302,-0.2889587
3.9728203,0.1701779382108834,2.0574235869571567,0.0,3.9402995,0.01559641,1.2599772,-0.11480193
3.609375,0.0,1.8020156607963145,0.0,3.451675,0.20109765,0.96169674,-0.17359665
4.0773144,0.11178831452413189,2.2606858424842358,0.0,4.068262,0.0,1.3717775,-0.20325392
4.615651,0.3205932794696739,2.617852189578116,0.0,4.6537886,0.0,1.8437898,-0.19760726
2.8145118,0.0,1.2875877460464835,0.0,2.647441,0.0,0.309322,-0.3298708
3.926358,1.9478928243878402,0.8200772199779749,0.0,3.8888974,0.00060017727,1.2532012,0.1316162
2.1128683,0.0,0.7483907416462898,0.0,1.9611633,0.08497983,0.0,-0.3433033
3.8767388,0.48314040906878963,2.262162300758064,0.0,3.8510346,0.1526452,1.3002533,-0.18927811
3.6441977,0.2965949258451498,2.083746436983347,0.0,3.556927,0.00050500996,1.128665,-0.38848495
1.5795473,0.03362585993396946,0.41909260384272784,0.0,1.324528,0.0,0.0,-0.43329108
5.1004825,0.0,3.5681512719020247,0.0,5.019761,0.76952505,2.8907592,-0.49537873
1.7053894,0.07900785578271358,0.5161485099233687,0.0,1.4759496,7.8199708e-05,0.0,-0.38630414
1.4236135,0.007572603216254197,0.3387338627362624,0.0,1.1277796,0.10465087,0.0,-0.42746103
2.6467292,0.1310603589988859,1.1498047644272447,0.0,2.4134169,0.0015785359,0.23500474,-0.25412238
1.5982085,0.0,0.40403074643108994,0.0,1.328197,0.00404914,0.0,-0.41258752
1.4406582,0.0,0.34058783669024706,0.0,1.1512282,0.11654564,0.0,-0.57841796
3.3396513,0.0,1.6520884120836854,0.0,3.1550548,0.0043127,0.79257077,-0.27504894
1.4340575,0.0,0.3155998728470877,0.0,1.108365,0.2217575,0.0,-0.5037513
1.5184575,0.0,0.36817738437093794,0.0,1.2201346,0.00306359,0.0,-0.49222615
1.9979382,0.0,0.6615768000483513,0.0,1.7557158,0.07916971,0.0,-0.42905304
1.5663593,0.0,0.36677683296147734,0.0,1.247811,0.13580717,0.0,-0.51420504
5.0989003,0.8451148393672134,3.1664748257026076,0.0,5.0295935,0.9184249,2.3608356,-0.47594362
2.2485912,0.06568382283750526,0.7293881988152862,0.0,2.051318,0.00406364,0.0,-0.34151274
4.73461,0.1873832307769349,2.700270004570484,0.0,4.631395,0.0,1.9043528,-0.2309192
1.6197659,0.02469627862320742,0.41286788473371416,0.0,1.3249549,0.0,0.0,-0.43727738
2.402372,0.0,0.7554788456764072,0.0,2.2085643,0.03841352,0.0,-0.22978964
2.606157,0.10093508395003638,1.030266503803432,0.0,2.359576,0.0870661,0.04759235,-0.41291994
2.9997342,1.2829220083823898,0.38470528030302376,0.0,2.773937,0.0,0.3639696,-0.20361407
2.4000685,0.0,0.8171927591320127,0.0,2.2072978,0.0,0.0,-0.37833628
2.8162553,0.0,1.1626727739349008,0.0,2.566604,0.0,0.23811188,-0.32508144
5.6848245,0.0,3.5519085684791207,0.0,5.5127664,0.20792384,3.4330897,-0.31620702
2.146748,0.0,2.0873638428747654,0.0,1.9020892,0.02619977,0.0,-1.0187801
3.123225,0.22858652424286494,1.3721511396579444,0.0,2.9010787,0.1270593,0.4420458,-0.31895083
1.7985909,0.0,0.4943824466317892,0.0,1.5619683,0.02161669,0.0,-0.5560781
5.420945,0.28182721138292893,3.1559683894738555,0.0,5.2531877,0.16860187,2.6888254,-0.34854895
1.9774449,0.0,0.5805327300913632,0.0,1.776874,0.00516917,0.0,-0.43186593
5.807274,0.6072662726499951,3.5754654044285417,0.0,5.7538657,0.00830086,3.4939258,-0.1882399
2.6493378,0.0,2.4581868946552277,0.0,2.4240801,0.01416346,0.05344651,-1.0311142
1.8237898,0.09203952280001267,0.4611374071100727,0.0,1.6362079,0.0,0.0,-0.5507791
4.2131634,0.0,2.177853612229228,0.0,4.2467432,0.00053530606,1.3579804,-0.1524432
1.795406,0.02551881536551151,0.4740247124573216,0.0,1.5688903,0.06562678,0.0,-0.5045489
1.6767696,0.03071648105847057,0.41192437754943967,0.0,1.4174356,7.6412318e-05,0.0,-0.56383598
4.409086,0.35830982760715285,2.4233069038018584,0.0,4.3161879,0.00092696195,1.5659668,-0.30500445
5.5991,0.36920978388899817,3.529601152986288,0.0,5.511785,0.2021917,3.445521,-0.4894735
1.5243794,0.17337546043528318,0.3410205087857321,0.0,1.2606058,0.02179311,0.0,-0.65369385
5.532398,0.24491250335311923,3.772606188431382,0.0,5.527964,1.0025525,3.5014822,-0.7720611
4.645133,0.5624282562026793,2.8912745928391814,0.0,4.6780767,0.0,1.9886822,-0.4357885
1.8834385,0.0,0.5638097680639476,0.0,1.7415352,0.0,0.0,-0.3838972
1.7281662,0.0731045218603958,0.5170176539104432,0.0,1.5472872,0.0,0.0,-0.44664368
3.6657155,0.5092087077934859,2.081185136921704,0.0,3.679234,0.20330527,1.16832,-0.3632787
1.8601553,0.0801659058637781,0.5943989579100162,0.0,1.6912382,0.03331481,0.0,-0.39633518
2.740442,0.30290654268624695,1.2151423771865666,0.0,2.6029308,0.0,0.34743333,-0.3655527
2.6971736,0.0,1.2963446136564016,0.0,2.5278966,0.0,0.32177705,-0.3488193
2.2109008,0.055790568988690864,0.8174534607678652,0.0,2.041083,0.0,0.0,-0.39366755
2.0060472,0.0,0.7431136560626328,0.0,1.8702267,0.09134118,0.0,-0.40155157
5.1503987,0.2516994846968369,3.583897389471531,0.0,5.1167531,0.0003459623,3.4251375,-0.34876361
3.3949926,0.47543472174425166,1.864494876936078,0.0,3.2906194,0.10159829,1.0506945,-0.2391988
2.4634504,0.1923809405931687,0.9968763892538846,0.0,2.2675722,0.0,0.16983944,-0.3024572
4.9389057,0.0,3.5511108487844467,0.0,4.9096794,0.7670783,2.866077,-0.58165264
3.4220731,0.4419936953544066,1.867369778919965,0.0,3.2774153,0.10381386,1.0453329,-0.1929685
1.6652392,0.048798925413445514,0.5222033662721515,0.0,1.4616874,0.0,0.0,-0.4388868
1.7766304,0.0,0.5777969362679869,0.0,1.6098722,0.0,0.0,-0.28146744
1.4694287,0.03275741679359082,0.3746251040138304,0.0,1.215354,0.07383266,0.0,-0.29756492
2.842986,1.1260568398021507,0.9566422482021153,0.0,2.678865,0.0,0.44172382,-0.2043109
3.2553113,0.0,1.6991769103333354,0.0,3.076,0.0,0.87001264,-0.21215503
1.8553542,0.0,0.588047361234203,0.0,1.678628,0.0,0.0,-0.22092715
1.5516524,0.0,0.4210614028852433,0.0,1.333309,0.00848823,0.0,-0.24543324
2.8033319,0.14632518543676828,1.4532858110032976,0.0,2.5746074,0.06313967,0.42350343,-0.33819395
5.2174935,0.8471450146878897,3.7543341564014554,0.0,5.041311,1.0179514,3.4469135,-0.35321677
2.8235245,0.0,1.4227977907285094,0.0,2.6123877,0.0,0.4282276,-0.34644008
2.5433314,0.04766543648173597,1.1456411378458142,0.0,2.3031147,0.0007645681,0.20568736,-0.19791755
4.8652825,0.47595590329446297,3.2841716101393104,0.0,4.7731104,0.78038317,2.5418797,-0.2463589
2.6030216,0.2132050260099096,1.1407709866762161,0.0,2.3940625,0.0,0.23930863,-0.23560229
2.322844,0.0,0.8409297291655093,0.0,2.1228347,0.0,0.00620587,-0.25586572
1.4671781,0.02604836920834272,0.35165598965249956,0.0,1.2256285,0.11929867,0.0,-0.26931578
4.782795,0.8156975654933528,3.1766114942729473,0.0,4.7334814,0.90415436,2.3417673,-0.5397742
5.330676,0.9136923788935606,3.7340615317225456,0.0,5.2286296,1.0205874,3.4724517,-0.35201725
1.4098781,0.0,0.34058783669024706,0.0,1.1362281,0.09377085,0.0,-0.29528672
2.4203267,0.157816573831072,1.0254704486578703,0.0,2.214541,0.08660802,0.04660488,-0.21871333
2.0812879,0.0,0.7388349669054151,0.0,1.9216764,0.0,0.0,-0.24989673
2.3502774,0.10712855067045714,0.8136768196709454,0.0,2.173569,0.0,0.00308606,-0.20324591
3.5463169,0.3388876098973154,1.9064544816501439,0.0,3.4560208,0.12738807,1.0578839,-0.22376503
3.475398,0.2708576351395922,1.941039632074535,0.0,3.3211675,0.02162237,0.9967248,-0.27231735
1.6872303,0.0,0.49525467795319855,0.0,1.4671798,0.00929814,0.0,-0.44042638
1.4779849,0.0,6.014707703143358,0.0,1.0067861,0.12139444,0.0,-5.2011924
2.2223444,0.0,1.3397158426232636,0.0,2.0238862,0.01275924,0.0,-0.5286317
4.31671,0.9956137344327695,2.3116330336779356,0.0,4.327442,0.38968354,1.6798239,-0.10576966
2.7289467,0.0,1.1955996695905924,0.0,2.5186856,0.0,0.28815222,-0.30321857
4.48192,0.33263900687440673,2.6301331305876374,0.0,4.4532084,0.0,1.832876,-0.29321942
1.8651944,0.11158409654698437,0.5883650004398078,0.0,1.6571913,0.02223635,0.0,-0.33924675
2.0278277,0.0,0.7483907416462898,0.0,1.8906057,0.08678844,0.0,-0.37709522
1.5508707,0.0042802257822531845,0.40229569422081113,0.0,1.3106933,0.00075435836,0.0,-0.52010769
2.8389091,0.22553378631726198,1.4408914698287845,0.0,2.6426935,0.06673443,0.4301626,-0.43258485
2.2653635,0.0,1.0757240583188832,0.0,2.0933466,0.0,0.0,-0.4413538
3.241636,0.0,1.6551509290002286,0.0,3.1307337,0.00722788,0.7941659,-0.27196726
2.6797342,0.2035176670951655,1.3013447890989482,0.0,2.5141306,0.00277454,0.32174554,-0.45594868
4.4356503,0.049317707368210444,2.706314530223608,0.0,4.439677,0.0,1.884525,-0.27423978
3.4227028,0.08367524052730874,1.883733719587326,0.0,3.2687175,0.0,1.003352,-0.48560116
1.6970305,0.0,0.5268243933096528,0.0,1.4924649,0.0,0.0,-0.57150596
2.9195745,0.2364762395355184,1.3868983858264983,0.0,2.7710462,0.11883453,0.46037954,-0.45529476
3.370122,0.0,1.6996173304505646,0.0,3.2410529,0.0,0.88934314,-0.37863463
4.041773,2.226949327296668,0.6653812271542847,0.0,4.0947485,0.43904373,1.4179701,0.06206166
4.7429657,0.6567986412293377,2.8918906347826123,0.0,4.7660766,0.8898685,2.0585318,-0.56045544
1.8302114,0.050841785489385644,0.5171159736346453,0.0,1.6749039,0.00858004,0.0,-0.55903494
1.7398193,0.07735160457087462,0.451971972361207,0.0,1.583143,0.000890815,0.0,-0.5173971
2.8463955,0.2078241487940429,1.3088701665401459,0.0,2.7342463,0.00664816,0.33002758,-0.51019233
2.3835404,0.0,6.371725620701909,0.0,2.2236593,0.08184386,0.00074852566,-4.3871498
2.0217073,0.0,0.5904921737965196,0.0,1.8948752,0.00078718393,0.0,-0.52735841
3.502381,0.14472826984650594,1.6439021076075733,0.0,3.3918588,0.00913846,0.80572176,-0.329695
5.7743855,0.34548033941798645,3.5838178312405944,0.0,5.7445488,0.0047438345,3.48825,-0.39470515
5.0213737,0.8328428746728761,2.9049768950790167,0.0,5.009861,0.89340335,2.077616,-0.6116243
2.6139734,0.0,0.8386185031849891,0.0,2.4369283,0.0,0.00777498,-0.36994612
5.9890046,0.3315017606756142,3.5336457984521985,0.0,5.9595404,0.21020325,3.475325,-0.67443436
2.6553917,0.1571857109022763,0.8128150971606374,0.0,2.485674,0.0,0.00582947,-0.34433535
3.90602,0.2236660901745109,1.8647570628672838,0.0,3.7845383,0.0,1.0030638,-0.4148751
3.1673317,0.0,1.2710138666443527,0.0,2.9886138,0.00023542187,0.367293,-0.40771198
2.786852,0.10605449456495752,0.981670911423862,0.0,2.6128452,0.0,0.07335395,-0.3918557
3.0800586,0.2883867031777927,1.1321832099929452,0.0,2.892359,0.0,0.3020138,-0.41310382
2.935927,0.0,1.1587213422171772,0.0,2.760898,0.01805857,0.18828301,-0.506709
5.9716682,3.2864035023096334,1.4774104789830744,0.0,5.929743,0.41048735,3.2307317,-0.03760796
3.1927812,0.10616172718380061,1.2729541375301778,0.0,3.0152638,0.0,0.37185043,-0.46158814
2.979543,0.0,1.1703231884166598,0.0,2.7892334,0.15040262,0.20771272,-0.4764789
5.6976347,0.7263403486477736,3.2553359074518085,0.0,5.650247,0.769899,2.6194816,-0.6075962
1.671587,0.07840071624548435,0.36664366198237985,0.0,1.455766,0.0,0.0,-0.67079264
1.9305012,0.04553115978987479,0.4628780105849728,0.0,1.7455328,0.0,0.0,-0.5717928
1.9268581,0.04337203298677343,0.46467023785226047,0.0,1.7283995,0.0,0.0,-0.6574442
2.08354,0.0,0.575705801602453,0.0,1.8995912,0.0018498569,0.0,-0.55188859
4.3231606,1.9301252928249923,0.826333703007549,0.0,4.2945929,0.0015908788,1.2770334,-0.075143859
2.5514193,0.15660685328224458,0.8031773893162608,0.0,2.3724499,0.0,0.0,-0.5085709
5.022685,0.23596242573634182,2.612920291721821,0.0,4.991935,0.0,1.8712033,-0.4646369
2.7569082,0.0,2.5011362275108695,0.0,2.5473127,0.00835997,0.06687985,-1.2450765
1.6675327,0.0,0.3569653141312301,0.0,1.4465166,0.14440149,0.0,-0.5699878
1.8767422,0.05106867097953241,0.4565231187734753,0.0,1.6847456,0.0,0.0,-0.45527676
4.4339194,0.5632942665393161,2.3692545667290688,0.0,4.479763,0.00017388677,1.4306488,-0.49077711
3.8300526,0.28259358740271545,1.9372711842879653,0.0,3.754083,0.04522367,1.0106825,-0.5076809
2.830625,0.0,1.1593285971321166,0.0,2.6935353,0.01936443,0.18600449,-0.47370416
1.5971481,0.16927780932182473,0.34202223003376275,0.0,1.404667,0.02192756,0.0,-0.5794013
2.3566563,0.0,0.7118962530512363,0.0,2.2295377,0.0,0.0,-0.4644627
2.7946708,0.029511900659175513,1.1480145854875445,0.0,2.6380184,0.0,0.21386178,-0.5141629
4.237791,2.2296339588795417,0.6579285801853985,0.0,4.302377,0.43581682,1.4283823,0.02212764
2.2365873,0.10482070663318604,0.7277209789026529,0.0,2.1127813,0.0019819839,0.0,-0.39204597
5.2002926,0.7438018950194407,3.267867397516966,0.0,5.1883826,0.7619483,2.577434,-0.7322742
5.571547,0.38386700359793985,3.5309351189062,0.0,5.536096,0.19294244,3.4252098,-0.359276
1.5335877,0.17264498106590412,0.3395317605463788,0.0,1.2759817,0.01641152,0.0,-0.52229184
1.4929166,0.03656396022189606,0.3377952240407467,0.0,1.2308016,0.09324412,0.0,-0.48048073
1.7326446,0.014687020950369448,0.47289492620620877,0.0,1.544873,0.05248803,0.0,-0.4717566
3.967096,1.9634363552578533,0.8182027924340218,0.0,4.0060234,0.00449382,1.2683723,0.04222867
1.7417272,0.0,0.4690948926145211,0.0,1.5809274,0.0,0.0,-0.5606801
1.7329003,0.0,0.451971972361207,0.0,1.5647899,0.0,0.0,-0.5129486
2.2793534,0.0,1.339725460857153,0.0,2.1375415,0.01823982,0.0,-0.7376164
5.1512713,0.6505500678802942,3.2854583160951734,0.0,5.1701865,0.76018155,2.5850034,-0.5843564
4.266961,0.0,2.450004033744335,0.0,4.2403421,0.0015119192,1.5589908,-0.40698561
2.7962923,0.0,1.2914959550835192,0.0,2.6589694,0.0,0.3299171,-0.46617836
2.5932536,0.0,1.1177224921993911,0.0,2.4260077,0.0,0.18071006,-0.5212585
1.4767812,0.032961767703107304,0.3647436748724431,0.0,1.1977811,0.08273309,0.0,-0.62286174
4.0726047,0.5062801320341817,2.4127085600048304,0.0,4.128345,0.0011251876,1.5602999,-0.34517902
2.1342406,0.0,0.7120500854216516,0.0,1.9535397,0.0,0.0,-0.41968754
1.7932087,0.058150096858754205,0.5659118865150958,0.0,1.593371,0.0,0.0,-0.48597908
3.1396072,0.0,5.25471143424511,0.0,3.0464368,0.00090552866,0.83212316,-2.8585331
2.7056146,1.281835803420516,0.3831005492247641,0.0,2.578807,0.0,0.37141237,-0.2724658
2.7762642,0.0,1.4252187358215451,0.0,2.6127663,0.0,0.4301765,-0.45211056
3.73463,0.0,2.1967317117378116,0.0,3.69448209,0.00271366769,1.33882439,-0.109907754
5.1724,0.0,3.587736370973289,0.0,5.023341,0.0008617621,3.441773,-0.1825219
4.139518,1.2381057825733173,2.234598104842007,0.0,4.0871606,0.4130962,1.6614959,-0.0556722
2.573772,0.0,1.1520041339099407,0.0,2.351923,0.0,0.24183585,-0.28295702
3.3701406,0.3069392445995231,1.8495234427973628,0.0,3.1957107,0.0,0.98468274,-0.25982064
1.4297587,0.15170742306809212,0.3398596710758284,0.0,1.1760786,0.00814537,0.0,-0.34715438
2.071656,0.07027176909559835,0.7289604842662811,0.0,1.9101081,0.0013945532,0.0,-0.26198331
3.3131602,0.0,1.6957014030776918,0.0,3.1249008,0.0,0.8664924,-0.19182469
5.044303,0.11453154844232909,3.5315889213234186,0.0,4.9572935,0.77889454,2.8734174,-0.5288154
1.6491624,0.0,0.47503815963864326,0.0,1.4661876,0.0337445,0.0,-0.3252424
1.5017008,0.03590931206237668,0.37498287856578827,0.0,1.2845857,0.08903078,0.0,-0.34029487
3.8520005,0.0,2.1721147326752543,0.0,3.8721147,0.0002712064,1.3407507,-0.031680673
1.8082113,0.0,0.5801009782589972,0.0,1.6803659,0.0,0.0,-0.24587709
1.4511487,0.0,6.168768536299467,0.0,1.0311254,0.115194,0.0,-5.088592
2.5274577,0.0,1.126567111350596,0.0,2.3669715,0.0,0.16089003,-0.25135362
4.234345,1.2648790281264575,2.277945466339588,0.0,4.2895346,0.4082182,1.6548101,-0.01343303
2.2544372,0.0,6.311760088428855,0.0,2.0303476,0.07277638,0.00453012,-4.254815
2.069775,0.0,0.74933095369488,0.0,1.9887651,0.08247195,0.0,-0.19403227
2.8390083,1.2825824993947745,0.38226780015975237,0.0,2.7416432,0.0,0.36768365,-0.08676917
3.1971934,0.0,1.588038217741996,0.0,3.063114,0.13727686,0.6474321,-0.19916694
3.5001836,0.2517187657707155,1.934819365851581,0.0,3.4244914,0.02487735,0.97398293,-0.2726467
2.8657632,1.2843158273772661,0.3828314761631191,0.0,2.7739072,0.0,0.37507507,-0.10617967
3.8488657,0.2420665948542483,2.0600915187969804,0.0,3.874176,0.00778471,1.2232779,-0.10684956
2.7756119,0.10846567541956696,1.2875877460464835,0.0,2.674058,0.0,0.32701108,-0.34249967
1.5015093,0.14928082690492603,0.3430281369946897,0.0,1.3530657,0.00161878,0.0,-0.27000418
2.2701151,0.0,1.334737278521061,0.0,2.1254292,0.0068374,0.0,-0.42963764
3.4797776,0.0,1.6996173304505646,0.0,3.3674,0.0,0.8497495,-0.3201918
5.4294057,3.2963203954902447,1.481122998520732,0.0,5.2047787,0.39449295,3.1128213,0.31229052
2.8348854,0.0,1.2902309792116284,0.0,2.6496856,0.0,0.3288873,-0.35514176
3.0487797,0.22219178085582053,1.3839790737256408,0.0,2.8983188,0.09969787,0.45025572,-0.2655913
2.6619027,0.10456775553231248,1.0057242144830525,0.0,2.545467,0.0,0.16130635,-0.24438018
2.6652694,0.0,1.157674379646778,0.0,2.5165699,0.00593193,0.18984252,-0.2929829
2.5081298,0.07263459768038885,1.0306828189641237,0.0,2.3800583,0.08917153,0.04812041,-0.23175699
2.956118,0.0,1.446729025337845,0.0,2.8064802,0.06185308,0.4402875,-0.36001897
2.6420822,0.1904436872266491,1.1666879709810019,0.0,2.4562526,0.15441899,0.21280271,-0.26857308
2.4665444,0.0,1.0393088310956955,0.0,2.3023877,0.09488637,0.04960427,-0.28972644
1.5221148,0.04834638341125201,0.41025463433470577,0.0,1.3666252,0.0,0.0,-0.16027175
2.222099,0.0,0.7554788456764072,0.0,2.0736392,0.01686647,0.0,-0.17508893
2.851989,0.27543796735886034,1.3746864348649979,0.0,2.6860874,0.11075348,0.44936892,-0.24418537
4.6846333,0.6361863250647796,2.9072897834703326,0.0,4.542595,0.0,2.2794893,-0.37681344
1.8806858,0.0,0.6561223708558828,0.0,1.8293874,0.04012133,0.0,-0.16147928
1.6923491,0.0,0.4854585957946256,0.0,1.5857985,0.0,0.0,-0.1353754
2.4250088,0.0,1.033554277382791,0.0,2.2005727,0.09636253,0.05618755,-0.2567114
1.4455651,0.06388507948700223,0.3694495145464316,0.0,1.249353,0.0,0.0,-0.16266893
2.8887877,0.0,1.4532858110032976,0.0,2.7017846,0.06778555,0.44208607,-0.42632997
1.77882,0.05621741428928437,0.5163018079474568,0.0,1.7056396,0.001455367,0.0,-0.13735883
2.285629,0.10263805652227659,0.7538937369827181,0.0,2.1429546,0.01907319,0.0,-0.18531412
1.5830424,0.0,0.4199401364894584,0.0,1.4235562,0.0,0.0,-0.15934145
2.7635548,0.32941182795830126,1.2883544736541808,0.0,2.5737166,0.0,0.35167918,-0.3183983
2.5946481,0.07610477212809753,1.1431394470855594,0.0,2.3861146,0.0,0.21901816,-0.2909841
1.4636493,0.1414264170022524,0.3395216673379764,0.0,1.2875249,0.00024447148,0.0,-0.12536041
1.8055276,0.0,0.5767939682118595,0.0,1.6809686,0.0,0.0,-0.17537369
2.1265202,0.24106480806263725,0.6979383551515639,0.0,1.9774128,0.0,0.0,-0.18915908
4.421185,0.5265414800509103,2.6101944129914045,0.0,4.290652,0.43622348,1.8819371,-0.2766292
5.0795217,3.304939759011672,1.4784143376164138,0.0,4.742392,0.40687335,3.0630624,0.09620458
3.760456,0.0,2.163524106144905,0.0,3.700217,0.0,1.3036813,-0.18757145
1.3510175,0.0,0.31501185439992696,0.0,1.0982213,0.14570692,0.0,-0.08663233
2.4438674,0.0,1.1446293233893812,0.0,2.199831,0.0,0.18595521,-0.34558308
2.5229146,0.0,1.1641517258249223,0.0,2.3266463,0.0,0.2641502,-0.26677737
1.6023078,0.06999593037485351,0.4642252461053431,0.0,1.4356666,0.0,0.0,-0.1569558
1.4539162,0.06052321544781167,0.40814853797201067,0.0,1.2477509,0.0,0.0,-0.1480978
1.4604465,0.0,0.41325317812152207,0.0,1.2467359,0.0,0.0,-0.16405524
3.4736261,0.2954204758468934,2.083398043178022,0.0,3.3551748,0.0,1.081568,-0.47586486
5.1716504,0.6015323924226562,3.5265169059857726,0.0,4.958538,0.2151162,3.339342,-0.46144614
2.2035658,0.0,0.7538937369827181,0.0,2.0448892,0.02016152,0.0,-0.18914627
1.6505934,0.08817962448782171,0.4618910432327539,0.0,1.5249887,0.0,0.0,-0.19491512
2.525147,0.15852772213507915,1.1126021482050419,0.0,2.2881167,0.0,0.17706628,-0.31904662
2.1797695,0.0,1.3402554136700928,0.0,1.9763069,0.0093466,0.0,-0.4795092
1.6165795,0.029910471101034574,0.45580899459309876,0.0,1.4549499,0.0,0.0,-0.16978772
1.5098144,0.013674253801379186,0.41286788473371416,0.0,1.3104304,0.0,0.0,-0.1877569
1.8284469,0.0,0.5710708815604448,0.0,1.6991806,0.0,0.0,-0.15949555
3.7785082,0.4957516437722122,2.2474977001547813,0.0,3.7086575,0.13348037,1.265479,-0.5563639
2.8799539,1.1261246974255597,0.9661602624692023,0.0,2.6620798,0.00056689762,0.45537657,-0.25795847
4.4562297,0.28023460038134423,2.897374453023076,0.0,4.319527,0.0,1.9464471,-0.8903058
1.884318,0.0,0.6611222494393587,0.0,1.7888662,0.03187805,0.0,-0.18501282
2.2120473,0.0,0.8171927591320127,0.0,2.0560436,0.0,0.0,-0.20960347
2.714058,0.20025740745930418,1.2827464495785534,0.0,2.5601792,0.0,0.35412604,-0.379157
1.8352522,0.0,0.597557300934568,0.0,1.7449541,0.0039304,0.0,-0.19441493
1.8394297,0.09089918272958818,0.5928770208265632,0.0,1.7236608,0.00664614,0.0,-0.19786966
1.4667671,0.052095074853782355,0.36726866906974465,0.0,1.2677748,0.0,0.0,-0.23517135
1.5232333,0.029425349179621713,0.41293583577498794,0.0,1.3508083,0.0,0.0,-0.22317842
3.5552711,0.0,1.9343737210147083,0.0,3.4660249,0.1152171,1.0443666,-0.40380877
1.4692202,0.0,0.3577316558221355,0.0,1.2682807,0.00055053848,0.0,-0.22338529
1.9236403,0.0,0.6561223708558828,0.0,1.8314673,0.0320095,0.0,-0.26437107
1.4605782,0.0611137670910652,0.37118376523721963,0.0,1.279877,0.0,0.0,-0.26632336
3.8287034,0.0,5.277192452922463,0.0,3.858848,0.12920007,1.3400018,-2.5131106
1.4860148,0.0,0.35292556683998555,0.0,1.2995077,0.10080108,0.0,-0.25826383
4.998803,0.845496909287479,3.2319398503750563,0.0,4.9172606,0.7548843,2.5528793,-0.5456929
1.4807231,0.0,6.1160962376743555,0.0,1.1217515,0.08830635,0.0,-5.514693
5.3186746,3.293015615415246,1.4784143376164138,0.0,5.1690507,0.3914201,3.1434772,0.00896916
2.7655938,0.06322074805544178,1.2870875978842378,0.0,2.637022,0.0,0.32604292,-0.4314256
1.4999796,0.08734232892425642,0.3408681903965771,0.0,1.345568,0.00805976,0.0,-0.3922997
3.3755074,0.0,5.225281538441777,0.0,3.2929971,0.00889952,0.8308477,-3.0646915
2.837536,0.051031895734621725,1.2868704157881439,0.0,2.6860123,0.0,0.32642,-0.4200515
2.9515564,1.2788718558414738,0.3849108552094549,0.0,2.8302722,0.0,0.37730384,-0.17892607
2.563252,0.0,2.559929760172963,0.0,2.3369465,0.00297666,0.06332775,-1.445897
2.3794088,0.05805959276617917,0.7463234744500369,0.0,2.2446527,0.01831046,0.0,-0.3461056
2.112293,0.0,2.0883432403206825,0.0,1.9629412,0.01218522,0.0,-1.1452993
2.5707812,0.0,1.036767598707229,0.0,2.4166799,0.09051301,0.05006678,-0.4152819
5.64832,0.8509844115538351,3.7474266020581126,0.0,5.5568566,0.9972722,3.4963315,-0.8039745
4.701356,0.3330955051707169,2.6382297836244106,0.0,4.688586,0.0,1.8594586,-0.6001851
3.570564,0.07251161504754412,1.6944664693437517,0.0,3.4187157,0.0,0.8831293,-0.48630655
1.5715404,0.0,0.3706798469647765,0.0,1.3097653,0.0,0.0,-0.5920378
2.968418,0.0,1.282465027179569,0.0,2.7854033,0.00032106217,0.36322236,-0.54458648
5.0980706,0.18583870562954607,2.826513242907822,0.0,5.010778,0.0,2.3063276,-0.42340964
2.7695165,0.1289742972980777,1.1368811829015613,0.0,2.5519862,0.0,0.20647782,-0.46569288
4.1724734,0.0,2.266402873210609,0.0,4.1532893,0.0,1.374909,-0.30678603
4.0530553,0.15183128277333333,2.068074415437877,0.0,3.981937,0.01116083,1.268748,-0.3111403
2.9459558,0.0,1.3149129110388458,0.0,2.697262,0.00786162,0.31371403,-0.47622934
1.6521732,0.0,0.41438237065449357,0.0,1.3846915,0.0,0.0,-0.5708703
2.3814304,0.0,1.336070888210088,0.0,2.18656,0.02995007,0.0,-0.5085072
4.812843,0.15379525403963135,2.6466197334229946,0.0,4.7177863,0.0,1.8563528,-0.4497475
4.311936,2.2394833030453922,0.6634088954888284,0.0,4.292345,0.4610986,1.4108992,0.06944858
5.499586,0.0,3.5479555930942297,0.0,5.4226265,0.77998114,2.908909,-0.58883566
3.120524,0.0,1.4236653316766024,0.0,2.902178,0.0,0.4219415,-0.39381623
1.7960783,0.06807848585752878,0.49102761258836836,0.0,1.5596968,0.01227716,0.0,-0.5324113
3.6808436,0.0,1.8010376882739365,0.0,3.548952,0.19942895,0.9771169,-0.18946148
4.11779,0.44270448892141534,2.2582140751183033,0.0,4.036406,0.16384709,1.3052071,-0.32943586
2.9054859,0.3132710731217437,1.1288396269083023,0.0,2.678873,0.0,0.28799668,-0.45032823
1.8355961,0.06232145246020104,0.5184279719833285,0.0,1.6079369,0.0,0.0,-0.5531282
2.8950834,0.0,1.1912619648501277,0.0,2.685883,0.0,0.2923226,-0.43271804
4.8235984,0.5798683414703388,2.609525886364281,0.0,4.750619,0.42842343,1.94104,-0.23663767
2.6213677,0.0,1.0380643978714943,0.0,2.396426,0.08552185,0.04677362,-0.4166202
2.2740877,0.0,0.6748449755832553,0.0,2.0800061,0.0,0.0,-0.28479895
3.0043027,0.039852737203281814,1.2771844980306923,0.0,2.7277527,0.0,0.35036805,-0.32235664
1.5948241,0.0324365650633047,0.3637965163215995,0.0,1.2973722,0.1247866,0.0,-0.48318535
2.7442553,0.13660566309066985,1.0048895655199885,0.0,2.4868698,0.0,0.15534608,-0.38281396
1.7000515,0.0,0.4176908649969846,0.0,1.4110212,0.0,0.0,-0.5772382
2.8137996,0.0,1.1719595943577588,0.0,2.541951,0.15086406,0.18891747,-0.29738924
2.4367325,0.14611515829112132,0.8062215009704232,0.0,2.177015,0.0,0.0,-0.3949346
5.81517,0.46639845621226517,3.577715833671391,0.0,5.6699409,0.0010600012,3.47526,-0.16341822
3.757051,0.22531751250131404,1.9390992424450815,0.0,3.5831056,0.04301567,1.0038213,-0.3184034
2.9978118,0.19465532698362595,1.2390187522396445,0.0,2.7296696,0.0,0.33691984,-0.32108116
2.9382248,0.0,1.2998693995177746,0.0,2.6917148,0.0,0.3151978,-0.38493234
4.7715206,0.21100510677777462,2.640544571913779,0.0,4.7091,0.0,1.8571674,-0.32725754
1.5960683,0.05209304071779681,0.3511919395532459,0.0,1.3089224,0.17520554,0.0,-0.39567888
4.829036,0.0,2.7004108345136046,0.0,4.7979364,0.0,1.9045854,-0.17270018
1.8322306,0.08631999153843094,0.5158054595813155,0.0,1.6240423,0.00055004214,0.0,-0.34521809
4.2559657,2.2368738281451153,0.6687271257396787,0.0,4.284487,0.45487684,1.4161249,0.15168047
3.514295,0.0,1.6542656952515244,0.0,3.3619976,0.00981698,0.79401433,-0.21216968
4.4334507,0.4366386938405664,2.4170761881396174,0.0,4.42125225,0.00196895702,1.54200685,-0.101159096
3.9428449,0.41469081253399903,2.0974575262516737,0.0,3.8759239,0.22459793,1.1648396,-0.19529781
1.5883528,0.0,6.062555685639381,0.0,1.1312463,0.15089267,0.0,-5.0643272
5.488134,0.32114969559884204,3.2185897417366505,0.0,5.4282794,0.43633842,2.7719657,-0.3775834
1.5333214,0.0,0.31681147345807403,0.0,1.252817,0.24741632,0.0,-0.41513938
4.478193,0.5130161007019476,2.4045249866321683,0.0,4.4645844,0.0033042242,1.5631568,-0.21243256
3.1287975,0.0,1.4479991071857512,0.0,2.9398558,0.07175998,0.42145354,-0.33605266
2.9031212,0.0,1.195299366954714,0.0,2.7175438,0.0,0.28416342,-0.2769014
2.3654087,0.0,1.3384773465804756,0.0,2.1765969,0.02303033,0.0,-0.5928351
4.1748023,0.0,2.176514659076929,0.0,4.1318564,0.0010939782,1.3480895,-0.060547426
4.84374,0.6610703616965417,2.603724547661841,0.0,4.8264933,0.4199661,1.9477419,0.00877901
2.2521386,0.06512221255424194,0.734612918458879,0.0,2.1143398,0.0,0.0,-0.4061709
2.9828613,0.0,1.3148278906010091,0.0,2.7751393,0.12700452,0.33901724,-0.38261482
5.165358,0.0,2.8290075715631247,0.0,5.097731,0.0,2.306876,-0.21636368
4.818205,0.34310369902929017,2.6087504904717207,0.0,4.804343,0.0,1.8520247,-0.36045617
2.4703255,0.0855198714907829,0.7441741554066539,0.0,2.3126335,0.02980564,0.0,-0.29101062
3.466437,0.05333740119700269,1.5755358198657632,0.0,3.3081164,0.15139662,0.6809579,-0.3032
2.7033741,0.23167572443424278,0.9818211221136153,0.0,2.5114026,0.0,0.07406693,-0.45605922
2.721297,0.0,0.9857522486709058,0.0,2.5242023,0.0,0.06993299,-0.30591407
1.6360065,0.0,0.3559212904656306,0.0,1.3857442,0.16198131,0.0,-0.5257308
3.1181276,1.2857995421260502,0.3850083437282592,0.0,2.958182,0.0,0.3722536,-0.37433732
4.555225,0.30620474785146595,2.4370369920507073,0.0,4.5553389,0.0019306452,1.5715897,-0.43863419
3.6110618,0.0,1.659453366883099,0.0,3.4653077,0.00937102,0.8130304,-0.39246577
5.436832,0.6316114515350096,3.2913926476612687,0.0,5.421851,0.75039786,2.6249583,-0.9708205
1.6084598,0.0,0.3430281369946897,0.0,1.3559681,0.02585665,0.0,-0.75327325
2.9904864,0.13636572753880485,1.3081487989984453,0.0,2.7852154,0.00945562,0.32235056,-0.5530872
5.587905,0.0,3.526452546939254,0.0,5.5286064,0.7539512,2.9398937,-0.679753
4.178165,1.949164244409937,0.8288360468577594,0.0,4.1725717,0.0022738099,1.2767708,0.045829214
2.0515318,0.0,0.5587892874609679,0.0,1.8968004,0.0,0.0,-0.5895923
5.240325,0.37015973606181163,2.8294744715094566,0.0,5.201119,0.0,2.331128,-0.4930432
3.9555967,0.0,2.109639197587967,0.0,3.8988202,0.00085879315,1.1475401,-0.53066844
2.893923,0.0,1.1594929383136332,0.0,2.686166,0.0011741931,0.25298929,-0.50498974
4.2023673,0.5216274644638103,2.2646003449335694,0.0,4.171247,0.16311577,1.3217843,-0.48741576
3.1653404,0.0,1.4236653316766024,0.0,2.991676,0.0,0.4385172,-0.6145955
5.02207,0.6820837213970141,2.919914606027305,0.0,5.052324,0.8978629,2.0787733,-0.7721652
4.894377,0.0,2.935698009096086,0.0,4.8985834,0.0,2.0084057,-0.710771
3.3561893,0.11182314086340024,1.588038217741996,0.0,3.2411373,0.15476653,0.6828167,-0.37377125
1.7630371,0.0689510052749006,0.4616466985316947,0.0,1.5413918,0.0,0.0,-0.68147737
2.7284513,0.10473455343627745,1.1734719132073224,0.0,2.5422275,0.16006854,0.20513655,-0.5756412
3.4191415,0.0,5.247600115835667,0.0,3.2393444,0.00850777,0.8360436,-2.6937644
5.020744,0.0,2.966138175688684,0.0,4.9276853,0.0,2.3382595,-0.5577896
1.9469898,0.0,0.5699724436271936,0.0,1.7403793,0.0,0.0,-0.5641578
3.6309564,0.0,1.8114560167305171,0.0,3.476405,0.20177682,0.9809524,-0.3332436
3.0698125,0.16088402149601747,1.4532858110032976,0.0,2.8719501,0.0729634,0.43402332,-0.54776925
3.7607794,0.358314909376736,1.9028988224454224,0.0,3.623856,0.1455865,1.0705702,-0.3563995
4.7209506,0.0,2.644878476858139,0.0,4.642312,0.0,1.8610995,-0.35813123
2.601895,0.0,1.0389942792244256,0.0,2.3603992,0.08994351,0.04641465,-0.3795377
5.3916206,0.4560251848994352,3.510553725063801,0.0,5.2799296,0.7712924,2.9010444,-0.6405156
3.6213553,0.29475243630611453,1.9287325674667954,0.0,3.4603972,0.03389178,1.0022091,-0.42903954
2.926612,0.09132423946397732,1.2733025313355029,0.0,2.7142353,0.0007020901,0.35614532,-0.34957585
2.8462791,0.0,1.2920724553987384,0.0,2.6303682,0.0,0.3183421,-0.4621536
1.7205817,0.049011335856483935,0.4570944240549579,0.0,1.491116,0.0,0.0,-0.58206445
4.655063,0.0,2.6385321049019694,0.0,4.652662,0.0,1.8523064,-0.35623747
2.7730281,0.17828138485055664,1.1505920346826315,0.0,2.5687642,0.0014673843,0.24406065,-0.42470297
1.5507536,0.0500677825260989,0.35076668893452734,0.0,1.283236,0.14391829,0.0,-0.5729934
3.521809,0.0,1.7065542144700885,0.0,3.3693292,0.0,0.88478,-0.3079689
4.9064035,0.0,2.797716725617647,0.0,4.864135,0.0,2.1479862,-0.32112062
2.9015486,0.14206085950639036,1.30243259947747,0.0,2.6986752,0.1364015,0.34801933,-0.5163089
5.046064,0.85163250450467,3.164728106930852,0.0,4.9908805,0.90173393,2.3555942,-0.40924132
3.6197598,0.02829544781110731,1.8769894377328455,0.0,3.4531195,0.0,1.0023938,-0.3645929
5.33261,0.5515159272744141,3.495916910469532,0.0,5.203225,0.76268834,2.9059768,-0.74979275
2.6675022,0.0699022011826919,1.1126948869787157,0.0,2.4462159,0.0,0.16268767,-0.5541061
3.9535956,1.9611520158627196,0.8236630994360894,0.0,3.9473171,0.00410966,1.2699248,-0.04177596
2.845394,0.3655210323630958,1.2410960532724857,0.0,2.6416607,0.0,0.34805214,-0.51460963
2.48956,0.0,2.46393408626318,0.0,2.213126,0.01496291,0.06783853,-1.2428614
1.6701742,0.016915422971540993,0.4591767123201862,0.0,1.4031049,0.0,0.0,-0.6528313
3.599497,0.2284830738227434,1.8669882556423545,0.0,3.5719776,0.08867018,1.0700425,-0.5359492
3.7002892,0.43381422121683494,2.10175272077322,0.0,3.7123032,0.20340899,1.1631215,-0.5379663
1.4716892,0.0,6.112861186265945,0.0,1.0792974,0.12645662,0.0,-5.5055213
2.8993363,0.0,1.416530858259648,0.0,2.7386227,0.0,0.4400502,-0.62879765
2.7166486,0.0,1.2849547248333693,0.0,2.5950859,0.0,0.32880646,-0.5048183
1.4775517,0.01184014327310028,0.3668360266601667,0.0,1.2138879,0.09258416,0.0,-0.6146802
1.9085312,0.0,0.6611825118307024,0.0,1.748576,0.06655852,0.0,-0.45590833
4.7607617,0.47449662512238755,2.813858021982014,0.0,4.7746925,0.0,2.3002086,-0.26551193
2.0807807,0.0639129653849084,0.7311285054311156,0.0,1.9567438,0.0,0.0,-0.4401911
2.089386,0.06564034248965293,0.7297769060824066,0.0,1.9670643,0.0018351532,0.0,-0.45641014
2.6428318,0.0,1.2968471366912127,0.0,2.508875,0.0,0.33095822,-0.49691913
4.562573,0.7431002433104313,2.8051068540662527,0.0,4.619868,0.0,2.283726,-0.14979352
1.3517356,0.0,0.3159107139799744,0.0,1.0541887,0.19443737,0.0,-0.5008001
2.4790063,0.09727663912492097,1.1139631876721978,0.0,2.2399623,0.0,0.17352283,-0.32429487
1.5403311,0.0,0.4027601005509496,0.0,1.2952908,0.0,0.0,-0.2891624
2.6361144,0.0,1.3003224064595997,0.0,2.4579854,0.0,0.315851,-0.26552194
3.568205,0.5035125942040812,2.0793809462338686,0.0,3.5045207,0.20545313,1.1375707,-0.16849545
1.5617341,0.0,0.4227450687903911,0.0,1.3715992,0.00818331,0.0,-0.21705718
3.1097095,0.11246634510674978,1.5804968099109828,0.0,2.9785814,0.15229228,0.6547094,-0.18501475
1.8766384,0.0,0.6616275035776198,0.0,1.7495359,0.05744503,0.0,-0.19581978
4.8814087,0.4605544623832533,3.14421562012285,0.0,4.788894,0.16755392,2.6507258,-0.06407801
4.89179,0.3154412896492552,3.1629080045968294,0.0,4.8205304,0.164036,2.6672513,-0.2956703
4.88802,0.3586823677508414,3.14421562012285,0.0,4.8285327,0.16335292,2.6417606,-0.04516467
1.7139958,0.06651320531617115,0.5156791163608432,0.0,1.5837004,0.00385412,0.0,-0.2140797
1.4373862,0.0207256126582049,0.36564309848472476,0.0,1.2626352,0.09660137,0.0,-0.16568892
4.130707,1.2139490331856055,2.2477064514532685,0.0,4.2467947,0.40449232,1.6555082,-0.00758872
1.4273711,0.0,0.3667289495933801,0.0,1.2814733,0.0,0.0,-0.19767727
2.1014452,0.0,0.6948237691540271,0.0,1.9952879,0.0,0.0,-0.15437001
1.809574,0.0,0.5608807783573866,0.0,1.7242235,0.0,0.0,-0.20138624
2.4732633,0.04775368677927766,1.1177224921993911,0.0,2.308136,0.0,0.16750045,-0.2715315
2.3650193,0.0,1.0331116011366248,0.0,2.2015014,0.09369504,0.04754536,-0.2181914
4.3275523,0.5796817566091214,2.6434860890731215,0.0,4.3907437,0.0,1.8678205,-0.17599958
2.8285978,0.20909280214246057,1.381695515010506,0.0,2.713293,0.129383,0.44448498,-0.1885618
1.4328947,0.0075560184485739135,0.3653199377004057,0.0,1.263541,0.10726573,0.0,-0.20155872
3.1586204,0.0,5.247333655133843,0.0,3.1267722,0.00363704,0.8240983,-2.521902
5.181207,0.22584243602021645,3.563417438417673,0.0,5.1460915,0.00087862002,3.431181,-0.12978393
1.9516184,0.0,2.088272231630981,0.0,1.7848921,0.00899371,0.0,-0.80309457
2.7085137,0.15879247252960857,1.2723344145342708,0.0,2.5807672,0.0,0.3624773,-0.26269093
1.4313956,0.023679660732357267,0.35209433175623417,0.0,1.2669525,0.11489545,0.0,-0.21699473
1.375997,0.024913234287305533,0.3388130053645,0.0,1.2071483,0.11524431,0.0,-0.20551589
1.6517384,0.0679809311180993,0.4863002506317571,0.0,1.538743,0.0,0.0,-0.21424882
1.62406,0.01381681551857554,0.4690948926145211,0.0,1.5209982,0.0,0.0,-0.22557813
1.4280841,0.03451394974075757,0.36643918545451015,0.0,1.2653131,0.0,0.0,-0.19679551
1.7876832,0.040760994787251835,0.5662954284343868,0.0,1.6974348,0.0,0.0,-0.2139025
3.5371046,0.5068844585748867,2.0793809462338686,0.0,3.539037,0.21014874,1.1402014,-0.23497443
2.0508435,0.04454740055161889,0.7309667172376066,0.0,1.9495472,0.00026885304,0.0,-0.23251377
2.0489705,0.0,0.7327019178774208,0.0,1.9423648,0.0,0.0,-0.19773214
1.8423636,0.0,0.5906575836706907,0.0,1.7671022,0.0,0.0,-0.18757646
3.3339627,0.2703447413388363,1.9323048507794738,0.0,3.298007,0.0212581,0.9791029,-0.17705044
1.4295056,0.0,0.35694162477739155,0.0,1.2658124,0.1178746,0.0,-0.17142285
1.5422975,0.0,0.42259925161488354,0.0,1.4215765,0.00381358,0.0,-0.18069135
1.3753833,0.04172030150740302,0.33801504818256944,0.0,1.202675,0.12279572,0.0,-0.20131461
3.7662246,0.0,2.1751930424943566,0.0,3.8175426,0.00047736531,1.329011,-0.0033543529
1.8509291,0.0,0.6615738908294588,0.0,1.7674121,0.05167762,0.0,-0.21311933
2.62759,0.0,1.3007435901090503,0.0,2.4761977,0.0,0.32110715,-0.28037155
2.7200532,1.2845256719564955,0.3831005492247641,0.0,2.60903,0.0,0.36776873,-0.10155848
3.4092705,0.3212548554847905,1.9185361708514392,0.0,3.3462107,0.13251372,1.0367103,-0.16501296
3.823364,0.6162308732877031,2.3586403112858534,0.0,3.8825595,0.0,1.3918213,-0.3121039
2.0220764,0.019622207885422346,0.7349723554216325,0.0,1.907549,0.0,0.0,-0.20548871
2.17123,0.045427717024133375,0.8149509388022125,0.0,2.042466,0.0,0.0,-0.19379139
3.4904332,0.0,2.1140507608652115,0.0,3.484509,0.00027150524,1.1059359,-0.30115056
3.331334,0.27134091790954235,1.933839968405664,0.0,3.2852936,0.02402846,0.97920626,-0.31057099
3.1476943,0.0,5.251966081559658,0.0,3.0730002,0.0019713519,0.82063693,-2.5536687
1.6536624,0.0,0.5225824553053826,0.0,1.5570134,0.0,0.0,-0.23970821
1.6987422,0.05925197923710096,0.5180192564148456,0.0,1.6052263,0.00352984,0.0,-0.17244703
3.1589139,0.0,1.6500213230028749,0.0,3.0512807,0.00307622,0.7768218,-0.23053749
3.4871953,0.14149967695389515,2.0896259089931846,0.0,3.4689622,0.0,1.1085228,-0.23381503
1.5160091,0.0,0.4186459496850148,0.0,1.3776748,0.0,0.0,-0.23543075
1.7021124,0.059939900129340785,0.5182097805663943,0.0,1.5970647,0.00430033,0.0,-0.17839217
3.8386009,2.2342739885053167,0.6557640025857836,0.0,3.89445,0.44941425,1.3843889,0.15233035
4.3647094,0.48520943268102473,2.6349572092294693,0.0,4.4089627,0.43768033,1.9138772,0.01137067
1.4596529,0.03675782320042644,0.3749804146355018,0.0,1.2879599,0.07867107,0.0,-0.19044423
1.7856538,0.0,0.5699724436271936,0.0,1.6841078,0.0,0.0,-0.21731351
5.0419006,3.309154925182416,1.4845741633325815,0.0,4.992238,0.423928,3.132748,0.18539421
1.5833623,0.016915422971540993,0.4591767123201862,0.0,1.4529123,0.0,0.0,-0.24355325
5.154742,0.10949520629216357,3.5795565973967314,0.0,5.0177417,0.00066240941,3.4324584,-0.2348797
1.3996595,0.05750243918448948,0.3410205087857321,0.0,1.196192,0.00198485,0.0,-0.22457427
3.9559824,0.025837325005955612,2.4442454427480698,0.0,3.9401808,0.00041515726,1.5255888,-0.14777333
3.6921504,0.0,5.210343115031719,0.0,3.7524977,0.1247426,1.3360969,-2.3757312
1.9597207,0.0,2.0774708362296224,0.0,1.7809303,0.01249657,0.0,-0.8227475
5.1884027,0.0,3.5682056564837694,0.0,5.08161,0.20626041,3.3892143,-0.24680887
3.6541624,0.13515735066499435,2.0729032438248396,0.0,3.6881626,0.00750075,1.2443287,-0.19175513
3.8097203,2.2291453698861865,0.6595820852089673,0.0,3.9003048,0.4487805,1.391728,0.16850291
3.4009821,0.0,1.9145131367258728,0.0,3.29999,0.10172361,1.0508019,-0.25650293
3.0949554,0.06943442048991756,1.589826021809131,0.0,2.8896089,0.1581072,0.67731464,-0.41227582
1.5107472,0.026663795582578323,0.41173521894961596,0.0,1.2752593,0.0,0.0,-0.5212869
4.2697773,1.0485219016223124,2.277945466339588,0.0,4.33273,0.40653792,1.6818112,0.01704533
5.1360154,0.39850010673742686,3.543583690188825,0.0,5.0958214,0.77400017,2.8699722,-0.49006844
1.4539182,0.0,0.33944403869099915,0.0,1.1872644,0.08430279,0.0,-0.6357081
4.4318037,1.3104492717607272,2.2520384564995766,0.0,4.5006204,0.40639374,1.681471,-0.22613898
3.4357636,0.0,1.654087936040014,0.0,3.343279,0.00927377,0.79642797,-0.35658103
4.150465,0.0,2.1967317117378116,0.0,4.2011385,0.0010569468,1.3467077,-0.10104895
4.2514434,2.23315279986205,0.6595820852089673,0.0,4.3280935,0.45115888,1.4141569,0.10162189
5.4398446,0.4960883857132483,3.501034048385918,0.0,5.3548574,0.7700013,2.905433,-0.34592736
4.751559,0.06452913269574244,2.6814120914787054,0.0,4.7047224,0.0,1.9003636,-0.3299412
1.6077938,0.0,0.41293583577498794,0.0,1.3171949,0.0,0.0,-0.6790687
5.4863462,3.296193479713316,1.4865355705842376,0.0,5.306193,0.4127853,3.182684,0.2591829
2.9462762,1.2821992409480958,0.3835513594094664,0.0,2.7325008,0.0,0.36698538,-0.19854963
2.3570302,0.1115439014017096,0.811726989923045,0.0,2.1505578,0.00020348425,0.0,-0.34855837
1.606774,0.01144036619714732,0.4100497718900442,0.0,1.3118564,0.0,0.0,-0.43158185
3.0521038,0.24093628085981536,1.4406250091269612,0.0,2.7839398,0.07745519,0.42274138,-0.3198458
3.209145,0.10984295913978685,1.5864436095580459,0.0,2.9471524,0.01118454,0.5609604,-0.34881988
1.9097835,0.0,0.5769031529780477,0.0,1.6659352,0.00716973,0.0,-0.46236587
4.0166073,0.0,5.266058575361967,0.0,3.9841454,0.14715508,1.3495721,-2.0261652
2.893511,0.0,1.2994361040182412,0.0,2.6195202,0.0,0.33492762,-0.35122755
5.6392198,0.7485220589076187,3.7720217322930694,0.0,5.498755,1.0173342,3.463947,-0.40482062
2.7034166,0.0,1.1432532034814358,0.0,2.4529622,0.0,0.16454998,-0.45731208
4.904383,0.8407167524851737,2.883428013883531,0.0,4.8314295,0.8986249,2.0777035,-0.35716343
2.210125,0.0,0.7469385070726275,0.0,2.023688,0.0961365,0.0,-0.40687135
5.7449427,0.2929821772932408,3.528842618688941,0.0,5.6399555,0.20937382,3.456593,-0.46810973
3.8243124,0.2148796944622995,1.9251334480941296,0.0,3.6427786,0.0994205,1.071856,-0.23443109
3.149562,0.12037773192996837,1.4498110162094235,0.0,2.9197047,0.07862976,0.42811933,-0.4025265
4.9427376,0.6343970752502404,2.595104235224426,0.0,4.826832,0.4439165,1.9526052,0.01541358
4.184337,1.9500234911230387,0.820323791122064,0.0,4.081637,0.00419514,1.2774843,0.06180075
1.902649,0.0,0.4952632571803406,0.0,1.6722708,0.0,0.0,-0.45048
4.6302032,0.4780938228071569,2.412215298973024,0.0,4.53682,0.00723825,1.5672475,-0.31016794
2.8671186,0.18949200033813937,1.0014552623033524,0.0,2.6352172,0.0,0.15632483,-0.33792174
3.1744196,1.2798569491693412,0.38469260442070663,0.0,2.9573534,0.0,0.36819682,-0.22169608
1.9577415,0.043697433373422676,0.49962456221692264,0.0,1.7387568,0.00229166,0.0,-0.38974822
2.5715735,0.0,0.754361052531749,0.0,2.354131,0.03411639,0.0,-0.30896735
2.1065884,0.0,0.570361566497013,0.0,1.8950216,0.0,0.0,-0.36745375
1.6737498,0.0,6.104551507160068,0.0,1.2270159,0.12800638,0.0,-5.007025
4.2850623,0.36771230418529605,2.0517466915771365,0.0,4.1936455,0.02418724,1.26226,-0.16327815
5.367774,0.0,2.8343828581273556,0.0,5.30465,0.0,2.3195872,-0.2829159
3.0219274,0.06910960731124087,1.2875877460464835,0.0,2.8184843,0.0,0.31161544,-0.43287006
3.113982,1.2854928471946483,0.38309615571051836,0.0,2.9274404,0.0,0.3616279,-0.13315867
4.274928,0.0,2.264839969575405,0.0,4.255822,0.0,1.3761338,-0.2257618
4.139197,0.2743609957477276,2.0605391822755337,0.0,4.1243153,0.01923324,1.2462679,-0.14117502
5.084395,0.8563095447263224,2.904125740751624,0.0,5.060807,0.9132205,2.0600846,-0.36088085
4.9242806,0.0,2.6631229603663087,0.0,4.9428763,0.0,1.870003,-0.4224334
1.6426485,0.0,6.088296454399824,0.0,1.2524983,0.12699464,0.0,-5.3111224
2.9153624,0.14552347957914,1.1348815402016044,0.0,2.722147,0.0,0.18849231,-0.29542804
2.9674413,0.0,1.1626727739349008,0.0,2.7675743,0.0,0.22982423,-0.2676709
2.0508804,0.0,0.5774971086066216,0.0,1.8945653,0.00099574914,0.0,-0.34051919
5.0823116,0.4577109086289933,2.8847387060523033,0.0,5.0688868,0.0,1.9919332,-0.5190559
4.380992,0.0,2.1565084950998425,0.0,4.364032,0.0,1.3525778,-0.1512717
4.2545695,0.23718914975690375,2.0637191366404295,0.0,4.202906,0.02087361,1.2394121,-0.11786049
1.8836467,0.0,0.4955122625688091,0.0,1.7178639,0.00378422,0.0,-0.30273005
1.656176,0.0,6.111253397539258,0.0,1.2724643,0.12924282,0.0,-5.3005924
2.9064596,0.24685518450997232,1.1251281760632992,0.0,2.7615027,0.01250456,0.16184781,-0.22656228
2.939465,0.1736315806742787,1.1719595943577588,0.0,2.7669723,0.14184451,0.1814737,-0.30801016
5.711229,0.6768188972360303,3.1887459056451917,0.0,5.6793265,0.42705044,2.8054273,-0.33649063
6.0275364,0.5758092533890081,3.584464034065604,0.0,6.0429311,0.0020522035,3.5214386,-0.30701002
2.2547145,0.0,2.089078975841403,0.0,2.1144552,0.00339723,0.0,-0.7445227
3.0008662,0.0,1.194053152576089,0.0,2.8350468,0.0,0.28778568,-0.32086915
4.88078,0.2686130554480706,2.6403322583064437,0.0,4.9305902,0.00027983676,1.8523909,-0.28142735
1.8852915,0.04800594273435047,0.49992035259492695,0.0,1.71796,0.0,0.0,-0.31461835
1.7076759,0.0,0.42064725479576737,0.0,1.4976056,0.0,0.0,-0.39553815
5.029276,0.22567878984577583,2.742706839926541,0.0,4.9910975,0.0,2.1483731,-0.207027
2.5280995,0.0,0.8291647292207927,0.0,2.3464305,0.0,0.00666194,-0.29520008
4.735962,0.0,2.6277630077674985,0.0,4.6961327,0.0,1.8544575,-0.3889415
4.694587,0.0,2.6429750164970756,0.0,4.6439705,0.0,1.855294,-0.54853123
5.319921,0.21250591912172173,3.5432445583865047,0.0,5.1859756,0.7718118,2.8783069,-0.65117645
2.8310025,0.19812710965999117,1.306119232904166,0.0,2.6379497,0.00734596,0.3147905,-0.3519465
2.264602,0.0,0.7095096842385828,0.0,2.1107686,0.0,0.0,-0.24236691
4.1274467,2.24034574480989,0.6699535099323839,0.0,4.1535745,0.45145094,1.3958505,0.17038454
1.8222109,0.06525408732764099,0.5162078223656863,0.0,1.6356363,0.00865934,0.0,-0.35429493
1.4668573,0.04549412690845442,0.336735348100774,0.0,1.2084248,0.11288559,0.0,-0.34799454
3.693354,0.0,2.1080404333770275,0.0,3.6231725,0.0021227719,1.1183828,-0.33879712
1.8838133,0.0,0.5980833352077752,0.0,1.6940161,0.02442623,0.0,-0.29700285
1.762077,0.07121492525626724,0.5154396698344499,0.0,1.547374,0.00790681,0.0,-0.34829313
1.4249046,0.11536543703360579,0.3401582519290969,0.0,1.1710325,0.00599454,0.0,-0.3519729
1.4881585,0.0,0.4206181922927499,0.0,1.2379074,0.0,0.0,-0.41785794
2.4209552,0.0,1.144384949002415,0.0,2.2228463,0.0,0.22418554,-0.328766
2.260382,0.10964166764847184,1.0274052573367953,0.0,2.0240772,0.09167334,0.06730316,-0.302978
1.7226845,0.09451427881602473,0.5890999641269445,0.0,1.5252235,0.01322842,0.0,-0.35734284
3.2187927,0.0,1.8140633893199265,0.0,3.0493672,0.2131724,0.95507306,-0.21790834
2.5852096,0.08765777056291917,1.2872939743101597,0.0,2.3365695,0.0,0.3179144,-0.29016244
2.5362709,0.0,1.159663216676563,0.0,2.3158028,0.0,0.25043693,-0.2762443
3.5269897,0.4885689155194638,2.0814891206100583,0.0,3.4394145,0.20924327,1.122394,-0.24644187
4.479572,0.5765279159686455,2.9353177919983864,0.0,4.3902726,0.9053384,2.0302892,-0.45805725
3.0664508,0.13990717715562814,1.5731911081820726,0.0,2.860361,0.13601288,0.64879715,-0.3224441
2.3791072,0.10594040175627838,1.0268788668327034,0.0,2.10461,0.08622245,0.06997623,-0.24444814
4.707634,0.0,2.962503433227539,0.0,4.549209,0.0,2.3017871,-0.4869286
1.7000058,0.05254652076612762,0.49805785878561437,0.0,1.5307233,0.0,0.0,-0.16519809
3.873247,0.16831887312600477,2.2582290368154645,0.0,3.7466063,0.0,1.3403193,-0.41979176
1.6612569,0.045092961984552905,0.43856554955709726,0.0,1.4666743,0.0,0.0,-0.15163943
3.1586635,0.12004467375452073,1.5746381180360913,0.0,2.9114845,0.13200235,0.65024245,-0.26469404
2.5656626,0.022655518964840228,1.1179729225113988,0.0,2.31039,0.0,0.17629358,-0.26672637
3.3832996,0.0,1.7017196863889694,0.0,3.1646707,0.0,0.85240245,-0.27242956
1.6787784,0.04062909991456401,0.47233282355591655,0.0,1.4794962,0.0140364,0.0,-0.1457968
2.2807705,0.0,0.7498317549470812,0.0,2.0547414,0.01726309,0.0,-0.12224989
2.380638,0.0,0.8313684922177345,0.0,2.160556,0.0,0.00280564,-0.17608948
1.5901611,0.0,0.41847133717965335,0.0,1.3640186,0.0,0.0,-0.18692349
2.4692495,0.0,2.46393408626318,0.0,2.1825016,0.00095078413,0.070143543,-1.2320746
5.4110994,0.5665188052407628,3.7682905700057745,0.0,5.072674,1.005821,3.4155552,-0.768223
1.6928287,0.0665455063746167,0.4557962593389675,0.0,1.5070581,0.0,0.0,-0.14694156
4.539489,0.0,2.706314530223608,0.0,4.3980756,0.0,1.8600478,-0.3954713
2.970296,1.121876768561051,0.9661602624692023,0.0,2.7907207,0.0,0.44964626,-0.20187895
3.5794332,0.19295370087803307,1.918637934140861,0.0,3.4533553,0.14508773,1.0297325,-0.2397114
5.0328937,0.3077157599135469,3.1599227897822857,0.0,4.8849487,0.16891764,2.656943,-0.3458911
5.3318353,0.6616034730225809,3.749923543073237,0.0,5.1543097,1.0254942,3.423475,-0.72739625
2.3316405,0.0,0.8281322533730417,0.0,2.121539,0.0,0.00979733,-0.21932256
3.8572886,0.0,2.1751930424943566,0.0,3.7932012,0.0028332202,1.3300209,-0.13165374
3.0487056,0.0,1.5800134046003222,0.0,2.874403,0.0050276,0.55613714,-0.35896927
3.7008274,0.4505180727069547,2.089326437562704,0.0,3.6576855,0.22240643,1.1505908,-0.35454935
5.2320943,0.36465585168627107,3.524505151435733,0.0,5.165423,0.76808083,2.8486896,-0.7822597
2.1973,0.024489737840822118,0.7321099215187132,0.0,2.0471146,0.0020407699,0.0,-0.323304
3.6049604,0.2453035470347268,1.9423452182672918,0.0,3.5072992,0.04368112,0.9933707,-0.3831163
5.6073327,0.5086157779702173,3.524208292365074,0.0,5.523846,0.20169137,3.4106827,-0.43899196
3.7337513,0.33656000638468087,1.883161375299096,0.0,3.6437602,0.08898446,1.0563952,-0.28004414
2.5956447,0.0,1.0274052573367953,0.0,2.4054463,0.08945159,0.05183694,-0.34228283
3.5742714,0.0,1.6968686529435217,0.0,3.4260051,0.0,0.8751195,-0.36357927
1.8777136,0.05173538283043581,0.516858953051269,0.0,1.6989875,0.01210317,0.0,-0.30159083
2.047855,0.0,0.657822007779032,0.0,1.881909,0.05556731,0.0,-0.32469276
1.8328674,0.07107427452142037,0.5209707480389625,0.0,1.6355333,0.0,0.0,-0.34451896
4.533284,1.2904161813892832,2.2309968480840325,0.0,4.5280213,0.40598005,1.6782469,0.0013503501
1.8203651,0.04453825755321477,0.5226994771510363,0.0,1.6219083,0.0,0.0,-0.4197444
2.2329643,0.09375141944719921,0.6667732587084174,0.0,2.070016,0.0,0.0,-0.26824433
4.6758394,0.0,2.6400031009688973,0.0,4.652055,0.0,1.8496753,-0.3728877
1.5908245,0.0,0.3760423685889691,0.0,1.3424232,0.10111648,0.0,-0.35634455
3.036039,0.17470482334696416,1.439718164037913,0.0,2.850689,0.07143327,0.43556777,-0.47912675
4.324019,0.0,2.457314128987491,0.0,4.305479,0.0018665578,1.5506124,-0.30176702
2.8906572,0.1002345021012424,1.3069492508657277,0.0,2.7015572,0.12361246,0.3476812,-0.33027154
5.171874,0.5571779359621742,3.274520840495825,0.0,5.1136875,0.77502906,2.583487,-0.6545411
3.4840922,0.0,1.7093431460671127,0.0,3.3505638,0.0,0.86657214,-0.3277365
2.6322675,0.10031414798748305,1.119762270245701,0.0,2.4358006,0.0,0.16983005,-0.36707166
1.7401333,0.15670592155979135,0.4876268841326237,0.0,1.5623671,0.0,0.0,-0.3690654
3.9638274,0.23411174906532078,2.251386079005897,0.0,3.9367359,0.0,1.3633753,-0.24733678
4.0275927,2.2278300010687504,0.6621832237578928,0.0,4.041373,0.45126215,1.3979692,0.14065243
1.5000627,0.05365862670524007,0.35090190824121237,0.0,1.2365572,0.11611252,0.0,-0.36454043
3.488943,0.29726121474716455,1.9223224301822484,0.0,3.363524,0.03135232,0.99170613,-0.39711013
3.5501587,0.0,1.9121368392370641,0.0,3.4612226,0.08962112,1.0484458,-0.24575077
1.5995998,0.0,0.4212590219685808,0.0,1.417582,0.00744071,0.0,-0.40052056
2.5439923,0.11000927732542529,1.0057242144830525,0.0,2.372312,0.0,0.17045605,-0.37146652
4.4494343,0.0,2.700210870243609,0.0,4.444767,0.0,1.8853434,-0.31956822
5.315754,0.0,3.6025475012138486,0.0,5.2139945,0.0010414558,3.432332,-0.40868732
2.531594,0.10843032824263228,1.0046412725932896,0.0,2.3554072,0.0,0.16836542,-0.31398708
1.4664559,0.0,0.36590377043467015,0.0,1.2254645,0.10382591,0.0,-0.3932015
2.728092,0.21879199486938694,1.2651418754830956,0.0,2.5562334,0.0,0.35627267,-0.41258845
3.125612,0.18349168626337867,1.5811035898514092,0.0,2.989795,0.14534967,0.6651068,-0.36323234
2.2451653,0.040352516494556116,0.7511825824622065,0.0,2.075893,0.02647445,0.0,-0.2004698
2.0999913,0.0,0.6752421136479825,0.0,1.9586855,0.0,0.0,-0.27775234
3.6290157,0.5107933832860434,2.0846443763002753,0.0,3.5750294,0.21159141,1.140843,-0.3736004
1.7113576,0.06772820099601629,0.5203669960610569,0.0,1.51608,0.0,0.0,-0.35308346
3.9856443,2.227889109612893,0.6619843281805515,0.0,3.9862392,0.45944127,1.3848864,0.12159295
4.8378315,0.9662093810844565,3.147203209809959,0.0,4.69827,0.9021889,2.3338926,-0.61492276
2.323245,0.0,1.07256239047274,0.0,2.1282718,0.0,0.0,-0.4441941
3.8765364,0.0,5.2711826004087925,0.0,3.8814087,0.13826777,1.3544773,-2.7785294
2.844563,0.023067449481092763,1.2729476066306233,0.0,2.6653285,0.0,0.36714795,-0.35674793
2.6359937,0.0,1.1509549152106047,0.0,2.4265673,0.0,0.17194411,-0.2617471
2.3710089,0.0,6.282745320349932,0.0,2.105144,0.06689287,0.0069691,-4.7051077
2.9590333,0.0,1.2782851327210665,0.0,2.753339,0.0,0.3651238,-0.27592522
2.6143897,0.0,0.980638376204297,0.0,2.4074512,0.0,0.0681382,-0.19167754
2.052639,0.0,0.6615738908294588,0.0,1.9351648,0.04099026,0.0,-0.1961503
3.9254806,0.4162458203500543,2.10175272077322,0.0,3.8233166,0.22323193,1.1424605,-0.3701651
1.6911905,0.0,0.4199401364894584,0.0,1.4993566,0.0,0.0,-0.17049181
4.937745,0.7071975017458612,2.8920442890375853,0.0,4.821665,0.8798395,2.0468283,-0.5949191
5.7074656,0.13055671241297048,3.583851554431021,0.0,5.4989829,0.00033651566,3.4788055,-0.53215277
5.67033,0.20104154362987423,3.5838831402361393,0.0,5.4676857,0.00037347813,3.4723318,-0.5589751
3.4577925,0.2544466728920114,1.6373176546767354,0.0,3.3700354,0.0024788128,0.7700752,-0.29289442
2.5935245,0.0,1.031125970184803,0.0,2.3965974,0.08151137,0.03902617,-0.19107768
2.9650254,0.15221306830616624,1.271598560269922,0.0,2.7630973,0.0,0.36341777,-0.29725114
2.930741,0.13998490507487427,1.2514865957200527,0.0,2.7729645,0.0,0.3497316,-0.27183166
4.88274,0.7359194596566482,2.9206695780158043,0.0,4.899033,0.8899703,2.0628638,-0.7358787
3.7304566,0.206679338895487,1.896663832012564,0.0,3.645659,0.08422837,1.0327798,-0.27076736
5.003105,0.0,2.9456876730546355,0.0,4.9938374,0.0,2.3251293,-0.50611115
2.6537223,0.0,1.148839972447604,0.0,2.4678164,0.0,0.16097143,-0.29164308
2.6364386,0.11704889567594104,1.1126021482050419,0.0,2.4701388,0.0,0.16260427,-0.24405758
2.8658962,0.0,1.3177301036193967,0.0,2.7305295,0.13561866,0.34815532,-0.27584165
4.0587125,0.0,2.2729570465162396,0.0,4.1166677,0.0,1.3442441,-0.19089559
1.7593219,0.09896516663385185,0.5157431785482913,0.0,1.6321872,0.0,0.0,-0.16105491
3.767919,0.4696874474204544,2.0865616109222174,0.0,3.6945689,0.22020428,1.1253557,-0.16655743
3.015059,1.1309270918949097,0.9562902920879424,0.0,2.9064808,6.6095927e-05,0.44919959,-0.16435628
5.1334352,0.38257235448345267,3.2299330830574036,0.0,5.107436,0.4354159,2.7304304,-0.41488552
1.6922003,0.06853872609097522,0.46425249776802957,0.0,1.584978,0.0,0.0,-0.13564639
4.780571,0.5523689287607664,2.8518559830263257,0.0,4.6889734,0.0,2.2681894,-0.3008038
3.5263,0.4230709904086756,1.9083117507398129,0.0,3.428041,0.14440563,1.0208483,-0.19055316
2.263542,0.0,6.384547082707286,0.0,2.033535,0.074207269,0.00022306174,-3.9456577
1.5045657,0.015113654487917606,0.37494019023142755,0.0,1.3340915,0.07462716,0.0,-0.11018422
3.3307269,0.0,1.7002174607478082,0.0,3.1594112,0.0,0.8471451,-0.21356413
1.5756513,0.0,0.40453059773426503,0.0,1.4239607,0.0,0.0,-0.10906575
1.5550423,0.0,0.42040730360895395,0.0,1.4065096,0.0,0.0,-0.14270067
1.5764208,0.0,0.4027601005509496,0.0,1.4160031,0.0,0.0,-0.09487745
4.9445343,0.746087721272289,3.2650887966156006,0.0,4.8031607,0.7796155,2.5504901,-0.43837705
1.6723005,0.15337863388821524,0.4343426402192563,0.0,1.5173403,0.0,0.0,-0.12483586
2.2807393,0.0,6.326586892828345,0.0,2.022527,0.0824319,0.0,-3.8940012
4.456402,0.35904410777255724,2.6182476058602333,0.0,4.3841114,0.0,1.8078818,-0.19234507
2.7431293,0.12329711339986567,1.2855489179491997,0.0,2.525105,0.0,0.32069948,-0.2556664
2.6722388,0.0,1.158927718643099,0.0,2.4561296,0.0,0.24797614,-0.24142058
2.953563,1.1286296275529641,0.9604554029647261,0.0,2.7792823,0.0003511465,0.44566369,-0.17207581
3.869311,0.4968246451195301,2.262159688398242,0.0,3.8445845,0.16281645,1.2755625,-0.2686425
3.093225,0.22323750606100495,1.5703696408309042,0.0,2.9098833,0.00410278,0.5422267,-0.29275882
4.48186,0.3258021837289524,2.62084832880646,0.0,4.416285,0.0,1.8064176,-0.19688793
4.709068,0.3957483312183123,2.7711666002869606,0.0,4.634929,0.0,2.1107197,-0.05885156
1.694971,0.0,0.4956634232075885,0.0,1.577539,0.0011676002,0.0,-0.13173096
2.3837898,0.11407910763910643,0.8093841781374067,0.0,2.2225101,0.0,0.00077879563,-0.13977215
1.4389606,0.0,0.336735348100774,0.0,1.2690693,0.15166591,0.0,-0.06315971
4.656224,0.7501132838713253,2.8938826778903604,0.0,4.6160316,0.91670454,2.0316067,-0.29551765
1.6774204,0.0,0.4743783606681973,0.0,1.5659811,0.02120991,0.0,-0.1055553
3.8778992,0.5627029766378285,2.260177619755268,0.0,3.8453507,0.16406992,1.2662863,-0.19941187
1.6565975,0.0,0.4572568950243294,0.0,1.5436966,0.0,0.0,-0.12413341
1.4373624,0.0,0.33865561068523675,0.0,1.2714964,0.14726336,0.0,-0.09249534
5.416842,1.0545042609853386,3.749440968967974,0.0,5.301646,1.0278392,3.46135,-0.53133255


==> dataICX285sim4BranchConf.csv <==
3.724885,0.0,2.108714422211051,0.0,2.710928,0.69824904,2.3996277,0.10179868
2.3043907,0.10661862500133308,0.7434822362847626,0.0,1.1652923,0.3613421,0.23059112,0.04935464
4.0002065,0.0,2.4266640236601233,0.0,2.9780872,1.278886,3.0249465,0.25495467
1.4184356,0.01990000210415577,0.33806287217885256,0.0,0.6711955,0.27425304,0.43245247,0.04935464
1.4615093,0.04822057812140223,0.35040487709920853,0.0,0.692746,0.2732612,0.4136722,0.04935464
2.0677872,0.06300396970691971,0.7281677518039942,0.0,1.0152467,0.34341022,0.21855879,0.04935464
2.3498464,0.0,2.4801984010264277,0.0,1.427478,0.8341716,0.8519537,0.06560118
3.7353008,0.1234716276394597,2.271479875780642,0.0,2.6461399,1.4603764,3.040997,0.23108505
5.0969315,0.8780309459000707,3.747231150045991,0.0,4.1355433,3.9875212,6.677604,2.1750584
3.2651772,0.2533209853343183,1.9362828810699284,0.0,2.208873,1.7004569,2.030215,0.03880193
3.7254248,2.2558952522370266,0.6621839955914766,0.0,2.5064569,2.307204,2.4847636,0.2571161
2.7040396,1.1297557111707577,0.9629746677819639,0.0,1.5849249,0.39448467,1.1504179,0.04935464
1.6731818,0.0,0.5776372260879725,0.0,0.83173245,0.25709063,0.234809,0.04935464
4.1530323,0.7212390972040832,2.595184505917132,0.0,3.0253263,1.5010904,4.054397,0.29244465
4.7964864,0.0,3.524279063567519,0.0,3.836978,3.479098,6.30968,1.6135855
4.7339845,0.6579595662025284,3.265828094445169,0.0,3.7199306,3.391159,5.595643,1.3083032
1.6507044,0.08465000473191535,0.520415740320459,0.0,0.8050091,0.39206672,0.22344157,0.04935464
2.8343065,1.1267247680054533,0.9591792058199644,0.0,1.6540632,0.3917296,1.0701871,0.04935464
3.4408753,0.5030118632338378,1.8622952699661255,0.0,2.2150416,0.8059431,2.1363544,0.06064896
2.1949613,0.1335129119674607,0.8031773893162608,0.0,1.1229402,0.41311005,0.35137373,0.04935464
4.8595085,0.611404699923955,3.2929676631465554,0.0,3.8155892,3.3221262,5.7459326,1.2826757
3.2038713,0.0,5.29701123945415,0.0,2.7222934,2.2651572,3.2405195,0.24553676
1.516282,0.04040528463095142,0.4113867657724768,0.0,0.7433317,0.16024181,0.33062765,0.04935464
3.2063894,0.0,5.300104273483157,0.0,2.773262,2.3806467,3.3504581,0.21938512
2.509487,0.1935614911722988,1.0020020767115057,0.0,1.3579915,0.5815064,0.65167296,0.04935464
1.3977945,0.018790601117570152,0.33856367343105376,0.0,0.72052,0.29828238,0.35935846,0.04935464
2.6661017,0.04796515138082465,1.31116334348917,0.0,1.5100069,0.77726054,0.8543465,0.04935464
2.8612914,1.129737472903384,0.9591792058199644,0.0,1.6532493,0.3762602,1.1135981,0.04935464
3.430051,0.4577326305142835,1.864494876936078,0.0,2.3436463,0.84583855,2.2867253,0.13474305
4.7024927,0.9351979185848213,3.150104829110205,0.0,3.6534276,3.5369868,4.969959,0.887777
2.9963238,0.16454209729801764,1.582272620871663,0.0,1.860872,0.8740637,1.6107857,0.04935464
2.5258846,0.0,1.1703368439339101,0.0,1.3871717,0.58629453,0.7078168,0.04935464
4.9249344,0.0,3.1699865497648716,0.0,3.9053166,2.5959427,5.985057,1.2096905
1.4564139,0.03238741288554163,0.36697424424346536,0.0,0.7215419,0.3379508,0.2984511,0.04935464
3.236166,0.0,1.6439021076075733,0.0,2.0354,0.894285,1.9456816,0.04935464
2.5492585,0.0,1.1745255254209042,0.0,1.4278688,0.57352984,0.71302253,0.04935464
4.76114,0.8576645522367452,3.1630987068638206,0.0,3.929571,3.6543338,5.139756,1.0781693
2.8811662,1.1134234890551362,0.9684961871244013,0.0,1.7136118,0.39570218,1.1447746,0.04935464
3.1059806,0.10025466091694864,1.5755358198657632,0.0,1.9840753,0.7053858,1.7591455,0.04935464
2.5347595,0.0,1.1168874870054424,0.0,1.442198,0.6180204,0.77394325,0.04935464
1.39368,0.0,0.3154729655943811,0.0,0.6996514,0.26816788,0.35546944,0.04935464
5.0735807,0.0,3.5511108487844467,0.0,4.14555,3.576646,6.524598,1.8967829
1.7087021,0.08460399979611241,0.5152597138658166,0.0,0.809984,0.40724748,0.19452411,0.04935464
2.2987564,0.0,1.07256239047274,0.0,1.2026061,0.28040528,0.4656348,0.04935464
1.6853788,0.0,0.4956634232075885,0.0,0.80590093,0.23282349,0.23897775,0.04935464
1.4275843,0.0,0.31589204154442996,0.0,0.68633753,0.24990284,0.38780475,0.04935464
3.5013642,0.0,1.787412806879729,0.0,2.2948084,0.5906871,2.1398988,0.04935464
1.5646551,0.0,0.41279361059423536,0.0,0.7227943,0.11866363,0.33192524,0.04935464
1.4406362,0.0,0.3164123761234805,0.0,0.6810992,0.24182537,0.39430386,0.04935464
2.353949,0.0,1.0773539333604276,0.0,1.2314206,0.2685252,0.38477612,0.04935464
2.6088831,0.1502888865624813,1.1146688810549676,0.0,1.4353647,0.60807556,0.6979808,0.04935464
2.320231,0.0,6.381170013919473,0.0,1.7981596,1.1296734,1.4277232,-1.392204
1.7077248,0.08229268459044159,0.4519394662929699,0.0,0.7773946,0.24880618,0.27757254,0.04935464
3.5187683,0.08787888621824087,1.8779954337514937,0.0,2.3190863,1.31735,2.19627,0.11084708
5.1292415,0.5965989175179076,3.2082067988812923,0.0,4.171925,3.2638233,5.7625165,1.6166486
3.8830044,0.5272578561383621,2.25500182248652,0.0,2.7616367,1.891387,2.7057912,0.20878683
3.327537,0.0,1.6521064611151814,0.0,2.125741,0.9584604,2.0033727,0.09386245
3.102438,0.06371130233523722,1.59138856921345,0.0,1.9442416,0.90302086,1.6648604,0.05628008
3.212081,0.17962296719767576,1.5823164372704923,0.0,2.0171602,0.7125678,1.7175636,0.04935464
2.7853026,0.0,1.3175378576852381,0.0,1.5677363,0.8550566,0.9079115,0.04935464
1.5050629,0.0910470309919571,0.3398974018637091,0.0,0.6852071,0.20659408,0.37804323,0.04935464
1.7949907,0.0,0.5058790859766304,0.0,0.83071643,0.30352333,0.2343271,0.04935464
1.6360986,0.0,0.4209210182307288,0.0,0.7496183,0.05577139,0.35231888,0.04935464
1.5172057,0.0817454398456357,0.3664403432048857,0.0,0.7078095,0.31519708,0.36639413,0.04935464
2.5246513,0.0,2.4525023996829987,0.0,1.5192956,0.80291086,0.7454972,0.04935464
3.5694077,0.31798490832679166,1.926719625480473,0.0,2.4098704,1.6374582,2.151196,0.07327405
2.8682792,0.1400270027079913,1.27212316961959,0.0,1.6620992,0.9295327,0.9170489,0.04935464
3.951757,0.0,2.1491271536797285,0.0,2.7637153,1.1118808,2.747269,0.19004512
1.6527846,0.031120640898534294,0.4575164389098063,0.0,0.7599036,0.2765273,0.27766287,0.04935464
4.3096743,1.1262021207943131,2.256160997785628,0.0,3.194039,2.2731028,3.2883847,0.32009348
1.8352556,0.0,0.5762872891500592,0.0,0.85354215,0.21113841,0.13913515,0.04935464
1.9100139,0.0,0.5884258565492928,0.0,0.89118433,0.3107767,0.10153599,0.04935464
3.054186,0.3977494446303188,1.5428744349628687,0.0,1.9214839,0.8728778,1.6107317,0.04935464
2.5322974,0.10599906488406277,1.0085773863829672,0.0,1.3730469,0.57693607,0.59076816,0.04935464
2.6854143,0.01973407033471893,1.3149284664541483,0.0,1.5448699,0.8515294,0.8817353,0.04935464
3.297199,0.0,1.705902786925435,0.0,2.0998476,1.0517828,2.0369802,0.04829066
2.718333,0.0,1.3213788578286767,0.0,1.5942594,0.4716113,0.91454685,0.04935464
2.5216064,0.15125749904803343,1.1392150889150798,0.0,1.4160415,0.6184423,0.76841533,0.04935464
2.2935665,0.17014367184251697,0.8184162934776396,0.0,1.211516,0.39000788,0.45528597,0.04935464
3.7239413,0.5530382137901886,2.26186852902174,0.0,2.6773598,1.9496374,2.6937249,0.17067306
2.6836383,0.6928795375770805,1.0919444379396737,0.0,1.5567915,0.24515168,1.0166574,0.04935464
2.660895,0.17502038930781422,1.2810617149807513,0.0,1.5148939,0.73024416,0.98737824,0.04935464
4.581672,0.1651016809832644,2.8409213572740555,0.0,3.468633,0.8974295,5.1681833,0.7290446
3.354179,0.3084357291117933,1.893218841869384,0.0,2.2677162,0.85993856,2.2635095,0.06593283
2.9351552,0.37545887154376334,1.5464664297178388,0.0,1.8043531,0.8679529,1.6363866,0.04935464
2.535687,0.0,1.1535056470893323,0.0,1.4186351,0.5939056,0.74623936,0.04935464
3.8548267,1.9441007125971512,0.8236630994360894,0.0,2.4677463,1.3283094,2.1293607,0.04118743
3.3572166,0.0,1.648998346645385,0.0,2.08561,0.9103549,1.8988066,0.04935464
4.597894,0.34119134130564704,2.619051500223577,0.0,3.4136868,0.96599096,4.2734137,0.31869572
2.6627421,0.0,1.1499610310420394,0.0,1.4481962,0.749254,0.6331704,0.04935464
5.1789093,0.6816986547410124,3.2813846971839666,0.0,4.0468507,3.3027768,5.580088,0.89203864
2.8652585,0.17714586523758066,1.306119232904166,0.0,1.6148709,0.7999442,0.8576541,0.04935464
2.0178158,0.0,0.5884258565492928,0.0,0.97795194,0.3406173,0.11656392,0.04935464
1.5185374,0.01948483296095007,0.33886599470861256,0.0,0.73094094,0.2579992,0.35743847,0.04935464
4.7781415,0.38187527944122385,2.631611726246774,0.0,3.5455704,1.6873407,4.1904593,0.37388653
3.1902385,1.1279258147147522,0.9613089321646839,0.0,1.8544874,0.36978382,1.0343508,0.04935464
1.8390132,0.0,0.46554695174563676,0.0,0.8879877,0.39083177,0.2546093,0.04935464
5.861931,1.048517570734265,3.7511195288971066,0.0,5.068928,4.2280097,6.9156914,1.7538687
2.2695022,0.04055859845742011,0.7435322867240757,0.0,1.1582637,0.46327573,0.14440393,0.04935464
5.5698886,0.6779432717597719,3.1991504598408937,0.0,4.5089884,3.0823872,5.435356,1.1802589
3.1053944,1.2820049379582408,0.38344971486367285,0.0,1.7740195,0.83412796,0.8141665,0.04935464
5.5613976,0.720934896234848,3.17877690307796,0.0,4.4494543,3.0195951,5.3893747,1.0914289
1.6472037,0.03848367114659014,0.3734501951839775,0.0,0.78354,0.26572186,0.3929164,0.04935464
3.0438921,1.283809908035058,0.3828314761631191,0.0,1.7047265,0.7502081,0.73970777,0.04935464
1.7041954,0.0,0.4216129967244342,0.0,0.82554656,0.35633162,0.30122688,0.04935464
2.9709642,0.0,1.2813597614876926,0.0,1.7303407,0.8482073,0.8391117,0.04935464
3.461953,0.0,1.654087936040014,0.0,2.2318256,0.8349273,1.8846712,0.04702428
1.6108364,0.0,0.41438237065449357,0.0,0.7735651,0.14436162,0.3848043,0.04935464
2.3869135,0.0,0.7525643426924944,0.0,1.2299299,0.37609687,0.29071304,0.04935464
5.028858,0.3404706723537699,2.8051068540662527,0.0,3.8320775,1.008061,5.029873,0.6256778
1.7659414,0.061312590231993855,0.4610530397621915,0.0,0.845906,0.39082044,0.29447597,0.04935464
5.6406484,0.38680365931887045,3.585408520884812,0.0,4.508108,2.00417,6.8237514,1.5499601
3.7297416,0.35268359766710744,1.896663832012564,0.0,2.4595954,0.8099812,2.1865056,0.09428398
3.0891154,0.1767514302830281,1.3794163498096168,0.0,1.8560982,0.6378854,1.1629148,0.04935464
1.7323815,0.04490135490004992,0.4575164389098063,0.0,0.8565603,0.34481263,0.3115322,0.04935464
2.9086,0.0,1.30243259947747,0.0,1.6340121,0.46403652,0.87812245,0.04935464
5.071264,0.6506053215387895,2.9072897834703326,0.0,3.99109,1.5892016,5.3330665,0.74583924
3.0451844,0.0,1.4352359483018517,0.0,1.7842054,0.31039304,1.135898,0.04935464
3.9728203,0.1701779382108834,2.0574235869571567,0.0,2.7291076,1.7758117,2.550639,0.06908141
3.609375,0.0,1.8020156607963145,0.0,2.2939472,0.6010353,2.0398288,0.02315082
4.0773144,0.11178831452413189,2.2606858424842358,0.0,2.8379745,1.3737707,2.830637,0.05105115
4.615651,0.3205932794696739,2.617852189578116,0.0,3.4345927,0.97690684,4.254113,0.35177928
2.8145118,0.0,1.2875877460464835,0.0,1.6287838,0.6425376,0.8242569,0.04935464
3.926358,1.9478928243878402,0.8200772199779749,0.0,2.5865545,1.2591134,2.1463284,0.10863727
2.1128683,0.0,0.7483907416462898,0.0,1.0442268,0.44972306,0.23381454,0.04935464
3.8767388,0.48314040906878963,2.262162300758064,0.0,2.699233,1.7768629,2.544223,0.04935464
3.6441977,0.2965949258451498,2.083746436983347,0.0,2.3900821,0.6746818,2.1859522,0.11687046
1.5795473,0.03362585993396946,0.41909260384272784,0.0,0.7683066,0.08142814,0.33301282,0.04935464
5.1004825,0.0,3.5681512719020247,0.0,3.9442728,3.3549743,5.8794622,1.0688757
1.7053894,0.07900785578271358,0.5161485099233687,0.0,0.8304208,0.3989802,0.25409067,0.04935464
1.4236135,0.007572603216254197,0.3387338627362624,0.0,0.7397715,0.28067604,0.39631408,0.04935464
2.6467292,0.1310603589988859,1.1498047644272447,0.0,1.465677,0.73723537,0.6984139,0.04935464
1.5982085,0.0,0.40403074643108994,0.0,0.7787439,0.22542298,0.3093513,0.04935464
1.4406582,0.0,0.34058783669024706,0.0,0.74812394,0.311252,0.38067874,0.04935464
3.3396513,0.0,1.6520884120836854,0.0,2.0160396,0.8364742,1.7159789,0.04935464
1.4340575,0.0,0.3155998728470877,0.0,0.7371985,0.35733858,0.3961551,0.04935464
1.5184575,0.0,0.36817738437093794,0.0,0.76401645,0.36221322,0.33954674,0.04935464
1.9979382,0.0,0.6615768000483513,0.0,0.9609782,0.34399614,0.25427687,0.04935464
1.5663593,0.0,0.36677683296147734,0.0,0.7813091,0.35489827,0.409127,0.04935464
5.0989003,0.8451148393672134,3.1664748257026076,0.0,3.9229908,3.4416013,4.7665873,0.831734
2.2485912,0.06568382283750526,0.7293881988152862,0.0,1.1055167,0.36373955,0.26456028,0.04935464
4.73461,0.1873832307769349,2.700270004570484,0.0,3.5413945,1.5150017,4.0787883,0.22872421
1.6197659,0.02469627862320742,0.41286788473371416,0.0,0.80460775,0.18388756,0.38061824,0.04935464
2.402372,0.0,0.7554788456764072,0.0,1.1782496,0.3773531,0.30317467,0.04935464
2.606157,0.10093508395003638,1.030266503803432,0.0,1.3723551,0.4933463,0.5055147,0.04935464
2.9997342,1.2829220083823898,0.38470528030302376,0.0,1.6161714,0.7402547,0.77628917,0.04935464
2.4000685,0.0,0.8171927591320127,0.0,1.2359228,0.44954515,0.3854162,0.04935464
2.8162553,0.0,1.1626727739349008,0.0,1.5435569,0.74756235,0.70375973,0.04935464
5.6848245,0.0,3.5519085684791207,0.0,4.6497583,2.972834,6.52689,1.523827
2.146748,0.0,2.0873638428747654,0.0,1.196302,0.5257522,0.38553414,0.04935464
3.123225,0.22858652424286494,1.3721511396579444,0.0,1.8373864,0.65784895,1.1450689,0.04935464
1.7985909,0.0,0.4943824466317892,0.0,0.88244903,0.2820014,0.31094345,0.04935464
5.420945,0.28182721138292893,3.1559683894738555,0.0,4.3547235,2.703111,6.3035054,1.3460408
1.9774449,0.0,0.5805327300913632,0.0,0.95578504,0.31761044,0.31163257,0.04935464
5.807274,0.6072662726499951,3.5754654044285417,0.0,4.8190084,2.1752226,6.5974216,1.1979342
2.6493378,0.0,2.4581868946552277,0.0,1.5487318,0.6919895,0.7200949,0.04906446
1.8237898,0.09203952280001267,0.4611374071100727,0.0,0.90775734,0.42843646,0.28804064,0.04935464
4.2131634,0.0,2.177853612229228,0.0,3.0564346,1.1763108,2.7675488,0.18599157
1.795406,0.02551881536551151,0.4740247124573216,0.0,0.89807266,0.3911453,0.29067618,0.04935464
1.6767696,0.03071648105847057,0.41192437754943967,0.0,0.84689295,0.20665152,0.34055352,0.04935464
4.409086,0.35830982760715285,2.4233069038018584,0.0,3.2555375,1.432375,3.4911397,0.34026098
5.5991,0.36920978388899817,3.529601152986288,0.0,4.5184197,2.8854184,6.2318106,1.2580072
1.5243794,0.17337546043528318,0.3410205087857321,0.0,0.79729587,0.26207095,0.32855678,0.04935464
5.532398,0.24491250335311923,3.772606188431382,0.0,4.6407,4.2500954,6.7804413,1.945864
4.645133,0.5624282562026793,2.8912745928391814,0.0,3.6673465,1.8294599,4.7860403,0.5119751
1.8834385,0.0,0.5638097680639476,0.0,0.9350646,0.24400699,0.20892833,0.04935464
1.7281662,0.0731045218603958,0.5170176539104432,0.0,0.8416745,0.4238139,0.21965516,0.04935464
3.6657155,0.5092087077934859,2.081185136921704,0.0,2.5290635,2.06745,2.2620175,0.03477896
1.8601553,0.0801659058637781,0.5943989579100162,0.0,0.89360034,0.41520396,0.1654471,0.04935464
2.740442,0.30290654268624695,1.2151423771865666,0.0,1.5258348,0.23393223,0.9642303,0.04935464
2.6971736,0.0,1.2963446136564016,0.0,1.5434595,0.697673,0.9179117,0.04935464
2.2109008,0.055790568988690864,0.8174534607678652,0.0,1.1124282,0.421942,0.372661,0.04935464
2.0060472,0.0,0.7431136560626328,0.0,1.0005369,0.453619,0.21651447,0.04935464
5.1503987,0.2516994846968369,3.583897389471531,0.0,4.141769,2.087707,6.4701357,1.3562051
3.3949926,0.47543472174425166,1.864494876936078,0.0,2.257691,0.82320195,2.12942,0.04935464
2.4634504,0.1923809405931687,0.9968763892538846,0.0,1.3406515,0.58321965,0.6248933,0.04935464
4.9389057,0.0,3.5511108487844467,0.0,3.9896138,3.547142,6.142695,1.2128195
3.4220731,0.4419936953544066,1.867369778919965,0.0,2.2155807,0.8326458,2.1879241,0.03868795
1.6652392,0.048798925413445514,0.5222033662721515,0.0,0.80379194,0.40698847,0.18518205,0.04935464
1.7766304,0.0,0.5777969362679869,0.0,0.8396071,0.24586785,0.1552675,0.04935464
1.4694287,0.03275741679359082,0.3746251040138304,0.0,0.7263883,0.25736317,0.25298682,0.04935464
2.842986,1.1260568398021507,0.9566422482021153,0.0,1.651636,0.37744778,1.0072889,0.04935464
3.2553113,0.0,1.6991769103333354,0.0,2.0011718,1.0520399,1.988635,0.07568533
1.8553542,0.0,0.588047361234203,0.0,0.87709516,0.3170134,0.15962899,0.04935464
1.5516524,0.0,0.4210614028852433,0.0,0.7557094,0.34415445,0.22586995,0.04935464
2.8033319,0.14632518543676828,1.4532858110032976,0.0,1.6481806,0.63230413,1.3217226,0.04935464
5.2174935,0.8471450146878897,3.7543341564014554,0.0,4.2629113,4.02732,6.5901666,1.686711
2.8235245,0.0,1.4227977907285094,0.0,1.6581888,0.29335544,1.2946581,0.04935464
2.5433314,0.04766543648173597,1.1456411378458142,0.0,1.3636599,0.6108758,0.65452206,0.04935464
4.8652825,0.47595590329446297,3.2841716101393104,0.0,3.84021,3.3043892,5.7084637,0.902044
2.6030216,0.2132050260099096,1.1407709866762161,0.0,1.4320889,0.7229099,0.66090477,0.04935464
2.322844,0.0,0.8409297291655093,0.0,1.174571,0.3574348,0.3955459,0.04935464
1.4671781,0.02604836920834272,0.35165598965249956,0.0,0.73018324,0.25156534,0.2847719,0.04935464
4.782795,0.8156975654933528,3.1766114942729473,0.0,3.851084,3.6451242,5.009122,0.7890107
5.330676,0.9136923788935606,3.7340615317225456,0.0,4.20219,3.8590608,6.3445115,1.3192885
1.4098781,0.0,0.34058783669024706,0.0,0.72420454,0.3004892,0.31966794,0.04935464
2.4203267,0.157816573831072,1.0254704486578703,0.0,1.2847705,0.45656818,0.4695458,0.04935464
2.0812879,0.0,0.7388349669054151,0.0,1.0338221,0.30474195,0.21172103,0.0368643
2.3502774,0.10712855067045714,0.8136768196709454,0.0,1.2143602,0.3678407,0.3863772,0.04935464
3.5463169,0.3388876098973154,1.9064544816501439,0.0,2.3342106,1.8346491,1.9803786,0.03660876
3.475398,0.2708576351395922,1.941039632074535,0.0,2.3026319,1.6664507,2.0050023,0.04935464
1.6872303,0.0,0.49525467795319855,0.0,0.8887014,0.26088598,0.18320148,0.04571789
1.4779849,0.0,6.014707703143358,0.0,1.2222685,0.3683763,0.60768974,-1.0350044
2.2223444,0.0,1.3397158426232636,0.0,1.1957673,0.52452874,0.3605389,0.02936137
4.31671,0.9956137344327695,2.3116330336779356,0.0,3.1245408,2.2928507,3.332258,0.16261768
2.7289467,0.0,1.1955996695905924,0.0,1.5441443,0.7871983,0.7575708,0.04935464
4.48192,0.33263900687440673,2.6301331305876374,0.0,3.317632,1.859729,4.2620997,0.43176946
1.8651944,0.11158409654698437,0.5883650004398078,0.0,0.91659254,0.41313058,0.1514946,0.04935464
2.0278277,0.0,0.7483907416462898,0.0,1.031405,0.46787226,0.24461058,0.04935464
1.5508707,0.0042802257822531845,0.40229569422081113,0.0,0.78643346,0.2440812,0.21406233,0.04935464
2.8389091,0.22553378631726198,1.4408914698287845,0.0,1.7386075,0.70233184,1.4389967,0.04935464
2.2653635,0.0,1.0757240583188832,0.0,1.2104841,0.33509287,0.45560566,0.04935464
3.241636,0.0,1.6551509290002286,0.0,2.0102894,0.89606994,1.8132005,0.04935464
2.6797342,0.2035176670951655,1.3013447890989482,0.0,1.5492159,0.846427,0.92795193,0.04935464
4.4356503,0.049317707368210444,2.706314530223608,0.0,3.3894634,1.5856785,4.4874783,0.4943899
3.4227028,0.08367524052730874,1.883733719587326,0.0,2.2590883,1.3679823,2.1707392,0.06408685
1.6970305,0.0,0.5268243933096528,0.0,0.8302615,0.4862567,0.16890243,0.04935464
2.9195745,0.2364762395355184,1.3868983858264983,0.0,1.7867053,0.77151096,1.4174246,0.04935464
3.370122,0.0,1.6996173304505646,0.0,2.185025,1.116754,2.1547916,0.05317399
4.041773,2.226949327296668,0.6653812271542847,0.0,2.7272396,2.374828,2.461054,0.08982372
4.7429657,0.6567986412293377,2.8918906347826123,0.0,3.8013554,3.528074,4.5129466,0.5581239
1.8302114,0.050841785489385644,0.5171159736346453,0.0,0.8867841,0.4656058,0.19750834,0.04935464
1.7398193,0.07735160457087462,0.451971972361207,0.0,0.8310569,0.30280584,0.24008036,0.04935464
2.8463955,0.2078241487940429,1.3088701665401459,0.0,1.6251206,0.8870283,0.95073193,0.04935464
2.3835404,0.0,6.371725620701909,0.0,2.0759592,1.0755987,1.3354982,-0.9030089
2.0217073,0.0,0.5904921737965196,0.0,1.0014946,0.38268286,0.28274825,0.04935464
3.502381,0.14472826984650594,1.6439021076075733,0.0,2.2500465,0.9380061,1.9513929,0.05362198
5.7743855,0.34548033941798645,3.5838178312405944,0.0,5.0132604,2.3875427,6.966883,1.4291655
5.0213737,0.8328428746728761,2.9049768950790167,0.0,4.1757035,3.7093189,4.8634467,0.9919657
2.6139734,0.0,0.8386185031849891,0.0,1.3745567,0.41952044,0.46963415,0.04935464
5.9890046,0.3315017606756142,3.5336457984521985,0.0,5.227545,3.2111363,7.2579083,2.01412
2.6553917,0.1571857109022763,0.8128150971606374,0.0,1.4085907,0.42632452,0.4675481,0.04935464
3.90602,0.2236660901745109,1.8647570628672838,0.0,2.6709867,1.3500574,2.1397128,0.10490283
3.1673317,0.0,1.2710138666443527,0.0,1.8352512,0.8841485,0.84153974,0.04935464
2.786852,0.10605449456495752,0.981670911423862,0.0,1.5120133,0.37944338,0.61286724,0.04804884
3.0800586,0.2883867031777927,1.1321832099929452,0.0,1.7466619,0.8712198,0.78833055,0.04935464
2.935927,0.0,1.1587213422171772,0.0,1.6637602,0.6253549,0.70352066,0.04935464
5.9716682,3.2864035023096334,1.4774104789830744,0.0,4.9332757,3.2507637,5.742197,1.4597849
3.1927812,0.10616172718380061,1.2729541375301778,0.0,1.9111651,0.9438698,0.9743049,0.03724362
2.979543,0.0,1.1703231884166598,0.0,1.6468304,0.4977927,0.67428035,0.04935464
5.6976347,0.7263403486477736,3.2553359074518085,0.0,4.8831563,3.6324823,6.264529,2.0873961
1.671587,0.07840071624548435,0.36664366198237985,0.0,0.84653044,0.40760776,0.37159753,0.04935464
1.9305012,0.04553115978987479,0.4628780105849728,0.0,0.987451,0.47480297,0.29709074,0.03808067
1.9268581,0.04337203298677343,0.46467023785226047,0.0,0.95441157,0.46553352,0.31537738,0.04935464
2.08354,0.0,0.575705801602453,0.0,1.0499403,0.30941215,0.29691797,0.04935464
4.3231606,1.9301252928249923,0.826333703007549,0.0,2.9954872,1.4918394,2.411694,0.20694312
2.5514193,0.15660685328224458,0.8031773893162608,0.0,1.3279169,0.45934862,0.38741726,0.04935464
5.022685,0.23596242573634182,2.612920291721821,0.0,4.0901475,1.112483,4.451978,0.704333
2.7569082,0.0,2.5011362275108695,0.0,1.6653273,0.8178702,0.7947844,0.04935464
1.6675327,0.0,0.3569653141312301,0.0,0.84054935,0.31059918,0.33669066,0.04696275
1.8767422,0.05106867097953241,0.4565231187734753,0.0,0.9156969,0.34231168,0.29801303,0.04935464
4.4339194,0.5632942665393161,2.3692545667290688,0.0,3.4827793,1.4258088,3.2910516,0.35805935
3.8300526,0.28259358740271545,1.9372711842879653,0.0,2.6488528,1.7462568,2.1357942,0.12749957
2.830625,0.0,1.1593285971321166,0.0,1.5972443,0.631344,0.7347461,0.04935464
1.5971481,0.16927780932182473,0.34202223003376275,0.0,0.8158465,0.27129856,0.3496256,0.04935464
2.3566563,0.0,0.7118962530512363,0.0,1.1999339,0.2055546,0.35387897,0.04935464
2.7946708,0.029511900659175513,1.1480145854875445,0.0,1.5327263,0.7569421,0.8321428,0.04935464
4.237791,2.2296339588795417,0.6579285801853985,0.0,2.927051,2.3937275,2.5956664,0.26146206
2.2365873,0.10482070663318604,0.7277209789026529,0.0,1.1002042,0.4007565,0.3014163,0.04935464
5.2002926,0.7438018950194407,3.267867397516966,0.0,4.310751,3.7008138,6.223478,1.6883209
5.571547,0.38386700359793985,3.5309351189062,0.0,4.639126,3.091083,6.7626576,1.6058697
1.5335877,0.17264498106590412,0.3395317605463788,0.0,0.7697674,0.2779312,0.29950458,0.04935464
1.4929166,0.03656396022189606,0.3377952240407467,0.0,0.7680209,0.30774635,0.29739994,0.04935464
1.7326446,0.014687020950369448,0.47289492620620877,0.0,0.83852077,0.42252705,0.20236474,0.04935464
3.967096,1.9634363552578533,0.8182027924340218,0.0,2.6167593,1.3648671,2.1731331,0.04935464
1.7417272,0.0,0.4690948926145211,0.0,0.84473336,0.4506508,0.21509984,0.04935464
1.7329003,0.0,0.451971972361207,0.0,0.8291111,0.315096,0.2333993,0.04935464
2.2793534,0.0,1.339725460857153,0.0,1.1908085,0.547091,0.42728373,0.04935464
5.1512713,0.6505500678802942,3.2854583160951734,0.0,4.1639185,3.5359678,5.8735294,1.0859051
4.266961,0.0,2.450004033744335,0.0,3.240577,1.4578583,3.3268323,0.1767094
2.7962923,0.0,1.2914959550835192,0.0,1.5899305,0.6839333,0.9765035,0.04935464
2.5932536,0.0,1.1177224921993911,0.0,1.4193887,0.63402295,0.728106,0.04935464
1.4767812,0.032961767703107304,0.3647436748724431,0.0,0.7720628,0.3238772,0.2686507,0.04935464
4.0726047,0.5062801320341817,2.4127085600048304,0.0,3.0160952,1.3894689,3.3063111,0.16979888
2.1342406,0.0,0.7120500854216516,0.0,1.093748,0.20373102,0.3823921,0.04935464
1.7932087,0.058150096858754205,0.5659118865150958,0.0,0.90839994,0.25097492,0.23487958,0.04935464
3.1396072,0.0,5.25471143424511,0.0,2.713256,2.2305696,3.1593623,0.12741677
2.7056146,1.281835803420516,0.3831005492247641,0.0,1.5624692,0.8387796,0.93409485,0.04935464
2.7762642,0.0,1.4252187358215451,0.0,1.7142881,0.32812735,1.3010746,0.04935464
3.73463,0.0,2.1967317117378116,0.0,2.5303388,1.1502669,2.6020322,0.09115002
5.1724,0.0,3.587736370973289,0.0,4.1430087,1.9993955,6.4054375,1.2517861
4.139518,1.2381057825733173,2.234598104842007,0.0,2.8473911,2.2886963,3.3198466,0.26184574
2.573772,0.0,1.1520041339099407,0.0,1.4594854,0.7709397,0.7325856,0.04935464
3.3701406,0.3069392445995231,1.8495234427973628,0.0,2.1662636,1.3137385,2.0735385,0.04935464
1.4297587,0.15170742306809212,0.3398596710758284,0.0,0.70800805,0.23579887,0.32803088,0.04935464
2.071656,0.07027176909559835,0.7289604842662811,0.0,1.0578897,0.3473057,0.21118173,0.04935464
3.3131602,0.0,1.6957014030776918,0.0,2.136432,1.0987794,2.0445719,0.02414035
5.044303,0.11453154844232909,3.5315889213234186,0.0,4.04744,3.532002,6.13112,1.4329573
1.6491624,0.0,0.47503815963864326,0.0,0.828884,0.34200796,0.2536797,0.04289993
1.5017008,0.03590931206237668,0.37498287856578827,0.0,0.760962,0.23977818,0.3081391,0.04935464
3.8520005,0.0,2.1721147326752543,0.0,2.623129,1.0885947,2.488648,0.18077566
1.8082113,0.0,0.5801009782589972,0.0,0.9070355,0.25492144,0.19438842,0.04005826
1.4511487,0.0,6.168768536299467,0.0,1.2025309,0.3860346,0.5551,-1.4581535
2.5274577,0.0,1.126567111350596,0.0,1.433547,0.6098086,0.66128874,0.04935464
4.234345,1.2648790281264575,2.277945466339588,0.0,2.9934213,2.291537,3.2167838,0.2771664
2.2544372,0.0,6.311760088428855,0.0,1.8332087,1.065492,1.2667598,-1.1098325
2.069775,0.0,0.74933095369488,0.0,1.0467862,0.43698487,0.14332707,0.04935464
2.8390083,1.2825824993947745,0.38226780015975237,0.0,1.6401687,0.8258058,0.7774266,0.04935464
3.1971934,0.0,1.588038217741996,0.0,1.9760797,0.6966697,1.5720146,0.04935464
3.5001836,0.2517187657707155,1.934819365851581,0.0,2.320506,1.6402993,1.953081,0.03982165
2.8657632,1.2843158273772661,0.3828314761631191,0.0,1.6461798,0.8345526,0.8073937,0.04935464
3.8488657,0.2420665948542483,2.0600915187969804,0.0,2.7786648,1.9120171,2.649814,0.13506643
2.7756119,0.10846567541956696,1.2875877460464835,0.0,1.6497245,0.6913319,0.9178404,0.0409172
1.5015093,0.14928082690492603,0.3430281369946897,0.0,0.71225107,0.19739749,0.38804686,0.04935464
2.2701151,0.0,1.334737278521061,0.0,1.1920618,0.51848793,0.33268434,0.04935464
3.4797776,0.0,1.6996173304505646,0.0,2.2833776,1.1528645,2.0953538,0.04296349
5.4294057,3.2963203954902447,1.481122998520732,0.0,4.1494455,2.6363719,4.885642,0.60538375
2.8348854,0.0,1.2902309792116284,0.0,1.6347078,0.68979114,0.9150682,0.04935464
3.0487797,0.22219178085582053,1.3839790737256408,0.0,1.8331811,0.66410494,1.1996824,0.04935464
2.6619027,0.10456775553231248,1.0057242144830525,0.0,1.4495083,0.5911485,0.6291394,0.04935464
2.6652694,0.0,1.157674379646778,0.0,1.4803098,0.5969864,0.714955,0.04935464
2.5081298,0.07263459768038885,1.0306828189641237,0.0,1.3648914,0.45597485,0.550015,0.04935464
2.956118,0.0,1.446729025337845,0.0,1.857985,0.7010758,1.465123,0.04935464
2.6420822,0.1904436872266491,1.1666879709810019,0.0,1.5025294,0.47269908,0.7271111,0.04935464
2.4665444,0.0,1.0393088310956955,0.0,1.3726336,0.47523904,0.56321055,0.04935464
1.5221148,0.04834638341125201,0.41025463433470577,0.0,0.68803227,0.09486095,0.41581815,0.04935464
2.222099,0.0,0.7554788456764072,0.0,1.1706977,0.3967578,0.3320028,0.04935464
2.851989,0.27543796735886034,1.3746864348649979,0.0,1.7801735,0.7020284,1.2656114,0.04935464
4.6846333,0.6361863250647796,2.9072897834703326,0.0,3.9835644,1.5575471,5.1465607,0.68127835
1.8806858,0.0,0.6561223708558828,0.0,0.9229863,0.3036945,0.09774852,0.04935464
1.6923491,0.0,0.4854585957946256,0.0,0.7824534,0.18164223,0.2963137,0.04935464
2.4250088,0.0,1.033554277382791,0.0,1.3481138,0.49390703,0.5830497,0.04935464
1.4455651,0.06388507948700223,0.3694495145464316,0.0,0.621637,0.2560869,0.45808768,0.04935464
2.8887877,0.0,1.4532858110032976,0.0,1.8241192,0.75760317,1.4790515,0.04935464
1.77882,0.05621741428928437,0.5163018079474568,0.0,0.8312858,0.38971373,0.20919657,0.04935464
2.285629,0.10263805652227659,0.7538937369827181,0.0,1.2048316,0.4094227,0.3436525,0.04935464
1.5830424,0.0,0.4199401364894584,0.0,0.7013601,0.02366994,0.42471462,0.04935464
2.7635548,0.32941182795830126,1.2883544736541808,0.0,1.6823921,0.8494431,1.0059087,0.04935464
2.5946481,0.07610477212809753,1.1431394470855594,0.0,1.503856,0.7199975,0.7884934,0.04935464
1.4636493,0.1414264170022524,0.3395216673379764,0.0,0.6175162,0.14517847,0.49176794,0.04935464
1.8055276,0.0,0.5767939682118595,0.0,0.8697587,0.18350953,0.18156534,0.04935464
2.1265202,0.24106480806263725,0.6979383551515639,0.0,1.0827242,0.13349171,0.25212473,0.04935464
4.421185,0.5265414800509103,2.6101944129914045,0.0,3.572441,2.6253757,4.061039,0.8546363
5.0795217,3.304939759011672,1.4784143376164138,0.0,4.284803,2.9230278,5.22994,1.2901942
3.760456,0.0,2.163524106144905,0.0,2.9709811,1.2063711,2.5933666,0.1275596
1.3510175,0.0,0.31501185439992696,0.0,0.5649119,0.21088523,0.53578854,0.04935464
2.4438674,0.0,1.1446293233893812,0.0,1.4313087,0.8473675,0.7555541,0.04935464
2.5229146,0.0,1.1641517258249223,0.0,1.52241,0.8726161,0.8164749,0.04935464
1.6023078,0.06999593037485351,0.4642252461053431,0.0,0.726472,0.35132927,0.33379358,0.04935464
1.4539162,0.06052321544781167,0.40814853797201067,0.0,0.63111484,0.08204941,0.4746901,0.04935464
1.4604465,0.0,0.41325317812152207,0.0,0.64029914,0.06400563,0.4617021,0.04935464
3.4736261,0.2954204758468934,2.083398043178022,0.0,2.556044,0.6827861,2.2184315,0.06437704
5.1716504,0.6015323924226562,3.5265169059857726,0.0,4.6638,3.0811024,6.9505672,2.0320559
2.2035658,0.0,0.7538937369827181,0.0,1.1776888,0.39907125,0.3619754,0.04935464
1.6505934,0.08817962448782171,0.4618910432327539,0.0,0.75789225,0.3714347,0.31521076,0.04935464
2.525147,0.15852772213507915,1.1126021482050419,0.0,1.4375417,0.66647285,0.7493673,0.04935464
2.1797695,0.0,1.3402554136700928,0.0,1.2015586,0.58737737,0.45460266,0.04935464
1.6165795,0.029910471101034574,0.45580899459309876,0.0,0.7074732,0.26203722,0.36698765,0.04935464
1.5098144,0.013674253801379186,0.41286788473371416,0.0,0.6541753,0.07511657,0.43418252,0.04935464
1.8284469,0.0,0.5710708815604448,0.0,0.8657043,0.18115574,0.12539145,0.04935464
3.7785082,0.4957516437722122,2.2474977001547813,0.0,2.8504796,2.037873,2.5725615,0.19601493
2.8799539,1.1261246974255597,0.9661602624692023,0.0,1.7676268,0.39802855,1.1747862,0.04935464
4.4562297,0.28023460038134423,2.897374453023076,0.0,3.627007,1.7798142,4.9670677,0.61686754
1.884318,0.0,0.6611222494393587,0.0,0.9237791,0.31829306,0.10371324,0.04935464
2.2120473,0.0,0.8171927591320127,0.0,1.1714463,0.44596973,0.32481042,0.04935464
2.714058,0.20025740745930418,1.2827464495785534,0.0,1.654149,0.8464406,1.0828656,0.04935464
1.8352522,0.0,0.597557300934568,0.0,0.8786933,0.38682887,0.09475153,0.04935464
1.8394297,0.09089918272958818,0.5928770208265632,0.0,0.90297043,0.40697902,0.11315481,0.04935464
1.4667671,0.052095074853782355,0.36726866906974465,0.0,0.64632636,0.27766854,0.39344496,0.04935464
1.5232333,0.029425349179621713,0.41293583577498794,0.0,0.6821521,0.11571679,0.3930347,0.04935464
3.5552711,0.0,1.9343737210147083,0.0,2.589548,1.9679606,2.1803124,0.04665505
1.4692202,0.0,0.3577316558221355,0.0,0.70247734,0.19171354,0.3996771,0.04935464
1.9236403,0.0,0.6561223708558828,0.0,0.9612503,0.3233344,0.13232782,0.04935464
1.4605782,0.0611137670910652,0.37118376523721963,0.0,0.6900302,0.31433254,0.40397277,0.04935464
3.8287034,0.0,5.277192452922463,0.0,3.2754683,2.8134372,4.132927,0.10921156
1.4860148,0.0,0.35292556683998555,0.0,0.7137564,0.23399696,0.38120115,0.04935464
4.998803,0.845496909287479,3.2319398503750563,0.0,4.168611,3.539041,5.9732885,1.3860669
1.4807231,0.0,6.1160962376743555,0.0,1.1471584,0.418084,0.5564785,-2.0516706
5.3186746,3.293015615415246,1.4784143376164138,0.0,4.126419,2.8046055,5.073921,0.5956212
2.7655938,0.06322074805544178,1.2870875978842378,0.0,1.6297365,0.69092095,0.95801824,0.04935464
1.4999796,0.08734232892425642,0.3408681903965771,0.0,0.7307831,0.23230341,0.38831687,0.04935464
3.3755074,0.0,5.225281538441777,0.0,2.9762616,2.3344538,3.3123677,-0.01621767
2.837536,0.051031895734621725,1.2868704157881439,0.0,1.6641371,0.6960548,0.9616895,0.04935464
2.9515564,1.2788718558414738,0.3849108552094549,0.0,1.676451,0.795011,0.8543963,0.04935464
2.563252,0.0,2.559929760172963,0.0,1.5637621,0.8611215,0.8307979,0.00673248
2.3794088,0.05805959276617917,0.7463234744500369,0.0,1.2171365,0.41477317,0.36071897,0.04935464
2.112293,0.0,2.0883432403206825,0.0,1.137704,0.55496985,0.4156382,0.04935464
2.5707812,0.0,1.036767598707229,0.0,1.3635781,0.5081603,0.5837084,0.04935464
5.64832,0.8509844115538351,3.7474266020581126,0.0,4.7453585,4.205052,6.967751,1.8595619
4.701356,0.3330955051707169,2.6382297836244106,0.0,3.6570845,1.88603,4.4062614,0.371312
3.570564,0.07251161504754412,1.6944664693437517,0.0,2.4031658,1.135125,2.1473613,0.04935464
1.5715404,0.0,0.3706798469647765,0.0,0.7891435,0.3943,0.36006007,0.04935464
2.968418,0.0,1.282465027179569,0.0,1.7403367,0.9090026,0.9288666,0.0384144
5.0980706,0.18583870562954607,2.826513242907822,0.0,3.9589305,1.0836871,4.982104,0.49185658
2.7695165,0.1289742972980777,1.1368811829015613,0.0,1.5807853,0.68094796,0.7617297,0.04935464
4.1724734,0.0,2.266402873210609,0.0,3.1114056,1.4867189,2.998424,0.18679595
4.0530553,0.15183128277333333,2.068074415437877,0.0,2.7349718,1.8156648,2.6252658,0.0585355
2.9459558,0.0,1.3149129110388458,0.0,1.6908884,0.8332616,0.89675784,0.02652934
1.6521732,0.0,0.41438237065449357,0.0,0.82505417,0.20067517,0.40848395,0.04935464
2.3814304,0.0,1.336070888210088,0.0,1.2743857,0.52482,0.36510664,0.03727463
4.812843,0.15379525403963135,2.6466197334229946,0.0,3.629996,1.8384138,4.324929,0.44772592
4.311936,2.2394833030453922,0.6634088954888284,0.0,2.9151852,2.2383683,2.490642,0.13817596
5.499586,0.0,3.5479555930942297,0.0,4.683524,3.6855836,6.7071557,1.6022744
3.120524,0.0,1.4236653316766024,0.0,1.8452524,0.31275415,1.1669886,0.04935464
1.7960783,0.06807848585752878,0.49102761258836836,0.0,0.89605665,0.29488778,0.33534497,0.04935464
3.6808436,0.0,1.8010376882739365,0.0,2.3036957,0.6089603,1.9730988,0.08210034
4.11779,0.44270448892141534,2.2582140751183033,0.0,2.9093375,1.8941098,2.5627482,0.168063
2.9054859,0.3132710731217437,1.1288396269083023,0.0,1.6347743,0.7786661,0.7841914,0.04935464
1.8355961,0.06232145246020104,0.5184279719833285,0.0,0.90010244,0.440274,0.3338533,0.04935464
2.8950834,0.0,1.1912619648501277,0.0,1.6235446,0.82495373,0.7979232,0.04935464
4.8235984,0.5798683414703388,2.609525886364281,0.0,3.5836527,2.5804791,3.976586,0.49567083
2.6213677,0.0,1.0380643978714943,0.0,1.3718199,0.49650207,0.5690091,0.04935464
2.2740877,0.0,0.6748449755832553,0.0,1.0854092,0.25526628,0.25132212,0.04935464
3.0043027,0.039852737203281814,1.2771844980306923,0.0,1.680247,0.83475167,0.8832474,0.04935464
1.5948241,0.0324365650633047,0.3637965163215995,0.0,0.7912645,0.3667254,0.39581093,0.04935464
2.7442553,0.13660566309066985,1.0048895655199885,0.0,1.4581515,0.56963426,0.62520796,0.04935464
1.7000515,0.0,0.4176908649969846,0.0,0.8055116,0.10033257,0.35754496,0.04935464
2.8137996,0.0,1.1719595943577588,0.0,1.5290115,0.50862634,0.66158706,0.04935464
2.4367325,0.14611515829112132,0.8062215009704232,0.0,1.2158931,0.42412725,0.35101196,0.04935464
5.81517,0.46639845621226517,3.577715833671391,0.0,4.6341267,2.1936817,6.79183,1.6263819
3.757051,0.22531751250131404,1.9390992424450815,0.0,2.4756014,1.642895,1.9628307,0.0508539
2.9978118,0.19465532698362595,1.2390187522396445,0.0,1.6432083,0.25811133,0.9555133,0.04935464
2.9382248,0.0,1.2998693995177746,0.0,1.6376101,0.6696466,0.8570411,0.04935464
4.7715206,0.21100510677777462,2.640544571913779,0.0,3.4599767,1.7922773,4.1147714,0.5070245
1.5960683,0.05209304071779681,0.3511919395532459,0.0,0.77355224,0.31085742,0.41415095,0.04935464
4.829036,0.0,2.7004108345136046,0.0,3.519658,1.5203822,4.125217,0.4617438
1.8322306,0.08631999153843094,0.5158054595813155,0.0,0.8781411,0.41218352,0.3159058,0.04935464
4.2559657,2.2368738281451153,0.6687271257396787,0.0,2.8062415,2.1858401,2.2151952,0.08216383
3.514295,0.0,1.6542656952515244,0.0,2.1112998,0.7881258,1.6784571,0.10040873
4.4334507,0.4366386938405664,2.4170761881396174,0.0,3.2780333,1.385954,3.4304843,0.26601124
3.9428449,0.41469081253399903,2.0974575262516737,0.0,2.7098293,2.07766,2.2538054,0.1312612
1.5883528,0.0,6.062555685639381,0.0,1.3514377,0.3825127,0.5901636,-0.5421568
5.488134,0.32114969559884204,3.2185897417366505,0.0,4.334504,3.0753522,5.3496876,0.7925578
1.5333214,0.0,0.31681147345807403,0.0,0.76406205,0.34137407,0.44067582,0.04935464
4.478193,0.5130161007019476,2.4045249866321683,0.0,3.1658514,1.282631,3.1107075,0.12342099
3.1287975,0.0,1.4479991071857512,0.0,1.8731626,0.63954115,1.2030593,0.04935464
2.9031212,0.0,1.195299366954714,0.0,1.625606,0.7693008,0.72731686,0.04935464
2.3654087,0.0,1.3384773465804756,0.0,1.2320592,0.50554913,0.3377418,0.04935464
4.1748023,0.0,2.176514659076929,0.0,2.8869236,1.1449167,2.6165907,0.08265126
4.84374,0.6610703616965417,2.603724547661841,0.0,3.6859677,2.6161888,4.0900497,0.40349883
2.2521386,0.06512221255424194,0.734612918458879,0.0,1.1203837,0.34376773,0.28061816,0.04935464
2.9828613,0.0,1.3148278906010091,0.0,1.7426665,0.49588782,0.9282306,0.04935464
5.165358,0.0,2.8290075715631247,0.0,4.1233954,1.1241335,5.1274366,0.44462925
4.818205,0.34310369902929017,2.6087504904717207,0.0,3.808197,1.0701754,4.5069737,0.43218276
2.4703255,0.0855198714907829,0.7441741554066539,0.0,1.2460915,0.39676833,0.35179663,0.04935464
3.466437,0.05333740119700269,1.5755358198657632,0.0,2.2136707,0.70561874,1.7172997,0.04935464
2.7033741,0.23167572443424278,0.9818211221136153,0.0,1.4591297,0.36852613,0.5922349,0.04935464
2.721297,0.0,0.9857522486709058,0.0,1.4630401,0.37860483,0.5494997,0.02801844
1.6360065,0.0,0.3559212904656306,0.0,0.8607873,0.3344841,0.42697662,0.04935464
3.1181276,1.2857995421260502,0.3850083437282592,0.0,1.8143758,0.81581354,0.8846089,0.02978988
4.555225,0.30620474785146595,2.4370369920507073,0.0,3.494237,1.4917871,3.7693071,0.2359895
3.6110618,0.0,1.659453366883099,0.0,2.4558964,0.9269923,1.9415886,0.05244989
5.436832,0.6316114515350096,3.2913926476612687,0.0,4.518448,3.556839,6.124804,1.4299091
1.6084598,0.0,0.3430281369946897,0.0,0.8765739,0.3170671,0.39030993,0.04935464
2.9904864,0.13636572753880485,1.3081487989984453,0.0,1.7709382,0.85064954,0.90582013,0.04171976
5.587905,0.0,3.526452546939254,0.0,4.73036,3.5426512,6.614484,1.4548763
4.178165,1.949164244409937,0.8288360468577594,0.0,2.856566,1.3200346,2.2544405,0.13894895
2.0515318,0.0,0.5587892874609679,0.0,1.0338727,0.13322619,0.31012133,0.04935464
5.240325,0.37015973606181163,2.8294744715094566,0.0,4.1778197,1.1545051,5.602586,0.906139
3.9555967,0.0,2.109639197587967,0.0,2.85072,0.7703211,2.4969046,0.08555148
2.893923,0.0,1.1594929383136332,0.0,1.6781068,0.8005481,0.7339246,0.04935464
4.2023673,0.5216274644638103,2.2646003449335694,0.0,3.1655116,1.8752525,2.776566,0.25831056
3.1653404,0.0,1.4236653316766024,0.0,1.9888912,0.3168739,1.2009023,0.04935464
5.02207,0.6820837213970141,2.919914606027305,0.0,4.0367336,3.509702,4.882647,1.0275112
4.894377,0.0,2.935698009096086,0.0,3.89601,1.8839028,4.847167,0.52467626
3.3561893,0.11182314086340024,1.588038217741996,0.0,2.1450305,0.6842158,1.6973312,0.04935464
1.7630371,0.0689510052749006,0.4616466985316947,0.0,0.92242324,0.47325492,0.27942303,0.03629139
2.7284513,0.10473455343627745,1.1734719132073224,0.0,1.5404056,0.49966726,0.7353571,0.04935464
3.4191415,0.0,5.247600115835667,0.0,2.9948747,2.2787719,3.34811,0.21180795
5.020744,0.0,2.966138175688684,0.0,3.9116673,1.5656787,5.1542535,0.62031406
1.9469898,0.0,0.5699724436271936,0.0,0.966256,0.23115383,0.25644118,0.04935464
3.6309564,0.0,1.8114560167305171,0.0,2.356901,0.60191333,2.0967758,0.04935464
3.0698125,0.16088402149601747,1.4532858110032976,0.0,1.9098108,0.6948143,1.3996633,0.02501087
3.7607794,0.358314909376736,1.9028988224454224,0.0,2.571907,1.8831713,2.2342086,0.07274071
4.7209506,0.0,2.644878476858139,0.0,3.5925868,0.9834404,4.337748,0.34156898
2.601895,0.0,1.0389942792244256,0.0,1.4217323,0.49250397,0.5606405,0.04488835
5.3916206,0.4560251848994352,3.510553725063801,0.0,4.415414,3.5043764,6.3851156,1.517228
3.6213553,0.29475243630611453,1.9287325674667954,0.0,2.450376,1.6531428,2.094115,0.05857522
2.926612,0.09132423946397732,1.2733025313355029,0.0,1.6978798,0.8662707,0.9357959,0.04935464
2.8462791,0.0,1.2920724553987384,0.0,1.6459433,0.67217106,0.9045377,0.04935464
1.7205817,0.049011335856483935,0.4570944240549579,0.0,0.88159436,0.39581385,0.29970863,0.04935464
4.655063,0.0,2.6385321049019694,0.0,3.6195629,1.04028,4.428883,0.45833024
2.7730281,0.17828138485055664,1.1505920346826315,0.0,1.571288,0.7719503,0.6954114,0.04935464
1.5507536,0.0500677825260989,0.35076668893452734,0.0,0.8297275,0.3258345,0.35442656,0.04935464
3.521809,0.0,1.7065542144700885,0.0,2.318322,1.0563581,2.01858,0.07138733
4.9064035,0.0,2.797716725617647,0.0,3.7343638,1.4506178,4.6850777,0.48963982
2.9015486,0.14206085950639036,1.30243259947747,0.0,1.6781385,0.4862886,0.96193504,0.04935464
5.046064,0.85163250450467,3.164728106930852,0.0,4.19451,3.6775367,5.1862407,0.93309546
3.6197598,0.02829544781110731,1.8769894377328455,0.0,2.4753902,1.3080946,2.0749037,0.07118698
5.33261,0.5515159272744141,3.495916910469532,0.0,4.432151,3.597818,6.341256,1.3578203
2.6675022,0.0699022011826919,1.1126948869787157,0.0,1.496398,0.6281723,0.7125698,0.04935464
3.9535956,1.9611520158627196,0.8236630994360894,0.0,2.7354186,1.3754,2.2416124,0.05206427
2.845394,0.3655210323630958,1.2410960532724857,0.0,1.6561872,0.2765328,1.0455663,0.04935464
2.48956,0.0,2.46393408626318,0.0,1.4495682,0.78587306,0.8174057,0.03297121
1.6701742,0.016915422971540993,0.4591767123201862,0.0,0.8381387,0.39580172,0.2667706,0.04935464
3.599497,0.2284830738227434,1.8669882556423545,0.0,2.5891447,0.90288574,2.261877,0.04945737
3.7002892,0.43381422121683494,2.10175272077322,0.0,2.706184,2.1414917,2.322683,0.06085448
1.4716892,0.0,6.112861186265945,0.0,1.2509937,0.3773344,0.61382073,-1.151093
2.8993363,0.0,1.416530858259648,0.0,1.7600359,0.31285995,1.2822752,0.04935464
2.7166486,0.0,1.2849547248333693,0.0,1.5650736,0.68790853,0.9445144,0.04935464
1.4775517,0.01184014327310028,0.3668360266601667,0.0,0.7561866,0.33190897,0.3024118,0.04935464
1.9085312,0.0,0.6611825118307024,0.0,0.9622041,0.35914773,0.2447188,0.04935464
4.7607617,0.47449662512238755,2.813858021982014,0.0,3.7174358,1.0548731,4.9558625,0.38436195
2.0807807,0.0639129653849084,0.7311285054311156,0.0,1.0333748,0.35680214,0.3063183,0.04935464
2.089386,0.06564034248965293,0.7297769060824066,0.0,1.043148,0.3746188,0.3080763,0.04935464
2.6428318,0.0,1.2968471366912127,0.0,1.5437247,0.7198554,0.98290455,0.04935464
4.562573,0.7431002433104313,2.8051068540662527,0.0,3.4243526,0.9552129,4.9685254,0.4147511
1.3517356,0.0,0.3159107139799744,0.0,0.7019889,0.29986235,0.32629305,0.04935464
2.4790063,0.09727663912492097,1.1139631876721978,0.0,1.3306048,0.5799453,0.6517969,0.04935464
1.5403311,0.0,0.4027601005509496,0.0,0.7514834,0.20777218,0.2903601,0.04935464
2.6361144,0.0,1.3003224064595997,0.0,1.4995492,0.6673745,0.8872585,0.04935464
3.568205,0.5035125942040812,2.0793809462338686,0.0,2.5260851,2.0621605,2.2918797,0.04935464
1.5617341,0.0,0.4227450687903911,0.0,0.74141663,0.33316174,0.30498803,0.04935464
3.1097095,0.11246634510674978,1.5804968099109828,0.0,1.9112089,0.64076567,1.6345046,0.04935464
1.8766384,0.0,0.6616275035776198,0.0,0.90456283,0.29328603,0.11867591,0.04935464
4.8814087,0.4605544623832533,3.14421562012285,0.0,3.8089154,2.4995384,5.769764,1.303163
4.89179,0.3154412896492552,3.1629080045968294,0.0,3.826609,2.5841298,6.013157,1.4828068
4.88802,0.3586823677508414,3.14421562012285,0.0,3.8019507,2.487783,5.797401,1.2811034
1.7139958,0.06651320531617115,0.5156791163608432,0.0,0.81732976,0.38225818,0.20189641,0.04935464
1.4373862,0.0207256126582049,0.36564309848472476,0.0,0.6971842,0.2531515,0.42335114,0.04935464
4.130707,1.2139490331856055,2.2477064514532685,0.0,3.0776923,2.2798443,3.2804704,0.5866156
1.4273711,0.0,0.3667289495933801,0.0,0.6708474,0.2893202,0.39403465,0.04935464
2.1014452,0.0,0.6948237691540271,0.0,1.0697083,0.12918136,0.20630968,0.04935464
1.809574,0.0,0.5608807783573866,0.0,0.88813335,0.10128113,0.18094553,0.04935464
2.4732633,0.04775368677927766,1.1177224921993911,0.0,1.4085757,0.6104258,0.6584346,0.04935464
2.3650193,0.0,1.0331116011366248,0.0,1.3062922,0.460463,0.51316446,0.04935464
4.3275523,0.5796817566091214,2.6434860890731215,0.0,3.344791,1.5350856,4.5531373,0.76944053
2.8285978,0.20909280214246057,1.381695515010506,0.0,1.7546389,0.6335602,1.1333795,0.04935464
1.4328947,0.0075560184485739135,0.3653199377004057,0.0,0.68666184,0.254087,0.4297325,0.04935464
3.1586204,0.0,5.247333655133843,0.0,2.838653,2.3388698,3.177244,-0.00517925
5.181207,0.22584243602021645,3.563417438417673,0.0,4.353358,2.0890088,6.5358357,1.64924
1.9516184,0.0,2.088272231630981,0.0,1.1418079,0.55469924,0.39298776,0.04935464
2.7085137,0.15879247252960857,1.2723344145342708,0.0,1.6700283,0.9290391,0.91704017,0.04935464
1.4313956,0.023679660732357267,0.35209433175623417,0.0,0.68716574,0.22233295,0.41832837,0.04935464
1.375997,0.024913234287305533,0.3388130053645,0.0,0.665992,0.30790365,0.41360438,0.04935464
1.6517384,0.0679809311180993,0.4863002506317571,0.0,0.7988078,0.18522938,0.301093,0.04935464
1.62406,0.01381681551857554,0.4690948926145211,0.0,0.7720181,0.360569,0.31191602,0.04935464
1.4280841,0.03451394974075757,0.36643918545451015,0.0,0.6813505,0.286639,0.41711625,0.04935464
1.7876832,0.040760994787251835,0.5662954284343868,0.0,0.8929873,0.19264807,0.19215348,0.04935464
3.5371046,0.5068844585748867,2.0793809462338686,0.0,2.4973543,2.0671895,2.3128169,0.20338032
2.0508435,0.04454740055161889,0.7309667172376066,0.0,1.0887764,0.36689234,0.21486525,0.04935464
2.0489705,0.0,0.7327019178774208,0.0,1.06071,0.37491792,0.20912302,0.04935464
1.8423636,0.0,0.5906575836706907,0.0,0.9176376,0.32831904,0.1474531,0.04935464
3.3339627,0.2703447413388363,1.9323048507794738,0.0,2.3035178,1.7154434,2.0920873,0.14798807
1.4295056,0.0,0.35694162477739155,0.0,0.67871827,0.21484198,0.4310077,0.04935464
1.5422975,0.0,0.42259925161488354,0.0,0.71982634,0.30085406,0.3486729,0.04935464
1.3753833,0.04172030150740302,0.33801504818256944,0.0,0.6537452,0.29622608,0.45024472,0.04935464
3.7662246,0.0,2.1751930424943566,0.0,2.6357667,1.0992317,2.6546786,0.21277401
1.8509291,0.0,0.6615738908294588,0.0,0.91623795,0.30579832,0.15236662,0.04935464
2.62759,0.0,1.3007435901090503,0.0,1.5778122,0.7138512,0.9146872,0.04935464
2.7200532,1.2845256719564955,0.3831005492247641,0.0,1.5751379,0.8046979,0.8315388,0.04935464
3.4092705,0.3212548554847905,1.9185361708514392,0.0,2.3821752,1.8736881,2.0321422,0.11042813
3.823364,0.6162308732877031,2.3586403112858534,0.0,2.8791308,1.2593905,3.0391026,0.2952679
2.0220764,0.019622207885422346,0.7349723554216325,0.0,1.0399454,0.30316058,0.17939018,0.04935464
2.17123,0.045427717024133375,0.8149509388022125,0.0,1.145401,0.40955585,0.30143645,0.04935464
3.4904332,0.0,2.1140507608652115,0.0,2.573167,0.7085159,2.304742,0.16520755
3.331334,0.27134091790954235,1.933839968405664,0.0,2.3226771,1.7289591,2.0708165,0.1886552
3.1476943,0.0,5.251966081559658,0.0,2.7949817,2.281351,3.221514,0.25908998
1.6536624,0.0,0.5225824553053826,0.0,0.7936446,0.38291013,0.26719007,0.04935464
1.6987422,0.05925197923710096,0.5180192564148456,0.0,0.8205879,0.37047657,0.24314554,0.04935464
3.1589139,0.0,1.6500213230028749,0.0,2.1015534,0.9675726,1.924985,0.06392462
3.4871953,0.14149967695389515,2.0896259089931846,0.0,2.4319465,0.65858215,2.2650166,0.13386953
1.5160091,0.0,0.4186459496850148,0.0,0.72145754,0.03182992,0.39530382,0.04935464
1.7021124,0.059939900129340785,0.5182097805663943,0.0,0.80456513,0.35984677,0.25640932,0.04935464
3.8386009,2.2342739885053167,0.6557640025857836,0.0,2.5745602,2.2094703,2.369337,0.2155842
4.3647094,0.48520943268102473,2.6349572092294693,0.0,3.3291876,2.598386,4.0597935,0.8149681
1.4596529,0.03675782320042644,0.3749804146355018,0.0,0.69811004,0.202752,0.3916433,0.04935464
1.7856538,0.0,0.5699724436271936,0.0,0.88266635,0.18903181,0.1924836,0.04935464
5.0419006,3.309154925182416,1.4845741633325815,0.0,4.041541,2.8909864,5.474608,1.282638
1.5833623,0.016915422971540993,0.4591767123201862,0.0,0.7641232,0.2757524,0.35028702,0.04935464
5.154742,0.10949520629216357,3.5795565973967314,0.0,4.344433,2.0235798,6.496131,1.376849
1.3996595,0.05750243918448948,0.3410205087857321,0.0,0.6777505,0.19007984,0.38667342,0.04935464
3.9559824,0.025837325005955612,2.4442454427480698,0.0,2.8767035,1.3702028,3.4185584,0.32369652
3.6921504,0.0,5.210343115031719,0.0,3.2643967,2.8720305,4.2221704,0.64258087
1.9597207,0.0,2.0774708362296224,0.0,1.0728709,0.5377763,0.34713396,0.04935464
5.1884027,0.0,3.5682056564837694,0.0,4.1565347,2.7526996,6.1255603,1.2050734
3.6541624,0.13515735066499435,2.0729032438248396,0.0,2.5602531,1.8627222,2.6939025,0.1503994
3.8097203,2.2291453698861865,0.6595820852089673,0.0,2.5262065,2.2178218,2.3243172,0.05031145
3.4009821,0.0,1.9145131367258728,0.0,2.2439516,0.8186443,2.135416,0.04935464
3.0949554,0.06943442048991756,1.589826021809131,0.0,1.8609365,0.7136449,1.6665633,0.04935464
1.5107472,0.026663795582578323,0.41173521894961596,0.0,0.7402159,0.16287309,0.31022704,0.04935464
4.2697773,1.0485219016223124,2.277945466339588,0.0,3.087878,2.3243196,3.2796998,0.18844478
5.1360154,0.39850010673742686,3.543583690188825,0.0,4.2872033,3.638892,6.3100944,1.3773973
1.4539182,0.0,0.33944403869099915,0.0,0.7742317,0.33628163,0.31736377,0.04935464
4.4318037,1.3104492717607272,2.2520384564995766,0.0,3.4403048,2.396564,3.4483516,0.22046977
3.4357636,0.0,1.654087936040014,0.0,2.1898875,0.86998016,1.8212887,0.04935464
4.150465,0.0,2.1967317117378116,0.0,2.9370415,1.1124281,2.598691,0.12474641
4.2514434,2.23315279986205,0.6595820852089673,0.0,2.9992359,2.2571216,2.4679615,0.07720125
5.4398446,0.4960883857132483,3.501034048385918,0.0,4.5252175,3.4784007,6.5346613,1.6409181
4.751559,0.06452913269574244,2.6814120914787054,0.0,3.6438951,1.5729568,4.3389173,0.20438862
1.6077938,0.0,0.41293583577498794,0.0,0.82535607,0.19382407,0.3637148,0.04183374
5.4863462,3.296193479713316,1.4865355705842376,0.0,4.163468,2.8897057,5.0511003,0.66868675
2.9462762,1.2821992409480958,0.3835513594094664,0.0,1.5831019,0.75318414,0.80977046,0.04935464
2.3570302,0.1115439014017096,0.811726989923045,0.0,1.1914833,0.41630927,0.29960084,0.04935464
1.606774,0.01144036619714732,0.4100497718900442,0.0,0.8161565,0.19874695,0.39370087,0.04935464
3.0521038,0.24093628085981536,1.4406250091269612,0.0,1.7608764,0.6148531,1.2179906,0.03465644
3.209145,0.10984295913978685,1.5864436095580459,0.0,1.9160135,0.80976814,1.4917221,0.04935464
1.9097835,0.0,0.5769031529780477,0.0,0.9135227,0.29191095,0.28816408,0.04935464
4.0166073,0.0,5.266058575361967,0.0,3.4286656,2.7163975,3.9722853,0.50043136
2.893511,0.0,1.2994361040182412,0.0,1.6011038,0.7099674,0.9287187,0.04935464
5.6392198,0.7485220589076187,3.7720217322930694,0.0,4.471081,3.8548412,6.321618,1.2037393
2.7034166,0.0,1.1432532034814358,0.0,1.425351,0.710545,0.6240594,0.04935464
4.904383,0.8407167524851737,2.883428013883531,0.0,3.7636929,3.23904,4.355701,0.59615666
2.210125,0.0,0.7469385070726275,0.0,1.0465629,0.46144122,0.21407804,0.04935464
5.7449427,0.2929821772932408,3.528842618688941,0.0,4.618038,3.0055602,6.636984,1.4483956
3.8243124,0.2148796944622995,1.9251334480941296,0.0,2.438312,0.818081,2.1328864,0.05771442
3.149562,0.12037773192996837,1.4498110162094235,0.0,1.823553,0.6215101,1.2039655,0.04935464
4.9427376,0.6343970752502404,2.595104235224426,0.0,3.6972835,2.5524504,3.892126,0.37025982
4.184337,1.9500234911230387,0.820323791122064,0.0,2.67971,1.2814351,1.9778653,0.06424938
1.902649,0.0,0.4952632571803406,0.0,0.91488427,0.28313452,0.33664966,0.04935464
4.6302032,0.4780938228071569,2.412215298973024,0.0,3.3477764,1.4129251,3.1674132,0.18419023
2.8671186,0.18949200033813937,1.0014552623033524,0.0,1.4991318,0.5805072,0.611758,0.04935464
3.1744196,1.2798569491693412,0.38469260442070663,0.0,1.720101,0.76533055,0.78961647,0.04935464
1.9577415,0.043697433373422676,0.49962456221692264,0.0,0.9513735,0.35177714,0.34517565,0.04935464
2.5715735,0.0,0.754361052531749,0.0,1.2707162,0.39711648,0.29689986,0.04935464
2.1065884,0.0,0.570361566497013,0.0,1.0128005,0.25499627,0.2937305,0.04935464
1.6737498,0.0,6.104551507160068,0.0,1.4760183,0.39783964,0.60350025,-1.0668538
4.2850623,0.36771230418529605,2.0517466915771365,0.0,2.9670153,1.8259666,2.6033375,0.20027812
5.367774,0.0,2.8343828581273556,0.0,4.1495748,1.0863386,4.9512973,0.6065392
3.0219274,0.06910960731124087,1.2875877460464835,0.0,1.6638231,0.64508694,0.892322,0.04935464
3.113982,1.2854928471946483,0.38309615571051836,0.0,1.7112852,0.76366836,0.78089714,0.04935464
4.274928,0.0,2.264839969575405,0.0,3.0316446,1.4004778,2.934657,0.14261325
4.139197,0.2743609957477276,2.0605391822755337,0.0,2.7669811,1.773803,2.5631216,0.14790408
5.084395,0.8563095447263224,2.904125740751624,0.0,4.000391,3.4075656,4.4994087,0.7636313
4.9242806,0.0,2.6631229603663087,0.0,3.733834,1.7996705,4.392128,0.6266684
1.6426485,0.0,6.088296454399824,0.0,1.3950049,0.3825661,0.58424217,-0.99813336
2.9153624,0.14552347957914,1.1348815402016044,0.0,1.5819008,0.62062216,0.62187725,0.04935464
2.9674413,0.0,1.1626727739349008,0.0,1.6303186,0.74853987,0.6672086,0.04935464
2.0508804,0.0,0.5774971086066216,0.0,1.006167,0.27764043,0.2292725,0.04935464
5.0823116,0.4577109086289933,2.8847387060523033,0.0,3.9998615,1.7245795,4.6006336,0.49527133
4.380992,0.0,2.1565084950998425,0.0,3.112114,1.0737814,2.7304802,0.1155892
4.2545695,0.23718914975690375,2.0637191366404295,0.0,2.9693992,1.7432823,2.6484592,0.0770898
1.8836467,0.0,0.4955122625688091,0.0,0.93123007,0.25968084,0.2604689,0.04935464
1.656176,0.0,6.111253397539258,0.0,1.4530126,0.404114,0.6451772,-1.3384634
2.9064596,0.24685518450997232,1.1251281760632992,0.0,1.5827001,0.57614213,0.62068516,0.04935464
2.939465,0.1736315806742787,1.1719595943577588,0.0,1.6173586,0.4527346,0.6025254,0.04935464
5.711229,0.6768188972360303,3.1887459056451917,0.0,4.602587,2.912649,5.2549195,0.75915825
6.0275364,0.5758092533890081,3.584464034065604,0.0,4.9850235,2.1711292,6.8618703,1.3807937
2.2547145,0.0,2.089078975841403,0.0,1.2249482,0.5121127,0.33894864,0.04935464
3.0008662,0.0,1.194053152576089,0.0,1.693278,0.82930726,0.7776183,0.04935464
4.88078,0.2686130554480706,2.6403322583064437,0.0,3.7459579,1.8604709,4.4925704,0.6466852
1.8852915,0.04800594273435047,0.49992035259492695,0.0,0.93534786,0.36315617,0.23218128,0.04935464
1.7076759,0.0,0.42064725479576737,0.0,0.83780146,0.0853314,0.2925488,0.04935464
5.029276,0.22567878984577583,2.742706839926541,0.0,3.8687162,1.4149213,4.888337,0.60682285
2.5280995,0.0,0.8291647292207927,0.0,1.2914388,0.3932417,0.48268586,0.04935464
4.735962,0.0,2.6277630077674985,0.0,3.446609,0.9237551,4.384913,0.3069924
4.694587,0.0,2.6429750164970756,0.0,3.4705005,0.99540466,4.290399,0.21831486
5.319921,0.21250591912172173,3.5432445583865047,0.0,4.2073083,3.4686122,6.278207,1.1950903
2.8310025,0.19812710965999117,1.306119232904166,0.0,1.6180247,0.84249467,0.9177808,0.04935464
2.264602,0.0,0.7095096842385828,0.0,1.135021,0.17827958,0.30511317,0.04935464
4.1274467,2.24034574480989,0.6699535099323839,0.0,2.7250292,2.2207832,2.4202006,0.11700052
1.8222109,0.06525408732764099,0.5162078223656863,0.0,0.8896132,0.41982606,0.18815038,0.04935464
1.4668573,0.04549412690845442,0.336735348100774,0.0,0.744849,0.3128354,0.32922047,0.04935464
3.693354,0.0,2.1080404333770275,0.0,2.4742236,0.7189291,2.3726025,0.06546558
1.8838133,0.0,0.5980833352077752,0.0,0.93151575,0.4219369,0.19917318,0.04935464
1.762077,0.07121492525626724,0.5154396698344499,0.0,0.8465448,0.43608338,0.18828273,0.04935464
1.4249046,0.11536543703360579,0.3401582519290969,0.0,0.7166611,0.24037759,0.30410343,0.04935464
1.4881585,0.0,0.4206181922927499,0.0,0.74786043,0.07974659,0.29417577,0.04935464
2.4209552,0.0,1.144384949002415,0.0,1.3872589,0.6953114,0.842736,0.04935464
2.260382,0.10964166764847184,1.0274052573367953,0.0,1.2440056,0.5221722,0.6837784,0.04935464
1.7226845,0.09451427881602473,0.5890999641269445,0.0,0.87495565,0.44572803,0.18413469,0.04935464
3.2187927,0.0,1.8140633893199265,0.0,2.1420422,0.6103615,2.1743653,0.05778934
2.5852096,0.08765777056291917,1.2872939743101597,0.0,1.5135149,0.68769634,0.9720918,0.04935464
2.5362709,0.0,1.159663216676563,0.0,1.4392545,0.834691,0.78747207,0.04935464
3.5269897,0.4885689155194638,2.0814891206100583,0.0,2.531915,2.195136,2.352028,0.1377413
4.479572,0.5765279159686455,2.9353177919983864,0.0,3.543578,3.5450847,4.474108,1.1388094
3.0664508,0.13990717715562814,1.5731911081820726,0.0,1.918101,0.67023325,1.7006449,0.04945137
2.3791072,0.10594040175627838,1.0268788668327034,0.0,1.2715688,0.47489485,0.56276673,0.04935464
4.707634,0.0,2.962503433227539,0.0,3.7885756,1.6205175,5.4155817,1.0794935
1.7000058,0.05254652076612762,0.49805785878561437,0.0,0.76166165,0.27588144,0.26677004,0.04935464
3.873247,0.16831887312600477,2.2582290368154645,0.0,2.864302,1.5756822,3.1896398,0.41247106
1.6612569,0.045092961984552905,0.43856554955709726,0.0,0.7265952,0.2121053,0.3114164,0.04935464
3.1586635,0.12004467375452073,1.5746381180360913,0.0,1.9842973,0.677281,1.7078903,0.04935464
2.5656626,0.022655518964840228,1.1179729225113988,0.0,1.4111452,0.59607047,0.66440254,0.04935464
3.3832996,0.0,1.7017196863889694,0.0,2.27316,1.1602226,2.2206497,0.05497779
1.6787784,0.04062909991456401,0.47233282355591655,0.0,0.7324847,0.28704223,0.30967712,0.04935464
2.2807705,0.0,0.7498317549470812,0.0,1.144118,0.3275722,0.25084895,0.04935464
2.380638,0.0,0.8313684922177345,0.0,1.2232306,0.33837014,0.36117923,0.04935464
1.5901611,0.0,0.41847133717965335,0.0,0.694779,0.03513985,0.4066356,0.04935464
2.4692495,0.0,2.46393408626318,0.0,1.4754889,0.8470497,0.79203653,0.03608105
5.4110994,0.5665188052407628,3.7682905700057745,0.0,4.4936805,4.1537104,7.4462337,2.8598254
1.6928287,0.0665455063746167,0.4557962593389675,0.0,0.75940555,0.19935833,0.34132355,0.04935464
4.539489,0.0,2.706314530223608,0.0,3.5345535,1.5403188,4.566667,0.76298684
2.970296,1.121876768561051,0.9661602624692023,0.0,1.8025175,0.37117314,1.1279196,0.04935464
3.5794332,0.19295370087803307,1.918637934140861,0.0,2.4677455,1.878899,2.2114313,0.14542529
5.0328937,0.3077157599135469,3.1599227897822857,0.0,4.086155,2.5348387,5.884662,1.3527769
5.3318353,0.6616034730225809,3.749923543073237,0.0,4.5654564,4.0768,7.0219684,2.2683313
2.3316405,0.0,0.8281322533730417,0.0,1.1903703,0.38596264,0.43239838,0.04935464
3.8572886,0.0,2.1751930424943566,0.0,2.6872463,1.1553626,2.6258512,0.09756392
3.0487056,0.0,1.5800134046003222,0.0,1.878239,0.9117329,1.5667194,0.0597609
3.7008274,0.4505180727069547,2.089326437562704,0.0,2.5961812,2.110327,2.4196734,0.14747047
5.2320943,0.36465585168627107,3.524505151435733,0.0,4.340041,3.6998668,6.948065,2.1226032
2.1973,0.024489737840822118,0.7321099215187132,0.0,1.0803759,0.3774061,0.26828772,0.04935464
3.6049604,0.2453035470347268,1.9423452182672918,0.0,2.3662028,1.6375389,2.1067202,0.08316753
5.6073327,0.5086157779702173,3.524208292365074,0.0,4.6503716,3.0194256,6.9427023,1.7933367
3.7337513,0.33656000638468087,1.883161375299096,0.0,2.504108,0.8832696,2.2688885,0.06970745
2.5956447,0.0,1.0274052573367953,0.0,1.3674691,0.4840881,0.5173758,0.04935464
3.5742714,0.0,1.6968686529435217,0.0,2.2865636,1.1258194,2.0334704,0.04925792
1.8777136,0.05173538283043581,0.516858953051269,0.0,0.8927943,0.44471726,0.19683327,0.04935464
2.047855,0.0,0.657822007779032,0.0,1.0082659,0.34772268,0.16267051,0.04935464
1.8328674,0.07107427452142037,0.5209707480389625,0.0,0.8821328,0.44425574,0.20972613,0.04935464
4.533284,1.2904161813892832,2.2309968480840325,0.0,3.3659878,2.369831,3.4499722,0.34403834
1.8203651,0.04453825755321477,0.5226994771510363,0.0,0.86075383,0.44634002,0.22754431,0.04935464
2.2329643,0.09375141944719921,0.6667732587084174,0.0,1.074362,0.23633775,0.23403719,0.04935464
4.6758394,0.0,2.6400031009688973,0.0,3.5417933,1.0245488,4.5114274,0.5563927
1.5908245,0.0,0.3760423685889691,0.0,0.76438123,0.27272347,0.2897455,0.04935464
3.036039,0.17470482334696416,1.439718164037913,0.0,1.7727286,0.6347386,1.3069683,0.04935464
4.324019,0.0,2.457314128987491,0.0,3.205823,1.4389585,3.5951297,0.19443369
2.8906572,0.1002345021012424,1.3069492508657277,0.0,1.662554,0.4776613,0.896366,0.04935464
5.171874,0.5571779359621742,3.274520840495825,0.0,4.210724,3.5042253,5.8578024,1.2039014
3.4840922,0.0,1.7093431460671127,0.0,2.262849,1.0825248,2.0463138,0.04935464
2.6322675,0.10031414798748305,1.119762270245701,0.0,1.4089464,0.609513,0.6399808,0.0482423
1.7401333,0.15670592155979135,0.4876268841326237,0.0,0.8299018,0.18322176,0.21224725,0.04935464
3.9638274,0.23411174906532078,2.251386079005897,0.0,2.8340645,1.4746481,3.085645,0.23318452
4.0275927,2.2278300010687504,0.6621832237578928,0.0,2.7772326,2.2164407,2.390507,0.05383913
1.5000627,0.05365862670524007,0.35090190824121237,0.0,0.7265744,0.26842117,0.3020351,0.04935464
3.488943,0.29726121474716455,1.9223224301822484,0.0,2.4019556,1.6623739,2.0884502,0.06266938
3.5501587,0.0,1.9121368392370641,0.0,2.4390035,0.8939837,2.2989388,0.11573242
1.5995998,0.0,0.4212590219685808,0.0,0.76185894,0.3794768,0.27498627,0.04935464
2.5439923,0.11000927732542529,1.0057242144830525,0.0,1.4110773,0.6075389,0.6919325,0.04935464
4.4494343,0.0,2.700210870243609,0.0,3.4765446,1.5267608,4.497079,0.4546346
5.315754,0.0,3.6025475012138486,0.0,4.4081593,2.1055782,6.583786,1.5279953
2.531594,0.10843032824263228,1.0046412725932896,0.0,1.4005765,0.6118355,0.6500636,0.04935464
1.4664559,0.0,0.36590377043467015,0.0,0.71721905,0.2569904,0.32991377,0.04935464
2.728092,0.21879199486938694,1.2651418754830956,0.0,1.5633318,0.25486952,1.1199236,0.04935464
3.125612,0.18349168626337867,1.5811035898514092,0.0,1.9726629,0.7259077,1.712419,0.04935464
2.2451653,0.040352516494556116,0.7511825824622065,0.0,1.129713,0.37279707,0.33283344,0.04935464
2.0999913,0.0,0.6752421136479825,0.0,1.0228889,0.2351082,0.25359008,0.04935464
3.6290157,0.5107933832860434,2.0846443763002753,0.0,2.5192142,2.0420551,2.373079,0.16210571
1.7113576,0.06772820099601629,0.5203669960610569,0.0,0.80682284,0.42136323,0.17132685,0.04935464
3.9856443,2.227889109612893,0.6619843281805515,0.0,2.798039,2.2760208,2.5494442,0.13940664
4.8378315,0.9662093810844565,3.147203209809959,0.0,3.8736491,3.5294015,5.1206183,1.3007319
2.323245,0.0,1.07256239047274,0.0,1.2224791,0.28505057,0.43131143,0.04935464
3.8765364,0.0,5.2711826004087925,0.0,3.3587966,2.8169496,4.4051003,0.9058585
2.844563,0.023067449481092763,1.2729476066306233,0.0,1.6266497,0.9247731,0.9226716,0.04935464
2.6359937,0.0,1.1509549152106047,0.0,1.4287633,0.78669286,0.6194981,0.04935464
2.3710089,0.0,6.282745320349932,0.0,1.8590081,1.0729804,1.295255,-1.3075138
2.9590333,0.0,1.2782851327210665,0.0,1.726026,0.9428355,0.925767,0.04935464
2.6143897,0.0,0.980638376204297,0.0,1.3684887,0.330097,0.5089334,0.04935464
2.052639,0.0,0.6615738908294588,0.0,0.98048055,0.28599757,0.08399705,0.04935464
3.9254806,0.4162458203500543,2.10175272077322,0.0,2.8002117,2.1451151,2.5895576,0.37701812
1.6911905,0.0,0.4199401364894584,0.0,0.76069856,0.04995988,0.36608386,0.04935464
4.937745,0.7071975017458612,2.8920442890375853,0.0,3.9818523,3.3860834,4.702669,1.5411909
5.7074656,0.13055671241297048,3.583851554431021,0.0,4.7724895,2.0468879,6.648794,2.0193915
5.67033,0.20104154362987423,3.5838831402361393,0.0,4.7897205,2.2053938,7.0350885,2.0566144
3.4577925,0.2544466728920114,1.6373176546767354,0.0,2.294305,0.91558427,1.9798008,0.05244989
2.5935245,0.0,1.031125970184803,0.0,1.3830236,0.45904106,0.46827447,0.04935464
2.9650254,0.15221306830616624,1.271598560269922,0.0,1.7635622,0.9496616,0.8684192,0.04935464
2.930741,0.13998490507487427,1.2514865957200527,0.0,1.6950544,0.24312302,0.90275353,0.04935464
4.88274,0.7359194596566482,2.9206695780158043,0.0,3.9931474,3.298231,4.401475,1.1214273
3.7304566,0.206679338895487,1.896663832012564,0.0,2.5741556,0.84260017,2.1870263,0.09687812
5.003105,0.0,2.9456876730546355,0.0,4.114226,1.5438374,5.515197,1.3951094
2.6537223,0.0,1.148839972447604,0.0,1.4867224,0.7908447,0.5989985,0.04935464
2.6364386,0.11704889567594104,1.1126021482050419,0.0,1.4973302,0.60917544,0.647828,0.04935464
2.8658962,0.0,1.3177301036193967,0.0,1.722608,0.45864818,0.87417567,0.04935464
4.0587125,0.0,2.2729570465162396,0.0,3.107374,1.5061567,3.1522155,0.4053971
1.7593219,0.09896516663385185,0.5157431785482913,0.0,0.83291715,0.3627516,0.31545034,0.04935464
3.767919,0.4696874474204544,2.0865616109222174,0.0,2.771248,2.1470466,2.4586,0.40395582
3.015059,1.1309270918949097,0.9562902920879424,0.0,1.874509,0.39779437,1.1286325,0.04935464
5.1334352,0.38257235448345267,3.2299330830574036,0.0,4.235714,3.165243,5.826764,2.0448697
1.6922003,0.06853872609097522,0.46425249776802957,0.0,0.8051534,0.35421616,0.36029857,0.04935464
4.780571,0.5523689287607664,2.8518559830263257,0.0,3.983655,0.84637135,5.3263025,1.1552644
3.5263,0.4230709904086756,1.9083117507398129,0.0,2.4601402,1.8711544,2.1216946,0.20359948
2.263542,0.0,6.384547082707286,0.0,2.0771046,1.0957085,1.2622755,-1.1307768
1.5045657,0.015113654487917606,0.37494019023142755,0.0,0.69749844,0.19813569,0.46698642,0.04935464
3.3307269,0.0,1.7002174607478082,0.0,2.3291326,1.1752725,2.1730113,0.1424428
1.5756513,0.0,0.40453059773426503,0.0,0.73917544,0.15821238,0.4265753,0.04935464
1.5550423,0.0,0.42040730360895395,0.0,0.72908396,0.03451049,0.45148492,0.04935464
1.5764208,0.0,0.4027601005509496,0.0,0.73100996,0.1554431,0.43853992,0.04935464
4.9445343,0.746087721272289,3.2650887966156006,0.0,4.252387,3.5308316,5.9595413,2.1832547
1.6723005,0.15337863388821524,0.4343426402192563,0.0,0.7738649,0.2371937,0.40037543,0.04935464
2.2807393,0.0,6.326586892828345,0.0,2.1077855,1.0600469,1.2060813,-1.2047749
4.456402,0.35904410777255724,2.6182476058602333,0.0,3.5527973,1.8761625,4.7431192,1.2471209
2.7431293,0.12329711339986567,1.2855489179491997,0.0,1.6519724,0.68352956,0.86202085,0.04935464
2.6722388,0.0,1.158927718643099,0.0,1.575513,0.8418616,0.7147521,0.04935464
2.953563,1.1286296275529641,0.9604554029647261,0.0,1.8176359,0.39320913,1.05433,0.04935464
3.869311,0.4968246451195301,2.262159688398242,0.0,2.9733708,1.9421453,2.723144,0.54896086
3.093225,0.22323750606100495,1.5703696408309042,0.0,2.03906,0.9430878,1.5650998,0.05515822
4.48186,0.3258021837289524,2.62084832880646,0.0,3.6605163,1.9504405,4.7984643,1.3215064
4.709068,0.3957483312183123,2.7711666002869606,0.0,3.7241106,1.4192383,4.901678,1.3064932
1.694971,0.0,0.4956634232075885,0.0,0.81228065,0.20344922,0.34532008,0.04935464
2.3837898,0.11407910763910643,0.8093841781374067,0.0,1.2629186,0.38840026,0.3690737,0.04935464
1.4389606,0.0,0.336735348100774,0.0,0.66673464,0.3393333,0.49516606,0.04935464
4.656224,0.7501132838713253,2.8938826778903604,0.0,3.846127,3.5118666,4.62132,1.7273043
1.6774204,0.0,0.4743783606681973,0.0,0.7945146,0.32037374,0.3676191,0.04935464
3.8778992,0.5627029766378285,2.260177619755268,0.0,2.9825106,1.9469191,2.7729368,0.5047118
1.6565975,0.0,0.4572568950243294,0.0,0.7890037,0.2864045,0.39750716,0.04935464
1.4373624,0.0,0.33865561068523675,0.0,0.663281,0.32379082,0.501217,0.04935464
5.416842,1.0545042609853386,3.749440968967974,0.0,4.7508698,4.1907277,7.202842,2.9406407


==> dataKITTIGT1Branch.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.87559479
0.01,0.01,0.01,0.01,0.0,0.0,0.0,0.88652202
0.02,0.02,0.02,0.02,0.0,0.0,0.0,0.87559479
0.03,0.03,0.03,0.03,0.0,0.0,0.0,0.87559479
0.04,0.04,0.04,0.04,0.0,0.0,0.0,0.87812217
0.05,0.05,0.05,0.05,0.0,0.0,0.0,0.87572318
0.06,0.06,0.06,0.06,0.0,0.0,0.0,0.87559479
0.07,0.07,0.07,0.07,0.0,0.0,0.0,0.87686322
0.08,0.08,0.08,0.08,0.0,0.0,0.0,0.87863533
0.09,0.09,0.09,0.09,0.0,0.0,0.0,0.87559479
0.1,0.1,0.1,0.1,0.0,0.0,0.0,0.8761807
0.11,0.11,0.11,0.11,0.0,0.0,0.0,0.8805291
0.12,0.12,0.12,0.12,0.0,0.0,0.0,0.87559479
0.13,0.13,0.13,0.13,0.0,0.0,0.0,0.91289963
0.14,0.14,0.14,0.14,0.0,0.0,0.0,0.87802143
0.15,0.15,0.15,0.15,0.0,0.0,0.0,0.87580571
0.16,0.16,0.16,0.16,0.0,0.0,0.0,0.88039995
0.17,0.17,0.17,0.17,0.0,0.0,0.0,0.87559479
0.18,0.18,0.18,0.18,0.0,0.0,0.0,0.87559479
0.19,0.19,0.19,0.19,0.0,0.0,0.0,0.87929493
0.2,0.2,0.2,0.2,0.0,0.0,0.0,0.88670848
0.21,0.21,0.21,0.21,0.0,0.0,0.0,0.89435487
0.22,0.22,0.22,0.22,0.0,0.0,0.0,0.90742016
0.23,0.23,0.23,0.23,0.0,0.0,0.0,0.87717844
0.24,0.24,0.24,0.24,0.0,0.0,0.0,0.87559479
0.25,0.25,0.25,0.25,0.0,0.0,0.0,0.87878377
0.26,0.26,0.26,0.26,0.0,0.0,0.0,0.90550408
0.27,0.27,0.27,0.27,0.0,0.0,0.0,0.877348
0.28,0.28,0.28,0.28,0.0,0.0,0.0,0.87559479
0.29,0.29,0.29,0.29,0.0,0.0,0.0,0.87559479
0.3,0.3,0.3,0.3,0.0,0.0,0.0,0.91895316
0.31,0.31,0.31,0.31,0.0,0.0,0.0,0.87990346
0.32,0.32,0.32,0.32,0.0,0.0,0.0,0.87715699
0.33,0.33,0.33,0.33,0.0,0.0,0.0,0.87559479
0.34,0.34,0.34,0.34,0.0,0.0,0.0,0.89941835
0.35,0.35,0.35,0.35,0.0,0.0,0.0,0.87813877
0.36,0.36,0.36,0.36,0.0,0.0,0.0,0.87559479
0.37,0.37,0.37,0.37,0.0,0.0,0.0,0.87600151
0.38,0.38,0.38,0.38,0.0,0.0,0.0,0.8772796
0.39,0.39,0.39,0.39,0.0,0.0,0.0,0.87559479
0.4,0.4,0.4,0.4,0.0,0.0,0.0,0.88435411
0.41,0.41,0.41,0.41,0.0,0.0,0.0,0.87820981
0.42,0.42,0.42,0.42,0.0,0.0,0.0,0.8774073
0.43,0.43,0.43,0.43,0.0,0.0,0.0,0.87922443
0.44,0.44,0.44,0.44,0.0,0.0,0.0,0.87947712
0.45,0.45,0.45,0.45,0.0,0.0,0.0,0.87628241
0.46,0.46,0.46,0.46,0.0,0.0,0.0,0.87592814
0.47,0.47,0.47,0.47,0.0,0.0,0.0,0.87707126
0.48,0.48,0.48,0.48,0.0,0.0,0.0,0.87559479
0.49,0.49,0.49,0.49,0.0,0.0,0.0,0.93178348
0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.87837244
0.51,0.51,0.51,0.51,0.0,0.0,0.0,0.87559479
0.52,0.52,0.52,0.52,0.0,0.0,0.0,0.87559479
0.53,0.53,0.53,0.53,0.0,0.0,0.0,0.87559479
0.54,0.54,0.54,0.54,0.0,0.0,0.0,0.87559479
0.55,0.55,0.55,0.55,0.0,0.0,0.0,0.88107207
0.56,0.56,0.56,0.56,0.0,0.0,0.0,0.88908436
0.57,0.57,0.57,0.57,0.0,0.0,0.0,0.88226273
0.58,0.58,0.58,0.58,0.0,0.0,0.0,0.87559479
0.59,0.59,0.59,0.59,0.0,0.0,0.0,0.87559479
0.6,0.6,0.6,0.6,0.0,0.0,0.0,0.87687656
0.61,0.61,0.61,0.61,0.0,0.0,0.0,0.87559479
0.62,0.62,0.62,0.62,0.0,0.0,0.0,0.87728213
0.63,0.63,0.63,0.63,0.0,0.0,0.0,0.87559479
0.64,0.64,0.64,0.64,0.0,0.0,0.0,0.88198419
0.65,0.65,0.65,0.65,0.0,0.0,0.0,0.87563888
0.66,0.66,0.66,0.66,0.0,0.0,0.0,0.87820397
0.67,0.67,0.67,0.67,0.0,0.0,0.0,0.88113616
0.68,0.68,0.68,0.68,0.0,0.0,0.0,0.88553533
0.69,0.69,0.69,0.69,0.0,0.0,0.0,0.87733678
0.7,0.7,0.7,0.7,0.0,0.0,0.0,0.87559479
0.71,0.71,0.71,0.71,0.0,0.0,0.0,0.87667075
0.72,0.72,0.72,0.72,0.0,0.0,0.0,0.87599884
0.73,0.73,0.73,0.73,0.0,0.0,0.0,0.87823812
0.74,0.74,0.74,0.74,0.0,0.0,0.0,0.8762748
0.75,0.75,0.75,0.75,0.0,0.0,0.0,0.87680288
0.76,0.76,0.76,0.76,0.0,0.0,0.0,0.87559479
0.77,0.77,0.77,0.77,0.0,0.0,0.0,0.87924276
0.78,0.78,0.78,0.78,0.0,0.0,0.0,0.88619312
0.79,0.79,0.79,0.79,0.0,0.0,0.0,0.88212645
0.8,0.8,0.8,0.8,0.0,0.0,0.0,0.87559479
0.81,0.81,0.81,0.81,0.0,0.0,0.0,0.87559479
0.82,0.82,0.82,0.82,0.0,0.0,0.0,0.87559479
0.83,0.83,0.83,0.83,0.0,0.0,0.0,0.88112728
0.84,0.84,0.84,0.84,0.0,0.0,0.0,0.95573105
0.85,0.85,0.85,0.85,0.0,0.0,0.0,0.89627296
0.86,0.86,0.86,0.86,0.0,0.0,0.0,0.88536372
0.87,0.87,0.87,0.87,0.0,0.0,0.0,0.88000475
0.88,0.88,0.88,0.88,0.0,0.0,0.0,0.89064985
0.89,0.89,0.89,0.89,0.0,0.0,0.0,0.87559479
0.9,0.9,0.9,0.9,0.0,0.0,0.0,0.92395531
0.91,0.91,0.91,0.91,0.0,0.0,0.0,0.87559479
0.92,0.92,0.92,0.92,0.0,0.0,0.0,0.88200023
0.93,0.93,0.93,0.93,0.0,0.0,0.0,0.87576347
0.94,0.94,0.94,0.94,0.0,0.0,0.0,0.87661826
0.95,0.95,0.95,0.95,0.0,0.0,0.0,0.87559479
0.96,0.96,0.96,0.96,0.0,0.0,0.0,0.87578828
0.97,0.97,0.97,0.97,0.0,0.0,0.0,0.87613469
0.98,0.98,0.98,0.98,0.0,0.0,0.0,0.87559479
0.99,0.99,0.99,0.99,0.0,0.0,0.0,0.87929918
1.0,1.0,1.0,1.0,0.0,0.0,0.0,0.89007215
1.01,1.01,1.01,1.01,0.0,0.0,0.0,0.87712136
1.02,1.02,1.02,1.02,0.0,0.0,0.0,0.88993066
1.03,1.03,1.03,1.03,0.0,0.0,0.0,0.87559479
1.04,1.04,1.04,1.04,0.0,0.0,0.0,0.87687538
1.05,1.05,1.05,1.05,0.0,0.0,0.0,0.87559479
1.06,1.06,1.06,1.06,0.0,0.0,0.0,0.87626129
1.07,1.07,1.07,1.07,0.0,0.0,0.0,0.87559479
1.08,1.08,1.08,1.08,0.0,0.0,0.0,0.87559479
1.09,1.09,1.09,1.09,0.0,0.0,0.0,0.87559479
1.1,1.1,1.1,1.1,0.0,0.0,0.0,0.8791266
1.11,1.11,1.11,1.11,0.0,0.0,0.0,0.87559479
1.12,1.12,1.12,1.12,0.0,0.0,0.0,0.90042488
1.13,1.13,1.13,1.13,0.0,0.0,0.0,0.87559479
1.14,1.14,1.14,1.14,0.0,0.0,0.0,0.87663186
1.15,1.15,1.15,1.15,0.0,0.0,0.0,0.89268873
1.16,1.16,1.16,1.16,0.0,0.0,0.0,0.87580813
1.17,1.17,1.17,1.17,0.0,0.0,0.0,0.87675167
1.18,1.18,1.18,1.18,0.0,0.0,0.0,0.87574609
1.19,1.19,1.19,1.19,0.0,0.0,0.0,1.0004909
1.2,1.2,1.2,1.2,0.0,0.0,0.0,0.87659694
1.21,1.21,1.21,1.21,0.0,0.0,0.0,0.88230878
1.22,1.22,1.22,1.22,0.0,0.0,0.0,0.87614722
1.23,1.23,1.23,1.23,0.0,0.0,0.0,0.88191953
1.24,1.24,1.24,1.24,0.0,0.0,0.0,0.88688185
1.25,1.25,1.25,1.25,0.0,0.0,0.0,0.87574795
1.26,1.26,1.26,1.26,0.0,0.0,0.0,0.87721611
1.27,1.27,1.27,1.27,0.0,0.0,0.0,0.88119385
1.28,1.28,1.28,1.28,0.0,0.0,0.0,0.87559479
1.29,1.29,1.29,1.29,0.0,0.0,0.0,0.88655846
1.3,1.3,1.3,1.3,0.0,0.0,0.0,0.87559479
1.31,1.31,1.31,1.31,0.0,0.0,0.0,0.88508797
1.32,1.32,1.32,1.32,0.0,0.0,0.0,0.87690357
1.33,1.33,1.33,1.33,0.0,0.0,0.0,0.8803817
1.34,1.34,1.34,1.34,0.0,0.0,0.0,0.87892259
1.35,1.35,1.35,1.35,0.0,0.0,0.0,0.87569772
1.36,1.36,1.36,1.36,0.0,0.0,0.0,0.87698468
1.37,1.37,1.37,1.37,0.0,0.0,0.0,0.87559479
1.38,1.38,1.38,1.38,0.0,0.0,0.0,0.87623007
1.39,1.39,1.39,1.39,0.0,0.0,0.0,0.87696598
1.4,1.4,1.4,1.4,0.0,0.0,0.0,0.88274749
1.41,1.41,1.41,1.41,0.0,0.0,0.0,0.88731857
1.42,1.42,1.42,1.42,0.0,0.0,0.0,0.87614881
1.43,1.43,1.43,1.43,0.0,0.0,0.0,0.87602191
1.44,1.44,1.44,1.44,0.0,0.0,0.0,0.87854619
1.45,1.45,1.45,1.45,0.0,0.0,0.0,0.87757671
1.46,1.46,1.46,1.46,0.0,0.0,0.0,0.95869789
1.47,1.47,1.47,1.47,0.0,0.0,0.0,0.87559479
1.48,1.48,1.48,1.48,0.0,0.0,0.0,0.87613814
1.49,1.49,1.49,1.49,0.0,0.0,0.0,0.88756875
1.5,1.5,1.5,1.5,0.0,0.0,0.0,0.87559479
1.51,1.51,1.51,1.51,0.0,0.0,0.0,0.87559479
1.52,1.52,1.52,1.52,0.0,0.0,0.0,0.87585004
1.53,1.53,1.53,1.53,0.0,0.0,0.0,0.8787774
1.54,1.54,1.54,1.54,0.0,0.0,0.0,0.87559479
1.55,1.55,1.55,1.55,0.0,0.0,0.0,0.87794789
1.56,1.56,1.56,1.56,0.0,0.0,0.0,0.87559479
1.57,1.57,1.57,1.57,0.0,0.0,0.0,0.87559479
1.58,1.58,1.58,1.58,0.0,0.0,0.0,0.87559479
1.59,1.59,1.59,1.59,0.0,0.0,0.0,0.87700673
1.6,1.6,1.6,1.6,0.0,0.0,0.0,0.87746489
1.61,1.61,1.61,1.61,0.0,0.0,0.0,0.88017523
1.62,1.62,1.62,1.62,0.0,0.0,0.0,0.87706511
1.63,1.63,1.63,1.63,0.0,0.0,0.0,0.88489206
1.64,1.64,1.64,1.64,0.0,0.0,0.0,0.87686646
1.65,1.65,1.65,1.65,0.0,0.0,0.0,0.90888193
1.66,1.66,1.66,1.66,0.0,0.0,0.0,0.88048312
1.67,1.67,1.67,1.67,0.0,0.0,0.0,0.87706315
1.68,1.68,1.68,1.68,0.0,0.0,0.0,0.87660247
1.69,1.69,1.69,1.69,0.0,0.0,0.0,0.87571503
1.7,1.7,1.7,1.7,0.0,0.0,0.0,0.87559479
1.71,1.71,1.71,1.71,0.0,0.0,0.0,0.87640949
1.72,1.72,1.72,1.72,0.0,0.0,0.0,0.87700689
1.73,1.73,1.73,1.73,0.0,0.0,0.0,0.88219479
1.74,1.74,1.74,1.74,0.0,0.0,0.0,0.88006918
1.75,1.75,1.75,1.75,0.0,0.0,0.0,0.87559479
1.76,1.76,1.76,1.76,0.0,0.0,0.0,0.87715361
1.77,1.77,1.77,1.77,0.0,0.0,0.0,0.87559479
1.78,1.78,1.78,1.78,0.0,0.0,0.0,0.87691899
1.79,1.79,1.79,1.79,0.0,0.0,0.0,0.87666594
1.8,1.8,1.8,1.8,0.0,0.0,0.0,0.89391897
1.81,1.81,1.81,1.81,0.0,0.0,0.0,0.90276962
1.82,1.82,1.82,1.82,0.0,0.0,0.0,0.87631845
1.83,1.83,1.83,1.83,0.0,0.0,0.0,0.87695702
1.84,1.84,1.84,1.84,0.0,0.0,0.0,0.876448
1.85,1.85,1.85,1.85,0.0,0.0,0.0,0.87748294
1.86,1.86,1.86,1.86,0.0,0.0,0.0,0.87801555
1.87,1.87,1.87,1.87,0.0,0.0,0.0,0.87650667
1.88,1.88,1.88,1.88,0.0,0.0,0.0,0.87641773
1.89,1.89,1.89,1.89,0.0,0.0,0.0,0.87559479
1.9,1.9,1.9,1.9,0.0,0.0,0.0,0.87973665
1.91,1.91,1.91,1.91,0.0,0.0,0.0,0.87559479
1.92,1.92,1.92,1.92,0.0,0.0,0.0,0.87572933
1.93,1.93,1.93,1.93,0.0,0.0,0.0,0.87559479
1.94,1.94,1.94,1.94,0.0,0.0,0.0,0.89188608
1.95,1.95,1.95,1.95,0.0,0.0,0.0,0.87642352
1.96,1.96,1.96,1.96,0.0,0.0,0.0,0.87765083
1.97,1.97,1.97,1.97,0.0,0.0,0.0,0.87724878
1.98,1.98,1.98,1.98,0.0,0.0,0.0,0.87800841
1.99,1.99,1.99,1.99,0.0,0.0,0.0,0.87559479
2.0,2.0,2.0,2.0,0.0,0.0,0.0,0.87759233
2.01,2.01,2.01,2.01,0.0,0.0,0.0,0.87559479
2.02,2.02,2.02,2.02,0.0,0.0,0.0,0.89775882
2.03,2.03,2.03,2.03,0.0,0.0,0.0,0.87559479
2.04,2.04,2.04,2.04,0.0,0.0,0.0,0.87559837
2.05,2.05,2.05,2.05,0.0,0.0,0.0,0.87574419
2.06,2.06,2.06,2.06,0.0,0.0,0.0,0.88448039
2.07,2.07,2.07,2.07,0.0,0.0,0.0,0.87811213
2.08,2.08,2.08,2.08,0.0,0.0,0.0,0.8893382
2.09,2.09,2.09,2.09,0.0,0.0,0.0,0.87559479
2.1,2.1,2.1,2.1,0.0,0.0,0.0,0.87778607
2.11,2.11,2.11,2.11,0.0,0.0,0.0,0.87807328
2.12,2.12,2.12,2.12,0.0,0.0,0.0,0.96904011
2.13,2.13,2.13,2.13,0.0,0.0,0.0,0.87652292
2.14,2.14,2.14,2.14,0.0,0.0,0.0,0.90255242
2.15,2.15,2.15,2.15,0.0,0.0,0.0,0.87559479
2.16,2.16,2.16,2.16,0.0,0.0,0.0,0.87560587
2.17,2.17,2.17,2.17,0.0,0.0,0.0,0.88259224
2.18,2.18,2.18,2.18,0.0,0.0,0.0,0.88064285
2.19,2.19,2.19,2.19,0.0,0.0,0.0,0.87801714
2.2,2.2,2.2,2.2,0.0,0.0,0.0,0.87743643
2.21,2.21,2.21,2.21,0.0,0.0,0.0,0.87700273
2.22,2.22,2.22,2.22,0.0,0.0,0.0,0.87580637
2.23,2.23,2.23,2.23,0.0,0.0,0.0,0.87702448
2.24,2.24,2.24,2.24,0.0,0.0,0.0,0.87695181
2.25,2.25,2.25,2.25,0.0,0.0,0.0,0.87770881
2.26,2.26,2.26,2.26,0.0,0.0,0.0,0.87786147
2.27,2.27,2.27,2.27,0.0,0.0,0.0,0.88736161
2.28,2.28,2.28,2.28,0.0,0.0,0.0,0.87581163
2.29,2.29,2.29,2.29,0.0,0.0,0.0,0.87559479
2.3,2.3,2.3,2.3,0.0,0.0,0.0,0.87559479
2.31,2.31,2.31,2.31,0.0,0.0,0.0,0.87559479
2.32,2.32,2.32,2.32,0.0,0.0,0.0,0.87821423
2.33,2.33,2.33,2.33,0.0,0.0,0.0,0.8771506
2.34,2.34,2.34,2.34,0.0,0.0,0.0,0.87754853
2.35,2.35,2.35,2.35,0.0,0.0,0.0,0.88102063
2.36,2.36,2.36,2.36,0.0,0.0,0.0,0.87559479
2.37,2.37,2.37,2.37,0.0,0.0,0.0,0.87559479
2.38,2.38,2.38,2.38,0.0,0.0,0.0,0.87989544
2.39,2.39,2.39,2.39,0.0,0.0,0.0,0.89505314
2.4,2.4,2.4,2.4,0.0,0.0,0.0,0.87722051
2.41,2.41,2.41,2.41,0.0,0.0,0.0,0.88080647
2.42,2.42,2.42,2.42,0.0,0.0,0.0,0.87854545
2.43,2.43,2.43,2.43,0.0,0.0,0.0,0.88086239
2.44,2.44,2.44,2.44,0.0,0.0,0.0,0.88437686
2.45,2.45,2.45,2.45,0.0,0.0,0.0,0.87704164
2.46,2.46,2.46,2.46,0.0,0.0,0.0,0.87559479
2.47,2.47,2.47,2.47,0.0,0.0,0.0,0.87601682
2.48,2.48,2.48,2.48,0.0,0.0,0.0,0.87644439
2.49,2.49,2.49,2.49,0.0,0.0,0.0,0.87559479
2.5,2.5,2.5,2.5,0.0,0.0,0.0,0.87758556
2.51,2.51,2.51,2.51,0.0,0.0,0.0,0.87559479
2.52,2.52,2.52,2.52,0.0,0.0,0.0,0.87811215
2.53,2.53,2.53,2.53,0.0,0.0,0.0,0.87707045
2.54,2.54,2.54,2.54,0.0,0.0,0.0,0.87592395
2.55,2.55,2.55,2.55,0.0,0.0,0.0,0.90351289
2.56,2.56,2.56,2.56,0.0,0.0,0.0,0.88708297
2.57,2.57,2.57,2.57,0.0,0.0,0.0,0.88058391
2.58,2.58,2.58,2.58,0.0,0.0,0.0,0.87569272
2.59,2.59,2.59,2.59,0.0,0.0,0.0,0.87926803
2.6,2.6,2.6,2.6,0.0,0.0,0.0,0.88123943
2.61,2.61,2.61,2.61,0.0,0.0,0.0,0.87679158
2.62,2.62,2.62,2.62,0.0,0.0,0.0,0.87559479
2.63,2.63,2.63,2.63,0.0,0.0,0.0,0.87559479
2.64,2.64,2.64,2.64,0.0,0.0,0.0,0.94188112
2.65,2.65,2.65,2.65,0.0,0.0,0.0,0.87588944
2.66,2.66,2.66,2.66,0.0,0.0,0.0,0.87559479
2.67,2.67,2.67,2.67,0.0,0.0,0.0,0.87559479
2.68,2.68,2.68,2.68,0.0,0.0,0.0,0.87566558
2.69,2.69,2.69,2.69,0.0,0.0,0.0,0.87587061
2.7,2.7,2.7,2.7,0.0,0.0,0.0,0.88040317
2.71,2.71,2.71,2.71,0.0,0.0,0.0,0.87742164
2.72,2.72,2.72,2.72,0.0,0.0,0.0,0.89921727
2.73,2.73,2.73,2.73,0.0,0.0,0.0,0.88323706
2.74,2.74,2.74,2.74,0.0,0.0,0.0,0.88106597
2.75,2.75,2.75,2.75,0.0,0.0,0.0,0.87651018
2.76,2.76,2.76,2.76,0.0,0.0,0.0,0.87750849
2.77,2.77,2.77,2.77,0.0,0.0,0.0,0.87559479
2.78,2.78,2.78,2.78,0.0,0.0,0.0,0.87647102
2.79,2.79,2.79,2.79,0.0,0.0,0.0,0.88683242
2.8,2.8,2.8,2.8,0.0,0.0,0.0,0.87569489
2.81,2.81,2.81,2.81,0.0,0.0,0.0,0.87559479
2.82,2.82,2.82,2.82,0.0,0.0,0.0,0.87744014
2.83,2.83,2.83,2.83,0.0,0.0,0.0,0.87802007
2.84,2.84,2.84,2.84,0.0,0.0,0.0,0.87598965
2.85,2.85,2.85,2.85,0.0,0.0,0.0,0.8773059
2.86,2.86,2.86,2.86,0.0,0.0,0.0,0.87766915
2.87,2.87,2.87,2.87,0.0,0.0,0.0,0.89727151
2.88,2.88,2.88,2.88,0.0,0.0,0.0,0.87580354
2.89,2.89,2.89,2.89,0.0,0.0,0.0,0.90208379
2.9,2.9,2.9,2.9,0.0,0.0,0.0,0.87559479
2.91,2.91,2.91,2.91,0.0,0.0,0.0,0.8761868
2.92,2.92,2.92,2.92,0.0,0.0,0.0,0.87676151
2.93,2.93,2.93,2.93,0.0,0.0,0.0,0.88106722
2.94,2.94,2.94,2.94,0.0,0.0,0.0,0.87559479
2.95,2.95,2.95,2.95,0.0,0.0,0.0,0.87645616
2.96,2.96,2.96,2.96,0.0,0.0,0.0,0.8834954
2.97,2.97,2.97,2.97,0.0,0.0,0.0,0.88254126
2.98,2.98,2.98,2.98,0.0,0.0,0.0,0.87559479
2.99,2.99,2.99,2.99,0.0,0.0,0.0,0.87778032
3.0,3.0,3.0,3.0,0.0,0.0,0.0,0.87559479
3.01,3.01,3.01,3.01,0.0,0.0,0.0,0.87559479
3.02,3.02,3.02,3.02,0.0,0.0,0.0,0.87559479
3.03,3.03,3.03,3.03,0.0,0.0,0.0,0.87559479
3.04,3.04,3.04,3.04,0.0,0.0,0.0,0.88032384
3.05,3.05,3.05,3.05,0.0,0.0,0.0,0.87573369
3.06,3.06,3.06,3.06,0.0,0.0,0.0,0.87694902
3.07,3.07,3.07,3.07,0.0,0.0,0.0,0.87794391
3.08,3.08,3.08,3.08,0.0,0.0,0.0,0.87643549
3.09,3.09,3.09,3.09,0.0,0.0,0.0,0.87649201
3.1,3.1,3.1,3.1,0.0,0.0,0.0,0.8767285
3.11,3.11,3.11,3.11,0.0,0.0,0.0,0.87559479
3.12,3.12,3.12,3.12,0.0,0.0,0.0,0.87618331
3.13,3.13,3.13,3.13,0.0,0.0,0.0,0.89453002
3.14,3.14,3.14,3.14,0.0,0.0,0.0,0.87673408
3.15,3.15,3.15,3.15,0.0,0.0,0.0,0.875833
3.16,3.16,3.16,3.16,0.0,0.0,0.0,0.8774278
3.17,3.17,3.17,3.17,0.0,0.0,0.0,0.87899899
3.18,3.18,3.18,3.18,0.0,0.0,0.0,0.87776853
3.19,3.19,3.19,3.19,0.0,0.0,0.0,0.8763135
3.2,3.2,3.2,3.2,0.0,0.0,0.0,0.88205241
3.21,3.21,3.21,3.21,0.0,0.0,0.0,0.8764223
3.22,3.22,3.22,3.22,0.0,0.0,0.0,0.88847223
3.23,3.23,3.23,3.23,0.0,0.0,0.0,0.87713968
3.24,3.24,3.24,3.24,0.0,0.0,0.0,0.87559479
3.25,3.25,3.25,3.25,0.0,0.0,0.0,0.87571362
3.26,3.26,3.26,3.26,0.0,0.0,0.0,0.88868099
3.27,3.27,3.27,3.27,0.0,0.0,0.0,0.87572967
3.28,3.28,3.28,3.28,0.0,0.0,0.0,0.87559479
3.29,3.29,3.29,3.29,0.0,0.0,0.0,0.87666544
3.3,3.3,3.3,3.3,0.0,0.0,0.0,0.87598455
3.31,3.31,3.31,3.31,0.0,0.0,0.0,0.87559479
3.32,3.32,3.32,3.32,0.0,0.0,0.0,0.87559479
3.33,3.33,3.33,3.33,0.0,0.0,0.0,0.87559479
3.34,3.34,3.34,3.34,0.0,0.0,0.0,0.87779287
3.35,3.35,3.35,3.35,0.0,0.0,0.0,0.87935029
3.36,3.36,3.36,3.36,0.0,0.0,0.0,0.87559479
3.37,3.37,3.37,3.37,0.0,0.0,0.0,0.87559479
3.38,3.38,3.38,3.38,0.0,0.0,0.0,0.87661859
3.39,3.39,3.39,3.39,0.0,0.0,0.0,0.87559479
3.4,3.4,3.4,3.4,0.0,0.0,0.0,0.87712236
3.41,3.41,3.41,3.41,0.0,0.0,0.0,0.87648785
3.42,3.42,3.42,3.42,0.0,0.0,0.0,0.87582571
3.43,3.43,3.43,3.43,0.0,0.0,0.0,0.87559479
3.44,3.44,3.44,3.44,0.0,0.0,0.0,0.87810603
3.45,3.45,3.45,3.45,0.0,0.0,0.0,0.87559479
3.46,3.46,3.46,3.46,0.0,0.0,0.0,0.8770775
3.47,3.47,3.47,3.47,0.0,0.0,0.0,0.87559479
3.48,3.48,3.48,3.48,0.0,0.0,0.0,0.87717132
3.49,3.49,3.49,3.49,0.0,0.0,0.0,0.87559479
3.5,3.5,3.5,3.5,0.0,0.0,0.0,0.87559479
3.51,3.51,3.51,3.51,0.0,0.0,0.0,0.87559479
3.52,3.52,3.52,3.52,0.0,0.0,0.0,0.87559479
3.53,3.53,3.53,3.53,0.0,0.0,0.0,0.87559479
3.54,3.54,3.54,3.54,0.0,0.0,0.0,0.87991179
3.55,3.55,3.55,3.55,0.0,0.0,0.0,0.87744192
3.56,3.56,3.56,3.56,0.0,0.0,0.0,0.88090895
3.57,3.57,3.57,3.57,0.0,0.0,0.0,0.87607798
3.58,3.58,3.58,3.58,0.0,0.0,0.0,0.8756668
3.59,3.59,3.59,3.59,0.0,0.0,0.0,0.87674198
3.6,3.6,3.6,3.6,0.0,0.0,0.0,0.87719708
3.61,3.61,3.61,3.61,0.0,0.0,0.0,0.87986648
3.62,3.62,3.62,3.62,0.0,0.0,0.0,0.87894803
3.63,3.63,3.63,3.63,0.0,0.0,0.0,0.8757272
3.64,3.64,3.64,3.64,0.0,0.0,0.0,0.88415428
3.65,3.65,3.65,3.65,0.0,0.0,0.0,0.87559479
3.66,3.66,3.66,3.66,0.0,0.0,0.0,0.87559479
3.67,3.67,3.67,3.67,0.0,0.0,0.0,0.87559479
3.68,3.68,3.68,3.68,0.0,0.0,0.0,0.87559479
3.69,3.69,3.69,3.69,0.0,0.0,0.0,0.87559479
3.7,3.7,3.7,3.7,0.0,0.0,0.0,0.88873587
3.71,3.71,3.71,3.71,0.0,0.0,0.0,0.87880841
3.72,3.72,3.72,3.72,0.0,0.0,0.0,0.8757103
3.73,3.73,3.73,3.73,0.0,0.0,0.0,0.88795498
3.74,3.74,3.74,3.74,0.0,0.0,0.0,0.88398423
3.75,3.75,3.75,3.75,0.0,0.0,0.0,0.87722327
3.76,3.76,3.76,3.76,0.0,0.0,0.0,0.87642915
3.77,3.77,3.77,3.77,0.0,0.0,0.0,0.90346878
3.78,3.78,3.78,3.78,0.0,0.0,0.0,0.8803319
3.79,3.79,3.79,3.79,0.0,0.0,0.0,0.87559479
3.8,3.8,3.8,3.8,0.0,0.0,0.0,0.87559479
3.81,3.81,3.81,3.81,0.0,0.0,0.0,0.87559479
3.82,3.82,3.82,3.82,0.0,0.0,0.0,0.87559479
3.83,3.83,3.83,3.83,0.0,0.0,0.0,0.87559479
3.84,3.84,3.84,3.84,0.0,0.0,0.0,0.87737917
3.85,3.85,3.85,3.85,0.0,0.0,0.0,0.87596898
3.86,3.86,3.86,3.86,0.0,0.0,0.0,0.87668837
3.87,3.87,3.87,3.87,0.0,0.0,0.0,0.87613412
3.88,3.88,3.88,3.88,0.0,0.0,0.0,0.87649821
3.89,3.89,3.89,3.89,0.0,0.0,0.0,0.88442813
3.9,3.9,3.9,3.9,0.0,0.0,0.0,0.9320062
3.91,3.91,3.91,3.91,0.0,0.0,0.0,0.87559479
3.92,3.92,3.92,3.92,0.0,0.0,0.0,0.88009788
3.93,3.93,3.93,3.93,0.0,0.0,0.0,0.87739155
3.94,3.94,3.94,3.94,0.0,0.0,0.0,0.87659648
3.95,3.95,3.95,3.95,0.0,0.0,0.0,0.87840518
3.96,3.96,3.96,3.96,0.0,0.0,0.0,0.87559479
3.97,3.97,3.97,3.97,0.0,0.0,0.0,0.87620088
3.98,3.98,3.98,3.98,0.0,0.0,0.0,0.87559479
3.99,3.99,3.99,3.99,0.0,0.0,0.0,0.87559479
4.0,4.0,4.0,4.0,0.0,0.0,0.0,0.87559479
4.01,4.01,4.01,4.01,0.0,0.0,0.0,0.87559479
4.02,4.02,4.02,4.02,0.0,0.0,0.0,0.87569669
4.03,4.03,4.03,4.03,0.0,0.0,0.0,0.87735809
4.04,4.04,4.04,4.04,0.0,0.0,0.0,0.87559479
4.05,4.05,4.05,4.05,0.0,0.0,0.0,0.87637606
4.06,4.06,4.06,4.06,0.0,0.0,0.0,0.87559479
4.07,4.07,4.07,4.07,0.0,0.0,0.0,0.87559479
4.08,4.08,4.08,4.08,0.0,0.0,0.0,0.87777683
4.09,4.09,4.09,4.09,0.0,0.0,0.0,0.87604844
4.1,4.1,4.1,4.1,0.0,0.0,0.0,0.87745394
4.11,4.11,4.11,4.11,0.0,0.0,0.0,0.87912651
4.12,4.12,4.12,4.12,0.0,0.0,0.0,0.88498439
4.13,4.13,4.13,4.13,0.0,0.0,0.0,0.87559479
4.14,4.14,4.14,4.14,0.0,0.0,0.0,0.87595612
4.15,4.15,4.15,4.15,0.0,0.0,0.0,0.87702378
4.16,4.16,4.16,4.16,0.0,0.0,0.0,0.87574419
4.17,4.17,4.17,4.17,0.0,0.0,0.0,0.89740036
4.18,4.18,4.18,4.18,0.0,0.0,0.0,0.8767801
4.19,4.19,4.19,4.19,0.0,0.0,0.0,0.87799912
4.2,4.2,4.2,4.2,0.0,0.0,0.0,0.87653034
4.21,4.21,4.21,4.21,0.0,0.0,0.0,0.87583738
4.22,4.22,4.22,4.22,0.0,0.0,0.0,0.87559479
4.23,4.23,4.23,4.23,0.0,0.0,0.0,0.97870675
4.24,4.24,4.24,4.24,0.0,0.0,0.0,0.87559479
4.25,4.25,4.25,4.25,0.0,0.0,0.0,0.91126064
4.26,4.26,4.26,4.26,0.0,0.0,0.0,0.89872863
4.27,4.27,4.27,4.27,0.0,0.0,0.0,0.87670881
4.28,4.28,4.28,4.28,0.0,0.0,0.0,0.87559479
4.29,4.29,4.29,4.29,0.0,0.0,0.0,0.87789444
4.3,4.3,4.3,4.3,0.0,0.0,0.0,0.87720445
4.31,4.31,4.31,4.31,0.0,0.0,0.0,0.91123023
4.32,4.32,4.32,4.32,0.0,0.0,0.0,0.87666114
4.33,4.33,4.33,4.33,0.0,0.0,0.0,0.8799181
4.34,4.34,4.34,4.34,0.0,0.0,0.0,0.88311478
4.35,4.35,4.35,4.35,0.0,0.0,0.0,0.96344982
4.36,4.36,4.36,4.36,0.0,0.0,0.0,0.87563959
4.37,4.37,4.37,4.37,0.0,0.0,0.0,0.8757984
4.38,4.38,4.38,4.38,0.0,0.0,0.0,0.87586689
4.39,4.39,4.39,4.39,0.0,0.0,0.0,0.87567427
4.4,4.4,4.4,4.4,0.0,0.0,0.0,0.87838512
4.41,4.41,4.41,4.41,0.0,0.0,0.0,0.91549503
4.42,4.42,4.42,4.42,0.0,0.0,0.0,0.87768265
4.43,4.43,4.43,4.43,0.0,0.0,0.0,0.87695321
4.44,4.44,4.44,4.44,0.0,0.0,0.0,0.88694025
4.45,4.45,4.45,4.45,0.0,0.0,0.0,0.88051436
4.46,4.46,4.46,4.46,0.0,0.0,0.0,0.87880013
4.47,4.47,4.47,4.47,0.0,0.0,0.0,0.87775174
4.48,4.48,4.48,4.48,0.0,0.0,0.0,0.87609282
4.49,4.49,4.49,4.49,0.0,0.0,0.0,0.8788459
4.5,4.5,4.5,4.5,0.0,0.0,0.0,0.8759991
4.51,4.51,4.51,4.51,0.0,0.0,0.0,0.8827851
4.52,4.52,4.52,4.52,0.0,0.0,0.0,0.87559479
4.53,4.53,4.53,4.53,0.0,0.0,0.0,0.87559479
4.54,4.54,4.54,4.54,0.0,0.0,0.0,0.87778536
4.55,4.55,4.55,4.55,0.0,0.0,0.0,0.87737987
4.56,4.56,4.56,4.56,0.0,0.0,0.0,0.88232364
4.57,4.57,4.57,4.57,0.0,0.0,0.0,0.87559479
4.58,4.58,4.58,4.58,0.0,0.0,0.0,0.88820177
4.59,4.59,4.59,4.59,0.0,0.0,0.0,0.87784857
4.6,4.6,4.6,4.6,0.0,0.0,0.0,0.87952805
4.61,4.61,4.61,4.61,0.0,0.0,0.0,0.92758791
4.62,4.62,4.62,4.62,0.0,0.0,0.0,0.87634407
4.63,4.63,4.63,4.63,0.0,0.0,0.0,0.87559479
4.64,4.64,4.64,4.64,0.0,0.0,0.0,0.94733332
4.65,4.65,4.65,4.65,0.0,0.0,0.0,0.87559479
4.66,4.66,4.66,4.66,0.0,0.0,0.0,0.88919775
4.67,4.67,4.67,4.67,0.0,0.0,0.0,0.87559646
4.68,4.68,4.68,4.68,0.0,0.0,0.0,0.87599343
4.69,4.69,4.69,4.69,0.0,0.0,0.0,0.87834736
4.7,4.7,4.7,4.7,0.0,0.0,0.0,0.94359509
4.71,4.71,4.71,4.71,0.0,0.0,0.0,0.87559479
4.72,4.72,4.72,4.72,0.0,0.0,0.0,0.87907971
4.73,4.73,4.73,4.73,0.0,0.0,0.0,0.87744307
4.74,4.74,4.74,4.74,0.0,0.0,0.0,0.88129221
4.75,4.75,4.75,4.75,0.0,0.0,0.0,0.88205129
4.76,4.76,4.76,4.76,0.0,0.0,0.0,0.87824034
4.77,4.77,4.77,4.77,0.0,0.0,0.0,0.87559479
4.78,4.78,4.78,4.78,0.0,0.0,0.0,0.87612457
4.79,4.79,4.79,4.79,0.0,0.0,0.0,0.87559479
4.8,4.8,4.8,4.8,0.0,0.0,0.0,0.87559479
4.81,4.81,4.81,4.81,0.0,0.0,0.0,0.87559479
4.82,4.82,4.82,4.82,0.0,0.0,0.0,0.87934251
4.83,4.83,4.83,4.83,0.0,0.0,0.0,0.87704096
4.84,4.84,4.84,4.84,0.0,0.0,0.0,0.87983877
4.85,4.85,4.85,4.85,0.0,0.0,0.0,0.87664318
4.86,4.86,4.86,4.86,0.0,0.0,0.0,0.8778014
4.87,4.87,4.87,4.87,0.0,0.0,0.0,0.87650054
4.88,4.88,4.88,4.88,0.0,0.0,0.0,0.88292099
4.89,4.89,4.89,4.89,0.0,0.0,0.0,0.87615637
4.9,4.9,4.9,4.9,0.0,0.0,0.0,0.87559479
4.91,4.91,4.91,4.91,0.0,0.0,0.0,0.87580074
4.92,4.92,4.92,4.92,0.0,0.0,0.0,0.87559479
4.93,4.93,4.93,4.93,0.0,0.0,0.0,0.87559479
4.94,4.94,4.94,4.94,0.0,0.0,0.0,0.87559479
4.95,4.95,4.95,4.95,0.0,0.0,0.0,0.87623827
4.96,4.96,4.96,4.96,0.0,0.0,0.0,0.87881007
4.97,4.97,4.97,4.97,0.0,0.0,0.0,0.87559479
4.98,4.98,4.98,4.98,0.0,0.0,0.0,0.87559479
4.99,4.99,4.99,4.99,0.0,0.0,0.0,0.87811982
5.0,5.0,5.0,5.0,0.0,0.0,0.0,0.87601453
5.01,5.01,5.01,5.01,0.0,0.0,0.0,0.87559479
5.02,5.02,5.02,5.02,0.0,0.0,0.0,0.87559479
5.03,5.03,5.03,5.03,0.0,0.0,0.0,0.87644446
5.04,5.04,5.04,5.04,0.0,0.0,0.0,0.87706267
5.05,5.05,5.05,5.05,0.0,0.0,0.0,0.87668518
5.06,5.06,5.06,5.06,0.0,0.0,0.0,0.87804208
5.07,5.07,5.07,5.07,0.0,0.0,0.0,0.91004635
5.08,5.08,5.08,5.08,0.0,0.0,0.0,0.87559479
5.09,5.09,5.09,5.09,0.0,0.0,0.0,0.87559479
5.1,5.1,5.1,5.1,0.0,0.0,0.0,0.87565133
5.11,5.11,5.11,5.11,0.0,0.0,0.0,0.87648953
5.12,5.12,5.12,5.12,0.0,0.0,0.0,0.87756066
5.13,5.13,5.13,5.13,0.0,0.0,0.0,0.87559479
5.14,5.14,5.14,5.14,0.0,0.0,0.0,0.87559479
5.15,5.15,5.15,5.15,0.0,0.0,0.0,0.87559479
5.16,5.16,5.16,5.16,0.0,0.0,0.0,0.87849355
5.17,5.17,5.17,5.17,0.0,0.0,0.0,0.87559479
5.18,5.18,5.18,5.18,0.0,0.0,0.0,0.87559479
5.19,5.19,5.19,5.19,0.0,0.0,0.0,0.88062557
5.2,5.2,5.2,5.2,0.0,0.0,0.0,0.87559479
5.21,5.21,5.21,5.21,0.0,0.0,0.0,0.87612909
5.22,5.22,5.22,5.22,0.0,0.0,0.0,0.8768565
5.23,5.23,5.23,5.23,0.0,0.0,0.0,0.87801703
5.24,5.24,5.24,5.24,0.0,0.0,0.0,0.8762838
5.25,5.25,5.25,5.25,0.0,0.0,0.0,0.88570157
5.26,5.26,5.26,5.26,0.0,0.0,0.0,0.87918951
5.27,5.27,5.27,5.27,0.0,0.0,0.0,0.87559479
5.28,5.28,5.28,5.28,0.0,0.0,0.0,0.87559479
5.29,5.29,5.29,5.29,0.0,0.0,0.0,0.88468456
5.3,5.3,5.3,5.3,0.0,0.0,0.0,0.87637988
5.31,5.31,5.31,5.31,0.0,0.0,0.0,0.87693078
5.32,5.32,5.32,5.32,0.0,0.0,0.0,0.87559479
5.33,5.33,5.33,5.33,0.0,0.0,0.0,0.87572698
5.34,5.34,5.34,5.34,0.0,0.0,0.0,0.88475046
5.35,5.35,5.35,5.35,0.0,0.0,0.0,0.87609635
5.36,5.36,5.36,5.36,0.0,0.0,0.0,0.87559479
5.37,5.37,5.37,5.37,0.0,0.0,0.0,0.87722523
5.38,5.38,5.38,5.38,0.0,0.0,0.0,0.8789464
5.39,5.39,5.39,5.39,0.0,0.0,0.0,0.87607308
5.4,5.4,5.4,5.4,0.0,0.0,0.0,0.87700099
5.41,5.41,5.41,5.41,0.0,0.0,0.0,0.87650606
5.42,5.42,5.42,5.42,0.0,0.0,0.0,0.87559479
5.43,5.43,5.43,5.43,0.0,0.0,0.0,0.87676376
5.44,5.44,5.44,5.44,0.0,0.0,0.0,0.93784292
5.45,5.45,5.45,5.45,0.0,0.0,0.0,0.88132866
5.46,5.46,5.46,5.46,0.0,0.0,0.0,0.87559479
5.47,5.47,5.47,5.47,0.0,0.0,0.0,0.87581695
5.48,5.48,5.48,5.48,0.0,0.0,0.0,0.87680469
5.49,5.49,5.49,5.49,0.0,0.0,0.0,0.93773843
5.5,5.5,5.5,5.5,0.0,0.0,0.0,0.87676721
5.51,5.51,5.51,5.51,0.0,0.0,0.0,0.87673954
5.52,5.52,5.52,5.52,0.0,0.0,0.0,0.88037962
5.53,5.53,5.53,5.53,0.0,0.0,0.0,0.94858311
5.54,5.54,5.54,5.54,0.0,0.0,0.0,0.87603282
5.55,5.55,5.55,5.55,0.0,0.0,0.0,0.87756772
5.56,5.56,5.56,5.56,0.0,0.0,0.0,0.90625846
5.57,5.57,5.57,5.57,0.0,0.0,0.0,0.8762843
5.58,5.58,5.58,5.58,0.0,0.0,0.0,0.87559479
5.59,5.59,5.59,5.59,0.0,0.0,0.0,0.87559479
5.6,5.6,5.6,5.6,0.0,0.0,0.0,0.87559479
5.61,5.61,5.61,5.61,0.0,0.0,0.0,0.87661648
5.62,5.62,5.62,5.62,0.0,0.0,0.0,0.87711157
5.63,5.63,5.63,5.63,0.0,0.0,0.0,0.87570199
5.64,5.64,5.64,5.64,0.0,0.0,0.0,0.89565388
5.65,5.65,5.65,5.65,0.0,0.0,0.0,0.88555771
5.66,5.66,5.66,5.66,0.0,0.0,0.0,0.87827301
5.67,5.67,5.67,5.67,0.0,0.0,0.0,0.87611899
5.68,5.68,5.68,5.68,0.0,0.0,0.0,0.87964743
5.69,5.69,5.69,5.69,0.0,0.0,0.0,0.87587674
5.7,5.7,5.7,5.7,0.0,0.0,0.0,0.8890761
5.71,5.71,5.71,5.71,0.0,0.0,0.0,0.87559479
5.72,5.72,5.72,5.72,0.0,0.0,0.0,0.87559479
5.73,5.73,5.73,5.73,0.0,0.0,0.0,0.93039294
5.74,5.74,5.74,5.74,0.0,0.0,0.0,0.88348156
5.75,5.75,5.75,5.75,0.0,0.0,0.0,0.95208018
5.76,5.76,5.76,5.76,0.0,0.0,0.0,0.87876644
5.77,5.77,5.77,5.77,0.0,0.0,0.0,0.87710475
5.78,5.78,5.78,5.78,0.0,0.0,0.0,0.90168525
5.79,5.79,5.79,5.79,0.0,0.0,0.0,0.87617051
5.8,5.8,5.8,5.8,0.0,0.0,0.0,0.88164118
5.81,5.81,5.81,5.81,0.0,0.0,0.0,0.87559479
5.82,5.82,5.82,5.82,0.0,0.0,0.0,0.87643191
5.83,5.83,5.83,5.83,0.0,0.0,0.0,0.87595743
5.84,5.84,5.84,5.84,0.0,0.0,0.0,0.87712059
5.85,5.85,5.85,5.85,0.0,0.0,0.0,0.87559479
5.86,5.86,5.86,5.86,0.0,0.0,0.0,0.87773017
5.87,5.87,5.87,5.87,0.0,0.0,0.0,0.87564012
5.88,5.88,5.88,5.88,0.0,0.0,0.0,0.94302322
5.89,5.89,5.89,5.89,0.0,0.0,0.0,0.87560572
5.9,5.9,5.9,5.9,0.0,0.0,0.0,0.87901228
5.91,5.91,5.91,5.91,0.0,0.0,0.0,0.87559479
5.92,5.92,5.92,5.92,0.0,0.0,0.0,0.87633564
5.93,5.93,5.93,5.93,0.0,0.0,0.0,0.87849525
5.94,5.94,5.94,5.94,0.0,0.0,0.0,0.87757713
5.95,5.95,5.95,5.95,0.0,0.0,0.0,0.87612358
5.96,5.96,5.96,5.96,0.0,0.0,0.0,0.87559479
5.97,5.97,5.97,5.97,0.0,0.0,0.0,0.87559479
5.98,5.98,5.98,5.98,0.0,0.0,0.0,0.87559479
5.99,5.99,5.99,5.99,0.0,0.0,0.0,0.87703323
6.0,6.0,6.0,6.0,0.0,0.0,0.0,0.87559479
6.01,6.01,6.01,6.01,0.0,0.0,0.0,0.87657134
6.02,6.02,6.02,6.02,0.0,0.0,0.0,0.87587935
6.03,6.03,6.03,6.03,0.0,0.0,0.0,0.87755379
6.04,6.04,6.04,6.04,0.0,0.0,0.0,0.87559479
6.05,6.05,6.05,6.05,0.0,0.0,0.0,0.87705637
6.06,6.06,6.06,6.06,0.0,0.0,0.0,0.8791889
6.07,6.07,6.07,6.07,0.0,0.0,0.0,0.87664504
6.08,6.08,6.08,6.08,0.0,0.0,0.0,0.94096892
6.09,6.09,6.09,6.09,0.0,0.0,0.0,0.87591818
6.1,6.1,6.1,6.1,0.0,0.0,0.0,0.87559479
6.11,6.11,6.11,6.11,0.0,0.0,0.0,0.87631771
6.12,6.12,6.12,6.12,0.0,0.0,0.0,0.88173999
6.13,6.13,6.13,6.13,0.0,0.0,0.0,0.88054619
6.14,6.14,6.14,6.14,0.0,0.0,0.0,0.87883496
6.15,6.15,6.15,6.15,0.0,0.0,0.0,0.87559479
6.16,6.16,6.16,6.16,0.0,0.0,0.0,0.87559479
6.17,6.17,6.17,6.17,0.0,0.0,0.0,0.87707558
6.18,6.18,6.18,6.18,0.0,0.0,0.0,0.87775022
6.19,6.19,6.19,6.19,0.0,0.0,0.0,0.87559479
6.2,6.2,6.2,6.2,0.0,0.0,0.0,0.87559479
6.21,6.21,6.21,6.21,0.0,0.0,0.0,0.87823768
6.22,6.22,6.22,6.22,0.0,0.0,0.0,0.87590753
6.23,6.23,6.23,6.23,0.0,0.0,0.0,0.87559479
6.24,6.24,6.24,6.24,0.0,0.0,0.0,0.88017259
6.25,6.25,6.25,6.25,0.0,0.0,0.0,0.87647795
6.26,6.26,6.26,6.26,0.0,0.0,0.0,0.87847602
6.27,6.27,6.27,6.27,0.0,0.0,0.0,0.87559479
6.28,6.28,6.28,6.28,0.0,0.0,0.0,0.87631146
6.29,6.29,6.29,6.29,0.0,0.0,0.0,0.87690428
6.3,6.3,6.3,6.3,0.0,0.0,0.0,0.8760619
6.31,6.31,6.31,6.31,0.0,0.0,0.0,0.88219034
6.32,6.32,6.32,6.32,0.0,0.0,0.0,0.87559479
6.33,6.33,6.33,6.33,0.0,0.0,0.0,0.87559479
6.34,6.34,6.34,6.34,0.0,0.0,0.0,0.87559479
6.35,6.35,6.35,6.35,0.0,0.0,0.0,0.87893615
6.36,6.36,6.36,6.36,0.0,0.0,0.0,0.89307065
6.37,6.37,6.37,6.37,0.0,0.0,0.0,0.87559479
6.38,6.38,6.38,6.38,0.0,0.0,0.0,0.87718695
6.39,6.39,6.39,6.39,0.0,0.0,0.0,0.87559479
6.4,6.4,6.4,6.4,0.0,0.0,0.0,0.89185276
6.41,6.41,6.41,6.41,0.0,0.0,0.0,0.87752392
6.42,6.42,6.42,6.42,0.0,0.0,0.0,0.87572994
6.43,6.43,6.43,6.43,0.0,0.0,0.0,0.87559479
6.44,6.44,6.44,6.44,0.0,0.0,0.0,0.87994463
6.45,6.45,6.45,6.45,0.0,0.0,0.0,0.87596477
6.46,6.46,6.46,6.46,0.0,0.0,0.0,0.87559479
6.47,6.47,6.47,6.47,0.0,0.0,0.0,0.87647745
6.48,6.48,6.48,6.48,0.0,0.0,0.0,0.87915378
6.49,6.49,6.49,6.49,0.0,0.0,0.0,0.87727196
6.5,6.5,6.5,6.5,0.0,0.0,0.0,0.87605215
6.51,6.51,6.51,6.51,0.0,0.0,0.0,0.90433709
6.52,6.52,6.52,6.52,0.0,0.0,0.0,0.87683425
6.53,6.53,6.53,6.53,0.0,0.0,0.0,0.90365297
6.54,6.54,6.54,6.54,0.0,0.0,0.0,0.88982624
6.55,6.55,6.55,6.55,0.0,0.0,0.0,0.87559479
6.56,6.56,6.56,6.56,0.0,0.0,0.0,0.8990016
6.57,6.57,6.57,6.57,0.0,0.0,0.0,0.87559479
6.58,6.58,6.58,6.58,0.0,0.0,0.0,0.87559479
6.59,6.59,6.59,6.59,0.0,0.0,0.0,0.87559479
6.6,6.6,6.6,6.6,0.0,0.0,0.0,0.87559479
6.61,6.61,6.61,6.61,0.0,0.0,0.0,0.87559479
6.62,6.62,6.62,6.62,0.0,0.0,0.0,0.89667538
6.63,6.63,6.63,6.63,0.0,0.0,0.0,0.88392499
6.64,6.64,6.64,6.64,0.0,0.0,0.0,0.89634066
6.65,6.65,6.65,6.65,0.0,0.0,0.0,0.93439577
6.66,6.66,6.66,6.66,0.0,0.0,0.0,0.87796809
6.67,6.67,6.67,6.67,0.0,0.0,0.0,0.87559479
6.68,6.68,6.68,6.68,0.0,0.0,0.0,0.87739371
6.69,6.69,6.69,6.69,0.0,0.0,0.0,0.87635686
6.7,6.7,6.7,6.7,0.0,0.0,0.0,0.87609505
6.71,6.71,6.71,6.71,0.0,0.0,0.0,0.87615406
6.72,6.72,6.72,6.72,0.0,0.0,0.0,0.87647977
6.73,6.73,6.73,6.73,0.0,0.0,0.0,0.87776487
6.74,6.74,6.74,6.74,0.0,0.0,0.0,0.87697878
6.75,6.75,6.75,6.75,0.0,0.0,0.0,0.87780263
6.76,6.76,6.76,6.76,0.0,0.0,0.0,0.8887882
6.77,6.77,6.77,6.77,0.0,0.0,0.0,0.88002359
6.78,6.78,6.78,6.78,0.0,0.0,0.0,0.87559479
6.79,6.79,6.79,6.79,0.0,0.0,0.0,0.89222925
6.8,6.8,6.8,6.8,0.0,0.0,0.0,0.87834079
6.81,6.81,6.81,6.81,0.0,0.0,0.0,0.88863814
6.82,6.82,6.82,6.82,0.0,0.0,0.0,0.87559479
6.83,6.83,6.83,6.83,0.0,0.0,0.0,0.87929104
6.84,6.84,6.84,6.84,0.0,0.0,0.0,0.87633142
6.85,6.85,6.85,6.85,0.0,0.0,0.0,0.89555051
6.86,6.86,6.86,6.86,0.0,0.0,0.0,0.88463449
6.87,6.87,6.87,6.87,0.0,0.0,0.0,0.90611614
6.88,6.88,6.88,6.88,0.0,0.0,0.0,0.87813797
6.89,6.89,6.89,6.89,0.0,0.0,0.0,0.89020697
6.9,6.9,6.9,6.9,0.0,0.0,0.0,0.98457116
6.91,6.91,6.91,6.91,0.0,0.0,0.0,0.88059719
6.92,6.92,6.92,6.92,0.0,0.0,0.0,0.89027596
6.93,6.93,6.93,6.93,0.0,0.0,0.0,0.89791856
6.94,6.94,6.94,6.94,0.0,0.0,0.0,0.87835324
6.95,6.95,6.95,6.95,0.0,0.0,0.0,0.87559479
6.96,6.96,6.96,6.96,0.0,0.0,0.0,0.87589501
6.97,6.97,6.97,6.97,0.0,0.0,0.0,0.88300004
6.98,6.98,6.98,6.98,0.0,0.0,0.0,0.88194593
6.99,6.99,6.99,6.99,0.0,0.0,0.0,0.87559479
7.0,7.0,7.0,7.0,0.0,0.0,0.0,0.87560217
7.01,7.01,7.01,7.01,0.0,0.0,0.0,0.87559479
7.02,7.02,7.02,7.02,0.0,0.0,0.0,0.87689437
7.03,7.03,7.03,7.03,0.0,0.0,0.0,0.87559479
7.04,7.04,7.04,7.04,0.0,0.0,0.0,0.87559479
7.05,7.05,7.05,7.05,0.0,0.0,0.0,0.88240726
7.06,7.06,7.06,7.06,0.0,0.0,0.0,0.87927504
7.07,7.07,7.07,7.07,0.0,0.0,0.0,0.9500878
7.08,7.08,7.08,7.08,0.0,0.0,0.0,0.87683054
7.09,7.09,7.09,7.09,0.0,0.0,0.0,1.11504411
7.1,7.1,7.1,7.1,0.0,0.0,0.0,0.87559479
7.11,7.11,7.11,7.11,0.0,0.0,0.0,0.87579057
7.12,7.12,7.12,7.12,0.0,0.0,0.0,0.87757121
7.13,7.13,7.13,7.13,0.0,0.0,0.0,0.87559479
7.14,7.14,7.14,7.14,0.0,0.0,0.0,0.87559479
7.15,7.15,7.15,7.15,0.0,0.0,0.0,0.88036937
7.16,7.16,7.16,7.16,0.0,0.0,0.0,0.88962568
7.17,7.17,7.17,7.17,0.0,0.0,0.0,0.87730018
7.18,7.18,7.18,7.18,0.0,0.0,0.0,0.87559479
7.19,7.19,7.19,7.19,0.0,0.0,0.0,0.89512005
7.2,7.2,7.2,7.2,0.0,0.0,0.0,0.87600988
7.21,7.21,7.21,7.21,0.0,0.0,0.0,0.87559479
7.22,7.22,7.22,7.22,0.0,0.0,0.0,0.87559479
7.23,7.23,7.23,7.23,0.0,0.0,0.0,0.87722148
7.24,7.24,7.24,7.24,0.0,0.0,0.0,0.87753606
7.25,7.25,7.25,7.25,0.0,0.0,0.0,0.87559479
7.26,7.26,7.26,7.26,0.0,0.0,0.0,0.87615071
7.27,7.27,7.27,7.27,0.0,0.0,0.0,0.87559479
7.28,7.28,7.28,7.28,0.0,0.0,0.0,0.87696587
7.29,7.29,7.29,7.29,0.0,0.0,0.0,0.8796629
7.3,7.3,7.3,7.3,0.0,0.0,0.0,0.88186191
7.31,7.31,7.31,7.31,0.0,0.0,0.0,0.87559479
7.32,7.32,7.32,7.32,0.0,0.0,0.0,0.89911387
7.33,7.33,7.33,7.33,0.0,0.0,0.0,0.87647655
7.34,7.34,7.34,7.34,0.0,0.0,0.0,0.87704514
7.35,7.35,7.35,7.35,0.0,0.0,0.0,0.87559479
7.36,7.36,7.36,7.36,0.0,0.0,0.0,0.87891098
7.37,7.37,7.37,7.37,0.0,0.0,0.0,0.89189152
7.38,7.38,7.38,7.38,0.0,0.0,0.0,0.87710047
7.39,7.39,7.39,7.39,0.0,0.0,0.0,0.87683234
7.4,7.4,7.4,7.4,0.0,0.0,0.0,0.96502888
7.41,7.41,7.41,7.41,0.0,0.0,0.0,0.87559479
7.42,7.42,7.42,7.42,0.0,0.0,0.0,0.87880697
7.43,7.43,7.43,7.43,0.0,0.0,0.0,0.87588923
7.44,7.44,7.44,7.44,0.0,0.0,0.0,0.87559479
7.45,7.45,7.45,7.45,0.0,0.0,0.0,0.87559479
7.46,7.46,7.46,7.46,0.0,0.0,0.0,0.87559479
7.47,7.47,7.47,7.47,0.0,0.0,0.0,0.87736924
7.48,7.48,7.48,7.48,0.0,0.0,0.0,0.8771887
7.49,7.49,7.49,7.49,0.0,0.0,0.0,0.8827282
7.5,7.5,7.5,7.5,0.0,0.0,0.0,0.87586032
7.51,7.51,7.51,7.51,0.0,0.0,0.0,0.89517152
7.52,7.52,7.52,7.52,0.0,0.0,0.0,0.87559479
7.53,7.53,7.53,7.53,0.0,0.0,0.0,0.87678686
7.54,7.54,7.54,7.54,0.0,0.0,0.0,0.87737693
7.55,7.55,7.55,7.55,0.0,0.0,0.0,0.878705
7.56,7.56,7.56,7.56,0.0,0.0,0.0,0.87559479
7.57,7.57,7.57,7.57,0.0,0.0,0.0,0.87679227
7.58,7.58,7.58,7.58,0.0,0.0,0.0,0.87651904
7.59,7.59,7.59,7.59,0.0,0.0,0.0,0.95996217
7.6,7.6,7.6,7.6,0.0,0.0,0.0,0.90838405
7.61,7.61,7.61,7.61,0.0,0.0,0.0,0.87559479
7.62,7.62,7.62,7.62,0.0,0.0,0.0,0.87562827
7.63,7.63,7.63,7.63,0.0,0.0,0.0,0.87611258
7.64,7.64,7.64,7.64,0.0,0.0,0.0,0.87727303
7.65,7.65,7.65,7.65,0.0,0.0,0.0,0.87612226
7.66,7.66,7.66,7.66,0.0,0.0,0.0,0.87824401
7.67,7.67,7.67,7.67,0.0,0.0,0.0,0.87559479
7.68,7.68,7.68,7.68,0.0,0.0,0.0,0.87559479
7.69,7.69,7.69,7.69,0.0,0.0,0.0,0.87559479
7.7,7.7,7.7,7.7,0.0,0.0,0.0,0.87559479
7.71,7.71,7.71,7.71,0.0,0.0,0.0,0.87663198
7.72,7.72,7.72,7.72,0.0,0.0,0.0,0.87601708
7.73,7.73,7.73,7.73,0.0,0.0,0.0,0.87596131
7.74,7.74,7.74,7.74,0.0,0.0,0.0,0.87899886
7.75,7.75,7.75,7.75,0.0,0.0,0.0,0.90862609
7.76,7.76,7.76,7.76,0.0,0.0,0.0,0.88879779
7.77,7.77,7.77,7.77,0.0,0.0,0.0,1.02167094
7.78,7.78,7.78,7.78,0.0,0.0,0.0,0.87562546
7.79,7.79,7.79,7.79,0.0,0.0,0.0,0.88334876
7.8,7.8,7.8,7.8,0.0,0.0,0.0,0.89063738
7.81,7.81,7.81,7.81,0.0,0.0,0.0,0.91817157
7.82,7.82,7.82,7.82,0.0,0.0,0.0,0.87559479
7.83,7.83,7.83,7.83,0.0,0.0,0.0,0.87772869
7.84,7.84,7.84,7.84,0.0,0.0,0.0,0.87559479
7.85,7.85,7.85,7.85,0.0,0.0,0.0,1.10286613
7.86,7.86,7.86,7.86,0.0,0.0,0.0,1.03063359
7.87,7.87,7.87,7.87,0.0,0.0,0.0,0.8756525
7.88,7.88,7.88,7.88,0.0,0.0,0.0,0.918629
7.89,7.89,7.89,7.89,0.0,0.0,0.0,0.87559479
7.9,7.9,7.9,7.9,0.0,0.0,0.0,0.87631643
7.91,7.91,7.91,7.91,0.0,0.0,0.0,0.87559479
7.92,7.92,7.92,7.92,0.0,0.0,0.0,0.87559479
7.93,7.93,7.93,7.93,0.0,0.0,0.0,0.87592088
7.94,7.94,7.94,7.94,0.0,0.0,0.0,0.87714384
7.95,7.95,7.95,7.95,0.0,0.0,0.0,0.87669161
7.96,7.96,7.96,7.96,0.0,0.0,0.0,0.8762403
7.97,7.97,7.97,7.97,0.0,0.0,0.0,0.88323226
7.98,7.98,7.98,7.98,0.0,0.0,0.0,0.88378999
7.99,7.99,7.99,7.99,0.0,0.0,0.0,0.87646848
8.0,8.0,8.0,8.0,0.0,0.0,0.0,0.87559479
8.01,8.01,8.01,8.01,0.0,0.0,0.0,0.87629258
8.02,8.02,8.02,8.02,0.0,0.0,0.0,0.87918804
8.03,8.03,8.03,8.03,0.0,0.0,0.0,0.87684734
8.04,8.04,8.04,8.04,0.0,0.0,0.0,0.87559479
8.05,8.05,8.05,8.05,0.0,0.0,0.0,0.87559479
8.06,8.06,8.06,8.06,0.0,0.0,0.0,0.87559479
8.07,8.07,8.07,8.07,0.0,0.0,0.0,0.87559479
8.08,8.08,8.08,8.08,0.0,0.0,0.0,0.87559479
8.09,8.09,8.09,8.09,0.0,0.0,0.0,0.87559479
8.1,8.1,8.1,8.1,0.0,0.0,0.0,0.87559479
8.11,8.11,8.11,8.11,0.0,0.0,0.0,0.87699193
8.12,8.12,8.12,8.12,0.0,0.0,0.0,0.8760291
8.13,8.13,8.13,8.13,0.0,0.0,0.0,0.87579569
8.14,8.14,8.14,8.14,0.0,0.0,0.0,0.87663835
8.15,8.15,8.15,8.15,0.0,0.0,0.0,0.87954983
8.16,8.16,8.16,8.16,0.0,0.0,0.0,0.88076446
8.17,8.17,8.17,8.17,0.0,0.0,0.0,0.87559479
8.18,8.18,8.18,8.18,0.0,0.0,0.0,0.88702785
8.19,8.19,8.19,8.19,0.0,0.0,0.0,0.87559479
8.2,8.2,8.2,8.2,0.0,0.0,0.0,0.89592831
8.21,8.21,8.21,8.21,0.0,0.0,0.0,0.87559479
8.22,8.22,8.22,8.22,0.0,0.0,0.0,0.91958196
8.23,8.23,8.23,8.23,0.0,0.0,0.0,0.87559479
8.24,8.24,8.24,8.24,0.0,0.0,0.0,0.87617509
8.25,8.25,8.25,8.25,0.0,0.0,0.0,0.87559479
8.26,8.26,8.26,8.26,0.0,0.0,0.0,0.87732309
8.27,8.27,8.27,8.27,0.0,0.0,0.0,0.87559479
8.28,8.28,8.28,8.28,0.0,0.0,0.0,0.87559479
8.29,8.29,8.29,8.29,0.0,0.0,0.0,0.89865086
8.3,8.3,8.3,8.3,0.0,0.0,0.0,0.87738839
8.31,8.31,8.31,8.31,0.0,0.0,0.0,0.90371416
8.32,8.32,8.32,8.32,0.0,0.0,0.0,0.88374664
8.33,8.33,8.33,8.33,0.0,0.0,0.0,0.87645904
8.34,8.34,8.34,8.34,0.0,0.0,0.0,0.8786003
8.35,8.35,8.35,8.35,0.0,0.0,0.0,0.97762109
8.36,8.36,8.36,8.36,0.0,0.0,0.0,0.87559479
8.37,8.37,8.37,8.37,0.0,0.0,0.0,0.87559479
8.38,8.38,8.38,8.38,0.0,0.0,0.0,0.88315838
8.39,8.39,8.39,8.39,0.0,0.0,0.0,0.888022
8.4,8.4,8.4,8.4,0.0,0.0,0.0,0.87751657
8.41,8.41,8.41,8.41,0.0,0.0,0.0,0.87561739
8.42,8.42,8.42,8.42,0.0,0.0,0.0,0.87924799
8.43,8.43,8.43,8.43,0.0,0.0,0.0,0.87751908
8.44,8.44,8.44,8.44,0.0,0.0,0.0,0.87782188
8.45,8.45,8.45,8.45,0.0,0.0,0.0,0.93591997
8.46,8.46,8.46,8.46,0.0,0.0,0.0,0.87728596
8.47,8.47,8.47,8.47,0.0,0.0,0.0,0.877738
8.48,8.48,8.48,8.48,0.0,0.0,0.0,0.89315357
8.49,8.49,8.49,8.49,0.0,0.0,0.0,0.87878978
8.5,8.5,8.5,8.5,0.0,0.0,0.0,0.87559479
8.51,8.51,8.51,8.51,0.0,0.0,0.0,0.87577504
8.52,8.52,8.52,8.52,0.0,0.0,0.0,0.89424238
8.53,8.53,8.53,8.53,0.0,0.0,0.0,0.88035596
8.54,8.54,8.54,8.54,0.0,0.0,0.0,0.89582682
8.55,8.55,8.55,8.55,0.0,0.0,0.0,0.87780777
8.56,8.56,8.56,8.56,0.0,0.0,0.0,0.8873692
8.57,8.57,8.57,8.57,0.0,0.0,0.0,0.87944083
8.58,8.58,8.58,8.58,0.0,0.0,0.0,0.9079531
8.59,8.59,8.59,8.59,0.0,0.0,0.0,0.87559479
8.6,8.6,8.6,8.6,0.0,0.0,0.0,0.91023314
8.61,8.61,8.61,8.61,0.0,0.0,0.0,0.87884667
8.62,8.62,8.62,8.62,0.0,0.0,0.0,0.87559479
8.63,8.63,8.63,8.63,0.0,0.0,0.0,0.88645146
8.64,8.64,8.64,8.64,0.0,0.0,0.0,0.88307657
8.65,8.65,8.65,8.65,0.0,0.0,0.0,0.87741693
8.66,8.66,8.66,8.66,0.0,0.0,0.0,0.88384762
8.67,8.67,8.67,8.67,0.0,0.0,0.0,0.87573406
8.68,8.68,8.68,8.68,0.0,0.0,0.0,0.87559479
8.69,8.69,8.69,8.69,0.0,0.0,0.0,0.87559479
8.7,8.7,8.7,8.7,0.0,0.0,0.0,0.87559479
8.71,8.71,8.71,8.71,0.0,0.0,0.0,0.87731613
8.72,8.72,8.72,8.72,0.0,0.0,0.0,0.88767793
8.73,8.73,8.73,8.73,0.0,0.0,0.0,0.87904959
8.74,8.74,8.74,8.74,0.0,0.0,0.0,0.8768451
8.75,8.75,8.75,8.75,0.0,0.0,0.0,0.88484197
8.76,8.76,8.76,8.76,0.0,0.0,0.0,0.87559479
8.77,8.77,8.77,8.77,0.0,0.0,0.0,0.87559479
8.78,8.78,8.78,8.78,0.0,0.0,0.0,0.87559479
8.79,8.79,8.79,8.79,0.0,0.0,0.0,0.87772125
8.8,8.8,8.8,8.8,0.0,0.0,0.0,0.87619958
8.81,8.81,8.81,8.81,0.0,0.0,0.0,0.87717063
8.82,8.82,8.82,8.82,0.0,0.0,0.0,0.87633476
8.83,8.83,8.83,8.83,0.0,0.0,0.0,0.87660792
8.84,8.84,8.84,8.84,0.0,0.0,0.0,0.87902879
8.85,8.85,8.85,8.85,0.0,0.0,0.0,0.87672802
8.86,8.86,8.86,8.86,0.0,0.0,0.0,0.87711971
8.87,8.87,8.87,8.87,0.0,0.0,0.0,0.87718684
8.88,8.88,8.88,8.88,0.0,0.0,0.0,0.94883379
8.89,8.89,8.89,8.89,0.0,0.0,0.0,0.87559479
8.9,8.9,8.9,8.9,0.0,0.0,0.0,0.87559479
8.91,8.91,8.91,8.91,0.0,0.0,0.0,0.90412463
8.92,8.92,8.92,8.92,0.0,0.0,0.0,0.88873234
8.93,8.93,8.93,8.93,0.0,0.0,0.0,0.87783777
8.94,8.94,8.94,8.94,0.0,0.0,0.0,0.8761402
8.95,8.95,8.95,8.95,0.0,0.0,0.0,0.87955012
8.96,8.96,8.96,8.96,0.0,0.0,0.0,0.87560921
8.97,8.97,8.97,8.97,0.0,0.0,0.0,0.87559479
8.98,8.98,8.98,8.98,0.0,0.0,0.0,0.94494171
8.99,8.99,8.99,8.99,0.0,0.0,0.0,0.87841234
9.0,9.0,9.0,9.0,0.0,0.0,0.0,0.90709958
9.01,9.01,9.01,9.01,0.0,0.0,0.0,0.87902514
9.02,9.02,9.02,9.02,0.0,0.0,0.0,0.87643905
9.03,9.03,9.03,9.03,0.0,0.0,0.0,0.87607826
9.04,9.04,9.04,9.04,0.0,0.0,0.0,0.87685416
9.05,9.05,9.05,9.05,0.0,0.0,0.0,0.87938579
9.06,9.06,9.06,9.06,0.0,0.0,0.0,0.87660376
9.07,9.07,9.07,9.07,0.0,0.0,0.0,0.87805413
9.08,9.08,9.08,9.08,0.0,0.0,0.0,0.87954269
9.09,9.09,9.09,9.09,0.0,0.0,0.0,0.87896333
9.1,9.1,9.1,9.1,0.0,0.0,0.0,0.89573705
9.11,9.11,9.11,9.11,0.0,0.0,0.0,0.87559479
9.12,9.12,9.12,9.12,0.0,0.0,0.0,0.87559479
9.13,9.13,9.13,9.13,0.0,0.0,0.0,0.89037001
9.14,9.14,9.14,9.14,0.0,0.0,0.0,0.87960528
9.15,9.15,9.15,9.15,0.0,0.0,0.0,0.87747887
9.16,9.16,9.16,9.16,0.0,0.0,0.0,0.87559479
9.17,9.17,9.17,9.17,0.0,0.0,0.0,0.88090695
9.18,9.18,9.18,9.18,0.0,0.0,0.0,0.8758205
9.19,9.19,9.19,9.19,0.0,0.0,0.0,0.87786082
9.2,9.2,9.2,9.2,0.0,0.0,0.0,0.8774298
9.21,9.21,9.21,9.21,0.0,0.0,0.0,0.87559479
9.22,9.22,9.22,9.22,0.0,0.0,0.0,0.87559479
9.23,9.23,9.23,9.23,0.0,0.0,0.0,0.87559479
9.24,9.24,9.24,9.24,0.0,0.0,0.0,0.87699058
9.25,9.25,9.25,9.25,0.0,0.0,0.0,0.88542331
9.26,9.26,9.26,9.26,0.0,0.0,0.0,0.87583458
9.27,9.27,9.27,9.27,0.0,0.0,0.0,0.90339023
9.28,9.28,9.28,9.28,0.0,0.0,0.0,0.88658476
9.29,9.29,9.29,9.29,0.0,0.0,0.0,0.87559479
9.3,9.3,9.3,9.3,0.0,0.0,0.0,0.87652064
9.31,9.31,9.31,9.31,0.0,0.0,0.0,0.87559479
9.32,9.32,9.32,9.32,0.0,0.0,0.0,0.88342696
9.33,9.33,9.33,9.33,0.0,0.0,0.0,0.89159687
9.34,9.34,9.34,9.34,0.0,0.0,0.0,0.88256163
9.35,9.35,9.35,9.35,0.0,0.0,0.0,0.87559479
9.36,9.36,9.36,9.36,0.0,0.0,0.0,0.92217161
9.37,9.37,9.37,9.37,0.0,0.0,0.0,0.87730222
9.38,9.38,9.38,9.38,0.0,0.0,0.0,0.88537781
9.39,9.39,9.39,9.39,0.0,0.0,0.0,0.87620313
9.4,9.4,9.4,9.4,0.0,0.0,0.0,0.87625769
9.41,9.41,9.41,9.41,0.0,0.0,0.0,0.87856349
9.42,9.42,9.42,9.42,0.0,0.0,0.0,0.87960564
9.43,9.43,9.43,9.43,0.0,0.0,0.0,0.88216493
9.44,9.44,9.44,9.44,0.0,0.0,0.0,0.87873228
9.45,9.45,9.45,9.45,0.0,0.0,0.0,0.8801084
9.46,9.46,9.46,9.46,0.0,0.0,0.0,0.87559479
9.47,9.47,9.47,9.47,0.0,0.0,0.0,0.87559479
9.48,9.48,9.48,9.48,0.0,0.0,0.0,0.87839599
9.49,9.49,9.49,9.49,0.0,0.0,0.0,0.87562903
9.5,9.5,9.5,9.5,0.0,0.0,0.0,0.90042538
9.51,9.51,9.51,9.51,0.0,0.0,0.0,0.87816878
9.52,9.52,9.52,9.52,0.0,0.0,0.0,0.87559479
9.53,9.53,9.53,9.53,0.0,0.0,0.0,0.93316673
9.54,9.54,9.54,9.54,0.0,0.0,0.0,0.8756448
9.55,9.55,9.55,9.55,0.0,0.0,0.0,0.93858809
9.56,9.56,9.56,9.56,0.0,0.0,0.0,0.87559479
9.57,9.57,9.57,9.57,0.0,0.0,0.0,0.87559479
9.58,9.58,9.58,9.58,0.0,0.0,0.0,0.87670865
9.59,9.59,9.59,9.59,0.0,0.0,0.0,0.8765202
9.6,9.6,9.6,9.6,0.0,0.0,0.0,0.90052648
9.61,9.61,9.61,9.61,0.0,0.0,0.0,0.87559479
9.62,9.62,9.62,9.62,0.0,0.0,0.0,0.87973278
9.63,9.63,9.63,9.63,0.0,0.0,0.0,0.87559479
9.64,9.64,9.64,9.64,0.0,0.0,0.0,0.8778727
9.65,9.65,9.65,9.65,0.0,0.0,0.0,0.8827713
9.66,9.66,9.66,9.66,0.0,0.0,0.0,0.87861023
9.67,9.67,9.67,9.67,0.0,0.0,0.0,0.87559479
9.68,9.68,9.68,9.68,0.0,0.0,0.0,0.89109729
9.69,9.69,9.69,9.69,0.0,0.0,0.0,0.87559479
9.7,9.7,9.7,9.7,0.0,0.0,0.0,0.87702832
9.71,9.71,9.71,9.71,0.0,0.0,0.0,0.87559479
9.72,9.72,9.72,9.72,0.0,0.0,0.0,0.87673785
9.73,9.73,9.73,9.73,0.0,0.0,0.0,0.87622013
9.74,9.74,9.74,9.74,0.0,0.0,0.0,0.87737373
9.75,9.75,9.75,9.75,0.0,0.0,0.0,0.8770531
9.76,9.76,9.76,9.76,0.0,0.0,0.0,0.89957665
9.77,9.77,9.77,9.77,0.0,0.0,0.0,0.87559479
9.78,9.78,9.78,9.78,0.0,0.0,0.0,0.8847215
9.79,9.79,9.79,9.79,0.0,0.0,0.0,0.87607686
9.8,9.8,9.8,9.8,0.0,0.0,0.0,0.87667656
9.81,9.81,9.81,9.81,0.0,0.0,0.0,0.87562474
9.82,9.82,9.82,9.82,0.0,0.0,0.0,0.87700851
9.83,9.83,9.83,9.83,0.0,0.0,0.0,0.87960183
9.84,9.84,9.84,9.84,0.0,0.0,0.0,0.87559479
9.85,9.85,9.85,9.85,0.0,0.0,0.0,0.87559479
9.86,9.86,9.86,9.86,0.0,0.0,0.0,0.87876552
9.87,9.87,9.87,9.87,0.0,0.0,0.0,0.87615796
9.88,9.88,9.88,9.88,0.0,0.0,0.0,0.87559479
9.89,9.89,9.89,9.89,0.0,0.0,0.0,0.88128161
9.9,9.9,9.9,9.9,0.0,0.0,0.0,0.88419423
9.91,9.91,9.91,9.91,0.0,0.0,0.0,0.87696939
9.92,9.92,9.92,9.92,0.0,0.0,0.0,0.87578654
9.93,9.93,9.93,9.93,0.0,0.0,0.0,0.87559479
9.94,9.94,9.94,9.94,0.0,0.0,0.0,0.87697412
9.95,9.95,9.95,9.95,0.0,0.0,0.0,0.88702663
9.96,9.96,9.96,9.96,0.0,0.0,0.0,0.87646162
9.97,9.97,9.97,9.97,0.0,0.0,0.0,0.90217253
9.98,9.98,9.98,9.98,0.0,0.0,0.0,0.88181278
9.99,9.99,9.99,9.99,0.0,0.0,0.0,0.87559479


==> dataKITTIGTB+F.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.90609433
0.01,0.01,0.01,0.01,0.0,0.0,0.0,1.22184004
0.02,0.02,0.02,0.02,0.0,0.0,0.0,0.46692002
0.03,0.03,0.03,0.03,0.0,0.0,0.0,0.97040043
0.04,0.04,0.04,0.04,0.0,0.0,0.0,1.41040472
0.05,0.05,0.05,0.05,0.0,0.0,0.0,1.65225121
0.06,0.06,0.06,0.06,0.0,0.0,0.0,1.39331162
0.07,0.07,0.07,0.07,0.0,0.0,0.0,1.31861299
0.08,0.08,0.08,0.08,0.0,0.0,0.0,0.78215352
0.09,0.09,0.09,0.09,0.0,0.0,0.0,0.58977563
0.1,0.1,0.1,0.1,0.0,0.0,0.0,1.07676651
0.11,0.11,0.11,0.11,0.0,0.0,0.0,1.61267633
0.12,0.12,0.12,0.12,0.0,0.0,0.0,2.17192056
0.13,0.13,0.13,0.13,0.0,0.0,0.0,3.50237681
0.14,0.14,0.14,0.14,0.0,0.0,0.0,2.23459796
0.15,0.15,0.15,0.15,0.0,0.0,0.0,0.88961841
0.16,0.16,0.16,0.16,0.0,0.0,0.0,0.98772303
0.17,0.17,0.17,0.17,0.0,0.0,0.0,2.39479549
0.18,0.18,0.18,0.18,0.0,0.0,0.0,0.88878583
0.19,0.19,0.19,0.19,0.0,0.0,0.0,0.96985078
0.2,0.2,0.2,0.2,0.0,0.0,0.0,2.36789694
0.21,0.21,0.21,0.21,0.0,0.0,0.0,1.55221471
0.22,0.22,0.22,0.22,0.0,0.0,0.0,3.46714761
0.23,0.23,0.23,0.23,0.0,0.0,0.0,1.27324101
0.24,0.24,0.24,0.24,0.0,0.0,0.0,1.11920723
0.25,0.25,0.25,0.25,0.0,0.0,0.0,1.14409018
0.26,0.26,0.26,0.26,0.0,0.0,0.0,1.74567472
0.27,0.27,0.27,0.27,0.0,0.0,0.0,1.12678476
0.28,0.28,0.28,0.28,0.0,0.0,0.0,1.76590708
0.29,0.29,0.29,0.29,0.0,0.0,0.0,1.44090177
0.3,0.3,0.3,0.3,0.0,0.0,0.0,2.61795384
0.31,0.31,0.31,0.31,0.0,0.0,0.0,0.86431777
0.32,0.32,0.32,0.32,0.0,0.0,0.0,0.70410306
0.33,0.33,0.33,0.33,0.0,0.0,0.0,0.95859152
0.34,0.34,0.34,0.34,0.0,0.0,0.0,1.88363714
0.35,0.35,0.35,0.35,0.0,0.0,0.0,1.33701771
0.36,0.36,0.36,0.36,0.0,0.0,0.0,0.85140955
0.37,0.37,0.37,0.37,0.0,0.0,0.0,1.9727399
0.38,0.38,0.38,0.38,0.0,0.0,0.0,1.02839721
0.39,0.39,0.39,0.39,0.0,0.0,0.0,0.41663553
0.4,0.4,0.4,0.4,0.0,0.0,0.0,1.18559742
0.41,0.41,0.41,0.41,0.0,0.0,0.0,1.81549758
0.42,0.42,0.42,0.42,0.0,0.0,0.0,1.34636178
0.43,0.43,0.43,0.43,0.0,0.0,0.0,1.39884487
0.44,0.44,0.44,0.44,0.0,0.0,0.0,2.04936554
0.45,0.45,0.45,0.45,0.0,0.0,0.0,2.15764681
0.46,0.46,0.46,0.46,0.0,0.0,0.0,1.28343532
0.47,0.47,0.47,0.47,0.0,0.0,0.0,0.86093919
0.48,0.48,0.48,0.48,0.0,0.0,0.0,0.97531813
0.49,0.49,0.49,0.49,0.0,0.0,0.0,1.81824584
0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.82144498
0.51,0.51,0.51,0.51,0.0,0.0,0.0,0.66013097
0.52,0.52,0.52,0.52,0.0,0.0,0.0,1.103416
0.53,0.53,0.53,0.53,0.0,0.0,0.0,1.27600644
0.54,0.54,0.54,0.54,0.0,0.0,0.0,2.34474474
0.55,0.55,0.55,0.55,0.0,0.0,0.0,1.70721632
0.56,0.56,0.56,0.56,0.0,0.0,0.0,2.3349007
0.57,0.57,0.57,0.57,0.0,0.0,0.0,2.10406441
0.58,0.58,0.58,0.58,0.0,0.0,0.0,1.6127186
0.59,0.59,0.59,0.59,0.0,0.0,0.0,0.84536339
0.6,0.6,0.6,0.6,0.0,0.0,0.0,1.94741385
0.61,0.61,0.61,0.61,0.0,0.0,0.0,1.34114868
0.62,0.62,0.62,0.62,0.0,0.0,0.0,1.54726785
0.63,0.63,0.63,0.63,0.0,0.0,0.0,1.46921739
0.64,0.64,0.64,0.64,0.0,0.0,0.0,1.86221793
0.65,0.65,0.65,0.65,0.0,0.0,0.0,0.75913367
0.66,0.66,0.66,0.66,0.0,0.0,0.0,1.29003113
0.67,0.67,0.67,0.67,0.0,0.0,0.0,0.71179817
0.68,0.68,0.68,0.68,0.0,0.0,0.0,1.79624262
0.69,0.69,0.69,0.69,0.0,0.0,0.0,1.87675792
0.7,0.7,0.7,0.7,0.0,0.0,0.0,1.85013249
0.71,0.71,0.71,0.71,0.0,0.0,0.0,1.18065056
0.72,0.72,0.72,0.72,0.0,0.0,0.0,2.1532496
0.73,0.73,0.73,0.73,0.0,0.0,0.0,1.64097477
0.74,0.74,0.74,0.74,0.0,0.0,0.0,1.67320261
0.75,0.75,0.75,0.75,0.0,0.0,0.0,1.33345357
0.76,0.76,0.76,0.76,0.0,0.0,0.0,0.82990506
0.77,0.77,0.77,0.77,0.0,0.0,0.0,0.65243586
0.78,0.78,0.78,0.78,0.0,0.0,0.0,0.82777456
0.79,0.79,0.79,0.79,0.0,0.0,0.0,0.776657
0.8,0.8,0.8,0.8,0.0,0.0,0.0,1.94521524
0.81,0.81,0.81,0.81,0.0,0.0,0.0,0.84206549
0.82,0.82,0.82,0.82,0.0,0.0,0.0,1.34354482
0.83,0.83,0.83,0.83,0.0,0.0,0.0,1.1168609
0.84,0.84,0.84,0.84,0.0,0.0,0.0,1.44419968
0.85,0.85,0.85,0.85,0.0,0.0,0.0,0.8538744
0.86,0.86,0.86,0.86,0.0,0.0,0.0,2.02076651
0.87,0.87,0.87,0.87,0.0,0.0,0.0,1.4331723
0.88,0.88,0.88,0.88,0.0,0.0,0.0,2.54321846
0.89,0.89,0.89,0.89,0.0,0.0,0.0,1.17267203
0.9,0.9,0.9,0.9,0.0,0.0,0.0,3.27647021
0.91,0.91,0.91,0.91,0.0,0.0,0.0,0.67936876
0.92,0.92,0.92,0.92,0.0,0.0,0.0,1.06082662
0.93,0.93,0.93,0.93,0.0,0.0,0.0,0.90637466
0.94,0.94,0.94,0.94,0.0,0.0,0.0,0.61670853
0.95,0.95,0.95,0.95,0.0,0.0,0.0,1.13118196
0.96,0.96,0.96,0.96,0.0,0.0,0.0,0.49385293
0.97,0.97,0.97,0.97,0.0,0.0,0.0,1.49171873
0.98,0.98,0.98,0.98,0.0,0.0,0.0,0.10533715
0.99,0.99,0.99,0.99,0.0,0.0,0.0,0.67193988
1.0,1.0,1.0,1.0,0.0,0.0,0.0,1.28561675
1.01,1.01,1.01,1.01,0.0,0.0,0.0,1.30925174
1.02,1.02,1.02,1.02,0.0,0.0,0.0,1.3787912
1.03,1.03,1.03,1.03,0.0,0.0,0.0,1.80208444
1.04,1.04,1.04,1.04,0.0,0.0,0.0,2.00099624
1.05,1.05,1.05,1.05,0.0,0.0,0.0,0.99596779
1.06,1.06,1.06,1.06,0.0,0.0,0.0,1.02015244
1.07,1.07,1.07,1.07,0.0,0.0,0.0,1.26639614
1.08,1.08,1.08,1.08,0.0,0.0,0.0,0.2979109
1.09,1.09,1.09,1.09,0.0,0.0,0.0,1.76590708
1.1,1.1,1.1,1.1,0.0,0.0,0.0,0.69256039
1.11,1.11,1.11,1.11,0.0,0.0,0.0,1.447781
1.12,1.12,1.12,1.12,0.0,0.0,0.0,2.17826731
1.13,1.13,1.13,1.13,0.0,0.0,0.0,0.5249168
1.14,1.14,1.14,1.14,0.0,0.0,0.0,1.76712829
1.15,1.15,1.15,1.15,0.0,0.0,0.0,2.01612024
1.16,1.16,1.16,1.16,0.0,0.0,0.0,1.54806656
1.17,1.17,1.17,1.17,0.0,0.0,0.0,2.10872786
1.18,1.18,1.18,1.18,0.0,0.0,0.0,0.94083955
1.19,1.19,1.19,1.19,0.0,0.0,0.0,2.07326677
1.2,1.2,1.2,1.2,0.0,0.0,0.0,1.14822115
1.21,1.21,1.21,1.21,0.0,0.0,0.0,1.20428556
1.22,1.22,1.22,1.22,0.0,0.0,0.0,0.75080623
1.23,1.23,1.23,1.23,0.0,0.0,0.0,2.50832421
1.24,1.24,1.24,1.24,0.0,0.0,0.0,1.4284402
1.25,1.25,1.25,1.25,0.0,0.0,0.0,1.27572303
1.26,1.26,1.26,1.26,0.0,0.0,0.0,1.72342244
1.27,1.27,1.27,1.27,0.0,0.0,0.0,1.33455287
1.28,1.28,1.28,1.28,0.0,0.0,0.0,1.18283199
1.29,1.29,1.29,1.29,0.0,0.0,0.0,2.10461406
1.3,1.3,1.3,1.3,0.0,0.0,0.0,1.82186893
1.31,1.31,1.31,1.31,0.0,0.0,0.0,1.50301235
1.32,1.32,1.32,1.32,0.0,0.0,0.0,2.04968539
1.33,1.33,1.33,1.33,0.0,0.0,0.0,1.66214493
1.34,1.34,1.34,1.34,0.0,0.0,0.0,1.71849497
1.35,1.35,1.35,1.35,0.0,0.0,0.0,1.63382931
1.36,1.36,1.36,1.36,0.0,0.0,0.0,0.91187118
1.37,1.37,1.37,1.37,0.0,0.0,0.0,0.55677939
1.38,1.38,1.38,1.38,0.0,0.0,0.0,2.35387225
1.39,1.39,1.39,1.39,0.0,0.0,0.0,1.87370907
1.4,1.4,1.4,1.4,0.0,0.0,0.0,2.03700698
1.41,1.41,1.41,1.41,0.0,0.0,0.0,2.45639077
1.42,1.42,1.42,1.42,0.0,0.0,0.0,1.86907998
1.43,1.43,1.43,1.43,0.0,0.0,0.0,1.13309716
1.44,1.44,1.44,1.44,0.0,0.0,0.0,1.70171981
1.45,1.45,1.45,1.45,0.0,0.0,0.0,1.13506448
1.46,1.46,1.46,1.46,0.0,0.0,0.0,2.58609125
1.47,1.47,1.47,1.47,0.0,0.0,0.0,0.94913307
1.48,1.48,1.48,1.48,0.0,0.0,0.0,2.46240258
1.49,1.49,1.49,1.49,0.0,0.0,0.0,0.76566398
1.5,1.5,1.5,1.5,0.0,0.0,0.0,1.10205046
1.51,1.51,1.51,1.51,0.0,0.0,0.0,0.86147324
1.52,1.52,1.52,1.52,0.0,0.0,0.0,0.37596135
1.53,1.53,1.53,1.53,0.0,0.0,0.0,1.21081081
1.54,1.54,1.54,1.54,0.0,0.0,0.0,1.15919699
1.55,1.55,1.55,1.55,0.0,0.0,0.0,1.5667547
1.56,1.56,1.56,1.56,0.0,0.0,0.0,1.990885
1.57,1.57,1.57,1.57,0.0,0.0,0.0,0.71674503
1.58,1.58,1.58,1.58,0.0,0.0,0.0,2.3739431
1.59,1.59,1.59,1.59,0.0,0.0,0.0,0.51172517
1.6,1.6,1.6,1.6,0.0,0.0,0.0,1.75283736
1.61,1.61,1.61,1.61,0.0,0.0,0.0,1.87236071
1.62,1.62,1.62,1.62,0.0,0.0,0.0,1.8209941
1.63,1.63,1.63,1.63,0.0,0.0,0.0,2.91011916
1.64,1.64,1.64,1.64,0.0,0.0,0.0,1.28508427
1.65,1.65,1.65,1.65,0.0,0.0,0.0,2.57098443
1.66,1.66,1.66,1.66,0.0,0.0,0.0,1.75283736
1.67,1.67,1.67,1.67,0.0,0.0,0.0,0.71179817
1.68,1.68,1.68,1.68,0.0,0.0,0.0,1.00531186
1.69,1.69,1.69,1.69,0.0,0.0,0.0,1.44448309
1.7,1.7,1.7,1.7,0.0,0.0,0.0,1.7117287
1.71,1.71,1.71,1.71,0.0,0.0,0.0,0.74146216
1.72,1.72,1.72,1.72,0.0,0.0,0.0,1.11550832
1.73,1.73,1.73,1.73,0.0,0.0,0.0,1.24027912
1.74,1.74,1.74,1.74,0.0,0.0,0.0,0.82639184
1.75,1.75,1.75,1.75,0.0,0.0,0.0,0.53590982
1.76,1.76,1.76,1.76,0.0,0.0,0.0,0.4979839
1.77,1.77,1.77,1.77,0.0,0.0,0.0,1.21994203
1.78,1.78,1.78,1.78,0.0,0.0,0.0,0.56146001
1.79,1.79,1.79,1.79,0.0,0.0,0.0,1.05533011
1.8,1.8,1.8,1.8,0.0,0.0,0.0,2.2595985
1.81,1.81,1.81,1.81,0.0,0.0,0.0,1.92760923
1.82,1.82,1.82,1.82,0.0,0.0,0.0,0.36276973
1.83,1.83,1.83,1.83,0.0,0.0,0.0,1.04075577
1.84,1.84,1.84,1.84,0.0,0.0,0.0,1.3925153
1.85,1.85,1.85,1.85,0.0,0.0,0.0,0.84151583
1.86,1.86,1.86,1.86,0.0,0.0,0.0,1.14437359
1.87,1.87,1.87,1.87,0.0,0.0,0.0,2.14308964
1.88,1.88,1.88,1.88,0.0,0.0,0.0,0.71261406
1.89,1.89,1.89,1.89,0.0,0.0,0.0,1.80547606
1.9,1.9,1.9,1.9,0.0,0.0,0.0,0.72520799
1.91,1.91,1.91,1.91,0.0,0.0,0.0,0.72707323
1.92,1.92,1.92,1.92,0.0,0.0,0.0,0.72048965
1.93,1.93,1.93,1.93,0.0,0.0,0.0,2.34870164
1.94,1.94,1.94,1.94,0.0,0.0,0.0,0.80413956
1.95,1.95,1.95,1.95,0.0,0.0,0.0,0.73046914
1.96,1.96,1.96,1.96,0.0,0.0,0.0,1.08885883
1.97,1.97,1.97,1.97,0.0,0.0,0.0,0.54222222
1.98,1.98,1.98,1.98,0.0,0.0,0.0,0.86625013
1.99,1.99,1.99,1.99,0.0,0.0,0.0,1.68507331
2.0,2.0,2.0,2.0,0.0,0.0,0.0,1.01355663
2.01,2.01,2.01,2.01,0.0,0.0,0.0,0.90224369
2.02,2.02,2.02,2.02,0.0,0.0,0.0,3.66695437
2.03,2.03,2.03,2.03,0.0,0.0,0.0,1.00063124
2.04,2.04,2.04,2.04,0.0,0.0,0.0,1.26169834
2.05,2.05,2.05,2.05,0.0,0.0,0.0,1.94025121
2.06,2.06,2.06,2.06,0.0,0.0,0.0,1.19385268
2.07,2.07,2.07,2.07,0.0,0.0,0.0,1.25210521
2.08,2.08,2.08,2.08,0.0,0.0,0.0,2.94969404
2.09,2.09,2.09,2.09,0.0,0.0,0.0,2.34474474
2.1,2.1,2.1,2.1,0.0,0.0,0.0,2.05536017
2.11,2.11,2.11,2.11,0.0,0.0,0.0,0.6496876
2.12,2.12,2.12,2.12,0.0,0.0,0.0,2.79410843
2.13,2.13,2.13,2.13,0.0,0.0,0.0,0.90717338
2.14,2.14,2.14,2.14,0.0,0.0,0.0,2.01555341
2.15,2.15,2.15,2.15,0.0,0.0,0.0,0.20556951
2.16,2.16,2.16,2.16,0.0,0.0,0.0,1.50439506
2.17,2.17,2.17,2.17,0.0,0.0,0.0,0.93660548
2.18,2.18,2.18,2.18,0.0,0.0,0.0,0.53041331
2.19,2.19,2.19,2.19,0.0,0.0,0.0,1.70117016
2.2,2.2,2.2,2.2,0.0,0.0,0.0,1.33233709
2.21,2.21,2.21,2.21,0.0,0.0,0.0,1.00091465
2.22,2.22,2.22,2.22,0.0,0.0,0.0,1.21774342
2.23,2.23,2.23,2.23,0.0,0.0,0.0,1.34387976
2.24,2.24,2.24,2.24,0.0,0.0,0.0,1.58375953
2.25,2.25,2.25,2.25,0.0,0.0,0.0,1.90315835
2.26,2.26,2.26,2.26,0.0,0.0,0.0,1.20839936
2.27,2.27,2.27,2.27,0.0,0.0,0.0,1.71491143
2.28,2.28,2.28,2.28,0.0,0.0,0.0,1.07126999
2.29,2.29,2.29,2.29,0.0,0.0,0.0,0.55459796
2.3,2.3,2.3,2.3,0.0,0.0,0.0,1.13116479
2.31,2.31,2.31,2.31,0.0,0.0,0.0,0.77390875
2.32,2.32,2.32,2.32,0.0,0.0,0.0,2.24805582
2.33,2.33,2.33,2.33,0.0,0.0,0.0,1.42359635
2.34,2.34,2.34,2.34,0.0,0.0,0.0,1.33125497
2.35,2.35,2.35,2.35,0.0,0.0,0.0,1.25540311
2.36,2.36,2.36,2.36,0.0,0.0,0.0,0.86532824
2.37,2.37,2.37,2.37,0.0,0.0,0.0,1.04048953
2.38,2.38,2.38,2.38,0.0,0.0,0.0,2.07218465
2.39,2.39,2.39,2.39,0.0,0.0,0.0,2.20298443
2.4,2.4,2.4,2.4,0.0,0.0,0.0,0.52078583
2.41,2.41,2.41,2.41,0.0,0.0,0.0,1.93119055
2.42,2.42,2.42,2.42,0.0,0.0,0.0,0.86295223
2.43,2.43,2.43,2.43,0.0,0.0,0.0,1.81521417
2.44,2.44,2.44,2.44,0.0,0.0,0.0,0.31110252
2.45,2.45,2.45,2.45,0.0,0.0,0.0,0.97398175
2.46,2.46,2.46,2.46,0.0,0.0,0.0,1.01085261
2.47,2.47,2.47,2.47,0.0,0.0,0.0,1.32905636
2.48,2.48,2.48,2.48,0.0,0.0,0.0,0.93335848
2.49,2.49,2.49,2.49,0.0,0.0,0.0,1.0540573
2.5,2.5,2.5,2.5,0.0,0.0,0.0,0.58482877
2.51,2.51,2.51,2.51,0.0,0.0,0.0,1.70514803
2.52,2.52,2.52,2.52,0.0,0.0,0.0,1.63246377
2.53,2.53,2.53,2.53,0.0,0.0,0.0,1.90948792
2.54,2.54,2.54,2.54,0.0,0.0,0.0,1.45545894
2.55,2.55,2.55,2.55,0.0,0.0,0.0,1.6346452
2.56,2.56,2.56,2.56,0.0,0.0,0.0,2.05486205
2.57,2.57,2.57,2.57,0.0,0.0,0.0,2.35686957
2.58,2.58,2.58,2.58,0.0,0.0,0.0,1.10699732
2.59,2.59,2.59,2.59,0.0,0.0,0.0,1.64543468
2.6,2.6,2.6,2.6,0.0,0.0,0.0,1.46838433
2.61,2.61,2.61,2.61,0.0,0.0,0.0,1.70391841
2.62,2.62,2.62,2.62,0.0,0.0,0.0,1.34224799
2.63,2.63,2.63,2.63,0.0,0.0,0.0,1.76195019
2.64,2.64,2.64,2.64,0.0,0.0,0.0,2.13209662
2.65,2.65,2.65,2.65,0.0,0.0,0.0,1.1987547
2.66,2.66,2.66,2.66,0.0,0.0,0.0,0.70904992
2.67,2.67,2.67,2.67,0.0,0.0,0.0,1.60717982
2.68,2.68,2.68,2.68,0.0,0.0,0.0,0.4226817
2.69,2.69,2.69,2.69,0.0,0.0,0.0,2.55361031
2.7,2.7,2.7,2.7,0.0,0.0,0.0,0.89538164
2.71,2.71,2.71,2.71,0.0,0.0,0.0,1.16635963
2.72,2.72,2.72,2.72,0.0,0.0,0.0,0.97534729
2.73,2.73,2.73,2.73,0.0,0.0,0.0,1.79679227
2.74,2.74,2.74,2.74,0.0,0.0,0.0,2.14087386
2.75,2.75,2.75,2.75,0.0,0.0,0.0,0.86295223
2.76,2.76,2.76,2.76,0.0,0.0,0.0,1.58519377
2.77,2.77,2.77,2.77,0.0,0.0,0.0,1.29799249
2.78,2.78,2.78,2.78,0.0,0.0,0.0,2.10571337
2.79,2.79,2.79,2.79,0.0,0.0,0.0,1.02015244
2.8,2.8,2.8,2.8,0.0,0.0,0.0,1.59673645
2.81,2.81,2.81,2.81,0.0,0.0,0.0,0.735416
2.82,2.82,2.82,2.82,0.0,0.0,0.0,1.0250993
2.83,2.83,2.83,2.83,0.0,0.0,0.0,1.48762211
2.84,2.84,2.84,2.84,0.0,0.0,0.0,1.11605797
2.85,2.85,2.85,2.85,0.0,0.0,0.0,1.34801074
2.86,2.86,2.86,2.86,0.0,0.0,0.0,1.0229007
2.87,2.87,2.87,2.87,0.0,0.0,0.0,1.44090177
2.88,2.88,2.88,2.88,0.0,0.0,0.0,1.94283695
2.89,2.89,2.89,2.89,0.0,0.0,0.0,1.85656728
2.9,2.9,2.9,2.9,0.0,0.0,0.0,1.58897721
2.91,2.91,2.91,2.91,0.0,0.0,0.0,1.44228449
2.92,2.92,2.92,2.92,0.0,0.0,0.0,1.50494471
2.93,2.93,2.93,2.93,0.0,0.0,0.0,0.27867311
2.94,2.94,2.94,2.94,0.0,0.0,0.0,2.27634694
2.95,2.95,2.95,2.95,0.0,0.0,0.0,0.81183468
2.96,2.96,2.96,2.96,0.0,0.0,0.0,0.90912292
2.97,2.97,2.97,2.97,0.0,0.0,0.0,1.04708535
2.98,2.98,2.98,2.98,0.0,0.0,0.0,1.75347112
2.99,2.99,2.99,2.99,0.0,0.0,0.0,0.71729469
3.0,3.0,3.0,3.0,0.0,0.0,0.0,2.42722491
3.01,3.01,3.01,3.01,0.0,0.0,0.0,1.3575874
3.02,3.02,3.02,3.02,0.0,0.0,0.0,1.32806925
3.03,3.03,3.03,3.03,0.0,0.0,0.0,1.06357488
3.04,3.04,3.04,3.04,0.0,0.0,0.0,2.35686957
3.05,3.05,3.05,3.05,0.0,0.0,0.0,1.26006237
3.06,3.06,3.06,3.06,0.0,0.0,0.0,2.1491358
3.07,3.07,3.07,3.07,0.0,0.0,0.0,1.12676758
3.08,3.08,3.08,3.08,0.0,0.0,0.0,1.80897368
3.09,3.09,3.09,3.09,0.0,0.0,0.0,1.09545464
3.1,3.1,3.1,3.1,0.0,0.0,0.0,0.30835427
3.11,3.11,3.11,3.11,0.0,0.0,0.0,0.23799893
3.12,3.12,3.12,3.12,0.0,0.0,0.0,0.85745572
3.13,3.13,3.13,3.13,0.0,0.0,0.0,2.00869136
3.14,3.14,3.14,3.14,0.0,0.0,0.0,1.0613591
3.15,3.15,3.15,3.15,0.0,0.0,0.0,1.06632313
3.16,3.16,3.16,3.16,0.0,0.0,0.0,0.91048846
3.17,3.17,3.17,3.17,0.0,0.0,0.0,0.90499912
3.18,3.18,3.18,3.18,0.0,0.0,0.0,0.77720666
3.19,3.19,3.19,3.19,0.0,0.0,0.0,1.83829952
3.2,3.2,3.2,3.2,0.0,0.0,0.0,1.99358454
3.21,3.21,3.21,3.21,0.0,0.0,0.0,1.62861621
3.22,3.22,3.22,3.22,0.0,0.0,0.0,2.31209877
3.23,3.23,3.23,3.23,0.0,0.0,0.0,1.18504777
3.24,3.24,3.24,3.24,0.0,0.0,0.0,2.3809221
3.25,3.25,3.25,3.25,0.0,0.0,0.0,1.43403972
3.26,3.26,3.26,3.26,0.0,0.0,0.0,1.19685668
3.27,3.27,3.27,3.27,0.0,0.0,0.0,1.72916446
3.28,3.28,3.28,3.28,0.0,0.0,0.0,0.66177992
3.29,3.29,3.29,3.29,0.0,0.0,0.0,1.0014643
3.3,3.3,3.3,3.3,0.0,0.0,0.0,0.62220505
3.31,3.31,3.31,3.31,0.0,0.0,0.0,1.0665722
3.32,3.32,3.32,3.32,0.0,0.0,0.0,0.6175909
3.33,3.33,3.33,3.33,0.0,0.0,0.0,0.75689807
3.34,3.34,3.34,3.34,0.0,0.0,0.0,2.30576919
3.35,3.35,3.35,3.35,0.0,0.0,0.0,0.71674503
3.36,3.36,3.36,3.36,0.0,0.0,0.0,0.45448498
3.37,3.37,3.37,3.37,0.0,0.0,0.0,1.59293411
3.38,3.38,3.38,3.38,0.0,0.0,0.0,0.43412825
3.39,3.39,3.39,3.39,0.0,0.0,0.0,0.24074718
3.4,3.4,3.4,3.4,0.0,0.0,0.0,0.44246914
3.41,3.41,3.41,3.41,0.0,0.0,0.0,0.85920883
3.42,3.42,3.42,3.42,0.0,0.0,0.0,1.03470961
3.43,3.43,3.43,3.43,0.0,0.0,0.0,0.69256039
3.44,3.44,3.44,3.44,0.0,0.0,0.0,2.6308964
3.45,3.45,3.45,3.45,0.0,0.0,0.0,0.79290894
3.46,3.46,3.46,3.46,0.0,0.0,0.0,1.09956844
3.47,3.47,3.47,3.47,0.0,0.0,0.0,0.80194096
3.48,3.48,3.48,3.48,0.0,0.0,0.0,0.73873108
3.49,3.49,3.49,3.49,0.0,0.0,0.0,0.69256039
3.5,3.5,3.5,3.5,0.0,0.0,0.0,0.62770156
3.51,3.51,3.51,3.51,0.0,0.0,0.0,0.83021585
3.52,3.52,3.52,3.52,0.0,0.0,0.0,1.55276436
3.53,3.53,3.53,3.53,0.0,0.0,0.0,1.03169512
3.54,3.54,3.54,3.54,0.0,0.0,0.0,1.23643156
3.55,3.55,3.55,3.55,0.0,0.0,0.0,1.59836822
3.56,3.56,3.56,3.56,0.0,0.0,0.0,1.15041975
3.57,3.57,3.57,3.57,0.0,0.0,0.0,0.83241038
3.58,3.58,3.58,3.58,0.0,0.0,0.0,1.647854
3.59,3.59,3.59,3.59,0.0,0.0,0.0,1.31363178
3.6,3.6,3.6,3.6,0.0,0.0,0.0,1.224073
3.61,3.61,3.61,3.61,0.0,0.0,0.0,1.43184112
3.62,3.62,3.62,3.62,0.0,0.0,0.0,1.12705099
3.63,3.63,3.63,3.63,0.0,0.0,0.0,1.98533977
3.64,3.64,3.64,3.64,0.0,0.0,0.0,1.54093827
3.65,3.65,3.65,3.65,0.0,0.0,0.0,1.78173468
3.66,3.66,3.66,3.66,0.0,0.0,0.0,1.45225225
3.67,3.67,3.67,3.67,0.0,0.0,0.0,0.62220505
3.68,3.68,3.68,3.68,0.0,0.0,0.0,1.65285285
3.69,3.69,3.69,3.69,0.0,0.0,0.0,0.60788314
3.7,3.7,3.7,3.7,0.0,0.0,0.0,1.91470102
3.71,3.71,3.71,3.71,0.0,0.0,0.0,1.00228019
3.72,3.72,3.72,3.72,0.0,0.0,0.0,1.00612775
3.73,3.73,3.73,3.73,0.0,0.0,0.0,2.03560709
3.74,3.74,3.74,3.74,0.0,0.0,0.0,1.78993022
3.75,3.75,3.75,3.75,0.0,0.0,0.0,2.08589842
3.76,3.76,3.76,3.76,0.0,0.0,0.0,1.18834568
3.77,3.77,3.77,3.77,0.0,0.0,0.0,1.23972947
3.78,3.78,3.78,3.78,0.0,0.0,0.0,1.46042297
3.79,3.79,3.79,3.79,0.0,0.0,0.0,0.98469136
3.8,3.8,3.8,3.8,0.0,0.0,0.0,1.27793881
3.81,3.81,3.81,3.81,0.0,0.0,0.0,2.15594418
3.82,3.82,3.82,3.82,0.0,0.0,0.0,0.87119699
3.83,3.83,3.83,3.83,0.0,0.0,0.0,1.15484897
3.84,3.84,3.84,3.84,0.0,0.0,0.0,1.08249426
3.85,3.85,3.85,3.85,0.0,0.0,0.0,1.04708535
3.86,3.86,3.86,3.86,0.0,0.0,0.0,0.68976632
3.87,3.87,3.87,3.87,0.0,0.0,0.0,1.19604079
3.88,3.88,3.88,3.88,0.0,0.0,0.0,1.00832636
3.89,3.89,3.89,3.89,0.0,0.0,0.0,0.94703167
3.9,3.9,3.9,3.9,0.0,0.0,0.0,1.97323027
3.91,3.91,3.91,3.91,0.0,0.0,0.0,1.17393317
3.92,3.92,3.92,3.92,0.0,0.0,0.0,1.81246592
3.93,3.93,3.93,3.93,0.0,0.0,0.0,0.74057756
3.94,3.94,3.94,3.94,0.0,0.0,0.0,0.85385722
3.95,3.95,3.95,3.95,0.0,0.0,0.0,1.39577885
3.96,3.96,3.96,3.96,0.0,0.0,0.0,2.29722383
3.97,3.97,3.97,3.97,0.0,0.0,0.0,1.08306173
3.98,3.98,3.98,3.98,0.0,0.0,0.0,2.41709945
3.99,3.99,3.99,3.99,0.0,0.0,0.0,1.06630596
4.0,4.0,4.0,4.0,0.0,0.0,0.0,1.78031991
4.01,4.01,4.01,4.01,0.0,0.0,0.0,0.66287923
4.02,4.02,4.02,4.02,0.0,0.0,0.0,1.65609877
4.03,4.03,4.03,4.03,0.0,0.0,0.0,0.83518626
4.04,4.04,4.04,4.04,0.0,0.0,0.0,0.30942788
4.05,4.05,4.05,4.05,0.0,0.0,0.0,1.21774342
4.06,4.06,4.06,4.06,0.0,0.0,0.0,0.90967257
4.07,4.07,4.07,4.07,0.0,0.0,0.0,1.76195019
4.08,4.08,4.08,4.08,0.0,0.0,0.0,1.00091465
4.09,4.09,4.09,4.09,0.0,0.0,0.0,0.4226817
4.1,4.1,4.1,4.1,0.0,0.0,0.0,1.85287386
4.11,4.11,4.11,4.11,0.0,0.0,0.0,2.0790467
4.12,4.12,4.12,4.12,0.0,0.0,0.0,1.58242834
4.13,4.13,4.13,4.13,0.0,0.0,0.0,1.68989372
4.14,4.14,4.14,4.14,0.0,0.0,0.0,2.400292
4.15,4.15,4.15,4.15,0.0,0.0,0.0,1.06768867
4.16,4.16,4.16,4.16,0.0,0.0,0.0,2.32089318
4.17,4.17,4.17,4.17,0.0,0.0,0.0,1.30102415
4.18,4.18,4.18,4.18,0.0,0.0,0.0,1.67753516
4.19,4.19,4.19,4.19,0.0,0.0,0.0,2.13307731
4.2,4.2,4.2,4.2,0.0,0.0,0.0,1.74844015
4.21,4.21,4.21,4.21,0.0,0.0,0.0,1.22049168
4.22,4.22,4.22,4.22,0.0,0.0,0.0,0.6529766
4.23,4.23,4.23,4.23,0.0,0.0,0.0,2.33326892
4.24,4.24,4.24,4.24,0.0,0.0,0.0,0.69530864
4.25,4.25,4.25,4.25,0.0,0.0,0.0,1.57969726
4.26,4.26,4.26,4.26,0.0,0.0,0.0,1.56483951
4.27,4.27,4.27,4.27,0.0,0.0,0.0,0.3752636
4.28,4.28,4.28,4.28,0.0,0.0,0.0,1.07344992
4.29,4.29,4.29,4.29,0.0,0.0,0.0,0.61945679
4.3,4.3,4.3,4.3,0.0,0.0,0.0,0.90552442
4.31,4.31,4.31,4.31,0.0,0.0,0.0,2.50777456
4.32,4.32,4.32,4.32,0.0,0.0,0.0,1.12843371
4.33,4.33,4.33,4.33,0.0,0.0,0.0,1.67698551
4.34,4.34,4.34,4.34,0.0,0.0,0.0,2.52949436
4.35,4.35,4.35,4.35,0.0,0.0,0.0,2.03314224
4.36,4.36,4.36,4.36,0.0,0.0,0.0,0.44906495
4.37,4.37,4.37,4.37,0.0,0.0,0.0,1.39802899
4.38,4.38,4.38,4.38,0.0,0.0,0.0,1.73111755
4.39,4.39,4.39,4.39,0.0,0.0,0.0,0.24928458
4.4,4.4,4.4,4.4,0.0,0.0,0.0,1.2982759
4.41,4.41,4.41,4.41,0.0,0.0,0.0,1.94081804
4.42,4.42,4.42,4.42,0.0,0.0,0.0,0.86020397
4.43,4.43,4.43,4.43,0.0,0.0,0.0,0.52216855
4.44,4.44,4.44,4.44,0.0,0.0,0.0,0.78160386
4.45,4.45,4.45,4.45,0.0,0.0,0.0,0.82227805
4.46,4.46,4.46,4.46,0.0,0.0,0.0,1.6310467
4.47,4.47,4.47,4.47,0.0,0.0,0.0,1.92597746
4.48,4.48,4.48,4.48,0.0,0.0,0.0,1.59530118
4.49,4.49,4.49,4.49,0.0,0.0,0.0,1.79900805
4.5,4.5,4.5,4.5,0.0,0.0,0.0,1.08637681
4.51,4.51,4.51,4.51,0.0,0.0,0.0,1.74292646
4.52,4.52,4.52,4.52,0.0,0.0,0.0,1.49340204
4.53,4.53,4.53,4.53,0.0,0.0,0.0,0.92591415
4.54,4.54,4.54,4.54,0.0,0.0,0.0,1.07786581
4.55,4.55,4.55,4.55,0.0,0.0,0.0,1.27077617
4.56,4.56,4.56,4.56,0.0,0.0,0.0,1.17047343
4.57,4.57,4.57,4.57,0.0,0.0,0.0,1.01190768
4.58,4.58,4.58,4.58,0.0,0.0,0.0,1.12260225
4.59,4.59,4.59,4.59,0.0,0.0,0.0,0.37596135
4.6,4.6,4.6,4.6,0.0,0.0,0.0,0.96491786
4.61,4.61,4.61,4.61,0.0,0.0,0.0,2.22525389
4.62,4.62,4.62,4.62,0.0,0.0,0.0,0.66013097
4.63,4.63,4.63,4.63,0.0,0.0,0.0,0.63814493
4.64,4.64,4.64,4.64,0.0,0.0,0.0,1.79571014
4.65,4.65,4.65,4.65,0.0,0.0,0.0,1.66133192
4.66,4.66,4.66,4.66,0.0,0.0,0.0,3.81099732
4.67,4.67,4.67,4.67,0.0,0.0,0.0,0.92011594
4.68,4.68,4.68,4.68,0.0,0.0,0.0,0.52546645
4.69,4.69,4.69,4.69,0.0,0.0,0.0,1.70319731
4.7,4.7,4.7,4.7,0.0,0.0,0.0,2.56520451
4.71,4.71,4.71,4.71,0.0,0.0,0.0,1.30542136
4.72,4.72,4.72,4.72,0.0,0.0,0.0,1.00612775
4.73,4.73,4.73,4.73,0.0,0.0,0.0,0.64693935
4.74,4.74,4.74,4.74,0.0,0.0,0.0,1.50327858
4.75,4.75,4.75,4.75,0.0,0.0,0.0,1.87677509
4.76,4.76,4.76,4.76,0.0,0.0,0.0,0.40344391
4.77,4.77,4.77,4.77,0.0,0.0,0.0,1.72181593
4.78,4.78,4.78,4.78,0.0,0.0,0.0,1.1920555
4.79,4.79,4.79,4.79,0.0,0.0,0.0,1.25017284
4.8,4.8,4.8,4.8,0.0,0.0,0.0,1.15783145
4.81,4.81,4.81,4.81,0.0,0.0,0.0,1.06768867
4.82,4.82,4.82,4.82,0.0,0.0,0.0,1.87262695
4.83,4.83,4.83,4.83,0.0,0.0,0.0,1.05313151
4.84,4.84,4.84,4.84,0.0,0.0,0.0,0.72965325
4.85,4.85,4.85,4.85,0.0,0.0,0.0,0.55459796
4.86,4.86,4.86,4.86,0.0,0.0,0.0,1.01602147
4.87,4.87,4.87,4.87,0.0,0.0,0.0,1.16992378
4.88,4.88,4.88,4.88,0.0,0.0,0.0,1.26694579
4.89,4.89,4.89,4.89,0.0,0.0,0.0,1.55576167
4.9,4.9,4.9,4.9,0.0,0.0,0.0,2.09691895
4.91,4.91,4.91,4.91,0.0,0.0,0.0,0.83931723
4.92,4.92,4.92,4.92,0.0,0.0,0.0,0.82363228
4.93,4.93,4.93,4.93,0.0,0.0,0.0,1.30926892
4.94,4.94,4.94,4.94,0.0,0.0,0.0,1.49146967
4.95,4.95,4.95,4.95,0.0,0.0,0.0,0.85355944
4.96,4.96,4.96,4.96,0.0,0.0,0.0,1.08258101
4.97,4.97,4.97,4.97,0.0,0.0,0.0,0.69530864
4.98,4.98,4.98,4.98,0.0,0.0,0.0,1.58502031
4.99,4.99,4.99,4.99,0.0,0.0,0.0,1.78526677
5.0,5.0,5.0,5.0,0.0,0.0,0.0,1.05533011
5.01,5.01,5.01,5.01,0.0,0.0,0.0,0.54415459
5.02,5.02,5.02,5.02,0.0,0.0,0.0,0.70904992
5.03,5.03,5.03,5.03,0.0,0.0,0.0,1.05368116
5.04,5.04,5.04,5.04,0.0,0.0,0.0,2.3002555
5.05,5.05,5.05,5.05,0.0,0.0,0.0,0.71959018
5.06,5.06,5.06,5.06,0.0,0.0,0.0,1.01575523
5.07,5.07,5.07,5.07,0.0,0.0,0.0,1.67531938
5.08,5.08,5.08,5.08,0.0,0.0,0.0,0.7213913
5.09,5.09,5.09,5.09,0.0,0.0,0.0,1.83826179
5.1,5.1,5.1,5.1,0.0,0.0,0.0,0.98442512
5.11,5.11,5.11,5.11,0.0,0.0,0.0,2.2807343
5.12,5.12,5.12,5.12,0.0,0.0,0.0,1.6821986
5.13,5.13,5.13,5.13,0.0,0.0,0.0,1.53187762
5.14,5.14,5.14,5.14,0.0,0.0,0.0,0.55459796
5.15,5.15,5.15,5.15,0.0,0.0,0.0,0.59979083
5.16,5.16,5.16,5.16,0.0,0.0,0.0,1.4747139
5.17,5.17,5.17,5.17,0.0,0.0,0.0,1.22467668
5.18,5.18,5.18,5.18,0.0,0.0,0.0,1.24467633
5.19,5.19,5.19,5.19,0.0,0.0,0.0,0.61945679
5.2,5.2,5.2,5.2,0.0,0.0,0.0,1.84221869
5.21,5.21,5.21,5.21,0.0,0.0,0.0,1.40627375
5.22,5.22,5.22,5.22,0.0,0.0,0.0,0.82227805
5.23,5.23,5.23,5.23,0.0,0.0,0.0,1.41696618
5.24,5.24,5.24,5.24,0.0,0.0,0.0,1.56650564
5.25,5.25,5.25,5.25,0.0,0.0,0.0,1.95867311
5.26,5.26,5.26,5.26,0.0,0.0,0.0,1.7298299
5.27,5.27,5.27,5.27,0.0,0.0,0.0,0.72048965
5.28,5.28,5.28,5.28,0.0,0.0,0.0,1.13887708
5.29,5.29,5.29,5.29,0.0,0.0,0.0,1.61817284
5.3,5.3,5.3,5.3,0.0,0.0,0.0,0.92874051
5.31,5.31,5.31,5.31,0.0,0.0,0.0,0.85250886
5.32,5.32,5.32,5.32,0.0,0.0,0.0,1.80604134
5.33,5.33,5.33,5.33,0.0,0.0,0.0,1.35269136
5.34,5.34,5.34,5.34,0.0,0.0,0.0,1.8731766
5.35,5.35,5.35,5.35,0.0,0.0,0.0,1.22776895
5.36,5.36,5.36,5.36,0.0,0.0,0.0,0.52546645
5.37,5.37,5.37,5.37,0.0,0.0,0.0,1.05669565
5.38,5.38,5.38,5.38,0.0,0.0,0.0,0.86954804
5.39,5.39,5.39,5.39,0.0,0.0,0.0,2.04714976
5.4,5.4,5.4,5.4,0.0,0.0,0.0,1.52334944
5.41,5.41,5.41,5.41,0.0,0.0,0.0,0.99183682
5.42,5.42,5.42,5.42,0.0,0.0,0.0,0.9992657
5.43,5.43,5.43,5.43,0.0,0.0,0.0,1.4057241
5.44,5.44,5.44,5.44,0.0,0.0,0.0,2.60038218
5.45,5.45,5.45,5.45,0.0,0.0,0.0,0.91543532
5.46,5.46,5.46,5.46,0.0,0.0,0.0,1.37302845
5.47,5.47,5.47,5.47,0.0,0.0,0.0,1.72282126
5.48,5.48,5.48,5.48,0.0,0.0,0.0,0.51172517
5.49,5.49,5.49,5.49,0.0,0.0,0.0,1.52803006
5.5,5.5,5.5,5.5,0.0,0.0,0.0,1.76904348
5.51,5.51,5.51,5.51,0.0,0.0,0.0,0.62543933
5.52,5.52,5.52,5.52,0.0,0.0,0.0,0.94841439
5.53,5.53,5.53,5.53,0.0,0.0,0.0,2.29396028
5.54,5.54,5.54,5.54,0.0,0.0,0.0,1.30402147
5.55,5.55,5.55,5.55,0.0,0.0,0.0,1.04625228
5.56,5.56,5.56,5.56,0.0,0.0,0.0,2.30110574
5.57,5.57,5.57,5.57,0.0,0.0,0.0,0.94324985
5.58,5.58,5.58,5.58,0.0,0.0,0.0,0.86313371
5.59,5.59,5.59,5.59,0.0,0.0,0.0,1.02010315
5.6,5.6,5.6,5.6,0.0,0.0,0.0,0.36826624
5.61,5.61,5.61,5.61,0.0,0.0,0.0,0.88850242
5.62,5.62,5.62,5.62,0.0,0.0,0.0,0.95749222
5.63,5.63,5.63,5.63,0.0,0.0,0.0,0.6766205
5.64,5.64,5.64,5.64,0.0,0.0,0.0,0.73103596
5.65,5.65,5.65,5.65,0.0,0.0,0.0,2.46490177
5.66,5.66,5.66,5.66,0.0,0.0,0.0,1.24715835
5.67,5.67,5.67,5.67,0.0,0.0,0.0,0.69640794
5.68,5.68,5.68,5.68,0.0,0.0,0.0,1.3326205
5.69,5.69,5.69,5.69,0.0,0.0,0.0,1.42634461
5.7,5.7,5.7,5.7,0.0,0.0,0.0,0.47105099
5.71,5.71,5.71,5.71,0.0,0.0,0.0,0.58773423
5.72,5.72,5.72,5.72,0.0,0.0,0.0,1.06064087
5.73,5.73,5.73,5.73,0.0,0.0,0.0,2.47367901
5.74,5.74,5.74,5.74,0.0,0.0,0.0,1.60992807
5.75,5.75,5.75,5.75,0.0,0.0,0.0,1.8347182
5.76,5.76,5.76,5.76,0.0,0.0,0.0,0.90470853
5.77,5.77,5.77,5.77,0.0,0.0,0.0,1.17130649
5.78,5.78,5.78,5.78,0.0,0.0,0.0,1.29689318
5.79,5.79,5.79,5.79,0.0,0.0,0.0,1.35130864
5.8,5.8,5.8,5.8,0.0,0.0,0.0,2.23624691
5.81,5.81,5.81,5.81,0.0,0.0,0.0,1.22956951
5.82,5.82,5.82,5.82,0.0,0.0,0.0,2.11312507
5.83,5.83,5.83,5.83,0.0,0.0,0.0,0.96903489
5.84,5.84,5.84,5.84,0.0,0.0,0.0,0.88438862
5.85,5.85,5.85,5.85,0.0,0.0,0.0,1.24935695
5.86,5.86,5.86,5.86,0.0,0.0,0.0,1.26309823
5.87,5.87,5.87,5.87,0.0,0.0,0.0,2.03837252
5.88,5.88,5.88,5.88,0.0,0.0,0.0,3.39489426
5.89,5.89,5.89,5.89,0.0,0.0,0.0,1.33371981
5.9,5.9,5.9,5.9,0.0,0.0,0.0,1.11084487
5.91,5.91,5.91,5.91,0.0,0.0,0.0,1.047635
5.92,5.92,5.92,5.92,0.0,0.0,0.0,0.84701235
5.93,5.93,5.93,5.93,0.0,0.0,0.0,2.85268921
5.94,5.94,5.94,5.94,0.0,0.0,0.0,1.77427375
5.95,5.95,5.95,5.95,0.0,0.0,0.0,0.79135746
5.96,5.96,5.96,5.96,0.0,0.0,0.0,1.26831133
5.97,5.97,5.97,5.97,0.0,0.0,0.0,0.9250628
5.98,5.98,5.98,5.98,0.0,0.0,0.0,1.68903021
5.99,5.99,5.99,5.99,0.0,0.0,0.0,0.50622866
6.0,6.0,6.0,6.0,0.0,0.0,0.0,0.58881821
6.01,6.01,6.01,6.01,0.0,0.0,0.0,1.54808374
6.02,6.02,6.02,6.02,0.0,0.0,0.0,0.46060762
6.03,6.03,6.03,6.03,0.0,0.0,0.0,0.4663487
6.04,6.04,6.04,6.04,0.0,0.0,0.0,1.72577283
6.05,6.05,6.05,6.05,0.0,0.0,0.0,1.48240902
6.06,6.06,6.06,6.06,0.0,0.0,0.0,1.63547826
6.07,6.07,6.07,6.07,0.0,0.0,0.0,2.44731294
6.08,6.08,6.08,6.08,0.0,0.0,0.0,1.21198068
6.09,6.09,6.09,6.09,0.0,0.0,0.0,2.08146001
6.1,6.1,6.1,6.1,0.0,0.0,0.0,1.64262373
6.11,6.11,6.11,6.11,0.0,0.0,0.0,1.62803221
6.12,6.12,6.12,6.12,0.0,0.0,0.0,1.44501557
6.13,6.13,6.13,6.13,0.0,0.0,0.0,1.50850886
6.14,6.14,6.14,6.14,0.0,0.0,0.0,0.54415459
6.15,6.15,6.15,6.15,0.0,0.0,0.0,0.94155233
6.16,6.16,6.16,6.16,0.0,0.0,0.0,1.06905421
6.17,6.17,6.17,6.17,0.0,0.0,0.0,1.65851208
6.18,6.18,6.18,6.18,0.0,0.0,0.0,0.47105099
6.19,6.19,6.19,6.19,0.0,0.0,0.0,0.65628341
6.2,6.2,6.2,6.2,0.0,0.0,0.0,0.66672678
6.21,6.21,6.21,6.21,0.0,0.0,0.0,1.60443156
6.22,6.22,6.22,6.22,0.0,0.0,0.0,1.3820891
6.23,6.23,6.23,6.23,0.0,0.0,0.0,0.31385078
6.24,6.24,6.24,6.24,0.0,0.0,0.0,0.71949329
6.25,6.25,6.25,6.25,0.0,0.0,0.0,1.48779368
6.26,6.26,6.26,6.26,0.0,0.0,0.0,1.42551154
6.27,6.27,6.27,6.27,0.0,0.0,0.0,1.3540569
6.28,6.28,6.28,6.28,0.0,0.0,0.0,1.05669565
6.29,6.29,6.29,6.29,0.0,0.0,0.0,1.58242834
6.3,6.3,6.3,6.3,0.0,0.0,0.0,0.63124852
6.31,6.31,6.31,6.31,0.0,0.0,0.0,1.95562426
6.32,6.32,6.32,6.32,0.0,0.0,0.0,1.23834675
6.33,6.33,6.33,6.33,0.0,0.0,0.0,1.81395513
6.34,6.34,6.34,6.34,0.0,0.0,0.0,1.39886205
6.35,6.35,6.35,6.35,0.0,0.0,0.0,0.98634031
6.36,6.36,6.36,6.36,0.0,0.0,0.0,1.65390016
6.37,6.37,6.37,6.37,0.0,0.0,0.0,0.28941883
6.38,6.38,6.38,6.38,0.0,0.0,0.0,1.30102415
6.39,6.39,6.39,6.39,0.0,0.0,0.0,0.92011594
6.4,6.4,6.4,6.4,0.0,0.0,0.0,2.04774822
6.41,6.41,6.41,6.41,0.0,0.0,0.0,0.93660548
6.42,6.42,6.42,6.42,0.0,0.0,0.0,0.45511111
6.43,6.43,6.43,6.43,0.0,0.0,0.0,1.14602254
6.44,6.44,6.44,6.44,0.0,0.0,0.0,0.84206549
6.45,6.45,6.45,6.45,0.0,0.0,0.0,1.2302057
6.46,6.46,6.46,6.46,0.0,0.0,0.0,1.73312136
6.47,6.47,6.47,6.47,0.0,0.0,0.0,0.38472748
6.48,6.48,6.48,6.48,0.0,0.0,0.0,0.41305421
6.49,6.49,6.49,6.49,0.0,0.0,0.0,2.09003972
6.5,6.5,6.5,6.5,0.0,0.0,0.0,1.29607729
6.51,6.51,6.51,6.51,0.0,0.0,0.0,2.24669028
6.52,6.52,6.52,6.52,0.0,0.0,0.0,1.87457649
6.53,6.53,6.53,6.53,0.0,0.0,0.0,2.33821578
6.54,6.54,6.54,6.54,0.0,0.0,0.0,2.61055931
6.55,6.55,6.55,6.55,0.0,0.0,0.0,1.0572453
6.56,6.56,6.56,6.56,0.0,0.0,0.0,2.11354349
6.57,6.57,6.57,6.57,0.0,0.0,0.0,1.4035255
6.58,6.58,6.58,6.58,0.0,0.0,0.0,1.3573548
6.59,6.59,6.59,6.59,0.0,0.0,0.0,1.08336232
6.6,6.6,6.6,6.6,0.0,0.0,0.0,1.30377241
6.61,6.61,6.61,6.61,0.0,0.0,0.0,2.46240258
6.62,6.62,6.62,6.62,0.0,0.0,0.0,1.5541299
6.63,6.63,6.63,6.63,0.0,0.0,0.0,1.55687815
6.64,6.64,6.64,6.64,0.0,0.0,0.0,1.57446459
6.65,6.65,6.65,6.65,0.0,0.0,0.0,2.05183038
6.66,6.66,6.66,6.66,0.0,0.0,0.0,2.78123457
6.67,6.67,6.67,6.67,0.0,0.0,0.0,1.01740419
6.68,6.68,6.68,6.68,0.0,0.0,0.0,1.05174879
6.69,6.69,6.69,6.69,0.0,0.0,0.0,0.75779656
6.7,6.7,6.7,6.7,0.0,0.0,0.0,0.85745572
6.71,6.71,6.71,6.71,0.0,0.0,0.0,2.34870164
6.72,6.72,6.72,6.72,0.0,0.0,0.0,1.44448309
6.73,6.73,6.73,6.73,0.0,0.0,0.0,0.93055931
6.74,6.74,6.74,6.74,0.0,0.0,0.0,0.9324745
6.75,6.75,6.75,6.75,0.0,0.0,0.0,1.28288567
6.76,6.76,6.76,6.76,0.0,0.0,0.0,2.53098408
6.77,6.77,6.77,6.77,0.0,0.0,0.0,1.18229952
6.78,6.78,6.78,6.78,0.0,0.0,0.0,2.09635212
6.79,6.79,6.79,6.79,0.0,0.0,0.0,1.02709217
6.8,6.8,6.8,6.8,0.0,0.0,0.0,0.74642619
6.81,6.81,6.81,6.81,0.0,0.0,0.0,1.98725497
6.82,6.82,6.82,6.82,0.0,0.0,0.0,0.96571981
6.83,6.83,6.83,6.83,0.0,0.0,0.0,0.80908642
6.84,6.84,6.84,6.84,0.0,0.0,0.0,0.96160601
6.85,6.85,6.85,6.85,0.0,0.0,0.0,0.34078368
6.86,6.86,6.86,6.86,0.0,0.0,0.0,2.25575094
6.87,6.87,6.87,6.87,0.0,0.0,0.0,2.12493398
6.88,6.88,6.88,6.88,0.0,0.0,0.0,2.0070424
6.89,6.89,6.89,6.89,0.0,0.0,0.0,2.46380247
6.9,6.9,6.9,6.9,0.0,0.0,0.0,3.71587332
6.91,6.91,6.91,6.91,0.0,0.0,0.0,1.50567472
6.92,6.92,6.92,6.92,0.0,0.0,0.0,1.60498121
6.93,6.93,6.93,6.93,0.0,0.0,0.0,1.53764037
6.94,6.94,6.94,6.94,0.0,0.0,0.0,0.99733333
6.95,6.95,6.95,6.95,0.0,0.0,0.0,1.9106165
6.96,6.96,6.96,6.96,0.0,0.0,0.0,0.44631669
6.97,6.97,6.97,6.97,0.0,0.0,0.0,1.48515727
6.98,6.98,6.98,6.98,0.0,0.0,0.0,1.49696618
6.99,6.99,6.99,6.99,0.0,0.0,0.0,1.23176812
7.0,7.0,7.0,7.0,0.0,0.0,0.0,1.34279764
7.01,7.01,7.01,7.01,0.0,0.0,0.0,2.24412648
7.02,7.02,7.02,7.02,0.0,0.0,0.0,0.60268384
7.03,7.03,7.03,7.03,0.0,0.0,0.0,2.30856739
7.04,7.04,7.04,7.04,0.0,0.0,0.0,0.94786473
7.05,7.05,7.05,7.05,0.0,0.0,0.0,1.31751369
7.06,7.06,7.06,7.06,0.0,0.0,0.0,1.09462158
7.07,7.07,7.07,7.07,0.0,0.0,0.0,4.83512614
7.08,7.08,7.08,7.08,0.0,0.0,0.0,0.47599785
7.09,7.09,7.09,7.09,0.0,0.0,0.0,4.31692539
7.1,7.1,7.1,7.1,0.0,0.0,0.0,0.96628663
7.11,7.11,7.11,7.11,0.0,0.0,0.0,1.61677295
7.12,7.12,7.12,7.12,0.0,0.0,0.0,1.62037144
7.13,7.13,7.13,7.13,0.0,0.0,0.0,1.28233602
7.14,7.14,7.14,7.14,0.0,0.0,0.0,0.65188621
7.15,7.15,7.15,7.15,0.0,0.0,0.0,2.12027053
7.16,7.16,7.16,7.16,0.0,0.0,0.0,1.26474718
7.17,7.17,7.17,7.17,0.0,0.0,0.0,1.25815137
7.18,7.18,7.18,7.18,0.0,0.0,0.0,0.77552202
7.19,7.19,7.19,7.19,0.0,0.0,0.0,2.480292
7.2,7.2,7.2,7.2,0.0,0.0,0.0,0.86651637
7.21,7.21,7.21,7.21,0.0,0.0,0.0,1.80604134
7.22,7.22,7.22,7.22,0.0,0.0,0.0,1.34416318
7.23,7.23,7.23,7.23,0.0,0.0,0.0,2.15269995
7.24,7.24,7.24,7.24,0.0,0.0,0.0,1.82868921
7.25,7.25,7.25,7.25,0.0,0.0,0.0,0.72048965
7.26,7.26,7.26,7.26,0.0,0.0,0.0,1.62854619
7.27,7.27,7.27,7.27,0.0,0.0,0.0,0.56174786
7.28,7.28,7.28,7.28,0.0,0.0,0.0,0.70575201
7.29,7.29,7.29,7.29,0.0,0.0,0.0,0.68706388
7.3,7.3,7.3,7.3,0.0,0.0,0.0,1.70225228
7.31,7.31,7.31,7.31,0.0,0.0,0.0,0.93385053
7.32,7.32,7.32,7.32,0.0,0.0,0.0,1.83555126
7.33,7.33,7.33,7.33,0.0,0.0,0.0,1.68852818
7.34,7.34,7.34,7.34,0.0,0.0,0.0,0.43367472
7.35,7.35,7.35,7.35,0.0,0.0,0.0,2.27225765
7.36,7.36,7.36,7.36,0.0,0.0,0.0,0.48149436
7.37,7.37,7.37,7.37,0.0,0.0,0.0,0.95749222
7.38,7.38,7.38,7.38,0.0,0.0,0.0,0.80165754
7.39,7.39,7.39,7.39,0.0,0.0,0.0,2.13730972
7.4,7.4,7.4,7.4,0.0,0.0,0.0,2.25630059
7.41,7.41,7.41,7.41,0.0,0.0,0.0,1.01016682
7.42,7.42,7.42,7.42,0.0,0.0,0.0,0.63869458
7.43,7.43,7.43,7.43,0.0,0.0,0.0,1.99248524
7.44,7.44,7.44,7.44,0.0,0.0,0.0,2.24016958
7.45,7.45,7.45,7.45,0.0,0.0,0.0,0.55370583
7.46,7.46,7.46,7.46,0.0,0.0,0.0,1.58049815
7.47,7.47,7.47,7.47,0.0,0.0,0.0,1.42880945
7.48,7.48,7.48,7.48,0.0,0.0,0.0,1.30017391
7.49,7.49,7.49,7.49,0.0,0.0,0.0,1.75283736
7.5,7.5,7.5,7.5,0.0,0.0,0.0,0.92891036
7.51,7.51,7.51,7.51,0.0,0.0,0.0,2.81006549
7.52,7.52,7.52,7.52,0.0,0.0,0.0,0.95091467
7.53,7.53,7.53,7.53,0.0,0.0,0.0,0.58427912
7.54,7.54,7.54,7.54,0.0,0.0,0.0,0.76566398
7.55,7.55,7.55,7.55,0.0,0.0,0.0,1.2850671
7.56,7.56,7.56,7.56,0.0,0.0,0.0,0.49815694
7.57,7.57,7.57,7.57,0.0,0.0,0.0,0.55651315
7.58,7.58,7.58,7.58,0.0,0.0,0.0,1.49340204
7.59,7.59,7.59,7.59,0.0,0.0,0.0,2.54926463
7.6,7.6,7.6,7.6,0.0,0.0,0.0,1.9842233
7.61,7.61,7.61,7.61,0.0,0.0,0.0,1.27352442
7.62,7.62,7.62,7.62,0.0,0.0,0.0,2.18073215
7.63,7.63,7.63,7.63,0.0,0.0,0.0,1.14683843
7.64,7.64,7.64,7.64,0.0,0.0,0.0,1.23172584
7.65,7.65,7.65,7.65,0.0,0.0,0.0,0.85751634
7.66,7.66,7.66,7.66,0.0,0.0,0.0,1.47416425
7.67,7.67,7.67,7.67,0.0,0.0,0.0,1.65854643
7.68,7.68,7.68,7.68,0.0,0.0,0.0,0.58662369
7.69,7.69,7.69,7.69,0.0,0.0,0.0,1.71711004
7.7,7.7,7.7,7.7,0.0,0.0,0.0,0.47316728
7.71,7.71,7.71,7.71,0.0,0.0,0.0,0.80098922
7.72,7.72,7.72,7.72,0.0,0.0,0.0,2.12163607
7.73,7.73,7.73,7.73,0.0,0.0,0.0,1.30019109
7.74,7.74,7.74,7.74,0.0,0.0,0.0,1.42494471
7.75,7.75,7.75,7.75,0.0,0.0,0.0,3.15827805
7.76,7.76,7.76,7.76,0.0,0.0,0.0,1.27409125
7.77,7.77,7.77,7.77,0.0,0.0,0.0,4.00115942
7.78,7.78,7.78,7.78,0.0,0.0,0.0,0.91928288
7.79,7.79,7.79,7.79,0.0,0.0,0.0,2.09606871
7.8,7.8,7.8,7.8,0.0,0.0,0.0,1.88447021
7.81,7.81,7.81,7.81,0.0,0.0,0.0,1.96307032
7.82,7.82,7.82,7.82,0.0,0.0,0.0,0.78435212
7.83,7.83,7.83,7.83,0.0,0.0,0.0,0.84371444
7.84,7.84,7.84,7.84,0.0,0.0,0.0,2.07171878
7.85,7.85,7.85,7.85,0.0,0.0,0.0,3.50592378
7.86,7.86,7.86,7.86,0.0,0.0,0.0,5.08860118
7.87,7.87,7.87,7.87,0.0,0.0,0.0,1.46097262
7.88,7.88,7.88,7.88,0.0,0.0,0.0,2.23488137
7.89,7.89,7.89,7.89,0.0,0.0,0.0,1.86596008
7.9,7.9,7.9,7.9,0.0,0.0,0.0,0.34902845
7.91,7.91,7.91,7.91,0.0,0.0,0.0,0.81073537
7.92,7.92,7.92,7.92,0.0,0.0,0.0,2.0070424
7.93,7.93,7.93,7.93,0.0,0.0,0.0,2.11058029
7.94,7.94,7.94,7.94,0.0,0.0,0.0,1.2551197
7.95,7.95,7.95,7.95,0.0,0.0,0.0,0.97782931
7.96,7.96,7.96,7.96,0.0,0.0,0.0,1.63134729
7.97,7.97,7.97,7.97,0.0,0.0,0.0,1.46233816
7.98,7.98,7.98,7.98,0.0,0.0,0.0,1.43788728
7.99,7.99,7.99,7.99,0.0,0.0,0.0,2.00512721
8.0,8.0,8.0,8.0,0.0,0.0,0.0,0.44987742
8.01,8.01,8.01,8.01,0.0,0.0,0.0,0.58208052
8.02,8.02,8.02,8.02,0.0,0.0,0.0,1.13338057
8.03,8.03,8.03,8.03,0.0,0.0,0.0,1.26969404
8.04,8.04,8.04,8.04,0.0,0.0,0.0,1.39583038
8.05,8.05,8.05,8.05,0.0,0.0,0.0,0.49815694
8.06,8.06,8.06,8.06,0.0,0.0,0.0,1.57200215
8.07,8.07,8.07,8.07,0.0,0.0,0.0,1.03800751
8.08,8.08,8.08,8.08,0.0,0.0,0.0,1.12485239
8.09,8.09,8.09,8.09,0.0,0.0,0.0,0.68156736
8.1,8.1,8.1,8.1,0.0,0.0,0.0,0.73679871
8.11,8.11,8.11,8.11,0.0,0.0,0.0,0.64693935
8.12,8.12,8.12,8.12,0.0,0.0,0.0,0.85360816
8.13,8.13,8.13,8.13,0.0,0.0,0.0,1.09022437
8.14,8.14,8.14,8.14,0.0,0.0,0.0,0.77802254
8.15,8.15,8.15,8.15,0.0,0.0,0.0,1.10699732
8.16,8.16,8.16,8.16,0.0,0.0,0.0,0.886301
8.17,8.17,8.17,8.17,0.0,0.0,0.0,0.13796243
8.18,8.18,8.18,8.18,0.0,0.0,0.0,1.13804402
8.19,8.19,8.19,8.19,0.0,0.0,0.0,0.53765837
8.2,8.2,8.2,8.2,0.0,0.0,0.0,2.62924745
8.21,8.21,8.21,8.21,0.0,0.0,0.0,0.12971766
8.22,8.22,8.22,8.22,0.0,0.0,0.0,2.47790554
8.23,8.23,8.23,8.23,0.0,0.0,0.0,1.17816855
8.24,8.24,8.24,8.24,0.0,0.0,0.0,1.50081374
8.25,8.25,8.25,8.25,0.0,0.0,0.0,1.68111641
8.26,8.26,8.26,8.26,0.0,0.0,0.0,0.81829413
8.27,8.27,8.27,8.27,0.0,0.0,0.0,1.68959548
8.28,8.28,8.28,8.28,0.0,0.0,0.0,1.95289318
8.29,8.29,8.29,8.29,0.0,0.0,0.0,1.89601288
8.3,8.3,8.3,8.3,0.0,0.0,0.0,1.51428878
8.31,8.31,8.31,8.31,0.0,0.0,0.0,1.32079442
8.32,8.32,8.32,8.32,0.0,0.0,0.0,2.46240258
8.33,8.33,8.33,8.33,0.0,0.0,0.0,1.28783253
8.34,8.34,8.34,8.34,0.0,0.0,0.0,2.63337842
8.35,8.35,8.35,8.35,0.0,0.0,0.0,4.30644767
8.36,8.36,8.36,8.36,0.0,0.0,0.0,0.92561245
8.37,8.37,8.37,8.37,0.0,0.0,0.0,0.89385705
8.38,8.38,8.38,8.38,0.0,0.0,0.0,2.68944283
8.39,8.39,8.39,8.39,0.0,0.0,0.0,2.3670467
8.4,8.4,8.4,8.4,0.0,0.0,0.0,0.68559778
8.41,8.41,8.41,8.41,0.0,0.0,0.0,1.83826179
8.42,8.42,8.42,8.42,0.0,0.0,0.0,1.67395384
8.43,8.43,8.43,8.43,0.0,0.0,0.0,0.98440794
8.44,8.44,8.44,8.44,0.0,0.0,0.0,0.5518497
8.45,8.45,8.45,8.45,0.0,0.0,0.0,2.74660655
8.46,8.46,8.46,8.46,0.0,0.0,0.0,1.17706924
8.47,8.47,8.47,8.47,0.0,0.0,0.0,1.56347397
8.48,8.48,8.48,8.48,0.0,0.0,0.0,2.36321632
8.49,8.49,8.49,8.49,0.0,0.0,0.0,1.25540311
8.5,8.5,8.5,8.5,0.0,0.0,0.0,0.79510347
8.51,8.51,8.51,8.51,0.0,0.0,0.0,1.6962233
8.52,8.52,8.52,8.52,0.0,0.0,0.0,1.47196565
8.53,8.53,8.53,8.53,0.0,0.0,0.0,1.49340204
8.54,8.54,8.54,8.54,0.0,0.0,0.0,1.39526355
8.55,8.55,8.55,8.55,0.0,0.0,0.0,1.3746774
8.56,8.56,8.56,8.56,0.0,0.0,0.0,0.31385078
8.57,8.57,8.57,8.57,0.0,0.0,0.0,1.50081374
8.58,8.58,8.58,8.58,0.0,0.0,0.0,1.66762426
8.59,8.59,8.59,8.59,0.0,0.0,0.0,1.35653892
8.6,8.6,8.6,8.6,0.0,0.0,0.0,4.75734192
8.61,8.61,8.61,8.61,0.0,0.0,0.0,1.40627375
8.62,8.62,8.62,8.62,0.0,0.0,0.0,2.11128776
8.63,8.63,8.63,8.63,0.0,0.0,0.0,0.3979474
8.64,8.64,8.64,8.64,0.0,0.0,0.0,1.23313366
8.65,8.65,8.65,8.65,0.0,0.0,0.0,1.34139775
8.66,8.66,8.66,8.66,0.0,0.0,0.0,1.68358132
8.67,8.67,8.67,8.67,0.0,0.0,0.0,0.96848524
8.68,8.68,8.68,8.68,0.0,0.0,0.0,1.31916264
8.69,8.69,8.69,8.69,0.0,0.0,0.0,0.65616267
8.7,8.7,8.7,8.7,0.0,0.0,0.0,1.02756414
8.71,8.71,8.71,8.71,0.0,0.0,0.0,1.40930542
8.72,8.72,8.72,8.72,0.0,0.0,0.0,2.11723886
8.73,8.73,8.73,8.73,0.0,0.0,0.0,1.16086312
8.74,8.74,8.74,8.74,0.0,0.0,0.0,1.82360007
8.75,8.75,8.75,8.75,0.0,0.0,0.0,2.13972303
8.76,8.76,8.76,8.76,0.0,0.0,0.0,1.82419806
8.77,8.77,8.77,8.77,0.0,0.0,0.0,0.93467311
8.78,8.78,8.78,8.78,0.0,0.0,0.0,1.04761782
8.79,8.79,8.79,8.79,0.0,0.0,0.0,1.04075577
8.8,8.8,8.8,8.8,0.0,0.0,0.0,3.35367042
8.81,8.81,8.81,8.81,0.0,0.0,0.0,1.10095115
8.82,8.82,8.82,8.82,0.0,0.0,0.0,2.07135158
8.83,8.83,8.83,8.83,0.0,0.0,0.0,0.97671283
8.84,8.84,8.84,8.84,0.0,0.0,0.0,1.36038647
8.85,8.85,8.85,8.85,0.0,0.0,0.0,1.04433709
8.86,8.86,8.86,8.86,0.0,0.0,0.0,1.93806978
8.87,8.87,8.87,8.87,0.0,0.0,0.0,2.1075942
8.88,8.88,8.88,8.88,0.0,0.0,0.0,2.14637037
8.89,8.89,8.89,8.89,0.0,0.0,0.0,1.02257552
8.9,8.9,8.9,8.9,0.0,0.0,0.0,1.97156414
8.91,8.91,8.91,8.91,0.0,0.0,0.0,1.86578207
8.92,8.92,8.92,8.92,0.0,0.0,0.0,1.36588298
8.93,8.93,8.93,8.93,0.0,0.0,0.0,1.68985937
8.94,8.94,8.94,8.94,0.0,0.0,0.0,1.58161245
8.95,8.95,8.95,8.95,0.0,0.0,0.0,0.60846377
8.96,8.96,8.96,8.96,0.0,0.0,0.0,0.73928073
8.97,8.97,8.97,8.97,0.0,0.0,0.0,1.36643264
8.98,8.98,8.98,8.98,0.0,0.0,0.0,2.54541707
8.99,8.99,8.99,8.99,0.0,0.0,0.0,0.59881911
9.0,9.0,9.0,9.0,0.0,0.0,0.0,2.35247236
9.01,9.01,9.01,9.01,0.0,0.0,0.0,0.74009662
9.02,9.02,9.02,9.02,0.0,0.0,0.0,1.41781643
9.03,9.03,9.03,9.03,0.0,0.0,0.0,0.70190446
9.04,9.04,9.04,9.04,0.0,0.0,0.0,0.91187118
9.05,9.05,9.05,9.05,0.0,0.0,0.0,0.96985078
9.06,9.06,9.06,9.06,0.0,0.0,0.0,1.74514224
9.07,9.07,9.07,9.07,0.0,0.0,0.0,0.51667203
9.08,9.08,9.08,9.08,0.0,0.0,0.0,1.50439506
9.09,9.09,9.09,9.09,0.0,0.0,0.0,1.05889426
9.1,9.1,9.1,9.1,0.0,0.0,0.0,1.45545894
9.11,9.11,9.11,9.11,0.0,0.0,0.0,0.79396646
9.12,9.12,9.12,9.12,0.0,0.0,0.0,1.40106065
9.13,9.13,9.13,9.13,0.0,0.0,0.0,1.88033924
9.14,9.14,9.14,9.14,0.0,0.0,0.0,1.26419753
9.15,9.15,9.15,9.15,0.0,0.0,0.0,0.58208052
9.16,9.16,9.16,9.16,0.0,0.0,0.0,1.64921954
9.17,9.17,9.17,9.17,0.0,0.0,0.0,2.20353408
9.18,9.18,9.18,9.18,0.0,0.0,0.0,0.75741922
9.19,9.19,9.19,9.19,0.0,0.0,0.0,2.01282233
9.2,9.2,9.2,9.2,0.0,0.0,0.0,1.13887708
9.21,9.21,9.21,9.21,0.0,0.0,0.0,1.16909071
9.22,9.22,9.22,9.22,0.0,0.0,0.0,0.68046806
9.23,9.23,9.23,9.23,0.0,0.0,0.0,0.80281289
9.24,9.24,9.24,9.24,0.0,0.0,0.0,1.92267955
9.25,9.25,9.25,9.25,0.0,0.0,0.0,1.21420244
9.26,9.26,9.26,9.26,0.0,0.0,0.0,2.85183897
9.27,9.27,9.27,9.27,0.0,0.0,0.0,1.88583575
9.28,9.28,9.28,9.28,0.0,0.0,0.0,2.04288995
9.29,9.29,9.29,9.29,0.0,0.0,0.0,0.79534514
9.3,9.3,9.3,9.3,0.0,0.0,0.0,1.20730005
9.31,9.31,9.31,9.31,0.0,0.0,0.0,1.28343532
9.32,9.32,9.32,9.32,0.0,0.0,0.0,1.28838218
9.33,9.33,9.33,9.33,0.0,0.0,0.0,1.97626194
9.34,9.34,9.34,9.34,0.0,0.0,0.0,1.33728395
9.35,9.35,9.35,9.35,0.0,0.0,0.0,1.46482018
9.36,9.36,9.36,9.36,0.0,0.0,0.0,1.90728932
9.37,9.37,9.37,9.37,0.0,0.0,0.0,1.54918304
9.38,9.38,9.38,9.38,0.0,0.0,0.0,1.31942888
9.39,9.39,9.39,9.39,0.0,0.0,0.0,1.04433709
9.4,9.4,9.4,9.4,0.0,0.0,0.0,1.53599141
9.41,9.41,9.41,9.41,0.0,0.0,0.0,1.07951476
9.42,9.42,9.42,9.42,0.0,0.0,0.0,1.11799034
9.43,9.43,9.43,9.43,0.0,0.0,0.0,0.45511111
9.44,9.44,9.44,9.44,0.0,0.0,0.0,1.20290284
9.45,9.45,9.45,9.45,0.0,0.0,0.0,0.23030381
9.46,9.46,9.46,9.46,0.0,0.0,0.0,1.43184112
9.47,9.47,9.47,9.47,0.0,0.0,0.0,1.68959548
9.48,9.48,9.48,9.48,0.0,0.0,0.0,1.12733441
9.49,9.49,9.49,9.49,0.0,0.0,0.0,0.90472571
9.5,9.5,9.5,9.5,0.0,0.0,0.0,1.37109608
9.51,9.51,9.51,9.51,0.0,0.0,0.0,0.95254536
9.52,9.52,9.52,9.52,0.0,0.0,0.0,1.32575845
9.53,9.53,9.53,9.53,0.0,0.0,0.0,3.03152335
9.54,9.54,9.54,9.54,0.0,0.0,0.0,1.07125282
9.55,9.55,9.55,9.55,0.0,0.0,0.0,2.31153194
9.56,9.56,9.56,9.56,0.0,0.0,0.0,0.38253296
9.57,9.57,9.57,9.57,0.0,0.0,0.0,1.68903021
9.58,9.58,9.58,9.58,0.0,0.0,0.0,0.51667203
9.59,9.59,9.59,9.59,0.0,0.0,0.0,0.7497241
9.6,9.6,9.6,9.6,0.0,0.0,0.0,2.95848846
9.61,9.61,9.61,9.61,0.0,0.0,0.0,0.60597997
9.62,9.62,9.62,9.62,0.0,0.0,0.0,1.75283736
9.63,9.63,9.63,9.63,0.0,0.0,0.0,0.9475985
9.64,9.64,9.64,9.64,0.0,0.0,0.0,0.84905791
9.65,9.65,9.65,9.65,0.0,0.0,0.0,1.61760601
9.66,9.66,9.66,9.66,0.0,0.0,0.0,1.5664017
9.67,9.67,9.67,9.67,0.0,0.0,0.0,0.640801
9.68,9.68,9.68,9.68,0.0,0.0,0.0,2.85185615
9.69,9.69,9.69,9.69,0.0,0.0,0.0,1.37769189
9.7,9.7,9.7,9.7,0.0,0.0,0.0,1.34059903
9.71,9.71,9.71,9.71,0.0,0.0,0.0,0.93606213
9.72,9.72,9.72,9.72,0.0,0.0,0.0,0.99321954
9.73,9.73,9.73,9.73,0.0,0.0,0.0,1.26859474
9.74,9.74,9.74,9.74,0.0,0.0,0.0,1.44526463
9.75,9.75,9.75,9.75,0.0,0.0,0.0,1.047635
9.76,9.76,9.76,9.76,0.0,0.0,0.0,0.96079012
9.77,9.77,9.77,9.77,0.0,0.0,0.0,1.51209018
9.78,9.78,9.78,9.78,0.0,0.0,0.0,2.27883629
9.79,9.79,9.79,9.79,0.0,0.0,0.0,1.09651959
9.8,9.8,9.8,9.8,0.0,0.0,0.0,1.53764037
9.81,9.81,9.81,9.81,0.0,0.0,0.0,1.15261836
9.82,9.82,9.82,9.82,0.0,0.0,0.0,1.11744069
9.83,9.83,9.83,9.83,0.0,0.0,0.0,0.74092968
9.84,9.84,9.84,9.84,0.0,0.0,0.0,1.40076006
9.85,9.85,9.85,9.85,0.0,0.0,0.0,0.53326933
9.86,9.86,9.86,9.86,0.0,0.0,0.0,0.55871176
9.87,9.87,9.87,9.87,0.0,0.0,0.0,0.62000644
9.88,9.88,9.88,9.88,0.0,0.0,0.0,1.57035319
9.89,9.89,9.89,9.89,0.0,0.0,0.0,1.44970757
9.9,9.9,9.9,9.9,0.0,0.0,0.0,1.88253784
9.91,9.91,9.91,9.91,0.0,0.0,0.0,1.12788406
9.92,9.92,9.92,9.92,0.0,0.0,0.0,1.66241116
9.93,9.93,9.93,9.93,0.0,0.0,0.0,2.42722491
9.94,9.94,9.94,9.94,0.0,0.0,0.0,1.99659903
9.95,9.95,9.95,9.95,0.0,0.0,0.0,1.29967258
9.96,9.96,9.96,9.96,0.0,0.0,0.0,0.86295223
9.97,9.97,9.97,9.97,0.0,0.0,0.0,2.23734622
9.98,9.98,9.98,9.98,0.0,0.0,0.0,1.04433709
9.99,9.99,9.99,9.99,0.0,0.0,0.0,0.65850561


==> dataKITTIGTPCA.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.40413355
0.01,0.01,0.01,0.01,0.0,0.0,0.0,0.68156736
0.02,0.02,0.02,0.02,0.0,0.0,0.0,1.03609232
0.03,0.03,0.03,0.03,0.0,0.0,0.0,1.12018894
0.04,0.04,0.04,0.04,0.0,0.0,0.0,1.31201718
0.05,0.05,0.05,0.05,0.0,0.0,0.0,0.67881911
0.06,0.06,0.06,0.06,0.0,0.0,0.0,1.14561178
0.07,0.07,0.07,0.07,0.0,0.0,0.0,1.20923242
0.08,0.08,0.08,0.08,0.0,0.0,0.0,1.56650564
0.09,0.09,0.09,0.09,0.0,0.0,0.0,0.92011594
0.1,0.1,0.1,0.1,0.0,0.0,0.0,1.54726785
0.11,0.11,0.11,0.11,0.0,0.0,0.0,1.72507139
0.12,0.12,0.12,0.12,0.0,0.0,0.0,0.99266989
0.13,0.13,0.13,0.13,0.0,0.0,0.0,2.69355663
0.14,0.14,0.14,0.14,0.0,0.0,0.0,2.15353301
0.15,0.15,0.15,0.15,0.0,0.0,0.0,1.60230836
0.16,0.16,0.16,0.16,0.0,0.0,0.0,1.4499796
0.17,0.17,0.17,0.17,0.0,0.0,0.0,0.96024047
0.18,0.18,0.18,0.18,0.0,0.0,0.0,0.88988513
0.19,0.19,0.19,0.19,0.0,0.0,0.0,1.85562211
0.2,0.2,0.2,0.2,0.0,0.0,0.0,1.79076329
0.21,0.21,0.21,0.21,0.0,0.0,0.0,1.44503274
0.22,0.22,0.22,0.22,0.0,0.0,0.0,1.87347719
0.23,0.23,0.23,0.23,0.0,0.0,0.0,0.73873108
0.24,0.24,0.24,0.24,0.0,0.0,0.0,0.85805887
0.25,0.25,0.25,0.25,0.0,0.0,0.0,1.46372088
0.26,0.26,0.26,0.26,0.0,0.0,0.0,1.5500161
0.27,0.27,0.27,0.27,0.0,0.0,0.0,1.20098765
0.28,0.28,0.28,0.28,0.0,0.0,0.0,1.28316552
0.29,0.29,0.29,0.29,0.0,0.0,0.0,0.82777456
0.3,0.3,0.3,0.3,0.0,0.0,0.0,1.70666667
0.31,0.31,0.31,0.31,0.0,0.0,0.0,1.58794203
0.32,0.32,0.32,0.32,0.0,0.0,0.0,1.23616532
0.33,0.33,0.33,0.33,0.0,0.0,0.0,1.1982394
0.34,0.34,0.34,0.34,0.0,0.0,0.0,2.15709716
0.35,0.35,0.35,0.35,0.0,0.0,0.0,1.31201718
0.36,0.36,0.36,0.36,0.0,0.0,0.0,0.776657
0.37,0.37,0.37,0.37,0.0,0.0,0.0,1.06873318
0.38,0.38,0.38,0.38,0.0,0.0,0.0,1.36038647
0.39,0.39,0.39,0.39,0.0,0.0,0.0,0.71949329
0.4,0.4,0.4,0.4,0.0,0.0,0.0,1.91828234
0.41,0.41,0.41,0.41,0.0,0.0,0.0,1.93147397
0.42,0.42,0.42,0.42,0.0,0.0,0.0,0.94924745
0.43,0.43,0.43,0.43,0.0,0.0,0.0,1.27409125
0.44,0.44,0.44,0.44,0.0,0.0,0.0,2.32254214
0.45,0.45,0.45,0.45,0.0,0.0,0.0,1.58244552
0.46,0.46,0.46,0.46,0.0,0.0,0.0,1.67203865
0.47,0.47,0.47,0.47,0.0,0.0,0.0,0.57715981
0.48,0.48,0.48,0.48,0.0,0.0,0.0,1.4220625
0.49,0.49,0.49,0.49,0.0,0.0,0.0,1.78168545
0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.64913795
0.51,0.51,0.51,0.51,0.0,0.0,0.0,0.91187118
0.52,0.52,0.52,0.52,0.0,0.0,0.0,0.50842727
0.53,0.53,0.53,0.53,0.0,0.0,0.0,1.61762319
0.54,0.54,0.54,0.54,0.0,0.0,0.0,1.55279986
0.55,0.55,0.55,0.55,0.0,0.0,0.0,1.20098765
0.56,0.56,0.56,0.56,0.0,0.0,0.0,2.46325282
0.57,0.57,0.57,0.57,0.0,0.0,0.0,2.3211766
0.58,0.58,0.58,0.58,0.0,0.0,0.0,1.48440205
0.59,0.59,0.59,0.59,0.0,0.0,0.0,1.18834568
0.6,0.6,0.6,0.6,0.0,0.0,0.0,0.98992163
0.61,0.61,0.61,0.61,0.0,0.0,0.0,1.4499796
0.62,0.62,0.62,0.62,0.0,0.0,0.0,1.17130649
0.63,0.63,0.63,0.63,0.0,0.0,0.0,0.77610735
0.64,0.64,0.64,0.64,0.0,0.0,0.0,0.99266989
0.65,0.65,0.65,0.65,0.0,0.0,0.0,0.72098347
0.66,0.66,0.66,0.66,0.0,0.0,0.0,1.16306173
0.67,0.67,0.67,0.67,0.0,0.0,0.0,1.44723135
0.68,0.68,0.68,0.68,0.0,0.0,0.0,1.4983489
0.69,0.69,0.69,0.69,0.0,0.0,0.0,1.99688245
0.7,0.7,0.7,0.7,0.0,0.0,0.0,1.34760643
0.71,0.71,0.71,0.71,0.0,0.0,0.0,1.23891358
0.72,0.72,0.72,0.72,0.0,0.0,0.0,0.78435212
0.73,0.73,0.73,0.73,0.0,0.0,0.0,1.03334407
0.74,0.74,0.74,0.74,0.0,0.0,0.0,1.46800919
0.75,0.75,0.75,0.75,0.0,0.0,0.0,1.91223618
0.76,0.76,0.76,0.76,0.0,0.0,0.0,0.78899035
0.77,0.77,0.77,0.77,0.0,0.0,0.0,1.13887708
0.78,0.78,0.78,0.78,0.0,0.0,0.0,1.37687601
0.79,0.79,0.79,0.79,0.0,0.0,0.0,1.41205368
0.8,0.8,0.8,0.8,0.0,0.0,0.0,0.85195921
0.81,0.81,0.81,0.81,0.0,0.0,0.0,0.86020397
0.82,0.82,0.82,0.82,0.0,0.0,0.0,0.90224369
0.83,0.83,0.83,0.83,0.0,0.0,0.0,1.72228798
0.84,0.84,0.84,0.84,0.0,0.0,0.0,2.25301986
0.85,0.85,0.85,0.85,0.0,0.0,0.0,1.12843371
0.86,0.86,0.86,0.86,0.0,0.0,0.0,1.56925389
0.87,0.87,0.87,0.87,0.0,0.0,0.0,1.43129147
0.88,0.88,0.88,0.88,0.0,0.0,0.0,2.50530972
0.89,0.89,0.89,0.89,0.0,0.0,0.0,0.68156736
0.9,0.9,0.9,0.9,0.0,0.0,0.0,2.58830703
0.91,0.91,0.91,0.91,0.0,0.0,0.0,0.87944176
0.92,0.92,0.92,0.92,0.0,0.0,0.0,1.20098765
0.93,0.93,0.93,0.93,0.0,0.0,0.0,0.9250628
0.94,0.94,0.94,0.94,0.0,0.0,0.0,1.4230467
0.95,0.95,0.95,0.95,0.0,0.0,0.0,1.1251358
0.96,0.96,0.96,0.96,0.0,0.0,0.0,0.96024047
0.97,0.97,0.97,0.97,0.0,0.0,0.0,1.39611379
0.98,0.98,0.98,0.98,0.0,0.0,0.0,0.46962813
0.99,0.99,0.99,0.99,0.0,0.0,0.0,1.76244767
1.0,1.0,1.0,1.0,0.0,0.0,0.0,1.13887708
1.01,1.01,1.01,1.01,0.0,0.0,0.0,0.89538164
1.02,1.02,1.02,1.02,0.0,0.0,0.0,1.50795921
1.03,1.03,1.03,1.03,0.0,0.0,0.0,1.31934287
1.04,1.04,1.04,1.04,0.0,0.0,0.0,0.98992163
1.05,1.05,1.05,1.05,0.0,0.0,0.0,0.88438862
1.06,1.06,1.06,1.06,0.0,0.0,0.0,0.81128502
1.07,1.07,1.07,1.07,0.0,0.0,0.0,1.94603113
1.08,1.08,1.08,1.08,0.0,0.0,0.0,0.92231455
1.09,1.09,1.09,1.09,0.0,0.0,0.0,1.34760643
1.1,1.1,1.1,1.1,0.0,0.0,0.0,1.20098765
1.11,1.11,1.11,1.11,0.0,0.0,0.0,1.09270639
1.12,1.12,1.12,1.12,0.0,0.0,0.0,2.1059796
1.13,1.13,1.13,1.13,0.0,0.0,0.0,0.63869458
1.14,1.14,1.14,1.14,0.0,0.0,0.0,1.08995813
1.15,1.15,1.15,1.15,0.0,0.0,0.0,2.2997402
1.16,1.16,1.16,1.16,0.0,0.0,0.0,1.3562555
1.17,1.17,1.17,1.17,0.0,0.0,0.0,2.17358669
1.18,1.18,1.18,1.18,0.0,0.0,0.0,0.71213705
1.19,1.19,1.19,1.19,0.0,0.0,0.0,1.88310467
1.2,1.2,1.2,1.2,0.0,0.0,0.0,1.48240902
1.21,1.21,1.21,1.21,0.0,0.0,0.0,1.34444659
1.22,1.22,1.22,1.22,0.0,0.0,0.0,0.91736769
1.23,1.23,1.23,1.23,0.0,0.0,0.0,2.2458744
1.24,1.24,1.24,1.24,0.0,0.0,0.0,1.8263911
1.25,1.25,1.25,1.25,0.0,0.0,0.0,0.82227805
1.26,1.26,1.26,1.26,0.0,0.0,0.0,1.53407622
1.27,1.27,1.27,1.27,0.0,0.0,0.0,0.90912292
1.28,1.28,1.28,1.28,0.0,0.0,0.0,0.88988513
1.29,1.29,1.29,1.29,0.0,0.0,0.0,1.44448309
1.3,1.3,1.3,1.3,0.0,0.0,0.0,1.40413355
1.31,1.31,1.31,1.31,0.0,0.0,0.0,2.16452603
1.32,1.32,1.32,1.32,0.0,0.0,0.0,0.89317126
1.33,1.33,1.33,1.33,0.0,0.0,0.0,2.05761031
1.34,1.34,1.34,1.34,0.0,0.0,0.0,1.39169758
1.35,1.35,1.35,1.35,0.0,0.0,0.0,1.06302523
1.36,1.36,1.36,1.36,0.0,0.0,0.0,1.53352657
1.37,1.37,1.37,1.37,0.0,0.0,0.0,0.89538164
1.38,1.38,1.38,1.38,0.0,0.0,0.0,0.91956629
1.39,1.39,1.39,1.39,0.0,0.0,0.0,1.11249383
1.4,1.4,1.4,1.4,0.0,0.0,0.0,1.25127214
1.41,1.41,1.41,1.41,0.0,0.0,0.0,1.87211165
1.42,1.42,1.42,1.42,0.0,0.0,0.0,1.2251723
1.43,1.43,1.43,1.43,0.0,0.0,0.0,0.9830424
1.44,1.44,1.44,1.44,0.0,0.0,0.0,1.68164895
1.45,1.45,1.45,1.45,0.0,0.0,0.0,1.18254725
1.46,1.46,1.46,1.46,0.0,0.0,0.0,1.62723349
1.47,1.47,1.47,1.47,0.0,0.0,0.0,0.68283327
1.48,1.48,1.48,1.48,0.0,0.0,0.0,0.99541814
1.49,1.49,1.49,1.49,0.0,0.0,0.0,1.271343
1.5,1.5,1.5,1.5,0.0,0.0,0.0,1.39666345
1.51,1.51,1.51,1.51,0.0,0.0,0.0,1.16615439
1.52,1.52,1.52,1.52,0.0,0.0,0.0,0.64638969
1.53,1.53,1.53,1.53,0.0,0.0,0.0,1.54432079
1.54,1.54,1.54,1.54,0.0,0.0,0.0,1.0498336
1.55,1.55,1.55,1.55,0.0,0.0,0.0,1.09050778
1.56,1.56,1.56,1.56,0.0,0.0,0.0,1.48835895
1.57,1.57,1.57,1.57,0.0,0.0,0.0,0.78710038
1.58,1.58,1.58,1.58,0.0,0.0,0.0,1.02784756
1.59,1.59,1.59,1.59,0.0,0.0,0.0,0.82227805
1.6,1.6,1.6,1.6,0.0,0.0,0.0,0.91956629
1.61,1.61,1.61,1.61,0.0,0.0,0.0,1.50439506
1.62,1.62,1.62,1.62,0.0,0.0,0.0,1.02235105
1.63,1.63,1.63,1.63,0.0,0.0,0.0,2.08372732
1.64,1.64,1.64,1.64,0.0,0.0,0.0,0.84646269
1.65,1.65,1.65,1.65,0.0,0.0,0.0,1.30652067
1.66,1.66,1.66,1.66,0.0,0.0,0.0,0.95749222
1.67,1.67,1.67,1.67,0.0,0.0,0.0,0.99678368
1.68,1.68,1.68,1.68,0.0,0.0,0.0,1.29332904
1.69,1.69,1.69,1.69,0.0,0.0,0.0,1.51895223
1.7,1.7,1.7,1.7,0.0,0.0,0.0,0.92608912
1.71,1.71,1.71,1.71,0.0,0.0,0.0,1.13338057
1.72,1.72,1.72,1.72,0.0,0.0,0.0,1.75695115
1.73,1.73,1.73,1.73,0.0,0.0,0.0,1.77757166
1.74,1.74,1.74,1.74,0.0,0.0,0.0,1.10095115
1.75,1.75,1.75,1.75,0.0,0.0,0.0,0.94100268
1.76,1.76,1.76,1.76,0.0,0.0,0.0,1.49560064
1.77,1.77,1.77,1.77,0.0,0.0,0.0,1.07208588
1.78,1.78,1.78,1.78,0.0,0.0,0.0,1.57969726
1.79,1.79,1.79,1.79,0.0,0.0,0.0,1.14162534
1.8,1.8,1.8,1.8,0.0,0.0,0.0,1.91828234
1.81,1.81,1.81,1.81,0.0,0.0,0.0,2.43631991
1.82,1.82,1.82,1.82,0.0,0.0,0.0,1.19274289
1.83,1.83,1.83,1.83,0.0,0.0,0.0,1.36918089
1.84,1.84,1.84,1.84,0.0,0.0,0.0,1.3293226
1.85,1.85,1.85,1.85,0.0,0.0,0.0,1.71216318
1.86,1.86,1.86,1.86,0.0,0.0,0.0,1.46646914
1.87,1.87,1.87,1.87,0.0,0.0,0.0,0.85470746
1.88,1.88,1.88,1.88,0.0,0.0,0.0,0.74917445
1.89,1.89,1.89,1.89,0.0,0.0,0.0,1.42391804
1.9,1.9,1.9,1.9,0.0,0.0,0.0,0.84870371
1.91,1.91,1.91,1.91,0.0,0.0,0.0,0.61007767
1.92,1.92,1.92,1.92,0.0,0.0,0.0,0.61666124
1.93,1.93,1.93,1.93,0.0,0.0,0.0,1.41204734
1.94,1.94,1.94,1.94,0.0,0.0,0.0,1.84188084
1.95,1.95,1.95,1.95,0.0,0.0,0.0,1.07538379
1.96,1.96,1.96,1.96,0.0,0.0,0.0,1.88805153
1.97,1.97,1.97,1.97,0.0,0.0,0.0,1.30652067
1.98,1.98,1.98,1.98,0.0,0.0,0.0,0.64638969
1.99,1.99,1.99,1.99,0.0,0.0,0.0,1.38378378
2.0,2.0,2.0,2.0,0.0,0.0,0.0,1.85342351
2.01,2.01,2.01,2.01,0.0,0.0,0.0,1.13612882
2.02,2.02,2.02,2.02,0.0,0.0,0.0,1.96252067
2.03,2.03,2.03,2.03,0.0,0.0,0.0,0.68156736
2.04,2.04,2.04,2.04,0.0,0.0,0.0,1.47746216
2.05,2.05,2.05,2.05,0.0,0.0,0.0,1.19604079
2.06,2.06,2.06,2.06,0.0,0.0,0.0,1.71672849
2.07,2.07,2.07,2.07,0.0,0.0,0.0,1.45052925
2.08,2.08,2.08,2.08,0.0,0.0,0.0,2.12933119
2.09,2.09,2.09,2.09,0.0,0.0,0.0,1.48440205
2.1,2.1,2.1,2.1,0.0,0.0,0.0,1.70033709
2.11,2.11,2.11,2.11,0.0,0.0,0.0,1.47691251
2.12,2.12,2.12,2.12,0.0,0.0,0.0,2.80898336
2.13,2.13,2.13,2.13,0.0,0.0,0.0,2.05486205
2.14,2.14,2.14,2.14,0.0,0.0,0.0,2.30935051
2.15,2.15,2.15,2.15,0.0,0.0,0.0,0.51667203
2.16,2.16,2.16,2.16,0.0,0.0,0.0,1.05752872
2.17,2.17,2.17,2.17,0.0,0.0,0.0,1.87347719
2.18,2.18,2.18,2.18,0.0,0.0,0.0,1.30377241
2.19,2.19,2.19,2.19,0.0,0.0,0.0,1.60717982
2.2,2.2,2.2,2.2,0.0,0.0,0.0,1.31887923
2.21,2.21,2.21,2.21,0.0,0.0,0.0,1.99138594
2.22,2.22,2.22,2.22,0.0,0.0,0.0,0.75741922
2.23,2.23,2.23,2.23,0.0,0.0,0.0,0.78490177
2.24,2.24,2.24,2.24,0.0,0.0,0.0,0.78710038
2.25,2.25,2.25,2.25,0.0,0.0,0.0,0.81403328
2.26,2.26,2.26,2.26,0.0,0.0,0.0,2.09278798
2.27,2.27,2.27,2.27,0.0,0.0,0.0,1.68769512
2.28,2.28,2.28,2.28,0.0,0.0,0.0,1.35873752
2.29,2.29,2.29,2.29,0.0,0.0,0.0,0.88438862
2.3,2.3,2.3,2.3,0.0,0.0,0.0,0.68431562
2.31,2.31,2.31,2.31,0.0,0.0,0.0,1.1982394
2.32,2.32,2.32,2.32,0.0,0.0,0.0,1.33675148
2.33,2.33,2.33,2.33,0.0,0.0,0.0,1.62586795
2.34,2.34,2.34,2.34,0.0,0.0,0.0,1.51758669
2.35,2.35,2.35,2.35,0.0,0.0,0.0,1.02235105
2.36,2.36,2.36,2.36,0.0,0.0,0.0,0.64519005
2.37,2.37,2.37,2.37,0.0,0.0,0.0,1.03059581
2.38,2.38,2.38,2.38,0.0,0.0,0.0,0.95749222
2.39,2.39,2.39,2.39,0.0,0.0,0.0,2.33711648
2.4,2.4,2.4,2.4,0.0,0.0,0.0,0.9250628
2.41,2.41,2.41,2.41,0.0,0.0,0.0,1.72040794
2.42,2.42,2.42,2.42,0.0,0.0,0.0,0.71399678
2.43,2.43,2.43,2.43,0.0,0.0,0.0,1.5541299
2.44,2.44,2.44,2.44,0.0,0.0,0.0,1.07896511
2.45,2.45,2.45,2.45,0.0,0.0,0.0,1.16167901
2.46,2.46,2.46,2.46,0.0,0.0,0.0,0.64519005
2.47,2.47,2.47,2.47,0.0,0.0,0.0,2.53828878
2.48,2.48,2.48,2.48,0.0,0.0,0.0,0.78344506
2.49,2.49,2.49,2.49,0.0,0.0,0.0,0.57715981
2.5,2.5,2.5,2.5,0.0,0.0,0.0,1.3746774
2.51,2.51,2.51,2.51,0.0,0.0,0.0,0.6911268
2.52,2.52,2.52,2.52,0.0,0.0,0.0,1.54177134
2.53,2.53,2.53,2.53,0.0,0.0,0.0,1.84298014
2.54,2.54,2.54,2.54,0.0,0.0,0.0,1.1251358
2.55,2.55,2.55,2.55,0.0,0.0,0.0,2.1727708
2.56,2.56,2.56,2.56,0.0,0.0,0.0,2.42807515
2.57,2.57,2.57,2.57,0.0,0.0,0.0,1.02784756
2.58,2.58,2.58,2.58,0.0,0.0,0.0,1.20648417
2.59,2.59,2.59,2.59,0.0,0.0,0.0,1.75214465
2.6,2.6,2.6,2.6,0.0,0.0,0.0,1.11799034
2.61,2.61,2.61,2.61,0.0,0.0,0.0,1.26584648
2.62,2.62,2.62,2.62,0.0,0.0,0.0,1.81548041
2.63,2.63,2.63,2.63,0.0,0.0,0.0,1.31142908
2.64,2.64,2.64,2.64,0.0,0.0,0.0,1.65691465
2.65,2.65,2.65,2.65,0.0,0.0,0.0,1.07538379
2.66,2.66,2.66,2.66,0.0,0.0,0.0,1.03059581
2.67,2.67,2.67,2.67,0.0,0.0,0.0,1.20373591
2.68,2.68,2.68,2.68,0.0,0.0,0.0,0.96024047
2.69,2.69,2.69,2.69,0.0,0.0,0.0,2.28241761
2.7,2.7,2.7,2.7,0.0,0.0,0.0,1.05478046
2.71,2.71,2.71,2.71,0.0,0.0,0.0,1.05752872
2.72,2.72,2.72,2.72,0.0,0.0,0.0,1.45272786
2.73,2.73,2.73,2.73,0.0,0.0,0.0,1.09545464
2.74,2.74,2.74,2.74,0.0,0.0,0.0,1.08995813
2.75,2.75,2.75,2.75,0.0,0.0,0.0,0.98717338
2.76,2.76,2.76,2.76,0.0,0.0,0.0,0.91956629
2.77,2.77,2.77,2.77,0.0,0.0,0.0,0.94236822
2.78,2.78,2.78,2.78,0.0,0.0,0.0,1.26914439
2.79,2.79,2.79,2.79,0.0,0.0,0.0,1.26859474
2.8,2.8,2.8,2.8,0.0,0.0,0.0,0.95061299
2.81,2.81,2.81,2.81,0.0,0.0,0.0,0.88493827
2.82,2.82,2.82,2.82,0.0,0.0,0.0,1.03334407
2.83,2.83,2.83,2.83,0.0,0.0,0.0,1.43898658
2.84,2.84,2.84,2.84,0.0,0.0,0.0,1.91773269
2.85,2.85,2.85,2.85,0.0,0.0,0.0,1.1251358
2.86,2.86,2.86,2.86,0.0,0.0,0.0,1.36588298
2.87,2.87,2.87,2.87,0.0,0.0,0.0,1.33345357
2.88,2.88,2.88,2.88,0.0,0.0,0.0,1.31538597
2.89,2.89,2.89,2.89,0.0,0.0,0.0,1.25087867
2.9,2.9,2.9,2.9,0.0,0.0,0.0,1.35156333
2.91,2.91,2.91,2.91,0.0,0.0,0.0,1.16580998
2.92,2.92,2.92,2.92,0.0,0.0,0.0,1.23121846
2.93,2.93,2.93,2.93,0.0,0.0,0.0,1.21472893
2.94,2.94,2.94,2.94,0.0,0.0,0.0,1.5166225
2.95,2.95,2.95,2.95,0.0,0.0,0.0,1.12018894
2.96,2.96,2.96,2.96,0.0,0.0,0.0,1.34444659
2.97,2.97,2.97,2.97,0.0,0.0,0.0,1.11056146
2.98,2.98,2.98,2.98,0.0,0.0,0.0,1.34760643
2.99,2.99,2.99,2.99,0.0,0.0,0.0,1.01685454
3.0,3.0,3.0,3.0,0.0,0.0,0.0,1.02784756
3.01,3.01,3.01,3.01,0.0,0.0,0.0,0.89317126
3.02,3.02,3.02,3.02,0.0,0.0,0.0,1.11299059
3.03,3.03,3.03,3.03,0.0,0.0,0.0,0.77885561
3.04,3.04,3.04,3.04,0.0,0.0,0.0,1.23066881
3.05,3.05,3.05,3.05,0.0,0.0,0.0,1.11299059
3.06,3.06,3.06,3.06,0.0,0.0,0.0,1.05752872
3.07,3.07,3.07,3.07,0.0,0.0,0.0,0.61121202
3.08,3.08,3.08,3.08,0.0,0.0,0.0,1.75181063
3.09,3.09,3.09,3.09,0.0,0.0,0.0,0.71949329
3.1,3.1,3.1,3.1,0.0,0.0,0.0,0.78435212
3.11,3.11,3.11,3.11,0.0,0.0,0.0,0.70355341
3.12,3.12,3.12,3.12,0.0,0.0,0.0,1.21967579
3.13,3.13,3.13,3.13,0.0,0.0,0.0,2.424511
3.14,3.14,3.14,3.14,0.0,0.0,0.0,1.52033494
3.15,3.15,3.15,3.15,0.0,0.0,0.0,1.47416425
3.16,3.16,3.16,3.16,0.0,0.0,0.0,1.3713795
3.17,3.17,3.17,3.17,0.0,0.0,0.0,1.62911146
3.18,3.18,3.18,3.18,0.0,0.0,0.0,1.70171981
3.19,3.19,3.19,3.19,0.0,0.0,0.0,0.98029415
3.2,3.2,3.2,3.2,0.0,0.0,0.0,1.61542458
3.21,3.21,3.21,3.21,0.0,0.0,0.0,1.22242405
3.22,3.22,3.22,3.22,0.0,0.0,0.0,2.40525604
3.23,3.23,3.23,3.23,0.0,0.0,0.0,1.10369941
3.24,3.24,3.24,3.24,0.0,0.0,0.0,1.4482247
3.25,3.25,3.25,3.25,0.0,0.0,0.0,1.05752872
3.26,3.26,3.26,3.26,0.0,0.0,0.0,1.97764466
3.27,3.27,3.27,3.27,0.0,0.0,0.0,1.38378378
3.28,3.28,3.28,3.28,0.0,0.0,0.0,0.70355341
3.29,3.29,3.29,3.29,0.0,0.0,0.0,0.71124852
3.3,3.3,3.3,3.3,0.0,0.0,0.0,1.54451959
3.31,3.31,3.31,3.31,0.0,0.0,0.0,1.05807837
3.32,3.32,3.32,3.32,0.0,0.0,0.0,0.78899035
3.33,3.33,3.33,3.33,0.0,0.0,0.0,1.12997704
3.34,3.34,3.34,3.34,0.0,0.0,0.0,1.09545464
3.35,3.35,3.35,3.35,0.0,0.0,0.0,1.33620183
3.36,3.36,3.36,3.36,0.0,0.0,0.0,0.97069622
3.37,3.37,3.37,3.37,0.0,0.0,0.0,1.38774068
3.38,3.38,3.38,3.38,0.0,0.0,0.0,1.65680975
3.39,3.39,3.39,3.39,0.0,0.0,0.0,0.74367794
3.4,3.4,3.4,3.4,0.0,0.0,0.0,1.47746216
3.41,3.41,3.41,3.41,0.0,0.0,0.0,0.65021209
3.42,3.42,3.42,3.42,0.0,0.0,0.0,0.85745572
3.43,3.43,3.43,3.43,0.0,0.0,0.0,0.74642619
3.44,3.44,3.44,3.44,0.0,0.0,0.0,1.92652711
3.45,3.45,3.45,3.45,0.0,0.0,0.0,0.71760934
3.46,3.46,3.46,3.46,0.0,0.0,0.0,1.65966291
3.47,3.47,3.47,3.47,0.0,0.0,0.0,0.73954697
3.48,3.48,3.48,3.48,0.0,0.0,0.0,1.30377241
3.49,3.49,3.49,3.49,0.0,0.0,0.0,0.92231455
3.5,3.5,3.5,3.5,0.0,0.0,0.0,0.88713688
3.51,3.51,3.51,3.51,0.0,0.0,0.0,0.57715981
3.52,3.52,3.52,3.52,0.0,0.0,0.0,1.37412775
3.53,3.53,3.53,3.53,0.0,0.0,0.0,0.68156736
3.54,3.54,3.54,3.54,0.0,0.0,0.0,1.39886205
3.55,3.55,3.55,3.55,0.0,0.0,0.0,1.70308535
3.56,3.56,3.56,3.56,0.0,0.0,0.0,1.64455609
3.57,3.57,3.57,3.57,0.0,0.0,0.0,0.57715981
3.58,3.58,3.58,3.58,0.0,0.0,0.0,1.26089962
3.59,3.59,3.59,3.59,0.0,0.0,0.0,1.42909286
3.6,3.6,3.6,3.6,0.0,0.0,0.0,1.23616532
3.61,3.61,3.61,3.61,0.0,0.0,0.0,1.58794203
3.62,3.62,3.62,3.62,0.0,0.0,0.0,1.271343
3.63,3.63,3.63,3.63,0.0,0.0,0.0,0.98992163
3.64,3.64,3.64,3.64,0.0,0.0,0.0,1.06027697
3.65,3.65,3.65,3.65,0.0,0.0,0.0,1.5205794
3.66,3.66,3.66,3.66,0.0,0.0,0.0,1.536407
3.67,3.67,3.67,3.67,0.0,0.0,0.0,0.74642619
3.68,3.68,3.68,3.68,0.0,0.0,0.0,1.45218159
3.69,3.69,3.69,3.69,0.0,0.0,0.0,0.6495791
3.7,3.7,3.7,3.7,0.0,0.0,0.0,1.95757381
3.71,3.71,3.71,3.71,0.0,0.0,0.0,1.43898658
3.72,3.72,3.72,3.72,0.0,0.0,0.0,1.23891358
3.73,3.73,3.73,3.73,0.0,0.0,0.0,2.47369619
3.74,3.74,3.74,3.74,0.0,0.0,0.0,1.89409769
3.75,3.75,3.75,3.75,0.0,0.0,0.0,1.75214465
3.76,3.76,3.76,3.76,0.0,0.0,0.0,1.01960279
3.77,3.77,3.77,3.77,0.0,0.0,0.0,1.35680515
3.78,3.78,3.78,3.78,0.0,0.0,0.0,1.61542458
3.79,3.79,3.79,3.79,0.0,0.0,0.0,0.72224155
3.8,3.8,3.8,3.8,0.0,0.0,0.0,0.64913795
3.81,3.81,3.81,3.81,0.0,0.0,0.0,1.51891892
3.82,3.82,3.82,3.82,0.0,0.0,0.0,0.72224155
3.83,3.83,3.83,3.83,0.0,0.0,0.0,1.35552023
3.84,3.84,3.84,3.84,0.0,0.0,0.0,1.12831655
3.85,3.85,3.85,3.85,0.0,0.0,0.0,0.91956629
3.86,3.86,3.86,3.86,0.0,0.0,0.0,0.64519005
3.87,3.87,3.87,3.87,0.0,0.0,0.0,0.74642619
3.88,3.88,3.88,3.88,0.0,0.0,0.0,0.88273967
3.89,3.89,3.89,3.89,0.0,0.0,0.0,1.74925604
3.9,3.9,3.9,3.9,0.0,0.0,0.0,1.95291036
3.91,3.91,3.91,3.91,0.0,0.0,0.0,0.64738457
3.92,3.92,3.92,3.92,0.0,0.0,0.0,2.33353516
3.93,3.93,3.93,3.93,0.0,0.0,0.0,1.22104133
3.94,3.94,3.94,3.94,0.0,0.0,0.0,1.07401825
3.95,3.95,3.95,3.95,0.0,0.0,0.0,1.89766184
3.96,3.96,3.96,3.96,0.0,0.0,0.0,1.37192915
3.97,3.97,3.97,3.97,0.0,0.0,0.0,1.82730649
3.98,3.98,3.98,3.98,0.0,0.0,0.0,1.37982689
3.99,3.99,3.99,3.99,0.0,0.0,0.0,0.86570048
4.0,4.0,4.0,4.0,0.0,0.0,0.0,0.96024047
4.01,4.01,4.01,4.01,0.0,0.0,0.0,0.56365862
4.02,4.02,4.02,4.02,0.0,0.0,0.0,0.98442512
4.03,4.03,4.03,4.03,0.0,0.0,0.0,0.75192271
4.04,4.04,4.04,4.04,0.0,0.0,0.0,0.83172459
4.05,4.05,4.05,4.05,0.0,0.0,0.0,0.71949329
4.06,4.06,4.06,4.06,0.0,0.0,0.0,1.49450134
4.07,4.07,4.07,4.07,0.0,0.0,0.0,1.35156333
4.08,4.08,4.08,4.08,0.0,0.0,0.0,1.33345357
4.09,4.09,4.09,4.09,0.0,0.0,0.0,0.92781106
4.1,4.1,4.1,4.1,0.0,0.0,0.0,0.9981664
4.11,4.11,4.11,4.11,0.0,0.0,0.0,0.96024047
4.12,4.12,4.12,4.12,0.0,0.0,0.0,1.40655717
4.13,4.13,4.13,4.13,0.0,0.0,0.0,0.88988513
4.14,4.14,4.14,4.14,0.0,0.0,0.0,0.99541814
4.15,4.15,4.15,4.15,0.0,0.0,0.0,1.40380891
4.16,4.16,4.16,4.16,0.0,0.0,0.0,0.99266989
4.17,4.17,4.17,4.17,0.0,0.0,0.0,2.15133441
4.18,4.18,4.18,4.18,0.0,0.0,0.0,1.80861836
4.19,4.19,4.19,4.19,0.0,0.0,0.0,1.31232534
4.2,4.2,4.2,4.2,0.0,0.0,0.0,1.94383253
4.21,4.21,4.21,4.21,0.0,0.0,0.0,0.78710038
4.22,4.22,4.22,4.22,0.0,0.0,0.0,0.98471746
4.23,4.23,4.23,4.23,0.0,0.0,0.0,1.62668384
4.24,4.24,4.24,4.24,0.0,0.0,0.0,0.8981299
4.25,4.25,4.25,4.25,0.0,0.0,0.0,2.18512936
4.26,4.26,4.26,4.26,0.0,0.0,0.0,2.45006119
4.27,4.27,4.27,4.27,0.0,0.0,0.0,0.57057623
4.28,4.28,4.28,4.28,0.0,0.0,0.0,1.01748808
4.29,4.29,4.29,4.29,0.0,0.0,0.0,0.88438862
4.3,4.3,4.3,4.3,0.0,0.0,0.0,1.27958776
4.31,4.31,4.31,4.31,0.0,0.0,0.0,2.35497155
4.32,4.32,4.32,4.32,0.0,0.0,0.0,1.26584648
4.33,4.33,4.33,4.33,0.0,0.0,0.0,0.81952979
4.34,4.34,4.34,4.34,0.0,0.0,0.0,2.1307139
4.35,4.35,4.35,4.35,0.0,0.0,0.0,1.9748964
4.36,4.36,4.36,4.36,0.0,0.0,0.0,0.89949544
4.37,4.37,4.37,4.37,0.0,0.0,0.0,1.16086312
4.38,4.38,4.38,4.38,0.0,0.0,0.0,1.27683951
4.39,4.39,4.39,4.39,0.0,0.0,0.0,1.60028264
4.4,4.4,4.4,4.4,0.0,0.0,0.0,0.77885561
4.41,4.41,4.41,4.41,0.0,0.0,0.0,2.13346216
4.42,4.42,4.42,4.42,0.0,0.0,0.0,1.5478175
4.43,4.43,4.43,4.43,0.0,0.0,0.0,0.60846377
4.44,4.44,4.44,4.44,0.0,0.0,0.0,1.13338057
4.45,4.45,4.45,4.45,0.0,0.0,0.0,1.03059581
4.46,4.46,4.46,4.46,0.0,0.0,0.0,1.26089962
4.47,4.47,4.47,4.47,0.0,0.0,0.0,1.03059581
4.48,4.48,4.48,4.48,0.0,0.0,0.0,1.56467055
4.49,4.49,4.49,4.49,0.0,0.0,0.0,0.91187118
4.5,4.5,4.5,4.5,0.0,0.0,0.0,1.13612882
4.51,4.51,4.51,4.51,0.0,0.0,0.0,0.97479764
4.52,4.52,4.52,4.52,0.0,0.0,0.0,0.67881911
4.53,4.53,4.53,4.53,0.0,0.0,0.0,1.12602014
4.54,4.54,4.54,4.54,0.0,0.0,0.0,1.06302523
4.55,4.55,4.55,4.55,0.0,0.0,0.0,2.01968438
4.56,4.56,4.56,4.56,0.0,0.0,0.0,1.5714525
4.57,4.57,4.57,4.57,0.0,0.0,0.0,1.06577348
4.58,4.58,4.58,4.58,0.0,0.0,0.0,2.33023725
4.59,4.59,4.59,4.59,0.0,0.0,0.0,1.05203221
4.6,4.6,4.6,4.6,0.0,0.0,0.0,1.39565448
4.61,4.61,4.61,4.61,0.0,0.0,0.0,2.10872786
4.62,4.62,4.62,4.62,0.0,0.0,0.0,0.85195921
4.63,4.63,4.63,4.63,0.0,0.0,0.0,0.89538164
4.64,4.64,4.64,4.64,0.0,0.0,0.0,2.24394203
4.65,4.65,4.65,4.65,0.0,0.0,0.0,1.34760643
4.66,4.66,4.66,4.66,0.0,0.0,0.0,1.92789265
4.67,4.67,4.67,4.67,0.0,0.0,0.0,0.96024047
4.68,4.68,4.68,4.68,0.0,0.0,0.0,0.99266989
4.69,4.69,4.69,4.69,0.0,0.0,0.0,1.83826179
4.7,4.7,4.7,4.7,0.0,0.0,0.0,2.27417284
4.71,4.71,4.71,4.71,0.0,0.0,0.0,1.05533011
4.72,4.72,4.72,4.72,0.0,0.0,0.0,0.70904992
4.73,4.73,4.73,4.73,0.0,0.0,0.0,1.44723135
4.74,4.74,4.74,4.74,0.0,0.0,0.0,2.10241546
4.75,4.75,4.75,4.75,0.0,0.0,0.0,2.1749694
4.76,4.76,4.76,4.76,0.0,0.0,0.0,1.02784756
4.77,4.77,4.77,4.77,0.0,0.0,0.0,1.41600424
4.78,4.78,4.78,4.78,0.0,0.0,0.0,1.14561178
4.79,4.79,4.79,4.79,0.0,0.0,0.0,1.09050778
4.8,4.8,4.8,4.8,0.0,0.0,0.0,1.19329254
4.81,4.81,4.81,4.81,0.0,0.0,0.0,0.75741922
4.82,4.82,4.82,4.82,0.0,0.0,0.0,0.99541814
4.83,4.83,4.83,4.83,0.0,0.0,0.0,1.26859474
4.84,4.84,4.84,4.84,0.0,0.0,0.0,1.22572195
4.85,4.85,4.85,4.85,0.0,0.0,0.0,0.68156736
4.86,4.86,4.86,4.86,0.0,0.0,0.0,1.81824584
4.87,4.87,4.87,4.87,0.0,0.0,0.0,1.06027697
4.88,4.88,4.88,4.88,0.0,0.0,0.0,1.60937842
4.89,4.89,4.89,4.89,0.0,0.0,0.0,0.8250263
4.9,4.9,4.9,4.9,0.0,0.0,0.0,1.90783897
4.91,4.91,4.91,4.91,0.0,0.0,0.0,0.96298873
4.92,4.92,4.92,4.92,0.0,0.0,0.0,0.64299553
4.93,4.93,4.93,4.93,0.0,0.0,0.0,1.19329254
4.94,4.94,4.94,4.94,0.0,0.0,0.0,1.06302523
4.95,4.95,4.95,4.95,0.0,0.0,0.0,1.02144497
4.96,4.96,4.96,4.96,0.0,0.0,0.0,1.76762589
4.97,4.97,4.97,4.97,0.0,0.0,0.0,1.66159528
4.98,4.98,4.98,4.98,0.0,0.0,0.0,1.48669846
4.99,4.99,4.99,4.99,0.0,0.0,0.0,0.95474396
5.0,5.0,5.0,5.0,0.0,0.0,0.0,0.94649919
5.01,5.01,5.01,5.01,0.0,0.0,0.0,1.2229737
5.02,5.02,5.02,5.02,0.0,0.0,0.0,0.95474396
5.03,5.03,5.03,5.03,0.0,0.0,0.0,1.22572195
5.04,5.04,5.04,5.04,0.0,0.0,0.0,0.99541814
5.05,5.05,5.05,5.05,0.0,0.0,0.0,1.25094506
5.06,5.06,5.06,5.06,0.0,0.0,0.0,1.26584648
5.07,5.07,5.07,5.07,0.0,0.0,0.0,1.80945142
5.08,5.08,5.08,5.08,0.0,0.0,0.0,0.81183468
5.09,5.09,5.09,5.09,0.0,0.0,0.0,1.40190779
5.1,5.1,5.1,5.1,0.0,0.0,0.0,1.06577348
5.11,5.11,5.11,5.11,0.0,0.0,0.0,1.20098765
5.12,5.12,5.12,5.12,0.0,0.0,0.0,0.89263339
5.13,5.13,5.13,5.13,0.0,0.0,0.0,1.30377241
5.14,5.14,5.14,5.14,0.0,0.0,0.0,0.87944176
5.15,5.15,5.15,5.15,0.0,0.0,0.0,0.64519005
5.16,5.16,5.16,5.16,0.0,0.0,0.0,0.88713688
5.17,5.17,5.17,5.17,0.0,0.0,0.0,1.28162553
5.18,5.18,5.18,5.18,0.0,0.0,0.0,1.13474611
5.19,5.19,5.19,5.19,0.0,0.0,0.0,1.25540311
5.2,5.2,5.2,5.2,0.0,0.0,0.0,1.34760643
5.21,5.21,5.21,5.21,0.0,0.0,0.0,0.84921095
5.22,5.22,5.22,5.22,0.0,0.0,0.0,0.85195921
5.23,5.23,5.23,5.23,0.0,0.0,0.0,1.88860118
5.24,5.24,5.24,5.24,0.0,0.0,0.0,0.84921095
5.25,5.25,5.25,5.25,0.0,0.0,0.0,2.21287815
5.26,5.26,5.26,5.26,0.0,0.0,0.0,1.74661564
5.27,5.27,5.27,5.27,0.0,0.0,0.0,0.61007767
5.28,5.28,5.28,5.28,0.0,0.0,0.0,1.37412775
5.29,5.29,5.29,5.29,0.0,0.0,0.0,2.27966935
5.3,5.3,5.3,5.3,0.0,0.0,0.0,0.90895601
5.31,5.31,5.31,5.31,0.0,0.0,0.0,0.58153086
5.32,5.32,5.32,5.32,0.0,0.0,0.0,1.33573574
5.33,5.33,5.33,5.33,0.0,0.0,0.0,0.95199571
5.34,5.34,5.34,5.34,0.0,0.0,0.0,1.33620183
5.35,5.35,5.35,5.35,0.0,0.0,0.0,1.0661014
5.36,5.36,5.36,5.36,0.0,0.0,0.0,0.89263339
5.37,5.37,5.37,5.37,0.0,0.0,0.0,1.16855824
5.38,5.38,5.38,5.38,0.0,0.0,0.0,1.90454106
5.39,5.39,5.39,5.39,0.0,0.0,0.0,1.13887708
5.4,5.4,5.4,5.4,0.0,0.0,0.0,1.22792056
5.41,5.41,5.41,5.41,0.0,0.0,0.0,0.51117552
5.42,5.42,5.42,5.42,0.0,0.0,0.0,0.81678154
5.43,5.43,5.43,5.43,0.0,0.0,0.0,1.53407622
5.44,5.44,5.44,5.44,0.0,0.0,0.0,2.17633494
5.45,5.45,5.45,5.45,0.0,0.0,0.0,0.9830424
5.46,5.46,5.46,5.46,0.0,0.0,0.0,1.03114546
5.47,5.47,5.47,5.47,0.0,0.0,0.0,1.16086312
5.48,5.48,5.48,5.48,0.0,0.0,0.0,1.16855824
5.49,5.49,5.49,5.49,0.0,0.0,0.0,2.4286248
5.5,5.5,5.5,5.5,0.0,0.0,0.0,1.42359635
5.51,5.51,5.51,5.51,0.0,0.0,0.0,0.57935433
5.52,5.52,5.52,5.52,0.0,0.0,0.0,1.27409125
5.53,5.53,5.53,5.53,0.0,0.0,0.0,1.74734085
5.54,5.54,5.54,5.54,0.0,0.0,0.0,1.84929254
5.55,5.55,5.55,5.55,0.0,0.0,0.0,0.92561245
5.56,5.56,5.56,5.56,0.0,0.0,0.0,2.23433172
5.57,5.57,5.57,5.57,0.0,0.0,0.0,1.78753034
5.58,5.58,5.58,5.58,0.0,0.0,0.0,0.57935433
5.59,5.59,5.59,5.59,0.0,0.0,0.0,1.23518181
5.6,5.6,5.6,5.6,0.0,0.0,0.0,0.87944176
5.61,5.61,5.61,5.61,0.0,0.0,0.0,1.20373591
5.62,5.62,5.62,5.62,0.0,0.0,0.0,1.02235105
5.63,5.63,5.63,5.63,0.0,0.0,0.0,1.00860977
5.64,5.64,5.64,5.64,0.0,0.0,0.0,2.04470209
5.65,5.65,5.65,5.65,0.0,0.0,0.0,2.35002469
5.66,5.66,5.66,5.66,0.0,0.0,0.0,1.43760386
5.67,5.67,5.67,5.67,0.0,0.0,0.0,0.84701235
5.68,5.68,5.68,5.68,0.0,0.0,0.0,1.95620827
5.69,5.69,5.69,5.69,0.0,0.0,0.0,0.88164037
5.7,5.7,5.7,5.7,0.0,0.0,0.0,1.15756522
5.71,5.71,5.71,5.71,0.0,0.0,0.0,0.82437604
5.72,5.72,5.72,5.72,0.0,0.0,0.0,0.61007767
5.73,5.73,5.73,5.73,0.0,0.0,0.0,2.2769211
5.74,5.74,5.74,5.74,0.0,0.0,0.0,1.95895652
5.75,5.75,5.75,5.75,0.0,0.0,0.0,2.16369297
5.76,5.76,5.76,5.76,0.0,0.0,0.0,0.9497971
5.77,5.77,5.77,5.77,0.0,0.0,0.0,1.42799356
5.78,5.78,5.78,5.78,0.0,0.0,0.0,1.91250242
5.79,5.79,5.79,5.79,0.0,0.0,0.0,1.24852389
5.8,5.8,5.8,5.8,0.0,0.0,0.0,2.54323564
5.81,5.81,5.81,5.81,0.0,0.0,0.0,1.81000107
5.82,5.82,5.82,5.82,0.0,0.0,0.0,0.91681804
5.83,5.83,5.83,5.83,0.0,0.0,0.0,0.8250263
5.84,5.84,5.84,5.84,0.0,0.0,0.0,0.96298873
5.85,5.85,5.85,5.85,0.0,0.0,0.0,1.34224799
5.86,5.86,5.86,5.86,0.0,0.0,0.0,1.12788406
5.87,5.87,5.87,5.87,0.0,0.0,0.0,1.73689748
5.88,5.88,5.88,5.88,0.0,0.0,0.0,2.57236715
5.89,5.89,5.89,5.89,0.0,0.0,0.0,0.94155233
5.9,5.9,5.9,5.9,0.0,0.0,0.0,1.74375953
5.91,5.91,5.91,5.91,0.0,0.0,0.0,0.91736769
5.92,5.92,5.92,5.92,0.0,0.0,0.0,0.98442512
5.93,5.93,5.93,5.93,0.0,0.0,0.0,1.93558776
5.94,5.94,5.94,5.94,0.0,0.0,0.0,0.84921095
5.95,5.95,5.95,5.95,0.0,0.0,0.0,0.72852539
5.96,5.96,5.96,5.96,0.0,0.0,0.0,0.94786473
5.97,5.97,5.97,5.97,0.0,0.0,0.0,1.6231197
5.98,5.98,5.98,5.98,0.0,0.0,0.0,1.38378378
5.99,5.99,5.99,5.99,0.0,0.0,0.0,1.61212668
6.0,6.0,6.0,6.0,0.0,0.0,0.0,0.6495791
6.01,6.01,6.01,6.01,0.0,0.0,0.0,1.14272464
6.02,6.02,6.02,6.02,0.0,0.0,0.0,0.74147933
6.03,6.03,6.03,6.03,0.0,0.0,0.0,1.7088147
6.04,6.04,6.04,6.04,0.0,0.0,0.0,1.51891892
6.05,6.05,6.05,6.05,0.0,0.0,0.0,0.88164037
6.06,6.06,6.06,6.06,0.0,0.0,0.0,1.7478905
6.07,6.07,6.07,6.07,0.0,0.0,0.0,1.90234246
6.08,6.08,6.08,6.08,0.0,0.0,0.0,2.02573054
6.09,6.09,6.09,6.09,0.0,0.0,0.0,1.14848739
6.1,6.1,6.1,6.1,0.0,0.0,0.0,1.11524208
6.11,6.11,6.11,6.11,0.0,0.0,0.0,1.60223296
6.12,6.12,6.12,6.12,0.0,0.0,0.0,2.05761031
6.13,6.13,6.13,6.13,0.0,0.0,0.0,1.02784756
6.14,6.14,6.14,6.14,0.0,0.0,0.0,1.58244552
6.15,6.15,6.15,6.15,0.0,0.0,0.0,0.68981213
6.16,6.16,6.16,6.16,0.0,0.0,0.0,1.3713795
6.17,6.17,6.17,6.17,0.0,0.0,0.0,1.33125497
6.18,6.18,6.18,6.18,0.0,0.0,0.0,0.94704885
6.19,6.19,6.19,6.19,0.0,0.0,0.0,1.27409125
6.2,6.2,6.2,6.2,0.0,0.0,0.0,1.45904026
6.21,6.21,6.21,6.21,0.0,0.0,0.0,1.50934192
6.22,6.22,6.22,6.22,0.0,0.0,0.0,1.00091465
6.23,6.23,6.23,6.23,0.0,0.0,0.0,0.78710038
6.24,6.24,6.24,6.24,0.0,0.0,0.0,1.51209018
6.25,6.25,6.25,6.25,0.0,0.0,0.0,1.25885886
6.26,6.26,6.26,6.26,0.0,0.0,0.0,0.9250628
6.27,6.27,6.27,6.27,0.0,0.0,0.0,1.1251358
6.28,6.28,6.28,6.28,0.0,0.0,0.0,1.5747504
6.29,6.29,6.29,6.29,0.0,0.0,0.0,1.13612882
6.3,6.3,6.3,6.3,0.0,0.0,0.0,0.8497606
6.31,6.31,6.31,6.31,0.0,0.0,0.0,1.02784756
6.32,6.32,6.32,6.32,0.0,0.0,0.0,1.03196135
6.33,6.33,6.33,6.33,0.0,0.0,0.0,1.42391804
6.34,6.34,6.34,6.34,0.0,0.0,0.0,1.08995813
6.35,6.35,6.35,6.35,0.0,0.0,0.0,0.9228642
6.36,6.36,6.36,6.36,0.0,0.0,0.0,1.1229372
6.37,6.37,6.37,6.37,0.0,0.0,0.0,1.66472355
6.38,6.38,6.38,6.38,0.0,0.0,0.0,0.85745572
6.39,6.39,6.39,6.39,0.0,0.0,0.0,1.03059581
6.4,6.4,6.4,6.4,0.0,0.0,0.0,1.78753034
6.41,6.41,6.41,6.41,0.0,0.0,0.0,1.2229737
6.42,6.42,6.42,6.42,0.0,0.0,0.0,0.92781106
6.43,6.43,6.43,6.43,0.0,0.0,0.0,1.16031347
6.44,6.44,6.44,6.44,0.0,0.0,0.0,1.81274933
6.45,6.45,6.45,6.45,0.0,0.0,0.0,1.17823296
6.46,6.46,6.46,6.46,0.0,0.0,0.0,1.46857446
6.47,6.47,6.47,6.47,0.0,0.0,0.0,0.640801
6.48,6.48,6.48,6.48,0.0,0.0,0.0,1.1251358
6.49,6.49,6.49,6.49,0.0,0.0,0.0,1.4747139
6.5,6.5,6.5,6.5,0.0,0.0,0.0,0.71399678
6.51,6.51,6.51,6.51,0.0,0.0,0.0,1.47333119
6.52,6.52,6.52,6.52,0.0,0.0,0.0,2.05129791
6.53,6.53,6.53,6.53,0.0,0.0,0.0,2.22800215
6.54,6.54,6.54,6.54,0.0,0.0,0.0,2.46874933
6.55,6.55,6.55,6.55,0.0,0.0,0.0,1.10369941
6.56,6.56,6.56,6.56,0.0,0.0,0.0,1.9644588
6.57,6.57,6.57,6.57,0.0,0.0,0.0,1.12018894
6.58,6.58,6.58,6.58,0.0,0.0,0.0,1.08226302
6.59,6.59,6.59,6.59,0.0,0.0,0.0,1.12568545
6.6,6.6,6.6,6.6,0.0,0.0,0.0,1.0292131
6.61,6.61,6.61,6.61,0.0,0.0,0.0,0.99541814
6.62,6.62,6.62,6.62,0.0,0.0,0.0,1.52803006
6.63,6.63,6.63,6.63,0.0,0.0,0.0,1.08226302
6.64,6.64,6.64,6.64,0.0,0.0,0.0,1.64875208
6.65,6.65,6.65,6.65,0.0,0.0,0.0,2.6460204
6.66,6.66,6.66,6.66,0.0,0.0,0.0,1.89326463
6.67,6.67,6.67,6.67,0.0,0.0,0.0,1.6500526
6.68,6.68,6.68,6.68,0.0,0.0,0.0,1.42579495
6.69,6.69,6.69,6.69,0.0,0.0,0.0,0.68030243
6.7,6.7,6.7,6.7,0.0,0.0,0.0,0.92781106
6.71,6.71,6.71,6.71,0.0,0.0,0.0,1.41996114
6.72,6.72,6.72,6.72,0.0,0.0,0.0,1.98808803
6.73,6.73,6.73,6.73,0.0,0.0,0.0,1.53132797
6.74,6.74,6.74,6.74,0.0,0.0,0.0,1.79076329
6.75,6.75,6.75,6.75,0.0,0.0,0.0,1.34169834
6.76,6.76,6.76,6.76,0.0,0.0,0.0,1.95008337
6.77,6.77,6.77,6.77,0.0,0.0,0.0,1.33620183
6.78,6.78,6.78,6.78,0.0,0.0,0.0,1.02235105
6.79,6.79,6.79,6.79,0.0,0.0,0.0,0.85423272
6.8,6.8,6.8,6.8,0.0,0.0,0.0,1.83638433
6.81,6.81,6.81,6.81,0.0,0.0,0.0,2.16947289
6.82,6.82,6.82,6.82,0.0,0.0,0.0,1.06632313
6.83,6.83,6.83,6.83,0.0,0.0,0.0,1.05203221
6.84,6.84,6.84,6.84,0.0,0.0,0.0,1.20648417
6.85,6.85,6.85,6.85,0.0,0.0,0.0,0.78435212
6.86,6.86,6.86,6.86,0.0,0.0,0.0,1.60717982
6.87,6.87,6.87,6.87,0.0,0.0,0.0,2.29560923
6.88,6.88,6.88,6.88,0.0,0.0,0.0,1.03059581
6.89,6.89,6.89,6.89,0.0,0.0,0.0,2.39208159
6.9,6.9,6.9,6.9,0.0,0.0,0.0,2.43357166
6.91,6.91,6.91,6.91,0.0,0.0,0.0,1.39418143
6.92,6.92,6.92,6.92,0.0,0.0,0.0,1.79212882
6.93,6.93,6.93,6.93,0.0,0.0,0.0,2.76391197
6.94,6.94,6.94,6.94,0.0,0.0,0.0,1.29058078
6.95,6.95,6.95,6.95,0.0,0.0,0.0,1.27920862
6.96,6.96,6.96,6.96,0.0,0.0,0.0,0.78984863
6.97,6.97,6.97,6.97,0.0,0.0,0.0,1.16855824
6.98,6.98,6.98,6.98,0.0,0.0,0.0,0.75741922
6.99,6.99,6.99,6.99,0.0,0.0,0.0,1.33125497
7.0,7.0,7.0,7.0,0.0,0.0,0.0,1.16580998
7.01,7.01,7.01,7.01,0.0,0.0,0.0,1.38774068
7.02,7.02,7.02,7.02,0.0,0.0,0.0,0.84701235
7.03,7.03,7.03,7.03,0.0,0.0,0.0,1.45218159
7.04,7.04,7.04,7.04,0.0,0.0,0.0,0.47599785
7.05,7.05,7.05,7.05,0.0,0.0,0.0,2.02381535
7.06,7.06,7.06,7.06,0.0,0.0,0.0,1.70666667
7.07,7.07,7.07,7.07,0.0,0.0,0.0,2.71415996
7.08,7.08,7.08,7.08,0.0,0.0,0.0,1.09270639
7.09,7.09,7.09,7.09,0.0,0.0,0.0,2.40197531
7.1,7.1,7.1,7.1,0.0,0.0,0.0,1.16855824
7.11,7.11,7.11,7.11,0.0,0.0,0.0,0.77116049
7.12,7.12,7.12,7.12,0.0,0.0,0.0,0.98029415
7.13,7.13,7.13,7.13,0.0,0.0,0.0,1.40161031
7.14,7.14,7.14,7.14,0.0,0.0,0.0,0.57603435
7.15,7.15,7.15,7.15,0.0,0.0,0.0,1.0982029
7.16,7.16,7.16,7.16,0.0,0.0,0.0,1.03059581
7.17,7.17,7.17,7.17,0.0,0.0,0.0,1.33895008
7.18,7.18,7.18,7.18,0.0,0.0,0.0,1.12626023
7.19,7.19,7.19,7.19,0.0,0.0,0.0,2.00044659
7.2,7.2,7.2,7.2,0.0,0.0,0.0,1.07538379
7.21,7.21,7.21,7.21,0.0,0.0,0.0,1.31934287
7.22,7.22,7.22,7.22,0.0,0.0,0.0,0.93961997
7.23,7.23,7.23,7.23,0.0,0.0,0.0,2.25273645
7.24,7.24,7.24,7.24,0.0,0.0,0.0,0.92781106
7.25,7.25,7.25,7.25,0.0,0.0,0.0,0.71980386
7.26,7.26,7.26,7.26,0.0,0.0,0.0,1.41204734
7.27,7.27,7.27,7.27,0.0,0.0,0.0,0.90821836
7.28,7.28,7.28,7.28,0.0,0.0,0.0,0.99266989
7.29,7.29,7.29,7.29,0.0,0.0,0.0,1.23066881
7.3,7.3,7.3,7.3,0.0,0.0,0.0,1.33345357
7.31,7.31,7.31,7.31,0.0,0.0,0.0,0.78622584
7.32,7.32,7.32,7.32,0.0,0.0,0.0,1.39611379
7.33,7.33,7.33,7.33,0.0,0.0,0.0,0.85195921
7.34,7.34,7.34,7.34,0.0,0.0,0.0,0.53397746
7.35,7.35,7.35,7.35,0.0,0.0,0.0,1.35955341
7.36,7.36,7.36,7.36,0.0,0.0,0.0,1.18779603
7.37,7.37,7.37,7.37,0.0,0.0,0.0,1.471416
7.38,7.38,7.38,7.38,0.0,0.0,0.0,0.83052281
7.39,7.39,7.39,7.39,0.0,0.0,0.0,0.88988513
7.4,7.4,7.4,7.4,0.0,0.0,0.0,2.84332797
7.41,7.41,7.41,7.41,0.0,0.0,0.0,0.71322029
7.42,7.42,7.42,7.42,0.0,0.0,0.0,1.66929039
7.43,7.43,7.43,7.43,0.0,0.0,0.0,1.09270639
7.44,7.44,7.44,7.44,0.0,0.0,0.0,1.48440205
7.45,7.45,7.45,7.45,0.0,0.0,0.0,0.54424195
7.46,7.46,7.46,7.46,0.0,0.0,0.0,1.38378378
7.47,7.47,7.47,7.47,0.0,0.0,0.0,1.53462587
7.48,7.48,7.48,7.48,0.0,0.0,0.0,0.9250628
7.49,7.49,7.49,7.49,0.0,0.0,0.0,0.96024047
7.5,7.5,7.5,7.5,0.0,0.0,0.0,0.88164037
7.51,7.51,7.51,7.51,0.0,0.0,0.0,2.46105421
7.52,7.52,7.52,7.52,0.0,0.0,0.0,0.64299553
7.53,7.53,7.53,7.53,0.0,0.0,0.0,1.16031347
7.54,7.54,7.54,7.54,0.0,0.0,0.0,1.05203221
7.55,7.55,7.55,7.55,0.0,0.0,0.0,0.78160386
7.56,7.56,7.56,7.56,0.0,0.0,0.0,0.54424195
7.57,7.57,7.57,7.57,0.0,0.0,0.0,1.79542673
7.58,7.58,7.58,7.58,0.0,0.0,0.0,0.82227805
7.59,7.59,7.59,7.59,0.0,0.0,0.0,2.35497155
7.6,7.6,7.6,7.6,0.0,0.0,0.0,2.13895867
7.61,7.61,7.61,7.61,0.0,0.0,0.0,0.73928073
7.62,7.62,7.62,7.62,0.0,0.0,0.0,0.88438862
7.63,7.63,7.63,7.63,0.0,0.0,0.0,1.04433709
7.64,7.64,7.64,7.64,0.0,0.0,0.0,1.15658011
7.65,7.65,7.65,7.65,0.0,0.0,0.0,1.20233174
7.66,7.66,7.66,7.66,0.0,0.0,0.0,0.91132152
7.67,7.67,7.67,7.67,0.0,0.0,0.0,0.89263339
7.68,7.68,7.68,7.68,0.0,0.0,0.0,0.64738457
7.69,7.69,7.69,7.69,0.0,0.0,0.0,0.71399678
7.7,7.7,7.7,7.7,0.0,0.0,0.0,1.0621445
7.71,7.71,7.71,7.71,0.0,0.0,0.0,1.16615439
7.72,7.72,7.72,7.72,0.0,0.0,0.0,1.37687601
7.73,7.73,7.73,7.73,0.0,0.0,0.0,1.18999463
7.74,7.74,7.74,7.74,0.0,0.0,0.0,2.06310682
7.75,7.75,7.75,7.75,0.0,0.0,0.0,2.17222115
7.76,7.76,7.76,7.76,0.0,0.0,0.0,1.98285776
7.77,7.77,7.77,7.77,0.0,0.0,0.0,2.76749329
7.78,7.78,7.78,7.78,0.0,0.0,0.0,1.20373591
7.79,7.79,7.79,7.79,0.0,0.0,0.0,1.06302523
7.8,7.8,7.8,7.8,0.0,0.0,0.0,1.1251358
7.81,7.81,7.81,7.81,0.0,0.0,0.0,2.56247343
7.82,7.82,7.82,7.82,0.0,0.0,0.0,1.13338057
7.83,7.83,7.83,7.83,0.0,0.0,0.0,1.29552764
7.84,7.84,7.84,7.84,0.0,0.0,0.0,1.42225755
7.85,7.85,7.85,7.85,0.0,0.0,0.0,1.9501621
7.86,7.86,7.86,7.86,0.0,0.0,0.0,2.98184004
7.87,7.87,7.87,7.87,0.0,0.0,0.0,0.95474396
7.88,7.88,7.88,7.88,0.0,0.0,0.0,2.55917552
7.89,7.89,7.89,7.89,0.0,0.0,0.0,1.41600424
7.9,7.9,7.9,7.9,0.0,0.0,0.0,0.76841224
7.91,7.91,7.91,7.91,0.0,0.0,0.0,0.60076865
7.92,7.92,7.92,7.92,0.0,0.0,0.0,0.98992163
7.93,7.93,7.93,7.93,0.0,0.0,0.0,1.74882724
7.94,7.94,7.94,7.94,0.0,0.0,0.0,1.39611379
7.95,7.95,7.95,7.95,0.0,0.0,0.0,0.96930113
7.96,7.96,7.96,7.96,0.0,0.0,0.0,1.12238755
7.97,7.97,7.97,7.97,0.0,0.0,0.0,1.93477187
7.98,7.98,7.98,7.98,0.0,0.0,0.0,1.68303167
7.99,7.99,7.99,7.99,0.0,0.0,0.0,1.02235105
8.0,8.0,8.0,8.0,0.0,0.0,0.0,0.54863099
8.01,8.01,8.01,8.01,0.0,0.0,0.0,0.91681804
8.02,8.02,8.02,8.02,0.0,0.0,0.0,1.05478046
8.03,8.03,8.03,8.03,0.0,0.0,0.0,1.23891358
8.04,8.04,8.04,8.04,0.0,0.0,0.0,1.05203221
8.05,8.05,8.05,8.05,0.0,0.0,0.0,0.5398529
8.06,8.06,8.06,8.06,0.0,0.0,0.0,0.95749222
8.07,8.07,8.07,8.07,0.0,0.0,0.0,0.71674503
8.08,8.08,8.08,8.08,0.0,0.0,0.0,0.72224155
8.09,8.09,8.09,8.09,0.0,0.0,0.0,0.80990231
8.1,8.1,8.1,8.1,0.0,0.0,0.0,1.42029844
8.11,8.11,8.11,8.11,0.0,0.0,0.0,0.93192485
8.12,8.12,8.12,8.12,0.0,0.0,0.0,0.96848524
8.13,8.13,8.13,8.13,0.0,0.0,0.0,1.29332904
8.14,8.14,8.14,8.14,0.0,0.0,0.0,1.05203221
8.15,8.15,8.15,8.15,0.0,0.0,0.0,1.76712829
8.16,8.16,8.16,8.16,0.0,0.0,0.0,0.88132489
8.17,8.17,8.17,8.17,0.0,0.0,0.0,0.48149436
8.18,8.18,8.18,8.18,0.0,0.0,0.0,1.57969726
8.19,8.19,8.19,8.19,0.0,0.0,0.0,0.54643647
8.2,8.2,8.2,8.2,0.0,0.0,0.0,2.3964788
8.21,8.21,8.21,8.21,0.0,0.0,0.0,0.44906495
8.22,8.22,8.22,8.22,0.0,0.0,0.0,2.01809024
8.23,8.23,8.23,8.23,0.0,0.0,0.0,1.19054428
8.24,8.24,8.24,8.24,0.0,0.0,0.0,1.36863124
8.25,8.25,8.25,8.25,0.0,0.0,0.0,1.48440205
8.26,8.26,8.26,8.26,0.0,0.0,0.0,0.68283327
8.27,8.27,8.27,8.27,0.0,0.0,0.0,1.33350998
8.28,8.28,8.28,8.28,0.0,0.0,0.0,0.81403328
8.29,8.29,8.29,8.29,0.0,0.0,0.0,2.21014707
8.3,8.3,8.3,8.3,0.0,0.0,0.0,1.38648631
8.31,8.31,8.31,8.31,0.0,0.0,0.0,2.20739882
8.32,8.32,8.32,8.32,0.0,0.0,0.0,1.0250993
8.33,8.33,8.33,8.33,0.0,0.0,0.0,1.26859474
8.34,8.34,8.34,8.34,0.0,0.0,0.0,1.60717982
8.35,8.35,8.35,8.35,0.0,0.0,0.0,2.79359313
8.36,8.36,8.36,8.36,0.0,0.0,0.0,0.91187118
8.37,8.37,8.37,8.37,0.0,0.0,0.0,0.57715981
8.38,8.38,8.38,8.38,0.0,0.0,0.0,2.14720344
8.39,8.39,8.39,8.39,0.0,0.0,0.0,1.86303382
8.4,8.4,8.4,8.4,0.0,0.0,0.0,0.78622584
8.41,8.41,8.41,8.41,0.0,0.0,0.0,1.35156333
8.42,8.42,8.42,8.42,0.0,0.0,0.0,1.9501621
8.43,8.43,8.43,8.43,0.0,0.0,0.0,1.41480193
8.44,8.44,8.44,8.44,0.0,0.0,0.0,1.10369941
8.45,8.45,8.45,8.45,0.0,0.0,0.0,2.45500805
8.46,8.46,8.46,8.46,0.0,0.0,0.0,0.90637466
8.47,8.47,8.47,8.47,0.0,0.0,0.0,1.00091465
8.48,8.48,8.48,8.48,0.0,0.0,0.0,1.4540934
8.49,8.49,8.49,8.49,0.0,0.0,0.0,1.16580998
8.5,8.5,8.5,8.5,0.0,0.0,0.0,0.51351861
8.51,8.51,8.51,8.51,0.0,0.0,0.0,1.41755019
8.52,8.52,8.52,8.52,0.0,0.0,0.0,1.34169834
8.53,8.53,8.53,8.53,0.0,0.0,0.0,0.84151583
8.54,8.54,8.54,8.54,0.0,0.0,0.0,1.25815137
8.55,8.55,8.55,8.55,0.0,0.0,0.0,1.17405475
8.56,8.56,8.56,8.56,0.0,0.0,0.0,1.49560064
8.57,8.57,8.57,8.57,0.0,0.0,0.0,1.05258186
8.58,8.58,8.58,8.58,0.0,0.0,0.0,1.8501256
8.59,8.59,8.59,8.59,0.0,0.0,0.0,1.02839721
8.6,8.6,8.6,8.6,0.0,0.0,0.0,1.94849597
8.61,8.61,8.61,8.61,0.0,0.0,0.0,0.98992163
8.62,8.62,8.62,8.62,0.0,0.0,0.0,1.38774068
8.63,8.63,8.63,8.63,0.0,0.0,0.0,1.54232099
8.64,8.64,8.64,8.64,0.0,0.0,0.0,2.00182931
8.65,8.65,8.65,8.65,0.0,0.0,0.0,1.81769619
8.66,8.66,8.66,8.66,0.0,0.0,0.0,2.22168975
8.67,8.67,8.67,8.67,0.0,0.0,0.0,1.70033709
8.68,8.68,8.68,8.68,0.0,0.0,0.0,1.01685454
8.69,8.69,8.69,8.69,0.0,0.0,0.0,0.68908053
8.7,8.7,8.7,8.7,0.0,0.0,0.0,0.71949329
8.71,8.71,8.71,8.71,0.0,0.0,0.0,0.88713688
8.72,8.72,8.72,8.72,0.0,0.0,0.0,2.08234461
8.73,8.73,8.73,8.73,0.0,0.0,0.0,1.06302523
8.74,8.74,8.74,8.74,0.0,0.0,0.0,1.49627274
8.75,8.75,8.75,8.75,0.0,0.0,0.0,2.32665593
8.76,8.76,8.76,8.76,0.0,0.0,0.0,0.9612015
8.77,8.77,8.77,8.77,0.0,0.0,0.0,1.12018894
8.78,8.78,8.78,8.78,0.0,0.0,0.0,0.7497241
8.79,8.79,8.79,8.79,0.0,0.0,0.0,0.82777456
8.8,8.8,8.8,8.8,0.0,0.0,0.0,2.0306774
8.81,8.81,8.81,8.81,0.0,0.0,0.0,0.87669351
8.82,8.82,8.82,8.82,0.0,0.0,0.0,1.67203865
8.83,8.83,8.83,8.83,0.0,0.0,0.0,2.03287601
8.84,8.84,8.84,8.84,0.0,0.0,0.0,1.06027697
8.85,8.85,8.85,8.85,0.0,0.0,0.0,0.88988513
8.86,8.86,8.86,8.86,0.0,0.0,0.0,1.11744069
8.87,8.87,8.87,8.87,0.0,0.0,0.0,1.20098765
8.88,8.88,8.88,8.88,0.0,0.0,0.0,2.68119807
8.89,8.89,8.89,8.89,0.0,0.0,0.0,1.00561738
8.9,8.9,8.9,8.9,0.0,0.0,0.0,1.06027697
8.91,8.91,8.91,8.91,0.0,0.0,0.0,2.56878583
8.92,8.92,8.92,8.92,0.0,0.0,0.0,1.44173484
8.93,8.93,8.93,8.93,0.0,0.0,0.0,1.20648417
8.94,8.94,8.94,8.94,0.0,0.0,0.0,1.57200215
8.95,8.95,8.95,8.95,0.0,0.0,0.0,1.10369941
8.96,8.96,8.96,8.96,0.0,0.0,0.0,0.84151583
8.97,8.97,8.97,8.97,0.0,0.0,0.0,1.18559742
8.98,8.98,8.98,8.98,0.0,0.0,0.0,2.37420934
8.99,8.99,8.99,8.99,0.0,0.0,0.0,0.81458293
9.0,9.0,9.0,9.0,0.0,0.0,0.0,1.53627483
9.01,9.01,9.01,9.01,0.0,0.0,0.0,0.99266989
9.02,9.02,9.02,9.02,0.0,0.0,0.0,1.05478046
9.03,9.03,9.03,9.03,0.0,0.0,0.0,1.02564895
9.04,9.04,9.04,9.04,0.0,0.0,0.0,1.18779603
9.05,9.05,9.05,9.05,0.0,0.0,0.0,1.49065378
9.06,9.06,9.06,9.06,0.0,0.0,0.0,0.99266989
9.07,9.07,9.07,9.07,0.0,0.0,0.0,0.78435212
9.08,9.08,9.08,9.08,0.0,0.0,0.0,1.84517874
9.09,9.09,9.09,9.09,0.0,0.0,0.0,1.65884702
9.1,9.1,9.1,9.1,0.0,0.0,0.0,1.19274289
9.11,9.11,9.11,9.11,0.0,0.0,0.0,0.82161153
9.12,9.12,9.12,9.12,0.0,0.0,0.0,0.76428127
9.13,9.13,9.13,9.13,0.0,0.0,0.0,2.45362534
9.14,9.14,9.14,9.14,0.0,0.0,0.0,1.06027697
9.15,9.15,9.15,9.15,0.0,0.0,0.0,1.38512077
9.16,9.16,9.16,9.16,0.0,0.0,0.0,0.87669351
9.17,9.17,9.17,9.17,0.0,0.0,0.0,1.65691465
9.18,9.18,9.18,9.18,0.0,0.0,0.0,1.30293935
9.19,9.19,9.19,9.19,0.0,0.0,0.0,0.94236822
9.2,9.2,9.2,9.2,0.0,0.0,0.0,1.67698551
9.21,9.21,9.21,9.21,0.0,0.0,0.0,1.62723349
9.22,9.22,9.22,9.22,0.0,0.0,0.0,1.4747139
9.23,9.23,9.23,9.23,0.0,0.0,0.0,0.65021209
9.24,9.24,9.24,9.24,0.0,0.0,0.0,0.99266989
9.25,9.25,9.25,9.25,0.0,0.0,0.0,1.72520756
9.26,9.26,9.26,9.26,0.0,0.0,0.0,2.52949436
9.27,9.27,9.27,9.27,0.0,0.0,0.0,2.03342566
9.28,9.28,9.28,9.28,0.0,0.0,0.0,1.42391804
9.29,9.29,9.29,9.29,0.0,0.0,0.0,0.78984863
9.3,9.3,9.3,9.3,0.0,0.0,0.0,1.22572195
9.31,9.31,9.31,9.31,0.0,0.0,0.0,0.93961997
9.32,9.32,9.32,9.32,0.0,0.0,0.0,1.10095115
9.33,9.33,9.33,9.33,0.0,0.0,0.0,2.02792915
9.34,9.34,9.34,9.34,0.0,0.0,0.0,1.12788406
9.35,9.35,9.35,9.35,0.0,0.0,0.0,1.16031347
9.36,9.36,9.36,9.36,0.0,0.0,0.0,1.6541664
9.37,9.37,9.37,9.37,0.0,0.0,0.0,1.02235105
9.38,9.38,9.38,9.38,0.0,0.0,0.0,1.49065378
9.39,9.39,9.39,9.39,0.0,0.0,0.0,0.87889211
9.4,9.4,9.4,9.4,0.0,0.0,0.0,1.38237252
9.41,9.41,9.41,9.41,0.0,0.0,0.0,1.40380891
9.42,9.42,9.42,9.42,0.0,0.0,0.0,2.10736232
9.43,9.43,9.43,9.43,0.0,0.0,0.0,0.99266989
9.44,9.44,9.44,9.44,0.0,0.0,0.0,2.09087279
9.45,9.45,9.45,9.45,0.0,0.0,0.0,1.16580998
9.46,9.46,9.46,9.46,0.0,0.0,0.0,1.27793881
9.47,9.47,9.47,9.47,0.0,0.0,0.0,1.30128952
9.48,9.48,9.48,9.48,0.0,0.0,0.0,1.09242297
9.49,9.49,9.49,9.49,0.0,0.0,0.0,0.75467096
9.5,9.5,9.5,9.5,0.0,0.0,0.0,1.53352657
9.51,9.51,9.51,9.51,0.0,0.0,0.0,0.72224155
9.52,9.52,9.52,9.52,0.0,0.0,0.0,1.55962641
9.53,9.53,9.53,9.53,0.0,0.0,0.0,2.59488567
9.54,9.54,9.54,9.54,0.0,0.0,0.0,1.20648417
9.55,9.55,9.55,9.55,0.0,0.0,0.0,2.19420719
9.56,9.56,9.56,9.56,0.0,0.0,0.0,0.57935433
9.57,9.57,9.57,9.57,0.0,0.0,0.0,1.40413355
9.58,9.58,9.58,9.58,0.0,0.0,0.0,1.17405475
9.59,9.59,9.59,9.59,0.0,0.0,0.0,1.30377241
9.6,9.6,9.6,9.6,0.0,0.0,0.0,2.29835749
9.61,9.61,9.61,9.61,0.0,0.0,0.0,0.72374798
9.62,9.62,9.62,9.62,0.0,0.0,0.0,0.92781106
9.63,9.63,9.63,9.63,0.0,0.0,0.0,0.53810843
9.64,9.64,9.64,9.64,0.0,0.0,0.0,0.99301098
9.65,9.65,9.65,9.65,0.0,0.0,0.0,1.36588298
9.66,9.66,9.66,9.66,0.0,0.0,0.0,1.68959548
9.67,9.67,9.67,9.67,0.0,0.0,0.0,0.79002863
9.68,9.68,9.68,9.68,0.0,0.0,0.0,1.8995942
9.69,9.69,9.69,9.69,0.0,0.0,0.0,1.26364788
9.7,9.7,9.7,9.7,0.0,0.0,0.0,1.30157381
9.71,9.71,9.71,9.71,0.0,0.0,0.0,0.54405501
9.72,9.72,9.72,9.72,0.0,0.0,0.0,0.98717338
9.73,9.73,9.73,9.73,0.0,0.0,0.0,0.88713688
9.74,9.74,9.74,9.74,0.0,0.0,0.0,1.32355985
9.75,9.75,9.75,9.75,0.0,0.0,0.0,0.81403328
9.76,9.76,9.76,9.76,0.0,0.0,0.0,1.51209018
9.77,9.77,9.77,9.77,0.0,0.0,0.0,1.23121846
9.78,9.78,9.78,9.78,0.0,0.0,0.0,1.50109716
9.79,9.79,9.79,9.79,0.0,0.0,0.0,0.776657
9.8,9.8,9.8,9.8,0.0,0.0,0.0,0.9830424
9.81,9.81,9.81,9.81,0.0,0.0,0.0,1.43403972
9.82,9.82,9.82,9.82,0.0,0.0,0.0,0.9981664
9.83,9.83,9.83,9.83,0.0,0.0,0.0,1.36588298
9.84,9.84,9.84,9.84,0.0,0.0,0.0,1.29607729
9.85,9.85,9.85,9.85,0.0,0.0,0.0,0.71980386
9.86,9.86,9.86,9.86,0.0,0.0,0.0,1.3713795
9.87,9.87,9.87,9.87,0.0,0.0,0.0,1.70033709
9.88,9.88,9.88,9.88,0.0,0.0,0.0,1.30157381
9.89,9.89,9.89,9.89,0.0,0.0,0.0,2.13862276
9.9,9.9,9.9,9.9,0.0,0.0,0.0,2.30935051
9.91,9.91,9.91,9.91,0.0,0.0,0.0,1.20373591
9.92,9.92,9.92,9.92,0.0,0.0,0.0,1.05533011
9.93,9.93,9.93,9.93,0.0,0.0,0.0,0.99266989
9.94,9.94,9.94,9.94,0.0,0.0,0.0,1.12018894
9.95,9.95,9.95,9.95,0.0,0.0,0.0,1.48288165
9.96,9.96,9.96,9.96,0.0,0.0,0.0,1.22572195
9.97,9.97,9.97,9.97,0.0,0.0,0.0,2.10736232
9.98,9.98,9.98,9.98,0.0,0.0,0.0,1.67423725
9.99,9.99,9.99,9.99,0.0,0.0,0.0,0.82161153


==> dataUdacityGT1Branch.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.87559479
0.01,0.01,0.01,0.01,0.0,0.0,0.0,0.87559479
0.02,0.02,0.02,0.02,0.0,0.0,0.0,0.87559479
0.03,0.03,0.03,0.03,0.0,0.0,0.0,0.87559479
0.04,0.04,0.04,0.04,0.0,0.0,0.0,0.87774934
0.05,0.05,0.05,0.05,0.0,0.0,0.0,0.87559479
0.06,0.06,0.06,0.06,0.0,0.0,0.0,0.87559479
0.07,0.07,0.07,0.07,0.0,0.0,0.0,0.87559479
0.08,0.08,0.08,0.08,0.0,0.0,0.0,0.87559479
0.09,0.09,0.09,0.09,0.0,0.0,0.0,0.87559479
0.1,0.1,0.1,0.1,0.0,0.0,0.0,0.87559479
0.11,0.11,0.11,0.11,0.0,0.0,0.0,0.87821594
0.12,0.12,0.12,0.12,0.0,0.0,0.0,0.87722885
0.13,0.13,0.13,0.13,0.0,0.0,0.0,0.88249398
0.14,0.14,0.14,0.14,0.0,0.0,0.0,0.87886231
0.15,0.15,0.15,0.15,0.0,0.0,0.0,0.87564639
0.16,0.16,0.16,0.16,0.0,0.0,0.0,0.87981464
0.17,0.17,0.17,0.17,0.0,0.0,0.0,0.8779053
0.18,0.18,0.18,0.18,0.0,0.0,0.0,0.87621508
0.19,0.19,0.19,0.19,0.0,0.0,0.0,0.88431134
0.2,0.2,0.2,0.2,0.0,0.0,0.0,0.87559479
0.21,0.21,0.21,0.21,0.0,0.0,0.0,0.87662933
0.22,0.22,0.22,0.22,0.0,0.0,0.0,0.87559479
0.23,0.23,0.23,0.23,0.0,0.0,0.0,0.87911833
0.24,0.24,0.24,0.24,0.0,0.0,0.0,0.87699533
0.25,0.25,0.25,0.25,0.0,0.0,0.0,0.88323243
0.26,0.26,0.26,0.26,0.0,0.0,0.0,0.88300648
0.27,0.27,0.27,0.27,0.0,0.0,0.0,0.88136532
0.28,0.28,0.28,0.28,0.0,0.0,0.0,0.88611538
0.29,0.29,0.29,0.29,0.0,0.0,0.0,0.88101515
0.3,0.3,0.3,0.3,0.0,0.0,0.0,0.87559479
0.31,0.31,0.31,0.31,0.0,0.0,0.0,0.8760307
0.32,0.32,0.32,0.32,0.0,0.0,0.0,0.87798967
0.33,0.33,0.33,0.33,0.0,0.0,0.0,0.87706814
0.34,0.34,0.34,0.34,0.0,0.0,0.0,0.8792254
0.35,0.35,0.35,0.35,0.0,0.0,0.0,0.87559479
0.36,0.36,0.36,0.36,0.0,0.0,0.0,0.87559479
0.37,0.37,0.37,0.37,0.0,0.0,0.0,0.87559479
0.38,0.38,0.38,0.38,0.0,0.0,0.0,0.87806155
0.39,0.39,0.39,0.39,0.0,0.0,0.0,0.87559479
0.4,0.4,0.4,0.4,0.0,0.0,0.0,0.88222505
0.41,0.41,0.41,0.41,0.0,0.0,0.0,0.87920315
0.42,0.42,0.42,0.42,0.0,0.0,0.0,0.87559479
0.43,0.43,0.43,0.43,0.0,0.0,0.0,0.87559479
0.44,0.44,0.44,0.44,0.0,0.0,0.0,0.87559479
0.45,0.45,0.45,0.45,0.0,0.0,0.0,0.87559479
0.46,0.46,0.46,0.46,0.0,0.0,0.0,0.87559479
0.47,0.47,0.47,0.47,0.0,0.0,0.0,0.87819325
0.48,0.48,0.48,0.48,0.0,0.0,0.0,0.88003201
0.49,0.49,0.49,0.49,0.0,0.0,0.0,0.87559479
0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.87559479
0.51,0.51,0.51,0.51,0.0,0.0,0.0,0.87559479
0.52,0.52,0.52,0.52,0.0,0.0,0.0,0.87559479
0.53,0.53,0.53,0.53,0.0,0.0,0.0,0.87559479
0.54,0.54,0.54,0.54,0.0,0.0,0.0,0.88290057
0.55,0.55,0.55,0.55,0.0,0.0,0.0,0.87793041
0.56,0.56,0.56,0.56,0.0,0.0,0.0,0.88763363
0.57,0.57,0.57,0.57,0.0,0.0,0.0,0.88191754
0.58,0.58,0.58,0.58,0.0,0.0,0.0,0.88776639
0.59,0.59,0.59,0.59,0.0,0.0,0.0,0.87705655
0.6,0.6,0.6,0.6,0.0,0.0,0.0,0.87674261
0.61,0.61,0.61,0.61,0.0,0.0,0.0,0.88744459
0.62,0.62,0.62,0.62,0.0,0.0,0.0,0.8773624
0.63,0.63,0.63,0.63,0.0,0.0,0.0,0.87798612
0.64,0.64,0.64,0.64,0.0,0.0,0.0,0.88480203
0.65,0.65,0.65,0.65,0.0,0.0,0.0,0.8857797
0.66,0.66,0.66,0.66,0.0,0.0,0.0,0.89180887
0.67,0.67,0.67,0.67,0.0,0.0,0.0,0.89510957
0.68,0.68,0.68,0.68,0.0,0.0,0.0,0.88200564
0.69,0.69,0.69,0.69,0.0,0.0,0.0,0.88146768
0.7,0.7,0.7,0.7,0.0,0.0,0.0,0.88645976
0.71,0.71,0.71,0.71,0.0,0.0,0.0,0.87625317
0.72,0.72,0.72,0.72,0.0,0.0,0.0,0.87559479
0.73,0.73,0.73,0.73,0.0,0.0,0.0,0.88511179
0.74,0.74,0.74,0.74,0.0,0.0,0.0,0.8832988
0.75,0.75,0.75,0.75,0.0,0.0,0.0,0.87744606
0.76,0.76,0.76,0.76,0.0,0.0,0.0,0.87832227
0.77,0.77,0.77,0.77,0.0,0.0,0.0,0.88104055
0.78,0.78,0.78,0.78,0.0,0.0,0.0,0.87865174
0.79,0.79,0.79,0.79,0.0,0.0,0.0,0.88031517
0.8,0.8,0.8,0.8,0.0,0.0,0.0,0.88007927
0.81,0.81,0.81,0.81,0.0,0.0,0.0,0.88225317
0.82,0.82,0.82,0.82,0.0,0.0,0.0,0.87695248
0.83,0.83,0.83,0.83,0.0,0.0,0.0,0.87616209
0.84,0.84,0.84,0.84,0.0,0.0,0.0,0.88082594
0.85,0.85,0.85,0.85,0.0,0.0,0.0,0.88760127
0.86,0.86,0.86,0.86,0.0,0.0,0.0,0.87594434
0.87,0.87,0.87,0.87,0.0,0.0,0.0,0.87863398
0.88,0.88,0.88,0.88,0.0,0.0,0.0,0.87751891
0.89,0.89,0.89,0.89,0.0,0.0,0.0,0.87559479
0.9,0.9,0.9,0.9,0.0,0.0,0.0,0.87559479
0.91,0.91,0.91,0.91,0.0,0.0,0.0,0.87755449
0.92,0.92,0.92,0.92,0.0,0.0,0.0,0.88513726
0.93,0.93,0.93,0.93,0.0,0.0,0.0,0.88349485
0.94,0.94,0.94,0.94,0.0,0.0,0.0,0.88480453
0.95,0.95,0.95,0.95,0.0,0.0,0.0,0.88662897
0.96,0.96,0.96,0.96,0.0,0.0,0.0,0.87928588
0.97,0.97,0.97,0.97,0.0,0.0,0.0,0.87883051
0.98,0.98,0.98,0.98,0.0,0.0,0.0,0.87559479
0.99,0.99,0.99,0.99,0.0,0.0,0.0,0.87679889
1.0,1.0,1.0,1.0,0.0,0.0,0.0,0.87870007
1.01,1.01,1.01,1.01,0.0,0.0,0.0,0.88257299
1.02,1.02,1.02,1.02,0.0,0.0,0.0,0.87939251
1.03,1.03,1.03,1.03,0.0,0.0,0.0,0.87872504
1.04,1.04,1.04,1.04,0.0,0.0,0.0,0.87757871
1.05,1.05,1.05,1.05,0.0,0.0,0.0,0.87637283
1.06,1.06,1.06,1.06,0.0,0.0,0.0,0.87611346
1.07,1.07,1.07,1.07,0.0,0.0,0.0,0.87767962
1.08,1.08,1.08,1.08,0.0,0.0,0.0,0.88012331
1.09,1.09,1.09,1.09,0.0,0.0,0.0,0.8879229
1.1,1.1,1.1,1.1,0.0,0.0,0.0,0.87813675
1.11,1.11,1.11,1.11,0.0,0.0,0.0,0.87587526
1.12,1.12,1.12,1.12,0.0,0.0,0.0,0.87716485
1.13,1.13,1.13,1.13,0.0,0.0,0.0,0.87733965
1.14,1.14,1.14,1.14,0.0,0.0,0.0,0.87691286
1.15,1.15,1.15,1.15,0.0,0.0,0.0,0.87868191
1.16,1.16,1.16,1.16,0.0,0.0,0.0,0.87559479
1.17,1.17,1.17,1.17,0.0,0.0,0.0,0.87742609
1.18,1.18,1.18,1.18,0.0,0.0,0.0,0.87559479
1.19,1.19,1.19,1.19,0.0,0.0,0.0,0.87559479
1.2,1.2,1.2,1.2,0.0,0.0,0.0,0.88638983
1.21,1.21,1.21,1.21,0.0,0.0,0.0,0.88631634
1.22,1.22,1.22,1.22,0.0,0.0,0.0,0.88611255
1.23,1.23,1.23,1.23,0.0,0.0,0.0,0.88181278
1.24,1.24,1.24,1.24,0.0,0.0,0.0,0.87708868
1.25,1.25,1.25,1.25,0.0,0.0,0.0,0.87735555
1.26,1.26,1.26,1.26,0.0,0.0,0.0,0.87737065
1.27,1.27,1.27,1.27,0.0,0.0,0.0,0.87573363
1.28,1.28,1.28,1.28,0.0,0.0,0.0,0.88132358
1.29,1.29,1.29,1.29,0.0,0.0,0.0,0.88409498
1.3,1.3,1.3,1.3,0.0,0.0,0.0,0.88030429
1.31,1.31,1.31,1.31,0.0,0.0,0.0,0.88832971
1.32,1.32,1.32,1.32,0.0,0.0,0.0,0.88289791
1.33,1.33,1.33,1.33,0.0,0.0,0.0,0.87651475
1.34,1.34,1.34,1.34,0.0,0.0,0.0,0.87559479
1.35,1.35,1.35,1.35,0.0,0.0,0.0,0.87570271
1.36,1.36,1.36,1.36,0.0,0.0,0.0,0.87724281
1.37,1.37,1.37,1.37,0.0,0.0,0.0,0.87706428
1.38,1.38,1.38,1.38,0.0,0.0,0.0,0.8765865
1.39,1.39,1.39,1.39,0.0,0.0,0.0,0.87801189
1.4,1.4,1.4,1.4,0.0,0.0,0.0,0.8791943
1.41,1.41,1.41,1.41,0.0,0.0,0.0,0.87569607
1.42,1.42,1.42,1.42,0.0,0.0,0.0,0.87559479
1.43,1.43,1.43,1.43,0.0,0.0,0.0,0.87801904
1.44,1.44,1.44,1.44,0.0,0.0,0.0,0.87666982
1.45,1.45,1.45,1.45,0.0,0.0,0.0,0.87923171
1.46,1.46,1.46,1.46,0.0,0.0,0.0,0.87559479
1.47,1.47,1.47,1.47,0.0,0.0,0.0,0.8776279
1.48,1.48,1.48,1.48,0.0,0.0,0.0,0.87660304
1.49,1.49,1.49,1.49,0.0,0.0,0.0,0.87567483
1.5,1.5,1.5,1.5,0.0,0.0,0.0,0.87688259
1.51,1.51,1.51,1.51,0.0,0.0,0.0,0.87813572
1.52,1.52,1.52,1.52,0.0,0.0,0.0,0.87559479
1.53,1.53,1.53,1.53,0.0,0.0,0.0,0.87559479
1.54,1.54,1.54,1.54,0.0,0.0,0.0,0.87559479
1.55,1.55,1.55,1.55,0.0,0.0,0.0,0.87559479
1.56,1.56,1.56,1.56,0.0,0.0,0.0,0.87559479
1.57,1.57,1.57,1.57,0.0,0.0,0.0,0.87559479
1.58,1.58,1.58,1.58,0.0,0.0,0.0,0.87559479
1.59,1.59,1.59,1.59,0.0,0.0,0.0,0.8761501
1.6,1.6,1.6,1.6,0.0,0.0,0.0,0.87725707
1.61,1.61,1.61,1.61,0.0,0.0,0.0,0.87559479
1.62,1.62,1.62,1.62,0.0,0.0,0.0,0.87561976
1.63,1.63,1.63,1.63,0.0,0.0,0.0,0.87559479
1.64,1.64,1.64,1.64,0.0,0.0,0.0,0.87559479
1.65,1.65,1.65,1.65,0.0,0.0,0.0,0.87559479
1.66,1.66,1.66,1.66,0.0,0.0,0.0,0.87658623
1.67,1.67,1.67,1.67,0.0,0.0,0.0,0.87559479
1.68,1.68,1.68,1.68,0.0,0.0,0.0,0.87559479
1.69,1.69,1.69,1.69,0.0,0.0,0.0,0.87598224
1.7,1.7,1.7,1.7,0.0,0.0,0.0,0.87559479
1.71,1.71,1.71,1.71,0.0,0.0,0.0,0.87559479
1.72,1.72,1.72,1.72,0.0,0.0,0.0,0.87559479
1.73,1.73,1.73,1.73,0.0,0.0,0.0,0.87559479
1.74,1.74,1.74,1.74,0.0,0.0,0.0,0.88197908
1.75,1.75,1.75,1.75,0.0,0.0,0.0,0.87559479
1.76,1.76,1.76,1.76,0.0,0.0,0.0,0.87559479
1.77,1.77,1.77,1.77,0.0,0.0,0.0,0.88948214
1.78,1.78,1.78,1.78,0.0,0.0,0.0,0.87800483
1.79,1.79,1.79,1.79,0.0,0.0,0.0,0.88786324
1.8,1.8,1.8,1.8,0.0,0.0,0.0,0.88930339
1.81,1.81,1.81,1.81,0.0,0.0,0.0,0.8897032
1.82,1.82,1.82,1.82,0.0,0.0,0.0,0.88116785
1.83,1.83,1.83,1.83,0.0,0.0,0.0,0.88617807
1.84,1.84,1.84,1.84,0.0,0.0,0.0,0.88130242
1.85,1.85,1.85,1.85,0.0,0.0,0.0,0.8786823
1.86,1.86,1.86,1.86,0.0,0.0,0.0,0.87731829
1.87,1.87,1.87,1.87,0.0,0.0,0.0,0.88559878
1.88,1.88,1.88,1.88,0.0,0.0,0.0,0.87660269
1.89,1.89,1.89,1.89,0.0,0.0,0.0,0.87803394
1.9,1.9,1.9,1.9,0.0,0.0,0.0,0.9068243
1.91,1.91,1.91,1.91,0.0,0.0,0.0,0.89614043
1.92,1.92,1.92,1.92,0.0,0.0,0.0,0.89373826
1.93,1.93,1.93,1.93,0.0,0.0,0.0,0.89182591
1.94,1.94,1.94,1.94,0.0,0.0,0.0,0.89020155
1.95,1.95,1.95,1.95,0.0,0.0,0.0,0.89709325
1.96,1.96,1.96,1.96,0.0,0.0,0.0,0.88262152
1.97,1.97,1.97,1.97,0.0,0.0,0.0,0.8818572
1.98,1.98,1.98,1.98,0.0,0.0,0.0,0.88080204
1.99,1.99,1.99,1.99,0.0,0.0,0.0,0.87559479
2.0,2.0,2.0,2.0,0.0,0.0,0.0,0.87627451
2.01,2.01,2.01,2.01,0.0,0.0,0.0,0.87559479
2.02,2.02,2.02,2.02,0.0,0.0,0.0,0.87559479
2.03,2.03,2.03,2.03,0.0,0.0,0.0,0.87559479
2.04,2.04,2.04,2.04,0.0,0.0,0.0,0.87559479
2.05,2.05,2.05,2.05,0.0,0.0,0.0,0.87559479
2.06,2.06,2.06,2.06,0.0,0.0,0.0,0.87559479
2.07,2.07,2.07,2.07,0.0,0.0,0.0,0.87559479
2.08,2.08,2.08,2.08,0.0,0.0,0.0,0.87559479
2.09,2.09,2.09,2.09,0.0,0.0,0.0,0.87559479
2.1,2.1,2.1,2.1,0.0,0.0,0.0,0.87559479
2.11,2.11,2.11,2.11,0.0,0.0,0.0,0.87559479
2.12,2.12,2.12,2.12,0.0,0.0,0.0,0.87559479
2.13,2.13,2.13,2.13,0.0,0.0,0.0,0.87559479
2.14,2.14,2.14,2.14,0.0,0.0,0.0,0.87559479
2.15,2.15,2.15,2.15,0.0,0.0,0.0,0.87559479
2.16,2.16,2.16,2.16,0.0,0.0,0.0,0.87559479
2.17,2.17,2.17,2.17,0.0,0.0,0.0,0.87559479
2.18,2.18,2.18,2.18,0.0,0.0,0.0,0.87559479
2.19,2.19,2.19,2.19,0.0,0.0,0.0,0.87559479
2.2,2.2,2.2,2.2,0.0,0.0,0.0,0.87559479
2.21,2.21,2.21,2.21,0.0,0.0,0.0,0.87559479
2.22,2.22,2.22,2.22,0.0,0.0,0.0,0.87559479
2.23,2.23,2.23,2.23,0.0,0.0,0.0,0.87820972
2.24,2.24,2.24,2.24,0.0,0.0,0.0,0.880132
2.25,2.25,2.25,2.25,0.0,0.0,0.0,0.87584881
2.26,2.26,2.26,2.26,0.0,0.0,0.0,0.87559479
2.27,2.27,2.27,2.27,0.0,0.0,0.0,0.87559479
2.28,2.28,2.28,2.28,0.0,0.0,0.0,0.87559479
2.29,2.29,2.29,2.29,0.0,0.0,0.0,0.87812147
2.3,2.3,2.3,2.3,0.0,0.0,0.0,0.87650446
2.31,2.31,2.31,2.31,0.0,0.0,0.0,0.87559479
2.32,2.32,2.32,2.32,0.0,0.0,0.0,0.87559479
2.33,2.33,2.33,2.33,0.0,0.0,0.0,0.87566689
2.34,2.34,2.34,2.34,0.0,0.0,0.0,0.87559479
2.35,2.35,2.35,2.35,0.0,0.0,0.0,0.87559479
2.36,2.36,2.36,2.36,0.0,0.0,0.0,0.87559479
2.37,2.37,2.37,2.37,0.0,0.0,0.0,0.87559479
2.38,2.38,2.38,2.38,0.0,0.0,0.0,0.87559479
2.39,2.39,2.39,2.39,0.0,0.0,0.0,0.87559479
2.4,2.4,2.4,2.4,0.0,0.0,0.0,0.87559479
2.41,2.41,2.41,2.41,0.0,0.0,0.0,0.87559479
2.42,2.42,2.42,2.42,0.0,0.0,0.0,0.87559479
2.43,2.43,2.43,2.43,0.0,0.0,0.0,0.87559479
2.44,2.44,2.44,2.44,0.0,0.0,0.0,0.87559479
2.45,2.45,2.45,2.45,0.0,0.0,0.0,0.87559479
2.46,2.46,2.46,2.46,0.0,0.0,0.0,0.87559479
2.47,2.47,2.47,2.47,0.0,0.0,0.0,0.87559479
2.48,2.48,2.48,2.48,0.0,0.0,0.0,0.87559479
2.49,2.49,2.49,2.49,0.0,0.0,0.0,0.87611565
2.5,2.5,2.5,2.5,0.0,0.0,0.0,0.87559479
2.51,2.51,2.51,2.51,0.0,0.0,0.0,0.87559479
2.52,2.52,2.52,2.52,0.0,0.0,0.0,0.87559479
2.53,2.53,2.53,2.53,0.0,0.0,0.0,0.87559479
2.54,2.54,2.54,2.54,0.0,0.0,0.0,0.87559479
2.55,2.55,2.55,2.55,0.0,0.0,0.0,0.87559479
2.56,2.56,2.56,2.56,0.0,0.0,0.0,0.87559479
2.57,2.57,2.57,2.57,0.0,0.0,0.0,0.87589908
2.58,2.58,2.58,2.58,0.0,0.0,0.0,0.87559479
2.59,2.59,2.59,2.59,0.0,0.0,0.0,0.87559479
2.6,2.6,2.6,2.6,0.0,0.0,0.0,0.87597702
2.61,2.61,2.61,2.61,0.0,0.0,0.0,0.8786088
2.62,2.62,2.62,2.62,0.0,0.0,0.0,0.87559479
2.63,2.63,2.63,2.63,0.0,0.0,0.0,0.87629898
2.64,2.64,2.64,2.64,0.0,0.0,0.0,0.87865116
2.65,2.65,2.65,2.65,0.0,0.0,0.0,0.87559479
2.66,2.66,2.66,2.66,0.0,0.0,0.0,0.87559479
2.67,2.67,2.67,2.67,0.0,0.0,0.0,0.87579901
2.68,2.68,2.68,2.68,0.0,0.0,0.0,0.87559479
2.69,2.69,2.69,2.69,0.0,0.0,0.0,0.87559479
2.7,2.7,2.7,2.7,0.0,0.0,0.0,0.87559479
2.71,2.71,2.71,2.71,0.0,0.0,0.0,0.87560742
2.72,2.72,2.72,2.72,0.0,0.0,0.0,0.87559479
2.73,2.73,2.73,2.73,0.0,0.0,0.0,0.87583116
2.74,2.74,2.74,2.74,0.0,0.0,0.0,0.87559479
2.75,2.75,2.75,2.75,0.0,0.0,0.0,0.87559479
2.76,2.76,2.76,2.76,0.0,0.0,0.0,0.87559479
2.77,2.77,2.77,2.77,0.0,0.0,0.0,0.87674836
2.78,2.78,2.78,2.78,0.0,0.0,0.0,0.87559479
2.79,2.79,2.79,2.79,0.0,0.0,0.0,0.87633873
2.8,2.8,2.8,2.8,0.0,0.0,0.0,0.87559479
2.81,2.81,2.81,2.81,0.0,0.0,0.0,0.87559479
2.82,2.82,2.82,2.82,0.0,0.0,0.0,0.87559479
2.83,2.83,2.83,2.83,0.0,0.0,0.0,0.87559479
2.84,2.84,2.84,2.84,0.0,0.0,0.0,0.87559479
2.85,2.85,2.85,2.85,0.0,0.0,0.0,0.87559479
2.86,2.86,2.86,2.86,0.0,0.0,0.0,0.87559479
2.87,2.87,2.87,2.87,0.0,0.0,0.0,0.87573351
2.88,2.88,2.88,2.88,0.0,0.0,0.0,0.87596518
2.89,2.89,2.89,2.89,0.0,0.0,0.0,0.87559479
2.9,2.9,2.9,2.9,0.0,0.0,0.0,0.87559479
2.91,2.91,2.91,2.91,0.0,0.0,0.0,0.87565938
2.92,2.92,2.92,2.92,0.0,0.0,0.0,0.87705272
2.93,2.93,2.93,2.93,0.0,0.0,0.0,0.87669509
2.94,2.94,2.94,2.94,0.0,0.0,0.0,0.87580429
2.95,2.95,2.95,2.95,0.0,0.0,0.0,0.87559479
2.96,2.96,2.96,2.96,0.0,0.0,0.0,0.87610721
2.97,2.97,2.97,2.97,0.0,0.0,0.0,0.87702775
2.98,2.98,2.98,2.98,0.0,0.0,0.0,0.87559479
2.99,2.99,2.99,2.99,0.0,0.0,0.0,0.87559479
3.0,3.0,3.0,3.0,0.0,0.0,0.0,0.87623486
3.01,3.01,3.01,3.01,0.0,0.0,0.0,0.87559479
3.02,3.02,3.02,3.02,0.0,0.0,0.0,0.87559479
3.03,3.03,3.03,3.03,0.0,0.0,0.0,0.87621696
3.04,3.04,3.04,3.04,0.0,0.0,0.0,0.87559479
3.05,3.05,3.05,3.05,0.0,0.0,0.0,0.87559479
3.06,3.06,3.06,3.06,0.0,0.0,0.0,0.87559479
3.07,3.07,3.07,3.07,0.0,0.0,0.0,0.8757538
3.08,3.08,3.08,3.08,0.0,0.0,0.0,0.87559479
3.09,3.09,3.09,3.09,0.0,0.0,0.0,0.87559479
3.1,3.1,3.1,3.1,0.0,0.0,0.0,0.87559479
3.11,3.11,3.11,3.11,0.0,0.0,0.0,0.8784281
3.12,3.12,3.12,3.12,0.0,0.0,0.0,0.87703312
3.13,3.13,3.13,3.13,0.0,0.0,0.0,0.87836532
3.14,3.14,3.14,3.14,0.0,0.0,0.0,0.87559479
3.15,3.15,3.15,3.15,0.0,0.0,0.0,0.88091585
3.16,3.16,3.16,3.16,0.0,0.0,0.0,0.87559479
3.17,3.17,3.17,3.17,0.0,0.0,0.0,0.87559479
3.18,3.18,3.18,3.18,0.0,0.0,0.0,0.87559479
3.19,3.19,3.19,3.19,0.0,0.0,0.0,0.87786775
3.2,3.2,3.2,3.2,0.0,0.0,0.0,0.87559479
3.21,3.21,3.21,3.21,0.0,0.0,0.0,0.87689627
3.22,3.22,3.22,3.22,0.0,0.0,0.0,0.87698976
3.23,3.23,3.23,3.23,0.0,0.0,0.0,0.88298522
3.24,3.24,3.24,3.24,0.0,0.0,0.0,0.87559479
3.25,3.25,3.25,3.25,0.0,0.0,0.0,0.87580429
3.26,3.26,3.26,3.26,0.0,0.0,0.0,0.87559479
3.27,3.27,3.27,3.27,0.0,0.0,0.0,0.87559479
3.28,3.28,3.28,3.28,0.0,0.0,0.0,0.87636766
3.29,3.29,3.29,3.29,0.0,0.0,0.0,0.87559479
3.3,3.3,3.3,3.3,0.0,0.0,0.0,0.87571601
3.31,3.31,3.31,3.31,0.0,0.0,0.0,0.87563525
3.32,3.32,3.32,3.32,0.0,0.0,0.0,0.87652639
3.33,3.33,3.33,3.33,0.0,0.0,0.0,0.87978952
3.34,3.34,3.34,3.34,0.0,0.0,0.0,0.88185131
3.35,3.35,3.35,3.35,0.0,0.0,0.0,0.87883432
3.36,3.36,3.36,3.36,0.0,0.0,0.0,0.8781131
3.37,3.37,3.37,3.37,0.0,0.0,0.0,0.88301361
3.38,3.38,3.38,3.38,0.0,0.0,0.0,0.89154392
3.39,3.39,3.39,3.39,0.0,0.0,0.0,0.88203242
3.4,3.4,3.4,3.4,0.0,0.0,0.0,0.87830666
3.41,3.41,3.41,3.41,0.0,0.0,0.0,0.87857653
3.42,3.42,3.42,3.42,0.0,0.0,0.0,0.87868675
3.43,3.43,3.43,3.43,0.0,0.0,0.0,0.88831943
3.44,3.44,3.44,3.44,0.0,0.0,0.0,0.89701543
3.45,3.45,3.45,3.45,0.0,0.0,0.0,0.88494629
3.46,3.46,3.46,3.46,0.0,0.0,0.0,0.87997911
3.47,3.47,3.47,3.47,0.0,0.0,0.0,0.88614826
3.48,3.48,3.48,3.48,0.0,0.0,0.0,0.88046851
3.49,3.49,3.49,3.49,0.0,0.0,0.0,0.88090437
3.5,3.5,3.5,3.5,0.0,0.0,0.0,0.88173446
3.51,3.51,3.51,3.51,0.0,0.0,0.0,0.88315504
3.52,3.52,3.52,3.52,0.0,0.0,0.0,0.87834976
3.53,3.53,3.53,3.53,0.0,0.0,0.0,0.88680738
3.54,3.54,3.54,3.54,0.0,0.0,0.0,0.88370854
3.55,3.55,3.55,3.55,0.0,0.0,0.0,0.87945907
3.56,3.56,3.56,3.56,0.0,0.0,0.0,0.88802038
3.57,3.57,3.57,3.57,0.0,0.0,0.0,0.90194639
3.58,3.58,3.58,3.58,0.0,0.0,0.0,0.88501619
3.59,3.59,3.59,3.59,0.0,0.0,0.0,0.88107368
3.6,3.6,3.6,3.6,0.0,0.0,0.0,0.88754675
3.61,3.61,3.61,3.61,0.0,0.0,0.0,0.88545606
3.62,3.62,3.62,3.62,0.0,0.0,0.0,0.87957258
3.63,3.63,3.63,3.63,0.0,0.0,0.0,0.87793496
3.64,3.64,3.64,3.64,0.0,0.0,0.0,0.88805249
3.65,3.65,3.65,3.65,0.0,0.0,0.0,0.87962333
3.66,3.66,3.66,3.66,0.0,0.0,0.0,0.87901667
3.67,3.67,3.67,3.67,0.0,0.0,0.0,0.87995881
3.68,3.68,3.68,3.68,0.0,0.0,0.0,0.87987007
3.69,3.69,3.69,3.69,0.0,0.0,0.0,0.88153181
3.7,3.7,3.7,3.7,0.0,0.0,0.0,0.87584197
3.71,3.71,3.71,3.71,0.0,0.0,0.0,0.88848608
3.72,3.72,3.72,3.72,0.0,0.0,0.0,0.88743009
3.73,3.73,3.73,3.73,0.0,0.0,0.0,0.87727749
3.74,3.74,3.74,3.74,0.0,0.0,0.0,0.88668071
3.75,3.75,3.75,3.75,0.0,0.0,0.0,0.88669424
3.76,3.76,3.76,3.76,0.0,0.0,0.0,0.87828707
3.77,3.77,3.77,3.77,0.0,0.0,0.0,0.87897416
3.78,3.78,3.78,3.78,0.0,0.0,0.0,0.88140534
3.79,3.79,3.79,3.79,0.0,0.0,0.0,0.8857586
3.8,3.8,3.8,3.8,0.0,0.0,0.0,0.88662015
3.81,3.81,3.81,3.81,0.0,0.0,0.0,0.88104002
3.82,3.82,3.82,3.82,0.0,0.0,0.0,0.8880829
3.83,3.83,3.83,3.83,0.0,0.0,0.0,0.88626812
3.84,3.84,3.84,3.84,0.0,0.0,0.0,0.88059522
3.85,3.85,3.85,3.85,0.0,0.0,0.0,0.88522008
3.86,3.86,3.86,3.86,0.0,0.0,0.0,0.88085203
3.87,3.87,3.87,3.87,0.0,0.0,0.0,0.88505836
3.88,3.88,3.88,3.88,0.0,0.0,0.0,0.8816517
3.89,3.89,3.89,3.89,0.0,0.0,0.0,0.88516037
3.9,3.9,3.9,3.9,0.0,0.0,0.0,0.8814624
3.91,3.91,3.91,3.91,0.0,0.0,0.0,0.88055102
3.92,3.92,3.92,3.92,0.0,0.0,0.0,0.87686557
3.93,3.93,3.93,3.93,0.0,0.0,0.0,0.88593545
3.94,3.94,3.94,3.94,0.0,0.0,0.0,0.88660148
3.95,3.95,3.95,3.95,0.0,0.0,0.0,0.89287804
3.96,3.96,3.96,3.96,0.0,0.0,0.0,0.87851831
3.97,3.97,3.97,3.97,0.0,0.0,0.0,0.88359949
3.98,3.98,3.98,3.98,0.0,0.0,0.0,0.88689258
3.99,3.99,3.99,3.99,0.0,0.0,0.0,0.88201503
4.0,4.0,4.0,4.0,0.0,0.0,0.0,0.87911975
4.01,4.01,4.01,4.01,0.0,0.0,0.0,0.88080286
4.02,4.02,4.02,4.02,0.0,0.0,0.0,0.88506389
4.03,4.03,4.03,4.03,0.0,0.0,0.0,0.88281507
4.04,4.04,4.04,4.04,0.0,0.0,0.0,0.89011864
4.05,4.05,4.05,4.05,0.0,0.0,0.0,0.88769366
4.06,4.06,4.06,4.06,0.0,0.0,0.0,0.88500293
4.07,4.07,4.07,4.07,0.0,0.0,0.0,0.88641254
4.08,4.08,4.08,4.08,0.0,0.0,0.0,0.87954791
4.09,4.09,4.09,4.09,0.0,0.0,0.0,0.87805866
4.1,4.1,4.1,4.1,0.0,0.0,0.0,0.88274137
4.11,4.11,4.11,4.11,0.0,0.0,0.0,0.87724913
4.12,4.12,4.12,4.12,0.0,0.0,0.0,0.87959209
4.13,4.13,4.13,4.13,0.0,0.0,0.0,0.87564635
4.14,4.14,4.14,4.14,0.0,0.0,0.0,0.88548181
4.15,4.15,4.15,4.15,0.0,0.0,0.0,0.87789593
4.16,4.16,4.16,4.16,0.0,0.0,0.0,0.87994571
4.17,4.17,4.17,4.17,0.0,0.0,0.0,0.87967681
4.18,4.18,4.18,4.18,0.0,0.0,0.0,0.88057413
4.19,4.19,4.19,4.19,0.0,0.0,0.0,0.88347118
4.2,4.2,4.2,4.2,0.0,0.0,0.0,0.88711894
4.21,4.21,4.21,4.21,0.0,0.0,0.0,0.88304456
4.22,4.22,4.22,4.22,0.0,0.0,0.0,0.88948996
4.23,4.23,4.23,4.23,0.0,0.0,0.0,0.89049301
4.24,4.24,4.24,4.24,0.0,0.0,0.0,0.89817097
4.25,4.25,4.25,4.25,0.0,0.0,0.0,0.88763245
4.26,4.26,4.26,4.26,0.0,0.0,0.0,0.89582436
4.27,4.27,4.27,4.27,0.0,0.0,0.0,0.88954539
4.28,4.28,4.28,4.28,0.0,0.0,0.0,0.88398238
4.29,4.29,4.29,4.29,0.0,0.0,0.0,0.88797115
4.3,4.3,4.3,4.3,0.0,0.0,0.0,0.88536874
4.31,4.31,4.31,4.31,0.0,0.0,0.0,0.89439455
4.32,4.32,4.32,4.32,0.0,0.0,0.0,0.88185622
4.33,4.33,4.33,4.33,0.0,0.0,0.0,0.88139108
4.34,4.34,4.34,4.34,0.0,0.0,0.0,0.89087599
4.35,4.35,4.35,4.35,0.0,0.0,0.0,0.89023753
4.36,4.36,4.36,4.36,0.0,0.0,0.0,0.87885895
4.37,4.37,4.37,4.37,0.0,0.0,0.0,0.89213572
4.38,4.38,4.38,4.38,0.0,0.0,0.0,0.88356295
4.39,4.39,4.39,4.39,0.0,0.0,0.0,0.88533016
4.4,4.4,4.4,4.4,0.0,0.0,0.0,0.87940173
4.41,4.41,4.41,4.41,0.0,0.0,0.0,0.87562268
4.42,4.42,4.42,4.42,0.0,0.0,0.0,0.88073671
4.43,4.43,4.43,4.43,0.0,0.0,0.0,0.88104263
4.44,4.44,4.44,4.44,0.0,0.0,0.0,0.88062904
4.45,4.45,4.45,4.45,0.0,0.0,0.0,0.87638361
4.46,4.46,4.46,4.46,0.0,0.0,0.0,0.87759655
4.47,4.47,4.47,4.47,0.0,0.0,0.0,0.87891009
4.48,4.48,4.48,4.48,0.0,0.0,0.0,0.87654322
4.49,4.49,4.49,4.49,0.0,0.0,0.0,0.87742387
4.5,4.5,4.5,4.5,0.0,0.0,0.0,0.87867866
4.51,4.51,4.51,4.51,0.0,0.0,0.0,0.88080457
4.52,4.52,4.52,4.52,0.0,0.0,0.0,0.88104012
4.53,4.53,4.53,4.53,0.0,0.0,0.0,0.87916697
4.54,4.54,4.54,4.54,0.0,0.0,0.0,0.87742669
4.55,4.55,4.55,4.55,0.0,0.0,0.0,0.87572036
4.56,4.56,4.56,4.56,0.0,0.0,0.0,0.87850951
4.57,4.57,4.57,4.57,0.0,0.0,0.0,0.87822946
4.58,4.58,4.58,4.58,0.0,0.0,0.0,0.88191943
4.59,4.59,4.59,4.59,0.0,0.0,0.0,0.87745523
4.6,4.6,4.6,4.6,0.0,0.0,0.0,0.87972716
4.61,4.61,4.61,4.61,0.0,0.0,0.0,0.87635745
4.62,4.62,4.62,4.62,0.0,0.0,0.0,0.87751155
4.63,4.63,4.63,4.63,0.0,0.0,0.0,0.87825762
4.64,4.64,4.64,4.64,0.0,0.0,0.0,0.87651385
4.65,4.65,4.65,4.65,0.0,0.0,0.0,0.88013353
4.66,4.66,4.66,4.66,0.0,0.0,0.0,0.8779328
4.67,4.67,4.67,4.67,0.0,0.0,0.0,0.87840006
4.68,4.68,4.68,4.68,0.0,0.0,0.0,0.87965081
4.69,4.69,4.69,4.69,0.0,0.0,0.0,0.87710164
4.7,4.7,4.7,4.7,0.0,0.0,0.0,0.87625428
4.71,4.71,4.71,4.71,0.0,0.0,0.0,0.87783148
4.72,4.72,4.72,4.72,0.0,0.0,0.0,0.87781082
4.73,4.73,4.73,4.73,0.0,0.0,0.0,0.87755222
4.74,4.74,4.74,4.74,0.0,0.0,0.0,0.88154018
4.75,4.75,4.75,4.75,0.0,0.0,0.0,0.88180934
4.76,4.76,4.76,4.76,0.0,0.0,0.0,0.88167613
4.77,4.77,4.77,4.77,0.0,0.0,0.0,0.88938301
4.78,4.78,4.78,4.78,0.0,0.0,0.0,0.88948791
4.79,4.79,4.79,4.79,0.0,0.0,0.0,0.88886052
4.8,4.8,4.8,4.8,0.0,0.0,0.0,0.88323721
4.81,4.81,4.81,4.81,0.0,0.0,0.0,0.88075695
4.82,4.82,4.82,4.82,0.0,0.0,0.0,0.88949851
4.83,4.83,4.83,4.83,0.0,0.0,0.0,0.88855082
4.84,4.84,4.84,4.84,0.0,0.0,0.0,0.89240612
4.85,4.85,4.85,4.85,0.0,0.0,0.0,0.88721069
4.86,4.86,4.86,4.86,0.0,0.0,0.0,0.89369369
4.87,4.87,4.87,4.87,0.0,0.0,0.0,0.89006605
4.88,4.88,4.88,4.88,0.0,0.0,0.0,0.89085245
4.89,4.89,4.89,4.89,0.0,0.0,0.0,0.90180003
4.9,4.9,4.9,4.9,0.0,0.0,0.0,0.89842218
4.91,4.91,4.91,4.91,0.0,0.0,0.0,0.88770267
4.92,4.92,4.92,4.92,0.0,0.0,0.0,0.89259725
4.93,4.93,4.93,4.93,0.0,0.0,0.0,0.90716442
4.94,4.94,4.94,4.94,0.0,0.0,0.0,0.89884058
4.95,4.95,4.95,4.95,0.0,0.0,0.0,0.88976262
4.96,4.96,4.96,4.96,0.0,0.0,0.0,0.91135187
4.97,4.97,4.97,4.97,0.0,0.0,0.0,0.89989243
4.98,4.98,4.98,4.98,0.0,0.0,0.0,0.91198386
4.99,4.99,4.99,4.99,0.0,0.0,0.0,0.9144387
5.0,5.0,5.0,5.0,0.0,0.0,0.0,0.90445378
5.01,5.01,5.01,5.01,0.0,0.0,0.0,0.92228384
5.02,5.02,5.02,5.02,0.0,0.0,0.0,0.91764624
5.03,5.03,5.03,5.03,0.0,0.0,0.0,0.88970325
5.04,5.04,5.04,5.04,0.0,0.0,0.0,0.90877116
5.05,5.05,5.05,5.05,0.0,0.0,0.0,0.88900923
5.06,5.06,5.06,5.06,0.0,0.0,0.0,0.89734489
5.07,5.07,5.07,5.07,0.0,0.0,0.0,0.90726292
5.08,5.08,5.08,5.08,0.0,0.0,0.0,0.88131743
5.09,5.09,5.09,5.09,0.0,0.0,0.0,0.88273261
5.1,5.1,5.1,5.1,0.0,0.0,0.0,0.88555974
5.11,5.11,5.11,5.11,0.0,0.0,0.0,0.87766373
5.12,5.12,5.12,5.12,0.0,0.0,0.0,0.88700548
5.13,5.13,5.13,5.13,0.0,0.0,0.0,0.88076885
5.14,5.14,5.14,5.14,0.0,0.0,0.0,0.88211529
5.15,5.15,5.15,5.15,0.0,0.0,0.0,0.87559479
5.16,5.16,5.16,5.16,0.0,0.0,0.0,0.87762862
5.17,5.17,5.17,5.17,0.0,0.0,0.0,0.87726735
5.18,5.18,5.18,5.18,0.0,0.0,0.0,0.87992967
5.19,5.19,5.19,5.19,0.0,0.0,0.0,0.87731038
5.2,5.2,5.2,5.2,0.0,0.0,0.0,0.87559479
5.21,5.21,5.21,5.21,0.0,0.0,0.0,0.87955499
5.22,5.22,5.22,5.22,0.0,0.0,0.0,0.87756455
5.23,5.23,5.23,5.23,0.0,0.0,0.0,0.87717769
5.24,5.24,5.24,5.24,0.0,0.0,0.0,0.87559479
5.25,5.25,5.25,5.25,0.0,0.0,0.0,0.87570749
5.26,5.26,5.26,5.26,0.0,0.0,0.0,0.87559479
5.27,5.27,5.27,5.27,0.0,0.0,0.0,0.87559479
5.28,5.28,5.28,5.28,0.0,0.0,0.0,0.87559479
5.29,5.29,5.29,5.29,0.0,0.0,0.0,0.87559479
5.3,5.3,5.3,5.3,0.0,0.0,0.0,0.87559479
5.31,5.31,5.31,5.31,0.0,0.0,0.0,0.87672286
5.32,5.32,5.32,5.32,0.0,0.0,0.0,0.88018914
5.33,5.33,5.33,5.33,0.0,0.0,0.0,0.8794856
5.34,5.34,5.34,5.34,0.0,0.0,0.0,0.87574658
5.35,5.35,5.35,5.35,0.0,0.0,0.0,0.87559479
5.36,5.36,5.36,5.36,0.0,0.0,0.0,0.87568084
5.37,5.37,5.37,5.37,0.0,0.0,0.0,0.87559479
5.38,5.38,5.38,5.38,0.0,0.0,0.0,0.87559479
5.39,5.39,5.39,5.39,0.0,0.0,0.0,0.87559479
5.4,5.4,5.4,5.4,0.0,0.0,0.0,0.87872693
5.41,5.41,5.41,5.41,0.0,0.0,0.0,0.87576215
5.42,5.42,5.42,5.42,0.0,0.0,0.0,0.87559479
5.43,5.43,5.43,5.43,0.0,0.0,0.0,0.87559479
5.44,5.44,5.44,5.44,0.0,0.0,0.0,0.87562709
5.45,5.45,5.45,5.45,0.0,0.0,0.0,0.87559479
5.46,5.46,5.46,5.46,0.0,0.0,0.0,0.87559479
5.47,5.47,5.47,5.47,0.0,0.0,0.0,0.87648134
5.48,5.48,5.48,5.48,0.0,0.0,0.0,0.87674724
5.49,5.49,5.49,5.49,0.0,0.0,0.0,0.87687335
5.5,5.5,5.5,5.5,0.0,0.0,0.0,0.87559479
5.51,5.51,5.51,5.51,0.0,0.0,0.0,0.87653502
5.52,5.52,5.52,5.52,0.0,0.0,0.0,0.88166069
5.53,5.53,5.53,5.53,0.0,0.0,0.0,0.87606949
5.54,5.54,5.54,5.54,0.0,0.0,0.0,0.8769769
5.55,5.55,5.55,5.55,0.0,0.0,0.0,0.87656227
5.56,5.56,5.56,5.56,0.0,0.0,0.0,0.87625243
5.57,5.57,5.57,5.57,0.0,0.0,0.0,0.87989388
5.58,5.58,5.58,5.58,0.0,0.0,0.0,0.88294931
5.59,5.59,5.59,5.59,0.0,0.0,0.0,0.87569913
5.6,5.6,5.6,5.6,0.0,0.0,0.0,0.8756244
5.61,5.61,5.61,5.61,0.0,0.0,0.0,0.87763272
5.62,5.62,5.62,5.62,0.0,0.0,0.0,0.88351755
5.63,5.63,5.63,5.63,0.0,0.0,0.0,0.87754196
5.64,5.64,5.64,5.64,0.0,0.0,0.0,0.87559479
5.65,5.65,5.65,5.65,0.0,0.0,0.0,0.8770733
5.66,5.66,5.66,5.66,0.0,0.0,0.0,0.87743289
5.67,5.67,5.67,5.67,0.0,0.0,0.0,0.88070008
5.68,5.68,5.68,5.68,0.0,0.0,0.0,0.87825757
5.69,5.69,5.69,5.69,0.0,0.0,0.0,0.87591355
5.7,5.7,5.7,5.7,0.0,0.0,0.0,0.87559479
5.71,5.71,5.71,5.71,0.0,0.0,0.0,0.87806275
5.72,5.72,5.72,5.72,0.0,0.0,0.0,0.87601615
5.73,5.73,5.73,5.73,0.0,0.0,0.0,0.87559479
5.74,5.74,5.74,5.74,0.0,0.0,0.0,0.87756346
5.75,5.75,5.75,5.75,0.0,0.0,0.0,0.87660574
5.76,5.76,5.76,5.76,0.0,0.0,0.0,0.87791529
5.77,5.77,5.77,5.77,0.0,0.0,0.0,0.87559479
5.78,5.78,5.78,5.78,0.0,0.0,0.0,0.87559479
5.79,5.79,5.79,5.79,0.0,0.0,0.0,0.87681674
5.8,5.8,5.8,5.8,0.0,0.0,0.0,0.87779476
5.81,5.81,5.81,5.81,0.0,0.0,0.0,0.87699825
5.82,5.82,5.82,5.82,0.0,0.0,0.0,0.87742121
5.83,5.83,5.83,5.83,0.0,0.0,0.0,0.87559479
5.84,5.84,5.84,5.84,0.0,0.0,0.0,0.87559479
5.85,5.85,5.85,5.85,0.0,0.0,0.0,0.87577283
5.86,5.86,5.86,5.86,0.0,0.0,0.0,0.87735721
5.87,5.87,5.87,5.87,0.0,0.0,0.0,0.87701734
5.88,5.88,5.88,5.88,0.0,0.0,0.0,0.87559479
5.89,5.89,5.89,5.89,0.0,0.0,0.0,0.87559479
5.9,5.9,5.9,5.9,0.0,0.0,0.0,0.87691136
5.91,5.91,5.91,5.91,0.0,0.0,0.0,0.87559479
5.92,5.92,5.92,5.92,0.0,0.0,0.0,0.87561727
5.93,5.93,5.93,5.93,0.0,0.0,0.0,0.87559479
5.94,5.94,5.94,5.94,0.0,0.0,0.0,0.87559479
5.95,5.95,5.95,5.95,0.0,0.0,0.0,0.87569794
5.96,5.96,5.96,5.96,0.0,0.0,0.0,0.87559479
5.97,5.97,5.97,5.97,0.0,0.0,0.0,0.87710468
5.98,5.98,5.98,5.98,0.0,0.0,0.0,0.87559479
5.99,5.99,5.99,5.99,0.0,0.0,0.0,0.87559479
6.0,6.0,6.0,6.0,0.0,0.0,0.0,0.87559479
6.01,6.01,6.01,6.01,0.0,0.0,0.0,0.87559479
6.02,6.02,6.02,6.02,0.0,0.0,0.0,0.87559479
6.03,6.03,6.03,6.03,0.0,0.0,0.0,0.87559479
6.04,6.04,6.04,6.04,0.0,0.0,0.0,0.87559479
6.05,6.05,6.05,6.05,0.0,0.0,0.0,0.87598063
6.06,6.06,6.06,6.06,0.0,0.0,0.0,0.87561591
6.07,6.07,6.07,6.07,0.0,0.0,0.0,0.87792134
6.08,6.08,6.08,6.08,0.0,0.0,0.0,0.87751915
6.09,6.09,6.09,6.09,0.0,0.0,0.0,0.87559479
6.1,6.1,6.1,6.1,0.0,0.0,0.0,0.87559479
6.11,6.11,6.11,6.11,0.0,0.0,0.0,0.87559479
6.12,6.12,6.12,6.12,0.0,0.0,0.0,0.87559479
6.13,6.13,6.13,6.13,0.0,0.0,0.0,0.87573518
6.14,6.14,6.14,6.14,0.0,0.0,0.0,0.87624666
6.15,6.15,6.15,6.15,0.0,0.0,0.0,0.87559479
6.16,6.16,6.16,6.16,0.0,0.0,0.0,0.87559479
6.17,6.17,6.17,6.17,0.0,0.0,0.0,0.87559479
6.18,6.18,6.18,6.18,0.0,0.0,0.0,0.87627391
6.19,6.19,6.19,6.19,0.0,0.0,0.0,0.87559479
6.2,6.2,6.2,6.2,0.0,0.0,0.0,0.87559479
6.21,6.21,6.21,6.21,0.0,0.0,0.0,0.87559479
6.22,6.22,6.22,6.22,0.0,0.0,0.0,0.87586759
6.23,6.23,6.23,6.23,0.0,0.0,0.0,0.87559479
6.24,6.24,6.24,6.24,0.0,0.0,0.0,0.8788037
6.25,6.25,6.25,6.25,0.0,0.0,0.0,0.87559479
6.26,6.26,6.26,6.26,0.0,0.0,0.0,0.87559479
6.27,6.27,6.27,6.27,0.0,0.0,0.0,0.87559479
6.28,6.28,6.28,6.28,0.0,0.0,0.0,0.87559479
6.29,6.29,6.29,6.29,0.0,0.0,0.0,0.87559479
6.3,6.3,6.3,6.3,0.0,0.0,0.0,0.8776525
6.31,6.31,6.31,6.31,0.0,0.0,0.0,0.87559479
6.32,6.32,6.32,6.32,0.0,0.0,0.0,0.87577387
6.33,6.33,6.33,6.33,0.0,0.0,0.0,0.87937369
6.34,6.34,6.34,6.34,0.0,0.0,0.0,0.87559479
6.35,6.35,6.35,6.35,0.0,0.0,0.0,0.87559479
6.36,6.36,6.36,6.36,0.0,0.0,0.0,0.88262262
6.37,6.37,6.37,6.37,0.0,0.0,0.0,0.88180402
6.38,6.38,6.38,6.38,0.0,0.0,0.0,0.87622527
6.39,6.39,6.39,6.39,0.0,0.0,0.0,0.88163713
6.4,6.4,6.4,6.4,0.0,0.0,0.0,0.88090902
6.41,6.41,6.41,6.41,0.0,0.0,0.0,0.88014107
6.42,6.42,6.42,6.42,0.0,0.0,0.0,0.87864009
6.43,6.43,6.43,6.43,0.0,0.0,0.0,0.88084447
6.44,6.44,6.44,6.44,0.0,0.0,0.0,0.87559479
6.45,6.45,6.45,6.45,0.0,0.0,0.0,0.87897947
6.46,6.46,6.46,6.46,0.0,0.0,0.0,0.87767143
6.47,6.47,6.47,6.47,0.0,0.0,0.0,0.87730482
6.48,6.48,6.48,6.48,0.0,0.0,0.0,0.87628875
6.49,6.49,6.49,6.49,0.0,0.0,0.0,0.87621707
6.5,6.5,6.5,6.5,0.0,0.0,0.0,0.87559479
6.51,6.51,6.51,6.51,0.0,0.0,0.0,0.8778469
6.52,6.52,6.52,6.52,0.0,0.0,0.0,0.87810524
6.53,6.53,6.53,6.53,0.0,0.0,0.0,0.87643138
6.54,6.54,6.54,6.54,0.0,0.0,0.0,0.87608965
6.55,6.55,6.55,6.55,0.0,0.0,0.0,0.87666998
6.56,6.56,6.56,6.56,0.0,0.0,0.0,0.87559479
6.57,6.57,6.57,6.57,0.0,0.0,0.0,0.87671489
6.58,6.58,6.58,6.58,0.0,0.0,0.0,0.87633116
6.59,6.59,6.59,6.59,0.0,0.0,0.0,0.87631006
6.6,6.6,6.6,6.6,0.0,0.0,0.0,0.87633466
6.61,6.61,6.61,6.61,0.0,0.0,0.0,0.87592638
6.62,6.62,6.62,6.62,0.0,0.0,0.0,0.87715895
6.63,6.63,6.63,6.63,0.0,0.0,0.0,0.87625916
6.64,6.64,6.64,6.64,0.0,0.0,0.0,0.87559479
6.65,6.65,6.65,6.65,0.0,0.0,0.0,0.87581385
6.66,6.66,6.66,6.66,0.0,0.0,0.0,0.87660952
6.67,6.67,6.67,6.67,0.0,0.0,0.0,0.87565489
6.68,6.68,6.68,6.68,0.0,0.0,0.0,0.8763723
6.69,6.69,6.69,6.69,0.0,0.0,0.0,0.875922
6.7,6.7,6.7,6.7,0.0,0.0,0.0,0.87696737
6.71,6.71,6.71,6.71,0.0,0.0,0.0,0.87623304
6.72,6.72,6.72,6.72,0.0,0.0,0.0,0.87848236
6.73,6.73,6.73,6.73,0.0,0.0,0.0,0.87744528
6.74,6.74,6.74,6.74,0.0,0.0,0.0,0.87559479
6.75,6.75,6.75,6.75,0.0,0.0,0.0,0.87559479
6.76,6.76,6.76,6.76,0.0,0.0,0.0,0.87559479
6.77,6.77,6.77,6.77,0.0,0.0,0.0,0.87559479
6.78,6.78,6.78,6.78,0.0,0.0,0.0,0.87559479
6.79,6.79,6.79,6.79,0.0,0.0,0.0,0.87559479
6.8,6.8,6.8,6.8,0.0,0.0,0.0,0.88014728
6.81,6.81,6.81,6.81,0.0,0.0,0.0,0.87559479
6.82,6.82,6.82,6.82,0.0,0.0,0.0,0.87559479
6.83,6.83,6.83,6.83,0.0,0.0,0.0,0.87559479
6.84,6.84,6.84,6.84,0.0,0.0,0.0,0.87559479
6.85,6.85,6.85,6.85,0.0,0.0,0.0,0.87559479
6.86,6.86,6.86,6.86,0.0,0.0,0.0,0.87598294
6.87,6.87,6.87,6.87,0.0,0.0,0.0,0.88348714
6.88,6.88,6.88,6.88,0.0,0.0,0.0,0.87559479
6.89,6.89,6.89,6.89,0.0,0.0,0.0,0.87727048
6.9,6.9,6.9,6.9,0.0,0.0,0.0,0.87589767
6.91,6.91,6.91,6.91,0.0,0.0,0.0,0.87559479
6.92,6.92,6.92,6.92,0.0,0.0,0.0,0.87559479
6.93,6.93,6.93,6.93,0.0,0.0,0.0,0.87559479
6.94,6.94,6.94,6.94,0.0,0.0,0.0,0.87965531
6.95,6.95,6.95,6.95,0.0,0.0,0.0,0.88442307
6.96,6.96,6.96,6.96,0.0,0.0,0.0,0.88138691
6.97,6.97,6.97,6.97,0.0,0.0,0.0,0.88264587
6.98,6.98,6.98,6.98,0.0,0.0,0.0,0.87590179
6.99,6.99,6.99,6.99,0.0,0.0,0.0,0.87559479
7.0,7.0,7.0,7.0,0.0,0.0,0.0,0.87559479
7.01,7.01,7.01,7.01,0.0,0.0,0.0,0.8795817
7.02,7.02,7.02,7.02,0.0,0.0,0.0,0.87559479
7.03,7.03,7.03,7.03,0.0,0.0,0.0,0.88147193
7.04,7.04,7.04,7.04,0.0,0.0,0.0,0.87668551
7.05,7.05,7.05,7.05,0.0,0.0,0.0,0.87559479
7.06,7.06,7.06,7.06,0.0,0.0,0.0,0.87645963
7.07,7.07,7.07,7.07,0.0,0.0,0.0,0.87559479
7.08,7.08,7.08,7.08,0.0,0.0,0.0,0.87689355
7.09,7.09,7.09,7.09,0.0,0.0,0.0,0.88080345
7.1,7.1,7.1,7.1,0.0,0.0,0.0,0.87559479
7.11,7.11,7.11,7.11,0.0,0.0,0.0,0.87898406
7.12,7.12,7.12,7.12,0.0,0.0,0.0,0.87559479
7.13,7.13,7.13,7.13,0.0,0.0,0.0,0.87656532
7.14,7.14,7.14,7.14,0.0,0.0,0.0,0.87657107
7.15,7.15,7.15,7.15,0.0,0.0,0.0,0.87559479
7.16,7.16,7.16,7.16,0.0,0.0,0.0,0.87603525
7.17,7.17,7.17,7.17,0.0,0.0,0.0,0.87601653
7.18,7.18,7.18,7.18,0.0,0.0,0.0,0.87559479
7.19,7.19,7.19,7.19,0.0,0.0,0.0,0.87559479
7.2,7.2,7.2,7.2,0.0,0.0,0.0,0.87869115
7.21,7.21,7.21,7.21,0.0,0.0,0.0,0.87616439
7.22,7.22,7.22,7.22,0.0,0.0,0.0,0.88013936
7.23,7.23,7.23,7.23,0.0,0.0,0.0,0.87666282
7.24,7.24,7.24,7.24,0.0,0.0,0.0,0.87850026
7.25,7.25,7.25,7.25,0.0,0.0,0.0,0.87559479
7.26,7.26,7.26,7.26,0.0,0.0,0.0,0.87713424
7.27,7.27,7.27,7.27,0.0,0.0,0.0,0.87559479
7.28,7.28,7.28,7.28,0.0,0.0,0.0,0.87586968
7.29,7.29,7.29,7.29,0.0,0.0,0.0,0.87643482
7.3,7.3,7.3,7.3,0.0,0.0,0.0,0.87914249
7.31,7.31,7.31,7.31,0.0,0.0,0.0,0.88225255
7.32,7.32,7.32,7.32,0.0,0.0,0.0,0.87559479
7.33,7.33,7.33,7.33,0.0,0.0,0.0,0.8785438
7.34,7.34,7.34,7.34,0.0,0.0,0.0,0.88034719
7.35,7.35,7.35,7.35,0.0,0.0,0.0,0.87729356
7.36,7.36,7.36,7.36,0.0,0.0,0.0,0.87740714
7.37,7.37,7.37,7.37,0.0,0.0,0.0,0.87675474
7.38,7.38,7.38,7.38,0.0,0.0,0.0,0.8765134
7.39,7.39,7.39,7.39,0.0,0.0,0.0,0.87656447
7.4,7.4,7.4,7.4,0.0,0.0,0.0,0.87794334
7.41,7.41,7.41,7.41,0.0,0.0,0.0,0.87913155
7.42,7.42,7.42,7.42,0.0,0.0,0.0,0.87798577
7.43,7.43,7.43,7.43,0.0,0.0,0.0,0.87643494
7.44,7.44,7.44,7.44,0.0,0.0,0.0,0.87559479
7.45,7.45,7.45,7.45,0.0,0.0,0.0,0.87578283
7.46,7.46,7.46,7.46,0.0,0.0,0.0,0.87559479
7.47,7.47,7.47,7.47,0.0,0.0,0.0,0.87559479
7.48,7.48,7.48,7.48,0.0,0.0,0.0,0.87572662
7.49,7.49,7.49,7.49,0.0,0.0,0.0,0.87559479
7.5,7.5,7.5,7.5,0.0,0.0,0.0,0.87559479
7.51,7.51,7.51,7.51,0.0,0.0,0.0,0.87559479
7.52,7.52,7.52,7.52,0.0,0.0,0.0,0.87559479
7.53,7.53,7.53,7.53,0.0,0.0,0.0,0.87559479
7.54,7.54,7.54,7.54,0.0,0.0,0.0,0.87559479
7.55,7.55,7.55,7.55,0.0,0.0,0.0,0.87559479
7.56,7.56,7.56,7.56,0.0,0.0,0.0,0.87559479
7.57,7.57,7.57,7.57,0.0,0.0,0.0,0.87559479
7.58,7.58,7.58,7.58,0.0,0.0,0.0,0.87559479
7.59,7.59,7.59,7.59,0.0,0.0,0.0,0.87559479
7.6,7.6,7.6,7.6,0.0,0.0,0.0,0.87559479
7.61,7.61,7.61,7.61,0.0,0.0,0.0,0.87559479
7.62,7.62,7.62,7.62,0.0,0.0,0.0,0.87559479
7.63,7.63,7.63,7.63,0.0,0.0,0.0,0.87559479
7.64,7.64,7.64,7.64,0.0,0.0,0.0,0.87559479
7.65,7.65,7.65,7.65,0.0,0.0,0.0,0.87559479
7.66,7.66,7.66,7.66,0.0,0.0,0.0,0.87559479
7.67,7.67,7.67,7.67,0.0,0.0,0.0,0.87559479
7.68,7.68,7.68,7.68,0.0,0.0,0.0,0.87685637
7.69,7.69,7.69,7.69,0.0,0.0,0.0,0.87559479
7.7,7.7,7.7,7.7,0.0,0.0,0.0,0.87559479
7.71,7.71,7.71,7.71,0.0,0.0,0.0,0.87559479
7.72,7.72,7.72,7.72,0.0,0.0,0.0,0.87559479
7.73,7.73,7.73,7.73,0.0,0.0,0.0,0.87559479
7.74,7.74,7.74,7.74,0.0,0.0,0.0,0.87559479
7.75,7.75,7.75,7.75,0.0,0.0,0.0,0.87584331
7.76,7.76,7.76,7.76,0.0,0.0,0.0,0.87559479
7.77,7.77,7.77,7.77,0.0,0.0,0.0,0.87559479
7.78,7.78,7.78,7.78,0.0,0.0,0.0,0.87559479
7.79,7.79,7.79,7.79,0.0,0.0,0.0,0.87559479
7.8,7.8,7.8,7.8,0.0,0.0,0.0,0.87559479
7.81,7.81,7.81,7.81,0.0,0.0,0.0,0.87559479
7.82,7.82,7.82,7.82,0.0,0.0,0.0,0.87559479
7.83,7.83,7.83,7.83,0.0,0.0,0.0,0.87559479
7.84,7.84,7.84,7.84,0.0,0.0,0.0,0.87559479
7.85,7.85,7.85,7.85,0.0,0.0,0.0,0.87559479
7.86,7.86,7.86,7.86,0.0,0.0,0.0,0.87559479
7.87,7.87,7.87,7.87,0.0,0.0,0.0,0.87559479
7.88,7.88,7.88,7.88,0.0,0.0,0.0,0.87559479
7.89,7.89,7.89,7.89,0.0,0.0,0.0,0.87559479
7.9,7.9,7.9,7.9,0.0,0.0,0.0,0.87559479
7.91,7.91,7.91,7.91,0.0,0.0,0.0,0.87559479
7.92,7.92,7.92,7.92,0.0,0.0,0.0,0.87559479
7.93,7.93,7.93,7.93,0.0,0.0,0.0,0.87559479
7.94,7.94,7.94,7.94,0.0,0.0,0.0,0.87559479
7.95,7.95,7.95,7.95,0.0,0.0,0.0,0.87559479
7.96,7.96,7.96,7.96,0.0,0.0,0.0,0.87560024
7.97,7.97,7.97,7.97,0.0,0.0,0.0,0.87580293
7.98,7.98,7.98,7.98,0.0,0.0,0.0,0.87559479
7.99,7.99,7.99,7.99,0.0,0.0,0.0,0.88263365
8.0,8.0,8.0,8.0,0.0,0.0,0.0,0.88237284
8.01,8.01,8.01,8.01,0.0,0.0,0.0,0.88385563
8.02,8.02,8.02,8.02,0.0,0.0,0.0,0.87559479
8.03,8.03,8.03,8.03,0.0,0.0,0.0,0.88156781
8.04,8.04,8.04,8.04,0.0,0.0,0.0,0.87559479
8.05,8.05,8.05,8.05,0.0,0.0,0.0,0.88324665
8.06,8.06,8.06,8.06,0.0,0.0,0.0,0.87704432
8.07,8.07,8.07,8.07,0.0,0.0,0.0,0.87732831
8.08,8.08,8.08,8.08,0.0,0.0,0.0,0.88147073
8.09,8.09,8.09,8.09,0.0,0.0,0.0,0.88788551
8.1,8.1,8.1,8.1,0.0,0.0,0.0,0.88314722
8.11,8.11,8.11,8.11,0.0,0.0,0.0,0.87983614
8.12,8.12,8.12,8.12,0.0,0.0,0.0,0.88290325
8.13,8.13,8.13,8.13,0.0,0.0,0.0,0.88248252
8.14,8.14,8.14,8.14,0.0,0.0,0.0,0.89646312
8.15,8.15,8.15,8.15,0.0,0.0,0.0,0.88964543
8.16,8.16,8.16,8.16,0.0,0.0,0.0,0.8838439
8.17,8.17,8.17,8.17,0.0,0.0,0.0,0.87759587
8.18,8.18,8.18,8.18,0.0,0.0,0.0,0.88382382
8.19,8.19,8.19,8.19,0.0,0.0,0.0,0.87906512
8.2,8.2,8.2,8.2,0.0,0.0,0.0,0.87559479
8.21,8.21,8.21,8.21,0.0,0.0,0.0,0.87643461
8.22,8.22,8.22,8.22,0.0,0.0,0.0,0.87614548
8.23,8.23,8.23,8.23,0.0,0.0,0.0,0.87559479
8.24,8.24,8.24,8.24,0.0,0.0,0.0,0.87559479
8.25,8.25,8.25,8.25,0.0,0.0,0.0,0.87559479
8.26,8.26,8.26,8.26,0.0,0.0,0.0,0.87559479
8.27,8.27,8.27,8.27,0.0,0.0,0.0,0.87559479
8.28,8.28,8.28,8.28,0.0,0.0,0.0,0.87559479
8.29,8.29,8.29,8.29,0.0,0.0,0.0,0.87559479
8.3,8.3,8.3,8.3,0.0,0.0,0.0,0.87559479
8.31,8.31,8.31,8.31,0.0,0.0,0.0,0.87559479
8.32,8.32,8.32,8.32,0.0,0.0,0.0,0.87559479
8.33,8.33,8.33,8.33,0.0,0.0,0.0,0.87559479
8.34,8.34,8.34,8.34,0.0,0.0,0.0,0.87559479
8.35,8.35,8.35,8.35,0.0,0.0,0.0,0.87559479
8.36,8.36,8.36,8.36,0.0,0.0,0.0,0.87559479
8.37,8.37,8.37,8.37,0.0,0.0,0.0,0.87559479
8.38,8.38,8.38,8.38,0.0,0.0,0.0,0.87932362
8.39,8.39,8.39,8.39,0.0,0.0,0.0,0.88114742
8.4,8.4,8.4,8.4,0.0,0.0,0.0,0.87819818
8.41,8.41,8.41,8.41,0.0,0.0,0.0,0.87559479
8.42,8.42,8.42,8.42,0.0,0.0,0.0,0.87559479
8.43,8.43,8.43,8.43,0.0,0.0,0.0,0.87559479
8.44,8.44,8.44,8.44,0.0,0.0,0.0,0.87874122
8.45,8.45,8.45,8.45,0.0,0.0,0.0,0.87559479
8.46,8.46,8.46,8.46,0.0,0.0,0.0,0.87562129
8.47,8.47,8.47,8.47,0.0,0.0,0.0,0.87559479
8.48,8.48,8.48,8.48,0.0,0.0,0.0,0.87559479
8.49,8.49,8.49,8.49,0.0,0.0,0.0,0.87559479
8.5,8.5,8.5,8.5,0.0,0.0,0.0,0.87559479
8.51,8.51,8.51,8.51,0.0,0.0,0.0,0.87559479
8.52,8.52,8.52,8.52,0.0,0.0,0.0,0.87559479
8.53,8.53,8.53,8.53,0.0,0.0,0.0,0.87579728
8.54,8.54,8.54,8.54,0.0,0.0,0.0,0.88658453
8.55,8.55,8.55,8.55,0.0,0.0,0.0,0.88215747
8.56,8.56,8.56,8.56,0.0,0.0,0.0,0.87702588
8.57,8.57,8.57,8.57,0.0,0.0,0.0,0.87773139
8.58,8.58,8.58,8.58,0.0,0.0,0.0,0.87576026
8.59,8.59,8.59,8.59,0.0,0.0,0.0,0.87559479
8.6,8.6,8.6,8.6,0.0,0.0,0.0,0.87559479
8.61,8.61,8.61,8.61,0.0,0.0,0.0,0.87559479
8.62,8.62,8.62,8.62,0.0,0.0,0.0,0.87559479
8.63,8.63,8.63,8.63,0.0,0.0,0.0,0.87559479
8.64,8.64,8.64,8.64,0.0,0.0,0.0,0.87648038
8.65,8.65,8.65,8.65,0.0,0.0,0.0,0.87559479
8.66,8.66,8.66,8.66,0.0,0.0,0.0,0.87559479
8.67,8.67,8.67,8.67,0.0,0.0,0.0,0.87559479
8.68,8.68,8.68,8.68,0.0,0.0,0.0,0.87559479
8.69,8.69,8.69,8.69,0.0,0.0,0.0,0.87559479
8.7,8.7,8.7,8.7,0.0,0.0,0.0,0.87812333
8.71,8.71,8.71,8.71,0.0,0.0,0.0,0.8830175
8.72,8.72,8.72,8.72,0.0,0.0,0.0,0.87559479
8.73,8.73,8.73,8.73,0.0,0.0,0.0,0.8797249
8.74,8.74,8.74,8.74,0.0,0.0,0.0,0.87559479
8.75,8.75,8.75,8.75,0.0,0.0,0.0,0.87559479
8.76,8.76,8.76,8.76,0.0,0.0,0.0,0.87559479
8.77,8.77,8.77,8.77,0.0,0.0,0.0,0.87559479
8.78,8.78,8.78,8.78,0.0,0.0,0.0,0.87915293
8.79,8.79,8.79,8.79,0.0,0.0,0.0,0.87559479
8.8,8.8,8.8,8.8,0.0,0.0,0.0,0.87559479
8.81,8.81,8.81,8.81,0.0,0.0,0.0,0.87559479
8.82,8.82,8.82,8.82,0.0,0.0,0.0,0.87559479
8.83,8.83,8.83,8.83,0.0,0.0,0.0,0.87559479
8.84,8.84,8.84,8.84,0.0,0.0,0.0,0.87559479
8.85,8.85,8.85,8.85,0.0,0.0,0.0,0.87590862
8.86,8.86,8.86,8.86,0.0,0.0,0.0,0.87559479
8.87,8.87,8.87,8.87,0.0,0.0,0.0,0.87744132
8.88,8.88,8.88,8.88,0.0,0.0,0.0,0.87578403
8.89,8.89,8.89,8.89,0.0,0.0,0.0,0.87559479
8.9,8.9,8.9,8.9,0.0,0.0,0.0,0.87559479
8.91,8.91,8.91,8.91,0.0,0.0,0.0,0.87688406
8.92,8.92,8.92,8.92,0.0,0.0,0.0,0.87559479
8.93,8.93,8.93,8.93,0.0,0.0,0.0,0.87559479
8.94,8.94,8.94,8.94,0.0,0.0,0.0,0.87559479
8.95,8.95,8.95,8.95,0.0,0.0,0.0,0.87559479
8.96,8.96,8.96,8.96,0.0,0.0,0.0,0.87559479
8.97,8.97,8.97,8.97,0.0,0.0,0.0,0.87559479
8.98,8.98,8.98,8.98,0.0,0.0,0.0,0.87559479
8.99,8.99,8.99,8.99,0.0,0.0,0.0,0.87559479
9.0,9.0,9.0,9.0,0.0,0.0,0.0,0.87559479
9.01,9.01,9.01,9.01,0.0,0.0,0.0,0.87559479
9.02,9.02,9.02,9.02,0.0,0.0,0.0,0.87559479
9.03,9.03,9.03,9.03,0.0,0.0,0.0,0.87559479
9.04,9.04,9.04,9.04,0.0,0.0,0.0,0.87559479
9.05,9.05,9.05,9.05,0.0,0.0,0.0,0.87559479
9.06,9.06,9.06,9.06,0.0,0.0,0.0,0.87559479
9.07,9.07,9.07,9.07,0.0,0.0,0.0,0.87559479
9.08,9.08,9.08,9.08,0.0,0.0,0.0,0.87559479
9.09,9.09,9.09,9.09,0.0,0.0,0.0,0.87694663
9.1,9.1,9.1,9.1,0.0,0.0,0.0,0.87559479
9.11,9.11,9.11,9.11,0.0,0.0,0.0,0.87559479
9.12,9.12,9.12,9.12,0.0,0.0,0.0,0.87572493
9.13,9.13,9.13,9.13,0.0,0.0,0.0,0.87582922
9.14,9.14,9.14,9.14,0.0,0.0,0.0,0.87559479
9.15,9.15,9.15,9.15,0.0,0.0,0.0,0.87559479
9.16,9.16,9.16,9.16,0.0,0.0,0.0,0.87673609
9.17,9.17,9.17,9.17,0.0,0.0,0.0,0.8773036
9.18,9.18,9.18,9.18,0.0,0.0,0.0,0.87714784
9.19,9.19,9.19,9.19,0.0,0.0,0.0,0.87559479
9.2,9.2,9.2,9.2,0.0,0.0,0.0,0.87559479
9.21,9.21,9.21,9.21,0.0,0.0,0.0,0.8801898
9.22,9.22,9.22,9.22,0.0,0.0,0.0,0.87559479
9.23,9.23,9.23,9.23,0.0,0.0,0.0,0.87559479
9.24,9.24,9.24,9.24,0.0,0.0,0.0,0.87559479
9.25,9.25,9.25,9.25,0.0,0.0,0.0,0.87559479
9.26,9.26,9.26,9.26,0.0,0.0,0.0,0.87921723
9.27,9.27,9.27,9.27,0.0,0.0,0.0,0.87559479
9.28,9.28,9.28,9.28,0.0,0.0,0.0,0.87635921
9.29,9.29,9.29,9.29,0.0,0.0,0.0,0.87648202
9.3,9.3,9.3,9.3,0.0,0.0,0.0,0.87559479
9.31,9.31,9.31,9.31,0.0,0.0,0.0,0.87559479
9.32,9.32,9.32,9.32,0.0,0.0,0.0,0.87563151
9.33,9.33,9.33,9.33,0.0,0.0,0.0,0.87559479
9.34,9.34,9.34,9.34,0.0,0.0,0.0,0.87559479
9.35,9.35,9.35,9.35,0.0,0.0,0.0,0.87559479
9.36,9.36,9.36,9.36,0.0,0.0,0.0,0.87559479
9.37,9.37,9.37,9.37,0.0,0.0,0.0,0.87559479
9.38,9.38,9.38,9.38,0.0,0.0,0.0,0.87737228
9.39,9.39,9.39,9.39,0.0,0.0,0.0,0.87559479
9.4,9.4,9.4,9.4,0.0,0.0,0.0,0.87559479
9.41,9.41,9.41,9.41,0.0,0.0,0.0,0.87559479
9.42,9.42,9.42,9.42,0.0,0.0,0.0,0.87797991
9.43,9.43,9.43,9.43,0.0,0.0,0.0,0.87566917
9.44,9.44,9.44,9.44,0.0,0.0,0.0,0.87932316
9.45,9.45,9.45,9.45,0.0,0.0,0.0,0.87882029
9.46,9.46,9.46,9.46,0.0,0.0,0.0,0.87745466
9.47,9.47,9.47,9.47,0.0,0.0,0.0,0.87682836
9.48,9.48,9.48,9.48,0.0,0.0,0.0,0.87728
9.49,9.49,9.49,9.49,0.0,0.0,0.0,0.87919381
9.5,9.5,9.5,9.5,0.0,0.0,0.0,0.88244219
9.51,9.51,9.51,9.51,0.0,0.0,0.0,0.87987371
9.52,9.52,9.52,9.52,0.0,0.0,0.0,0.87692106
9.53,9.53,9.53,9.53,0.0,0.0,0.0,0.87559479
9.54,9.54,9.54,9.54,0.0,0.0,0.0,0.8835895
9.55,9.55,9.55,9.55,0.0,0.0,0.0,0.87850583
9.56,9.56,9.56,9.56,0.0,0.0,0.0,0.87737423
9.57,9.57,9.57,9.57,0.0,0.0,0.0,0.87559479
9.58,9.58,9.58,9.58,0.0,0.0,0.0,0.87587158
9.59,9.59,9.59,9.59,0.0,0.0,0.0,0.87559479
9.6,9.6,9.6,9.6,0.0,0.0,0.0,0.88645103
9.61,9.61,9.61,9.61,0.0,0.0,0.0,0.88123558
9.62,9.62,9.62,9.62,0.0,0.0,0.0,0.88698252
9.63,9.63,9.63,9.63,0.0,0.0,0.0,0.88210402
9.64,9.64,9.64,9.64,0.0,0.0,0.0,0.88046801
9.65,9.65,9.65,9.65,0.0,0.0,0.0,0.87560765
9.66,9.66,9.66,9.66,0.0,0.0,0.0,0.88164755
9.67,9.67,9.67,9.67,0.0,0.0,0.0,0.88071013
9.68,9.68,9.68,9.68,0.0,0.0,0.0,0.87627005
9.69,9.69,9.69,9.69,0.0,0.0,0.0,0.87579633
9.7,9.7,9.7,9.7,0.0,0.0,0.0,0.87559479
9.71,9.71,9.71,9.71,0.0,0.0,0.0,0.87559479
9.72,9.72,9.72,9.72,0.0,0.0,0.0,0.88027296
9.73,9.73,9.73,9.73,0.0,0.0,0.0,0.87907652
9.74,9.74,9.74,9.74,0.0,0.0,0.0,0.8762614
9.75,9.75,9.75,9.75,0.0,0.0,0.0,0.87736369
9.76,9.76,9.76,9.76,0.0,0.0,0.0,0.87735351
9.77,9.77,9.77,9.77,0.0,0.0,0.0,0.8841439
9.78,9.78,9.78,9.78,0.0,0.0,0.0,0.8804284
9.79,9.79,9.79,9.79,0.0,0.0,0.0,0.88301014
9.8,9.8,9.8,9.8,0.0,0.0,0.0,0.87619952
9.81,9.81,9.81,9.81,0.0,0.0,0.0,0.87848368
9.82,9.82,9.82,9.82,0.0,0.0,0.0,0.87559479
9.83,9.83,9.83,9.83,0.0,0.0,0.0,0.87559479
9.84,9.84,9.84,9.84,0.0,0.0,0.0,0.87625872
9.85,9.85,9.85,9.85,0.0,0.0,0.0,0.87770874
9.86,9.86,9.86,9.86,0.0,0.0,0.0,0.87867843
9.87,9.87,9.87,9.87,0.0,0.0,0.0,0.87559479
9.88,9.88,9.88,9.88,0.0,0.0,0.0,0.87559479
9.89,9.89,9.89,9.89,0.0,0.0,0.0,0.87559479
9.9,9.9,9.9,9.9,0.0,0.0,0.0,0.87559479
9.91,9.91,9.91,9.91,0.0,0.0,0.0,0.87559479
9.92,9.92,9.92,9.92,0.0,0.0,0.0,0.87559479
9.93,9.93,9.93,9.93,0.0,0.0,0.0,0.87559479
9.94,9.94,9.94,9.94,0.0,0.0,0.0,0.87559479
9.95,9.95,9.95,9.95,0.0,0.0,0.0,0.87559479
9.96,9.96,9.96,9.96,0.0,0.0,0.0,0.87680933
9.97,9.97,9.97,9.97,0.0,0.0,0.0,0.87605558
9.98,9.98,9.98,9.98,0.0,0.0,0.0,0.87559479
9.99,9.99,9.99,9.99,0.0,0.0,0.0,0.87559479


==> dataUdacityGTB+F.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.41955556
0.01,0.01,0.01,0.01,0.0,0.0,0.0,0.36266667
0.02,0.02,0.02,0.02,0.0,0.0,0.0,0.384
0.03,0.03,0.03,0.03,0.0,0.0,0.0,0.32
0.04,0.04,0.04,0.04,0.0,0.0,0.0,0.448
0.05,0.05,0.05,0.05,0.0,0.0,0.0,0.24888889
0.06,0.06,0.06,0.06,0.0,0.0,0.0,0.32
0.07,0.07,0.07,0.07,0.0,0.0,0.0,0.32711111
0.08,0.08,0.08,0.08,0.0,0.0,0.0,0.43377778
0.09,0.09,0.09,0.09,0.0,0.0,0.0,0.51911111
0.1,0.1,0.1,0.1,0.0,0.0,0.0,0.46222222
0.11,0.11,0.11,0.11,0.0,0.0,0.0,0.64
0.12,0.12,0.12,0.12,0.0,0.0,0.0,0.81066667
0.13,0.13,0.13,0.13,0.0,0.0,0.0,0.704
0.14,0.14,0.14,0.14,0.0,0.0,0.0,0.86044444
0.15,0.15,0.15,0.15,0.0,0.0,0.0,1.18044444
0.16,0.16,0.16,0.16,0.0,0.0,0.0,1.20888889
0.17,0.17,0.17,0.17,0.0,0.0,0.0,1.00977778
0.18,0.18,0.18,0.18,0.0,0.0,0.0,0.74666667
0.19,0.19,0.19,0.19,0.0,0.0,0.0,0.58311111
0.2,0.2,0.2,0.2,0.0,0.0,0.0,0.67555556
0.21,0.21,0.21,0.21,0.0,0.0,0.0,0.87466667
0.22,0.22,0.22,0.22,0.0,0.0,0.0,0.86755556
0.23,0.23,0.23,0.23,0.0,0.0,0.0,0.76088889
0.24,0.24,0.24,0.24,0.0,0.0,0.0,0.56177778
0.25,0.25,0.25,0.25,0.0,0.0,0.0,0.54044444
0.26,0.26,0.26,0.26,0.0,0.0,0.0,0.78222222
0.27,0.27,0.27,0.27,0.0,0.0,0.0,0.87466667
0.28,0.28,0.28,0.28,0.0,0.0,0.0,0.44088889
0.29,0.29,0.29,0.29,0.0,0.0,0.0,0.21333333
0.3,0.3,0.3,0.3,0.0,0.0,0.0,0.08533333
0.31,0.31,0.31,0.31,0.0,0.0,0.0,0.12088889
0.32,0.32,0.32,0.32,0.0,0.0,0.0,0.04977778
0.33,0.33,0.33,0.33,0.0,0.0,0.0,0.05688889
0.34,0.34,0.34,0.34,0.0,0.0,0.0,0.03555556
0.35,0.35,0.35,0.35,0.0,0.0,0.0,0.02844444
0.36,0.36,0.36,0.36,0.0,0.0,0.0,0.03555556
0.37,0.37,0.37,0.37,0.0,0.0,0.0,0.04266667
0.38,0.38,0.38,0.38,0.0,0.0,0.0,0.09244444
0.39,0.39,0.39,0.39,0.0,0.0,0.0,0.04266667
0.4,0.4,0.4,0.4,0.0,0.0,0.0,0.02133333
0.41,0.41,0.41,0.41,0.0,0.0,0.0,0.02844444
0.42,0.42,0.42,0.42,0.0,0.0,0.0,0.03555556
0.43,0.43,0.43,0.43,0.0,0.0,0.0,0.04266667
0.44,0.44,0.44,0.44,0.0,0.0,0.0,0.03555556
0.45,0.45,0.45,0.45,0.0,0.0,0.0,0.02133333
0.46,0.46,0.46,0.46,0.0,0.0,0.0,0.064
0.47,0.47,0.47,0.47,0.0,0.0,0.0,0.08533333
0.48,0.48,0.48,0.48,0.0,0.0,0.0,0.064
0.49,0.49,0.49,0.49,0.0,0.0,0.0,0.064
0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.08533333
0.51,0.51,0.51,0.51,0.0,0.0,0.0,0.09244444
0.52,0.52,0.52,0.52,0.0,0.0,0.0,0.04266667
0.53,0.53,0.53,0.53,0.0,0.0,0.0,0.09244444
0.54,0.54,0.54,0.54,0.0,0.0,0.0,0.24888889
0.55,0.55,0.55,0.55,0.0,0.0,0.0,0.39822222
0.56,0.56,0.56,0.56,0.0,0.0,0.0,0.40533333
0.57,0.57,0.57,0.57,0.0,0.0,0.0,0.41955556
0.58,0.58,0.58,0.58,0.0,0.0,0.0,0.36266667
0.59,0.59,0.59,0.59,0.0,0.0,0.0,0.26311111
0.6,0.6,0.6,0.6,0.0,0.0,0.0,0.32711111
0.61,0.61,0.61,0.61,0.0,0.0,0.0,0.14222222
0.62,0.62,0.62,0.62,0.0,0.0,0.0,0.128
0.63,0.63,0.63,0.63,0.0,0.0,0.0,0.17777778
0.64,0.64,0.64,0.64,0.0,0.0,0.0,0.13511111
0.65,0.65,0.65,0.65,0.0,0.0,0.0,0.22755556
0.66,0.66,0.66,0.66,0.0,0.0,0.0,0.41955556
0.67,0.67,0.67,0.67,0.0,0.0,0.0,0.46222222
0.68,0.68,0.68,0.68,0.0,0.0,0.0,0.22755556
0.69,0.69,0.69,0.69,0.0,0.0,0.0,0.17777778
0.7,0.7,0.7,0.7,0.0,0.0,0.0,0.12088889
0.71,0.71,0.71,0.71,0.0,0.0,0.0,0.14222222
0.72,0.72,0.72,0.72,0.0,0.0,0.0,0.07911111
0.73,0.73,0.73,0.73,0.0,0.0,0.0,0.128
0.74,0.74,0.74,0.74,0.0,0.0,0.0,0.19911111
0.75,0.75,0.75,0.75,0.0,0.0,0.0,0.14222222
0.76,0.76,0.76,0.76,0.0,0.0,0.0,0.01422222
0.77,0.77,0.77,0.77,0.0,0.0,0.0,0.01422222
0.78,0.78,0.78,0.78,0.0,0.0,0.0,0.02133333
0.79,0.79,0.79,0.79,0.0,0.0,0.0,0.14933333
0.8,0.8,0.8,0.8,0.0,0.0,0.0,0.10933333
0.81,0.81,0.81,0.81,0.0,0.0,0.0,0.14933333
0.82,0.82,0.82,0.82,0.0,0.0,0.0,0.15644444
0.83,0.83,0.83,0.83,0.0,0.0,0.0,0.23466667
0.84,0.84,0.84,0.84,0.0,0.0,0.0,0.35555556
0.85,0.85,0.85,0.85,0.0,0.0,0.0,0.54755556
0.86,0.86,0.86,0.86,0.0,0.0,0.0,0.39822222
0.87,0.87,0.87,0.87,0.0,0.0,0.0,0.48888889
0.88,0.88,0.88,0.88,0.0,0.0,0.0,0.60711111
0.89,0.89,0.89,0.89,0.0,0.0,0.0,0.61155556
0.9,0.9,0.9,0.9,0.0,0.0,0.0,0.384
0.91,0.91,0.91,0.91,0.0,0.0,0.0,0.30577778
0.92,0.92,0.92,0.92,0.0,0.0,0.0,0.256
0.93,0.93,0.93,0.93,0.0,0.0,0.0,0.384
0.94,0.94,0.94,0.94,0.0,0.0,0.0,0.52444444
0.95,0.95,0.95,0.95,0.0,0.0,0.0,0.344
0.96,0.96,0.96,0.96,0.0,0.0,0.0,0.14044444
0.97,0.97,0.97,0.97,0.0,0.0,0.0,0.07111111
0.98,0.98,0.98,0.98,0.0,0.0,0.0,0.05955556
0.99,0.99,0.99,0.99,0.0,0.0,0.0,0.22044444
1.0,1.0,1.0,1.0,0.0,0.0,0.0,0.78222222
1.01,1.01,1.01,1.01,0.0,0.0,0.0,0.53688889
1.02,1.02,1.02,1.02,0.0,0.0,0.0,0.68177778
1.03,1.03,1.03,1.03,0.0,0.0,0.0,0.46755556
1.04,1.04,1.04,1.04,0.0,0.0,0.0,0.192
1.05,1.05,1.05,1.05,0.0,0.0,0.0,0.04266667
1.06,1.06,1.06,1.06,0.0,0.0,0.0,0.04977778
1.07,1.07,1.07,1.07,0.0,0.0,0.0,0.02133333
1.08,1.08,1.08,1.08,0.0,0.0,0.0,0.14222222
1.09,1.09,1.09,1.09,0.0,0.0,0.0,0.31288889
1.1,1.1,1.1,1.1,0.0,0.0,0.0,0.35911111
1.11,1.11,1.11,1.11,0.0,0.0,0.0,0.192
1.12,1.12,1.12,1.12,0.0,0.0,0.0,0.18488889
1.13,1.13,1.13,1.13,0.0,0.0,0.0,0.10666667
1.14,1.14,1.14,1.14,0.0,0.0,0.0,0.11377778
1.15,1.15,1.15,1.15,0.0,0.0,0.0,0.22311111
1.16,1.16,1.16,1.16,0.0,0.0,0.0,0.36533333
1.17,1.17,1.17,1.17,0.0,0.0,0.0,0.15466667
1.18,1.18,1.18,1.18,0.0,0.0,0.0,0.07111111
1.19,1.19,1.19,1.19,0.0,0.0,0.0,0.04266667
1.2,1.2,1.2,1.2,0.0,0.0,0.0,0.15644444
1.21,1.21,1.21,1.21,0.0,0.0,0.0,0.24177778
1.22,1.22,1.22,1.22,0.0,0.0,0.0,0.53333333
1.23,1.23,1.23,1.23,0.0,0.0,0.0,0.46933333
1.24,1.24,1.24,1.24,0.0,0.0,0.0,0.59377778
1.25,1.25,1.25,1.25,0.0,0.0,0.0,0.51466667
1.26,1.26,1.26,1.26,0.0,0.0,0.0,0.33422222
1.27,1.27,1.27,1.27,0.0,0.0,0.0,0.12088889
1.28,1.28,1.28,1.28,0.0,0.0,0.0,0.12088889
1.29,1.29,1.29,1.29,0.0,0.0,0.0,0.15644444
1.3,1.3,1.3,1.3,0.0,0.0,0.0,0.18488889
1.31,1.31,1.31,1.31,0.0,0.0,0.0,0.25155556
1.32,1.32,1.32,1.32,0.0,0.0,0.0,0.30666667
1.33,1.33,1.33,1.33,0.0,0.0,0.0,0.17066667
1.34,1.34,1.34,1.34,0.0,0.0,0.0,0.42933333
1.35,1.35,1.35,1.35,0.0,0.0,0.0,0.13511111
1.36,1.36,1.36,1.36,0.0,0.0,0.0,0.128
1.37,1.37,1.37,1.37,0.0,0.0,0.0,0.16355556
1.38,1.38,1.38,1.38,0.0,0.0,0.0,0.22755556
1.39,1.39,1.39,1.39,0.0,0.0,0.0,0.17066667
1.4,1.4,1.4,1.4,0.0,0.0,0.0,0.192
1.41,1.41,1.41,1.41,0.0,0.0,0.0,0.22755556
1.42,1.42,1.42,1.42,0.0,0.0,0.0,0.23111111
1.43,1.43,1.43,1.43,0.0,0.0,0.0,0.15644444
1.44,1.44,1.44,1.44,0.0,0.0,0.0,0.29422222
1.45,1.45,1.45,1.45,0.0,0.0,0.0,0.38666667
1.46,1.46,1.46,1.46,0.0,0.0,0.0,0.40088889
1.47,1.47,1.47,1.47,0.0,0.0,0.0,0.46488889
1.48,1.48,1.48,1.48,0.0,0.0,0.0,0.42755556
1.49,1.49,1.49,1.49,0.0,0.0,0.0,0.35822222
1.5,1.5,1.5,1.5,0.0,0.0,0.0,0.42222222
1.51,1.51,1.51,1.51,0.0,0.0,0.0,0.35644444
1.52,1.52,1.52,1.52,0.0,0.0,0.0,0.392
1.53,1.53,1.53,1.53,0.0,0.0,0.0,0.25955556
1.54,1.54,1.54,1.54,0.0,0.0,0.0,0.16
1.55,1.55,1.55,1.55,0.0,0.0,0.0,0.17777778
1.56,1.56,1.56,1.56,0.0,0.0,0.0,0.16888889
1.57,1.57,1.57,1.57,0.0,0.0,0.0,0.09244444
1.58,1.58,1.58,1.58,0.0,0.0,0.0,0.12088889
1.59,1.59,1.59,1.59,0.0,0.0,0.0,0.11377778
1.6,1.6,1.6,1.6,0.0,0.0,0.0,0.09955556
1.61,1.61,1.61,1.61,0.0,0.0,0.0,0.12088889
1.62,1.62,1.62,1.62,0.0,0.0,0.0,0.14222222
1.63,1.63,1.63,1.63,0.0,0.0,0.0,0.14222222
1.64,1.64,1.64,1.64,0.0,0.0,0.0,0.14222222
1.65,1.65,1.65,1.65,0.0,0.0,0.0,0.14933333
1.66,1.66,1.66,1.66,0.0,0.0,0.0,0.12088889
1.67,1.67,1.67,1.67,0.0,0.0,0.0,0.128
1.68,1.68,1.68,1.68,0.0,0.0,0.0,0.15644444
1.69,1.69,1.69,1.69,0.0,0.0,0.0,0.13511111
1.7,1.7,1.7,1.7,0.0,0.0,0.0,0.15644444
1.71,1.71,1.71,1.71,0.0,0.0,0.0,0.14933333
1.72,1.72,1.72,1.72,0.0,0.0,0.0,0.128
1.73,1.73,1.73,1.73,0.0,0.0,0.0,0.18488889
1.74,1.74,1.74,1.74,0.0,0.0,0.0,0.21333333
1.75,1.75,1.75,1.75,0.0,0.0,0.0,0.19466667
1.76,1.76,1.76,1.76,0.0,0.0,0.0,0.128
1.77,1.77,1.77,1.77,0.0,0.0,0.0,0.09244444
1.78,1.78,1.78,1.78,0.0,0.0,0.0,0.14933333
1.79,1.79,1.79,1.79,0.0,0.0,0.0,0.17066667
1.8,1.8,1.8,1.8,0.0,0.0,0.0,0.20622222
1.81,1.81,1.81,1.81,0.0,0.0,0.0,0.29866667
1.82,1.82,1.82,1.82,0.0,0.0,0.0,0.14222222
1.83,1.83,1.83,1.83,0.0,0.0,0.0,0.24888889
1.84,1.84,1.84,1.84,0.0,0.0,0.0,0.23466667
1.85,1.85,1.85,1.85,0.0,0.0,0.0,0.20622222
1.86,1.86,1.86,1.86,0.0,0.0,0.0,0.27022222
1.87,1.87,1.87,1.87,0.0,0.0,0.0,0.22044444
1.88,1.88,1.88,1.88,0.0,0.0,0.0,0.24888889
1.89,1.89,1.89,1.89,0.0,0.0,0.0,0.26311111
1.9,1.9,1.9,1.9,0.0,0.0,0.0,0.19911111
1.91,1.91,1.91,1.91,0.0,0.0,0.0,0.27733333
1.92,1.92,1.92,1.92,0.0,0.0,0.0,0.384
1.93,1.93,1.93,1.93,0.0,0.0,0.0,0.41955556
1.94,1.94,1.94,1.94,0.0,0.0,0.0,0.33688889
1.95,1.95,1.95,1.95,0.0,0.0,0.0,0.56622222
1.96,1.96,1.96,1.96,0.0,0.0,0.0,0.432
1.97,1.97,1.97,1.97,0.0,0.0,0.0,0.52444444
1.98,1.98,1.98,1.98,0.0,0.0,0.0,0.32977778
1.99,1.99,1.99,1.99,0.0,0.0,0.0,0.32266667
2.0,2.0,2.0,2.0,0.0,0.0,0.0,0.25155556
2.01,2.01,2.01,2.01,0.0,0.0,0.0,0.25866667
2.02,2.02,2.02,2.02,0.0,0.0,0.0,0.2
2.03,2.03,2.03,2.03,0.0,0.0,0.0,0.16888889
2.04,2.04,2.04,2.04,0.0,0.0,0.0,0.23466667
2.05,2.05,2.05,2.05,0.0,0.0,0.0,0.23822222
2.06,2.06,2.06,2.06,0.0,0.0,0.0,0.17155556
2.07,2.07,2.07,2.07,0.0,0.0,0.0,0.20266667
2.08,2.08,2.08,2.08,0.0,0.0,0.0,0.16622222
2.09,2.09,2.09,2.09,0.0,0.0,0.0,0.13333333
2.1,2.1,2.1,2.1,0.0,0.0,0.0,0.14488889
2.11,2.11,2.11,2.11,0.0,0.0,0.0,0.15466667
2.12,2.12,2.12,2.12,0.0,0.0,0.0,0.16622222
2.13,2.13,2.13,2.13,0.0,0.0,0.0,0.17777778
2.14,2.14,2.14,2.14,0.0,0.0,0.0,0.16444444
2.15,2.15,2.15,2.15,0.0,0.0,0.0,0.16
2.16,2.16,2.16,2.16,0.0,0.0,0.0,0.14755556
2.17,2.17,2.17,2.17,0.0,0.0,0.0,0.14933333
2.18,2.18,2.18,2.18,0.0,0.0,0.0,0.14044444
2.19,2.19,2.19,2.19,0.0,0.0,0.0,0.08622222
2.2,2.2,2.2,2.2,0.0,0.0,0.0,0.12888889
2.21,2.21,2.21,2.21,0.0,0.0,0.0,0.13333333
2.22,2.22,2.22,2.22,0.0,0.0,0.0,0.14044444
2.23,2.23,2.23,2.23,0.0,0.0,0.0,0.14311111
2.24,2.24,2.24,2.24,0.0,0.0,0.0,0.07644444
2.25,2.25,2.25,2.25,0.0,0.0,0.0,0.13511111
2.26,2.26,2.26,2.26,0.0,0.0,0.0,0.15466667
2.27,2.27,2.27,2.27,0.0,0.0,0.0,0.15733333
2.28,2.28,2.28,2.28,0.0,0.0,0.0,0.16
2.29,2.29,2.29,2.29,0.0,0.0,0.0,0.15733333
2.3,2.3,2.3,2.3,0.0,0.0,0.0,0.11644444
2.31,2.31,2.31,2.31,0.0,0.0,0.0,0.16177778
2.32,2.32,2.32,2.32,0.0,0.0,0.0,0.12622222
2.33,2.33,2.33,2.33,0.0,0.0,0.0,0.14488889
2.34,2.34,2.34,2.34,0.0,0.0,0.0,0.16888889
2.35,2.35,2.35,2.35,0.0,0.0,0.0,0.13333333
2.36,2.36,2.36,2.36,0.0,0.0,0.0,0.14755556
2.37,2.37,2.37,2.37,0.0,0.0,0.0,0.15022222
2.38,2.38,2.38,2.38,0.0,0.0,0.0,0.16888889
2.39,2.39,2.39,2.39,0.0,0.0,0.0,0.13333333
2.4,2.4,2.4,2.4,0.0,0.0,0.0,0.11466667
2.41,2.41,2.41,2.41,0.0,0.0,0.0,0.10933333
2.42,2.42,2.42,2.42,0.0,0.0,0.0,0.14311111
2.43,2.43,2.43,2.43,0.0,0.0,0.0,0.15288889
2.44,2.44,2.44,2.44,0.0,0.0,0.0,0.14755556
2.45,2.45,2.45,2.45,0.0,0.0,0.0,0.16444444
2.46,2.46,2.46,2.46,0.0,0.0,0.0,0.13066667
2.47,2.47,2.47,2.47,0.0,0.0,0.0,0.176
2.48,2.48,2.48,2.48,0.0,0.0,0.0,0.128
2.49,2.49,2.49,2.49,0.0,0.0,0.0,0.15911111
2.5,2.5,2.5,2.5,0.0,0.0,0.0,0.15733333
2.51,2.51,2.51,2.51,0.0,0.0,0.0,0.17155556
2.52,2.52,2.52,2.52,0.0,0.0,0.0,0.2
2.53,2.53,2.53,2.53,0.0,0.0,0.0,0.16177778
2.54,2.54,2.54,2.54,0.0,0.0,0.0,0.16177778
2.55,2.55,2.55,2.55,0.0,0.0,0.0,0.136
2.56,2.56,2.56,2.56,0.0,0.0,0.0,0.15466667
2.57,2.57,2.57,2.57,0.0,0.0,0.0,0.16177778
2.58,2.58,2.58,2.58,0.0,0.0,0.0,0.15022222
2.59,2.59,2.59,2.59,0.0,0.0,0.0,0.15911111
2.6,2.6,2.6,2.6,0.0,0.0,0.0,0.15288889
2.61,2.61,2.61,2.61,0.0,0.0,0.0,0.16444444
2.62,2.62,2.62,2.62,0.0,0.0,0.0,0.17155556
2.63,2.63,2.63,2.63,0.0,0.0,0.0,0.16
2.64,2.64,2.64,2.64,0.0,0.0,0.0,0.176
2.65,2.65,2.65,2.65,0.0,0.0,0.0,0.13777778
2.66,2.66,2.66,2.66,0.0,0.0,0.0,0.15911111
2.67,2.67,2.67,2.67,0.0,0.0,0.0,0.15022222
2.68,2.68,2.68,2.68,0.0,0.0,0.0,0.15466667
2.69,2.69,2.69,2.69,0.0,0.0,0.0,0.136
2.7,2.7,2.7,2.7,0.0,0.0,0.0,0.12622222
2.71,2.71,2.71,2.71,0.0,0.0,0.0,0.14755556
2.72,2.72,2.72,2.72,0.0,0.0,0.0,0.16177778
2.73,2.73,2.73,2.73,0.0,0.0,0.0,0.16177778
2.74,2.74,2.74,2.74,0.0,0.0,0.0,0.16177778
2.75,2.75,2.75,2.75,0.0,0.0,0.0,0.16
2.76,2.76,2.76,2.76,0.0,0.0,0.0,0.15466667
2.77,2.77,2.77,2.77,0.0,0.0,0.0,0.13333333
2.78,2.78,2.78,2.78,0.0,0.0,0.0,0.17155556
2.79,2.79,2.79,2.79,0.0,0.0,0.0,0.136
2.8,2.8,2.8,2.8,0.0,0.0,0.0,0.17155556
2.81,2.81,2.81,2.81,0.0,0.0,0.0,0.15733333
2.82,2.82,2.82,2.82,0.0,0.0,0.0,0.17333333
2.83,2.83,2.83,2.83,0.0,0.0,0.0,0.18311111
2.84,2.84,2.84,2.84,0.0,0.0,0.0,0.14755556
2.85,2.85,2.85,2.85,0.0,0.0,0.0,0.16177778
2.86,2.86,2.86,2.86,0.0,0.0,0.0,0.15288889
2.87,2.87,2.87,2.87,0.0,0.0,0.0,0.14222222
2.88,2.88,2.88,2.88,0.0,0.0,0.0,0.14488889
2.89,2.89,2.89,2.89,0.0,0.0,0.0,0.14488889
2.9,2.9,2.9,2.9,0.0,0.0,0.0,0.12355556
2.91,2.91,2.91,2.91,0.0,0.0,0.0,0.17333333
2.92,2.92,2.92,2.92,0.0,0.0,0.0,0.16177778
2.93,2.93,2.93,2.93,0.0,0.0,0.0,0.17333333
2.94,2.94,2.94,2.94,0.0,0.0,0.0,0.13066667
2.95,2.95,2.95,2.95,0.0,0.0,0.0,0.14755556
2.96,2.96,2.96,2.96,0.0,0.0,0.0,0.13777778
2.97,2.97,2.97,2.97,0.0,0.0,0.0,0.18044444
2.98,2.98,2.98,2.98,0.0,0.0,0.0,0.15733333
2.99,2.99,2.99,2.99,0.0,0.0,0.0,0.15733333
3.0,3.0,3.0,3.0,0.0,0.0,0.0,0.16888889
3.01,3.01,3.01,3.01,0.0,0.0,0.0,0.15466667
3.02,3.02,3.02,3.02,0.0,0.0,0.0,0.15911111
3.03,3.03,3.03,3.03,0.0,0.0,0.0,0.16177778
3.04,3.04,3.04,3.04,0.0,0.0,0.0,0.18044444
3.05,3.05,3.05,3.05,0.0,0.0,0.0,0.136
3.06,3.06,3.06,3.06,0.0,0.0,0.0,0.176
3.07,3.07,3.07,3.07,0.0,0.0,0.0,0.18044444
3.08,3.08,3.08,3.08,0.0,0.0,0.0,0.17866667
3.09,3.09,3.09,3.09,0.0,0.0,0.0,0.18577778
3.1,3.1,3.1,3.1,0.0,0.0,0.0,0.18577778
3.11,3.11,3.11,3.11,0.0,0.0,0.0,0.16888889
3.12,3.12,3.12,3.12,0.0,0.0,0.0,0.11377778
3.13,3.13,3.13,3.13,0.0,0.0,0.0,0.11911111
3.14,3.14,3.14,3.14,0.0,0.0,0.0,0.112
3.15,3.15,3.15,3.15,0.0,0.0,0.0,0.28888889
3.16,3.16,3.16,3.16,0.0,0.0,0.0,0.22044444
3.17,3.17,3.17,3.17,0.0,0.0,0.0,0.16711111
3.18,3.18,3.18,3.18,0.0,0.0,0.0,0.02844444
3.19,3.19,3.19,3.19,0.0,0.0,0.0,0.01422222
3.2,3.2,3.2,3.2,0.0,0.0,0.0,0.02133333
3.21,3.21,3.21,3.21,0.0,0.0,0.0,0.0
3.22,3.22,3.22,3.22,0.0,0.0,0.0,0.00711111
3.23,3.23,3.23,3.23,0.0,0.0,0.0,0.04266667
3.24,3.24,3.24,3.24,0.0,0.0,0.0,0.22311111
3.25,3.25,3.25,3.25,0.0,0.0,0.0,0.25866667
3.26,3.26,3.26,3.26,0.0,0.0,0.0,0.176
3.27,3.27,3.27,3.27,0.0,0.0,0.0,0.40533333
3.28,3.28,3.28,3.28,0.0,0.0,0.0,0.46933333
3.29,3.29,3.29,3.29,0.0,0.0,0.0,0.512
3.3,3.3,3.3,3.3,0.0,0.0,0.0,0.576
3.31,3.31,3.31,3.31,0.0,0.0,0.0,0.75377778
3.32,3.32,3.32,3.32,0.0,0.0,0.0,0.80355556
3.33,3.33,3.33,3.33,0.0,0.0,0.0,0.78933333
3.34,3.34,3.34,3.34,0.0,0.0,0.0,0.59022222
3.35,3.35,3.35,3.35,0.0,0.0,0.0,0.69688889
3.36,3.36,3.36,3.36,0.0,0.0,0.0,0.78222222
3.37,3.37,3.37,3.37,0.0,0.0,0.0,0.59733333
3.38,3.38,3.38,3.38,0.0,0.0,0.0,0.73955556
3.39,3.39,3.39,3.39,0.0,0.0,0.0,0.69688889
3.4,3.4,3.4,3.4,0.0,0.0,0.0,0.51466667
3.41,3.41,3.41,3.41,0.0,0.0,0.0,0.46222222
3.42,3.42,3.42,3.42,0.0,0.0,0.0,0.36977778
3.43,3.43,3.43,3.43,0.0,0.0,0.0,0.47644444
3.44,3.44,3.44,3.44,0.0,0.0,0.0,0.69688889
3.45,3.45,3.45,3.45,0.0,0.0,0.0,0.80355556
3.46,3.46,3.46,3.46,0.0,0.0,0.0,0.99555556
3.47,3.47,3.47,3.47,0.0,0.0,0.0,1.19466667
3.48,3.48,3.48,3.48,0.0,0.0,0.0,1.01688889
3.49,3.49,3.49,3.49,0.0,0.0,0.0,0.72533333
3.5,3.5,3.5,3.5,0.0,0.0,0.0,0.67555556
3.51,3.51,3.51,3.51,0.0,0.0,0.0,0.69688889
3.52,3.52,3.52,3.52,0.0,0.0,0.0,0.54755556
3.53,3.53,3.53,3.53,0.0,0.0,0.0,0.37688889
3.54,3.54,3.54,3.54,0.0,0.0,0.0,0.24888889
3.55,3.55,3.55,3.55,0.0,0.0,0.0,0.18488889
3.56,3.56,3.56,3.56,0.0,0.0,0.0,0.27022222
3.57,3.57,3.57,3.57,0.0,0.0,0.0,0.24177778
3.58,3.58,3.58,3.58,0.0,0.0,0.0,0.27022222
3.59,3.59,3.59,3.59,0.0,0.0,0.0,0.32711111
3.6,3.6,3.6,3.6,0.0,0.0,0.0,0.512
3.61,3.61,3.61,3.61,0.0,0.0,0.0,0.62577778
3.62,3.62,3.62,3.62,0.0,0.0,0.0,0.56177778
3.63,3.63,3.63,3.63,0.0,0.0,0.0,0.86044444
3.64,3.64,3.64,3.64,0.0,0.0,0.0,0.93866667
3.65,3.65,3.65,3.65,0.0,0.0,0.0,0.80355556
3.66,3.66,3.66,3.66,0.0,0.0,0.0,0.82488889
3.67,3.67,3.67,3.67,0.0,0.0,0.0,0.98133333
3.68,3.68,3.68,3.68,0.0,0.0,0.0,0.93155556
3.69,3.69,3.69,3.69,0.0,0.0,0.0,0.86044444
3.7,3.7,3.7,3.7,0.0,0.0,0.0,0.86755556
3.71,3.71,3.71,3.71,0.0,0.0,0.0,0.96
3.72,3.72,3.72,3.72,0.0,0.0,0.0,0.92444444
3.73,3.73,3.73,3.73,0.0,0.0,0.0,0.90311111
3.74,3.74,3.74,3.74,0.0,0.0,0.0,0.90311111
3.75,3.75,3.75,3.75,0.0,0.0,0.0,0.832
3.76,3.76,3.76,3.76,0.0,0.0,0.0,0.91733333
3.77,3.77,3.77,3.77,0.0,0.0,0.0,0.93155556
3.78,3.78,3.78,3.78,0.0,0.0,0.0,0.95288889
3.79,3.79,3.79,3.79,0.0,0.0,0.0,0.94577778
3.8,3.8,3.8,3.8,0.0,0.0,0.0,0.92444444
3.81,3.81,3.81,3.81,0.0,0.0,0.0,0.94577778
3.82,3.82,3.82,3.82,0.0,0.0,0.0,0.90311111
3.83,3.83,3.83,3.83,0.0,0.0,0.0,0.88888889
3.84,3.84,3.84,3.84,0.0,0.0,0.0,0.93155556
3.85,3.85,3.85,3.85,0.0,0.0,0.0,0.91733333
3.86,3.86,3.86,3.86,0.0,0.0,0.0,0.92444444
3.87,3.87,3.87,3.87,0.0,0.0,0.0,0.88177778
3.88,3.88,3.88,3.88,0.0,0.0,0.0,0.92444444
3.89,3.89,3.89,3.89,0.0,0.0,0.0,1.03111111
3.9,3.9,3.9,3.9,0.0,0.0,0.0,0.93866667
3.91,3.91,3.91,3.91,0.0,0.0,0.0,1.00266667
3.92,3.92,3.92,3.92,0.0,0.0,0.0,1.01688889
3.93,3.93,3.93,3.93,0.0,0.0,0.0,0.95288889
3.94,3.94,3.94,3.94,0.0,0.0,0.0,1.16622222
3.95,3.95,3.95,3.95,0.0,0.0,0.0,0.97422222
3.96,3.96,3.96,3.96,0.0,0.0,0.0,1.05955556
3.97,3.97,3.97,3.97,0.0,0.0,0.0,1.10933333
3.98,3.98,3.98,3.98,0.0,0.0,0.0,0.52622222
3.99,3.99,3.99,3.99,0.0,0.0,0.0,0.75377778
4.0,4.0,4.0,4.0,0.0,0.0,0.0,0.82488889
4.01,4.01,4.01,4.01,0.0,0.0,0.0,0.91022222
4.02,4.02,4.02,4.02,0.0,0.0,0.0,1.024
4.03,4.03,4.03,4.03,0.0,0.0,0.0,0.91733333
4.04,4.04,4.04,4.04,0.0,0.0,0.0,0.512
4.05,4.05,4.05,4.05,0.0,0.0,0.0,0.53333333
4.06,4.06,4.06,4.06,0.0,0.0,0.0,0.71822222
4.07,4.07,4.07,4.07,0.0,0.0,0.0,0.61155556
4.08,4.08,4.08,4.08,0.0,0.0,0.0,0.64
4.09,4.09,4.09,4.09,0.0,0.0,0.0,0.64711111
4.1,4.1,4.1,4.1,0.0,0.0,0.0,0.74666667
4.11,4.11,4.11,4.11,0.0,0.0,0.0,1.01688889
4.12,4.12,4.12,4.12,0.0,0.0,0.0,0.88888889
4.13,4.13,4.13,4.13,0.0,0.0,0.0,0.78933333
4.14,4.14,4.14,4.14,0.0,0.0,0.0,0.91022222
4.15,4.15,4.15,4.15,0.0,0.0,0.0,0.49066667
4.16,4.16,4.16,4.16,0.0,0.0,0.0,0.58311111
4.17,4.17,4.17,4.17,0.0,0.0,0.0,0.71822222
4.18,4.18,4.18,4.18,0.0,0.0,0.0,0.67555556
4.19,4.19,4.19,4.19,0.0,0.0,0.0,0.61155556
4.2,4.2,4.2,4.2,0.0,0.0,0.0,0.79644444
4.21,4.21,4.21,4.21,0.0,0.0,0.0,0.78933333
4.22,4.22,4.22,4.22,0.0,0.0,0.0,0.61866667
4.23,4.23,4.23,4.23,0.0,0.0,0.0,0.448
4.24,4.24,4.24,4.24,0.0,0.0,0.0,0.37688889
4.25,4.25,4.25,4.25,0.0,0.0,0.0,0.24177778
4.26,4.26,4.26,4.26,0.0,0.0,0.0,0.28444444
4.27,4.27,4.27,4.27,0.0,0.0,0.0,0.22044444
4.28,4.28,4.28,4.28,0.0,0.0,0.0,0.15644444
4.29,4.29,4.29,4.29,0.0,0.0,0.0,0.07111111
4.3,4.3,4.3,4.3,0.0,0.0,0.0,0.33422222
4.31,4.31,4.31,4.31,0.0,0.0,0.0,0.22755556
4.32,4.32,4.32,4.32,0.0,0.0,0.0,0.27733333
4.33,4.33,4.33,4.33,0.0,0.0,0.0,0.35555556
4.34,4.34,4.34,4.34,0.0,0.0,0.0,0.32
4.35,4.35,4.35,4.35,0.0,0.0,0.0,0.50488889
4.36,4.36,4.36,4.36,0.0,0.0,0.0,0.384
4.37,4.37,4.37,4.37,0.0,0.0,0.0,0.40533333
4.38,4.38,4.38,4.38,0.0,0.0,0.0,0.46222222
4.39,4.39,4.39,4.39,0.0,0.0,0.0,0.56888889
4.4,4.4,4.4,4.4,0.0,0.0,0.0,0.61155556
4.41,4.41,4.41,4.41,0.0,0.0,0.0,0.576
4.42,4.42,4.42,4.42,0.0,0.0,0.0,0.52622222
4.43,4.43,4.43,4.43,0.0,0.0,0.0,0.576
4.44,4.44,4.44,4.44,0.0,0.0,0.0,0.54755556
4.45,4.45,4.45,4.45,0.0,0.0,0.0,0.56177778
4.46,4.46,4.46,4.46,0.0,0.0,0.0,0.41955556
4.47,4.47,4.47,4.47,0.0,0.0,0.0,0.50488889
4.48,4.48,4.48,4.48,0.0,0.0,0.0,0.56177778
4.49,4.49,4.49,4.49,0.0,0.0,0.0,0.56888889
4.5,4.5,4.5,4.5,0.0,0.0,0.0,0.59022222
4.51,4.51,4.51,4.51,0.0,0.0,0.0,0.56177778
4.52,4.52,4.52,4.52,0.0,0.0,0.0,0.55466667
4.53,4.53,4.53,4.53,0.0,0.0,0.0,0.56177778
4.54,4.54,4.54,4.54,0.0,0.0,0.0,0.54044444
4.55,4.55,4.55,4.55,0.0,0.0,0.0,0.56177778
4.56,4.56,4.56,4.56,0.0,0.0,0.0,0.576
4.57,4.57,4.57,4.57,0.0,0.0,0.0,0.56888889
4.58,4.58,4.58,4.58,0.0,0.0,0.0,0.56177778
4.59,4.59,4.59,4.59,0.0,0.0,0.0,0.59733333
4.6,4.6,4.6,4.6,0.0,0.0,0.0,0.56888889
4.61,4.61,4.61,4.61,0.0,0.0,0.0,0.56177778
4.62,4.62,4.62,4.62,0.0,0.0,0.0,0.54755556
4.63,4.63,4.63,4.63,0.0,0.0,0.0,0.55466667
4.64,4.64,4.64,4.64,0.0,0.0,0.0,0.53333333
4.65,4.65,4.65,4.65,0.0,0.0,0.0,0.54044444
4.66,4.66,4.66,4.66,0.0,0.0,0.0,0.576
4.67,4.67,4.67,4.67,0.0,0.0,0.0,0.56888889
4.68,4.68,4.68,4.68,0.0,0.0,0.0,0.56177778
4.69,4.69,4.69,4.69,0.0,0.0,0.0,0.52622222
4.7,4.7,4.7,4.7,0.0,0.0,0.0,0.54755556
4.71,4.71,4.71,4.71,0.0,0.0,0.0,0.52622222
4.72,4.72,4.72,4.72,0.0,0.0,0.0,0.54044444
4.73,4.73,4.73,4.73,0.0,0.0,0.0,0.45511111
4.74,4.74,4.74,4.74,0.0,0.0,0.0,0.448
4.75,4.75,4.75,4.75,0.0,0.0,0.0,0.27022222
4.76,4.76,4.76,4.76,0.0,0.0,0.0,0.29866667
4.77,4.77,4.77,4.77,0.0,0.0,0.0,0.73955556
4.78,4.78,4.78,4.78,0.0,0.0,0.0,1.03111111
4.79,4.79,4.79,4.79,0.0,0.0,0.0,0.84622222
4.8,4.8,4.8,4.8,0.0,0.0,0.0,0.97422222
4.81,4.81,4.81,4.81,0.0,0.0,0.0,0.576
4.82,4.82,4.82,4.82,0.0,0.0,0.0,0.41511111
4.83,4.83,4.83,4.83,0.0,0.0,0.0,0.42666667
4.84,4.84,4.84,4.84,0.0,0.0,0.0,0.53333333
4.85,4.85,4.85,4.85,0.0,0.0,0.0,0.59022222
4.86,4.86,4.86,4.86,0.0,0.0,0.0,0.72533333
4.87,4.87,4.87,4.87,0.0,0.0,0.0,0.74666667
4.88,4.88,4.88,4.88,0.0,0.0,0.0,0.59022222
4.89,4.89,4.89,4.89,0.0,0.0,0.0,0.66844444
4.9,4.9,4.9,4.9,0.0,0.0,0.0,0.73244444
4.91,4.91,4.91,4.91,0.0,0.0,0.0,0.832
4.92,4.92,4.92,4.92,0.0,0.0,0.0,0.77511111
4.93,4.93,4.93,4.93,0.0,0.0,0.0,0.47644444
4.94,4.94,4.94,4.94,0.0,0.0,0.0,0.53333333
4.95,4.95,4.95,4.95,0.0,0.0,0.0,0.69688889
4.96,4.96,4.96,4.96,0.0,0.0,0.0,0.62577778
4.97,4.97,4.97,4.97,0.0,0.0,0.0,0.71822222
4.98,4.98,4.98,4.98,0.0,0.0,0.0,0.86044444
4.99,4.99,4.99,4.99,0.0,0.0,0.0,0.97422222
5.0,5.0,5.0,5.0,0.0,0.0,0.0,1.18044444
5.01,5.01,5.01,5.01,0.0,0.0,0.0,1.17333333
5.02,5.02,5.02,5.02,0.0,0.0,0.0,1.15911111
5.03,5.03,5.03,5.03,0.0,0.0,0.0,0.99555556
5.04,5.04,5.04,5.04,0.0,0.0,0.0,1.088
5.05,5.05,5.05,5.05,0.0,0.0,0.0,0.768
5.06,5.06,5.06,5.06,0.0,0.0,0.0,0.39111111
5.07,5.07,5.07,5.07,0.0,0.0,0.0,0.68977778
5.08,5.08,5.08,5.08,0.0,0.0,0.0,0.64711111
5.09,5.09,5.09,5.09,0.0,0.0,0.0,0.50755556
5.1,5.1,5.1,5.1,0.0,0.0,0.0,0.48622222
5.11,5.11,5.11,5.11,0.0,0.0,0.0,0.39822222
5.12,5.12,5.12,5.12,0.0,0.0,0.0,0.46222222
5.13,5.13,5.13,5.13,0.0,0.0,0.0,0.21333333
5.14,5.14,5.14,5.14,0.0,0.0,0.0,0.13511111
5.15,5.15,5.15,5.15,0.0,0.0,0.0,0.09244444
5.16,5.16,5.16,5.16,0.0,0.0,0.0,0.17066667
5.17,5.17,5.17,5.17,0.0,0.0,0.0,0.04977778
5.18,5.18,5.18,5.18,0.0,0.0,0.0,0.02844444
5.19,5.19,5.19,5.19,0.0,0.0,0.0,0.04977778
5.2,5.2,5.2,5.2,0.0,0.0,0.0,0.03555556
5.21,5.21,5.21,5.21,0.0,0.0,0.0,0.09244444
5.22,5.22,5.22,5.22,0.0,0.0,0.0,0.064
5.23,5.23,5.23,5.23,0.0,0.0,0.0,0.15644444
5.24,5.24,5.24,5.24,0.0,0.0,0.0,0.09955556
5.25,5.25,5.25,5.25,0.0,0.0,0.0,0.04266667
5.26,5.26,5.26,5.26,0.0,0.0,0.0,0.04266667
5.27,5.27,5.27,5.27,0.0,0.0,0.0,0.03555556
5.28,5.28,5.28,5.28,0.0,0.0,0.0,0.03555556
5.29,5.29,5.29,5.29,0.0,0.0,0.0,0.00711111
5.3,5.3,5.3,5.3,0.0,0.0,0.0,0.02133333
5.31,5.31,5.31,5.31,0.0,0.0,0.0,0.02133333
5.32,5.32,5.32,5.32,0.0,0.0,0.0,0.01422222
5.33,5.33,5.33,5.33,0.0,0.0,0.0,0.01422222
5.34,5.34,5.34,5.34,0.0,0.0,0.0,0.01422222
5.35,5.35,5.35,5.35,0.0,0.0,0.0,0.01422222
5.36,5.36,5.36,5.36,0.0,0.0,0.0,0.01422222
5.37,5.37,5.37,5.37,0.0,0.0,0.0,0.00711111
5.38,5.38,5.38,5.38,0.0,0.0,0.0,0.00711111
5.39,5.39,5.39,5.39,0.0,0.0,0.0,0.01422222
5.4,5.4,5.4,5.4,0.0,0.0,0.0,0.02844444
5.41,5.41,5.41,5.41,0.0,0.0,0.0,0.02844444
5.42,5.42,5.42,5.42,0.0,0.0,0.0,0.02844444
5.43,5.43,5.43,5.43,0.0,0.0,0.0,0.02133333
5.44,5.44,5.44,5.44,0.0,0.0,0.0,0.0
5.45,5.45,5.45,5.45,0.0,0.0,0.0,0.01422222
5.46,5.46,5.46,5.46,0.0,0.0,0.0,0.01422222
5.47,5.47,5.47,5.47,0.0,0.0,0.0,0.02133333
5.48,5.48,5.48,5.48,0.0,0.0,0.0,0.04977778
5.49,5.49,5.49,5.49,0.0,0.0,0.0,0.01422222
5.5,5.5,5.5,5.5,0.0,0.0,0.0,0.01422222
5.51,5.51,5.51,5.51,0.0,0.0,0.0,0.01422222
5.52,5.52,5.52,5.52,0.0,0.0,0.0,0.02133333
5.53,5.53,5.53,5.53,0.0,0.0,0.0,0.01422222
5.54,5.54,5.54,5.54,0.0,0.0,0.0,0.01422222
5.55,5.55,5.55,5.55,0.0,0.0,0.0,0.01422222
5.56,5.56,5.56,5.56,0.0,0.0,0.0,0.00711111
5.57,5.57,5.57,5.57,0.0,0.0,0.0,0.00711111
5.58,5.58,5.58,5.58,0.0,0.0,0.0,0.00711111
5.59,5.59,5.59,5.59,0.0,0.0,0.0,0.02133333
5.6,5.6,5.6,5.6,0.0,0.0,0.0,0.00711111
5.61,5.61,5.61,5.61,0.0,0.0,0.0,0.00711111
5.62,5.62,5.62,5.62,0.0,0.0,0.0,0.02844444
5.63,5.63,5.63,5.63,0.0,0.0,0.0,0.00711111
5.64,5.64,5.64,5.64,0.0,0.0,0.0,0.01422222
5.65,5.65,5.65,5.65,0.0,0.0,0.0,0.0
5.66,5.66,5.66,5.66,0.0,0.0,0.0,0.02133333
5.67,5.67,5.67,5.67,0.0,0.0,0.0,0.0
5.68,5.68,5.68,5.68,0.0,0.0,0.0,0.0
5.69,5.69,5.69,5.69,0.0,0.0,0.0,0.00711111
5.7,5.7,5.7,5.7,0.0,0.0,0.0,0.0
5.71,5.71,5.71,5.71,0.0,0.0,0.0,0.00711111
5.72,5.72,5.72,5.72,0.0,0.0,0.0,0.01422222
5.73,5.73,5.73,5.73,0.0,0.0,0.0,0.03555556
5.74,5.74,5.74,5.74,0.0,0.0,0.0,0.0
5.75,5.75,5.75,5.75,0.0,0.0,0.0,0.03555556
5.76,5.76,5.76,5.76,0.0,0.0,0.0,0.01422222
5.77,5.77,5.77,5.77,0.0,0.0,0.0,0.01422222
5.78,5.78,5.78,5.78,0.0,0.0,0.0,0.02133333
5.79,5.79,5.79,5.79,0.0,0.0,0.0,0.03555556
5.8,5.8,5.8,5.8,0.0,0.0,0.0,0.02844444
5.81,5.81,5.81,5.81,0.0,0.0,0.0,0.01422222
5.82,5.82,5.82,5.82,0.0,0.0,0.0,0.04266667
5.83,5.83,5.83,5.83,0.0,0.0,0.0,0.02844444
5.84,5.84,5.84,5.84,0.0,0.0,0.0,0.02844444
5.85,5.85,5.85,5.85,0.0,0.0,0.0,0.02133333
5.86,5.86,5.86,5.86,0.0,0.0,0.0,0.01422222
5.87,5.87,5.87,5.87,0.0,0.0,0.0,0.01422222
5.88,5.88,5.88,5.88,0.0,0.0,0.0,0.01422222
5.89,5.89,5.89,5.89,0.0,0.0,0.0,0.01422222
5.9,5.9,5.9,5.9,0.0,0.0,0.0,0.02133333
5.91,5.91,5.91,5.91,0.0,0.0,0.0,0.03555556
5.92,5.92,5.92,5.92,0.0,0.0,0.0,0.02133333
5.93,5.93,5.93,5.93,0.0,0.0,0.0,0.01422222
5.94,5.94,5.94,5.94,0.0,0.0,0.0,0.0
5.95,5.95,5.95,5.95,0.0,0.0,0.0,0.01422222
5.96,5.96,5.96,5.96,0.0,0.0,0.0,0.0
5.97,5.97,5.97,5.97,0.0,0.0,0.0,0.0
5.98,5.98,5.98,5.98,0.0,0.0,0.0,0.0
5.99,5.99,5.99,5.99,0.0,0.0,0.0,0.00711111
6.0,6.0,6.0,6.0,0.0,0.0,0.0,0.00711111
6.01,6.01,6.01,6.01,0.0,0.0,0.0,0.00711111
6.02,6.02,6.02,6.02,0.0,0.0,0.0,0.00711111
6.03,6.03,6.03,6.03,0.0,0.0,0.0,0.00711111
6.04,6.04,6.04,6.04,0.0,0.0,0.0,0.0
6.05,6.05,6.05,6.05,0.0,0.0,0.0,0.0
6.06,6.06,6.06,6.06,0.0,0.0,0.0,0.0
6.07,6.07,6.07,6.07,0.0,0.0,0.0,0.00711111
6.08,6.08,6.08,6.08,0.0,0.0,0.0,0.00711111
6.09,6.09,6.09,6.09,0.0,0.0,0.0,0.00711111
6.1,6.1,6.1,6.1,0.0,0.0,0.0,0.0
6.11,6.11,6.11,6.11,0.0,0.0,0.0,0.00711111
6.12,6.12,6.12,6.12,0.0,0.0,0.0,0.0
6.13,6.13,6.13,6.13,0.0,0.0,0.0,0.00711111
6.14,6.14,6.14,6.14,0.0,0.0,0.0,0.0
6.15,6.15,6.15,6.15,0.0,0.0,0.0,0.02133333
6.16,6.16,6.16,6.16,0.0,0.0,0.0,0.00711111
6.17,6.17,6.17,6.17,0.0,0.0,0.0,0.00711111
6.18,6.18,6.18,6.18,0.0,0.0,0.0,0.00711111
6.19,6.19,6.19,6.19,0.0,0.0,0.0,0.00711111
6.2,6.2,6.2,6.2,0.0,0.0,0.0,0.0
6.21,6.21,6.21,6.21,0.0,0.0,0.0,0.00711111
6.22,6.22,6.22,6.22,0.0,0.0,0.0,0.02133333
6.23,6.23,6.23,6.23,0.0,0.0,0.0,0.01422222
6.24,6.24,6.24,6.24,0.0,0.0,0.0,0.00711111
6.25,6.25,6.25,6.25,0.0,0.0,0.0,0.00711111
6.26,6.26,6.26,6.26,0.0,0.0,0.0,0.01422222
6.27,6.27,6.27,6.27,0.0,0.0,0.0,0.00711111
6.28,6.28,6.28,6.28,0.0,0.0,0.0,0.02844444
6.29,6.29,6.29,6.29,0.0,0.0,0.0,0.02844444
6.3,6.3,6.3,6.3,0.0,0.0,0.0,0.01422222
6.31,6.31,6.31,6.31,0.0,0.0,0.0,0.01422222
6.32,6.32,6.32,6.32,0.0,0.0,0.0,0.02844444
6.33,6.33,6.33,6.33,0.0,0.0,0.0,0.01422222
6.34,6.34,6.34,6.34,0.0,0.0,0.0,0.02133333
6.35,6.35,6.35,6.35,0.0,0.0,0.0,0.00711111
6.36,6.36,6.36,6.36,0.0,0.0,0.0,0.02133333
6.37,6.37,6.37,6.37,0.0,0.0,0.0,0.02133333
6.38,6.38,6.38,6.38,0.0,0.0,0.0,0.02133333
6.39,6.39,6.39,6.39,0.0,0.0,0.0,0.01422222
6.4,6.4,6.4,6.4,0.0,0.0,0.0,0.01422222
6.41,6.41,6.41,6.41,0.0,0.0,0.0,0.0
6.42,6.42,6.42,6.42,0.0,0.0,0.0,0.01422222
6.43,6.43,6.43,6.43,0.0,0.0,0.0,0.02133333
6.44,6.44,6.44,6.44,0.0,0.0,0.0,0.01422222
6.45,6.45,6.45,6.45,0.0,0.0,0.0,0.02133333
6.46,6.46,6.46,6.46,0.0,0.0,0.0,0.04266667
6.47,6.47,6.47,6.47,0.0,0.0,0.0,0.00711111
6.48,6.48,6.48,6.48,0.0,0.0,0.0,0.02133333
6.49,6.49,6.49,6.49,0.0,0.0,0.0,0.00711111
6.5,6.5,6.5,6.5,0.0,0.0,0.0,0.02133333
6.51,6.51,6.51,6.51,0.0,0.0,0.0,0.02133333
6.52,6.52,6.52,6.52,0.0,0.0,0.0,0.00711111
6.53,6.53,6.53,6.53,0.0,0.0,0.0,0.0
6.54,6.54,6.54,6.54,0.0,0.0,0.0,0.01422222
6.55,6.55,6.55,6.55,0.0,0.0,0.0,0.01422222
6.56,6.56,6.56,6.56,0.0,0.0,0.0,0.01422222
6.57,6.57,6.57,6.57,0.0,0.0,0.0,0.04977778
6.58,6.58,6.58,6.58,0.0,0.0,0.0,0.01422222
6.59,6.59,6.59,6.59,0.0,0.0,0.0,0.02133333
6.6,6.6,6.6,6.6,0.0,0.0,0.0,0.02133333
6.61,6.61,6.61,6.61,0.0,0.0,0.0,0.02133333
6.62,6.62,6.62,6.62,0.0,0.0,0.0,0.02844444
6.63,6.63,6.63,6.63,0.0,0.0,0.0,0.01422222
6.64,6.64,6.64,6.64,0.0,0.0,0.0,0.03555556
6.65,6.65,6.65,6.65,0.0,0.0,0.0,0.02133333
6.66,6.66,6.66,6.66,0.0,0.0,0.0,0.03555556
6.67,6.67,6.67,6.67,0.0,0.0,0.0,0.02844444
6.68,6.68,6.68,6.68,0.0,0.0,0.0,0.02133333
6.69,6.69,6.69,6.69,0.0,0.0,0.0,0.01422222
6.7,6.7,6.7,6.7,0.0,0.0,0.0,0.04266667
6.71,6.71,6.71,6.71,0.0,0.0,0.0,0.03555556
6.72,6.72,6.72,6.72,0.0,0.0,0.0,0.02844444
6.73,6.73,6.73,6.73,0.0,0.0,0.0,0.02844444
6.74,6.74,6.74,6.74,0.0,0.0,0.0,0.03555556
6.75,6.75,6.75,6.75,0.0,0.0,0.0,0.02844444
6.76,6.76,6.76,6.76,0.0,0.0,0.0,0.064
6.77,6.77,6.77,6.77,0.0,0.0,0.0,0.14222222
6.78,6.78,6.78,6.78,0.0,0.0,0.0,0.07822222
6.79,6.79,6.79,6.79,0.0,0.0,0.0,0.04266667
6.8,6.8,6.8,6.8,0.0,0.0,0.0,0.11377778
6.81,6.81,6.81,6.81,0.0,0.0,0.0,0.07822222
6.82,6.82,6.82,6.82,0.0,0.0,0.0,0.04266667
6.83,6.83,6.83,6.83,0.0,0.0,0.0,0.01422222
6.84,6.84,6.84,6.84,0.0,0.0,0.0,0.04977778
6.85,6.85,6.85,6.85,0.0,0.0,0.0,0.03555556
6.86,6.86,6.86,6.86,0.0,0.0,0.0,0.02844444
6.87,6.87,6.87,6.87,0.0,0.0,0.0,0.02133333
6.88,6.88,6.88,6.88,0.0,0.0,0.0,0.02844444
6.89,6.89,6.89,6.89,0.0,0.0,0.0,0.10666667
6.9,6.9,6.9,6.9,0.0,0.0,0.0,0.02133333
6.91,6.91,6.91,6.91,0.0,0.0,0.0,0.02133333
6.92,6.92,6.92,6.92,0.0,0.0,0.0,0.05688889
6.93,6.93,6.93,6.93,0.0,0.0,0.0,0.07111111
6.94,6.94,6.94,6.94,0.0,0.0,0.0,0.128
6.95,6.95,6.95,6.95,0.0,0.0,0.0,0.35555556
6.96,6.96,6.96,6.96,0.0,0.0,0.0,0.65422222
6.97,6.97,6.97,6.97,0.0,0.0,0.0,0.448
6.98,6.98,6.98,6.98,0.0,0.0,0.0,0.41955556
6.99,6.99,6.99,6.99,0.0,0.0,0.0,0.44088889
7.0,7.0,7.0,7.0,0.0,0.0,0.0,0.37688889
7.01,7.01,7.01,7.01,0.0,0.0,0.0,0.34844444
7.02,7.02,7.02,7.02,0.0,0.0,0.0,0.29155556
7.03,7.03,7.03,7.03,0.0,0.0,0.0,0.33422222
7.04,7.04,7.04,7.04,0.0,0.0,0.0,0.35555556
7.05,7.05,7.05,7.05,0.0,0.0,0.0,0.384
7.06,7.06,7.06,7.06,0.0,0.0,0.0,0.46933333
7.07,7.07,7.07,7.07,0.0,0.0,0.0,0.44088889
7.08,7.08,7.08,7.08,0.0,0.0,0.0,0.48355556
7.09,7.09,7.09,7.09,0.0,0.0,0.0,0.512
7.1,7.1,7.1,7.1,0.0,0.0,0.0,0.49777778
7.11,7.11,7.11,7.11,0.0,0.0,0.0,0.512
7.12,7.12,7.12,7.12,0.0,0.0,0.0,0.42666667
7.13,7.13,7.13,7.13,0.0,0.0,0.0,0.46933333
7.14,7.14,7.14,7.14,0.0,0.0,0.0,0.384
7.15,7.15,7.15,7.15,0.0,0.0,0.0,0.43377778
7.16,7.16,7.16,7.16,0.0,0.0,0.0,0.42666667
7.17,7.17,7.17,7.17,0.0,0.0,0.0,0.48355556
7.18,7.18,7.18,7.18,0.0,0.0,0.0,0.47644444
7.19,7.19,7.19,7.19,0.0,0.0,0.0,0.29866667
7.2,7.2,7.2,7.2,0.0,0.0,0.0,0.34133333
7.21,7.21,7.21,7.21,0.0,0.0,0.0,0.79644444
7.22,7.22,7.22,7.22,0.0,0.0,0.0,0.74666667
7.23,7.23,7.23,7.23,0.0,0.0,0.0,0.71111111
7.24,7.24,7.24,7.24,0.0,0.0,0.0,0.43377778
7.25,7.25,7.25,7.25,0.0,0.0,0.0,0.63288889
7.26,7.26,7.26,7.26,0.0,0.0,0.0,0.54044444
7.27,7.27,7.27,7.27,0.0,0.0,0.0,0.72533333
7.28,7.28,7.28,7.28,0.0,0.0,0.0,0.54044444
7.29,7.29,7.29,7.29,0.0,0.0,0.0,0.39822222
7.3,7.3,7.3,7.3,0.0,0.0,0.0,0.26311111
7.31,7.31,7.31,7.31,0.0,0.0,0.0,0.22755556
7.32,7.32,7.32,7.32,0.0,0.0,0.0,0.16355556
7.33,7.33,7.33,7.33,0.0,0.0,0.0,0.23466667
7.34,7.34,7.34,7.34,0.0,0.0,0.0,0.21333333
7.35,7.35,7.35,7.35,0.0,0.0,0.0,0.13511111
7.36,7.36,7.36,7.36,0.0,0.0,0.0,0.12088889
7.37,7.37,7.37,7.37,0.0,0.0,0.0,0.11377778
7.38,7.38,7.38,7.38,0.0,0.0,0.0,0.08533333
7.39,7.39,7.39,7.39,0.0,0.0,0.0,0.08533333
7.4,7.4,7.4,7.4,0.0,0.0,0.0,0.04977778
7.41,7.41,7.41,7.41,0.0,0.0,0.0,0.04266667
7.42,7.42,7.42,7.42,0.0,0.0,0.0,0.05688889
7.43,7.43,7.43,7.43,0.0,0.0,0.0,0.08533333
7.44,7.44,7.44,7.44,0.0,0.0,0.0,0.10666667
7.45,7.45,7.45,7.45,0.0,0.0,0.0,0.08533333
7.46,7.46,7.46,7.46,0.0,0.0,0.0,0.04977778
7.47,7.47,7.47,7.47,0.0,0.0,0.0,0.07111111
7.48,7.48,7.48,7.48,0.0,0.0,0.0,0.07111111
7.49,7.49,7.49,7.49,0.0,0.0,0.0,0.07822222
7.5,7.5,7.5,7.5,0.0,0.0,0.0,0.07822222
7.51,7.51,7.51,7.51,0.0,0.0,0.0,0.07111111
7.52,7.52,7.52,7.52,0.0,0.0,0.0,0.064
7.53,7.53,7.53,7.53,0.0,0.0,0.0,0.07822222
7.54,7.54,7.54,7.54,0.0,0.0,0.0,0.05688889
7.55,7.55,7.55,7.55,0.0,0.0,0.0,0.05688889
7.56,7.56,7.56,7.56,0.0,0.0,0.0,0.064
7.57,7.57,7.57,7.57,0.0,0.0,0.0,0.05688889
7.58,7.58,7.58,7.58,0.0,0.0,0.0,0.07111111
7.59,7.59,7.59,7.59,0.0,0.0,0.0,0.064
7.6,7.6,7.6,7.6,0.0,0.0,0.0,0.064
7.61,7.61,7.61,7.61,0.0,0.0,0.0,0.04266667
7.62,7.62,7.62,7.62,0.0,0.0,0.0,0.05688889
7.63,7.63,7.63,7.63,0.0,0.0,0.0,0.04977778
7.64,7.64,7.64,7.64,0.0,0.0,0.0,0.04266667
7.65,7.65,7.65,7.65,0.0,0.0,0.0,0.04977778
7.66,7.66,7.66,7.66,0.0,0.0,0.0,0.04266667
7.67,7.67,7.67,7.67,0.0,0.0,0.0,0.03555556
7.68,7.68,7.68,7.68,0.0,0.0,0.0,0.04266667
7.69,7.69,7.69,7.69,0.0,0.0,0.0,0.03555556
7.7,7.7,7.7,7.7,0.0,0.0,0.0,0.04266667
7.71,7.71,7.71,7.71,0.0,0.0,0.0,0.03555556
7.72,7.72,7.72,7.72,0.0,0.0,0.0,0.04266667
7.73,7.73,7.73,7.73,0.0,0.0,0.0,0.03555556
7.74,7.74,7.74,7.74,0.0,0.0,0.0,0.02844444
7.75,7.75,7.75,7.75,0.0,0.0,0.0,0.03555556
7.76,7.76,7.76,7.76,0.0,0.0,0.0,0.04266667
7.77,7.77,7.77,7.77,0.0,0.0,0.0,0.03555556
7.78,7.78,7.78,7.78,0.0,0.0,0.0,0.02844444
7.79,7.79,7.79,7.79,0.0,0.0,0.0,0.02844444
7.8,7.8,7.8,7.8,0.0,0.0,0.0,0.02844444
7.81,7.81,7.81,7.81,0.0,0.0,0.0,0.02844444
7.82,7.82,7.82,7.82,0.0,0.0,0.0,0.02844444
7.83,7.83,7.83,7.83,0.0,0.0,0.0,0.02844444
7.84,7.84,7.84,7.84,0.0,0.0,0.0,0.02844444
7.85,7.85,7.85,7.85,0.0,0.0,0.0,0.02844444
7.86,7.86,7.86,7.86,0.0,0.0,0.0,0.04266667
7.87,7.87,7.87,7.87,0.0,0.0,0.0,0.03555556
7.88,7.88,7.88,7.88,0.0,0.0,0.0,0.04977778
7.89,7.89,7.89,7.89,0.0,0.0,0.0,0.01422222
7.9,7.9,7.9,7.9,0.0,0.0,0.0,0.02844444
7.91,7.91,7.91,7.91,0.0,0.0,0.0,0.00711111
7.92,7.92,7.92,7.92,0.0,0.0,0.0,0.01422222
7.93,7.93,7.93,7.93,0.0,0.0,0.0,0.02133333
7.94,7.94,7.94,7.94,0.0,0.0,0.0,0.02133333
7.95,7.95,7.95,7.95,0.0,0.0,0.0,0.03555556
7.96,7.96,7.96,7.96,0.0,0.0,0.0,0.02844444
7.97,7.97,7.97,7.97,0.0,0.0,0.0,0.02844444
7.98,7.98,7.98,7.98,0.0,0.0,0.0,0.02133333
7.99,7.99,7.99,7.99,0.0,0.0,0.0,0.0
8.0,8.0,8.0,8.0,0.0,0.0,0.0,0.00711111
8.01,8.01,8.01,8.01,0.0,0.0,0.0,0.02133333
8.02,8.02,8.02,8.02,0.0,0.0,0.0,0.01422222
8.03,8.03,8.03,8.03,0.0,0.0,0.0,0.01422222
8.04,8.04,8.04,8.04,0.0,0.0,0.0,0.01422222
8.05,8.05,8.05,8.05,0.0,0.0,0.0,0.064
8.06,8.06,8.06,8.06,0.0,0.0,0.0,0.07822222
8.07,8.07,8.07,8.07,0.0,0.0,0.0,0.27022222
8.08,8.08,8.08,8.08,0.0,0.0,0.0,0.27022222
8.09,8.09,8.09,8.09,0.0,0.0,0.0,0.14933333
8.1,8.1,8.1,8.1,0.0,0.0,0.0,0.256
8.11,8.11,8.11,8.11,0.0,0.0,0.0,0.17777778
8.12,8.12,8.12,8.12,0.0,0.0,0.0,0.34844444
8.13,8.13,8.13,8.13,0.0,0.0,0.0,0.40533333
8.14,8.14,8.14,8.14,0.0,0.0,0.0,0.34133333
8.15,8.15,8.15,8.15,0.0,0.0,0.0,0.34844444
8.16,8.16,8.16,8.16,0.0,0.0,0.0,0.36977778
8.17,8.17,8.17,8.17,0.0,0.0,0.0,0.59733333
8.18,8.18,8.18,8.18,0.0,0.0,0.0,0.64711111
8.19,8.19,8.19,8.19,0.0,0.0,0.0,0.63288889
8.2,8.2,8.2,8.2,0.0,0.0,0.0,0.53333333
8.21,8.21,8.21,8.21,0.0,0.0,0.0,0.45511111
8.22,8.22,8.22,8.22,0.0,0.0,0.0,0.384
8.23,8.23,8.23,8.23,0.0,0.0,0.0,0.192
8.24,8.24,8.24,8.24,0.0,0.0,0.0,0.22044444
8.25,8.25,8.25,8.25,0.0,0.0,0.0,0.27733333
8.26,8.26,8.26,8.26,0.0,0.0,0.0,0.17066667
8.27,8.27,8.27,8.27,0.0,0.0,0.0,0.22755556
8.28,8.28,8.28,8.28,0.0,0.0,0.0,0.27733333
8.29,8.29,8.29,8.29,0.0,0.0,0.0,0.27022222
8.3,8.3,8.3,8.3,0.0,0.0,0.0,0.55466667
8.31,8.31,8.31,8.31,0.0,0.0,0.0,0.59733333
8.32,8.32,8.32,8.32,0.0,0.0,0.0,0.192
8.33,8.33,8.33,8.33,0.0,0.0,0.0,0.43377778
8.34,8.34,8.34,8.34,0.0,0.0,0.0,0.39111111
8.35,8.35,8.35,8.35,0.0,0.0,0.0,0.54755556
8.36,8.36,8.36,8.36,0.0,0.0,0.0,0.39822222
8.37,8.37,8.37,8.37,0.0,0.0,0.0,0.59022222
8.38,8.38,8.38,8.38,0.0,0.0,0.0,0.71111111
8.39,8.39,8.39,8.39,0.0,0.0,0.0,0.74666667
8.4,8.4,8.4,8.4,0.0,0.0,0.0,0.87466667
8.41,8.41,8.41,8.41,0.0,0.0,0.0,1.03111111
8.42,8.42,8.42,8.42,0.0,0.0,0.0,0.79644444
8.43,8.43,8.43,8.43,0.0,0.0,0.0,0.73244444
8.44,8.44,8.44,8.44,0.0,0.0,0.0,0.60444444
8.45,8.45,8.45,8.45,0.0,0.0,0.0,0.61866667
8.46,8.46,8.46,8.46,0.0,0.0,0.0,0.80355556
8.47,8.47,8.47,8.47,0.0,0.0,0.0,0.66844444
8.48,8.48,8.48,8.48,0.0,0.0,0.0,0.448
8.49,8.49,8.49,8.49,0.0,0.0,0.0,0.448
8.5,8.5,8.5,8.5,0.0,0.0,0.0,0.37688889
8.51,8.51,8.51,8.51,0.0,0.0,0.0,0.28444444
8.52,8.52,8.52,8.52,0.0,0.0,0.0,0.14933333
8.53,8.53,8.53,8.53,0.0,0.0,0.0,0.22755556
8.54,8.54,8.54,8.54,0.0,0.0,0.0,0.27022222
8.55,8.55,8.55,8.55,0.0,0.0,0.0,0.48355556
8.56,8.56,8.56,8.56,0.0,0.0,0.0,0.52622222
8.57,8.57,8.57,8.57,0.0,0.0,0.0,0.61155556
8.58,8.58,8.58,8.58,0.0,0.0,0.0,0.61866667
8.59,8.59,8.59,8.59,0.0,0.0,0.0,0.35555556
8.6,8.6,8.6,8.6,0.0,0.0,0.0,0.41955556
8.61,8.61,8.61,8.61,0.0,0.0,0.0,0.41244444
8.62,8.62,8.62,8.62,0.0,0.0,0.0,0.43377778
8.63,8.63,8.63,8.63,0.0,0.0,0.0,0.29155556
8.64,8.64,8.64,8.64,0.0,0.0,0.0,0.256
8.65,8.65,8.65,8.65,0.0,0.0,0.0,0.41244444
8.66,8.66,8.66,8.66,0.0,0.0,0.0,0.512
8.67,8.67,8.67,8.67,0.0,0.0,0.0,0.60444444
8.68,8.68,8.68,8.68,0.0,0.0,0.0,0.46222222
8.69,8.69,8.69,8.69,0.0,0.0,0.0,0.43377778
8.7,8.7,8.7,8.7,0.0,0.0,0.0,0.43377778
8.71,8.71,8.71,8.71,0.0,0.0,0.0,0.448
8.72,8.72,8.72,8.72,0.0,0.0,0.0,0.26311111
8.73,8.73,8.73,8.73,0.0,0.0,0.0,0.44088889
8.74,8.74,8.74,8.74,0.0,0.0,0.0,0.512
8.75,8.75,8.75,8.75,0.0,0.0,0.0,0.69688889
8.76,8.76,8.76,8.76,0.0,0.0,0.0,0.81066667
8.77,8.77,8.77,8.77,0.0,0.0,0.0,0.92444444
8.78,8.78,8.78,8.78,0.0,0.0,0.0,0.65422222
8.79,8.79,8.79,8.79,0.0,0.0,0.0,0.76088889
8.8,8.8,8.8,8.8,0.0,0.0,0.0,0.69688889
8.81,8.81,8.81,8.81,0.0,0.0,0.0,0.66133333
8.82,8.82,8.82,8.82,0.0,0.0,0.0,0.98133333
8.83,8.83,8.83,8.83,0.0,0.0,0.0,0.86755556
8.84,8.84,8.84,8.84,0.0,0.0,0.0,0.50488889
8.85,8.85,8.85,8.85,0.0,0.0,0.0,0.23466667
8.86,8.86,8.86,8.86,0.0,0.0,0.0,0.384
8.87,8.87,8.87,8.87,0.0,0.0,0.0,0.51911111
8.88,8.88,8.88,8.88,0.0,0.0,0.0,0.36266667
8.89,8.89,8.89,8.89,0.0,0.0,0.0,0.192
8.9,8.9,8.9,8.9,0.0,0.0,0.0,0.384
8.91,8.91,8.91,8.91,0.0,0.0,0.0,0.256
8.92,8.92,8.92,8.92,0.0,0.0,0.0,0.21333333
8.93,8.93,8.93,8.93,0.0,0.0,0.0,0.26311111
8.94,8.94,8.94,8.94,0.0,0.0,0.0,0.16355556
8.95,8.95,8.95,8.95,0.0,0.0,0.0,0.19911111
8.96,8.96,8.96,8.96,0.0,0.0,0.0,0.18488889
8.97,8.97,8.97,8.97,0.0,0.0,0.0,0.15644444
8.98,8.98,8.98,8.98,0.0,0.0,0.0,0.192
8.99,8.99,8.99,8.99,0.0,0.0,0.0,0.08533333
9.0,9.0,9.0,9.0,0.0,0.0,0.0,0.14222222
9.01,9.01,9.01,9.01,0.0,0.0,0.0,0.05688889
9.02,9.02,9.02,9.02,0.0,0.0,0.0,0.064
9.03,9.03,9.03,9.03,0.0,0.0,0.0,0.07822222
9.04,9.04,9.04,9.04,0.0,0.0,0.0,0.09955556
9.05,9.05,9.05,9.05,0.0,0.0,0.0,0.05688889
9.06,9.06,9.06,9.06,0.0,0.0,0.0,0.10666667
9.07,9.07,9.07,9.07,0.0,0.0,0.0,0.30577778
9.08,9.08,9.08,9.08,0.0,0.0,0.0,0.448
9.09,9.09,9.09,9.09,0.0,0.0,0.0,0.51911111
9.1,9.1,9.1,9.1,0.0,0.0,0.0,0.37688889
9.11,9.11,9.11,9.11,0.0,0.0,0.0,0.61866667
9.12,9.12,9.12,9.12,0.0,0.0,0.0,0.56177778
9.13,9.13,9.13,9.13,0.0,0.0,0.0,0.54755556
9.14,9.14,9.14,9.14,0.0,0.0,0.0,0.74666667
9.15,9.15,9.15,9.15,0.0,0.0,0.0,0.46222222
9.16,9.16,9.16,9.16,0.0,0.0,0.0,0.24177778
9.17,9.17,9.17,9.17,0.0,0.0,0.0,0.24888889
9.18,9.18,9.18,9.18,0.0,0.0,0.0,0.34844444
9.19,9.19,9.19,9.19,0.0,0.0,0.0,0.32
9.2,9.2,9.2,9.2,0.0,0.0,0.0,0.56888889
9.21,9.21,9.21,9.21,0.0,0.0,0.0,0.54755556
9.22,9.22,9.22,9.22,0.0,0.0,0.0,0.49777778
9.23,9.23,9.23,9.23,0.0,0.0,0.0,0.60444444
9.24,9.24,9.24,9.24,0.0,0.0,0.0,0.45511111
9.25,9.25,9.25,9.25,0.0,0.0,0.0,0.37688889
9.26,9.26,9.26,9.26,0.0,0.0,0.0,0.61866667
9.27,9.27,9.27,9.27,0.0,0.0,0.0,0.36266667
9.28,9.28,9.28,9.28,0.0,0.0,0.0,0.24177778
9.29,9.29,9.29,9.29,0.0,0.0,0.0,0.22044444
9.3,9.3,9.3,9.3,0.0,0.0,0.0,0.29866667
9.31,9.31,9.31,9.31,0.0,0.0,0.0,0.31288889
9.32,9.32,9.32,9.32,0.0,0.0,0.0,0.61155556
9.33,9.33,9.33,9.33,0.0,0.0,0.0,0.32711111
9.34,9.34,9.34,9.34,0.0,0.0,0.0,0.36266667
9.35,9.35,9.35,9.35,0.0,0.0,0.0,0.24888889
9.36,9.36,9.36,9.36,0.0,0.0,0.0,0.29155556
9.37,9.37,9.37,9.37,0.0,0.0,0.0,0.27733333
9.38,9.38,9.38,9.38,0.0,0.0,0.0,0.41955556
9.39,9.39,9.39,9.39,0.0,0.0,0.0,0.448
9.4,9.4,9.4,9.4,0.0,0.0,0.0,0.30577778
9.41,9.41,9.41,9.41,0.0,0.0,0.0,0.128
9.42,9.42,9.42,9.42,0.0,0.0,0.0,0.24888889
9.43,9.43,9.43,9.43,0.0,0.0,0.0,0.14222222
9.44,9.44,9.44,9.44,0.0,0.0,0.0,0.12088889
9.45,9.45,9.45,9.45,0.0,0.0,0.0,0.13511111
9.46,9.46,9.46,9.46,0.0,0.0,0.0,0.20622222
9.47,9.47,9.47,9.47,0.0,0.0,0.0,0.29866667
9.48,9.48,9.48,9.48,0.0,0.0,0.0,0.20622222
9.49,9.49,9.49,9.49,0.0,0.0,0.0,0.44088889
9.5,9.5,9.5,9.5,0.0,0.0,0.0,0.49066667
9.51,9.51,9.51,9.51,0.0,0.0,0.0,0.34844444
9.52,9.52,9.52,9.52,0.0,0.0,0.0,0.50488889
9.53,9.53,9.53,9.53,0.0,0.0,0.0,0.36977778
9.54,9.54,9.54,9.54,0.0,0.0,0.0,0.32711111
9.55,9.55,9.55,9.55,0.0,0.0,0.0,0.67555556
9.56,9.56,9.56,9.56,0.0,0.0,0.0,0.37688889
9.57,9.57,9.57,9.57,0.0,0.0,0.0,0.34844444
9.58,9.58,9.58,9.58,0.0,0.0,0.0,0.512
9.59,9.59,9.59,9.59,0.0,0.0,0.0,0.51911111
9.6,9.6,9.6,9.6,0.0,0.0,0.0,0.43377778
9.61,9.61,9.61,9.61,0.0,0.0,0.0,0.20622222
9.62,9.62,9.62,9.62,0.0,0.0,0.0,0.16355556
9.63,9.63,9.63,9.63,0.0,0.0,0.0,0.192
9.64,9.64,9.64,9.64,0.0,0.0,0.0,0.10666667
9.65,9.65,9.65,9.65,0.0,0.0,0.0,0.15644444
9.66,9.66,9.66,9.66,0.0,0.0,0.0,0.10666667
9.67,9.67,9.67,9.67,0.0,0.0,0.0,0.08533333
9.68,9.68,9.68,9.68,0.0,0.0,0.0,0.064
9.69,9.69,9.69,9.69,0.0,0.0,0.0,0.08533333
9.7,9.7,9.7,9.7,0.0,0.0,0.0,0.07822222
9.71,9.71,9.71,9.71,0.0,0.0,0.0,0.07822222
9.72,9.72,9.72,9.72,0.0,0.0,0.0,0.07111111
9.73,9.73,9.73,9.73,0.0,0.0,0.0,0.09955556
9.74,9.74,9.74,9.74,0.0,0.0,0.0,0.14222222
9.75,9.75,9.75,9.75,0.0,0.0,0.0,0.17066667
9.76,9.76,9.76,9.76,0.0,0.0,0.0,0.192
9.77,9.77,9.77,9.77,0.0,0.0,0.0,0.20622222
9.78,9.78,9.78,9.78,0.0,0.0,0.0,0.17066667
9.79,9.79,9.79,9.79,0.0,0.0,0.0,0.17777778
9.8,9.8,9.8,9.8,0.0,0.0,0.0,0.09244444
9.81,9.81,9.81,9.81,0.0,0.0,0.0,0.11377778
9.82,9.82,9.82,9.82,0.0,0.0,0.0,0.128
9.83,9.83,9.83,9.83,0.0,0.0,0.0,0.15644444
9.84,9.84,9.84,9.84,0.0,0.0,0.0,0.17066667
9.85,9.85,9.85,9.85,0.0,0.0,0.0,0.21333333
9.86,9.86,9.86,9.86,0.0,0.0,0.0,0.21333333
9.87,9.87,9.87,9.87,0.0,0.0,0.0,0.20622222
9.88,9.88,9.88,9.88,0.0,0.0,0.0,0.24888889
9.89,9.89,9.89,9.89,0.0,0.0,0.0,0.192
9.9,9.9,9.9,9.9,0.0,0.0,0.0,0.22044444
9.91,9.91,9.91,9.91,0.0,0.0,0.0,0.14222222
9.92,9.92,9.92,9.92,0.0,0.0,0.0,0.22044444
9.93,9.93,9.93,9.93,0.0,0.0,0.0,0.31288889
9.94,9.94,9.94,9.94,0.0,0.0,0.0,0.30577778
9.95,9.95,9.95,9.95,0.0,0.0,0.0,0.21333333
9.96,9.96,9.96,9.96,0.0,0.0,0.0,0.18488889
9.97,9.97,9.97,9.97,0.0,0.0,0.0,0.12088889
9.98,9.98,9.98,9.98,0.0,0.0,0.0,0.128
9.99,9.99,9.99,9.99,0.0,0.0,0.0,0.11377778


==> dataUdacityGTPCA.csv <==
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.128
0.01,0.01,0.01,0.01,0.0,0.0,0.0,0.10666667
0.02,0.02,0.02,0.02,0.0,0.0,0.0,0.11377778
0.03,0.03,0.03,0.03,0.0,0.0,0.0,0.08533333
0.04,0.04,0.04,0.04,0.0,0.0,0.0,0.17066667
0.05,0.05,0.05,0.05,0.0,0.0,0.0,0.15644444
0.06,0.06,0.06,0.06,0.0,0.0,0.0,0.14933333
0.07,0.07,0.07,0.07,0.0,0.0,0.0,0.09244444
0.08,0.08,0.08,0.08,0.0,0.0,0.0,0.15644444
0.09,0.09,0.09,0.09,0.0,0.0,0.0,0.29155556
0.1,0.1,0.1,0.1,0.0,0.0,0.0,0.26311111
0.11,0.11,0.11,0.11,0.0,0.0,0.0,0.24177778
0.12,0.12,0.12,0.12,0.0,0.0,0.0,0.36266667
0.13,0.13,0.13,0.13,0.0,0.0,0.0,0.40533333
0.14,0.14,0.14,0.14,0.0,0.0,0.0,0.32
0.15,0.15,0.15,0.15,0.0,0.0,0.0,0.36266667
0.16,0.16,0.16,0.16,0.0,0.0,0.0,0.39111111
0.17,0.17,0.17,0.17,0.0,0.0,0.0,0.43377778
0.18,0.18,0.18,0.18,0.0,0.0,0.0,0.41955556
0.19,0.19,0.19,0.19,0.0,0.0,0.0,0.39111111
0.2,0.2,0.2,0.2,0.0,0.0,0.0,0.35555556
0.21,0.21,0.21,0.21,0.0,0.0,0.0,0.37688889
0.22,0.22,0.22,0.22,0.0,0.0,0.0,0.40533333
0.23,0.23,0.23,0.23,0.0,0.0,0.0,0.37688889
0.24,0.24,0.24,0.24,0.0,0.0,0.0,0.39111111
0.25,0.25,0.25,0.25,0.0,0.0,0.0,0.32
0.26,0.26,0.26,0.26,0.0,0.0,0.0,0.36266667
0.27,0.27,0.27,0.27,0.0,0.0,0.0,0.27733333
0.28,0.28,0.28,0.28,0.0,0.0,0.0,0.26311111
0.29,0.29,0.29,0.29,0.0,0.0,0.0,0.20622222
0.3,0.3,0.3,0.3,0.0,0.0,0.0,0.14222222
0.31,0.31,0.31,0.31,0.0,0.0,0.0,0.15644444
0.32,0.32,0.32,0.32,0.0,0.0,0.0,0.09955556
0.33,0.33,0.33,0.33,0.0,0.0,0.0,0.09244444
0.34,0.34,0.34,0.34,0.0,0.0,0.0,0.08533333
0.35,0.35,0.35,0.35,0.0,0.0,0.0,0.08533333
0.36,0.36,0.36,0.36,0.0,0.0,0.0,0.07111111
0.37,0.37,0.37,0.37,0.0,0.0,0.0,0.07822222
0.38,0.38,0.38,0.38,0.0,0.0,0.0,0.07822222
0.39,0.39,0.39,0.39,0.0,0.0,0.0,0.09244444
0.4,0.4,0.4,0.4,0.0,0.0,0.0,0.07111111
0.41,0.41,0.41,0.41,0.0,0.0,0.0,0.08533333
0.42,0.42,0.42,0.42,0.0,0.0,0.0,0.09244444
0.43,0.43,0.43,0.43,0.0,0.0,0.0,0.08533333
0.44,0.44,0.44,0.44,0.0,0.0,0.0,0.09955556
0.45,0.45,0.45,0.45,0.0,0.0,0.0,0.10666667
0.46,0.46,0.46,0.46,0.0,0.0,0.0,0.09955556
0.47,0.47,0.47,0.47,0.0,0.0,0.0,0.16355556
0.48,0.48,0.48,0.48,0.0,0.0,0.0,0.17777778
0.49,0.49,0.49,0.49,0.0,0.0,0.0,0.16355556
0.5,0.5,0.5,0.5,0.0,0.0,0.0,0.14222222
0.51,0.51,0.51,0.51,0.0,0.0,0.0,0.08533333
0.52,0.52,0.52,0.52,0.0,0.0,0.0,0.02844444
0.53,0.53,0.53,0.53,0.0,0.0,0.0,0.07111111
0.54,0.54,0.54,0.54,0.0,0.0,0.0,0.128
0.55,0.55,0.55,0.55,0.0,0.0,0.0,0.24177778
0.56,0.56,0.56,0.56,0.0,0.0,0.0,0.29422222
0.57,0.57,0.57,0.57,0.0,0.0,0.0,0.38933333
0.58,0.58,0.58,0.58,0.0,0.0,0.0,0.38222222
0.59,0.59,0.59,0.59,0.0,0.0,0.0,0.55466667
0.6,0.6,0.6,0.6,0.0,0.0,0.0,0.45511111
0.61,0.61,0.61,0.61,0.0,0.0,0.0,0.67555556
0.62,0.62,0.62,0.62,0.0,0.0,0.0,0.56888889
0.63,0.63,0.63,0.63,0.0,0.0,0.0,0.54755556
0.64,0.64,0.64,0.64,0.0,0.0,0.0,0.64711111
0.65,0.65,0.65,0.65,0.0,0.0,0.0,0.768
0.66,0.66,0.66,0.66,0.0,0.0,0.0,0.97422222
0.67,0.67,0.67,0.67,0.0,0.0,0.0,1.05955556
0.68,0.68,0.68,0.68,0.0,0.0,0.0,0.91022222
0.69,0.69,0.69,0.69,0.0,0.0,0.0,0.74666667
0.7,0.7,0.7,0.7,0.0,0.0,0.0,0.74933333
0.71,0.71,0.71,0.71,0.0,0.0,0.0,0.75377778
0.72,0.72,0.72,0.72,0.0,0.0,0.0,0.536
0.73,0.73,0.73,0.73,0.0,0.0,0.0,0.59822222
0.74,0.74,0.74,0.74,0.0,0.0,0.0,0.60711111
0.75,0.75,0.75,0.75,0.0,0.0,0.0,0.49066667
0.76,0.76,0.76,0.76,0.0,0.0,0.0,0.28977778
0.77,0.77,0.77,0.77,0.0,0.0,0.0,0.36266667
0.78,0.78,0.78,0.78,0.0,0.0,0.0,0.46933333
0.79,0.79,0.79,0.79,0.0,0.0,0.0,0.59555556
0.8,0.8,0.8,0.8,0.0,0.0,0.0,0.53155556
0.81,0.81,0.81,0.81,0.0,0.0,0.0,0.44355556
0.82,0.82,0.82,0.82,0.0,0.0,0.0,0.45511111
0.83,0.83,0.83,0.83,0.0,0.0,0.0,0.68977778
0.84,0.84,0.84,0.84,0.0,0.0,0.0,0.75377778
0.85,0.85,0.85,0.85,0.0,0.0,0.0,0.74666667
0.86,0.86,0.86,0.86,0.0,0.0,0.0,0.61155556
0.87,0.87,0.87,0.87,0.0,0.0,0.0,0.704
0.88,0.88,0.88,0.88,0.0,0.0,0.0,0.78933333
0.89,0.89,0.89,0.89,0.0,0.0,0.0,0.56888889
0.9,0.9,0.9,0.9,0.0,0.0,0.0,0.54755556
0.91,0.91,0.91,0.91,0.0,0.0,0.0,0.75377778
0.92,0.92,0.92,0.92,0.0,0.0,0.0,0.75377778
0.93,0.93,0.93,0.93,0.0,0.0,0.0,0.68977778
0.94,0.94,0.94,0.94,0.0,0.0,0.0,0.62844444
0.95,0.95,0.95,0.95,0.0,0.0,0.0,0.58311111
0.96,0.96,0.96,0.96,0.0,0.0,0.0,0.52444444
0.97,0.97,0.97,0.97,0.0,0.0,0.0,0.27288889
0.98,0.98,0.98,0.98,0.0,0.0,0.0,0.26311111
0.99,0.99,0.99,0.99,0.0,0.0,0.0,0.35111111
1.0,1.0,1.0,1.0,0.0,0.0,0.0,0.55911111
1.01,1.01,1.01,1.01,0.0,0.0,0.0,0.52977778
1.02,1.02,1.02,1.02,0.0,0.0,0.0,0.57688889
1.03,1.03,1.03,1.03,0.0,0.0,0.0,0.53422222
1.04,1.04,1.04,1.04,0.0,0.0,0.0,0.42044444
1.05,1.05,1.05,1.05,0.0,0.0,0.0,0.33422222
1.06,1.06,1.06,1.06,0.0,0.0,0.0,0.34133333
1.07,1.07,1.07,1.07,0.0,0.0,0.0,0.45511111
1.08,1.08,1.08,1.08,0.0,0.0,0.0,0.86755556
1.09,1.09,1.09,1.09,0.0,0.0,0.0,1.00266667
1.1,1.1,1.1,1.1,0.0,0.0,0.0,0.944
1.11,1.11,1.11,1.11,0.0,0.0,0.0,0.69688889
1.12,1.12,1.12,1.12,0.0,0.0,0.0,0.47644444
1.13,1.13,1.13,1.13,0.0,0.0,0.0,0.30577778
1.14,1.14,1.14,1.14,0.0,0.0,0.0,0.32266667
1.15,1.15,1.15,1.15,0.0,0.0,0.0,0.44355556
1.16,1.16,1.16,1.16,0.0,0.0,0.0,0.50755556
1.17,1.17,1.17,1.17,0.0,0.0,0.0,0.42488889
1.18,1.18,1.18,1.18,0.0,0.0,0.0,0.37688889
1.19,1.19,1.19,1.19,0.0,0.0,0.0,0.448
1.2,1.2,1.2,1.2,0.0,0.0,0.0,0.59022222
1.21,1.21,1.21,1.21,0.0,0.0,0.0,1.00266667
1.22,1.22,1.22,1.22,0.0,0.0,0.0,1.16622222
1.23,1.23,1.23,1.23,0.0,0.0,0.0,1.10933333
1.24,1.24,1.24,1.24,0.0,0.0,0.0,0.91733333
1.25,1.25,1.25,1.25,0.0,0.0,0.0,0.68977778
1.26,1.26,1.26,1.26,0.0,0.0,0.0,0.576
1.27,1.27,1.27,1.27,0.0,0.0,0.0,0.39111111
1.28,1.28,1.28,1.28,0.0,0.0,0.0,0.63288889
1.29,1.29,1.29,1.29,0.0,0.0,0.0,0.704
1.3,1.3,1.3,1.3,0.0,0.0,0.0,0.73244444
1.31,1.31,1.31,1.31,0.0,0.0,0.0,0.68266667
1.32,1.32,1.32,1.32,0.0,0.0,0.0,0.54755556
1.33,1.33,1.33,1.33,0.0,0.0,0.0,0.58311111
1.34,1.34,1.34,1.34,0.0,0.0,0.0,0.61155556
1.35,1.35,1.35,1.35,0.0,0.0,0.0,0.50488889
1.36,1.36,1.36,1.36,0.0,0.0,0.0,0.448
1.37,1.37,1.37,1.37,0.0,0.0,0.0,0.61866667
1.38,1.38,1.38,1.38,0.0,0.0,0.0,0.66844444
1.39,1.39,1.39,1.39,0.0,0.0,0.0,0.59733333
1.4,1.4,1.4,1.4,0.0,0.0,0.0,0.61155556
1.41,1.41,1.41,1.41,0.0,0.0,0.0,0.66133333
1.42,1.42,1.42,1.42,0.0,0.0,0.0,0.52622222
1.43,1.43,1.43,1.43,0.0,0.0,0.0,0.46222222
1.44,1.44,1.44,1.44,0.0,0.0,0.0,0.53333333
1.45,1.45,1.45,1.45,0.0,0.0,0.0,0.49777778
1.46,1.46,1.46,1.46,0.0,0.0,0.0,0.49066667
1.47,1.47,1.47,1.47,0.0,0.0,0.0,0.39822222
1.48,1.48,1.48,1.48,0.0,0.0,0.0,0.39822222
1.49,1.49,1.49,1.49,0.0,0.0,0.0,0.34133333
1.5,1.5,1.5,1.5,0.0,0.0,0.0,0.35822222
1.51,1.51,1.51,1.51,0.0,0.0,0.0,0.29866667
1.52,1.52,1.52,1.52,0.0,0.0,0.0,0.26311111
1.53,1.53,1.53,1.53,0.0,0.0,0.0,0.19911111
1.54,1.54,1.54,1.54,0.0,0.0,0.0,0.17066667
1.55,1.55,1.55,1.55,0.0,0.0,0.0,0.13511111
1.56,1.56,1.56,1.56,0.0,0.0,0.0,0.12088889
1.57,1.57,1.57,1.57,0.0,0.0,0.0,0.13511111
1.58,1.58,1.58,1.58,0.0,0.0,0.0,0.14222222
1.59,1.59,1.59,1.59,0.0,0.0,0.0,0.19911111
1.6,1.6,1.6,1.6,0.0,0.0,0.0,0.15644444
1.61,1.61,1.61,1.61,0.0,0.0,0.0,0.15644444
1.62,1.62,1.62,1.62,0.0,0.0,0.0,0.14933333
1.63,1.63,1.63,1.63,0.0,0.0,0.0,0.15644444
1.64,1.64,1.64,1.64,0.0,0.0,0.0,0.14222222
1.65,1.65,1.65,1.65,0.0,0.0,0.0,0.13511111
1.66,1.66,1.66,1.66,0.0,0.0,0.0,0.16355556
1.67,1.67,1.67,1.67,0.0,0.0,0.0,0.17066667
1.68,1.68,1.68,1.68,0.0,0.0,0.0,0.15644444
1.69,1.69,1.69,1.69,0.0,0.0,0.0,0.17066667
1.7,1.7,1.7,1.7,0.0,0.0,0.0,0.15644444
1.71,1.71,1.71,1.71,0.0,0.0,0.0,0.15644444
1.72,1.72,1.72,1.72,0.0,0.0,0.0,0.14933333
1.73,1.73,1.73,1.73,0.0,0.0,0.0,0.14222222
1.74,1.74,1.74,1.74,0.0,0.0,0.0,0.17066667
1.75,1.75,1.75,1.75,0.0,0.0,0.0,0.18488889
1.76,1.76,1.76,1.76,0.0,0.0,0.0,0.19911111
1.77,1.77,1.77,1.77,0.0,0.0,0.0,0.20622222
1.78,1.78,1.78,1.78,0.0,0.0,0.0,0.26311111
1.79,1.79,1.79,1.79,0.0,0.0,0.0,0.32711111
1.8,1.8,1.8,1.8,0.0,0.0,0.0,0.47644444
1.81,1.81,1.81,1.81,0.0,0.0,0.0,0.46933333
1.82,1.82,1.82,1.82,0.0,0.0,0.0,0.448
1.83,1.83,1.83,1.83,0.0,0.0,0.0,0.52622222
1.84,1.84,1.84,1.84,0.0,0.0,0.0,0.66844444
1.85,1.85,1.85,1.85,0.0,0.0,0.0,0.64
1.86,1.86,1.86,1.86,0.0,0.0,0.0,0.65422222
1.87,1.87,1.87,1.87,0.0,0.0,0.0,0.73955556
1.88,1.88,1.88,1.88,0.0,0.0,0.0,0.704
1.89,1.89,1.89,1.89,0.0,0.0,0.0,0.91022222
1.9,1.9,1.9,1.9,0.0,0.0,0.0,1.05244444
1.91,1.91,1.91,1.91,0.0,0.0,0.0,1.03111111
1.92,1.92,1.92,1.92,0.0,0.0,0.0,1.18755556
1.93,1.93,1.93,1.93,0.0,0.0,0.0,1.26577778
1.94,1.94,1.94,1.94,0.0,0.0,0.0,1.01688889
1.95,1.95,1.95,1.95,0.0,0.0,0.0,1.01688889
1.96,1.96,1.96,1.96,0.0,0.0,0.0,0.73244444
1.97,1.97,1.97,1.97,0.0,0.0,0.0,0.54044444
1.98,1.98,1.98,1.98,0.0,0.0,0.0,0.49066667
1.99,1.99,1.99,1.99,0.0,0.0,0.0,0.35822222
2.0,2.0,2.0,2.0,0.0,0.0,0.0,0.29155556
2.01,2.01,2.01,2.01,0.0,0.0,0.0,0.24444444
2.02,2.02,2.02,2.02,0.0,0.0,0.0,0.23466667
2.03,2.03,2.03,2.03,0.0,0.0,0.0,0.16355556
2.04,2.04,2.04,2.04,0.0,0.0,0.0,0.20622222
2.05,2.05,2.05,2.05,0.0,0.0,0.0,0.07111111
2.06,2.06,2.06,2.06,0.0,0.0,0.0,0.07111111
2.07,2.07,2.07,2.07,0.0,0.0,0.0,0.10666667
2.08,2.08,2.08,2.08,0.0,0.0,0.0,0.10666667
2.09,2.09,2.09,2.09,0.0,0.0,0.0,0.11377778
2.1,2.1,2.1,2.1,0.0,0.0,0.0,0.12088889
2.11,2.11,2.11,2.11,0.0,0.0,0.0,0.11377778
2.12,2.12,2.12,2.12,0.0,0.0,0.0,0.09955556
2.13,2.13,2.13,2.13,0.0,0.0,0.0,0.11377778
2.14,2.14,2.14,2.14,0.0,0.0,0.0,0.10666667
2.15,2.15,2.15,2.15,0.0,0.0,0.0,0.10666667
2.16,2.16,2.16,2.16,0.0,0.0,0.0,0.09244444
2.17,2.17,2.17,2.17,0.0,0.0,0.0,0.10666667
2.18,2.18,2.18,2.18,0.0,0.0,0.0,0.12088889
2.19,2.19,2.19,2.19,0.0,0.0,0.0,0.11377778
2.2,2.2,2.2,2.2,0.0,0.0,0.0,0.10666667
2.21,2.21,2.21,2.21,0.0,0.0,0.0,0.11377778
2.22,2.22,2.22,2.22,0.0,0.0,0.0,0.14222222
2.23,2.23,2.23,2.23,0.0,0.0,0.0,0.10666667
2.24,2.24,2.24,2.24,0.0,0.0,0.0,0.12088889
2.25,2.25,2.25,2.25,0.0,0.0,0.0,0.10666667
2.26,2.26,2.26,2.26,0.0,0.0,0.0,0.10666667
2.27,2.27,2.27,2.27,0.0,0.0,0.0,0.11377778
2.28,2.28,2.28,2.28,0.0,0.0,0.0,0.11377778
2.29,2.29,2.29,2.29,0.0,0.0,0.0,0.11377778
2.3,2.3,2.3,2.3,0.0,0.0,0.0,0.09244444
2.31,2.31,2.31,2.31,0.0,0.0,0.0,0.09955556
2.32,2.32,2.32,2.32,0.0,0.0,0.0,0.09955556
2.33,2.33,2.33,2.33,0.0,0.0,0.0,0.09955556
2.34,2.34,2.34,2.34,0.0,0.0,0.0,0.12088889
2.35,2.35,2.35,2.35,0.0,0.0,0.0,0.12088889
2.36,2.36,2.36,2.36,0.0,0.0,0.0,0.10666667
2.37,2.37,2.37,2.37,0.0,0.0,0.0,0.09955556
2.38,2.38,2.38,2.38,0.0,0.0,0.0,0.09955556
2.39,2.39,2.39,2.39,0.0,0.0,0.0,0.11377778
2.4,2.4,2.4,2.4,0.0,0.0,0.0,0.13511111
2.41,2.41,2.41,2.41,0.0,0.0,0.0,0.14222222
2.42,2.42,2.42,2.42,0.0,0.0,0.0,0.128
2.43,2.43,2.43,2.43,0.0,0.0,0.0,0.09955556
2.44,2.44,2.44,2.44,0.0,0.0,0.0,0.09244444
2.45,2.45,2.45,2.45,0.0,0.0,0.0,0.09955556
2.46,2.46,2.46,2.46,0.0,0.0,0.0,0.10666667
2.47,2.47,2.47,2.47,0.0,0.0,0.0,0.08533333
2.48,2.48,2.48,2.48,0.0,0.0,0.0,0.11377778
2.49,2.49,2.49,2.49,0.0,0.0,0.0,0.10666667
2.5,2.5,2.5,2.5,0.0,0.0,0.0,0.09955556
2.51,2.51,2.51,2.51,0.0,0.0,0.0,0.07111111
2.52,2.52,2.52,2.52,0.0,0.0,0.0,0.09955556
2.53,2.53,2.53,2.53,0.0,0.0,0.0,0.09955556
2.54,2.54,2.54,2.54,0.0,0.0,0.0,0.12088889
2.55,2.55,2.55,2.55,0.0,0.0,0.0,0.11377778
2.56,2.56,2.56,2.56,0.0,0.0,0.0,0.11377778
2.57,2.57,2.57,2.57,0.0,0.0,0.0,0.10666667
2.58,2.58,2.58,2.58,0.0,0.0,0.0,0.09955556
2.59,2.59,2.59,2.59,0.0,0.0,0.0,0.12088889
2.6,2.6,2.6,2.6,0.0,0.0,0.0,0.10666667
2.61,2.61,2.61,2.61,0.0,0.0,0.0,0.09955556
2.62,2.62,2.62,2.62,0.0,0.0,0.0,0.09955556
2.63,2.63,2.63,2.63,0.0,0.0,0.0,0.14222222
2.64,2.64,2.64,2.64,0.0,0.0,0.0,0.10666667
2.65,2.65,2.65,2.65,0.0,0.0,0.0,0.08533333
2.66,2.66,2.66,2.66,0.0,0.0,0.0,0.13511111
2.67,2.67,2.67,2.67,0.0,0.0,0.0,0.10666667
2.68,2.68,2.68,2.68,0.0,0.0,0.0,0.09955556
2.69,2.69,2.69,2.69,0.0,0.0,0.0,0.128
2.7,2.7,2.7,2.7,0.0,0.0,0.0,0.10666667
2.71,2.71,2.71,2.71,0.0,0.0,0.0,0.12088889
2.72,2.72,2.72,2.72,0.0,0.0,0.0,0.09244444
2.73,2.73,2.73,2.73,0.0,0.0,0.0,0.10666667
2.74,2.74,2.74,2.74,0.0,0.0,0.0,0.10666667
2.75,2.75,2.75,2.75,0.0,0.0,0.0,0.09955556
2.76,2.76,2.76,2.76,0.0,0.0,0.0,0.09244444
2.77,2.77,2.77,2.77,0.0,0.0,0.0,0.10666667
2.78,2.78,2.78,2.78,0.0,0.0,0.0,0.11377778
2.79,2.79,2.79,2.79,0.0,0.0,0.0,0.08533333
2.8,2.8,2.8,2.8,0.0,0.0,0.0,0.10666667
2.81,2.81,2.81,2.81,0.0,0.0,0.0,0.09244444
2.82,2.82,2.82,2.82,0.0,0.0,0.0,0.11377778
2.83,2.83,2.83,2.83,0.0,0.0,0.0,0.10666667
2.84,2.84,2.84,2.84,0.0,0.0,0.0,0.09955556
2.85,2.85,2.85,2.85,0.0,0.0,0.0,0.09955556
2.86,2.86,2.86,2.86,0.0,0.0,0.0,0.08533333
2.87,2.87,2.87,2.87,0.0,0.0,0.0,0.09955556
2.88,2.88,2.88,2.88,0.0,0.0,0.0,0.08533333
2.89,2.89,2.89,2.89,0.0,0.0,0.0,0.08533333
2.9,2.9,2.9,2.9,0.0,0.0,0.0,0.10666667
2.91,2.91,2.91,2.91,0.0,0.0,0.0,0.10666667
2.92,2.92,2.92,2.92,0.0,0.0,0.0,0.08533333
2.93,2.93,2.93,2.93,0.0,0.0,0.0,0.09244444
2.94,2.94,2.94,2.94,0.0,0.0,0.0,0.12088889
2.95,2.95,2.95,2.95,0.0,0.0,0.0,0.10666667
2.96,2.96,2.96,2.96,0.0,0.0,0.0,0.12088889
2.97,2.97,2.97,2.97,0.0,0.0,0.0,0.09955556
2.98,2.98,2.98,2.98,0.0,0.0,0.0,0.08533333
2.99,2.99,2.99,2.99,0.0,0.0,0.0,0.09955556
3.0,3.0,3.0,3.0,0.0,0.0,0.0,0.08533333
3.01,3.01,3.01,3.01,0.0,0.0,0.0,0.11377778
3.02,3.02,3.02,3.02,0.0,0.0,0.0,0.08533333
3.03,3.03,3.03,3.03,0.0,0.0,0.0,0.09955556
3.04,3.04,3.04,3.04,0.0,0.0,0.0,0.09244444
3.05,3.05,3.05,3.05,0.0,0.0,0.0,0.08533333
3.06,3.06,3.06,3.06,0.0,0.0,0.0,0.09244444
3.07,3.07,3.07,3.07,0.0,0.0,0.0,0.12088889
3.08,3.08,3.08,3.08,0.0,0.0,0.0,0.09955556
3.09,3.09,3.09,3.09,0.0,0.0,0.0,0.10666667
3.1,3.1,3.1,3.1,0.0,0.0,0.0,0.12088889
3.11,3.11,3.11,3.11,0.0,0.0,0.0,0.09244444
3.12,3.12,3.12,3.12,0.0,0.0,0.0,0.09244444
3.13,3.13,3.13,3.13,0.0,0.0,0.0,0.07822222
3.14,3.14,3.14,3.14,0.0,0.0,0.0,0.064
3.15,3.15,3.15,3.15,0.0,0.0,0.0,0.09955556
3.16,3.16,3.16,3.16,0.0,0.0,0.0,0.088
3.17,3.17,3.17,3.17,0.0,0.0,0.0,0.05955556
3.18,3.18,3.18,3.18,0.0,0.0,0.0,0.07111111
3.19,3.19,3.19,3.19,0.0,0.0,0.0,0.07822222
3.2,3.2,3.2,3.2,0.0,0.0,0.0,0.07822222
3.21,3.21,3.21,3.21,0.0,0.0,0.0,0.07822222
3.22,3.22,3.22,3.22,0.0,0.0,0.0,0.11377778
3.23,3.23,3.23,3.23,0.0,0.0,0.0,0.22755556
3.24,3.24,3.24,3.24,0.0,0.0,0.0,0.34844444
3.25,3.25,3.25,3.25,0.0,0.0,0.0,0.16355556
3.26,3.26,3.26,3.26,0.0,0.0,0.0,0.04977778
3.27,3.27,3.27,3.27,0.0,0.0,0.0,0.17777778
3.28,3.28,3.28,3.28,0.0,0.0,0.0,0.16355556
3.29,3.29,3.29,3.29,0.0,0.0,0.0,0.24177778
3.3,3.3,3.3,3.3,0.0,0.0,0.0,0.32
3.31,3.31,3.31,3.31,0.0,0.0,0.0,0.36266667
3.32,3.32,3.32,3.32,0.0,0.0,0.0,0.36977778
3.33,3.33,3.33,3.33,0.0,0.0,0.0,0.43377778
3.34,3.34,3.34,3.34,0.0,0.0,0.0,0.44088889
3.35,3.35,3.35,3.35,0.0,0.0,0.0,0.43377778
3.36,3.36,3.36,3.36,0.0,0.0,0.0,0.51911111
3.37,3.37,3.37,3.37,0.0,0.0,0.0,0.54755556
3.38,3.38,3.38,3.38,0.0,0.0,0.0,0.63288889
3.39,3.39,3.39,3.39,0.0,0.0,0.0,0.59733333
3.4,3.4,3.4,3.4,0.0,0.0,0.0,0.66133333
3.41,3.41,3.41,3.41,0.0,0.0,0.0,0.64
3.42,3.42,3.42,3.42,0.0,0.0,0.0,0.59022222
3.43,3.43,3.43,3.43,0.0,0.0,0.0,0.59733333
3.44,3.44,3.44,3.44,0.0,0.0,0.0,0.59733333
3.45,3.45,3.45,3.45,0.0,0.0,0.0,0.59022222
3.46,3.46,3.46,3.46,0.0,0.0,0.0,0.54755556
3.47,3.47,3.47,3.47,0.0,0.0,0.0,0.60444444
3.48,3.48,3.48,3.48,0.0,0.0,0.0,0.64
3.49,3.49,3.49,3.49,0.0,0.0,0.0,0.53333333
3.5,3.5,3.5,3.5,0.0,0.0,0.0,0.52177778
3.51,3.51,3.51,3.51,0.0,0.0,0.0,0.51911111
3.52,3.52,3.52,3.52,0.0,0.0,0.0,0.53333333
3.53,3.53,3.53,3.53,0.0,0.0,0.0,0.58311111
3.54,3.54,3.54,3.54,0.0,0.0,0.0,0.65422222
3.55,3.55,3.55,3.55,0.0,0.0,0.0,0.71822222
3.56,3.56,3.56,3.56,0.0,0.0,0.0,0.75377778
3.57,3.57,3.57,3.57,0.0,0.0,0.0,0.69688889
3.58,3.58,3.58,3.58,0.0,0.0,0.0,0.66133333
3.59,3.59,3.59,3.59,0.0,0.0,0.0,0.56177778
3.6,3.6,3.6,3.6,0.0,0.0,0.0,0.56177778
3.61,3.61,3.61,3.61,0.0,0.0,0.0,0.54755556
3.62,3.62,3.62,3.62,0.0,0.0,0.0,0.59733333
3.63,3.63,3.63,3.63,0.0,0.0,0.0,0.59022222
3.64,3.64,3.64,3.64,0.0,0.0,0.0,0.56177778
3.65,3.65,3.65,3.65,0.0,0.0,0.0,0.58311111
3.66,3.66,3.66,3.66,0.0,0.0,0.0,0.54044444
3.67,3.67,3.67,3.67,0.0,0.0,0.0,0.60444444
3.68,3.68,3.68,3.68,0.0,0.0,0.0,0.56888889
3.69,3.69,3.69,3.69,0.0,0.0,0.0,0.49777778
3.7,3.7,3.7,3.7,0.0,0.0,0.0,0.49066667
3.71,3.71,3.71,3.71,0.0,0.0,0.0,0.51911111
3.72,3.72,3.72,3.72,0.0,0.0,0.0,0.53333333
3.73,3.73,3.73,3.73,0.0,0.0,0.0,0.54755556
3.74,3.74,3.74,3.74,0.0,0.0,0.0,0.56888889
3.75,3.75,3.75,3.75,0.0,0.0,0.0,0.576
3.76,3.76,3.76,3.76,0.0,0.0,0.0,0.54755556
3.77,3.77,3.77,3.77,0.0,0.0,0.0,0.54755556
3.78,3.78,3.78,3.78,0.0,0.0,0.0,0.56177778
3.79,3.79,3.79,3.79,0.0,0.0,0.0,0.56888889
3.8,3.8,3.8,3.8,0.0,0.0,0.0,0.54044444
3.81,3.81,3.81,3.81,0.0,0.0,0.0,0.54755556
3.82,3.82,3.82,3.82,0.0,0.0,0.0,0.54755556
3.83,3.83,3.83,3.83,0.0,0.0,0.0,0.54044444
3.84,3.84,3.84,3.84,0.0,0.0,0.0,0.53333333
3.85,3.85,3.85,3.85,0.0,0.0,0.0,0.49777778
3.86,3.86,3.86,3.86,0.0,0.0,0.0,0.52622222
3.87,3.87,3.87,3.87,0.0,0.0,0.0,0.52622222
3.88,3.88,3.88,3.88,0.0,0.0,0.0,0.55466667
3.89,3.89,3.89,3.89,0.0,0.0,0.0,0.52622222
3.9,3.9,3.9,3.9,0.0,0.0,0.0,0.53333333
3.91,3.91,3.91,3.91,0.0,0.0,0.0,0.56177778
3.92,3.92,3.92,3.92,0.0,0.0,0.0,0.59733333
3.93,3.93,3.93,3.93,0.0,0.0,0.0,0.59022222
3.94,3.94,3.94,3.94,0.0,0.0,0.0,0.58311111
3.95,3.95,3.95,3.95,0.0,0.0,0.0,0.54755556
3.96,3.96,3.96,3.96,0.0,0.0,0.0,0.576
3.97,3.97,3.97,3.97,0.0,0.0,0.0,0.60977778
3.98,3.98,3.98,3.98,0.0,0.0,0.0,0.52622222
3.99,3.99,3.99,3.99,0.0,0.0,0.0,0.42666667
4.0,4.0,4.0,4.0,0.0,0.0,0.0,0.43377778
4.01,4.01,4.01,4.01,0.0,0.0,0.0,0.45511111
4.02,4.02,4.02,4.02,0.0,0.0,0.0,0.51911111
4.03,4.03,4.03,4.03,0.0,0.0,0.0,0.576
4.04,4.04,4.04,4.04,0.0,0.0,0.0,0.58311111
4.05,4.05,4.05,4.05,0.0,0.0,0.0,0.576
4.06,4.06,4.06,4.06,0.0,0.0,0.0,0.61155556
4.07,4.07,4.07,4.07,0.0,0.0,0.0,0.61155556
4.08,4.08,4.08,4.08,0.0,0.0,0.0,0.64711111
4.09,4.09,4.09,4.09,0.0,0.0,0.0,0.59733333
4.1,4.1,4.1,4.1,0.0,0.0,0.0,0.576
4.11,4.11,4.11,4.11,0.0,0.0,0.0,0.55466667
4.12,4.12,4.12,4.12,0.0,0.0,0.0,0.64
4.13,4.13,4.13,4.13,0.0,0.0,0.0,0.576
4.14,4.14,4.14,4.14,0.0,0.0,0.0,0.59733333
4.15,4.15,4.15,4.15,0.0,0.0,0.0,0.60444444
4.16,4.16,4.16,4.16,0.0,0.0,0.0,0.61866667
4.17,4.17,4.17,4.17,0.0,0.0,0.0,0.71822222
4.18,4.18,4.18,4.18,0.0,0.0,0.0,0.74666667
4.19,4.19,4.19,4.19,0.0,0.0,0.0,0.81333333
4.2,4.2,4.2,4.2,0.0,0.0,0.0,0.78933333
4.21,4.21,4.21,4.21,0.0,0.0,0.0,0.80355556
4.22,4.22,4.22,4.22,0.0,0.0,0.0,0.77511111
4.23,4.23,4.23,4.23,0.0,0.0,0.0,0.81066667
4.24,4.24,4.24,4.24,0.0,0.0,0.0,0.77511111
4.25,4.25,4.25,4.25,0.0,0.0,0.0,0.73511111
4.26,4.26,4.26,4.26,0.0,0.0,0.0,0.78222222
4.27,4.27,4.27,4.27,0.0,0.0,0.0,0.71111111
4.28,4.28,4.28,4.28,0.0,0.0,0.0,0.64711111
4.29,4.29,4.29,4.29,0.0,0.0,0.0,0.576
4.3,4.3,4.3,4.3,0.0,0.0,0.0,0.56888889
4.31,4.31,4.31,4.31,0.0,0.0,0.0,0.54755556
4.32,4.32,4.32,4.32,0.0,0.0,0.0,0.52622222
4.33,4.33,4.33,4.33,0.0,0.0,0.0,0.54755556
4.34,4.34,4.34,4.34,0.0,0.0,0.0,0.576
4.35,4.35,4.35,4.35,0.0,0.0,0.0,0.56888889
4.36,4.36,4.36,4.36,0.0,0.0,0.0,0.49066667
4.37,4.37,4.37,4.37,0.0,0.0,0.0,0.54044444
4.38,4.38,4.38,4.38,0.0,0.0,0.0,0.52622222
4.39,4.39,4.39,4.39,0.0,0.0,0.0,0.54755556
4.4,4.4,4.4,4.4,0.0,0.0,0.0,0.512
4.41,4.41,4.41,4.41,0.0,0.0,0.0,0.45511111
4.42,4.42,4.42,4.42,0.0,0.0,0.0,0.49066667
4.43,4.43,4.43,4.43,0.0,0.0,0.0,0.46222222
4.44,4.44,4.44,4.44,0.0,0.0,0.0,0.46222222
4.45,4.45,4.45,4.45,0.0,0.0,0.0,0.45511111
4.46,4.46,4.46,4.46,0.0,0.0,0.0,0.384
4.47,4.47,4.47,4.47,0.0,0.0,0.0,0.43377778
4.48,4.48,4.48,4.48,0.0,0.0,0.0,0.46222222
4.49,4.49,4.49,4.49,0.0,0.0,0.0,0.49066667
4.5,4.5,4.5,4.5,0.0,0.0,0.0,0.46222222
4.51,4.51,4.51,4.51,0.0,0.0,0.0,0.448
4.52,4.52,4.52,4.52,0.0,0.0,0.0,0.45511111
4.53,4.53,4.53,4.53,0.0,0.0,0.0,0.47644444
4.54,4.54,4.54,4.54,0.0,0.0,0.0,0.512
4.55,4.55,4.55,4.55,0.0,0.0,0.0,0.46222222
4.56,4.56,4.56,4.56,0.0,0.0,0.0,0.49066667
4.57,4.57,4.57,4.57,0.0,0.0,0.0,0.46933333
4.58,4.58,4.58,4.58,0.0,0.0,0.0,0.45511111
4.59,4.59,4.59,4.59,0.0,0.0,0.0,0.46933333
4.6,4.6,4.6,4.6,0.0,0.0,0.0,0.46933333
4.61,4.61,4.61,4.61,0.0,0.0,0.0,0.47644444
4.62,4.62,4.62,4.62,0.0,0.0,0.0,0.45511111
4.63,4.63,4.63,4.63,0.0,0.0,0.0,0.47644444
4.64,4.64,4.64,4.64,0.0,0.0,0.0,0.47644444
4.65,4.65,4.65,4.65,0.0,0.0,0.0,0.45511111
4.66,4.66,4.66,4.66,0.0,0.0,0.0,0.49777778
4.67,4.67,4.67,4.67,0.0,0.0,0.0,0.48355556
4.68,4.68,4.68,4.68,0.0,0.0,0.0,0.49777778
4.69,4.69,4.69,4.69,0.0,0.0,0.0,0.46933333
4.7,4.7,4.7,4.7,0.0,0.0,0.0,0.46933333
4.71,4.71,4.71,4.71,0.0,0.0,0.0,0.45511111
4.72,4.72,4.72,4.72,0.0,0.0,0.0,0.45511111
4.73,4.73,4.73,4.73,0.0,0.0,0.0,0.50488889
4.74,4.74,4.74,4.74,0.0,0.0,0.0,0.44088889
4.75,4.75,4.75,4.75,0.0,0.0,0.0,0.48355556
4.76,4.76,4.76,4.76,0.0,0.0,0.0,0.43377778
4.77,4.77,4.77,4.77,0.0,0.0,0.0,0.49777778
4.78,4.78,4.78,4.78,0.0,0.0,0.0,0.49066667
4.79,4.79,4.79,4.79,0.0,0.0,0.0,0.52622222
4.8,4.8,4.8,4.8,0.0,0.0,0.0,0.44622222
4.81,4.81,4.81,4.81,0.0,0.0,0.0,0.40533333
4.82,4.82,4.82,4.82,0.0,0.0,0.0,0.35822222
4.83,4.83,4.83,4.83,0.0,0.0,0.0,0.42666667
4.84,4.84,4.84,4.84,0.0,0.0,0.0,0.49066667
4.85,4.85,4.85,4.85,0.0,0.0,0.0,0.66844444
4.86,4.86,4.86,4.86,0.0,0.0,0.0,0.76088889
4.87,4.87,4.87,4.87,0.0,0.0,0.0,0.67555556
4.88,4.88,4.88,4.88,0.0,0.0,0.0,0.64
4.89,4.89,4.89,4.89,0.0,0.0,0.0,0.62577778
4.9,4.9,4.9,4.9,0.0,0.0,0.0,0.61155556
4.91,4.91,4.91,4.91,0.0,0.0,0.0,0.54044444
4.92,4.92,4.92,4.92,0.0,0.0,0.0,0.62577778
4.93,4.93,4.93,4.93,0.0,0.0,0.0,0.59022222
4.94,4.94,4.94,4.94,0.0,0.0,0.0,0.61866667
4.95,4.95,4.95,4.95,0.0,0.0,0.0,0.63288889
4.96,4.96,4.96,4.96,0.0,0.0,0.0,0.72533333
4.97,4.97,4.97,4.97,0.0,0.0,0.0,0.81066667
4.98,4.98,4.98,4.98,0.0,0.0,0.0,0.81777778
4.99,4.99,4.99,4.99,0.0,0.0,0.0,0.78222222
5.0,5.0,5.0,5.0,0.0,0.0,0.0,0.896
5.01,5.01,5.01,5.01,0.0,0.0,0.0,0.832
5.02,5.02,5.02,5.02,0.0,0.0,0.0,0.71111111
5.03,5.03,5.03,5.03,0.0,0.0,0.0,0.64711111
5.04,5.04,5.04,5.04,0.0,0.0,0.0,0.54044444
5.05,5.05,5.05,5.05,0.0,0.0,0.0,0.49777778
5.06,5.06,5.06,5.06,0.0,0.0,0.0,0.46222222
5.07,5.07,5.07,5.07,0.0,0.0,0.0,0.44088889
5.08,5.08,5.08,5.08,0.0,0.0,0.0,0.34133333
5.09,5.09,5.09,5.09,0.0,0.0,0.0,0.32
5.1,5.1,5.1,5.1,0.0,0.0,0.0,0.30577778
5.11,5.11,5.11,5.11,0.0,0.0,0.0,0.24177778
5.12,5.12,5.12,5.12,0.0,0.0,0.0,0.26311111
5.13,5.13,5.13,5.13,0.0,0.0,0.0,0.17777778
5.14,5.14,5.14,5.14,0.0,0.0,0.0,0.20622222
5.15,5.15,5.15,5.15,0.0,0.0,0.0,0.14222222
5.16,5.16,5.16,5.16,0.0,0.0,0.0,0.15644444
5.17,5.17,5.17,5.17,0.0,0.0,0.0,0.16355556
5.18,5.18,5.18,5.18,0.0,0.0,0.0,0.17066667
5.19,5.19,5.19,5.19,0.0,0.0,0.0,0.14222222
5.2,5.2,5.2,5.2,0.0,0.0,0.0,0.16355556
5.21,5.21,5.21,5.21,0.0,0.0,0.0,0.14222222
5.22,5.22,5.22,5.22,0.0,0.0,0.0,0.10666667
5.23,5.23,5.23,5.23,0.0,0.0,0.0,0.09955556
5.24,5.24,5.24,5.24,0.0,0.0,0.0,0.07822222
5.25,5.25,5.25,5.25,0.0,0.0,0.0,0.11377778
5.26,5.26,5.26,5.26,0.0,0.0,0.0,0.12088889
5.27,5.27,5.27,5.27,0.0,0.0,0.0,0.12088889
5.28,5.28,5.28,5.28,0.0,0.0,0.0,0.11377778
5.29,5.29,5.29,5.29,0.0,0.0,0.0,0.10666667
5.3,5.3,5.3,5.3,0.0,0.0,0.0,0.10666667
5.31,5.31,5.31,5.31,0.0,0.0,0.0,0.128
5.32,5.32,5.32,5.32,0.0,0.0,0.0,0.13511111
5.33,5.33,5.33,5.33,0.0,0.0,0.0,0.128
5.34,5.34,5.34,5.34,0.0,0.0,0.0,0.128
5.35,5.35,5.35,5.35,0.0,0.0,0.0,0.10666667
5.36,5.36,5.36,5.36,0.0,0.0,0.0,0.12088889
5.37,5.37,5.37,5.37,0.0,0.0,0.0,0.12088889
5.38,5.38,5.38,5.38,0.0,0.0,0.0,0.11377778
5.39,5.39,5.39,5.39,0.0,0.0,0.0,0.128
5.4,5.4,5.4,5.4,0.0,0.0,0.0,0.128
5.41,5.41,5.41,5.41,0.0,0.0,0.0,0.128
5.42,5.42,5.42,5.42,0.0,0.0,0.0,0.12088889
5.43,5.43,5.43,5.43,0.0,0.0,0.0,0.12088889
5.44,5.44,5.44,5.44,0.0,0.0,0.0,0.14933333
5.45,5.45,5.45,5.45,0.0,0.0,0.0,0.10666667
5.46,5.46,5.46,5.46,0.0,0.0,0.0,0.12088889
5.47,5.47,5.47,5.47,0.0,0.0,0.0,0.12088889
5.48,5.48,5.48,5.48,0.0,0.0,0.0,0.12088889
5.49,5.49,5.49,5.49,0.0,0.0,0.0,0.11377778
5.5,5.5,5.5,5.5,0.0,0.0,0.0,0.13511111
5.51,5.51,5.51,5.51,0.0,0.0,0.0,0.11377778
5.52,5.52,5.52,5.52,0.0,0.0,0.0,0.11377778
5.53,5.53,5.53,5.53,0.0,0.0,0.0,0.13511111
5.54,5.54,5.54,5.54,0.0,0.0,0.0,0.128
5.55,5.55,5.55,5.55,0.0,0.0,0.0,0.128
5.56,5.56,5.56,5.56,0.0,0.0,0.0,0.128
5.57,5.57,5.57,5.57,0.0,0.0,0.0,0.14222222
5.58,5.58,5.58,5.58,0.0,0.0,0.0,0.14933333
5.59,5.59,5.59,5.59,0.0,0.0,0.0,0.13511111
5.6,5.6,5.6,5.6,0.0,0.0,0.0,0.14222222
5.61,5.61,5.61,5.61,0.0,0.0,0.0,0.13511111
5.62,5.62,5.62,5.62,0.0,0.0,0.0,0.16355556
5.63,5.63,5.63,5.63,0.0,0.0,0.0,0.128
5.64,5.64,5.64,5.64,0.0,0.0,0.0,0.13511111
5.65,5.65,5.65,5.65,0.0,0.0,0.0,0.17066667
5.66,5.66,5.66,5.66,0.0,0.0,0.0,0.15644444
5.67,5.67,5.67,5.67,0.0,0.0,0.0,0.14933333
5.68,5.68,5.68,5.68,0.0,0.0,0.0,0.17777778
5.69,5.69,5.69,5.69,0.0,0.0,0.0,0.14222222
5.7,5.7,5.7,5.7,0.0,0.0,0.0,0.17777778
5.71,5.71,5.71,5.71,0.0,0.0,0.0,0.14222222
5.72,5.72,5.72,5.72,0.0,0.0,0.0,0.14933333
5.73,5.73,5.73,5.73,0.0,0.0,0.0,0.14933333
5.74,5.74,5.74,5.74,0.0,0.0,0.0,0.14222222
5.75,5.75,5.75,5.75,0.0,0.0,0.0,0.14222222
5.76,5.76,5.76,5.76,0.0,0.0,0.0,0.16355556
5.77,5.77,5.77,5.77,0.0,0.0,0.0,0.11377778
5.78,5.78,5.78,5.78,0.0,0.0,0.0,0.15644444
5.79,5.79,5.79,5.79,0.0,0.0,0.0,0.16355556
5.8,5.8,5.8,5.8,0.0,0.0,0.0,0.14933333
5.81,5.81,5.81,5.81,0.0,0.0,0.0,0.14933333
5.82,5.82,5.82,5.82,0.0,0.0,0.0,0.128
5.83,5.83,5.83,5.83,0.0,0.0,0.0,0.16355556
5.84,5.84,5.84,5.84,0.0,0.0,0.0,0.15644444
5.85,5.85,5.85,5.85,0.0,0.0,0.0,0.14933333
5.86,5.86,5.86,5.86,0.0,0.0,0.0,0.14933333
5.87,5.87,5.87,5.87,0.0,0.0,0.0,0.14222222
5.88,5.88,5.88,5.88,0.0,0.0,0.0,0.14933333
5.89,5.89,5.89,5.89,0.0,0.0,0.0,0.14933333
5.9,5.9,5.9,5.9,0.0,0.0,0.0,0.14933333
5.91,5.91,5.91,5.91,0.0,0.0,0.0,0.14222222
5.92,5.92,5.92,5.92,0.0,0.0,0.0,0.14222222
5.93,5.93,5.93,5.93,0.0,0.0,0.0,0.15644444
5.94,5.94,5.94,5.94,0.0,0.0,0.0,0.17777778
5.95,5.95,5.95,5.95,0.0,0.0,0.0,0.16355556
5.96,5.96,5.96,5.96,0.0,0.0,0.0,0.16355556
5.97,5.97,5.97,5.97,0.0,0.0,0.0,0.16355556
5.98,5.98,5.98,5.98,0.0,0.0,0.0,0.15644444
5.99,5.99,5.99,5.99,0.0,0.0,0.0,0.13511111
6.0,6.0,6.0,6.0,0.0,0.0,0.0,0.128
6.01,6.01,6.01,6.01,0.0,0.0,0.0,0.128
6.02,6.02,6.02,6.02,0.0,0.0,0.0,0.15644444
6.03,6.03,6.03,6.03,0.0,0.0,0.0,0.14222222
6.04,6.04,6.04,6.04,0.0,0.0,0.0,0.14222222
6.05,6.05,6.05,6.05,0.0,0.0,0.0,0.11377778
6.06,6.06,6.06,6.06,0.0,0.0,0.0,0.13511111
6.07,6.07,6.07,6.07,0.0,0.0,0.0,0.13511111
6.08,6.08,6.08,6.08,0.0,0.0,0.0,0.13511111
6.09,6.09,6.09,6.09,0.0,0.0,0.0,0.11377778
6.1,6.1,6.1,6.1,0.0,0.0,0.0,0.128
6.11,6.11,6.11,6.11,0.0,0.0,0.0,0.128
6.12,6.12,6.12,6.12,0.0,0.0,0.0,0.128
6.13,6.13,6.13,6.13,0.0,0.0,0.0,0.128
6.14,6.14,6.14,6.14,0.0,0.0,0.0,0.13511111
6.15,6.15,6.15,6.15,0.0,0.0,0.0,0.14933333
6.16,6.16,6.16,6.16,0.0,0.0,0.0,0.11377778
6.17,6.17,6.17,6.17,0.0,0.0,0.0,0.11377778
6.18,6.18,6.18,6.18,0.0,0.0,0.0,0.13511111
6.19,6.19,6.19,6.19,0.0,0.0,0.0,0.13511111
6.2,6.2,6.2,6.2,0.0,0.0,0.0,0.12088889
6.21,6.21,6.21,6.21,0.0,0.0,0.0,0.128
6.22,6.22,6.22,6.22,0.0,0.0,0.0,0.13511111
6.23,6.23,6.23,6.23,0.0,0.0,0.0,0.11377778
6.24,6.24,6.24,6.24,0.0,0.0,0.0,0.14222222
6.25,6.25,6.25,6.25,0.0,0.0,0.0,0.128
6.26,6.26,6.26,6.26,0.0,0.0,0.0,0.13511111
6.27,6.27,6.27,6.27,0.0,0.0,0.0,0.14933333
6.28,6.28,6.28,6.28,0.0,0.0,0.0,0.13511111
6.29,6.29,6.29,6.29,0.0,0.0,0.0,0.14222222
6.3,6.3,6.3,6.3,0.0,0.0,0.0,0.14933333
6.31,6.31,6.31,6.31,0.0,0.0,0.0,0.14933333
6.32,6.32,6.32,6.32,0.0,0.0,0.0,0.192
6.33,6.33,6.33,6.33,0.0,0.0,0.0,0.17777778
6.34,6.34,6.34,6.34,0.0,0.0,0.0,0.10666667
6.35,6.35,6.35,6.35,0.0,0.0,0.0,0.14933333
6.36,6.36,6.36,6.36,0.0,0.0,0.0,0.17066667
6.37,6.37,6.37,6.37,0.0,0.0,0.0,0.16355556
6.38,6.38,6.38,6.38,0.0,0.0,0.0,0.14222222
6.39,6.39,6.39,6.39,0.0,0.0,0.0,0.14222222
6.4,6.4,6.4,6.4,0.0,0.0,0.0,0.17777778
6.41,6.41,6.41,6.41,0.0,0.0,0.0,0.16355556
6.42,6.42,6.42,6.42,0.0,0.0,0.0,0.16355556
6.43,6.43,6.43,6.43,0.0,0.0,0.0,0.17066667
6.44,6.44,6.44,6.44,0.0,0.0,0.0,0.14933333
6.45,6.45,6.45,6.45,0.0,0.0,0.0,0.128
6.46,6.46,6.46,6.46,0.0,0.0,0.0,0.15644444
6.47,6.47,6.47,6.47,0.0,0.0,0.0,0.14933333
6.48,6.48,6.48,6.48,0.0,0.0,0.0,0.14933333
6.49,6.49,6.49,6.49,0.0,0.0,0.0,0.13511111
6.5,6.5,6.5,6.5,0.0,0.0,0.0,0.14933333
6.51,6.51,6.51,6.51,0.0,0.0,0.0,0.128
6.52,6.52,6.52,6.52,0.0,0.0,0.0,0.14222222
6.53,6.53,6.53,6.53,0.0,0.0,0.0,0.16355556
6.54,6.54,6.54,6.54,0.0,0.0,0.0,0.14933333
6.55,6.55,6.55,6.55,0.0,0.0,0.0,0.13511111
6.56,6.56,6.56,6.56,0.0,0.0,0.0,0.12088889
6.57,6.57,6.57,6.57,0.0,0.0,0.0,0.13511111
6.58,6.58,6.58,6.58,0.0,0.0,0.0,0.128
6.59,6.59,6.59,6.59,0.0,0.0,0.0,0.14222222
6.6,6.6,6.6,6.6,0.0,0.0,0.0,0.12088889
6.61,6.61,6.61,6.61,0.0,0.0,0.0,0.11377778
6.62,6.62,6.62,6.62,0.0,0.0,0.0,0.13511111
6.63,6.63,6.63,6.63,0.0,0.0,0.0,0.128
6.64,6.64,6.64,6.64,0.0,0.0,0.0,0.128
6.65,6.65,6.65,6.65,0.0,0.0,0.0,0.10666667
6.66,6.66,6.66,6.66,0.0,0.0,0.0,0.09955556
6.67,6.67,6.67,6.67,0.0,0.0,0.0,0.10666667
6.68,6.68,6.68,6.68,0.0,0.0,0.0,0.09955556
6.69,6.69,6.69,6.69,0.0,0.0,0.0,0.09955556
6.7,6.7,6.7,6.7,0.0,0.0,0.0,0.09955556
6.71,6.71,6.71,6.71,0.0,0.0,0.0,0.10666667
6.72,6.72,6.72,6.72,0.0,0.0,0.0,0.10666667
6.73,6.73,6.73,6.73,0.0,0.0,0.0,0.12088889
6.74,6.74,6.74,6.74,0.0,0.0,0.0,0.12088889
6.75,6.75,6.75,6.75,0.0,0.0,0.0,0.11377778
6.76,6.76,6.76,6.76,0.0,0.0,0.0,0.128
6.77,6.77,6.77,6.77,0.0,0.0,0.0,0.12088889
6.78,6.78,6.78,6.78,0.0,0.0,0.0,0.14222222
6.79,6.79,6.79,6.79,0.0,0.0,0.0,0.14933333
6.8,6.8,6.8,6.8,0.0,0.0,0.0,0.17066667
6.81,6.81,6.81,6.81,0.0,0.0,0.0,0.15644444
6.82,6.82,6.82,6.82,0.0,0.0,0.0,0.128
6.83,6.83,6.83,6.83,0.0,0.0,0.0,0.11377778
6.84,6.84,6.84,6.84,0.0,0.0,0.0,0.10666667
6.85,6.85,6.85,6.85,0.0,0.0,0.0,0.10666667
6.86,6.86,6.86,6.86,0.0,0.0,0.0,0.09244444
6.87,6.87,6.87,6.87,0.0,0.0,0.0,0.09244444
6.88,6.88,6.88,6.88,0.0,0.0,0.0,0.11377778
6.89,6.89,6.89,6.89,0.0,0.0,0.0,0.13511111
6.9,6.9,6.9,6.9,0.0,0.0,0.0,0.17777778
6.91,6.91,6.91,6.91,0.0,0.0,0.0,0.192
6.92,6.92,6.92,6.92,0.0,0.0,0.0,0.19911111
6.93,6.93,6.93,6.93,0.0,0.0,0.0,0.20622222
6.94,6.94,6.94,6.94,0.0,0.0,0.0,0.24888889
6.95,6.95,6.95,6.95,0.0,0.0,0.0,0.34133333
6.96,6.96,6.96,6.96,0.0,0.0,0.0,0.28444444
6.97,6.97,6.97,6.97,0.0,0.0,0.0,0.29155556
6.98,6.98,6.98,6.98,0.0,0.0,0.0,0.192
6.99,6.99,6.99,6.99,0.0,0.0,0.0,0.18488889
7.0,7.0,7.0,7.0,0.0,0.0,0.0,0.192
7.01,7.01,7.01,7.01,0.0,0.0,0.0,0.21333333
7.02,7.02,7.02,7.02,0.0,0.0,0.0,0.192
7.03,7.03,7.03,7.03,0.0,0.0,0.0,0.15644444
7.04,7.04,7.04,7.04,0.0,0.0,0.0,0.16355556
7.05,7.05,7.05,7.05,0.0,0.0,0.0,0.064
7.06,7.06,7.06,7.06,0.0,0.0,0.0,0.12088889
7.07,7.07,7.07,7.07,0.0,0.0,0.0,0.13511111
7.08,7.08,7.08,7.08,0.0,0.0,0.0,0.24177778
7.09,7.09,7.09,7.09,0.0,0.0,0.0,0.20622222
7.1,7.1,7.1,7.1,0.0,0.0,0.0,0.13511111
7.11,7.11,7.11,7.11,0.0,0.0,0.0,0.14933333
7.12,7.12,7.12,7.12,0.0,0.0,0.0,0.09955556
7.13,7.13,7.13,7.13,0.0,0.0,0.0,0.14222222
7.14,7.14,7.14,7.14,0.0,0.0,0.0,0.14222222
7.15,7.15,7.15,7.15,0.0,0.0,0.0,0.19911111
7.16,7.16,7.16,7.16,0.0,0.0,0.0,0.17777778
7.17,7.17,7.17,7.17,0.0,0.0,0.0,0.16622222
7.18,7.18,7.18,7.18,0.0,0.0,0.0,0.192
7.19,7.19,7.19,7.19,0.0,0.0,0.0,0.14933333
7.2,7.2,7.2,7.2,0.0,0.0,0.0,0.26311111
7.21,7.21,7.21,7.21,0.0,0.0,0.0,0.27733333
7.22,7.22,7.22,7.22,0.0,0.0,0.0,0.30577778
7.23,7.23,7.23,7.23,0.0,0.0,0.0,0.26311111
7.24,7.24,7.24,7.24,0.0,0.0,0.0,0.27733333
7.25,7.25,7.25,7.25,0.0,0.0,0.0,0.26311111
7.26,7.26,7.26,7.26,0.0,0.0,0.0,0.26311111
7.27,7.27,7.27,7.27,0.0,0.0,0.0,0.256
7.28,7.28,7.28,7.28,0.0,0.0,0.0,0.26311111
7.29,7.29,7.29,7.29,0.0,0.0,0.0,0.22755556
7.3,7.3,7.3,7.3,0.0,0.0,0.0,0.27022222
7.31,7.31,7.31,7.31,0.0,0.0,0.0,0.27733333
7.32,7.32,7.32,7.32,0.0,0.0,0.0,0.24888889
7.33,7.33,7.33,7.33,0.0,0.0,0.0,0.29866667
7.34,7.34,7.34,7.34,0.0,0.0,0.0,0.26311111
7.35,7.35,7.35,7.35,0.0,0.0,0.0,0.26311111
7.36,7.36,7.36,7.36,0.0,0.0,0.0,0.24177778
7.37,7.37,7.37,7.37,0.0,0.0,0.0,0.22755556
7.38,7.38,7.38,7.38,0.0,0.0,0.0,0.16355556
7.39,7.39,7.39,7.39,0.0,0.0,0.0,0.14222222
7.4,7.4,7.4,7.4,0.0,0.0,0.0,0.12088889
7.41,7.41,7.41,7.41,0.0,0.0,0.0,0.14933333
7.42,7.42,7.42,7.42,0.0,0.0,0.0,0.12088889
7.43,7.43,7.43,7.43,0.0,0.0,0.0,0.11377778
7.44,7.44,7.44,7.44,0.0,0.0,0.0,0.09244444
7.45,7.45,7.45,7.45,0.0,0.0,0.0,0.10666667
7.46,7.46,7.46,7.46,0.0,0.0,0.0,0.07822222
7.47,7.47,7.47,7.47,0.0,0.0,0.0,0.07822222
7.48,7.48,7.48,7.48,0.0,0.0,0.0,0.09244444
7.49,7.49,7.49,7.49,0.0,0.0,0.0,0.09244444
7.5,7.5,7.5,7.5,0.0,0.0,0.0,0.04266667
7.51,7.51,7.51,7.51,0.0,0.0,0.0,0.04266667
7.52,7.52,7.52,7.52,0.0,0.0,0.0,0.04266667
7.53,7.53,7.53,7.53,0.0,0.0,0.0,0.04977778
7.54,7.54,7.54,7.54,0.0,0.0,0.0,0.03555556
7.55,7.55,7.55,7.55,0.0,0.0,0.0,0.04977778
7.56,7.56,7.56,7.56,0.0,0.0,0.0,0.03555556
7.57,7.57,7.57,7.57,0.0,0.0,0.0,0.04266667
7.58,7.58,7.58,7.58,0.0,0.0,0.0,0.04977778
7.59,7.59,7.59,7.59,0.0,0.0,0.0,0.02844444
7.6,7.6,7.6,7.6,0.0,0.0,0.0,0.03555556
7.61,7.61,7.61,7.61,0.0,0.0,0.0,0.05688889
7.62,7.62,7.62,7.62,0.0,0.0,0.0,0.05688889
7.63,7.63,7.63,7.63,0.0,0.0,0.0,0.04266667
7.64,7.64,7.64,7.64,0.0,0.0,0.0,0.04977778
7.65,7.65,7.65,7.65,0.0,0.0,0.0,0.04977778
7.66,7.66,7.66,7.66,0.0,0.0,0.0,0.05688889
7.67,7.67,7.67,7.67,0.0,0.0,0.0,0.04977778
7.68,7.68,7.68,7.68,0.0,0.0,0.0,0.03555556
7.69,7.69,7.69,7.69,0.0,0.0,0.0,0.05688889
7.7,7.7,7.7,7.7,0.0,0.0,0.0,0.04266667
7.71,7.71,7.71,7.71,0.0,0.0,0.0,0.04266667
7.72,7.72,7.72,7.72,0.0,0.0,0.0,0.04266667
7.73,7.73,7.73,7.73,0.0,0.0,0.0,0.04977778
7.74,7.74,7.74,7.74,0.0,0.0,0.0,0.04266667
7.75,7.75,7.75,7.75,0.0,0.0,0.0,0.03555556
7.76,7.76,7.76,7.76,0.0,0.0,0.0,0.04977778
7.77,7.77,7.77,7.77,0.0,0.0,0.0,0.04266667
7.78,7.78,7.78,7.78,0.0,0.0,0.0,0.03555556
7.79,7.79,7.79,7.79,0.0,0.0,0.0,0.04266667
7.8,7.8,7.8,7.8,0.0,0.0,0.0,0.04266667
7.81,7.81,7.81,7.81,0.0,0.0,0.0,0.04266667
7.82,7.82,7.82,7.82,0.0,0.0,0.0,0.04266667
7.83,7.83,7.83,7.83,0.0,0.0,0.0,0.04977778
7.84,7.84,7.84,7.84,0.0,0.0,0.0,0.03555556
7.85,7.85,7.85,7.85,0.0,0.0,0.0,0.03555556
7.86,7.86,7.86,7.86,0.0,0.0,0.0,0.04266667
7.87,7.87,7.87,7.87,0.0,0.0,0.0,0.04977778
7.88,7.88,7.88,7.88,0.0,0.0,0.0,0.04266667
7.89,7.89,7.89,7.89,0.0,0.0,0.0,0.04977778
7.9,7.9,7.9,7.9,0.0,0.0,0.0,0.05688889
7.91,7.91,7.91,7.91,0.0,0.0,0.0,0.04977778
7.92,7.92,7.92,7.92,0.0,0.0,0.0,0.064
7.93,7.93,7.93,7.93,0.0,0.0,0.0,0.07111111
7.94,7.94,7.94,7.94,0.0,0.0,0.0,0.07111111
7.95,7.95,7.95,7.95,0.0,0.0,0.0,0.05688889
7.96,7.96,7.96,7.96,0.0,0.0,0.0,0.05688889
7.97,7.97,7.97,7.97,0.0,0.0,0.0,0.05688889
7.98,7.98,7.98,7.98,0.0,0.0,0.0,0.09244444
7.99,7.99,7.99,7.99,0.0,0.0,0.0,0.11377778
8.0,8.0,8.0,8.0,0.0,0.0,0.0,0.10666667
8.01,8.01,8.01,8.01,0.0,0.0,0.0,0.13511111
8.02,8.02,8.02,8.02,0.0,0.0,0.0,0.13511111
8.03,8.03,8.03,8.03,0.0,0.0,0.0,0.18488889
8.04,8.04,8.04,8.04,0.0,0.0,0.0,0.17066667
8.05,8.05,8.05,8.05,0.0,0.0,0.0,0.256
8.06,8.06,8.06,8.06,0.0,0.0,0.0,0.22755556
8.07,8.07,8.07,8.07,0.0,0.0,0.0,0.22755556
8.08,8.08,8.08,8.08,0.0,0.0,0.0,0.29155556
8.09,8.09,8.09,8.09,0.0,0.0,0.0,0.32
8.1,8.1,8.1,8.1,0.0,0.0,0.0,0.34844444
8.11,8.11,8.11,8.11,0.0,0.0,0.0,0.40533333
8.12,8.12,8.12,8.12,0.0,0.0,0.0,0.41244444
8.13,8.13,8.13,8.13,0.0,0.0,0.0,0.41244444
8.14,8.14,8.14,8.14,0.0,0.0,0.0,0.43644444
8.15,8.15,8.15,8.15,0.0,0.0,0.0,0.512
8.16,8.16,8.16,8.16,0.0,0.0,0.0,0.36977778
8.17,8.17,8.17,8.17,0.0,0.0,0.0,0.32
8.18,8.18,8.18,8.18,0.0,0.0,0.0,0.34844444
8.19,8.19,8.19,8.19,0.0,0.0,0.0,0.32711111
8.2,8.2,8.2,8.2,0.0,0.0,0.0,0.30133333
8.21,8.21,8.21,8.21,0.0,0.0,0.0,0.17777778
8.22,8.22,8.22,8.22,0.0,0.0,0.0,0.14933333
8.23,8.23,8.23,8.23,0.0,0.0,0.0,0.16355556
8.24,8.24,8.24,8.24,0.0,0.0,0.0,0.15644444
8.25,8.25,8.25,8.25,0.0,0.0,0.0,0.15644444
8.26,8.26,8.26,8.26,0.0,0.0,0.0,0.17777778
8.27,8.27,8.27,8.27,0.0,0.0,0.0,0.12088889
8.28,8.28,8.28,8.28,0.0,0.0,0.0,0.14222222
8.29,8.29,8.29,8.29,0.0,0.0,0.0,0.16355556
8.3,8.3,8.3,8.3,0.0,0.0,0.0,0.21333333
8.31,8.31,8.31,8.31,0.0,0.0,0.0,0.26311111
8.32,8.32,8.32,8.32,0.0,0.0,0.0,0.192
8.33,8.33,8.33,8.33,0.0,0.0,0.0,0.23466667
8.34,8.34,8.34,8.34,0.0,0.0,0.0,0.19911111
8.35,8.35,8.35,8.35,0.0,0.0,0.0,0.33422222
8.36,8.36,8.36,8.36,0.0,0.0,0.0,0.40533333
8.37,8.37,8.37,8.37,0.0,0.0,0.0,0.448
8.38,8.38,8.38,8.38,0.0,0.0,0.0,0.512
8.39,8.39,8.39,8.39,0.0,0.0,0.0,0.48355556
8.4,8.4,8.4,8.4,0.0,0.0,0.0,0.41955556
8.41,8.41,8.41,8.41,0.0,0.0,0.0,0.47644444
8.42,8.42,8.42,8.42,0.0,0.0,0.0,0.40533333
8.43,8.43,8.43,8.43,0.0,0.0,0.0,0.43377778
8.44,8.44,8.44,8.44,0.0,0.0,0.0,0.384
8.45,8.45,8.45,8.45,0.0,0.0,0.0,0.37688889
8.46,8.46,8.46,8.46,0.0,0.0,0.0,0.34133333
8.47,8.47,8.47,8.47,0.0,0.0,0.0,0.27733333
8.48,8.48,8.48,8.48,0.0,0.0,0.0,0.24177778
8.49,8.49,8.49,8.49,0.0,0.0,0.0,0.23466667
8.5,8.5,8.5,8.5,0.0,0.0,0.0,0.19911111
8.51,8.51,8.51,8.51,0.0,0.0,0.0,0.192
8.52,8.52,8.52,8.52,0.0,0.0,0.0,0.24888889
8.53,8.53,8.53,8.53,0.0,0.0,0.0,0.24177778
8.54,8.54,8.54,8.54,0.0,0.0,0.0,0.33422222
8.55,8.55,8.55,8.55,0.0,0.0,0.0,0.27022222
8.56,8.56,8.56,8.56,0.0,0.0,0.0,0.22044444
8.57,8.57,8.57,8.57,0.0,0.0,0.0,0.19911111
8.58,8.58,8.58,8.58,0.0,0.0,0.0,0.22044444
8.59,8.59,8.59,8.59,0.0,0.0,0.0,0.22755556
8.6,8.6,8.6,8.6,0.0,0.0,0.0,0.28444444
8.61,8.61,8.61,8.61,0.0,0.0,0.0,0.28444444
8.62,8.62,8.62,8.62,0.0,0.0,0.0,0.256
8.63,8.63,8.63,8.63,0.0,0.0,0.0,0.16355556
8.64,8.64,8.64,8.64,0.0,0.0,0.0,0.27022222
8.65,8.65,8.65,8.65,0.0,0.0,0.0,0.29155556
8.66,8.66,8.66,8.66,0.0,0.0,0.0,0.24177778
8.67,8.67,8.67,8.67,0.0,0.0,0.0,0.26311111
8.68,8.68,8.68,8.68,0.0,0.0,0.0,0.26311111
8.69,8.69,8.69,8.69,0.0,0.0,0.0,0.256
8.7,8.7,8.7,8.7,0.0,0.0,0.0,0.28711111
8.71,8.71,8.71,8.71,0.0,0.0,0.0,0.26311111
8.72,8.72,8.72,8.72,0.0,0.0,0.0,0.26311111
8.73,8.73,8.73,8.73,0.0,0.0,0.0,0.31288889
8.74,8.74,8.74,8.74,0.0,0.0,0.0,0.26311111
8.75,8.75,8.75,8.75,0.0,0.0,0.0,0.39822222
8.76,8.76,8.76,8.76,0.0,0.0,0.0,0.384
8.77,8.77,8.77,8.77,0.0,0.0,0.0,0.43377778
8.78,8.78,8.78,8.78,0.0,0.0,0.0,0.44088889
8.79,8.79,8.79,8.79,0.0,0.0,0.0,0.40533333
8.8,8.8,8.8,8.8,0.0,0.0,0.0,0.32
8.81,8.81,8.81,8.81,0.0,0.0,0.0,0.32711111
8.82,8.82,8.82,8.82,0.0,0.0,0.0,0.30577778
8.83,8.83,8.83,8.83,0.0,0.0,0.0,0.22755556
8.84,8.84,8.84,8.84,0.0,0.0,0.0,0.192
8.85,8.85,8.85,8.85,0.0,0.0,0.0,0.22044444
8.86,8.86,8.86,8.86,0.0,0.0,0.0,0.192
8.87,8.87,8.87,8.87,0.0,0.0,0.0,0.20622222
8.88,8.88,8.88,8.88,0.0,0.0,0.0,0.24888889
8.89,8.89,8.89,8.89,0.0,0.0,0.0,0.128
8.9,8.9,8.9,8.9,0.0,0.0,0.0,0.17066667
8.91,8.91,8.91,8.91,0.0,0.0,0.0,0.13511111
8.92,8.92,8.92,8.92,0.0,0.0,0.0,0.11377778
8.93,8.93,8.93,8.93,0.0,0.0,0.0,0.09955556
8.94,8.94,8.94,8.94,0.0,0.0,0.0,0.07822222
8.95,8.95,8.95,8.95,0.0,0.0,0.0,0.13511111
8.96,8.96,8.96,8.96,0.0,0.0,0.0,0.09955556
8.97,8.97,8.97,8.97,0.0,0.0,0.0,0.05688889
8.98,8.98,8.98,8.98,0.0,0.0,0.0,0.09955556
8.99,8.99,8.99,8.99,0.0,0.0,0.0,0.04977778
9.0,9.0,9.0,9.0,0.0,0.0,0.0,0.03555556
9.01,9.01,9.01,9.01,0.0,0.0,0.0,0.01422222
9.02,9.02,9.02,9.02,0.0,0.0,0.0,0.02844444
9.03,9.03,9.03,9.03,0.0,0.0,0.0,0.00711111
9.04,9.04,9.04,9.04,0.0,0.0,0.0,0.02133333
9.05,9.05,9.05,9.05,0.0,0.0,0.0,0.00711111
9.06,9.06,9.06,9.06,0.0,0.0,0.0,0.04266667
9.07,9.07,9.07,9.07,0.0,0.0,0.0,0.07111111
9.08,9.08,9.08,9.08,0.0,0.0,0.0,0.13511111
9.09,9.09,9.09,9.09,0.0,0.0,0.0,0.09955556
9.1,9.1,9.1,9.1,0.0,0.0,0.0,0.07822222
9.11,9.11,9.11,9.11,0.0,0.0,0.0,0.17066667
9.12,9.12,9.12,9.12,0.0,0.0,0.0,0.21333333
9.13,9.13,9.13,9.13,0.0,0.0,0.0,0.22755556
9.14,9.14,9.14,9.14,0.0,0.0,0.0,0.27733333
9.15,9.15,9.15,9.15,0.0,0.0,0.0,0.17777778
9.16,9.16,9.16,9.16,0.0,0.0,0.0,0.17066667
9.17,9.17,9.17,9.17,0.0,0.0,0.0,0.128
9.18,9.18,9.18,9.18,0.0,0.0,0.0,0.14222222
9.19,9.19,9.19,9.19,0.0,0.0,0.0,0.14933333
9.2,9.2,9.2,9.2,0.0,0.0,0.0,0.14222222
9.21,9.21,9.21,9.21,0.0,0.0,0.0,0.27733333
9.22,9.22,9.22,9.22,0.0,0.0,0.0,0.34133333
9.23,9.23,9.23,9.23,0.0,0.0,0.0,0.28444444
9.24,9.24,9.24,9.24,0.0,0.0,0.0,0.36266667
9.25,9.25,9.25,9.25,0.0,0.0,0.0,0.34844444
9.26,9.26,9.26,9.26,0.0,0.0,0.0,0.37688889
9.27,9.27,9.27,9.27,0.0,0.0,0.0,0.45511111
9.28,9.28,9.28,9.28,0.0,0.0,0.0,0.43377778
9.29,9.29,9.29,9.29,0.0,0.0,0.0,0.42666667
9.3,9.3,9.3,9.3,0.0,0.0,0.0,0.45511111
9.31,9.31,9.31,9.31,0.0,0.0,0.0,0.53333333
9.32,9.32,9.32,9.32,0.0,0.0,0.0,0.46933333
9.33,9.33,9.33,9.33,0.0,0.0,0.0,0.40533333
9.34,9.34,9.34,9.34,0.0,0.0,0.0,0.35555556
9.35,9.35,9.35,9.35,0.0,0.0,0.0,0.33422222
9.36,9.36,9.36,9.36,0.0,0.0,0.0,0.34133333
9.37,9.37,9.37,9.37,0.0,0.0,0.0,0.30577778
9.38,9.38,9.38,9.38,0.0,0.0,0.0,0.32266667
9.39,9.39,9.39,9.39,0.0,0.0,0.0,0.24888889
9.4,9.4,9.4,9.4,0.0,0.0,0.0,0.24888889
9.41,9.41,9.41,9.41,0.0,0.0,0.0,0.21333333
9.42,9.42,9.42,9.42,0.0,0.0,0.0,0.22755556
9.43,9.43,9.43,9.43,0.0,0.0,0.0,0.14222222
9.44,9.44,9.44,9.44,0.0,0.0,0.0,0.17066667
9.45,9.45,9.45,9.45,0.0,0.0,0.0,0.24177778
9.46,9.46,9.46,9.46,0.0,0.0,0.0,0.27733333
9.47,9.47,9.47,9.47,0.0,0.0,0.0,0.29866667
9.48,9.48,9.48,9.48,0.0,0.0,0.0,0.29866667
9.49,9.49,9.49,9.49,0.0,0.0,0.0,0.36266667
9.5,9.5,9.5,9.5,0.0,0.0,0.0,0.40533333
9.51,9.51,9.51,9.51,0.0,0.0,0.0,0.40533333
9.52,9.52,9.52,9.52,0.0,0.0,0.0,0.41244444
9.53,9.53,9.53,9.53,0.0,0.0,0.0,0.28444444
9.54,9.54,9.54,9.54,0.0,0.0,0.0,0.384
9.55,9.55,9.55,9.55,0.0,0.0,0.0,0.56177778
9.56,9.56,9.56,9.56,0.0,0.0,0.0,0.47644444
9.57,9.57,9.57,9.57,0.0,0.0,0.0,0.43377778
9.58,9.58,9.58,9.58,0.0,0.0,0.0,0.46222222
9.59,9.59,9.59,9.59,0.0,0.0,0.0,0.448
9.6,9.6,9.6,9.6,0.0,0.0,0.0,0.42933333
9.61,9.61,9.61,9.61,0.0,0.0,0.0,0.41244444
9.62,9.62,9.62,9.62,0.0,0.0,0.0,0.42666667
9.63,9.63,9.63,9.63,0.0,0.0,0.0,0.41955556
9.64,9.64,9.64,9.64,0.0,0.0,0.0,0.384
9.65,9.65,9.65,9.65,0.0,0.0,0.0,0.32711111
9.66,9.66,9.66,9.66,0.0,0.0,0.0,0.32977778
9.67,9.67,9.67,9.67,0.0,0.0,0.0,0.24888889
9.68,9.68,9.68,9.68,0.0,0.0,0.0,0.22755556
9.69,9.69,9.69,9.69,0.0,0.0,0.0,0.22755556
9.7,9.7,9.7,9.7,0.0,0.0,0.0,0.18488889
9.71,9.71,9.71,9.71,0.0,0.0,0.0,0.09955556
9.72,9.72,9.72,9.72,0.0,0.0,0.0,0.17066667
9.73,9.73,9.73,9.73,0.0,0.0,0.0,0.192
9.74,9.74,9.74,9.74,0.0,0.0,0.0,0.17777778
9.75,9.75,9.75,9.75,0.0,0.0,0.0,0.14933333
9.76,9.76,9.76,9.76,0.0,0.0,0.0,0.14933333
9.77,9.77,9.77,9.77,0.0,0.0,0.0,0.192
9.78,9.78,9.78,9.78,0.0,0.0,0.0,0.14933333
9.79,9.79,9.79,9.79,0.0,0.0,0.0,0.14933333
9.8,9.8,9.8,9.8,0.0,0.0,0.0,0.064
9.81,9.81,9.81,9.81,0.0,0.0,0.0,0.09955556
9.82,9.82,9.82,9.82,0.0,0.0,0.0,0.10666667
9.83,9.83,9.83,9.83,0.0,0.0,0.0,0.07822222
9.84,9.84,9.84,9.84,0.0,0.0,0.0,0.07822222
9.85,9.85,9.85,9.85,0.0,0.0,0.0,0.064
9.86,9.86,9.86,9.86,0.0,0.0,0.0,0.09955556
9.87,9.87,9.87,9.87,0.0,0.0,0.0,0.09244444
9.88,9.88,9.88,9.88,0.0,0.0,0.0,0.09244444
9.89,9.89,9.89,9.89,0.0,0.0,0.0,0.07111111
9.9,9.9,9.9,9.9,0.0,0.0,0.0,0.07822222
9.91,9.91,9.91,9.91,0.0,0.0,0.0,0.09955556
9.92,9.92,9.92,9.92,0.0,0.0,0.0,0.09955556
9.93,9.93,9.93,9.93,0.0,0.0,0.0,0.07111111
9.94,9.94,9.94,9.94,0.0,0.0,0.0,0.07111111
9.95,9.95,9.95,9.95,0.0,0.0,0.0,0.07822222
9.96,9.96,9.96,9.96,0.0,0.0,0.0,0.10666667
9.97,9.97,9.97,9.97,0.0,0.0,0.0,0.10666667
9.98,9.98,9.98,9.98,0.0,0.0,0.0,0.09244444
9.99,9.99,9.99,9.99,0.0,0.0,0.0,0.04266667


==> datarandomSensorSim1Branch.csv <==
0.0,0.0,0.0,1.9764003244626815,0.0,0.0,0.0,1.72244497
0.0,0.0,0.0,2.2611442607819625,0.0,0.0,0.0,1.96539765
0.0,0.0,0.0,22.05351416494771,0.0,0.0,0.0,21.7647295
0.0,0.0,0.0,3.8523640819720097,0.0,0.0,0.0,3.65285285
0.0,0.0,0.0,3.4821454500333657,0.0,0.0,0.0,3.27376059
0.0,0.0,0.0,6.09369360962691,0.0,0.0,0.0,5.65301468
0.0,0.0,0.0,5.198255413127528,0.0,0.0,0.0,4.92297251
0.0,0.0,0.0,2.023699624839089,0.0,0.0,0.0,1.85857001
0.0,0.0,0.0,0.7097451264467454,0.0,0.0,0.0,0.96813314
0.0,0.0,0.0,3.3409179682824615,0.0,0.0,0.0,3.04786905
0.0,0.0,0.0,2.179135716596395,0.0,0.0,0.0,2.11906473
0.0,0.0,0.0,1.6791059623615296,0.0,0.0,0.0,1.57056718
0.0,0.0,0.0,1.1608084739770061,0.0,0.0,0.0,1.13590963
0.0,0.0,0.0,3.7871922661816884,0.0,0.0,0.0,3.73944457
0.0,0.0,0.0,1.4755600604470844,0.0,0.0,0.0,1.41496962
0.0,0.0,0.0,4.174253052338986,0.0,0.0,0.0,4.04302113
0.0,0.0,0.0,1.9531959432012629,0.0,0.0,0.0,1.84475411
0.0,0.0,0.0,12.924365487590146,0.0,0.0,0.0,12.90515648
0.0,0.0,0.0,1.4021007399385441,0.0,0.0,0.0,1.34209773
0.0,0.0,0.0,6.3535098728353985,0.0,0.0,0.0,6.29445052
0.0,0.0,0.0,2.809581135650771,0.0,0.0,0.0,2.67241158
0.0,0.0,0.0,4.624083310047046,0.0,0.0,0.0,4.56893875
0.0,0.0,0.0,4.905318738111451,0.0,0.0,0.0,4.83295196
0.0,0.0,0.0,1.6899016187431457,0.0,0.0,0.0,1.64468466
0.0,0.0,0.0,1.0566999308075016,0.0,0.0,0.0,1.11743105
0.0,0.0,0.0,1.7376508994253297,0.0,0.0,0.0,1.67138074
0.0,0.0,0.0,1.5394423616362571,0.0,0.0,0.0,1.49902338
0.0,0.0,0.0,2.4003859058266372,0.0,0.0,0.0,2.3472822
0.0,0.0,0.0,4.3928195392724705,0.0,0.0,0.0,4.27723634
0.0,0.0,0.0,4.373732008817967,0.0,0.0,0.0,4.34945328
0.0,0.0,0.0,2.7791896894502495,0.0,0.0,0.0,2.63369848
0.0,0.0,0.0,3.539724219473595,0.0,0.0,0.0,3.16914993
0.0,0.0,0.0,2.255064188337347,0.0,0.0,0.0,2.11363849
0.0,0.0,0.0,4.994905591806695,0.0,0.0,0.0,4.96347464
0.0,0.0,0.0,3.5201777925622864,0.0,0.0,0.0,3.43964258
0.0,0.0,0.0,4.0656605950978255,0.0,0.0,0.0,3.97692522
0.0,0.0,0.0,2.899068391722177,0.0,0.0,0.0,2.80648979
0.0,0.0,0.0,0.985458384279434,0.0,0.0,0.0,1.0656323
0.0,0.0,0.0,4.549907709637697,0.0,0.0,0.0,4.45704835
0.0,0.0,0.0,3.2714730357682296,0.0,0.0,0.0,2.98339074
0.0,0.0,0.0,2.7943251605351462,0.0,0.0,0.0,2.73401436
0.0,0.0,0.0,4.9544794037467605,0.0,0.0,0.0,4.86362005
0.0,0.0,0.0,5.008320585689094,0.0,0.0,0.0,4.91989185
0.0,0.0,0.0,8.487680364583477,0.0,0.0,0.0,8.45566265
0.0,0.0,0.0,1.5658920374391099,0.0,0.0,0.0,1.45236546
0.0,0.0,0.0,2.5309454945376757,0.0,0.0,0.0,2.40023334
0.0,0.0,0.0,1.6954705482031125,0.0,0.0,0.0,1.52059925
0.0,0.0,0.0,6.13861057795299,0.0,0.0,0.0,5.87644714
0.0,0.0,0.0,1.8790882247841783,0.0,0.0,0.0,1.67214411
0.0,0.0,0.0,1.400997110961779,0.0,0.0,0.0,1.18937113
0.0,0.0,0.0,2.2533104417819154,0.0,0.0,0.0,2.01920898
0.0,0.0,0.0,1.7909721871086297,0.0,0.0,0.0,1.56720734
0.0,0.0,0.0,8.971486494479075,0.0,0.0,0.0,8.74397313
0.0,0.0,0.0,0.9636918798472822,0.0,0.0,0.0,0.9681147
0.0,0.0,0.0,5.1963241054791585,0.0,0.0,0.0,5.09503071
0.0,0.0,0.0,24.78756270922233,0.0,0.0,0.0,24.05717972
0.0,0.0,0.0,3.0955730038814644,0.0,0.0,0.0,2.8648602
0.0,0.0,0.0,3.384864748304059,0.0,0.0,0.0,3.14738778
0.0,0.0,0.0,1.915869538415305,0.0,0.0,0.0,1.7161405
0.0,0.0,0.0,8.332654886036352,0.0,0.0,0.0,8.18349575
0.0,0.0,0.0,1.4018721621354726,0.0,0.0,0.0,1.14082639
0.0,0.0,0.0,2.282991019520272,0.0,0.0,0.0,1.97982382
0.0,0.0,0.0,4.371215128099387,0.0,0.0,0.0,4.21438769
0.0,0.0,0.0,5.281519316646591,0.0,0.0,0.0,4.98693274
0.0,0.0,0.0,3.148678090905108,0.0,0.0,0.0,2.86813018
0.0,0.0,0.0,1.7084627630661817,0.0,0.0,0.0,1.46170174
0.0,0.0,0.0,6.448326219029013,0.0,0.0,0.0,6.36226026
0.0,0.0,0.0,0.9763730160486093,0.0,0.0,0.0,0.9332908
0.0,0.0,0.0,25.740549077237187,0.0,0.0,0.0,25.45389103
0.0,0.0,0.0,3.060526805007714,0.0,0.0,0.0,2.58542804
0.0,0.0,0.0,2.5207664600108783,0.0,0.0,0.0,2.27174052
0.0,0.0,0.0,2.3325897315020487,0.0,0.0,0.0,2.10338237
0.0,0.0,0.0,2.9318981597449203,0.0,0.0,0.0,2.70963661
0.0,0.0,0.0,2.6455477548780744,0.0,0.0,0.0,2.37392719
0.0,0.0,0.0,2.4915609444635356,0.0,0.0,0.0,2.25425568
0.0,0.0,0.0,2.616768477464524,0.0,0.0,0.0,2.24500224
0.0,0.0,0.0,2.674193282654252,0.0,0.0,0.0,2.45343952
0.0,0.0,0.0,3.461422381635278,0.0,0.0,0.0,3.27311537
0.0,0.0,0.0,0.7564513672688856,0.0,0.0,0.0,0.95045341
0.0,0.0,0.0,1.2659605645810559,0.0,0.0,0.0,1.1772829
0.0,0.0,0.0,0.6438361813560608,0.0,0.0,0.0,0.98875144
0.0,0.0,0.0,14.776603166412176,0.0,0.0,0.0,14.61965856
0.0,0.0,0.0,2.631803812536499,0.0,0.0,0.0,2.56166498
0.0,0.0,0.0,2.669479314099176,0.0,0.0,0.0,2.54039666
0.0,0.0,0.0,5.618280876866464,0.0,0.0,0.0,5.51131793
0.0,0.0,0.0,6.113366607949682,0.0,0.0,0.0,6.11744642
0.0,0.0,0.0,2.119125875809165,0.0,0.0,0.0,2.05209589
0.0,0.0,0.0,0.7759487844173859,0.0,0.0,0.0,1.0123784
0.0,0.0,0.0,40.90264568987013,0.0,0.0,0.0,41.43560264
0.0,0.0,0.0,1.0537814108231756,0.0,0.0,0.0,1.10650651
0.0,0.0,0.0,7.122092160004583,0.0,0.0,0.0,7.0927444
0.0,0.0,0.0,6.399491999367576,0.0,0.0,0.0,5.37626383
0.0,0.0,0.0,1.8869488654239923,0.0,0.0,0.0,1.74491639
0.0,0.0,0.0,3.376825017137521,0.0,0.0,0.0,3.03818799
0.0,0.0,0.0,5.041008421399371,0.0,0.0,0.0,4.92356579
0.0,0.0,0.0,3.5172261855927105,0.0,0.0,0.0,3.31257719
0.0,0.0,0.0,2.3623490010810566,0.0,0.0,0.0,2.16543944
0.0,0.0,0.0,2.447768677421944,0.0,0.0,0.0,2.23848034
0.0,0.0,0.0,3.3755237091303636,0.0,0.0,0.0,3.16855389
0.0,0.0,0.0,2.9476549602348645,0.0,0.0,0.0,2.68554432
0.0,0.0,0.0,5.096663912973737,0.0,0.0,0.0,4.83978513
0.0,0.0,0.0,6.115128417999479,0.0,0.0,0.0,6.02143919
0.0,0.0,0.0,3.2505728789079202,0.0,0.0,0.0,2.98610544
0.0,0.0,0.0,2.5882349908996933,0.0,0.0,0.0,2.36096018
0.0,0.0,0.0,1.5751155537280492,0.0,0.0,0.0,1.49377114
0.0,0.0,0.0,3.826511689252134,0.0,0.0,0.0,3.47301632
0.0,0.0,0.0,6.210038741561385,0.0,0.0,0.0,6.16410841
0.0,0.0,0.0,0.9595044212558969,0.0,0.0,0.0,1.00768194
0.0,0.0,0.0,1.4353340368593885,0.0,0.0,0.0,1.3706806
0.0,0.0,0.0,1.4356295905425687,0.0,0.0,0.0,1.36652007
0.0,0.0,0.0,0.8436948896918984,0.0,0.0,0.0,0.99303421
0.0,0.0,0.0,2.9062896831124205,0.0,0.0,0.0,2.72378836
0.0,0.0,0.0,1.637426470966621,0.0,0.0,0.0,1.63851699
0.0,0.0,0.0,1.7407808590219103,0.0,0.0,0.0,1.67033018
0.0,0.0,0.0,1.5267317747495073,0.0,0.0,0.0,1.55002147
0.0,0.0,0.0,2.661345211274789,0.0,0.0,0.0,2.41192711
0.0,0.0,0.0,1.6983986623496237,0.0,0.0,0.0,1.63842029
0.0,0.0,0.0,1.8655899392690045,0.0,0.0,0.0,1.85163635
0.0,0.0,0.0,2.8034478431157965,0.0,0.0,0.0,2.63668217
0.0,0.0,0.0,19.58898998549809,0.0,0.0,0.0,19.18671649
0.0,0.0,0.0,2.6485760115404524,0.0,0.0,0.0,2.5460062
0.0,0.0,0.0,6.678749359804947,0.0,0.0,0.0,6.65281929
0.0,0.0,0.0,6.127647535435657,0.0,0.0,0.0,6.0666841
0.0,0.0,0.0,1.311025780130563,0.0,0.0,0.0,1.34243074
0.0,0.0,0.0,1.879720619546423,0.0,0.0,0.0,1.87953635
0.0,0.0,0.0,2.3991573768450203,0.0,0.0,0.0,2.34072756
0.0,0.0,0.0,8.549762286010143,0.0,0.0,0.0,8.4068581
0.0,0.0,0.0,2.9525539877176254,0.0,0.0,0.0,2.83411065
0.0,0.0,0.0,1.0591600623078066,0.0,0.0,0.0,1.2470108
0.0,0.0,0.0,1.9498992763938492,0.0,0.0,0.0,1.89894385
0.0,0.0,0.0,2.5059422184305435,0.0,0.0,0.0,2.37436619
0.0,0.0,0.0,9.964835506635804,0.0,0.0,0.0,9.99794713
0.0,0.0,0.0,10.573632236874955,0.0,0.0,0.0,10.42202993
0.0,0.0,0.0,8.664973928873485,0.0,0.0,0.0,8.41529216
0.0,0.0,0.0,42.844082860269346,0.0,0.0,0.0,42.65374075
0.0,0.0,0.0,1.598841924638498,0.0,0.0,0.0,1.64090358
0.0,0.0,0.0,4.544875320870535,0.0,0.0,0.0,4.39678455
0.0,0.0,0.0,2.829879391575351,0.0,0.0,0.0,2.61849886
0.0,0.0,0.0,2.1327380919109036,0.0,0.0,0.0,2.03177705
0.0,0.0,0.0,3.719243955801226,0.0,0.0,0.0,3.5658774
0.0,0.0,0.0,2.9468040331566265,0.0,0.0,0.0,2.90386461
0.0,0.0,0.0,3.774092929186552,0.0,0.0,0.0,3.69499803
0.0,0.0,0.0,2.4988034071630785,0.0,0.0,0.0,2.32286463
0.0,0.0,0.0,2.666490366468333,0.0,0.0,0.0,2.57535849
0.0,0.0,0.0,2.272232629164543,0.0,0.0,0.0,2.18552329
0.0,0.0,0.0,2.122879796747122,0.0,0.0,0.0,2.13844092
0.0,0.0,0.0,2.8306448469770285,0.0,0.0,0.0,2.7685459
0.0,0.0,0.0,2.720833788307145,0.0,0.0,0.0,2.54293922
0.0,0.0,0.0,1.9609267367288592,0.0,0.0,0.0,2.00187454
0.0,0.0,0.0,5.9903232665939665,0.0,0.0,0.0,6.03292328
0.0,0.0,0.0,4.889507705921962,0.0,0.0,0.0,4.90678049
0.0,0.0,0.0,3.855855989643259,0.0,0.0,0.0,3.85184055
0.0,0.0,0.0,2.4545949052410125,0.0,0.0,0.0,2.48603626
0.0,0.0,0.0,8.483294616778661,0.0,0.0,0.0,8.46588537
0.0,0.0,0.0,2.579961685240889,0.0,0.0,0.0,2.51897875
0.0,0.0,0.0,1.54363654470746,0.0,0.0,0.0,1.60916673
0.0,0.0,0.0,1.6392898733902808,0.0,0.0,0.0,1.68003234
0.0,0.0,0.0,3.8371031589373645,0.0,0.0,0.0,3.67343724
0.0,0.0,0.0,2.30771400972557,0.0,0.0,0.0,2.3280529
0.0,0.0,0.0,1.3985914032563926,0.0,0.0,0.0,1.41956114
0.0,0.0,0.0,3.387142971635029,0.0,0.0,0.0,3.27004944
0.0,0.0,0.0,4.033478509205543,0.0,0.0,0.0,3.9854214
0.0,0.0,0.0,2.012188791250778,0.0,0.0,0.0,2.08257921
0.0,0.0,0.0,3.458528173331772,0.0,0.0,0.0,3.43247527
0.0,0.0,0.0,9.572351698542802,0.0,0.0,0.0,9.67715711
0.0,0.0,0.0,1.1632903752075046,0.0,0.0,0.0,1.3095698
0.0,0.0,0.0,3.299370182730345,0.0,0.0,0.0,3.24381626
0.0,0.0,0.0,6.1863583347296345,0.0,0.0,0.0,6.20746004
0.0,0.0,0.0,1.2117707815925767,0.0,0.0,0.0,1.39338151
0.0,0.0,0.0,2.2790379876244713,0.0,0.0,0.0,2.27682982
0.0,0.0,0.0,3.664980921464352,0.0,0.0,0.0,3.61456473
0.0,0.0,0.0,0.9106303172256033,0.0,0.0,0.0,1.17074088
0.0,0.0,0.0,1.2197717260475125,0.0,0.0,0.0,1.38558758
0.0,0.0,0.0,0.8518999253106077,0.0,0.0,0.0,1.18222476
0.0,0.0,0.0,1.2688485355664325,0.0,0.0,0.0,1.3721987
0.0,0.0,0.0,2.4405497559326763,0.0,0.0,0.0,2.28120147
0.0,0.0,0.0,1.2375138010793403,0.0,0.0,0.0,1.29220737
0.0,0.0,0.0,1.9975915324247369,0.0,0.0,0.0,1.87971063
0.0,0.0,0.0,11.675064250815648,0.0,0.0,0.0,11.84586418
0.0,0.0,0.0,5.777623125130927,0.0,0.0,0.0,5.46270777
0.0,0.0,0.0,3.6891684685958768,0.0,0.0,0.0,3.42006251
0.0,0.0,0.0,1.7645851532678287,0.0,0.0,0.0,1.6255029
0.0,0.0,0.0,1.577994183310601,0.0,0.0,0.0,1.53215726
0.0,0.0,0.0,1.6993633226855398,0.0,0.0,0.0,1.55635058
0.0,0.0,0.0,1.849586564010963,0.0,0.0,0.0,1.71046665
0.0,0.0,0.0,2.4975312103428475,0.0,0.0,0.0,2.31225238
0.0,0.0,0.0,2.4595315334609786,0.0,0.0,0.0,2.08472128
0.0,0.0,0.0,1.7585121992745179,0.0,0.0,0.0,1.62462948
0.0,0.0,0.0,2.4544717091609014,0.0,0.0,0.0,2.14215521
0.0,0.0,0.0,10.275217812192116,0.0,0.0,0.0,10.11896522
0.0,0.0,0.0,1.6181485193826304,0.0,0.0,0.0,1.53399879
0.0,0.0,0.0,2.8115122140768323,0.0,0.0,0.0,2.55976912
0.0,0.0,0.0,3.586457333035246,0.0,0.0,0.0,3.24868854
0.0,0.0,0.0,43.37933341034613,0.0,0.0,0.0,44.01454871
0.0,0.0,0.0,4.4481536434850595,0.0,0.0,0.0,4.21520527
0.0,0.0,0.0,5.290904574841244,0.0,0.0,0.0,5.06804008
0.0,0.0,0.0,14.645640312651178,0.0,0.0,0.0,14.55511345
0.0,0.0,0.0,7.327447697034095,0.0,0.0,0.0,7.26993905
0.0,0.0,0.0,1.354941994319073,0.0,0.0,0.0,1.37248655
0.0,0.0,0.0,3.006293777247754,0.0,0.0,0.0,2.8942532
0.0,0.0,0.0,2.3032797422129136,0.0,0.0,0.0,2.19064694
0.0,0.0,0.0,2.0017696822796873,0.0,0.0,0.0,2.02771782
0.0,0.0,0.0,4.487304074016979,0.0,0.0,0.0,4.41448093
0.0,0.0,0.0,1.6718267021785007,0.0,0.0,0.0,1.70818753
0.0,0.0,0.0,51.0128825125491,0.0,0.0,0.0,50.7314029
0.0,0.0,0.0,2.3765508573716665,0.0,0.0,0.0,2.36036779
0.0,0.0,0.0,1.879178720360878,0.0,0.0,0.0,1.93161668
0.0,0.0,0.0,5.536361675563837,0.0,0.0,0.0,5.3866522
0.0,0.0,0.0,3.814401234178987,0.0,0.0,0.0,3.67425334
0.0,0.0,0.0,1.115535794034252,0.0,0.0,0.0,1.37519851
0.0,0.0,0.0,2.904438492049692,0.0,0.0,0.0,2.84757035
0.0,0.0,0.0,6.004404032732729,0.0,0.0,0.0,6.12700226
0.0,0.0,0.0,19.669823706503372,0.0,0.0,0.0,19.72192478
0.0,0.0,0.0,2.8140428898081913,0.0,0.0,0.0,2.78025523
0.0,0.0,0.0,0.9079213219552847,0.0,0.0,0.0,1.26142946
0.0,0.0,0.0,1.8653165092760433,0.0,0.0,0.0,2.02692186
0.0,0.0,0.0,17.170393973992102,0.0,0.0,0.0,17.22657894
0.0,0.0,0.0,3.9883257756666834,0.0,0.0,0.0,3.95281779
0.0,0.0,0.0,1.9471369569987518,0.0,0.0,0.0,2.08781602
0.0,0.0,0.0,1.8232538645808714,0.0,0.0,0.0,1.95835034
0.0,0.0,0.0,14.966759516040222,0.0,0.0,0.0,15.11560674
0.0,0.0,0.0,3.601558363168347,0.0,0.0,0.0,3.59411679
0.0,0.0,0.0,1.679787689177827,0.0,0.0,0.0,1.80961512
0.0,0.0,0.0,2.764719801170511,0.0,0.0,0.0,2.71515271
0.0,0.0,0.0,6.132501021007422,0.0,0.0,0.0,6.26918423
0.0,0.0,0.0,5.085530533802333,0.0,0.0,0.0,5.04826986
0.0,0.0,0.0,4.697039340640721,0.0,0.0,0.0,4.75989311
0.0,0.0,0.0,15.907734914076496,0.0,0.0,0.0,15.90542339
0.0,0.0,0.0,1.436140806716105,0.0,0.0,0.0,1.55102845
0.0,0.0,0.0,3.314270071029302,0.0,0.0,0.0,3.16964122
0.0,0.0,0.0,1.009340925060923,0.0,0.0,0.0,1.17655097
0.0,0.0,0.0,5.359859756386142,0.0,0.0,0.0,5.28538501
0.0,0.0,0.0,3.2420866581372096,0.0,0.0,0.0,3.15074678
0.0,0.0,0.0,1.319034631777427,0.0,0.0,0.0,1.41248603
0.0,0.0,0.0,2.054815343158283,0.0,0.0,0.0,2.2081874
0.0,0.0,0.0,1.9527750519413392,0.0,0.0,0.0,1.99814536
0.0,0.0,0.0,11.113412354055512,0.0,0.0,0.0,11.26428264
0.0,0.0,0.0,2.199964304541847,0.0,0.0,0.0,2.2617791
0.0,0.0,0.0,26.83862132050562,0.0,0.0,0.0,26.53836119
0.0,0.0,0.0,7.592749521544279,0.0,0.0,0.0,7.65912479
0.0,0.0,0.0,3.7590673945190796,0.0,0.0,0.0,3.7144076
0.0,0.0,0.0,2.561468362683568,0.0,0.0,0.0,2.61270366
0.0,0.0,0.0,2.992914731440644,0.0,0.0,0.0,2.98993912
0.0,0.0,0.0,12.782673794634588,0.0,0.0,0.0,12.86240852
0.0,0.0,0.0,5.3837256387264825,0.0,0.0,0.0,5.4570051
0.0,0.0,0.0,1.1978311990856627,0.0,0.0,0.0,1.33799348
0.0,0.0,0.0,10.203542834370992,0.0,0.0,0.0,10.34289903
0.0,0.0,0.0,5.941596304175429,0.0,0.0,0.0,6.0116643
0.0,0.0,0.0,3.0082684729716567,0.0,0.0,0.0,2.99672277
0.0,0.0,0.0,1.9614466415555607,0.0,0.0,0.0,1.95584417
0.0,0.0,0.0,8.922763238281634,0.0,0.0,0.0,9.18419555
0.0,0.0,0.0,1.1387814049119371,0.0,0.0,0.0,1.26281102
0.0,0.0,0.0,2.2386028076169606,0.0,0.0,0.0,2.19585296
0.0,0.0,0.0,2.906026919415682,0.0,0.0,0.0,2.81037062
0.0,0.0,0.0,6.348868074559373,0.0,0.0,0.0,6.4337819
0.0,0.0,0.0,2.469121769172231,0.0,0.0,0.0,2.39861654
0.0,0.0,0.0,8.997190444067126,0.0,0.0,0.0,9.18573223
0.0,0.0,0.0,3.2427681331883766,0.0,0.0,0.0,3.15482201
0.0,0.0,0.0,4.9150033800295185,0.0,0.0,0.0,4.81870883
0.0,0.0,0.0,3.1965883452003094,0.0,0.0,0.0,3.07884896
0.0,0.0,0.0,4.212433440149453,0.0,0.0,0.0,4.1353595
0.0,0.0,0.0,4.197067662051669,0.0,0.0,0.0,4.17392607
0.0,0.0,0.0,4.3953128381126865,0.0,0.0,0.0,4.38790837
0.0,0.0,0.0,1.6289013937737284,0.0,0.0,0.0,1.7795677
0.0,0.0,0.0,6.685959588623093,0.0,0.0,0.0,6.80320163
0.0,0.0,0.0,2.0431294476176443,0.0,0.0,0.0,2.11242622
0.0,0.0,0.0,15.167003347193788,0.0,0.0,0.0,15.03321271
0.0,0.0,0.0,11.532987437285145,0.0,0.0,0.0,11.85671591
0.0,0.0,0.0,2.475136210494584,0.0,0.0,0.0,2.44941191
0.0,0.0,0.0,1.7233401215103157,0.0,0.0,0.0,1.93021897
0.0,0.0,0.0,5.229031143286049,0.0,0.0,0.0,5.36142459
0.0,0.0,0.0,1.004367463411466,0.0,0.0,0.0,1.41615908
0.0,0.0,0.0,2.0843974233471037,0.0,0.0,0.0,2.1999134
0.0,0.0,0.0,7.275423935029231,0.0,0.0,0.0,7.54826696
0.0,0.0,0.0,2.0541027127273566,0.0,0.0,0.0,2.15070155
0.0,0.0,0.0,14.879688725681143,0.0,0.0,0.0,14.96723293
0.0,0.0,0.0,54.72031110807228,0.0,0.0,0.0,54.58362034
0.0,0.0,0.0,3.705833157358281,0.0,0.0,0.0,3.61565707
0.0,0.0,0.0,2.359153293665914,0.0,0.0,0.0,2.27575566
0.0,0.0,0.0,2.447015870570602,0.0,0.0,0.0,2.35021964
0.0,0.0,0.0,5.7615000400566565,0.0,0.0,0.0,5.69321687
0.0,0.0,0.0,2.356246522860199,0.0,0.0,0.0,2.27699825
0.0,0.0,0.0,23.26864201941673,0.0,0.0,0.0,23.21915154
0.0,0.0,0.0,2.1988841011307034,0.0,0.0,0.0,2.04352284
0.0,0.0,0.0,2.7292964352396174,0.0,0.0,0.0,2.5076965
0.0,0.0,0.0,3.1583227027994796,0.0,0.0,0.0,2.96386455
0.0,0.0,0.0,3.602701064422312,0.0,0.0,0.0,3.35283115
0.0,0.0,0.0,5.305633702184272,0.0,0.0,0.0,5.16228617
0.0,0.0,0.0,2.099611273610074,0.0,0.0,0.0,1.98869862
0.0,0.0,0.0,2.11045631574186,0.0,0.0,0.0,2.00666111
0.0,0.0,0.0,1.503656636917581,0.0,0.0,0.0,1.4554425
0.0,0.0,0.0,1.153870545595579,0.0,0.0,0.0,1.20361247
0.0,0.0,0.0,3.834005182883571,0.0,0.0,0.0,3.69729561
0.0,0.0,0.0,5.666784801931017,0.0,0.0,0.0,5.61788553
0.0,0.0,0.0,2.572397966949124,0.0,0.0,0.0,2.44888257
0.0,0.0,0.0,3.588194686967804,0.0,0.0,0.0,3.48262835
0.0,0.0,0.0,0.760609096296364,0.0,0.0,0.0,1.02224487
0.0,0.0,0.0,57.20300685726011,0.0,0.0,0.0,58.65209144
0.0,0.0,0.0,19.43195441349918,0.0,0.0,0.0,18.95444766
0.0,0.0,0.0,2.374332428367229,0.0,0.0,0.0,2.19024249
0.0,0.0,0.0,7.9331676213802,0.0,0.0,0.0,7.84634471
0.0,0.0,0.0,1.3810942994305626,0.0,0.0,0.0,1.32165931
0.0,0.0,0.0,7.7973044891210765,0.0,0.0,0.0,7.6332714
0.0,0.0,0.0,1.430695834794744,0.0,0.0,0.0,1.36361058
0.0,0.0,0.0,2.339129080939811,0.0,0.0,0.0,2.1176615
0.0,0.0,0.0,3.243176824921424,0.0,0.0,0.0,3.11421996
0.0,0.0,0.0,3.057824679337872,0.0,0.0,0.0,2.78235732
0.0,0.0,0.0,5.087008265243731,0.0,0.0,0.0,5.02611558
0.0,0.0,0.0,20.693233172681083,0.0,0.0,0.0,20.58838072
0.0,0.0,0.0,1.886228640065472,0.0,0.0,0.0,1.64600471
0.0,0.0,0.0,4.261470972899187,0.0,0.0,0.0,4.1622959
0.0,0.0,0.0,6.467972272848288,0.0,0.0,0.0,6.54985976
0.0,0.0,0.0,0.6583914604616341,0.0,0.0,0.0,0.8763079
0.0,0.0,0.0,75.87684665374577,0.0,0.0,0.0,78.25856963
0.0,0.0,0.0,2.1277487961361916,0.0,0.0,0.0,1.85516538
0.0,0.0,0.0,9.415325186634973,0.0,0.0,0.0,9.5820996
0.0,0.0,0.0,0.7045330765891348,0.0,0.0,0.0,0.87559479
0.0,0.0,0.0,44.38113316106257,0.0,0.0,0.0,44.69967134
0.0,0.0,0.0,14.039173795656492,0.0,0.0,0.0,13.75386315
0.0,0.0,0.0,1.7127872552610985,0.0,0.0,0.0,1.47531865
0.0,0.0,0.0,0.756366792442626,0.0,0.0,0.0,0.87559479
0.0,0.0,0.0,1.7316522478934546,0.0,0.0,0.0,1.47968265
0.0,0.0,0.0,1.3563865920286469,0.0,0.0,0.0,1.10513747
0.0,0.0,0.0,2.308406446181598,0.0,0.0,0.0,2.00654177
0.0,0.0,0.0,1.5349860808570848,0.0,0.0,0.0,1.27849907
0.0,0.0,0.0,1.814337286986985,0.0,0.0,0.0,1.54400031
0.0,0.0,0.0,3.8642083278903527,0.0,0.0,0.0,3.73549151
0.0,0.0,0.0,6.314781457083981,0.0,0.0,0.0,6.25839245
0.0,0.0,0.0,31.151349430357925,0.0,0.0,0.0,31.1025922
0.0,0.0,0.0,1.7329285453240708,0.0,0.0,0.0,1.4698397
0.0,0.0,0.0,2.5175182031229943,0.0,0.0,0.0,2.27900042
0.0,0.0,0.0,3.4321920244635575,0.0,0.0,0.0,3.15945693
0.0,0.0,0.0,10.284853692827605,0.0,0.0,0.0,10.19164387
0.0,0.0,0.0,2.175076371986728,0.0,0.0,0.0,1.93676707
0.0,0.0,0.0,30.441195707755654,0.0,0.0,0.0,30.65144412
0.0,0.0,0.0,1.423477177244843,0.0,0.0,0.0,1.11734799
0.0,0.0,0.0,1.3464760838787033,0.0,0.0,0.0,1.07289272
0.0,0.0,0.0,1.5761937151951937,0.0,0.0,0.0,1.33559968
0.0,0.0,0.0,4.114458487985111,0.0,0.0,0.0,3.95761859
0.0,0.0,0.0,64.91772446411365,0.0,0.0,0.0,64.80627196
0.0,0.0,0.0,1.3537636399963258,0.0,0.0,0.0,1.0776684
0.0,0.0,0.0,5.660365787176762,0.0,0.0,0.0,5.68338995
0.0,0.0,0.0,7.231512954545051,0.0,0.0,0.0,7.08797097
0.0,0.0,0.0,3.0371740188963683,0.0,0.0,0.0,2.81775837
0.0,0.0,0.0,8.322516470069509,0.0,0.0,0.0,8.12256701
0.0,0.0,0.0,4.856013052328608,0.0,0.0,0.0,4.89115068
0.0,0.0,0.0,2.1209433955751678,0.0,0.0,0.0,1.89239549
0.0,0.0,0.0,6.2127001418037455,0.0,0.0,0.0,6.23970035
0.0,0.0,0.0,2.0348800357668417,0.0,0.0,0.0,1.77364458
0.0,0.0,0.0,1.8646185765262089,0.0,0.0,0.0,1.63514077
0.0,0.0,0.0,9.029433696420497,0.0,0.0,0.0,8.91218682
0.0,0.0,0.0,2.4543518622458174,0.0,0.0,0.0,2.12264293
0.0,0.0,0.0,10.829825203886267,0.0,0.0,0.0,10.88750015
0.0,0.0,0.0,8.85450720567483,0.0,0.0,0.0,8.74581788
0.0,0.0,0.0,1.2981343071782059,0.0,0.0,0.0,1.04876986
0.0,0.0,0.0,2.396466403461777,0.0,0.0,0.0,2.14914201
0.0,0.0,0.0,2.662988163807973,0.0,0.0,0.0,2.47180419
0.0,0.0,0.0,1.0957484639344999,0.0,0.0,0.0,0.9140161
0.0,0.0,0.0,2.0972513222804774,0.0,0.0,0.0,1.87270787
0.0,0.0,0.0,28.79084592544724,0.0,0.0,0.0,28.24738775
0.0,0.0,0.0,15.028844058779134,0.0,0.0,0.0,14.82905447
0.0,0.0,0.0,1.7149876366533765,0.0,0.0,0.0,1.53127527
0.0,0.0,0.0,6.574419061465964,0.0,0.0,0.0,6.22842299
0.0,0.0,0.0,1.2605654014143932,0.0,0.0,0.0,1.08404062
0.0,0.0,0.0,3.936908330958934,0.0,0.0,0.0,3.8039275
0.0,0.0,0.0,6.000848547794861,0.0,0.0,0.0,6.06587427
0.0,0.0,0.0,1.046379512415272,0.0,0.0,0.0,0.95775462
0.0,0.0,0.0,8.837496749599685,0.0,0.0,0.0,9.00498767
0.0,0.0,0.0,6.512640373019832,0.0,0.0,0.0,6.50820871
0.0,0.0,0.0,1.5205839093878746,0.0,0.0,0.0,1.42835396
0.0,0.0,0.0,11.553320252295094,0.0,0.0,0.0,11.3823449
0.0,0.0,0.0,1.604306449048546,0.0,0.0,0.0,1.48364474
0.0,0.0,0.0,5.434000572911746,0.0,0.0,0.0,5.53311693
0.0,0.0,0.0,23.738838325362103,0.0,0.0,0.0,23.84253302
0.0,0.0,0.0,6.467021203267494,0.0,0.0,0.0,6.70092639
0.0,0.0,0.0,2.1966790773591143,0.0,0.0,0.0,2.21564665
0.0,0.0,0.0,60.43687132295677,0.0,0.0,0.0,62.02279754
0.0,0.0,0.0,5.394961041168913,0.0,0.0,0.0,5.57888661
0.0,0.0,0.0,1.131157849086846,0.0,0.0,0.0,1.22817267
0.0,0.0,0.0,4.090461309635642,0.0,0.0,0.0,4.064623
0.0,0.0,0.0,2.6263457316504986,0.0,0.0,0.0,2.6086945
0.0,0.0,0.0,1.659055457611524,0.0,0.0,0.0,1.73247441
0.0,0.0,0.0,2.0347785902878983,0.0,0.0,0.0,2.02333702
0.0,0.0,0.0,3.102728255458709,0.0,0.0,0.0,2.95454175
0.0,0.0,0.0,5.653675100864563,0.0,0.0,0.0,5.63277797
0.0,0.0,0.0,1.2580979649472803,0.0,0.0,0.0,1.43252237
0.0,0.0,0.0,3.8894528147674117,0.0,0.0,0.0,3.82994165
0.0,0.0,0.0,0.7351760464426133,0.0,0.0,0.0,1.18153618
0.0,0.0,0.0,1.5410419807018017,0.0,0.0,0.0,1.69556409
0.0,0.0,0.0,2.9672139925269883,0.0,0.0,0.0,2.84609085
0.0,0.0,0.0,4.38908630798916,0.0,0.0,0.0,4.34759111
0.0,0.0,0.0,1.3743676316966975,0.0,0.0,0.0,1.57262117
0.0,0.0,0.0,1.5209498570395088,0.0,0.0,0.0,1.62417585
0.0,0.0,0.0,1.905439341225345,0.0,0.0,0.0,2.01186443
0.0,0.0,0.0,3.1827304115570927,0.0,0.0,0.0,3.18084475
0.0,0.0,0.0,3.0654427556952095,0.0,0.0,0.0,3.08248237
0.0,0.0,0.0,23.67101589497436,0.0,0.0,0.0,23.69220043
0.0,0.0,0.0,16.653390094650742,0.0,0.0,0.0,16.31225674
0.0,0.0,0.0,1.414849382188379,0.0,0.0,0.0,1.63009613
0.0,0.0,0.0,20.56632865431376,0.0,0.0,0.0,20.62834022
0.0,0.0,0.0,2.0223712036079555,0.0,0.0,0.0,2.12181517
0.0,0.0,0.0,1.7418347627221253,0.0,0.0,0.0,1.90660087
0.0,0.0,0.0,2.4331054402601464,0.0,0.0,0.0,2.39811581
0.0,0.0,0.0,4.363772495358603,0.0,0.0,0.0,4.13241206
0.0,0.0,0.0,1.907703259663294,0.0,0.0,0.0,1.9305985
0.0,0.0,0.0,2.4917144718927573,0.0,0.0,0.0,2.51416134
0.0,0.0,0.0,2.4410306678090525,0.0,0.0,0.0,2.47473824
0.0,0.0,0.0,0.8475809250940443,0.0,0.0,0.0,1.22038876
0.0,0.0,0.0,29.23805216349576,0.0,0.0,0.0,29.0321282
0.0,0.0,0.0,2.295011080510225,0.0,0.0,0.0,2.28849596
0.0,0.0,0.0,1.7777356378958755,0.0,0.0,0.0,1.8864459
0.0,0.0,0.0,16.959078886003155,0.0,0.0,0.0,16.44103177
0.0,0.0,0.0,2.172575967904766,0.0,0.0,0.0,2.20706772
0.0,0.0,0.0,5.673200649836261,0.0,0.0,0.0,5.57329048
0.0,0.0,0.0,3.8762143307939323,0.0,0.0,0.0,3.8056643
0.0,0.0,0.0,1.9223026521756081,0.0,0.0,0.0,1.92378099
0.0,0.0,0.0,3.7488991710755166,0.0,0.0,0.0,3.63650719
0.0,0.0,0.0,0.7070208775132689,0.0,0.0,0.0,1.13051257
0.0,0.0,0.0,5.285507472522515,0.0,0.0,0.0,5.29868757
0.0,0.0,0.0,2.2973407517187647,0.0,0.0,0.0,2.26816278
0.0,0.0,0.0,3.644803839232496,0.0,0.0,0.0,3.50250189
0.0,0.0,0.0,2.6599019829167916,0.0,0.0,0.0,2.63291602
0.0,0.0,0.0,7.844839604985762,0.0,0.0,0.0,7.7800165
0.0,0.0,0.0,3.123795464034803,0.0,0.0,0.0,3.02841426
0.0,0.0,0.0,2.245429771000828,0.0,0.0,0.0,2.25515452
0.0,0.0,0.0,2.855712248206267,0.0,0.0,0.0,2.70041056
0.0,0.0,0.0,3.8396131658902193,0.0,0.0,0.0,3.78152314
0.0,0.0,0.0,5.679582367592151,0.0,0.0,0.0,5.72921139
0.0,0.0,0.0,2.457293725283741,0.0,0.0,0.0,2.44777055
0.0,0.0,0.0,4.454562283906365,0.0,0.0,0.0,4.54364137
0.0,0.0,0.0,1.5256900042531232,0.0,0.0,0.0,1.68878725
0.0,0.0,0.0,1.1643515687416413,0.0,0.0,0.0,1.38136715
0.0,0.0,0.0,19.401009521938676,0.0,0.0,0.0,18.83099288
0.0,0.0,0.0,0.8236947070405067,0.0,0.0,0.0,1.15693703
0.0,0.0,0.0,2.577741364303246,0.0,0.0,0.0,2.51502228
0.0,0.0,0.0,1.5578522159176795,0.0,0.0,0.0,1.67279102
0.0,0.0,0.0,2.015587527186552,0.0,0.0,0.0,2.06769213
0.0,0.0,0.0,2.614373558950111,0.0,0.0,0.0,2.59852769
0.0,0.0,0.0,1.055644327441395,0.0,0.0,0.0,1.26978609
0.0,0.0,0.0,13.046508955102952,0.0,0.0,0.0,12.55589799
0.0,0.0,0.0,5.769313753375569,0.0,0.0,0.0,5.92280172
0.0,0.0,0.0,2.7180619737600926,0.0,0.0,0.0,2.77191366
0.0,0.0,0.0,6.325057870408015,0.0,0.0,0.0,6.54950023
0.0,0.0,0.0,1.182018453388656,0.0,0.0,0.0,1.43532506
0.0,0.0,0.0,5.68611542777879,0.0,0.0,0.0,5.81495412
0.0,0.0,0.0,3.401176865770087,0.0,0.0,0.0,3.43178028
0.0,0.0,0.0,5.061066183838336,0.0,0.0,0.0,5.04714501
0.0,0.0,0.0,9.031232936963272,0.0,0.0,0.0,9.02539154
0.0,0.0,0.0,5.736160836477667,0.0,0.0,0.0,5.79341393
0.0,0.0,0.0,17.852186870970662,0.0,0.0,0.0,17.36082667
0.0,0.0,0.0,6.512833458621844,0.0,0.0,0.0,6.73077332
0.0,0.0,0.0,3.255010868278434,0.0,0.0,0.0,3.16703316
0.0,0.0,0.0,1.347452152595268,0.0,0.0,0.0,1.43959834
0.0,0.0,0.0,2.493668389401075,0.0,0.0,0.0,2.45302832
0.0,0.0,0.0,2.973495366503622,0.0,0.0,0.0,2.84640171
0.0,0.0,0.0,5.665380233315699,0.0,0.0,0.0,5.80193994
0.0,0.0,0.0,1.7486316656958423,0.0,0.0,0.0,1.85136257
0.0,0.0,0.0,2.3514665841727633,0.0,0.0,0.0,2.39607097
0.0,0.0,0.0,1.220066879906683,0.0,0.0,0.0,1.40225241
0.0,0.0,0.0,0.9939526369725887,0.0,0.0,0.0,1.23403035
0.0,0.0,0.0,1.0925386802340238,0.0,0.0,0.0,1.22160148
0.0,0.0,0.0,6.188122729323247,0.0,0.0,0.0,6.32938256
0.0,0.0,0.0,1.5190672442243622,0.0,0.0,0.0,1.6351396
0.0,0.0,0.0,2.066497360433783,0.0,0.0,0.0,2.0681803
0.0,0.0,0.0,1.031400869230143,0.0,0.0,0.0,1.16379197
0.0,0.0,0.0,2.8818704366483026,0.0,0.0,0.0,2.77272799
0.0,0.0,0.0,0.8640394003241383,0.0,0.0,0.0,1.11225885
0.0,0.0,0.0,55.24940343607082,0.0,0.0,0.0,56.23541941
0.0,0.0,0.0,2.106035821141204,0.0,0.0,0.0,2.16821943
0.0,0.0,0.0,4.258119806462814,0.0,0.0,0.0,4.26006005
0.0,0.0,0.0,1.4052052115458933,0.0,0.0,0.0,1.49180889
0.0,0.0,0.0,4.251266341400163,0.0,0.0,0.0,4.15318858
0.0,0.0,0.0,4.013447151383569,0.0,0.0,0.0,3.93099301
0.0,0.0,0.0,3.3871116157574344,0.0,0.0,0.0,3.34629283
0.0,0.0,0.0,9.720821796309094,0.0,0.0,0.0,9.78949692
0.0,0.0,0.0,3.6560702571301036,0.0,0.0,0.0,3.60873634
0.0,0.0,0.0,3.4722610149243476,0.0,0.0,0.0,3.33158699
0.0,0.0,0.0,1.1367897584585323,0.0,0.0,0.0,1.3871706
0.0,0.0,0.0,1.298574039048547,0.0,0.0,0.0,1.42921848
0.0,0.0,0.0,3.736671648421514,0.0,0.0,0.0,3.46771341
0.0,0.0,0.0,2.2449115418456422,0.0,0.0,0.0,2.22367845
0.0,0.0,0.0,4.20899978539929,0.0,0.0,0.0,4.25373125
0.0,0.0,0.0,1.4451148565876015,0.0,0.0,0.0,1.55976065
0.0,0.0,0.0,2.979127599926814,0.0,0.0,0.0,2.93005258
0.0,0.0,0.0,5.689533508183913,0.0,0.0,0.0,5.77072124
0.0,0.0,0.0,4.0487082219872,0.0,0.0,0.0,3.96463131
0.0,0.0,0.0,6.832415836244546,0.0,0.0,0.0,6.89732145
0.0,0.0,0.0,0.9918265585723437,0.0,0.0,0.0,1.27362759
0.0,0.0,0.0,3.2281083862194184,0.0,0.0,0.0,3.29909373
0.0,0.0,0.0,10.470627374688627,0.0,0.0,0.0,10.38794107
0.0,0.0,0.0,3.2362181955346907,0.0,0.0,0.0,3.12890029
0.0,0.0,0.0,60.6231022498496,0.0,0.0,0.0,60.12673024
0.0,0.0,0.0,2.0492867597605113,0.0,0.0,0.0,2.09097997
0.0,0.0,0.0,2.1999600564504553,0.0,0.0,0.0,2.21607821
0.0,0.0,0.0,1.7701645372114738,0.0,0.0,0.0,1.80114818
0.0,0.0,0.0,1.8632421168205835,0.0,0.0,0.0,1.89326452
0.0,0.0,0.0,0.6601814253535797,0.0,0.0,0.0,1.18360823
0.0,0.0,0.0,9.52635794677205,0.0,0.0,0.0,9.33873692
0.0,0.0,0.0,1.9174963743404627,0.0,0.0,0.0,1.80600472
0.0,0.0,0.0,5.861329307055154,0.0,0.0,0.0,5.6869889
0.0,0.0,0.0,2.7961996290831705,0.0,0.0,0.0,2.56940163
0.0,0.0,0.0,1.1772597933852385,0.0,0.0,0.0,1.10244706
0.0,0.0,0.0,3.8768800110127075,0.0,0.0,0.0,3.56575676
0.0,0.0,0.0,2.37837257729466,0.0,0.0,0.0,2.10163392
0.0,0.0,0.0,2.818229738535906,0.0,0.0,0.0,2.49309582
0.0,0.0,0.0,7.683082474089682,0.0,0.0,0.0,7.47978023
0.0,0.0,0.0,3.5304084425996036,0.0,0.0,0.0,3.27833139
0.0,0.0,0.0,2.188996807491911,0.0,0.0,0.0,1.96451357
0.0,0.0,0.0,5.210011681998147,0.0,0.0,0.0,5.14086128
0.0,0.0,0.0,1.8944101535322155,0.0,0.0,0.0,1.72168401
0.0,0.0,0.0,3.070146239613913,0.0,0.0,0.0,2.69538511
0.0,0.0,0.0,18.672294247213806,0.0,0.0,0.0,18.49094307
0.0,0.0,0.0,3.2042830890401457,0.0,0.0,0.0,2.87483277
0.0,0.0,0.0,1.7967610299879246,0.0,0.0,0.0,1.62578252
0.0,0.0,0.0,0.7804129562704761,0.0,0.0,0.0,0.90527966
0.0,0.0,0.0,1.755051434424994,0.0,0.0,0.0,1.55028527
0.0,0.0,0.0,3.0139367338284475,0.0,0.0,0.0,2.77430172
0.0,0.0,0.0,44.781141625046295,0.0,0.0,0.0,45.43987292
0.0,0.0,0.0,1.8885184864510742,0.0,0.0,0.0,1.68635136
0.0,0.0,0.0,6.087967681276927,0.0,0.0,0.0,5.89371554
0.0,0.0,0.0,2.40252249857678,0.0,0.0,0.0,2.15424574
0.0,0.0,0.0,8.054132225130566,0.0,0.0,0.0,7.89700484
0.0,0.0,0.0,1.4324328660248988,0.0,0.0,0.0,1.25587156
0.0,0.0,0.0,4.023715987926913,0.0,0.0,0.0,3.83684438
0.0,0.0,0.0,2.4762335403745284,0.0,0.0,0.0,2.26846154
0.0,0.0,0.0,3.2222761617752065,0.0,0.0,0.0,3.00967051
0.0,0.0,0.0,0.9839689977582254,0.0,0.0,0.0,0.96456526
0.0,0.0,0.0,4.738992401284215,0.0,0.0,0.0,4.62785478
0.0,0.0,0.0,2.1341595216134945,0.0,0.0,0.0,1.94807425
0.0,0.0,0.0,32.193280479960606,0.0,0.0,0.0,31.85788572
0.0,0.0,0.0,2.2232475307339583,0.0,0.0,0.0,2.00701783
0.0,0.0,0.0,5.6520294063339955,0.0,0.0,0.0,5.52643602
0.0,0.0,0.0,7.76711693926845,0.0,0.0,0.0,7.59352459
0.0,0.0,0.0,1.3956138997206105,0.0,0.0,0.0,1.20829894
0.0,0.0,0.0,1.9671390360946004,0.0,0.0,0.0,1.77933548
0.0,0.0,0.0,1.3206856129796303,0.0,0.0,0.0,1.1631881
0.0,0.0,0.0,6.148268880199399,0.0,0.0,0.0,5.91103632
0.0,0.0,0.0,3.1822287249507157,0.0,0.0,0.0,2.89834444
0.0,0.0,0.0,1.6130151909973751,0.0,0.0,0.0,1.42337847
0.0,0.0,0.0,1.4257245141097554,0.0,0.0,0.0,1.26213216
0.0,0.0,0.0,4.026681766975294,0.0,0.0,0.0,3.77207932
0.0,0.0,0.0,7.796446991146862,0.0,0.0,0.0,7.64055065
0.0,0.0,0.0,1.3845082149590002,0.0,0.0,0.0,1.22528089
0.0,0.0,0.0,2.3606182472550543,0.0,0.0,0.0,2.12198311
0.0,0.0,0.0,5.75017913228015,0.0,0.0,0.0,5.65109036
0.0,0.0,0.0,2.4747284500195077,0.0,0.0,0.0,2.26375833
0.0,0.0,0.0,2.5210519127598308,0.0,0.0,0.0,2.2689784
0.0,0.0,0.0,2.705005027512633,0.0,0.0,0.0,2.42186222
0.0,0.0,0.0,2.3541512976921704,0.0,0.0,0.0,2.09511704
0.0,0.0,0.0,2.417909432392134,0.0,0.0,0.0,2.17639847
0.0,0.0,0.0,9.213316184179792,0.0,0.0,0.0,9.07486536
0.0,0.0,0.0,4.450887818719803,0.0,0.0,0.0,4.28063543
0.0,0.0,0.0,1.985081119056619,0.0,0.0,0.0,1.79732489
0.0,0.0,0.0,6.146327223503048,0.0,0.0,0.0,6.01467466
0.0,0.0,0.0,3.13003952277688,0.0,0.0,0.0,2.92092284
0.0,0.0,0.0,1.0578258019379434,0.0,0.0,0.0,0.97888768
0.0,0.0,0.0,4.887454559817959,0.0,0.0,0.0,4.73598503
0.0,0.0,0.0,46.244258275502965,0.0,0.0,0.0,46.98405656
0.0,0.0,0.0,3.5045241317399487,0.0,0.0,0.0,3.22434371
0.0,0.0,0.0,1.0567958846733987,0.0,0.0,0.0,0.97348367
0.0,0.0,0.0,1.3113946515430979,0.0,0.0,0.0,1.1121861
0.0,0.0,0.0,0.6569607392138249,0.0,0.0,0.0,0.89755953
0.0,0.0,0.0,0.7899622986028926,0.0,0.0,0.0,0.94507991
0.0,0.0,0.0,5.638438287512366,0.0,0.0,0.0,5.54650363
0.0,0.0,0.0,6.777495857097278,0.0,0.0,0.0,6.65975361
0.0,0.0,0.0,1.7287437629714453,0.0,0.0,0.0,1.66727648
0.0,0.0,0.0,2.6279175858471464,0.0,0.0,0.0,2.46696048
0.0,0.0,0.0,1.0876334119312798,0.0,0.0,0.0,1.19159385
0.0,0.0,0.0,2.0390951889499855,0.0,0.0,0.0,2.0105916
0.0,0.0,0.0,1.83791591717567,0.0,0.0,0.0,1.82130917
0.0,0.0,0.0,10.041443520778598,0.0,0.0,0.0,10.27326127
0.0,0.0,0.0,2.076561777323271,0.0,0.0,0.0,2.06716809
0.0,0.0,0.0,5.213320855771743,0.0,0.0,0.0,5.36594398
0.0,0.0,0.0,16.94981522183131,0.0,0.0,0.0,16.90049664
0.0,0.0,0.0,4.252927211562048,0.0,0.0,0.0,4.21572041
0.0,0.0,0.0,3.1195105948801367,0.0,0.0,0.0,3.05763056
0.0,0.0,0.0,2.325565259700577,0.0,0.0,0.0,2.31193024
0.0,0.0,0.0,1.6378090757627022,0.0,0.0,0.0,1.71356127
0.0,0.0,0.0,1.3389077544872425,0.0,0.0,0.0,1.44842382
0.0,0.0,0.0,6.309736733685361,0.0,0.0,0.0,6.37775577
0.0,0.0,0.0,2.1028137503866557,0.0,0.0,0.0,2.23703229
0.0,0.0,0.0,0.8888828832961024,0.0,0.0,0.0,1.28228805
0.0,0.0,0.0,2.121544349426073,0.0,0.0,0.0,2.2033738
0.0,0.0,0.0,8.00675204771534,0.0,0.0,0.0,8.04409432
0.0,0.0,0.0,9.136583949119878,0.0,0.0,0.0,9.01024637
0.0,0.0,0.0,2.633294321403417,0.0,0.0,0.0,2.53685091
0.0,0.0,0.0,1.6073243452095494,0.0,0.0,0.0,1.70469928
0.0,0.0,0.0,4.399408502908729,0.0,0.0,0.0,4.20951729
0.0,0.0,0.0,3.96200945097654,0.0,0.0,0.0,3.86263179
0.0,0.0,0.0,3.2136997782894094,0.0,0.0,0.0,3.19312709
0.0,0.0,0.0,15.469138429409432,0.0,0.0,0.0,14.77537471
0.0,0.0,0.0,2.2447554189736354,0.0,0.0,0.0,2.13919227
0.0,0.0,0.0,1.7490996613557426,0.0,0.0,0.0,1.8168473
0.0,0.0,0.0,2.4140043560669886,0.0,0.0,0.0,2.43449073
0.0,0.0,0.0,3.9393173753022808,0.0,0.0,0.0,3.65424756
0.0,0.0,0.0,46.50728406016622,0.0,0.0,0.0,46.96203631
0.0,0.0,0.0,3.455844516166724,0.0,0.0,0.0,3.25174152
0.0,0.0,0.0,4.854043094485743,0.0,0.0,0.0,4.58725431
0.0,0.0,0.0,1.8243789910157666,0.0,0.0,0.0,1.88596739
0.0,0.0,0.0,6.71429630121535,0.0,0.0,0.0,6.52136186
0.0,0.0,0.0,4.000386592194231,0.0,0.0,0.0,3.79169527
0.0,0.0,0.0,3.27993682367353,0.0,0.0,0.0,3.06346138
0.0,0.0,0.0,9.904640297396544,0.0,0.0,0.0,9.80320529
0.0,0.0,0.0,0.6897765545329456,0.0,0.0,0.0,1.13902124
0.0,0.0,0.0,4.057524767995814,0.0,0.0,0.0,3.93864281
0.0,0.0,0.0,4.430715121272043,0.0,0.0,0.0,4.26031419
0.0,0.0,0.0,15.99641998403327,0.0,0.0,0.0,15.38589543
0.0,0.0,0.0,2.3618332047664907,0.0,0.0,0.0,2.28792458
0.0,0.0,0.0,8.018853524623838,0.0,0.0,0.0,7.84969487
0.0,0.0,0.0,2.370051325750571,0.0,0.0,0.0,2.29748592
0.0,0.0,0.0,2.3914118620941394,0.0,0.0,0.0,2.2794681
0.0,0.0,0.0,17.168176245480282,0.0,0.0,0.0,16.78832785
0.0,0.0,0.0,4.466011114548542,0.0,0.0,0.0,4.33970441
0.0,0.0,0.0,1.2218521858259395,0.0,0.0,0.0,1.23106853
0.0,0.0,0.0,10.167448151073396,0.0,0.0,0.0,10.14461588
0.0,0.0,0.0,6.427888895388395,0.0,0.0,0.0,6.4092296
0.0,0.0,0.0,2.298660729845039,0.0,0.0,0.0,2.20391293
0.0,0.0,0.0,3.3825546783924425,0.0,0.0,0.0,3.22193359
0.0,0.0,0.0,3.658215788937905,0.0,0.0,0.0,3.50540929
0.0,0.0,0.0,2.3476208627911612,0.0,0.0,0.0,2.21097453
0.0,0.0,0.0,5.269815735829821,0.0,0.0,0.0,5.21041769
0.0,0.0,0.0,1.5630833517712954,0.0,0.0,0.0,1.50957487
0.0,0.0,0.0,3.629125180924943,0.0,0.0,0.0,3.47808845
0.0,0.0,0.0,2.707775801193169,0.0,0.0,0.0,2.58495164
0.0,0.0,0.0,4.331754597373807,0.0,0.0,0.0,4.14625256
0.0,0.0,0.0,2.9341449631433414,0.0,0.0,0.0,2.69423371
0.0,0.0,0.0,23.697901613828595,0.0,0.0,0.0,23.30585502
0.0,0.0,0.0,3.1592849411568324,0.0,0.0,0.0,2.97841031
0.0,0.0,0.0,33.40537941514626,0.0,0.0,0.0,32.96593725
0.0,0.0,0.0,1.3644201312901092,0.0,0.0,0.0,1.40376197
0.0,0.0,0.0,2.086806870808686,0.0,0.0,0.0,2.06592621
0.0,0.0,0.0,2.680640787846197,0.0,0.0,0.0,2.47894263
0.0,0.0,0.0,1.0919205866629484,0.0,0.0,0.0,1.19876703
0.0,0.0,0.0,1.9368789909011745,0.0,0.0,0.0,1.94522784
0.0,0.0,0.0,6.7566315775441295,0.0,0.0,0.0,6.87593638
0.0,0.0,0.0,3.3738811980465795,0.0,0.0,0.0,3.27330911
0.0,0.0,0.0,2.812497339354863,0.0,0.0,0.0,2.7840602
0.0,0.0,0.0,6.521546254133195,0.0,0.0,0.0,5.94611379
0.0,0.0,0.0,1.2391740792056756,0.0,0.0,0.0,1.36022908
0.0,0.0,0.0,3.721508711926744,0.0,0.0,0.0,3.72470524
0.0,0.0,0.0,1.3918059375200367,0.0,0.0,0.0,1.47207213
0.0,0.0,0.0,1.8493782572325388,0.0,0.0,0.0,1.81723223
0.0,0.0,0.0,1.9657303886498891,0.0,0.0,0.0,1.91987636
0.0,0.0,0.0,1.5497593443879385,0.0,0.0,0.0,1.53239938
0.0,0.0,0.0,22.422671650360154,0.0,0.0,0.0,22.49768212
0.0,0.0,0.0,2.0612523214715237,0.0,0.0,0.0,2.00431059
0.0,0.0,0.0,6.798053131465026,0.0,0.0,0.0,6.82167489
0.0,0.0,0.0,12.132175408615144,0.0,0.0,0.0,11.9539131
0.0,0.0,0.0,54.38130673805599,0.0,0.0,0.0,54.63557806
0.0,0.0,0.0,0.845859850885074,0.0,0.0,0.0,1.12846969
0.0,0.0,0.0,4.879042615457212,0.0,0.0,0.0,4.86252452
0.0,0.0,0.0,1.6294268762756128,0.0,0.0,0.0,1.53895361
0.0,0.0,0.0,4.670981857155711,0.0,0.0,0.0,4.27184149
0.0,0.0,0.0,3.6967557643390525,0.0,0.0,0.0,3.5471398
0.0,0.0,0.0,53.32607107340423,0.0,0.0,0.0,53.83981868
0.0,0.0,0.0,1.8385761087923291,0.0,0.0,0.0,1.61004157
0.0,0.0,0.0,2.084636384063623,0.0,0.0,0.0,1.86081983
0.0,0.0,0.0,2.683498529029058,0.0,0.0,0.0,2.41371822
0.0,0.0,0.0,2.7798601210813545,0.0,0.0,0.0,2.48358765
0.0,0.0,0.0,2.654006188698936,0.0,0.0,0.0,2.35296993
0.0,0.0,0.0,5.185281216967243,0.0,0.0,0.0,5.13823011
0.0,0.0,0.0,5.179336572474482,0.0,0.0,0.0,5.0188597
0.0,0.0,0.0,2.2126062064268894,0.0,0.0,0.0,1.949161
0.0,0.0,0.0,2.1217269978490267,0.0,0.0,0.0,1.76673495
0.0,0.0,0.0,2.1469860629630824,0.0,0.0,0.0,1.87593456
0.0,0.0,0.0,0.9728613813356817,0.0,0.0,0.0,0.88134113
0.0,0.0,0.0,3.429381325557965,0.0,0.0,0.0,3.18717025
0.0,0.0,0.0,1.5464418771206028,0.0,0.0,0.0,1.21234378
0.0,0.0,0.0,3.0560179637143396,0.0,0.0,0.0,2.73458274
0.0,0.0,0.0,1.4780042449659248,0.0,0.0,0.0,1.14299562
0.0,0.0,0.0,3.3525280565668947,0.0,0.0,0.0,3.0605878
0.0,0.0,0.0,6.9495088375235,0.0,0.0,0.0,6.94829011
0.0,0.0,0.0,2.793373563686927,0.0,0.0,0.0,2.47345914
0.0,0.0,0.0,4.324000583184632,0.0,0.0,0.0,4.12939935
0.0,0.0,0.0,2.3981258424391183,0.0,0.0,0.0,2.08799397
0.0,0.0,0.0,5.915757442960455,0.0,0.0,0.0,5.95557267
0.0,0.0,0.0,3.556685805107946,0.0,0.0,0.0,3.36243796
0.0,0.0,0.0,8.870807075318007,0.0,0.0,0.0,8.75471545
0.0,0.0,0.0,3.5463402894549714,0.0,0.0,0.0,3.41096506
0.0,0.0,0.0,4.797823785776894,0.0,0.0,0.0,4.74903568
0.0,0.0,0.0,1.3002199908652068,0.0,0.0,0.0,1.30516031
0.0,0.0,0.0,2.168658000152443,0.0,0.0,0.0,2.1243909
0.0,0.0,0.0,1.3738652631731465,0.0,0.0,0.0,1.39242067
0.0,0.0,0.0,2.756315480847548,0.0,0.0,0.0,2.60580078
0.0,0.0,0.0,4.297121742438828,0.0,0.0,0.0,4.17411957
0.0,0.0,0.0,2.782011730352257,0.0,0.0,0.0,2.49581308
0.0,0.0,0.0,1.5991505054391508,0.0,0.0,0.0,1.59542781
0.0,0.0,0.0,52.35990605597031,0.0,0.0,0.0,52.4410513
0.0,0.0,0.0,2.6720035712590917,0.0,0.0,0.0,2.52359421
0.0,0.0,0.0,4.23536382988915,0.0,0.0,0.0,4.11902201
0.0,0.0,0.0,6.448144844752159,0.0,0.0,0.0,6.53371899
0.0,0.0,0.0,1.2225959593879088,0.0,0.0,0.0,1.26018421
0.0,0.0,0.0,1.5594247557034238,0.0,0.0,0.0,1.56131728
0.0,0.0,0.0,2.4588921494788343,0.0,0.0,0.0,2.34223415
0.0,0.0,0.0,2.7373512467532963,0.0,0.0,0.0,2.50891599
0.0,0.0,0.0,0.9944519812054545,0.0,0.0,0.0,1.08389882
0.0,0.0,0.0,2.860057130715626,0.0,0.0,0.0,2.68816271
0.0,0.0,0.0,1.5718776783789437,0.0,0.0,0.0,1.58408647
0.0,0.0,0.0,4.1595907219909405,0.0,0.0,0.0,4.10480758
0.0,0.0,0.0,2.9543131487131604,0.0,0.0,0.0,2.76792911
0.0,0.0,0.0,2.286102537199303,0.0,0.0,0.0,2.22923716
0.0,0.0,0.0,26.88708265216448,0.0,0.0,0.0,26.66879005
0.0,0.0,0.0,3.1161956109780995,0.0,0.0,0.0,2.97451429
0.0,0.0,0.0,3.699797787211259,0.0,0.0,0.0,3.65584618
0.0,0.0,0.0,17.891345891717325,0.0,0.0,0.0,17.59432366
0.0,0.0,0.0,2.26932674957052,0.0,0.0,0.0,2.20318039
0.0,0.0,0.0,1.3795355368493125,0.0,0.0,0.0,1.36917503
0.0,0.0,0.0,2.510445052798158,0.0,0.0,0.0,2.42889297
0.0,0.0,0.0,5.639347709423487,0.0,0.0,0.0,5.70828602
0.0,0.0,0.0,0.8972794428565133,0.0,0.0,0.0,1.11958882
0.0,0.0,0.0,3.4637802894256353,0.0,0.0,0.0,3.37080029
0.0,0.0,0.0,2.4070459723198643,0.0,0.0,0.0,2.3342886
0.0,0.0,0.0,0.949938345581411,0.0,0.0,0.0,1.11645127
0.0,0.0,0.0,1.5850153984505917,0.0,0.0,0.0,1.59137228
0.0,0.0,0.0,1.6527132471827521,0.0,0.0,0.0,1.635483
0.0,0.0,0.0,6.762545604010095,0.0,0.0,0.0,6.67781541
0.0,0.0,0.0,3.789600244407923,0.0,0.0,0.0,3.68719873
0.0,0.0,0.0,1.7004827770046071,0.0,0.0,0.0,1.67017266
0.0,0.0,0.0,48.023224727685815,0.0,0.0,0.0,48.73671977
0.0,0.0,0.0,7.270258252015456,0.0,0.0,0.0,7.34800998
0.0,0.0,0.0,2.515360355038713,0.0,0.0,0.0,2.42711756
0.0,0.0,0.0,6.9448527542533025,0.0,0.0,0.0,6.82024831
0.0,0.0,0.0,7.310065709157774,0.0,0.0,0.0,7.36056455
0.0,0.0,0.0,17.34568651340279,0.0,0.0,0.0,17.19619751
0.0,0.0,0.0,1.4566117821364888,0.0,0.0,0.0,1.34646677
0.0,0.0,0.0,1.9885001147330144,0.0,0.0,0.0,1.79357849
0.0,0.0,0.0,0.873467805910756,0.0,0.0,0.0,0.9274756
0.0,0.0,0.0,1.1674052117049716,0.0,0.0,0.0,0.97417645
0.0,0.0,0.0,8.111809018138802,0.0,0.0,0.0,7.84385674
0.0,0.0,0.0,2.1064041912990525,0.0,0.0,0.0,1.82244248
0.0,0.0,0.0,1.9396837953645398,0.0,0.0,0.0,1.64991912
0.0,0.0,0.0,1.079954031901822,0.0,0.0,0.0,0.90969494
0.0,0.0,0.0,3.9366268474039523,0.0,0.0,0.0,3.74688705
0.0,0.0,0.0,1.725743925701461,0.0,0.0,0.0,1.4229446
0.0,0.0,0.0,2.9095558444369143,0.0,0.0,0.0,2.59438425
0.0,0.0,0.0,2.8783011355817196,0.0,0.0,0.0,2.6254583
0.0,0.0,0.0,2.639163876020146,0.0,0.0,0.0,2.3472636
0.0,0.0,0.0,2.6935957024359922,0.0,0.0,0.0,2.42890492
0.0,0.0,0.0,1.700958166497757,0.0,0.0,0.0,1.42069855
0.0,0.0,0.0,2.29076946233484,0.0,0.0,0.0,2.08216204
0.0,0.0,0.0,4.271747515417599,0.0,0.0,0.0,4.06769969
0.0,0.0,0.0,2.673228668283806,0.0,0.0,0.0,2.42039153
0.0,0.0,0.0,1.3467718228533518,0.0,0.0,0.0,1.0854003
0.0,0.0,0.0,5.389208553704699,0.0,0.0,0.0,5.24094382
0.0,0.0,0.0,4.007835503926361,0.0,0.0,0.0,3.83729844
0.0,0.0,0.0,46.40799533982981,0.0,0.0,0.0,46.51650865
0.0,0.0,0.0,5.231733388844916,0.0,0.0,0.0,5.00682637
0.0,0.0,0.0,3.514680100204605,0.0,0.0,0.0,3.25256178
0.0,0.0,0.0,3.9826180939337936,0.0,0.0,0.0,3.76887777
0.0,0.0,0.0,6.392401910448895,0.0,0.0,0.0,6.20394788
0.0,0.0,0.0,2.4456583207721523,0.0,0.0,0.0,2.20851699
0.0,0.0,0.0,3.6751797642252164,0.0,0.0,0.0,3.3741414
0.0,0.0,0.0,2.494246176498587,0.0,0.0,0.0,2.21444828
0.0,0.0,0.0,3.116486119948838,0.0,0.0,0.0,2.90285853
0.0,0.0,0.0,9.430533720180165,0.0,0.0,0.0,9.38924576
0.0,0.0,0.0,2.909761630708116,0.0,0.0,0.0,2.70022868
0.0,0.0,0.0,5.0136851934788,0.0,0.0,0.0,4.88152179
0.0,0.0,0.0,43.54762024240559,0.0,0.0,0.0,43.83438092
0.0,0.0,0.0,53.97082677359703,0.0,0.0,0.0,55.57221458
0.0,0.0,0.0,1.0557206148566531,0.0,0.0,0.0,0.90092659
0.0,0.0,0.0,6.811915682929524,0.0,0.0,0.0,6.64093038
0.0,0.0,0.0,4.099081306309328,0.0,0.0,0.0,3.94499647
0.0,0.0,0.0,1.9646215454340854,0.0,0.0,0.0,1.73940675
0.0,0.0,0.0,1.9204045605706428,0.0,0.0,0.0,1.67063091
0.0,0.0,0.0,5.969410409193301,0.0,0.0,0.0,5.83558425
0.0,0.0,0.0,4.570842250914882,0.0,0.0,0.0,4.46031919
0.0,0.0,0.0,4.190836070702919,0.0,0.0,0.0,4.08207462
0.0,0.0,0.0,5.577934881220985,0.0,0.0,0.0,5.35644893
0.0,0.0,0.0,2.8088971803662846,0.0,0.0,0.0,2.54945258
0.0,0.0,0.0,5.273861042785726,0.0,0.0,0.0,5.12016525
0.0,0.0,0.0,3.832182613689058,0.0,0.0,0.0,3.62004726
0.0,0.0,0.0,9.349731163093557,0.0,0.0,0.0,9.3083544
0.0,0.0,0.0,2.4076644553975144,0.0,0.0,0.0,2.15192501
0.0,0.0,0.0,7.265315914589709,0.0,0.0,0.0,7.14408171
0.0,0.0,0.0,4.516339468892734,0.0,0.0,0.0,4.33968772
0.0,0.0,0.0,3.658503983506932,0.0,0.0,0.0,3.45919293
0.0,0.0,0.0,2.151908935375256,0.0,0.0,0.0,1.92369806
0.0,0.0,0.0,1.0902796642185306,0.0,0.0,0.0,0.90992604
0.0,0.0,0.0,6.032378176937291,0.0,0.0,0.0,5.88598406


==> datarandomSensorSim4Branch.csv <==
1.6962731;0.20100065;0.9941904;0;1.976400324;1.6479552;0.2931602;0.68646514;-0.08398832;1.893113421
1.9831083;0.7305199;0.80398726;0;2.261144261;1.7246596;0.368121;0.81793785;-0.09130304;2.035264494
7.042789;3.1209915;20.664366;0;22.05351416;5.677558;5.0325675;13.71503;-3.1893387;18.8629933
1.898467;3.3261964;0.41587207;0;3.852364082;2.241601;1.0640113;2.0462787;-0.11603759;3.332270108
2.7835295;0.31031486;2.069059;0;3.48214545;2.1795723;0.8564901;1.6245672;-0.1086821;2.958827586
5.3185062;0.18569496;2.96852;0;6.09369361;3.084449;1.4919451;3.5296645;-0.14763825;5.06681067
3.5361567;0.4896124;3.778589;0;5.198255413;2.5577018;1.3158331;2.7957895;-0.13327156;4.144467663
1.6474211;0.3854755;1.1103029;0;2.023699625;1.5694782;0.4062782;0.85959053;-0.08089434;1.915892889
0.70467526;0.072106935;0.044401716;0;0.709745126;1.2337438;0.18460181;0.3088225;-0.06379421;1.348929584
2.8716621;1.1602982;1.2525964;0;3.340917968;2.0774846;0.8237998;1.546172;-0.10329784;2.820876952
1.2926451;0.56181043;1.6619477;0;2.179135717;1.6339111;0.5516154;1.0870745;-0.08341356;2.121961082
1.4992882;0.15969828;0.7389372;0;1.679105962;1.4227887;0.3379699;0.70389277;-0.08068822;1.703653521
1.1501936;0.08339213;0.13257733;0;1.160808474;1.2840544;0.23177728;0.45650715;-0.07244145;1.45480001
1.6910833;0.35856086;3.3696434;0;3.787192266;2.0410762;1.059906;2.0066202;-0.11970357;3.171902353
1.4723512;0.07009555;0.0674244;0;1.47556006;1.3784227;0.2492892;0.55763274;-0.07910452;1.586800948
3.0626025;2.724393;0.7890103;0;4.174253052;2.250893;1.0589001;2.0039115;-0.11155733;3.30584129
1.7382326;0.7721055;0.44426897;0;1.953195943;1.5560907;0.3774546;0.8037997;-0.08849613;1.880139007
4.006903;8.9825735;8.38435;0;12.92436549;4.283415;3.9402008;8.671489;-0.44715866;10.89069962
1.3153971;0.026537685;0.48467794;0;1.40210074;1.3707254;0.25288057;0.5632087;-0.0780033;1.581346489
3.2179594;0.1334498;5.4766793;0;6.353509873;2.8985562;1.620622;3.8371491;-0.1849271;5.259545995
1.6435734;0.40508726;2.2423909;0;2.809581136;1.9506395;0.74867576;1.4462602;-0.10072908;2.641826957
2.0538027;2.575456;3.2451606;0;4.62408331;2.4471412;1.2168751;2.549089;-0.12539054;3.862654217
2.507269;2.0486054;3.6849654;0;4.905318738;2.5000043;1.2997462;2.7769148;-0.15096524;4.107051373
1.5524081;0.099772654;0.6601833;0;1.689901619;1.5488632;0.32983005;0.72937787;-0.08719636;1.830686294
1.039364;0.03778958;0.18683995;0;1.056699931;1.3707035;0.1989509;0.4858272;-0.07092047;1.538720734
1.7368053;0.04398374;0.031676944;0;1.737650899;1.5301701;0.29837126;0.6684636;-0.08344279;1.779700296
1.4065671;0.48089063;0.4002449;0;1.539442362;1.4347112;0.29298112;0.65978336;-0.08696677;1.693063979
1.7795284;0.94576466;1.3040937;0;2.400385906;1.7442714;0.5392549;1.0971327;-0.09454685;2.22456533
2.2507758;0.58962715;3.7260182;0;4.392819539;2.3507063;1.1601205;2.258602;-0.12111429;3.581314093
2.0621054;2.249038;3.1335413;0;4.373732009;2.3234596;1.1550047;2.2868981;-0.12144258;3.58011332
2.335414;0.08897525;1.5039349;0;2.779189689;1.9179695;0.63847876;1.2570883;-0.10041569;2.480863783
3.3922582;0.45727986;0.90173554;0;3.539724219;2.1676135;0.7808986;1.5080454;-0.11980673;2.873450105
2.0225775;0.98332566;0.1660283;0;2.255064188;1.7196573;0.47134614;0.97836715;-0.09476844;2.128629471
2.0916362;0.9318644;4.439118;0;4.994905592;2.6164389;1.315108;2.8834088;-0.15127808;4.260938392
2.1465166;0.30939898;2.7727947;0;3.520177793;2.1316257;0.90736055;1.7457455;-0.11470894;3.01552928
1.9263581;0.30616957;3.5672119;0;4.065660595;2.324788;1.0964186;2.1756704;-0.12624717;3.493785541
1.9206481;0.3330264;2.1458802;0;2.899068392;1.9717348;0.72275746;1.3992195;-0.10366499;2.6271411
0.9065741;0.27829865;0.267958;0;0.985458384;1.3547862;0.22396551;0.4716757;-0.06731707;1.519241367
3.0458536;0.9667278;3.2388074;0;4.54990771;2.3705864;1.1533035;2.3569167;-0.17255725;3.708776301
3.044827;1.1864697;0.15444745;0;3.271473036;2.1021621;0.77336913;1.5058671;-0.11105207;2.810092831
1.7227021;0.3266056;2.175748;0;2.794325161;1.8895271;0.7274225;1.4348412;-0.10154445;2.583121655
3.7074754;3.08461;1.1343163;0;4.954479404;2.49544;1.2598393;2.6261156;-0.16511798;4.000596959
3.0647767;1.1927601;3.7772665;0;5.008320586;2.5564723;1.3215231;2.7838886;-0.18985099;4.193850199
2.6948814;5.897819;5.4766836;0;8.487680365;3.5515158;2.5307586;5.596447;-0.5076917;7.602635152
1.3636913;0.15550603;0.75377834;0;1.565892037;1.4648373;0.26819322;0.6630855;-0.08041719;1.710557766
1.9767486;0.3036748;1.5511066;0;2.530945495;1.8522741;0.5890273;1.2109708;-0.10422429;2.394272931
1.58141;0.044567127;0.60973483;0;1.695470548;1.4992868;0.26118922;0.6592503;-0.08651367;1.7450346
4.4986343;2.6785345;3.2047281;0;6.138610578;3.0147457;1.4997633;3.5675023;-0.28751975;5.193134314
1.6943718;0.098450065;0.8064641;0;1.879088225;1.5797085;0.30875558;0.7693384;-0.0890699;1.873079577
1.2373564;0.43697333;0.49071005;0;1.400997111;1.3836191;0.1803488;0.5115685;-0.06825268;1.554398646
2.2211163;0.06812728;0.37337515;0;2.253310442;1.7778986;0.37200484;0.88134295;-0.09908362;2.118013145
1.7211514;0.1542932;0.47054526;0;1.790972187;1.5479306;0.24761374;0.6612573;-0.08698792;1.788358815
4.9317074;1.1360005;7.4077888;0;8.971486494;3.7280767;2.5228405;5.481192;-0.5041936;7.596918451
0.8419482;0.45159483;0.12604514;0;0.96369188;1.3173441;0.12630016;0.36220804;-0.05791203;1.429969562
2.1381989;1.8431284;4.362656;0;5.196324105;2.6195881;1.3658149;2.9761333;-0.22746338;4.420917991
5.3607306;9.197338;22.385147;0;24.78756271;5.6398215;4.6862044;13.967427;-4.7657104;20.54091611
1.9056062;0.16804561;2.433721;0;3.095573004;2.0594954;0.7885749;1.5613278;-0.1162254;2.818283167
2.4312057;1.1246251;2.069243;0;3.384864748;2.1361003;0.8336523;1.6442153;-0.11816977;2.939755247
1.5626764;0.098343745;1.1040503;0;1.915869538;1.5784326;0.32165977;0.77583575;-0.08381325;1.871782934
3.5828228;1.7792226;7.3096433;0;8.332654886;3.705119;2.4417212;5.3717785;-0.5511988;7.518688554
1.0971122;0.29624957;0.8208694;0;1.401872162;1.3781587;0.15310436;0.48972684;-0.07171091;1.542287234
2.1577022;0.7263387;0.16970947;0;2.28299102;1.7463636;0.33137193;0.82289076;-0.09494104;2.05370146
2.4672546;0.2575033;3.5991483;0;4.371215128;2.438228;1.131577;2.2435002;-0.1813366;3.682581441
4.111852;1.3395942;3.0319312;0;5.281519317;2.7371783;1.2537966;2.674623;-0.19327016;4.220398064
1.9694277;0.29776037;2.4386199;0;3.148678091;2.079933;0.73559356;1.4979627;-0.13791639;2.804583115
1.6261845;0.5204553;0.05912077;0;1.708462763;1.5233049;0.2110694;0.60121673;-0.08339855;1.734601041
2.9315155;0.20295082;5.7398553;0;6.448326219;2.905798;1.69294;3.922748;-0.42357355;5.590551364
0.94799155;0.06956328;0.22310813;0;0.976373016;1.3145365;0.1079665;0.28989452;-0.06134238;1.411787421
6.32195;1.5884635;24.901518;0;25.74054908;5.792573;6.538447;14.317143;-4.522781;21.2943574
3.0224354;0.24257407;0.41577205;0;3.060526805;1.9236292;0.5343794;1.145404;-0.10959247;2.411300741
1.7604003;0.34295192;1.771338;0;2.52076646;1.8200648;0.5703126;1.1961018;-0.09341698;2.344761435
1.7195462;0.65329397;1.434344;0;2.332589732;1.745153;0.47476536;1.0439959;-0.08731236;2.175586427
1.7776616;0.062143996;2.3306832;0;2.93189816;1.9720019;0.7010178;1.4310548;-0.10294626;2.638323015
1.6211287;0.4410692;2.0436053;0;2.645547755;1.833495;0.58902776;1.2281601;-0.09105686;2.375139794
1.7682757;0.16572592;1.7474587;0;2.491560944;1.7676742;0.5346868;1.13132;-0.09423631;2.259980292
2.5564938;0.34711394;0.43741128;0;2.616768477;1.7921535;0.4274872;0.93496376;-0.0973152;2.163402494
2.1798763;0.10404027;1.5455176;0;2.674193283;1.8509806;0.5801623;1.1732805;-0.08998668;2.356990122
1.7621238;1.2494524;2.7046688;0;3.461422382;2.104638;0.95703554;1.8153027;-0.10581437;3.04532828
0.72847176;0.011346839;0.20351613;0;0.756451367;1.2850916;0.14154838;0.33770382;-0.06008917;1.396330254
1.2533436;0.10839377;0.14155127;0;1.265960565;1.3616476;0.20802034;0.45002046;-0.07292176;1.522016327
0.64076895;0.022644378;0.058544114;0;0.643836181;1.3001966;0.17064087;0.36310437;-0.06602329;1.426712192
3.8203435;0.9547353;14.242242;0;14.77660317;4.6017394;4.2939143;9.3483715;-0.58432317;11.85400618
1.8134509;0.94924605;1.6543032;0;2.631803813;1.7846487;0.6676255;1.3062593;-0.0891327;2.399329261
1.9604461;0.22064713;1.7983564;0;2.669479314;1.8262327;0.6919435;1.3238822;-0.09045742;2.449816604
2.7025604;4.6595807;1.5967326;0;5.618280877;2.6763682;1.5348113;3.5642831;-0.13680793;4.850904502
2.1852975;2.0074487;5.3448925;0;6.113366608;2.8360574;1.6450577;3.9198492;-0.17915414;5.289404052
1.7316895;0.12354886;1.2151879;0;2.119125876;1.7624872;0.49903473;1.0243933;-0.09265497;2.19141137
0.7630134;0.0722049;0.12121683;0;0.775948784;1.3996321;0.23906457;0.4852236;-0.06940921;1.569930395
7.0954256;0.57256055;40.27845;0;40.90264569;7.436333;9.620446;27.885088;-5.688749;36.10963266
0.9919515;0.031244729;0.35427567;0;1.053781411;1.4603037;0.197776;0.469916;-0.07079729;1.617543323
4.3839808;0.6926146;5.5700264;0;7.12209216;3.4385066;1.8933182;4.461879;-0.31274602;6.255501749
6.2849736;0.7779571;0.9205365;0;6.399491999;3.4650555;1.3422682;3.1227334;-0.23383535;5.087674802
1.8153896;0.061391477;0.5110457;0;1.886948865;1.704001;0.30438074;0.7118273;-0.09322296;1.964843955
3.2086115;0.3888021;0.9780554;0;3.376825017;2.3568513;0.7004792;1.3906165;-0.12211496;2.94686865
2.19675;0.14291404;4.5349345;0;5.041008421;2.8587;1.2686175;2.819067;-0.16469537;4.375241036
2.697119;1.0915693;1.9760834;0;3.517226186;2.4386253;0.82844764;1.6448573;-0.12891175;3.184852584
2.3434446;0.06733255;0.29056245;0;2.362349001;2.0277686;0.3971242;0.8729884;-0.10506164;2.348198255
1.8877114;0.08470011;1.555938;0;2.447768677;1.968331;0.45967078;0.9864691;-0.10281689;2.351982388
2.7214673;0.22001034;1.984785;0;3.375523709;2.4348357;0.75179005;1.4821055;-0.11968976;3.067612737
1.5074838;2.0709;1.4586074;0;2.94765496;2.189811;0.6828625;1.3556046;-0.10989937;2.774338756
3.8471358;1.6240634;2.9219766;0;5.096663913;3.059926;1.198641;2.6378238;-0.15036657;4.364390985
2.7354934;4.8846035;2.460187;0;6.115128418;3.3133087;1.5738082;3.7297516;-0.21113598;5.442381892
2.1270535;0.53426856;2.399255;0;3.250572879;2.3175957;0.7423731;1.4602458;-0.1165609;2.954638673
2.4173484;0.057651427;0.9230728;0;2.588234991;2.0443294;0.4617392;0.9759509;-0.10559839;2.417516629
1.2977747;0.5713963;0.6857668;0;1.575115554;1.6264732;0.23872562;0.57418185;-0.08644239;1.827732081
3.401876;0.16150264;1.7445195;0;3.826511689;2.5259507;0.8422971;1.6271994;-0.13920243;3.259726301
2.1552887;5.818855;0.24543488;0;6.210038742;3.1101317;1.5593133;3.659955;-0.17465127;5.224368862
0.92418194;0.2329444;0.1107853;0;0.959504421;1.468359;0.15470788;0.34678534;-0.07120365;1.58786866
1.2803885;0.40473717;0.5069289;0;1.435334037;1.5790899;0.20251647;0.54838765;-0.08420423;1.768029294
1.4248819;0.04453293;0.16958983;0;1.435629591;1.5849929;0.20421107;0.52884436;-0.08776519;1.771089583
0.8005843;0.24762864;0.09780543;0;0.84369489;1.4828191;0.17356314;0.352713;-0.07517101;1.609212439
1.809731;0.23912789;2.2614622;0;2.906289683;2.0843487;0.6753501;1.3427377;-0.10735935;2.677097039
1.3394065;0.93010473;0.14852901;0;1.637426471;1.6193261;0.30826992;0.7072509;-0.08961699;1.883342498
1.6785644;0.2572977;0.3828021;0;1.740780859;1.6762143;0.3055285;0.7003678;-0.09236151;1.934522496
1.2639279;0.8186399;0.2514456;0;1.526731775;1.6070793;0.3009615;0.6981846;-0.08567561;1.863523589
2.6045384;0.11120138;0.53551126;0;2.661345211;2.0508096;0.52388316;1.0694237;-0.10505575;2.47654065
1.6818153;0.05749745;0.22967228;0;1.698398662;1.6461848;0.29786572;0.6808046;-0.08852918;1.894669619
1.3783785;0.22425972;1.237015;0;1.865589939;1.6705256;0.37161276;0.8285427;-0.08749007;1.988867158
2.1817794;0.8383492;1.5480081;0;2.803447843;2.020849;0.62821895;1.2432001;-0.10225743;2.556648641
4.437913;5.5181956;18.264254;0;19.58898999;5.793777;5.0104985;13.044573;-1.9420103;17.06926491
1.817899;1.5937762;1.0817003;0;2.648576012;2.0183802;0.5880774;1.1759984;-0.09979609;2.508668419
3.8573072;0.097156055;5.45137;0;6.67874936;3.342374;1.7989347;4.176177;-0.2428498;5.886260502
2.8378258;4.078293;3.5864098;0;6.127647535;3.1662035;1.5989543;3.717867;-0.152926;5.291411622
1.3056705;0.08225736;0.08512854;0;1.31102578;1.5447725;0.24243073;0.5674137;-0.08494964;1.748395775
1.4205484;0.19335233;1.215733;0;1.87972062;1.7014128;0.43113446;0.8652318;-0.08816323;2.045025133
1.8756809;0.22152033;1.4794276;0;2.399157377;1.8142465;0.5390663;1.0690328;-0.09093159;2.264618312
4.283956;5.4686403;4.9839873;0;8.549762286;3.8245487;2.5405056;5.6240973;-0.2545441;7.51483417
1.6582671;2.076404;1.2869622;0;2.952553988;2.0390346;0.7532162;1.4420426;-0.10790331;2.716443822
0.893344;0.30763853;0.47865966;0;1.059160062;1.4887984;0.2374644;0.51822037;-0.08101974;1.675216205
1.6393716;0.9684645;0.42029092;0;1.949899276;1.7013036;0.4035914;0.82732636;-0.09402202;2.028392425
2.18343;1.0298324;0.67217934;0;2.505942218;1.8745776;0.55122936;1.0862879;-0.09390482;2.329506839
3.667998;0.9812342;9.213084;0;9.964835507;3.9936771;3.0725367;6.684337;-0.03776328;8.408563701
3.5755405;6.90561;7.164479;0;10.57363224;3.9095287;3.268361;6.3907003;-0.69120944;8.864804035
4.942419;0.20091921;7.1143446;0;8.664973929;3.9424412;2.6075552;5.5573926;-0.31340203;7.609071927
6.933443;17.79368;38.352676;0;42.84408286;7.235078;10.348426;28.456848;-7.0167265;38.14916091
1.58301;0.12754199;0.18468319;0;1.598841925;1.5562971;0.32780027;0.6890234;-0.09164315;1.824925275
2.643338;0.20835906;3.6912386;0;4.544875321;2.4165719;1.1424425;2.2262251;-0.11726867;3.595928298
2.792747;0.27574006;0.36434734;0;2.829879392;1.8986949;0.5352152;1.0222234;-0.1033996;2.325209293
2.0138018;0.198707;0.67356485;0;2.132738092;1.8267403;0.42025512;0.83267576;-0.1021042;2.153187672
2.5376031;0.5633135;2.6600797;0;3.719243956;2.354445;0.8976583;1.6795813;-0.11427573;3.142508717
2.3282716;1.3640832;1.1840956;0;2.946804033;2.1153035;0.6987239;1.3133126;-0.10950392;2.695526729
2.476604;2.0898173;1.9346508;0;3.774092929;2.3125072;0.936289;1.8162878;-0.12332166;3.209294442
2.465179;0.17741601;0.3680143;0;2.498803407;1.8665774;0.45725146;0.88813144;-0.09773856;2.214804346
2.3420165;1.2710346;0.097982824;0;2.666490366;1.9618833;0.55248195;1.0632524;-0.09490401;2.393757649
2.042131;0.5044165;0.8592474;0;2.272232629;1.789284;0.4654717;0.86994755;-0.09331514;2.136599231
1.8404133;0.2139375;1.0362086;0;2.122879797;1.8251963;0.45998;0.89858425;-0.0956114;2.181367088
2.228599;0.39585966;1.6997623;0;2.830644847;2.090123;0.6940824;1.3065027;-0.10199657;2.662721826
2.6541789;0.34994945;0.48559886;0;2.720833788;2.0718908;0.5835109;1.1503713;-0.10011818;2.540726831
1.8926898;0.3917265;0.33092195;0;1.960926737;1.8110386;0.42812312;0.8743245;-0.0964261;2.152537368
2.557704;3.21884;4.356741;0;5.990323267;3.0947285;1.6015941;3.7225356;-0.13525036;5.234242363
2.1660454;2.0662122;3.8660445;0;4.889507706;2.6839619;1.2514119;2.696721;-0.12383934;4.129084323
2.445994;0.35851228;2.959089;0;3.85585599;2.4509556;0.9540034;1.833864;-0.1093289;3.315629418
1.7147682;0.042147264;1.7557989;0;2.454594905;2.0531445;0.600954;1.1406202;-0.10210349;2.526471962
3.042958;1.2257009;7.823321;0;8.483294617;3.8791482;2.646654;5.518052;-0.3715049;7.617294438
2.1620858;1.395961;0.18132892;0;2.579961685;2.081689;0.6165918;1.205047;-0.10120298;2.584296376
1.3797798;0.25008842;0.6453505;0;1.543636545;1.7702711;0.38083452;0.70812047;-0.09322847;2.037535364
1.5788696;0.1735384;0.40537205;0;1.639289873;1.8522894;0.40929168;0.83682686;-0.09620888;2.169557595
3.585685;0.7978851;1.1088747;0;3.837103159;2.5342388;0.84474164;1.6205575;-0.11523677;3.239682536
1.2569661;0.21785322;1.9230497;0;2.30771401;1.9933094;0.5937306;1.1892152;-0.09485083;2.490687048
1.2319176;0.5000847;0.43399566;0;1.398591403;1.6732091;0.3242619;0.6958941;-0.08113214;1.922067519
2.7159579;0.11798241;2.0204926;0;3.387142972;2.3489306;0.8443905;1.6751623;-0.10880669;3.11490699
2.1054025;0.9395854;3.3095934;0;4.033478509;2.510551;1.0847714;2.1605458;-0.12535065;3.610684704
1.1224762;0.060215477;1.6689293;0;2.012188791;1.907157;0.57092494;1.1717609;-0.09501737;2.405044798
1.4938717;0.41894215;3.0909953;0;3.458528173;2.300081;0.96427417;1.8948267;-0.11664937;3.248831597
3.450536;7.426077;4.9575295;0;9.572351699;4.079813;3.0155206;6.297736;-0.2694913;8.356500471
1.1068788;0.2164444;0.28498358;0;1.163290375;1.6079926;0.31884655;0.71774805;-0.08182092;1.871364322
1.8736318;0.056500375;2.7151713;0;3.299370183;2.2421715;0.897579;1.7572428;-0.10736693;3.094151715
3.0110583;0.39570943;5.389617;0;6.186358335;3.055895;1.7421951;3.9868956;-0.19256245;5.509429436
1.0165328;0.04338221;0.6581546;0;1.211770782;1.5286782;0.30629572;0.69568956;-0.07961781;1.78685478
1.8716;0.6016524;1.1528842;0;2.279037988;1.8272867;0.546436;1.1189772;-0.09531359;2.306575438
2.362911;1.9191087;2.041019;0;3.664980921;2.3152456;1.0234538;1.9670116;-0.1111113;3.316880241
0.9031044;0.09139688;0.072777934;0;0.910630317;1.4309863;0.2693337;0.619865;-0.07596906;1.658528712
1.0535312;0.45830905;0.40971684;0;1.219771726;1.4683044;0.32392913;0.72237885;-0.08080128;1.748937694
0.80161244;0.016106553;0.28790894;0;0.851899925;1.4413193;0.26462325;0.6268632;-0.07081163;1.664669924
1.2236952;0.17878202;0.2838726;0;1.268848536;1.4692827;0.29015294;0.6660503;-0.07737912;1.716465263
2.1948571;0.9338817;0.51647884;0;2.440549756;1.8148811;0.55516195;1.1238998;-0.09361414;2.299322407
1.2116184;0.09270319;0.23415247;0;1.237513801;1.4468133;0.2723042;0.6153626;-0.07822155;1.673868576
1.9244138;0.117750615;0.5226263;0;1.997591532;1.6175722;0.4005869;0.84690106;-0.08615984;1.955451442
3.4877927;1.8656882;10.984609;0;11.67506425;4.2422123;3.6404507;8.114614;-0.06216248;9.915903235
4.479731;3.3194435;1.5146729;0;5.777623125;2.9007747;1.4351174;3.3203888;-0.15472524;4.791430708
3.1596878;0.04081078;1.903857;0;3.689168469;2.2438405;0.9118052;1.7243235;-0.11090834;3.084038079
1.6430795;0.42210588;0.48567185;0;1.764585153;1.5617925;0.33369046;0.7266561;-0.08509033;1.839676955
1.398628;0.7095703;0.17439997;0;1.577994183;1.4957883;0.31765324;0.67946166;-0.08139446;1.754700877
1.5539966;0.21116117;0.65447783;0;1.699363323;1.533407;0.3397264;0.7261458;-0.08620667;1.816535765
1.6333225;0.08129541;0.86407125;0;1.849586564;1.5867532;0.38223642;0.8147403;-0.08592395;1.910120254
1.851133;0.8538131;1.442904;0;2.49753121;1.7893326;0.59401846;1.128261;-0.08329955;2.280466355
2.4326632;0.24465404;0.26756218;0;2.459531533;1.7701925;0.4692823;0.9480899;-0.09213921;2.154342358
1.6596687;0.4006153;0.42115596;0;1.758512199;1.5458839;0.34418958;0.7279693;-0.08132982;1.824362465
2.3250399;0.17940642;0.7657899;0;2.454471709;1.7552569;0.47362205;0.9375196;-0.09312552;2.138654212
4.0464344;1.4900774;9.326636;0;10.27521781;3.9125912;3.0672352;6.7535443;-0.2703384;8.656437748
1.3789017;0.61935174;0.57744104;0;1.618148519;1.5609218;0.3383562;0.74358267;-0.08615688;1.847939208
1.6819341;0.024964243;2.2527928;0;2.811512214;1.8942802;0.70054334;1.3253728;-0.09312391;2.508837367
3.0572977;0.7475648;1.7195214;0;3.586457333;2.1613238;0.8466138;1.5676696;-0.1022991;2.903310251
7.595912;41.077118;11.693548;0;43.37933341;7.42429;12.719943;29.61444;-5.013813;38.08845719
2.0858624;2.1606333;3.2812974;0;4.448153643;2.4254458;1.1823614;2.3959324;-0.12179678;3.730294788
2.3591926;2.8966675;3.746625;0;5.290904575;2.6535187;1.4337307;3.3190932;-0.13884073;4.623606597
3.2846298;3.252085;13.8971195;0;14.64564031;4.729209;4.2127776;9.704093;-0.6087691;12.19679455
3.467342;2.2969375;6.03267;0;7.327447697;3.3031373;2.0496323;4.6857505;-0.25325677;6.341603535
1.2300915;0.5529642;0.13028163;0;1.354941994;1.5275275;0.27437863;0.63192934;-0.08425386;1.759950308
2.3628142;0.4354638;1.8070093;0;3.006293777;2.0596254;0.737592;1.3867055;-0.1119756;2.702159163
2.1861312;0.21485363;0.69265133;0;2.303279742;1.8585043;0.5165349;1.0598875;-0.09635822;2.297314387
1.4757084;0.350967;1.3062116;0;2.001769682;1.7812656;0.47571227;0.9706674;-0.09845938;2.18206311
2.3104737;0.16158122;3.843371;0;4.487304074;2.5229125;1.2361739;2.5979373;-0.14069335;3.967244226
1.6677604;0.06453148;0.097033285;0;1.671826702;1.7323921;0.3955491;0.8449754;-0.0949153;2.062559807
8.040565;16.681797;47.532948;0;51.01288251;7.6759973;12.157829;34.58038;-8.456536;45.90698889
2.1784666;0.8509509;0.42208982;0;2.376550857;1.9124258;0.5463002;1.0884356;-0.09662644;2.363895371
1.7799087;0.37098798;0.47497958;0;1.87917872;1.7469556;0.43516785;0.89827293;-0.09321412;2.105207953
3.3687527;3.2423847;2.9647508;0;5.536361676;2.8768764;1.4317173;3.3212473;-0.15229166;4.773645993
2.757038;1.6189673;2.0802267;0;3.814401234;2.3327906;1.0169528;1.9530195;-0.11128924;3.319153038
1.0592496;0.10955814;0.3322761;0;1.115535794;1.5835335;0.353793;0.74488413;-0.08177115;1.867156318
2.2700777;1.6279509;0.79516417;0;2.904438492;1.9913431;0.75516963;1.4138969;-0.09857551;2.654907444
1.9739374;0.026252702;5.670604;0;6.004404033;2.93285;1.6770518;3.9513607;-0.16733404;5.366118825
4.427337;3.2764947;18.882935;0;19.66982371;5.4923716;4.690675;14.059399;-1.697731;17.50390948
2.2169778;0.07005574;1.7317445;0;2.81404289;1.9739256;0.7490482;1.3812433;-0.09541002;2.618362365
0.89809835;0.029638095;0.12985401;0;0.907921322;1.4959115;0.3249051;0.71534497;-0.07515949;1.76484377
1.6879046;0.06265571;0.791491;0;1.865316509;1.6897538;0.49346632;0.9878316;-0.08744602;2.106006939
4.6677923;11.240502;12.111369;0;17.17039397;5.412634;5.101484;11.313805;-1.7587142;15.29843094
2.025568;1.2192185;3.212059;0;3.988325776;2.3218365;1.0957953;2.1659956;-0.1172672;3.476319002
1.6215475;0.24731514;1.0491717;0;1.947136957;1.6983564;0.49047306;1.0001452;-0.08979547;2.120871221
1.6998019;0.18147025;0.6340321;0;1.823253865;1.7336375;0.460236;0.9689065;-0.08908919;2.127739715
4.888497;0.69749075;14.128694;0;14.96675952;5.1713324;4.2464924;10.670095;-1.1724409;13.76713438
2.016102;0.42091727;2.9545531;0;3.601558363;2.302943;0.9818727;1.9027452;-0.11487267;3.259401213
1.6072528;0.12185113;0.47283974;0;1.679787689;1.6665564;0.36191714;0.7795729;-0.09119497;1.96632914
1.579483;0.12554948;2.2656448;0;2.764719801;2.0691082;0.74367934;1.4269587;-0.10603649;2.727196316
3.365839;0.31299874;5.1167107;0;6.132501021;3.2699993;1.7022136;3.9644656;-0.15982182;5.573454062
2.7664773;4.115955;1.1261166;0;5.085530534;2.925296;1.4054571;3.099755;-0.1519778;4.63986677
2.8740582;0.74669135;3.6392884;0;4.697039341;2.8361423;1.2353258;2.614808;-0.14059289;4.191142711
3.1465356;14.920395;4.531794;0;15.90773491;5.7749805;5.3968105;11.814486;0.4928443;13.7218679
1.2976435;0.005842452;0.61529475;0;1.436140807;1.7164872;0.3570741;0.7857408;-0.08911106;2.010365553
1.5641469;2.8552868;0.62061894;0;3.314270071;2.3190684;0.86693835;1.7280468;-0.11247483;3.131714153
0.9879429;0.003804449;0.20669653;0;1.009340925;1.6386132;0.25796103;0.5995049;-0.07437096;1.838174588
3.3508484;1.5177196;3.898261;0;5.359859756;3.2209973;1.3771;3.179154;-0.141535;4.872100312
1.8071792;2.1379285;1.6353871;0;3.242086658;2.402949;0.8310807;1.6935369;-0.11551005;3.170493889
1.2859656;0.113855846;0.27052113;0;1.319034632;1.720005;0.30346978;0.67934537;-0.07509667;1.949135421
1.8611387;0.07469382;0.8676691;0;2.054815343;2.0140095;0.4465947;0.90742993;-0.10528055;2.358968676
1.7759212;0.6937875;0.4220109;0;1.952775052;1.9678105;0.38784164;0.8319036;-0.09885088;2.270201359
4.681609;5.4904113;8.452565;0;11.11341235;4.8723745;3.644;7.489129;-0.45102125;10.10015709
2.078624;0.13357852;0.70804095;0;2.199964305;2.0914984;0.48478514;0.9985256;-0.1019996;2.469790884
7.775643;12.348669;22.524683;0;26.83862132;7.532493;7.1706214;20.746002;-1.4533931;24.66013482
3.9745488;2.9213812;5.772204;0;7.592749522;4.0783253;2.2794507;5.1295;-0.27468196;7.213010505
1.7515489;3.0323846;1.3664947;0;3.759067395;2.6106856;0.97306454;1.9630018;-0.12490554;3.533117677
2.0931616;0.4340918;1.4111552;0;2.561468363;2.237537;0.58682775;1.1746824;-0.1062481;2.700629987
2.1143448;0.90488553;1.915272;0;2.992914731;2.444052;0.72226655;1.4745743;-0.11985727;3.064246598
5.0759945;0.13284515;11.730873;0;12.78267379;5.341086;3.9583642;9.036452;-0.54997224;11.76840847
2.7414725;0.070007786;4.632918;0;5.383725639;3.2283852;1.4190356;3.2612548;-0.14241572;4.945739143
1.1328589;0.16930842;0.3503783;0;1.197831199;1.7088423;0.29821688;0.6509329;-0.07317144;1.925950152
4.729761;2.0034769;8.816333;0;10.20354283;4.5376015;3.2572162;7.076757;-0.38753542;9.403065043
3.7234194;2.446617;3.9310024;0;5.941596304;3.420757;1.6077642;3.7224917;-0.13952315;5.444561193
2.5249739;0.14639035;1.6287283;0;3.008268473;2.3905945;0.7505733;1.479997;-0.12032133;3.030423298
1.8381304;0.12534624;0.6729323;0;1.961446642;1.8841151;0.41755044;0.8990382;-0.09916013;2.228128839
3.9126942;3.1694758;7.3662033;0;8.922763238;4.3234735;2.8967507;6.3093204;-0.22604704;8.404745692
1.1262518;0.04011834;0.1636169;0;1.138781405;1.6365482;0.30313382;0.63989705;-0.07556297;1.858719822
1.5038552;0.038269352;1.657799;0;2.238602808;2.0169432;0.572552;1.140624;-0.09513929;2.481956999
2.5447505;0.22851124;1.3845649;0;2.906026919;2.2784755;0.7039481;1.4003425;-0.11102974;2.876522942
2.1912005;0.26359493;5.9529223;0;6.348868075;3.4038434;1.8572255;4.2057014;-0.20382304;5.924256653
2.4657037;0.01906639;0.12846808;0;2.469121769;2.0742285;0.5180384;1.0876296;-0.10986584;2.508558359
2.6275287;0.8445597;8.563425;0;8.997190444;4.0067444;2.902198;6.0262585;-0.35086882;8.147826267
1.5378389;0.07738514;2.853876;0;3.242768133;2.23429;0.85807663;1.6814884;-0.11222174;3.037243201
2.0915632;0.03293107;4.447644;0;4.91500338;2.7553706;1.3392006;2.8772976;-0.13348334;4.336383157
2.586994;0.037800234;1.877288;0;3.196588345;2.2884033;0.8027398;1.5449466;-0.11164372;2.987063837
2.2958171;0.68936926;3.463898;0;4.21243344;2.5401688;1.150476;2.343463;-0.12339087;3.765899812
2.69553;0.060242526;3.216499;0;4.197067662;2.5765889;1.1387526;2.2494004;-0.12204898;3.726958133
1.9899096;0.49830452;3.8872519;0;4.395312838;2.513792;1.178101;2.4003842;-0.13978697;3.809789217
1.3972225;0.76980585;0.32937515;0;1.628901394;1.640227;0.37533256;0.81197023;-0.08670248;1.954994426
3.0427518;0.23882541;5.9486704;0;6.685959589;3.2495782;1.8362379;4.342216;-0.21976224;5.945700407
1.8017231;0.064789966;0.9612357;0;2.043129448;1.8448569;0.49907798;1.0377119;-0.09372546;2.268448844
8.275178;3.8469484;12.114471;0;15.16700335;5.443572;4.2685256;11.051178;-0.22490565;13.26259418
4.196516;9.789439;4.42334;0;11.53298744;4.399375;3.6226933;7.5207686;-0.54339933;9.979519691
1.8460846;1.0578812;1.2645783;0;2.47513621;1.9682575;0.6188402;1.2415111;-0.09610216;2.504078611
1.4164916;0.09974557;0.97647506;0;1.723340122;1.7203217;0.42733452;0.9228306;-0.08905681;2.087490662
2.9116232;1.0737646;4.208592;0;5.229031143;2.8186026;1.4176527;3.1275759;-0.14937907;4.591899841
0.7422412;0.07863345;0.6720482;0;1.004367463;1.5278119;0.30491427;0.7033331;-0.07611123;1.785455948
1.7973906;0.40565035;0.97444725;0;2.084397423;1.7700604;0.5199503;1.0497042;-0.09544852;2.218027386
3.01712;4.7499614;4.6115775;0;7.275423935;3.4233696;2.129948;4.8760962;-0.2801476;6.60726796
1.9041042;0.13670173;0.75831246;0;2.054102713;1.828847;0.52248335;1.0784383;-0.09345092;2.279931967
5.0075283;1.4707108;13.934375;0;14.87968873;4.654972;4.1730843;10.1360855;-0.8285956;12.73756811
6.0423746;22.398582;49.559113;0;54.72031111;7.93366;14.064689;37.54007;-6.5322547;47.3980753
2.433875;0.09434006;2.7929468;0;3.705833157;2.2549329;1.0176424;1.9306461;-0.11235718;3.250463743
2.154382;0.7098367;0.6483628;0;2.359153294;1.7743437;0.5689426;1.1275364;-0.09434761;2.272266245
1.972119;0.16956595;1.438708;0;2.447015871;1.8068644;0.62089205;1.1697441;-0.0850031;2.325218973
2.206157;0.4801019;5.3006845;0;5.76150004;2.8111854;1.5792307;3.738691;-0.15192129;5.088979458
1.8627366;1.4052517;0.32768536;0;2.356246523;1.741616;0.561168;1.1108773;-0.08539864;2.226002338
4.426981;3.9517667;22.499224;0;23.26864202;5.721775;5.873742;14.1050005;-3.2166033;19.5319517
2.0426798;0.74773246;0.3216313;0;2.198884101;1.7096097;0.48312473;0.9627467;-0.08681353;2.107470859
2.456263;0.18298173;1.1757333;0;2.729296435;1.8935336;0.62881786;1.2018481;-0.09363145;2.422863137
1.7731252;2.1327066;1.5108249;0;3.158322703;2.0460217;0.85759497;1.6070529;-0.10783315;2.847229608
3.3689182;0.8830731;0.9219691;0;3.602701064;2.2528763;0.8758267;1.6525165;-0.1144736;3.042499354
2.2999902;4.1280227;2.4123065;0;5.305633702;2.7636483;1.4352154;3.2407103;-0.14613202;4.640550605
1.8983438;0.6323271;0.63625526;0;2.099611274;1.7480972;0.46678975;0.9283222;-0.09339651;2.126993962
2.0171592;0.19695693;0.5884748;0;2.110456316;1.6688035;0.3860881;0.78012884;-0.08853547;1.970707128
1.121956;0.1379873;0.991543;0;1.503656637;1.5464574;0.30269837;0.66004306;-0.08359229;1.79204587
0.88072985;0.075066894;0.74168533;0;1.153870546;1.5071402;0.243406;0.54941493;-0.08203445;1.704555583
2.1021416;0.051791564;3.2059186;0;3.834005183;2.306817;1.0205666;1.9387308;-0.11945166;3.30090384
2.5284944;3.866998;3.281081;0;5.666784802;2.8269153;1.5343094;3.5680647;-0.138874;4.94268927
2.2236679;0.84025407;0.9831101;0;2.572397967;1.9106001;0.57719165;1.155401;-0.10311843;2.409304549
2.0337162;0.3780827;2.9319265;0;3.588194687;2.1701136;0.96877414;1.816118;-0.11414596;3.105166014
0.75820863;0.010778124;0.059411302;0;0.760609096;1.4042451;0.20628652;0.2935989;-0.07303042;1.522395365
10.886496;1.5859944;56.13513;0;57.20300686;8.297399;15.9639635;40.813786;-6.6579823;51.26134639
10.491674;3.2549655;16.029062;0;19.43195441;5.4846854;5.203478;12.041381;-2.2674532;16.48549855
2.3038967;0.11047061;0.5633034;0;2.374332428;1.8450717;0.40648314;0.8634206;-0.09652342;2.173784418
2.680038;0.088557445;7.4662375;0;7.933167621;3.6323414;2.337147;5.1101065;-0.29133043;6.982320535
1.0522482;0.16584483;0.87902826;0;1.381094299;1.4390142;0.17867343;0.46014187;-0.0787564;1.600077077
2.818106;5.2520337;5.027164;0;7.797304489;3.5527773;2.2906172;5.056043;-0.31221026;6.902561125
1.2798573;0.15526524;0.62028104;0;1.430695835;1.4867681;0.17301163;0.4786014;-0.07975948;1.651214763
2.2914462;0.3751055;0.28301066;0;2.339129081;1.8121328;0.36099008;0.803764;-0.10370941;2.118697174
2.2983596;2.2290814;0.5166577;0;3.243176825;2.2671742;0.80326825;1.5474479;-0.11327146;2.973326309
2.658088;0.3796074;1.463133;0;3.057824679;2.1964;0.6775815;1.3233778;-0.1102123;2.762497815
3.0142257;3.9633527;1.0411205;0;5.087008265;2.933778;1.3271815;2.8874388;-0.16091143;4.485927836
4.4324083;9.409716;17.889128;0;20.69323317;5.769676;5.584209;13.43708;-2.260081;17.91344071
1.3456951;0.75651586;1.0838113;0;1.88622864;1.5955182;0.29623953;0.73680437;-0.08557815;1.867800601
2.3891256;1.4427707;3.2203457;0;4.261470973;2.578028;1.176687;2.378238;-0.13376024;3.833332735
2.471189;2.301501;5.5164285;0;6.467972273;3.2199874;1.8481073;4.2792063;-0.29967502;5.964957538
0.65552896;0.022281975;0.057136778;0;0.65839146;1.2917848;0.19138987;0.14151627;-0.05068021;1.364211674
8.342229;74.67928;10.521797;0;75.87684665;9.030217;23.235107;52.68432;-11.134322;69.41856164
2.0678089;0.14944224;0.47869438;0;2.127748796;1.6600505;0.26639408;0.66355383;-0.09296395;1.900458667
2.77494;1.6988617;8.835266;0;9.415325187;3.9659624;3.0999057;6.4812193;-0.49067175;8.697039809
0.6406821;0.2538803;0.14641754;0;0.704533077;1.2113147;0.22369003;0.08063107;-0.05709513;1.291526943
8.281196;1.2291704;43.584354;0;44.38113316;7.1640377;12.932594;28.841476;-6.79101;39.2009801
5.4655433;5.929208;11.492203;0;14.0391738;4.8679223;4.22571;9.452227;-0.16780004;11.60886152
1.707774;0.12853985;0.02501307;0;1.712787255;1.438971;0.15465327;0.38840616;-0.08126289;1.579733616
0.7092588;0.21786293;0.14689596;0;0.756366792;1.2362481;0.21830915;0.09263664;-0.0523931;1.31118212
1.5216303;0.62777525;0.53773504;0;1.731652248;1.4510283;0.1983926;0.49987048;-0.08354899;1.631035096
1.1630384;0.012872418;0.6978256;0;1.356386592;1.290414;0.10762039;0.29142204;-0.07064957;1.397931471
2.2623959;0.21863209;0.40311924;0;2.308406446;1.7580518;0.33422485;0.7232802;-0.09574312;2.025920995
1.1019647;0.21439625;1.0468478;0;1.534986081;1.4158709;0.1500302;0.43238363;-0.07507845;1.56308217
1.8002651;0.03952642;0.22204284;0;1.814337287;1.5234177;0.15240414;0.4023443;-0.08574291;1.668749368
2.1062236;2.3382144;2.2424722;0;3.864208328;2.369418;1.1008452;2.0783029;-0.11804684;3.456511271
3.337043;4.695357;2.5873213;0;6.314781457;3.3489842;1.7588831;4.231664;-0.1865513;5.862495727
4.6910915;2.3064778;30.709614;0;31.15134943;6.3283386;6.1176524;20.169601;-5.4377236;27.44423047
1.6410592;0.29942748;0.4693711;0;1.732928545;1.4723864;0.1627399;0.42791593;-0.08300363;1.624923871
1.8923192;0.17167497;1.6515307;0;2.517518203;1.8376368;0.52604216;1.079964;-0.09178785;2.287226668
2.498864;2.247167;0.6970375;0;3.432192024;2.180603;0.9138929;1.7053206;-0.1089641;3.024156722
2.3431492;4.553847;8.9191;0;10.28485369;4.109983;3.3761327;7.503881;-0.37977153;9.577513771
1.2478338;0.98898476;1.4818155;0;2.175076372;1.6053736;0.4581103;0.9544282;-0.08722705;2.010251395
5.1909323;29.230337;6.731123;0;30.44119571;6.242719;7.1405573;19.7356;-3.9220617;25.81847708
1.363878;0.19512907;0.35783896;0;1.423477177;1.2199091;0.18493868;0.2117695;-0.07039488;1.322284192
1.3303077;0.053309273;0.2010905;0;1.346476084;1.1999422;0.19527218;0.16066803;-0.06937387;1.295671845
1.4042994;0.5900323;0.40520576;0;1.576193715;1.3358978;0.17861126;0.33529735;-0.07611109;1.464977256
1.9789532;0.34870517;3.5903924;0;4.114458488;2.2318673;1.19904;2.2648258;-0.1119897;3.510278162
8.488948;54.246826;34.63424;0;64.91772446;7.9633217;21.650839;44.108612;-6.7679176;56.54484975
1.0298637;0.45909846;0.7491898;0;1.35376364;1.2231686;0.1304215;0.2806807;-0.07008307;1.331801282
2.2078798;3.1355846;4.163306;0;5.660365787;2.8907182;1.5901419;3.7517955;-0.1417588;5.137834505
4.067483;2.541299;5.4122233;0;7.231512955;3.5612383;2.07907;4.9337707;-0.18584718;6.616013866
2.2877507;0.065206796;1.9965898;0;3.037174019;2.0309505;0.72152454;1.3948258;-0.11020911;2.677483269
3.884478;1.3751236;7.2307777;0;8.32251647;3.878956;2.5210729;5.697261;-0.23899558;7.577993544
2.4673388;0.33443078;4.1690836;0;4.856013052;2.574634;1.3285168;2.7141678;-0.12482589;4.094763417
1.9509747;0.2579602;0.79092044;0;2.120943396;1.6043559;0.30170345;0.6802053;-0.09455017;1.863069911
2.7411919;0.20663184;5.5714283;0;6.212700142;3.1200116;1.8364227;4.3558846;-0.17580375;5.839782154
2.0073223;0.29802707;0.15024583;0;2.034880036;1.5344467;0.22685286;0.5624409;-0.09133011;1.741278188
1.4111589;1.2147341;0.099267624;0;1.864618577;1.475597;0.29887813;0.6950427;-0.08315476;1.74140655
5.1383176;0.24064651;7.420947;0;9.029433696;4.0654073;2.8093283;6.040214;-0.20208228;8.006186788
2.4074767;0.4707831;0.07913454;0;2.454351862;1.7378062;0.36861396;0.8164515;-0.10067008;2.055776136
3.334243;2.3382075;10.034975;0;10.8298252;4.2083373;3.6250393;7.834387;-0.24827035;9.85184429
5.0516877;5.4413886;4.8243175;0;8.854507206;4.106005;2.7119174;5.901583;-0.32878363;8.012692463
1.0951713;0.6004836;0.35379648;0;1.298134307;1.2971152;0.14669405;0.34558606;-0.07606945;1.426423741
2.141341;0.32629216;1.0253016;0;2.396466403;1.722529;0.4303577;0.9234375;-0.10296562;2.104227902
1.9635159;0.082704864;1.7970173;0;2.662988164;1.9005461;0.6278567;1.2662412;-0.09905555;2.467524737
0.8998433;0.5811715;0.23062181;0;1.095748464;1.2881616;0.13853376;0.24845938;-0.06806047;1.387258701
1.659579;0.3607939;1.230483;0;2.097251322;1.6250892;0.38274875;0.8681417;-0.0934034;1.975179562
10.931716;4.433631;26.263155;0;28.79084593;6.4407015;6.1559134;19.898487;-2.3098688;24.11187996
3.6574633;1.9505749;14.445912;0;15.02884406;4.9199166;4.3353896;10.790034;-0.09252395;12.7189255
1.6642945;0.22777322;0.34558034;0;1.714987637;1.5418317;0.22556475;0.58661634;-0.08944261;1.754448069
5.623898;1.1022285;3.2217774;0;6.574419061;3.4763267;1.6259314;3.8910687;-0.17825133;5.643497516
1.1209027;0.13653085;0.56032276;0;1.260565401;1.381555;0.15650642;0.3811292;-0.06720203;1.508884361
2.4745545;1.5187275;2.6588144;0;3.936908331;2.3798952;1.1064022;2.134327;-0.12552607;3.50833241
3.3616476;0.9625037;4.8767915;0;6.000848548;2.9776778;1.6019502;3.700648;-0.19008954;5.202833813
0.9119241;0.029134585;0.5123043;0;1.046379512;1.4211986;0.16238463;0.4159348;-0.06888489;1.558574786
3.160284;0.297752;8.247745;0;8.83749675;3.986473;2.888786;5.9913545;-0.34481776;8.099389333
4.3467207;2.2424154;4.3002415;0;6.512640373;3.4348097;1.7489961;4.22255;-0.19839227;5.915632298
1.45329;0.15464449;0.41977218;0;1.520583909;1.6194627;0.29583287;0.65320224;-0.08526471;1.85638009
6.125177;9.778068;0.5922852;0;11.55332025;4.7282114;3.4714527;7.9041653;-0.2670936;10.10999947
1.5145082;0.47086862;0.2415509;0;1.604306449;1.6345484;0.27294222;0.6205003;-0.08709807;1.856636583
3.1871986;1.8521919;3.9924319;0;5.434000573;3.0431914;1.445305;3.3391597;-0.14048974;4.883896526
7.1061134;0.29858544;22.648321;0;23.73883833;6.252368;5.2857437;17.669899;-1.6834502;21.15795976
3.10432;0.24219087;5.66806;0;6.467021203;3.3046465;1.8557355;4.2480273;-0.18669075;5.879684574
1.6481122;1.1761713;0.8519074;0;2.196679077;1.885383;0.49665886;1.0656319;-0.09087314;2.312789076
8.582415;6.783447;59.43856;0;60.43687132;8.702229;15.775114;41.181854;-10.500214;55.45049887
2.228647;0.7679194;4.852735;0;5.394961041;2.9261918;1.496636;3.3542902;-0.16260749;4.858752772
1.030447;0.3047973;0.3532643;0;1.131157849;1.6240484;0.3052327;0.6621451;-0.0818946;1.862101425
2.4379737;0.53663653;3.240398;0;4.09046131;2.5951488;1.0997388;2.1557739;-0.1329557;3.681417878
2.2236183;1.277067;0.56772655;0;2.626345732;2.0270998;0.59368813;1.1998769;-0.10201035;2.531270272
1.579725;0.24756327;0.4423193;0;1.659055458;1.7138866;0.33830866;0.75012004;-0.09094355;1.992137938
1.9102265;0.62761366;0.3121854;0;2.03477859;1.7659988;0.41702867;0.8573171;-0.09490804;2.10181045
2.5076354;0.42617404;1.7768126;0;3.102728255;2.1787;0.7754881;1.5016642;-0.10742501;2.864798915
2.8309712;0.073632725;4.8932834;0;5.653675101;2.9892354;1.4946523;3.4186478;-0.15308279;4.933947414
1.2256986;0.063000195;0.2765943;0;1.258097965;1.6507665;0.35747394;0.7115403;-0.08579641;1.918583155
2.2237828;0.31243375;3.1756918;0;3.889452815;2.4810653;1.0175878;2.0620594;-0.12898898;3.511777611
0.73060375;0.02887285;0.07660508;0;0.735176046;1.5554982;0.28503203;0.55628735;-0.08050767;1.756894715
1.1446232;0.20954496;1.0103163;0;1.541041981;1.7338021;0.3688686;0.77121437;-0.09044333;2.023551028
2.8576095;0.7111721;0.36422667;0;2.967213993;2.1361768;0.6618393;1.2761886;-0.10308927;2.677956242
2.5415268;3.448974;0.95357144;0;4.389086308;2.6630414;1.1338866;2.3447902;-0.12781236;3.852799528
1.3669786;0.13558035;0.043288138;0;1.374367632;1.6874871;0.34478047;0.73316413;-0.09258482;1.964486507
1.4924911;0.13338861;0.2607034;0;1.520949857;1.6939417;0.34402055;0.7226715;-0.09320482;1.96671562
1.3185234;0.029531548;1.3752538;0;1.905439341;1.8315159;0.46900508;0.93138975;-0.09434624;2.201928533
1.8189657;0.17765003;2.6056817;0;3.182730412;2.221644;0.82156956;1.5557972;-0.10147516;2.935409445
1.4130471;0.37005767;2.69505;0;3.065442756;2.1499424;0.7932032;1.4961072;-0.1035133;2.840255961
5.2219214;3.4144251;22.833971;0;23.67101589;6.4757395;7.0472927;15.778162;-3.0303829;21.48437793
3.8562064;0.77734184;16.182114;0;16.65339009;5.5805807;4.8725452;11.399054;-1.0984575;14.69342016
1.3256037;0.14302596;0.47341016;0;1.414849382;1.6623732;0.34973055;0.7173813;-0.09324169;1.937267732
5.899529;2.2630935;19.571608;0;20.56632865;6.1076193;5.415626;13.312336;-2.553397;18.1691041
1.444006;0.32909304;1.3771455;0;2.022371204;1.8262044;0.49719158;0.9823267;-0.09410073;2.226514321
1.553589;0.42108148;0.66561246;0;1.741834763;1.6686196;0.4102734;0.7975454;-0.08480813;1.979193069
2.2019312;0.25074798;1.004304;0;2.43310544;1.9170959;0.54727167;1.0427288;-0.09638526;2.34628444
3.8183722;0.6710729;2.003049;0;4.363772495;2.6369388;1.026402;2.0528314;-0.11590205;3.6117659
1.7975143;0.36984742;0.5210441;0;1.90770326;1.6852992;0.40494847;0.78195864;-0.08899315;1.99048624
1.6328127;1.8107003;0.51373935;0;2.491714472;1.9010468;0.6006334;1.1284552;-0.0964432;2.38732743
1.9572902;0.47898686;1.3777581;0;2.441030668;1.8885627;0.5721624;1.0966505;-0.09518211;2.352765155
0.8189285;0.15027574;0.15864028;0;0.847580925;1.5483727;0.2682475;0.5504006;-0.07766063;1.742699837
7.439295;25.344885;12.536243;0;29.23805216;7.185089;8.984204;19.776754;-2.005966;24.88524536
1.9625367;0.47183564;1.0921981;0;2.295011081;1.858757;0.5204743;0.9989213;-0.09714087;2.270551748
1.6450621;0.21013485;0.64027965;0;1.777735638;1.7170146;0.41672203;0.78436023;-0.08674245;2.019879113
5.677427;3.741857;15.53627;0;16.95907889;5.6223125;5.1329565;10.68261;-1.8617423;14.97950875
1.3178942;1.2612687;1.180018;0;2.172575968;1.8109137;0.54078865;1.0137101;-0.09410879;2.238746046
3.1619387;4.694825;0.38205692;0;5.67320065;2.9960356;1.5094205;3.3311477;-0.16009381;4.887791406
2.5593333;0.96184504;2.7476726;0;3.876214331;2.3684118;0.99528295;1.8871069;-0.11471579;3.302369325
1.5317283;0.97664046;0.62867266;0;1.922302652;1.7190423;0.40258804;0.8191968;-0.09225465;2.03860173
2.5270045;0.11396666;2.7668583;0;3.748899171;2.3524632;0.9343793;1.7590342;-0.11381236;3.196238207
0.7014765;0.009282267;0.08788106;0;0.707020878;1.4845178;0.22685623;0.5103281;-0.08055843;1.666651623
2.3812637;0.09364108;4.7177753;0;5.285507473;2.8346355;1.3920432;3.0482745;-0.17370006;4.562882229
1.4513543;0.4249841;1.7293738;0;2.297340752;1.8565327;0.50456226;0.9998988;-0.09701666;2.265217377
3.4279916;0.56182265;1.1035506;0;3.644803839;2.397172;0.7751277;1.4790064;-0.11695132;3.038375028
1.6602147;0.052459314;2.0775018;0;2.659901983;2.0028296;0.61446846;1.1904223;-0.10099099;2.510555919
2.374308;7.473171;0.23640041;0;7.844839605;3.6811185;2.2423968;4.905824;-0.28169084;6.812087914
2.4799728;0.32898778;1.8707218;0;3.123795464;2.232581;0.7102522;1.358423;-0.11137722;2.819548034
1.704521;0.27707815;1.4351971;0;2.245429771;1.8627791;0.47604206;0.95991296;-0.10004115;2.248993199
2.7731245;0.649804;0.2064648;0;2.855712248;2.1020634;0.58586633;1.1444293;-0.10755539;2.571622824
2.3362985;0.04304516;3.0467172;0;3.839613166;2.3650537;0.9518584;1.8019753;-0.1166252;3.238584264
2.0529268;0.34792838;5.284136;0;5.679582368;2.9678535;1.5473862;3.4222052;-0.17287791;4.959739813
2.2723396;0.09868019;0.9300685;0;2.457293725;1.9794257;0.50553894;0.96773326;-0.09775173;2.358327627
1.9849734;0.28335124;3.977778;0;4.454562284;2.6269333;1.1941779;2.4458904;-0.13471848;3.917471349
1.4583974;0.28377843;0.34680948;0;1.525690004;1.696571;0.33436728;0.68163466;-0.08775131;1.946455279
0.99783695;0.20097922;0.5653701;0;1.164351569;1.6354926;0.32056516;0.64735216;-0.08234015;1.870261537
6.9019837;7.9128094;16.314081;0;19.40100952;6.0075183;5.499723;13.036899;-1.8223323;17.19431866
0.81692165;0.033137564;0.100069426;0;0.823694707;1.6020784;0.24808745;0.50875014;-0.07938483;1.778510866
2.4634821;0.68309885;0.33073017;0;2.577741364;2.079092;0.5535663;1.0512869;-0.10378868;2.498420873
1.476164;0.018657077;0.49748898;0;1.557852216;1.8151634;0.3621335;0.73971295;-0.09165176;2.084923966
1.7168908;0.430235;0.9642494;0;2.015587527;1.9823098;0.5265368;1.0308582;-0.0953986;2.390929426
2.1384525;1.3643404;0.63288647;0;2.614373559;2.1945126;0.62380385;1.2068651;-0.11017597;2.691171934
1.0490681;0.017449368;0.11634684;0;1.055644327;1.7377337;0.31805998;0.66960025;-0.08087943;1.970124003
9.512364;1.8874977;8.7271805;0;13.04650896;5.603634;4.137246;9.298136;0.1105933;11.5071884
3.1075132;1.0373601;4.7489185;0;5.769313753;3.3513699;1.5669334;3.6273215;-0.1551801;5.336340371
2.17718;0.2629419;1.605805;0;2.718061974;2.2396605;0.6951395;1.314438;-0.10638101;2.79469746
3.1145232;2.7513342;4.7682557;0;6.32505787;3.6136982;1.8662939;4.312188;-0.20100443;6.128637427
1.080365;0.13632159;0.45977768;0;1.182018453;1.8326877;0.39917573;0.7723354;-0.08486925;2.113313836
3.7610345;0.20306894;4.259729;0;5.686115428;3.4099572;1.5879354;3.6729214;-0.14606567;5.403412772
1.8968441;0.025063386;2.8230052;0;3.401176866;2.5325882;0.9680637;1.9147463;-0.11092856;3.430176022
2.5612147;3.6662836;2.3691633;0;5.061066184;2.9835973;1.3208383;2.9409714;-0.13514097;4.527837117
5.502964;7.037456;1.3246768;0;9.031232937;4.4157243;2.7581396;6.115844;-0.2950291;8.32680991
3.5235434;2.3369381;3.876455;0;5.736160836;3.296511;1.5323635;3.5407007;-0.13266416;5.207275881
5.378575;16.291424;4.9356875;0;17.85218687;5.8702326;4.7167625;12.927746;-0.7259017;15.68698775
3.1694045;0.42208794;5.6739507;0;6.512833459;3.6110785;1.8479291;4.2867117;-0.15654372;6.05829152
2.7339745;0.23575966;1.7506846;0;3.255010868;2.4334264;0.8197244;1.6123793;-0.11689238;3.148934455
1.257377;0.40194753;0.27031198;0;1.347452153;1.7811162;0.38864893;0.82487196;-0.08567809;2.086637025
1.6243691;0.40973946;1.8471385;0;2.493668389;2.1352162;0.6621439;1.3353926;-0.10412502;2.708132731
2.9043937;0.56507397;0.29472587;0;2.973495367;2.2413409;0.68833363;1.381352;-0.11265443;2.833967636
2.225955;4.6177983;2.4119694;0;5.665380233;3.155553;1.5611198;3.6263697;-0.16328253;5.217505217
1.6635332;0.35355356;0.40665695;0;1.748631666;1.8995376;0.47457477;0.9848127;-0.09660532;2.288253184
1.5036266;0.12386561;1.8036517;0;2.351466584;1.962344;0.6315026;1.23815;-0.10104983;2.505754579
1.181085;0.25984317;0.16150214;0;1.22006688;1.7276682;0.40047872;0.84168124;-0.0861356;2.049206644
0.93434757;0.33081508;0.07414746;0;0.993952637;1.6718581;0.35534424;0.77714646;-0.08742657;1.965014293
0.9542202;0.38768095;0.3644284;0;1.09253868;1.6905955;0.3566685;0.77132386;-0.08482196;1.97698106
3.7469702;0.49319756;4.899983;0;6.188122729;3.2663915;1.6629515;3.8542287;-0.14148232;5.460297977
1.1781402;0.8726563;0.39751974;0;1.519067244;1.7680937;0.42700666;0.91077566;-0.08813056;2.122338593
1.5867648;1.3040228;0.22828348;0;2.06649736;1.9931141;0.5492673;1.1025074;-0.10075134;2.443766694
0.9784354;0.07534456;0.31745097;0;1.031400869;1.7176743;0.35431015;0.72065747;-0.08747821;1.983602645
2.425882;1.5545961;0.05920052;0;2.881870437;2.157723;0.7155501;1.400651;-0.106897;2.777028778
0.8130859;0.114802316;0.26884165;0;0.8640394;1.6833662;0.34579244;0.7110557;-0.08857058;1.948380888
9.423977;2.5379806;54.380547;0;55.24940344;8.342468;16.420288;37.53561;-6.6267533;48.43757305
1.3779972;0.031149486;1.592338;0;2.106035821;1.9099103;0.57492715;1.1609019;-0.09880284;2.406613882
1.7943921;0.3077025;3.8492935;0;4.258119806;2.6035802;1.1692108;2.4903164;-0.1206571;3.90844795
1.3371817;0.21158418;0.37653542;0;1.405205212;1.7416552;0.39428744;0.8404986;-0.09547457;2.069116715
3.507002;0.22174104;2.3927042;0;4.251266341;2.6709614;1.1115439;2.226597;-0.12273838;3.773395696
2.1877587;0.89903116;3.2424085;0;4.013447151;2.6405323;1.1388036;2.3551848;-0.11675644;3.833768669
2.1467316;0.22195917;2.6105177;0;3.387111616;2.3154445;0.8976867;1.790036;-0.10954437;3.170811024
2.849366;7.8384314;4.993444;0;9.720821796;4.154972;3.037492;6.453749;-0.24275386;8.497511647
2.3782222;0.14078254;2.7732813;0;3.656070257;2.4401524;0.9932359;1.9330562;-0.1197495;3.387404249
2.0353658;0.020361284;2.8130887;0;3.472261015;2.3793995;0.94667906;1.8177325;-0.11452164;3.254887011
1.0678207;0.090532;0.37928072;0;1.136789758;1.6992109;0.39745146;0.8152296;-0.08708103;2.013187114
1.2975403;0.01687485;0.048979018;0;1.298574039;1.7158147;0.37802434;0.78476626;-0.08872578;2.012986825
3.3783262;0.104377866;1.59334;0;3.736671648;2.4390614;0.92243207;1.7935812;-0.12055186;3.285490241
2.1149952;0.27890196;0.69902563;0;2.244911542;1.937302;0.53829694;1.078946;-0.09922452;2.381115645
2.6074424;0.93535095;3.1689181;0;4.208999785;2.6033852;1.1255594;2.3039074;-0.13170166;3.785807265
1.2874377;0.004305387;0.656386;0;1.445114857;1.7236445;0.42322716;0.8879877;-0.09675387;2.081342932
1.5396589;0.11916372;2.5476365;0;2.9791276;2.1930447;0.8351798;1.6066242;-0.10572641;2.949704552
2.2446027;3.2748725;4.075262;0;5.689533508;2.9686565;1.5378542;3.5767238;-0.14909482;5.045100345
3.4455075;1.0153545;1.8680395;0;4.048708222;2.6094792;1.0578505;2.1258068;-0.11281313;3.640912325
2.7725265;6.1114435;1.2826774;0;6.832415836;3.3427124;1.9680911;4.536591;-0.22479443;6.193694385
0.92958283;0.014963072;0.34550223;0;0.991826559;1.6212089;0.3722047;0.8120535;-0.083469;1.934491832
1.8701167;1.4432235;2.200103;0;3.228108386;2.2165523;0.936984;1.7969236;-0.10465053;3.107978274
7.0194564;1.278791;7.6632867;0;10.47062737;4.583934;3.117548;7.1711984;-0.23082815;9.294913484
1.6625519;0.3005638;2.7601976;0;3.236218196;2.1661587;0.9297761;1.8182464;-0.10759865;3.084635277
10.483218;43.21668;41.201714;0;60.62310225;8.22513;14.261202;39.987617;-9.260915;52.50492221
1.7795981;0.20689175;0.99488825;0;2.04928676;1.7588546;0.5097332;1.0525081;-0.08666629;2.198814661
1.9255586;0.21127601;1.0427899;0;2.199960056;1.7863419;0.51505804;1.0732232;-0.09266309;2.239314018
1.7183322;0.22814772;0.35883918;0;1.770164537;1.6263546;0.390313;0.8550854;-0.08326849;1.961710548
1.8527889;0.17575674;0.08918546;0;1.863242117;1.7018273;0.44573426;0.94199246;-0.0818215;2.077377809
0.652302;0.03455821;0.095641755;0;0.660181425;1.411304;0.2869901;0.6380373;-0.07317861;1.648371898
5.436027;7.251727;2.934887;0;9.526357947;4.0000634;2.8439732;6.33907;-0.10289628;8.119909392
1.8414823;0.040012218;0.5330425;0;1.917496374;1.5490588;0.3829065;0.79013026;-0.08054306;1.861134642
2.6102386;3.0996637;4.234846;0;5.861329307;2.8532062;1.5470577;3.6505222;-0.15400818;5.038727771
1.6877586;1.7950149;1.3221667;0;2.796199629;1.9148545;0.75373036;1.4082397;-0.08821112;2.581786117
1.1724205;0.08278571;0.067211;0;1.177259793;1.391499;0.20048736;0.46076638;-0.0744027;1.553852025
2.8655486;0.5850533;2.5449052;0;3.876880011;2.326978;0.9867292;1.8893572;-0.11148022;3.267130986
2.239103;0.47903988;0.64311326;0;2.378372577;1.8008059;0.4831879;0.97155255;-0.08557487;2.18802268
1.7121204;0.28772098;2.2199728;0;2.818229739;1.8649597;0.67747635;1.2888334;-0.08755154;2.453590513
3.7731996;0.57726157;6.667795;0;7.683082474;3.5471601;2.149641;4.975962;-0.24983515;6.727759125
2.3030028;0.3279656;2.6556356;0;3.530408443;2.1830428;0.9170633;1.7228477;-0.1017043;3.029994784
1.4183959;1.5590224;0.5910239;0;2.188996807;1.6975851;0.4861003;0.98898053;-0.08180739;2.105707378
1.8075104;4.115615;2.634168;0;5.210011682;2.6720772;1.3718253;3.1352222;-0.13477567;4.476609322
1.4915066;0.57971495;1.0139667;0;1.894410154;1.6253141;0.34976217;0.75207955;-0.07950734;1.904227359
2.8200514;0.19390278;1.1981276;0;3.07014624;2.1061547;0.6770996;1.311949;-0.09527761;2.667351028
5.2476063;1.2113447;17.878754;0;18.67229425;5.1057906;5.6300163;10.867363;-2.324967;15.58640583
1.6910322;0.19480163;2.7147546;0;3.204283089;2.0783014;0.82766616;1.5605192;-0.09350431;2.821065154
1.6807039;0.16125822;0.6144757;0;1.79676103;1.5498873;0.2742788;0.61265117;-0.07670772;1.765707708
0.60874724;0.48736906;0.030701457;0;0.780412956;1.3836517;0.25416097;0.2685224;-0.06116544;1.493364485
1.5010567;0.35584667;0.8369035;0;1.755051434;1.5517683;0.3063551;0.6516099;-0.07305352;1.783735772
1.9724141;0.04749802;2.2784076;0;3.013936734;2.0720484;0.7561641;1.4588048;-0.09351231;2.737993386
5.5553083;44.110863;5.359194;0;44.78114163;7.292227;12.233501;29.907703;-6.87069;39.99629671
1.845624;0.38210902;0.119024456;0;1.888518486;1.5948713;0.29007468;0.6498283;-0.08142932;1.827864146
2.8578496;5.0622945;1.8080986;0;6.087967681;3.1344876;1.605363;3.8642209;-0.13288867;5.361120306
2.1600647;0.36853614;0.98509693;0;2.402522499;1.8103669;0.4588664;0.9436748;-0.08235575;2.174844415
2.8300292;2.724747;7.031055;0;8.054132225;3.6767254;2.477459;5.681224;-0.25254717;7.458962291
1.3409464;0.18174969;0.4697805;0;1.432432866;1.4757048;0.28732955;0.5045521;-0.06621471;1.652038076
2.3960848;2.7753556;1.6572475;0;4.023715988;2.4364498;1.0628326;2.0653007;-0.11908974;3.48529944
1.6990328;1.2574277;1.2899208;0;2.47623354;1.8874109;0.56794226;1.1398007;-0.08455831;2.361403485
2.260419;0.20384534;2.2873602;0;3.222276162;2.140598;0.8095991;1.5439432;-0.09813686;2.858819947
0.96304375;0.15939766;0.123830974;0;0.983968998;1.4248675;0.26477548;0.34342363;-0.06374279;1.55313637
2.143358;4.215138;0.31092942;0;4.738992401;2.6597857;1.3099395;2.809205;-0.12765431;4.212018911
1.3663001;0.3698812;1.5972003;0;2.134159522;1.7479975;0.4487537;0.9323084;-0.08179384;2.113067848
6.7221093;4.0301023;31.224651;0;32.19328048;6.525819;10.03267;19.04163;-4.0157447;26.50628613
1.8556865;0.23290505;1.2020867;0;2.223247531;1.7526274;0.42673007;0.8851629;-0.08484164;2.094148664
3.9859989;2.195367;3.3522549;0;5.652029406;3.0824819;1.4885696;3.5328126;-0.13212784;5.051304497
3.089753;1.0608867;7.046705;0;7.767116939;3.5811927;2.3753822;5.3818383;-0.20917729;7.096235097
1.3428997;0.12681952;0.3581555;0;1.3956139;1.4319347;0.27306277;0.4559216;-0.06606986;1.59344171
1.5860676;0.30566162;1.1227629;0;1.967139036;1.6180311;0.35982773;0.7502952;-0.08003131;1.899493737
1.1945996;0.06579653;0.55929697;0;1.320685613;1.4206926;0.25111908;0.4395401;-0.07080235;1.578987934
4.617059;4.0557313;0.18713641;0;6.14826888;3.2384815;1.5665605;3.7650576;-0.1556537;5.363103456
2.2641163;1.1003996;1.9466581;0;3.182228725;2.0726123;0.7823283;1.4859635;-0.09958144;2.767135908
1.2664422;0.000548061;0.9989704;0;1.613015191;1.4887129;0.3038023;0.63392305;-0.07055966;1.716895096
1.1559949;0.044815805;0.8332813;0;1.425724514;1.4674978;0.27030155;0.51505554;-0.07401032;1.652584021
2.7233484;0.23178238;2.9569945;0;4.026681767;2.406534;1.0651417;2.0369852;-0.12525275;3.453201283
4.5351;6.189419;1.3815014;0;7.796446991;3.752279;2.2777045;5.394102;-0.09500515;7.049418991
0.99460936;0.9599992;0.07756774;0;1.384508215;1.4455347;0.2645241;0.48920164;-0.06913274;1.617958687
1.6126018;0.089740485;1.7216215;0;2.360618247;1.8306811;0.5105895;1.0315202;-0.08622459;2.24866045
2.7566426;5.0298457;0.40759522;0;5.750179132;2.9934845;1.5276424;3.6929066;-0.14418858;5.137403968
2.179208;0.49514866;1.0630904;0;2.47472845;1.8746684;0.49119583;0.99489087;-0.09032236;2.268730677
2.3016288;0.15896147;1.016336;0;2.521051913;1.8793104;0.510617;1.0204955;-0.09203346;2.290657658
2.4815092;0.96382594;0.47979563;0;2.705005028;1.9367274;0.5700135;1.1296381;-0.09141462;2.404834307
2.2759774;0.16931464;0.5773108;0;2.354151298;1.8053471;0.4480601;0.9094173;-0.08728553;2.157811026
2.0104136;0.504507;1.2449883;0;2.417909432;1.8241494;0.4821461;0.96874875;-0.08838192;2.209339259
3.1706684;1.1627474;8.572052;0;9.213316184;3.9075804;2.790036;6.5492997;-0.1685063;8.289270551
2.1874228;2.0834732;3.2687495;0;4.450887819;2.4477952;1.1997865;2.434295;-0.11688124;3.771601631
1.5942488;0.5294842;1.057622;0;1.985081119;1.6457975;0.36433896;0.7889763;-0.07950224;1.940651318
2.4006603;0.75837004;5.607053;0;6.146327224;3.0601037;1.6374536;4.01497;-0.14804085;5.455156173
1.794048;1.3348384;2.1901474;0;3.130039523;2.0702825;0.82214326;1.5653108;-0.10617395;2.828707158
0.9121455;0.035402305;0.5345397;0;1.057825802;1.3671885;0.24708402;0.34333947;-0.06407394;1.495205275
2.9820404;2.9645574;2.4911938;0;4.88745456;2.6672237;1.289118;2.821581;-0.12684947;4.217965066
9.241818;0.9702755;45.30098;0;46.24425828;7.244996;10.442146;30.511086;-7.9259453;40.97824853
2.5224142;0.4354162;2.3936434;0;3.504524132;2.2277086;0.88003266;1.6920555;-0.10764958;3.04025847
1.0361052;0.027364906;0.20628795;0;1.056795885;1.3698888;0.25257307;0.3587771;-0.06707296;1.505512909
1.2482071;0.00350363;0.4021476;0;1.311394652;1.3848976;0.23414873;0.4255919;-0.06596433;1.533579898
0.57447547;0.0827934;0.30776712;0;0.656960739;1.332937;0.21738411;0.30806813;-0.06845336;1.453690838
0.7590049;0.035245407;0.2161244;0;0.789962299;1.3230402;0.19134787;0.29273412;-0.05800809;1.426489965
2.736468;0.079388365;4.929242;0;5.638438288;2.851261;1.5136137;3.5843883;-0.13830058;4.962049662
3.157658;0.2308726;5.992524;0;6.777495857;3.2264562;1.8839177;4.4655433;-0.1623017;5.984693174
1.372587;0.053428758;1.0496215;0;1.728743763;1.561624;0.3612538;0.7786595;-0.0794124;1.861401301
1.5898384;1.970598;0.70363927;0;2.627917586;1.8364025;0.70045024;1.3365942;-0.08949928;2.466364597
1.0630169;0.22943883;0.017301224;0;1.087633412;1.4597937;0.25659874;0.5931457;-0.07280215;1.669255213
1.7935101;0.10771663;0.9641721;0;2.039095189;1.6307528;0.49591437;0.9958132;-0.08203495;2.056099206
1.5645477;0.22704661;0.93732345;0;1.837915917;1.608044;0.4323329;0.8949704;-0.08577319;1.976193582
3.1921227;0.11970618;9.519801;0;10.04144352;4.0396566;3.2549486;6.9861836;-0.26345104;8.965190931
1.9857826;0.37963623;0.47397533;0;2.076561777;1.7762809;0.46584198;0.9841693;-0.0984177;2.181869595
2.658527;0.34644315;4.4711213;0;5.213320856;2.8397403;1.4576623;3.2052147;-0.14660186;4.670129866
4.2226744;5.273297;15.54534;0;16.94981522;5.292563;4.6316614;11.158791;-1.4536316;14.64386007
2.3620605;1.6304312;3.1384318;0;4.252927212;2.6410885;1.1678017;2.417846;-0.12348428;3.889793953
2.4496963;0.053483482;1.9306667;0;3.119510595;2.2882767;0.8104841;1.5553468;-0.11304533;2.996133674
2.2884147;0.18965103;0.36802775;0;2.32556526;2.083673;0.5376134;1.0602704;-0.10161801;2.500554162
1.4471579;0.73053837;0.2333801;0;1.637809076;1.8816054;0.3889821;0.79941;-0.09543744;2.176495417
1.3305655;0.09634099;0.1139642;0;1.338907754;1.7216303;0.28693578;0.6128984;-0.09153645;1.941397926
3.777004;0.33018273;5.0436096;0;6.309736734;3.4638698;1.798079;4.029229;-0.18018886;5.789660173
1.3899103;0.12110046;1.5733117;0;2.10281375;1.9229404;0.5285088;1.038182;-0.11085163;2.359149475
0.8281915;0.017003305;0.32237014;0;0.888882883;1.667134;0.25571442;0.5779578;-0.08839055;1.871298528
1.698344;0.9349829;0.8616177;0;2.121544349;1.8704389;0.47723007;0.92514163;-0.09748536;2.238087437
2.7672384;3.6533282;6.565338;0;8.006752048;3.6032064;2.4049726;5.0402236;-0.2589425;6.905057418
4.228017;2.3696136;7.745061;0;9.136583949;4.082004;2.905782;5.88835;-0.20272602;7.934413508
2.2983413;1.246033;0.31506827;0;2.633294321;2.0267138;0.5817323;1.11667;-0.10651517;2.492502007
1.4170943;0.11024831;0.7504536;0;1.607324345;1.6835611;0.34568822;0.7189324;-0.09525512;1.958247905
3.925062;0.19165473;1.9778655;0;4.399408503;2.5416882;1.0008436;1.9793015;-0.12703352;3.500385154
2.496896;3.037439;0.48681986;0;3.962009451;2.3477986;1.0185466;1.9174407;-0.1184103;3.316249302
2.3496766;1.806577;1.2422422;0;3.213699778;2.0711632;0.7504199;1.3923769;-0.10754484;2.713607092
9.682795;0.6398587;12.046921;0;15.46913843;5.413007;4.639065;10.79214;-0.2954432;13.22957845
2.2314413;0.116261564;0.21466221;0;2.244755419;1.7761796;0.39619377;0.8241014;-0.10074416;2.09847452
1.5111161;0.46845356;0.7459417;0;1.749099661;1.6819166;0.35224533;0.7381115;-0.09362988;1.963851473
1.9946437;0.30717584;1.324559;0;2.414004356;1.8593123;0.48128727;0.9707763;-0.10007065;2.252066535
3.5171213;0.18612601;1.7644932;0;3.939317375;2.4204543;0.8541565;1.673662;-0.13879669;3.202997538
7.9698973;0.15802675;45.819027;0;46.50728406;8.216189;13.517059;32.54182;-5.785174;41.96785901
3.2447171;0.5907455;1.0323236;0;3.455844516;2.269286;0.6979831;1.3541354;-0.12378825;2.857013824
3.9613876;0.3914614;2.777751;0;4.854043094;2.6449637;1.0832994;2.1790924;-0.1456753;3.739811393
1.7180846;0.22656533;0.57027376;0;1.824378991;1.7027348;0.29367357;0.6629487;-0.09040499;1.941094306
4.6654916;0.697581;4.7779016;0;6.714296301;3.4976184;1.7060239;3.8679206;-0.20334032;5.690111847
3.3192983;0.4233368;2.1922905;0;4.000386592;2.5242932;0.89211434;1.7242365;-0.1261331;3.310613538
2.8987591;0.17327726;1.5248463;0;3.279936824;2.256522;0.68218136;1.3188356;-0.11216298;2.813383127
5.0427485;7.494287;4.0630345;0;9.904640297;4.4614778;2.941486;6.2635736;-0.5040185;8.737455103
0.6829009;0.07856069;0.057151325;0;0.689776555;1.5266068;0.208426;0.4193171;-0.08093017;1.677738408
2.4405043;0.127134;3.239025;0;4.057524768;2.5222068;0.9697557;1.873264;-0.13959901;3.427618364
2.8881395;1.0872248;3.1792812;0;4.430715121;2.7150056;1.0486375;2.1138048;-0.12401887;3.721110299
5.6366863;2.9247782;14.681924;0;15.99641998;5.847837;5.15485;10.943059;-0.4398802;13.8756614
2.2922485;0.06958002;0.56481105;0;2.361833205;1.9192605;0.39687696;0.8409581;-0.09740979;2.230080115
5.4609675;1.2838383;5.729887;0;8.018853525;4.0136337;2.244081;5.0069747;-0.2737486;7.071906487
1.8965096;0.40604398;1.3621758;0;2.370051326;1.8940506;0.45828453;0.9387727;-0.09562339;2.258664436
2.3522208;0.13871017;0.4082493;0;2.391411862;1.901235;0.40060762;0.84851784;-0.09820747;2.218387537
7.733372;0.88756955;15.3020735;0;17.16817625;5.8444257;4.809275;11.277173;-1.7768818;15.35852635
2.7140362;2.4879222;2.5277472;0;4.466011115;2.6784275;1.0941355;2.2492855;-0.1325798;3.797329672
1.181293;0.02370516;0.31129998;0;1.221852186;1.5693914;0.2095031;0.51706976;-0.0789628;1.744568411
4.6658483;0.14880222;9.032426;0;10.16744815;4.448964;3.1781268;6.743247;-0.217413;8.898723427
2.8291545;0.23452748;5.7670302;0;6.427888895;3.4427502;1.7228771;4.0276985;-0.22096774;5.792609298
2.2414217;0.07756531;0.5038388;0;2.29866073;1.926266;0.39668205;0.84544027;-0.10067797;2.241385003
2.2819428;0.6190124;2.418933;0;3.382554678;2.3413835;0.7662867;1.5152202;-0.11513504;3.007394409
2.0473309;1.7665771;2.4637744;0;3.658215789;2.4331012;0.8298484;1.6407301;-0.12167824;3.17137086
2.2912645;0.15963988;0.48574254;0;2.347620863;2.0019755;0.3912115;0.8685498;-0.10425849;2.321313089
2.3919022;2.7742524;3.788573;0;5.269815736;2.997472;1.2898667;2.82341;-0.169758;4.48487544
1.206395;0.25088176;0.9617167;0;1.563083352;1.695566;0.2627896;0.6381811;-0.09123534;1.921884829
2.1096966;0.5387375;2.9033587;0;3.629125181;2.5424562;0.8590882;1.7033815;-0.12619945;3.30481937
2.6967034;0.05797143;0.23765495;0;2.707775801;2.2437308;0.5330053;1.0995656;-0.1129545;2.667845312
2.595281;0.12014385;3.4661477;0;4.331754597;2.7781212;1.060186;2.224525;-0.15266624;3.866217537
2.7674396;0.7596098;0.6111282;0;2.934144963;2.3006403;0.59357506;1.2158815;-0.11607762;2.785093349
5.03481;17.55501;15.10175;0;23.69790161;6.982384;6.5524955;17.45762;-0.7349957;20.64623322
2.3807695;0.08598696;2.0749998;0;3.159284941;2.3723257;0.71454895;1.4219922;-0.11735077;2.974022128
7.081134;10.838961;30.79438;0;33.40537942;7.6763663;7.360113;23.17277;-4.692214;30.18878499
1.3462044;0.063201584;0.2130295;0;1.364420131;1.6715075;0.25253615;0.61292475;-0.08483867;1.883001226
1.4565911;1.2080348;0.8796347;0;2.086806871;1.8981864;0.44511598;0.96654683;-0.09547693;2.271586445
2.4782891;0.10610452;1.0161988;0;2.680640788;2.123434;0.55012006;1.1358362;-0.11073026;2.580897847
1.0405315;0.2587427;0.20648724;0;1.091920587;1.575119;0.24162766;0.58169127;-0.07320899;1.769601788
1.7897993;0.7119497;0.20309189;0;1.936878991;1.8349037;0.39835706;0.86044514;-0.09305394;2.158465709
2.6129975;0.33145976;6.2220936;0;6.756631578;3.3360417;1.9260569;4.372687;-0.29911187;6.126569378
2.1595528;2.5844855;0.19960146;0;3.373881198;2.2856412;0.8749164;1.7092316;-0.11487035;3.100018096
1.5561591;0.03237094;2.3425333;0;2.812497339;2.0735087;0.74722874;1.4436839;-0.10735559;2.74212547
6.2463446;0.40584975;1.8300357;0;6.521546254;3.4712434;1.5425456;3.518423;-0.18810184;5.365772946
1.1646942;0.16157813;0.39106563;0;1.239174079;1.5338485;0.2436972;0.60536474;-0.07794722;1.744844342
2.5276287;1.6558914;2.172267;0;3.721508712;2.3672726;0.9492498;1.8282125;-0.12183829;3.259897514
1.2229791;0.14728034;0.64788455;0;1.391805938;1.5728749;0.28212872;0.6455653;-0.08003241;1.80348436
1.5454782;0.24151225;0.9865946;0;1.849378257;1.7098929;0.39829627;0.8816411;-0.09168608;2.056289011
1.7720373;0.042904582;0.8497876;0;1.965730389;1.7107366;0.39878482;0.8589767;-0.09427122;2.049645869
1.1804587;0.11124506;0.9979458;0;1.549759344;1.5820888;0.3295416;0.71409005;-0.08415421;1.850938644
4.537762;19.216265;10.626386;0;22.42267165;5.819597;5.351683;14.465687;-2.568166;19.05344187
1.6748964;0.13598569;1.1937299;0;2.061252321;1.7026739;0.4676491;0.9869038;-0.09312657;2.11593976
3.3049734;5.9209723;0.48245645;0;6.798053131;3.026338;1.832216;4.350876;-0.20856632;5.816227074
4.831038;3.014769;10.712699;0;12.13217541;4.068198;3.8183753;7.7811227;-0.37168962;9.946453083
7.4863143;13.551593;52.13095;0;54.38130674;7.400283;14.40373;37.50214;-7.217881;48.06689728
0.844565;0.045219827;0.01200064;0;0.845859851;1.3085315;0.25129795;0.45010304;-0.0660411;1.472454301
2.371433;4.057818;1.3097616;0;4.879042615;2.3352673;1.3690534;2.8634863;-0.12683539;4.067309266
1.5049899;0.33742252;0.52553153;0;1.629426876;1.3915029;0.2725331;0.6381367;-0.07908481;1.634003798
4.1480007;0.8307497;1.9804082;0;4.670981857;2.3665462;1.0687408;2.1123624;-0.12948877;3.476849331
2.0649326;1.314659;2.7701495;0;3.696755764;2.077031;1.0259094;1.9571416;-0.11349346;3.146141002
7.1437173;49.525772;18.434616;0;53.32607107;7.3751807;13.736089;34.51337;-8.858777;46.73021928
1.7002224;0.08669486;0.69432694;0;1.838576109;1.474053;0.27318072;0.65469694;-0.07945129;1.715326602
1.4322934;1.4790856;0.32642037;0;2.084636384;1.5714338;0.4087176;0.90420204;-0.08207951;1.9405831
1.867478;0.57607174;1.8389757;0;2.683498529;1.8201548;0.6277356;1.2839242;-0.09388082;2.408071139
2.1733565;1.712566;0.26694852;0;2.779860121;1.881495;0.61158097;1.2550578;-0.09488147;2.437790943
2.3170996;1.180055;0.53128946;0;2.654006189;1.849797;0.5370331;1.1189061;-0.09592136;2.323499496
2.203476;0.02058437;4.693763;0;5.185281217;2.5390198;1.3912008;2.9425595;-0.15081254;4.278852949
3.8056574;1.003886;3.3667064;0;5.179336572;2.579538;1.2764859;2.6560414;-0.14128633;4.057660733
1.6182288;0.04205647;1.5083743;0;2.212606206;1.704141;0.4480218;0.9687481;-0.08355971;2.094353822
2.0617154;0.1174839;0.48708582;0;2.121726998;1.6138191;0.2962433;0.6973505;-0.08698483;1.86981121
1.6175667;0.10139642;1.4081001;0;2.146986063;1.6541582;0.40792856;0.93554425;-0.08586629;2.029545303
0.9483161;0.049164254;0.21151529;0;0.972861381;1.2565628;0.0693583;0.19375642;-0.05255942;1.325863074
2.2891276;0.09570679;2.5517428;0;3.429381326;2.1313763;0.9155221;1.7632384;-0.11161029;3.025363077
1.4727817;0.46585897;0.07329368;0;1.546441877;1.35898;0.12691821;0.4356941;-0.0773472;1.510094289
2.6050923;1.4833399;0.5936688;0;3.056017964;2.054274;0.6787883;1.4041991;-0.1106923;2.68995001
1.1899648;0.1459629;0.86439294;0;1.478004245;1.3783268;0.175469;0.5242029;-0.07200422;1.557050623
2.4259822;1.416454;1.8296756;0;3.352528057;2.1622615;0.8503928;1.6673241;-0.11416359;2.973973437
2.5604339;3.2111201;5.606118;0;6.949508838;3.0718868;1.8791559;4.415371;-0.32639503;6.024045114
2.324726;0.7275852;1.3671886;0;2.793373564;1.9692342;0.6012851;1.2825476;-0.10265599;2.528425033
3.2207236;0.8785602;2.7480998;0;4.324000583;2.4483001;1.0495039;2.0913937;-0.13760734;3.524281139
2.3228428;0.32377747;0.5005767;0;2.398125842;1.7246455;0.38769823;0.8905959;-0.09341955;2.072781335
2.7032597;0.21910527;5.2574296;0;5.915757443;2.7465603;1.5618744;3.658387;-0.22195217;5.055878169
2.6575284;1.5289724;1.8027202;0;3.556685805;2.1825118;0.9045788;1.7536174;-0.11729184;3.059534955
2.943084;3.868566;7.42049;0;8.870807075;3.6176915;2.6835277;5.7694407;-0.55512494;7.874650792
2.0267599;0.017407421;2.9100637;0;3.546340289;2.118835;0.966496;1.8459133;-0.12380049;3.09549566
2.4120893;0.9681598;4.032816;0;4.797823786;2.4658315;1.2599012;2.5715399;-0.14010824;3.919062259
1.284581;0.18830131;0.07047195;0;1.300219991;1.4515537;0.21516566;0.58751744;-0.08018188;1.660840334
2.038261;0.64090544;0.37122747;0;2.168658;1.7566496;0.43883115;0.9587062;-0.0954317;2.14421382
1.0687016;0.20094717;0.8396445;0;1.373865263;1.4848126;0.27359325;0.66273147;-0.07797458;1.726833193
2.2475734;0.6240998;1.4683965;0;2.756315481;1.9854037;0.6349637;1.2986577;-0.10304301;2.558958028
2.8638647;0.8719261;3.0827389;0;4.297121742;2.5279217;1.1158924;2.230629;-0.14033522;3.691575807
2.766266;0.050035294;0.29130423;0;2.78201173;2.0418324;0.55156696;1.1651356;-0.10915552;2.523870126
1.0259851;1.214066;0.17515896;0;1.599150505;1.5716826;0.30930302;0.72881067;-0.08032573;1.840160821
13.480205;8.1615715;49.93228;0;52.35990606;8.3592005;13.723275;34.30677;-8.816646;46.70013815
2.185999;1.1070753;1.0655495;0;2.672003571;2.0339403;0.5989937;1.2086769;-0.10365727;2.544273267
2.3648236;3.4491704;0.67017883;0;4.23536383;2.55932;1.1137924;2.2348025;-0.12381872;3.699429799
3.021542;1.8398663;5.3910804;0;6.448144845;3.2687345;1.7487103;4.0419626;-0.24028727;5.724817752
1.1255434;0.028633716;0.47652182;0;1.222595959;1.5137976;0.25104228;0.59883165;-0.07438342;1.721564268
1.5300275;0.10903215;0.2809509;0;1.559424756;1.5695765;0.2888161;0.7168948;-0.08789033;1.837439781
2.3373556;0.1300674;0.75233096;0;2.458892149;1.9576181;0.49757496;1.0698729;-0.09938079;2.385092383
2.731608;0.10789924;0.14059636;0;2.737351247;2.016665;0.50449884;1.0635848;-0.10680756;2.441902725
0.9791056;0.17298134;0.019089866;0;0.994451981;1.4223425;0.20369296;0.5065711;-0.07163687;1.595173312
2.5723243;0.571524;1.1119509;0;2.860057131;2.0723274;0.6308868;1.313674;-0.1017828;2.635218883
1.5188427;0.18159531;0.36185554;0;1.571877678;1.5586146;0.2866711;0.70847464;-0.08661977;1.822533393
2.00713;0.032135155;3.6431568;0;4.159590722;2.4939766;1.1138704;2.237516;-0.14251992;3.673398621
2.057085;0.05152026;2.119838;0;2.954313149;2.033364;0.70834357;1.4114444;-0.1069433;2.681529687
1.7239152;0.9841899;1.1339098;0;2.286102537;1.8368866;0.52767295;1.1245853;-0.10182755;2.319322357
8.107782;4.4454603;25.247118;0;26.88708265;6.302794;5.5933433;15.843911;-5.193425;23.13890402
2.474109;1.0534744;1.5746909;0;3.116195611;2.152141;0.7517864;1.4885439;-0.11079363;2.83341307
2.3897586;1.1840231;2.5643024;0;3.699797787;2.2998974;1.0061314;1.9869686;-0.11699273;3.318534962
3.2727711;1.1714225;17.550413;0;17.89134589;5.1679864;4.3056326;10.42066;-2.8384585;15.24155127
1.7096765;0.9902406;1.1163663;0;2.26932675;1.7790086;0.52038825;1.0954412;-0.09339713;2.246457034
1.19025;0.092386395;0.69129443;0;1.379535537;1.4255583;0.24487492;0.6375636;-0.07670511;1.657422522
2.026937;1.1398605;0.94582176;0;2.510445053;1.8688576;0.58707976;1.232686;-0.10234109;2.416818601
2.9987898;2.6779633;3.954493;0;5.639347709;2.7413197;1.5246811;3.4715383;-0.2696454;4.948434167
0.8712752;0.06275492;0.20506522;0;0.897279443;1.3422842;0.2013838;0.47308975;-0.06630556;1.503697719
2.3497825;0.3973252;2.5136485;0;3.463780289;2.0963616;0.9049974;1.7657133;-0.11528166;3.001714703
1.8447566;0.26768875;1.5228546;0;2.407045972;1.7705827;0.5845405;1.2172134;-0.09497869;2.32169357
0.91538835;0.25167876;0.033238996;0;0.949938346;1.3495191;0.22500116;0.49246326;-0.06368488;1.517764447
1.2159041;0.03106472;1.01631;0;1.585015398;1.4787104;0.32726243;0.7733843;-0.07817359;1.778705395
1.6199348;0.14743295;0.29246512;0;1.652713247;1.4832509;0.30546248;0.7117015;-0.0872468;1.760524895
3.842607;4.1724815;3.681955;0;6.762545604;3.0026414;1.7934022;4.209984;-0.37531906;5.848536771
1.9390633;3.1523223;0.8148421;0;3.789600244;2.2317588;1.0297742;1.9980189;-0.13397495;3.301507392
1.5810313;0.53221637;0.32973844;0;1.700482777;1.4664415;0.28038538;0.7052606;-0.08754916;1.738748466
13.205527;45.510082;7.789519;0;48.02322473;7.4305487;12.253359;29.90862;-8.057592;41.22208221
3.1811643;5.4321623;3.6370952;0;7.270258252;3.2337682;2.040717;4.769786;-0.46846744;6.581784145
1.5723704;1.8985456;0.5002136;0;2.515360355;1.8428011;0.65837705;1.3666044;-0.0969516;2.483787124
4.906451;3.5353565;3.4145238;0;6.944852754;3.2876642;1.7591805;4.2107143;-0.32826608;5.952638653
3.0583518;0.28335318;6.633495;0;7.310065709;3.269208;2.016518;4.6856966;-0.44707093;6.505933729
3.70644;0.29918858;16.942421;0;17.34568651;5.132891;4.3829675;9.824199;-2.533527;14.45291709
1.0863817;0.118611135;0.9630286;0;1.456611782;1.439491;0.25959876;0.6849576;-0.06822288;1.683367694
1.9019319;0.12753098;0.56614804;0;1.988500115;1.6415102;0.31060842;0.7719897;-0.09238833;1.932769112
0.78507525;0.3814934;0.032644227;0;0.873467806;1.3178905;0.12660974;0.25746113;-0.05202916;1.400788453
1.1314138;0.048714537;0.28348657;0;1.167405212;1.3763512;0.11252876;0.32992846;-0.05524358;1.47505277
3.462078;1.895393;7.086815;0;8.111809018;3.7357163;2.3075008;5.050086;-0.527314;7.21936188
1.9221172;0.43536142;0.7435486;0;2.106404191;1.7588043;0.33520454;0.82087433;-0.09258328;2.062250591
1.6296773;0.14934519;1.0412594;0;1.939683795;1.6745279;0.28482187;0.7405953;-0.08697487;1.939985551
1.0775914;0.025367966;0.066737935;0;1.079954032;1.3604664;0.09396496;0.28319514;-0.05240677;1.445208883
2.6623182;2.0518625;2.0491347;0;3.936626847;2.5293567;0.9915489;1.9893605;-0.13452867;3.50177825
1.7069933;0.1647152;0.1929634;0;1.725743926;1.5511866;0.1573002;0.4957219;-0.08109087;1.717142038
2.411435;1.5946003;0.32824737;0;2.909555844;2.0866365;0.5870179;1.2547342;-0.10949749;2.614093228
1.8466302;0.095841974;2.2057626;0;2.878301136;2.0797894;0.659158;1.3697237;-0.10621551;2.682289312
2.3522863;0.07300952;1.1944056;0;2.639163876;2.0136168;0.4942444;1.0842539;-0.10842334;2.44819612
2.0916831;0.91857016;1.4270769;0;2.693595702;2.0134723;0.56697917;1.1818563;-0.1006529;2.503218278
1.6207306;0.041858684;0.5145278;0;1.700958166;1.5582864;0.1888388;0.49750856;-0.08381148;1.730453932
1.9159781;1.0264388;0.72323996;0;2.290769462;1.8434008;0.3964629;0.8918651;-0.09873652;2.184577525
3.7066476;2.0675325;0.48363185;0;4.271747515;2.5314033;0.9749203;1.943778;-0.12938774;3.466563967
1.7144204;0.373414;2.0167985;0;2.673228668;1.9729583;0.5589573;1.1719091;-0.09639007;2.458247105
1.2959658;0.12573878;0.34417546;0;1.346771823;1.3976977;0.18742353;0.35262975;-0.06528696;1.518914898
3.6967342;0.7306345;3.852778;0;5.389208554;2.9939468;1.3614116;3.0807662;-0.16362336;4.670094193
3.4916053;1.1260157;1.6135447;0;4.007835504;2.5916286;0.96096367;1.9094745;-0.12424535;3.483721923
7.085104;43.574875;14.308515;0;46.40799534;7.660919;11.715019;31.393997;-6.953362;41.32652592
4.465233;0.59328884;2.6609654;0;5.231733389;2.9071503;1.2587527;2.7899084;-0.14035;4.361673265
2.1956015;1.3327824;2.3991668;0;3.5146801;2.2608104;0.87299585;1.6951134;-0.10426214;3.061760214
3.3077424;0.2648258;2.2022612;0;3.982618094;2.4691348;0.9606452;1.8736109;-0.11919193;3.364170153
4.787189;1.207474;4.0604963;0;6.39240191;3.4126554;1.6355574;3.973679;-0.22022654;5.707611134
1.8867615;0.04983179;1.5552789;0;2.445658321;1.8700055;0.46714061;0.99482244;-0.0861021;2.2551601
3.081934;0.42548028;1.9564242;0;3.675179764;2.322475;0.85905886;1.6874907;-0.11054583;3.107126734
2.3131957;0.116604134;0.9256312;0;2.494246176;1.8686674;0.4254713;0.9174911;-0.0900763;2.214866548
2.2400854;0.48697725;2.1112452;0;3.11648612;2.1556218;0.7655276;1.50245;-0.09966813;2.836471713
3.009593;7.775435;4.4068046;0;9.43053372;4.012235;2.9645932;6.7970724;-0.28401247;8.715325283
1.7646468;0.48162234;2.2629128;0;2.909761631;2.0714831;0.6979606;1.3950132;-0.09863709;2.691753567
3.3260493;0.39814636;3.7304041;0;5.013685193;2.7453945;1.2855728;2.795013;-0.1391029;4.262449363
7.201333;0.66553885;42.942905;0;43.54762024;7.1962595;12.047909;28.72401;-6.2058096;38.174654
7.5742383;0.5248325;53.434124;0;53.97082677;7.8801613;17.869236;39.230606;-5.522047;49.34495179
1.0241596;0.06722611;0.24723224;0;1.055720615;1.3164893;0.19316824;0.18878205;-0.05615029;1.400061265
4.195047;1.5677311;5.132835;0;6.811915683;3.4358;1.804768;4.4277964;-0.20830433;6.096197853
3.0376189;0.48201576;2.709797;0;4.099081306;2.4309373;1.0296485;2.0267122;-0.11530697;3.443548928
1.6374793;0.9874573;0.45091844;0;1.964621545;1.647264;0.291058;0.6787722;-0.07664505;1.88189438
1.7501577;0.04571479;0.7891843;0;1.920404561;1.6079854;0.24923013;0.60233265;-0.07971024;1.814800245
2.9024227;5.0649467;1.2474446;0;5.969410409;3.0417187;1.5344858;3.698308;-0.16550563;5.193843465
2.0854003;3.9850638;0.8142303;0;4.570842251;2.534943;1.1914537;2.4414868;-0.12384333;3.839533808
2.3120816;1.1770766;3.2911816;0;4.190836071;2.4830282;1.1031682;2.1699357;-0.12302357;3.600239419
2.61092;2.3861024;4.313116;0;5.577934881;2.8914936;1.4478315;3.4510236;-0.15275116;4.882076184
2.2620134;0.07312757;1.663686;0;2.80889718;2.0876997;0.61016995;1.2430123;-0.09383912;2.599009171
3.1455913;3.094535;2.8883765;0;5.273861043;2.8491495;1.374067;3.1333292;-0.14173622;4.5940912
2.4763267;1.5169334;2.5004685;0;3.832182614;2.3676786;0.99123937;1.931366;-0.11160012;3.323862884
2.8138404;0.55024403;8.89927;0;9.349731163;4.007681;2.973164;6.822984;-0.02692033;8.479986154
1.9853528;0.81859964;1.0886308;0;2.407664455;1.830584;0.4185946;0.9094263;-0.08395519;2.17041521
2.051152;5.47578;4.3120093;0;7.265315915;3.5588913;2.1627245;5.028337;-0.22258702;6.751542337
3.571765;0.30837327;2.7467659;0;4.516339469;2.599514;1.1481143;2.3462927;-0.12203349;3.807237544
2.1960347;1.5349824;2.4911668;0;3.658503984;2.3450124;0.93006337;1.810713;-0.10760236;3.212885374
1.8537326;0.9201131;0.58972824;0;2.151908935;1.7428724;0.34104872;0.7795627;-0.0800495;2.019543361
1.0154389;0.11960737;0.37853357;0;1.090279664;1.3409418;0.15175927;0.20960677;-0.05550639;1.421189657
2.916059;0.11923526;5.279391;0;6.032378177;3.1065605;1.5456172;3.7950544;-0.17863604;5.320823179


==> datarandomSensorSim4BranchAll.csv <==
1.6962731;0.20100065;0.9941904;0;1.976400324;1.5983862;0.02911504;0.9011973;0.17330472;1.661863584
1.9831083;0.7305199;0.80398726;0;2.261144261;1.8737333;0.53857213;0.4963561;0.099935;1.911856688
7.042789;3.1209915;20.664366;0;22.05351416;7.082073;3.5232067;21.34335;0.8489005;21.91307069
1.898467;3.3261964;0.41587207;0;3.852364082;1.6447176;3.1224089;0.4765229;-0.20544541;3.766569867
2.7835295;0.31031486;2.069059;0;3.48214545;2.6416783;0.31283984;2.1214867;0.25424635;3.148258437
5.3185062;0.18569496;2.96852;0;6.09369361;5.182397;0.03657268;3.6855655;0.78790456;5.571495512
3.5361567;0.4896124;3.778589;0;5.198255413;3.3751202;0.37670374;3.2332985;0.2100844;4.479005198
1.6474211;0.3854755;1.1103029;0;2.023699625;1.5107309;0.20415254;1.0664656;0.13458617;1.725880166
0.70467526;0.072106935;0.044401716;0;0.709745126;0.54452455;0.00313387;0;-0.17251599;0.717049558
2.8716621;1.1602982;1.2525964;0;3.340917968;2.8127027;1.3690863;1.0703111;0.25342005;3.052825498
1.2926451;0.56181043;1.6619477;0;2.179135717;1.1769985;0.44897;1.3853915;-0.04961649;1.92210391
1.4992882;0.15969828;0.7389372;0;1.679105962;1.363999;0.06021324;0.6319153;0.06826485;1.436207101
1.1501936;0.08339213;0.13257733;0;1.160808474;1.0353105;4.56E-05;0.17085429;-0.030901123;1.080214719
1.6910833;0.35856086;3.3696434;0;3.787192266;1.6604031;0.19209355;3.2704043;0.01109226;3.661697235
1.4723512;0.07009555;0.0674244;0;1.47556006;1.3189348;0;0;-0.07055318;1.38948798
3.0626025;2.724393;0.7890103;0;4.174253052;2.9409046;2.6283748;0.7821202;0.119728;3.901339764
1.7382326;0.7721055;0.44426897;0;1.953195943;1.6240647;0.7034415;0.23917206;0.01472069;1.77122986
4.006903;8.9825735;8.38435;0;12.92436549;4.123931;8.439146;8.263188;0.140177;12.37006952
1.3153971;0.026537685;0.48467794;0;1.40210074;1.1563405;0;0.3802871;0.00770656;1.209561541
3.2179594;0.1334498;5.4766793;0;6.353509873;3.1485896;0.08222966;5.4681644;0.29704642;6.013357695
1.6435734;0.40508726;2.2423909;0;2.809581136;1.4276559;0.15875438;1.6637168;-0.22966182;2.427696832
2.0538027;2.575456;3.2451606;0;4.62408331;2.0026333;2.1484013;3.421087;0.0415439;4.467336731
2.507269;2.0486054;3.6849654;0;4.905318738;2.4760463;2.329129;3.5613682;0.07661419;4.846696752
1.5524081;0.099772654;0.6601833;0;1.689901619;1.4162989;0.1105281;0.52112377;0.000512664;1.512659176
1.039364;0.03778958;0.18683995;0;1.056699931;0.8798823;0;0;-0.16493592;1.04481822
1.7368053;0.04398374;0.031676944;0;1.737650899;1.6493589;0;0;-0.0588108;1.7081697
1.4065671;0.48089063;0.4002449;0;1.539442362;1.2087126;0.490081;0.11501514;-0.05914854;1.36849724
1.7795284;0.94576466;1.3040937;0;2.400385906;1.6932276;0.93972623;1.0306594;0.02659028;2.167119795
2.2507758;0.58962715;3.7260182;0;4.392819539;2.247369;0.70780385;3.769014;0.23690803;4.207990197
2.0621054;2.249038;3.1335413;0;4.373732009;2.109481;2.0567656;3.1785195;-0.00394839;4.337905131
2.335414;0.08897525;1.5039349;0;2.779189689;2.285184;0.19068559;1.4643333;0.19900477;2.521785358
3.3922582;0.45727986;0.90173554;0;3.539724219;3.3565502;0.36105847;1.071647;0.34487483;3.197048342
2.0225775;0.98332566;0.1660283;0;2.255064188;1.9893657;0.96648777;0.001315037;-0.009692621;2.221406035
2.0916362;0.9318644;4.439118;0;4.994905592;1.9183477;0.9072609;4.224511;-0.04633913;4.773883252
2.1465166;0.30939898;2.7727947;0;3.520177793;2.0385082;0.3118933;2.739551;0.11350957;3.315474652
1.9263581;0.30616957;3.5672119;0;4.065660595;1.9799443;0.22024159;3.5185435;0.01736508;4.026004078
1.9206481;0.3330264;2.1458802;0;2.899068392;1.8773304;0.15716894;1.9417349;0.06656734;2.638872722
0.9065741;0.27829865;0.267958;0;0.985458384;0.7762779;0.5714763;0;-0.19435236;1.158298696
3.0458536;0.9667278;3.2388074;0;4.54990771;2.9576879;1.2035244;3.0102823;0.13650112;4.251914109
3.044827;1.1864697;0.15444745;0;3.271473036;2.9721987;0.76160544;0;-0.0550808;3.123306339
1.7227021;0.3266056;2.175748;0;2.794325161;1.6109155;0.17199467;1.8406732;-0.09149314;2.543575672
3.7074754;3.08461;1.1343163;0;4.954479404;3.6348102;2.8417673;1.065077;0.16307123;4.572103064
3.0647767;1.1927601;3.7772665;0;5.008320586;2.915851;1.0520267;3.2477682;0.00390064;4.485748067
2.6948814;5.897819;5.4766836;0;8.487680365;2.6147792;6.1005654;5.6238775;0.08406302;8.615475278
1.3636913;0.15550603;0.75377834;0;1.565892037;1.1939113;0.06171659;0.4279273;0.00657253;1.263212847
1.9767486;0.3036748;1.5511066;0;2.530945495;1.8735039;0.37820107;0.99312985;0.0112191;2.142698218
1.58141;0.044567127;0.60973483;0;1.695470548;1.4090761;0;0.3903818;0.01877507;1.443378617
4.4986343;2.6785345;3.2047281;0;6.138610578;4.4351816;2.872054;2.7003179;0.25368005;5.680226485
1.6943718;0.098450065;0.8064641;0;1.879088225;1.517197;0.0512814;0.5878288;0.03295566;1.594944588
1.2373564;0.43697333;0.49071005;0;1.400997111;1.0396805;0.16435578;0.43517017;-0.00150429;1.140504484
2.2211163;0.06812728;0.37337515;0;2.253310442;2.1139688;0.00678104;0.24328716;0.01504217;2.112890797
1.7211514;0.1542932;0.47054526;0;1.790972187;1.5770475;0.01348556;0.33089623;0.06652224;1.544922141
4.9317074;1.1360005;7.4077888;0;8.971486494;4.8254647;1.2572794;7.890575;0.5428401;8.791346254
0.8419482;0.45159483;0.12604514;0;0.96369188;0.6758709;0.3310639;0;-0.15467478;0.907273464
2.1381989;1.8431284;4.362656;0;5.196324105;2.1827188;1.9958532;4.4294534;0.14717379;5.178964471
5.3607306;9.197338;22.385147;0;24.78756271;5.1210485;8.657529;21.916006;0.20081966;23.91326886
1.9056062;0.16804561;2.433721;0;3.095573004;1.766605;0.15338579;2.5097241;0.09355894;2.979409573
2.4312057;1.1246251;2.069243;0;3.384864748;2.2146719;0.65655285;1.6337614;-0.08966842;2.918980983
1.5626764;0.098343745;1.1040503;0;1.915869538;1.4234803;0.20343211;1.0025588;0.1298271;1.623114695
3.5828228;1.7792226;7.3096433;0;8.332654886;3.4744725;1.9498793;7.696482;0.41570115;8.250891238
1.0971122;0.29624957;0.8208694;0;1.401872162;0.9021315;0.0239281;0.46674085;-0.00091956;1.016921931
2.1577022;0.7263387;0.16970947;0;2.28299102;2.0664775;0.5564643;0.0052408;0.05296171;2.087133905
2.4672546;0.2575033;3.5991483;0;4.371215128;2.3746839;0.21663658;3.5367138;0.11182746;4.153661907
4.111852;1.3395942;3.0319312;0;5.281519317;4.1151443;1.1235286;2.5338373;0.36568442;4.595873862
1.9694277;0.29776037;2.4386199;0;3.148678091;1.9222583;0.21895838;2.482573;0.19738218;2.950027619
1.6261845;0.5204553;0.05912077;0;1.708462763;1.483742;0.30861044;0;0.00645553;1.509041328
2.9315155;0.20295082;5.7398553;0;6.448326219;2.8446903;0.4818509;5.5549216;0.18422076;6.075299763
0.94799155;0.06956328;0.22310813;0;0.976373016;0.74624515;0;0;-0.03654597;0.78279112
6.32195;1.5884635;24.901518;0;25.74054908;6.1777062;0.75142866;24.755228;0.413102;25.11237571
3.0224354;0.24257407;0.41577205;0;3.060526805;2.9133177;0.34787083;0.13433558;0.10821108;2.828875943
1.7604003;0.34295192;1.771338;0;2.52076646;1.6338667;0.1858621;1.4087774;0.04155865;2.123786329
1.7195462;0.65329397;1.434344;0;2.332589732;1.5754297;0.60998595;1.6042439;0.21403213;2.11570178
1.7776616;0.062143996;2.3306832;0;2.93189816;1.6318903;0.05546074;2.2286658;0.07572062;2.687084674
1.6211287;0.4410692;2.0436053;0;2.645547755;1.4355762;0.26971248;2.0189729;0.06032383;2.431638332
1.7682757;0.16572592;1.7474587;0;2.491560944;1.6262394;0.30818325;1.3179003;0.00718832;2.108584045
2.5564938;0.34711394;0.43741128;0;2.616768477;2.4717307;0.27637658;0.20790637;0.09942573;2.396383102
2.1798763;0.10404027;1.5455176;0;2.674193283;2.0579357;0;1.376002;0.16024476;2.315332112
1.7621238;1.2494524;2.7046688;0;3.461422382;1.7461283;1.0394479;2.7147436;0.03256318;3.35849105
0.72847176;0.011346839;0.20351613;0;0.756451367;0.57349056;0;0;-0.17752229;0.75101285
1.2533436;0.10839377;0.14155127;0;1.265960565;1.074142;0.03974878;0;-0.08512525;1.160002453
0.64076895;0.022644378;0.058544114;0;0.643836181;0.45903447;0;0;-0.33217978;0.79121425
3.8203435;0.9547353;14.242242;0;14.77660317;3.721974;0.81479555;13.783107;0.12754105;14.17249464
1.8134509;0.94924605;1.6543032;0;2.631803813;1.7249572;0.9459535;1.4210997;-0.01160802;2.438505159
1.9604461;0.22064713;1.7983564;0;2.669479314;1.7830998;0.2401098;1.4604746;-0.04864497;2.365989068
2.7025604;4.6595807;1.5967326;0;5.618280877;2.6252983;4.5122538;1.7158314;0.07391225;5.421240424
2.1852975;2.0074487;5.3448925;0;6.113366608;2.3542707;1.8836149;5.4808283;0.1738649;6.081538722
1.7316895;0.12354886;1.2151879;0;2.119125876;1.6121888;0.2963992;0.9986463;0.01094681;1.908506145
0.7630134;0.0722049;0.12121683;0;0.775948784;0.5746843;0;0.02725866;-0.21768422;0.793014629
7.0954256;0.57256055;40.27845;0;40.90264569;7.1823645;0.35475445;40.45804;-0.15208313;41.24423823
0.9919515;0.031244729;0.35427567;0;1.053781411;0.823063;0;0.15534374;-0.127876;0.9654704
4.3839808;0.6926146;5.5700264;0;7.12209216;4.200078;0.6362233;4.8407507;0.03420893;6.406156171
6.2849736;0.7779571;0.9205365;0;6.399491999;6.289251;0.62656474;0.718054;0.47842383;5.882618778
1.8153896;0.061391477;0.5110457;0;1.886948865;1.7607245;0;0.530876;0.10655785;1.732458216
3.2086115;0.3888021;0.9780554;0;3.376825017;3.0727491;0.2192277;0.9856998;0.21969873;3.014718051
2.19675;0.14291404;4.5349345;0;5.041008421;1.8230867;0.03316184;4.514167;-0.08485152;4.95336757
2.697119;1.0915693;1.9760834;0;3.517226186;2.624467;0.96414894;1.7235693;0.09156817;3.192956353
2.3434446;0.06733255;0.29056245;0;2.362349001;2.3300204;0;0.21008393;0.09316009;2.246312142
1.8877114;0.08470011;1.555938;0;2.447768677;1.7953497;0.001230575;1.6184466;0.20155677;2.215600953
2.7214673;0.22001034;1.984785;0;3.375523709;2.7095454;0.21699846;1.9674516;0.24069604;3.114835275
1.5074838;2.0709;1.4586074;0;2.94765496;1.3376114;1.4884727;1.3899492;-0.26806426;2.70460156
3.8471358;1.6240634;2.9219766;0;5.096663913;3.8301778;1.866601;3.0118575;0.44152206;4.776307649
2.7354934;4.8846035;2.460187;0;6.115128418;2.7272043;4.8004265;2.5569293;0.03666838;6.047707128
2.1270535;0.53426856;2.399255;0;3.250572879;2.104565;0.38659912;2.370886;0.17135312;3.022352117
2.4173484;0.057651427;0.9230728;0;2.588234991;2.3951383;0.1687052;0.5996894;0.1302488;2.344579739
1.2977747;0.5713963;0.6857668;0;1.575115554;1.1768134;0.26864925;0.45868507;-0.06888195;1.36018137
3.401876;0.16150264;1.7445195;0;3.826511689;3.390261;0.08090638;1.6846519;0.30759892;3.479017976
2.1552887;5.818855;0.24543488;0;6.210038742;1.8177445;4.893531;0.63423324;-0.7642233;6.022844081
0.92418194;0.2329444;0.1107853;0;0.959504421;0.7265584;0;0;-0.20064518;0.92720358
1.2803885;0.40473717;0.5069289;0;1.435334037;1.1353652;0.1745753;0.44055316;-0.03818126;1.268472998
1.4248819;0.04453293;0.16958983;0;1.435629591;1.308917;0;0.001075168;-0.087960921;1.396878363
0.8005843;0.24762864;0.09780543;0;0.84369489;0.6435238;0.14413995;0;-0.2458327;0.905301582
1.809731;0.23912789;2.2614622;0;2.906289683;1.6191679;6.60E-05;2.3815746;0.062745668;2.817115834
1.3394065;0.93010473;0.14852901;0;1.637426471;1.2234317;0.80034935;0.13750918;-0.13333867;1.601757201
1.6785644;0.2572977;0.3828021;0;1.740780859;1.5817684;0.13364775;0.29025736;-0.03452547;1.648248596
1.2639279;0.8186399;0.2514456;0;1.526731775;1.1390522;0.7470138;0.3231359;-0.12353022;1.523489627
2.6045384;0.11120138;0.53551126;0;2.661345211;2.5484166;0.01709643;0.37078208;0.06890236;2.506403215
1.6818153;0.05749745;0.22967228;0;1.698398662;1.5607373;0;0.01075409;-0.08888613;1.64966048
1.3783785;0.22425972;1.237015;0;1.865589939;1.2577718;0.10171812;1.1181943;0.0065924;1.67943695
2.1817794;0.8383492;1.5480081;0;2.803447843;2.1156833;0.55502903;1.2789701;0.03141971;2.502339862
4.437913;5.5181956;18.264254;0;19.58898999;4.5162535;6.2428646;19.240559;0.82114637;19.9049004
1.817899;1.5937762;1.0817003;0;2.648576012;1.7366393;1.4147689;0.98117775;-0.06228456;2.507728666
3.8573072;0.097156055;5.45137;0;6.67874936;3.880682;0.001758025;5.4202247;0.25278187;6.413441324
2.8378258;4.078293;3.5864098;0;6.127647535;2.6329594;3.945325;3.262711;-0.07139764;5.828423576
1.3056705;0.08225736;0.08512854;0;1.31102578;1.1545092;0.04487897;0.04233704;-0.1462426;1.302399181
1.4205484;0.19335233;1.215733;0;1.87972062;1.2679857;0.06392051;0.87175196;-0.11775882;1.657831885
1.8756809;0.22152033;1.4794276;0;2.399157377;1.8112345;0.14308342;1.2220176;0.0054944;2.184110654
4.283956;5.4686403;4.9839873;0;8.549762286;4.109785;5.4473014;5.5751977;0.25196728;8.559743943
1.6582671;2.076404;1.2869622;0;2.952553988;1.4755037;1.9000479;1.1259906;-0.27967757;2.935830431
0.893344;0.30763853;0.47865966;0;1.059160062;0.73677325;0.14836477;0.02141003;-0.33171;1.083577885
1.6393716;0.9684645;0.42029092;0;1.949899276;1.545732;0.99298304;0.10491388;-0.06360333;1.903796161
2.18343;1.0298324;0.67217934;0;2.505942218;2.1216311;0.9819121;0.5881612;0.03434581;2.376339465
3.667998;0.9812342;9.213084;0;9.964835507;3.6831617;1.1297361;9.914856;0.7905496;9.846477864
3.5755405;6.90561;7.164479;0;10.57363224;3.4183612;6.9649725;7.384198;0.20202091;10.50883411
4.942419;0.20091921;7.1143446;0;8.664973929;4.881179;0.003534641;7.190432;0.3704276;8.320270489
6.933443;17.79368;38.352676;0;42.84408286;6.934792;18.534525;37.746227;0.21642996;42.40278648
1.58301;0.12754199;0.18468319;0;1.598841925;1.4315015;0.1402458;0.000279167;-0.17947796;1.617833099
2.643338;0.20835906;3.6912386;0;4.544875321;2.5649912;0.24140112;3.3661535;0.11733299;4.121587125
2.792747;0.27574006;0.36434734;0;2.829879392;2.6044915;0.08754936;0.4508345;0.06315571;2.581516786
2.0138018;0.198707;0.67356485;0;2.132738092;1.9063472;0.19289693;0.50208026;0.01463885;1.966132076
2.5376031;0.5633135;2.6600797;0;3.719243956;2.3934827;0.43036616;2.2249303;0.04726306;3.248839078
2.3282716;1.3640832;1.1840956;0;2.946804033;2.2287052;1.2563051;1.1390998;0.03451578;2.766015907
2.476604;2.0898173;1.9346508;0;3.774092929;2.3964198;1.8596693;1.590695;-0.07377318;3.498902133
2.465179;0.17741601;0.3680143;0;2.498803407;2.2382233;0.05170595;0.37312526;0.04397678;2.225723532
2.3420165;1.2710346;0.097982824;0;2.666490366;2.2803226;0.98969585;0;-0.10669953;2.5925332
2.042131;0.5044165;0.8592474;0;2.272232629;1.9506894;0.40820253;0.72394055;0.01160659;2.108749126
1.8404133;0.2139375;1.0362086;0;2.122879797;1.7119709;0.2218058;0.96456873;-0.00661524;1.984097227
2.228599;0.39585966;1.6997623;0;2.830644847;1.9685727;0.24077506;1.349138;-0.10359534;2.502225042
2.6541789;0.34994945;0.48559886;0;2.720833788;2.5837793;0.37941387;0.22886685;0.03731512;2.584182618
1.8926898;0.3917265;0.33092195;0;1.960926737;1.6157255;0.41022286;0;-0.34714416;2.014132968
2.557704;3.21884;4.356741;0;5.990323267;2.585487;3.4373608;4.302897;0.14977448;5.93423036
2.1660454;2.0662122;3.8660445;0;4.889507706;2.1891422;1.9033664;3.7407498;0.04237816;4.691368378
2.445994;0.35851228;2.959089;0;3.85585599;2.3275764;0.3698686;2.9243321;0.10393012;3.651883096
1.7147682;0.042147264;1.7557989;0;2.454594905;1.494887;0.11640491;1.7761118;-0.03895105;2.363345675
3.042958;1.2257009;7.823321;0;8.483294617;3.0761144;1.082361;7.95031;0.24893743;8.344165283
2.1620858;1.395961;0.18132892;0;2.579961685;2.054053;0.94660515;0.01450481;-0.33325154;2.594977745
1.3797798;0.25008842;0.6453505;0;1.543636545;1.2517338;0.11377219;0.6929008;-0.11322377;1.548456551
1.5788696;0.1735384;0.40537205;0;1.639289873;1.4454978;0.00851129;0.03141449;-0.3118597;1.757723871
3.585685;0.7978851;1.1088747;0;3.837103159;3.438048;0.42813507;0.75882775;0.06796724;3.478762697
1.2569661;0.21785322;1.9230497;0;2.30771401;1.1071728;0.09635364;1.8990486;-0.19826902;2.398610179
1.2319176;0.5000847;0.43399566;0;1.398591403;1.0533667;0.5583318;0.3696317;-0.27651462;1.524690648
2.7159579;0.11798241;2.0204926;0;3.387142972;2.6262267;0.05537007;1.8203561;-0.0385624;3.234470542
2.1054025;0.9395854;3.3095934;0;4.033478509;2.1359725;0.7975091;3.2830951;0.01135961;3.985778456
1.1224762;0.060215477;1.6689293;0;2.012188791;0.9814356;0;1.3440585;-0.4175296;2.081773899
1.4938717;0.41894215;3.0909953;0;3.458528173;1.5386267;0.25753188;2.9466138;-0.2424717;3.57657243
3.450536;7.426077;4.9575295;0;9.572351699;3.478144;6.8400126;5.1032004;-0.0907169;9.306242516
1.1068788;0.2164444;0.28498358;0;1.163290375;0.94650471;0.10342683;0.000221583;-0.33528894;1.287427756
1.8736318;0.056500375;2.7151713;0;3.299370183;1.8157269;0;2.7386954;-0.002365765;3.288292828
3.0110583;0.39570943;5.389617;0;6.186358335;2.974918;0.25484905;5.471966;0.23600721;5.99757098
1.0165328;0.04338221;0.6581546;0;1.211770782;0.820287;0;0.27962422;-0.28692955;1.153566998
1.8716;0.6016524;1.1528842;0;2.279037988;1.7991025;0.45700437;1.0617899;-0.01982355;2.158285752
2.362911;1.9191087;2.041019;0;3.664980921;2.3282108;1.7890813;1.7664945;-0.09291542;3.519558128
0.9031044;0.09139688;0.072777934;0;0.910630317;0.73380977;0.034777984;8.75E-05;-0.38225293;1.116886372
1.0535312;0.45830905;0.40971684;0;1.219771726;0.8828194;0.31661764;0.25350368;-0.26517528;1.236710631
0.80161244;0.016106553;0.28790894;0;0.851899925;0.63222736;0;0.35603586;-0.3124302;1.03801477
1.2236952;0.17878202;0.2838726;0;1.268848536;1.0762125;0.036794055;0.00103867;-0.23882702;1.315668803
2.1948571;0.9338817;0.51647884;0;2.440549756;2.168236;0.87300074;0.48321873;0.03868875;2.348124604
1.2116184;0.09270319;0.23415247;0;1.237513801;1.0716587;0;0.00927984;-0.19265716;1.264356038
1.9244138;0.117750615;0.5226263;0;1.997591532;1.7220056;0.00272369;0.3162435;-0.00809863;1.758904346
3.4877927;1.8656882;10.984609;0;11.67506425;3.422051;1.7614306;12.065713;0.6560569;12.00863816
4.479731;3.3194435;1.5146729;0;5.777623125;4.399904;2.621366;1.2696567;0.1763538;5.100268515
3.1596878;0.04081078;1.903857;0;3.689168469;3.0421383;0;1.6038351;0.19521435;3.243810579
1.6430795;0.42210588;0.48567185;0;1.764585153;1.5517607;0.33163336;0.5297049;0.07561623;1.597264291
1.398628;0.7095703;0.17439997;0;1.577994183;1.2489909;0.41051242;0;-0.19184406;1.506567877
1.5539966;0.21116117;0.65447783;0;1.699363323;1.3939443;0.16765554;0.47194922;0.02704469;1.454145763
1.6333225;0.08129541;0.86407125;0;1.849586564;1.5060362;0.09332093;0.782684;0.13121101;1.568626652
1.851133;0.8538131;1.442904;0;2.49753121;1.7407737;0.8060611;1.2351112;0.04549056;2.236071898
2.4326632;0.24465404;0.26756218;0;2.459531533;2.325515;0.38807273;0.01560166;0.0591601;2.298564199
1.6596687;0.4006153;0.42115596;0;1.758512199;1.4956938;0.24889405;0.33367392;0.01891611;1.53362583
2.3250399;0.17940642;0.7657899;0;2.454471709;2.2161427;0.20520188;0.66430354;0.20359837;2.119050005
4.0464344;1.4900774;9.326636;0;10.27521781;3.98132;1.454629;9.687102;0.51375806;10.06011538
1.3789017;0.61935174;0.57744104;0;1.618148519;1.1995043;0.567519;0.5183368;-0.01098175;1.435608515
1.6819341;0.024964243;2.2527928;0;2.811512214;1.4986693;0;1.8699123;-0.10756759;2.503936026
3.0572977;0.7475648;1.7195214;0;3.586457333;3.037503;0.67248183;1.8093605;0.33624354;3.262706544
7.595912;41.077118;11.693548;0;43.37933341;7.6376047;43.261925;13.406999;1.5962222;44.33497398
2.0858624;2.1606333;3.2812974;0;4.448153643;2.0559568;1.8799276;3.2747762;0.02081773;4.278629363
2.3591926;2.8966675;3.746625;0;5.290904575;2.0311859;2.81003;3.7434747;-0.08122599;5.183733961
3.2846298;3.252085;13.8971195;0;14.64564031;3.317095;2.4825613;13.9405155;0.3274773;14.21570675
3.467342;2.2969375;6.03267;0;7.327447697;3.391569;2.133789;6.236593;0.3582025;7.054684119
1.2300915;0.5529642;0.13028163;0;1.354941994;1.088062;0.43519902;0;-0.25619465;1.428063714
2.3628142;0.4354638;1.8070093;0;3.006293777;2.3008702;0.285231;1.9109178;0.1567889;2.847702278
2.1861312;0.21485363;0.69265133;0;2.303279742;2.0968494;0.07892579;0.6792716;0.04408632;2.161455925
1.4757084;0.350967;1.3062116;0;2.001769682;1.367191;0.12394754;1.126206;-0.09154356;1.867188282
2.3104737;0.16158122;3.843371;0;4.487304074;2.3096187;0.24115083;3.9389484;0.09499138;4.477514143
1.6677604;0.06453148;0.097033285;0;1.671826702;1.5070705;0;0;-0.38417634;1.89124684
8.040565;16.681797;47.532948;0;51.01288251;8.196514;18.909702;48.548767;1.2982339;51.44399253
2.1784666;0.8509509;0.42208982;0;2.376550857;2.1008189;0.67357016;0.2651151;-0.04816896;2.270200199
1.7799087;0.37098798;0.47497958;0;1.87917872;1.600725;0.35707662;0.03822626;-0.22069246;1.861206247
3.3687527;3.2423847;2.9647508;0;5.536361676;3.3175595;3.1316624;3.026831;0.24852178;5.226440898
2.757038;1.6189673;2.0802267;0;3.814401234;2.6812618;1.4115744;1.778763;-0.02648133;3.540126864
1.0592496;0.10955814;0.3322761;0;1.115535794;0.9133414;0.000197281;0.29758671;-0.26450616;1.225105141
2.2700777;1.6279509;0.79516417;0;2.904438492;2.1776686;1.6808624;0.71034944;0.02021446;2.820935882
1.9739374;0.026252702;5.670604;0;6.004404033;2.172009;0;5.5011864;-0.06202103;5.976467319
4.427337;3.2764947;18.882935;0;19.66982371;4.5738473;2.8526413;18.50214;0.14865053;19.12274864
2.2169778;0.07005574;1.7317445;0;2.81404289;2.1381848;0.0102905;1.5977308;0.05302317;2.616187171
0.89809835;0.029638095;0.12985401;0;0.907921322;0.74594;0;0;-0.47143918;1.21737918
1.6879046;0.06265571;0.791491;0;1.865316509;1.5873502;0.08636453;0.7945205;-0.12735109;1.904540532
4.6677923;11.240502;12.111369;0;17.17039397;4.689288;10.695888;12.734225;0.28167617;16.99697911
2.025568;1.2192185;3.212059;0;3.988325776;2.0094886;1.2499819;3.3538501;0.0543556;4.050374559
1.6215475;0.24731514;1.0491717;0;1.947136957;1.4825218;0.08838763;0.6301557;-0.236083;1.849396196
1.6998019;0.18147025;0.6340321;0;1.823253865;1.5905699;0.19194303;0.64728135;-0.14147101;1.8693969
4.888497;0.69749075;14.128694;0;14.96675952;5.0081544;0.54452866;14.896153;0.4538387;15.27109361
2.016102;0.42091727;2.9545531;0;3.601558363;1.859943;0.36764687;3.100352;-0.04268193;3.67678907
1.6072528;0.12185113;0.47283974;0;1.679787689;1.4709455;0;0.2640905;-0.21877754;1.713242145
1.579483;0.12554948;2.2656448;0;2.764719801;1.5742999;0.04218065;2.3458087;-0.05087611;2.87629959
3.365839;0.31299874;5.1167107;0;6.132501021;3.349197;0.17280647;5.0845966;0.1948631;5.896122469
2.7664773;4.115955;1.1261166;0;5.085530534;2.538465;3.820431;1.1586657;-0.2336326;4.964594847
2.8740582;0.74669135;3.6392884;0;4.697039341;2.8636088;0.8441325;3.575923;0.17603834;4.482291869
3.1465356;14.920395;4.531794;0;15.90773491;3.1714191;13.216249;4.2240744;-1.4253057;15.65801244
1.2976435;0.005842452;0.61529475;0;1.436140807;1.1208072;0;0.35902408;-0.31265315;1.489558868
1.5641469;2.8552868;0.62061894;0;3.314270071;1.3878497;2.4283466;0.6657565;-0.49679932;3.371903791
0.9879429;0.003804449;0.20669653;0;1.009340925;0.8315905;0;0;-0.45130584;1.28289634
3.3508484;1.5177196;3.898261;0;5.359859756;3.3487153;1.6015347;3.7323906;0.14483163;5.119154231
1.8071792;2.1379285;1.6353871;0;3.242086658;1.573226;1.8348798;1.4685655;-0.48804674;3.3162102
1.2859656;0.113855846;0.27052113;0;1.319034632;1.1076909;0;0.04951328;-0.35253;1.461326958
1.8611387;0.07469382;0.8676691;0;2.054815343;1.7626866;0;0.8286133;-0.1055548;2.053287854
1.7759212;0.6937875;0.4220109;0;1.952775052;1.6617892;0.5461272;0.41687366;-0.12653905;1.924755364
4.681609;5.4904113;8.452565;0;11.11341235;4.7764196;5.53002;8.604884;0.24959326;11.03930988
2.078624;0.13357852;0.70804095;0;2.199964305;2.016299;0.0903713;0.5587636;-0.13679384;2.231034846
7.775643;12.348669;22.524683;0;26.83862132;8.084483;11.240941;22.503654;-0.12089667;26.54308551
3.9745488;2.9213812;5.772204;0;7.592749522;4.0288844;2.453361;5.4498496;0.05866756;7.149088704
1.7515489;3.0323846;1.3664947;0;3.759067395;1.8115206;2.6224065;1.1011642;-0.44843823;3.820557049
2.0931616;0.4340918;1.4111552;0;2.561468363;2.0690532;0.5475907;1.2943112;-0.04424227;2.545457615
2.1143448;0.90488553;1.915272;0;2.992914731;2.119333;0.9431903;1.6100976;-0.18775095;3.011506355
5.0759945;0.13284515;11.730873;0;12.78267379;5.16997;0;11.509671;0.21920624;12.39828623
2.7414725;0.070007786;4.632918;0;5.383725639;2.4969554;0.01359411;4.37013;-0.131223;5.164413567
1.1328589;0.16930842;0.3503783;0;1.197831199;0.96642405;0.03015002;0.00986079;-0.38758367;1.354528189
4.729761;2.0034769;8.816333;0;10.20354283;4.815394;2.0072463;8.86606;0.34696847;9.940114547
3.7234194;2.446617;3.9310024;0;5.941596304;3.6843204;2.1597712;3.8586092;0.22135296;5.53431324
2.5249739;0.14639035;1.6287283;0;3.008268473;2.356386;0;1.679409;-0.07426605;2.96787445
1.8381304;0.12534624;0.6729323;0;1.961446642;1.757667;0.05429244;0.63525915;-0.10957649;1.979307791
3.9126942;3.1694758;7.3662033;0;8.922763238;4.0016537;2.7334833;7.2858944;0.07728954;8.673105908
1.1262518;0.04011834;0.1636169;0;1.138781405;0.9216104;0;0;-0.44661814;1.36822854
1.5038552;0.038269352;1.657799;0;2.238602808;1.4322178;0;1.4249734;-0.15451176;2.174857527
2.5447505;0.22851124;1.3845649;0;2.906026919;2.5553784;0.19220074;1.2600917;-0.00820094;2.8638499
2.1912005;0.26359493;5.9529223;0;6.348868075;2.48503;0.37802383;5.9781036;0.04029687;6.444762788
2.4657037;0.01906639;0.12846808;0;2.469121769;2.441068;0;0;-0.13924088;2.58030888
2.6275287;0.8445597;8.563425;0;8.997190444;2.9200084;0.7464161;8.122175;-0.17305383;8.836385336
1.5378389;0.07738514;2.853876;0;3.242768133;1.3056357;0;3.232752;-0.09176405;3.578219281
2.0915632;0.03293107;4.447644;0;4.91500338;2.0682354;0;3.9085255;-0.23256597;4.65457561
2.586994;0.037800234;1.877288;0;3.196588345;2.5750053;0;2.071285;0.14781095;3.156863595
2.2958171;0.68936926;3.463898;0;4.21243344;2.23984;0.692309;3.5442011;0.0336494;4.215766609
2.69553;0.060242526;3.216499;0;4.197067662;2.6623178;0.17689697;3.137766;0.01259821;4.106237072
1.9899096;0.49830452;3.8872519;0;4.395312838;2.0634525;0.46277383;3.4636757;-0.1058808;4.16408794
1.3972225;0.76980585;0.32937515;0;1.628901394;1.2506053;0.5699153;0.3868292;-0.19210559;1.619849928
3.0427518;0.23882541;5.9486704;0;6.685959589;3.04475;0.49291456;5.6446815;0.13104981;6.301360047
1.8017231;0.064789966;0.9612357;0;2.043129448;1.6252496;0;0.76904505;-0.20802575;2.006043145
8.275178;3.8469484;12.114471;0;15.16700335;8.309413;3.6902614;12.792322;0.7259681;14.96823069
4.196516;9.789439;4.42334;0;11.53298744;4.047299;10.390165;4.5351844;0.43520355;11.60240649
1.8460846;1.0578812;1.2645783;0;2.47513621;1.8087792;0.88548744;1.1496235;-0.12501618;2.443939291
1.4164916;0.09974557;0.97647506;0;1.723340122;1.2649286;0;0.9394254;-0.17307298;1.748688557
2.9116232;1.0737646;4.208592;0;5.229031143;2.7213368;0.73593599;4.1809902;0.00255961;5.040054277
0.7422412;0.07863345;0.6720482;0;1.004367463;0.569073;0.04552137;0.8734555;-0.33697549;1.38045083
1.7973906;0.40565035;0.97444725;0;2.084397423;1.6990304;0.33822802;0.9326637;-0.09913917;2.066615744
3.01712;4.7499614;4.6115775;0;7.275423935;3.0345874;4.494233;4.8017645;-0.02342936;7.2666188
1.9041042;0.13670173;0.75831246;0;2.054102713;1.8128513;0.06965952;0.75791985;-0.06202089;2.02816554
5.0075283;1.4707108;13.934375;0;14.87968873;4.97488;1.7522014;14.370616;0.5451782;14.76280158
6.0423746;22.398582;49.559113;0;54.72031111;6.101374;23.197367;50.45914;0.5530023;55.31710966
2.433875;0.09434006;2.7929468;0;3.705833157;2.3901803;0.01101232;2.5385873;-0.03917112;3.52593303
2.154382;0.7098367;0.6483628;0;2.359153294;2.098734;0.47762522;0.5820405;-0.06204101;2.29174534
1.972119;0.16956595;1.438708;0;2.447015871;1.8537195;0.18283974;1.0175642;-0.07213209;2.194664365
2.206157;0.4801019;5.3006845;0;5.76150004;2.2462344;0.42755553;4.95763;0.05204182;5.40748819
1.8627366;1.4052517;0.32768536;0;2.356246523;1.7744703;1.212823;0.03993552;-0.19640861;2.346124712
4.426981;3.9517667;22.499224;0;23.26864202;4.0000253;3.527155;25.995644;2.5147183;24.02232245
2.0426798;0.74773246;0.3216313;0;2.198884101;1.9295809;0.5882542;0.07073452;-0.02669152;2.045188195
2.456263;0.18298173;1.1757333;0;2.729296435;2.3561015;0.21415512;1.1249869;0.18344304;2.43622721
1.7731252;2.1327066;1.5108249;0;3.158322703;1.7288367;1.8829176;0.827674;-0.2341488;2.921024174
3.3689182;0.8830731;0.9219691;0;3.602701064;3.3238933;1.0040393;0.64332783;0.1200814;3.411240206
2.2999902;4.1280227;2.4123065;0;5.305633702;2.2881024;4.071768;2.1981146;-0.05043228;5.212448847
1.8983438;0.6323271;0.63625526;0;2.099611274;1.8364213;0.5278554;0.37990028;-0.04441012;1.992588432
2.0171592;0.19695693;0.5884748;0;2.110456316;1.9320277;0.03935246;0.4115498;0.07782298;1.897943425
1.121956;0.1379873;0.991543;0;1.503656637;0.9714735;0.19199029;0.84477407;-0.04709626;1.348735327
0.88072985;0.075066894;0.74168533;0;1.153870546;0.71857136;0;0.35472614;-0.20825979;1.009618283
2.1021416;0.051791564;3.2059186;0;3.834005183;1.9211184;0.02741386;3.2801335;0.04895771;3.752452976
2.5284944;3.866998;3.281081;0;5.666784802;2.5089123;3.8311589;3.258128;0.11743867;5.502865371
2.2236679;0.84025407;0.9831101;0;2.572397967;2.201678;0.762308;0.8237449;0.08523446;2.38601121
2.0337162;0.3780827;2.9319265;0;3.588194687;2.052364;0.2543986;3.331962;0.30440256;3.617189898
0.75820863;0.010778124;0.059411302;0;0.760609096;0.5960531;0;0;-0.2648832;0.8609363
10.886496;1.5859944;56.13513;0;57.20300686;11.358858;2.942853;55.63205;0.34071946;56.51531827
10.491674;3.2549655;16.029062;0;19.43195441;11.147978;3.483476;15.463055;0.60847944;18.76980966
2.3038967;0.11047061;0.5633034;0;2.374332428;2.2988389;0.02355944;0.3855415;0.09960897;2.231454646
2.680038;0.088557445;7.4662375;0;7.933167621;2.8691013;0.09954475;6.699885;-0.13248613;7.421526563
1.0522482;0.16584483;0.87902826;0;1.381094299;0.9078927;0.01763167;0.29521444;-0.2010338;1.155880173
2.818106;5.2520337;5.027164;0;7.797304489;2.6997693;5.305528;5.1731668;0.2632548;7.623381769
1.2798573;0.15526524;0.62028104;0;1.430695835;1.2076261;0.10610918;0.68456364;0.0737017;1.318507815
2.2914462;0.3751055;0.28301066;0;2.339129081;2.204768;0.48405728;0.06080876;0.03445815;2.223640849
2.2983596;2.2290814;0.5166577;0;3.243176825;2.2343707;2.007381;0.2288964;-0.1292158;3.1415877
2.658088;0.3796074;1.463133;0;3.057824679;2.5810215;0.21178341;1.176097;0.11616634;2.728078437
3.0142257;3.9633527;1.0411205;0;5.087008265;2.8493588;4.3075514;0.85387594;0.21910593;5.015676659
4.4324083;9.409716;17.889128;0;20.69323317;4.5362997;9.167386;17.584476;-0.13313659;20.47601685
1.3456951;0.75651586;1.0838113;0;1.88622864;1.2084829;0.59550953;0.92482656;0.000288279;1.633837385
2.3891256;1.4427707;3.2203457;0;4.261470973;2.2893224;1.3821311;3.1379535;0.11064716;4.01222024
2.471189;2.301501;5.5164285;0;6.467972273;2.6107895;2.2638423;5.352511;0.1400257;6.231047818
0.65552896;0.022281975;0.057136778;0;0.65839146;0.49915224;0;0;-0.1772529;0.67640514
8.342229;74.67928;10.521797;0;75.87684665;8.399922;72.33363;14.148612;-0.6135775;74.79508423
2.0678089;0.14944224;0.47869438;0;2.127748796;1.9755541;0.05918956;0.3852865;0.1409812;1.872663032
2.77494;1.6988617;8.835266;0;9.415325187;2.8260548;1.6183081;8.994654;0.14029813;9.425751599
0.6406821;0.2538803;0.14641754;0;0.704533077;0.48644376;0.13348399;0.01534754;-0.00141794;0.506077285
8.281196;1.2291704;43.584354;0;44.38113316;8.175043;0.96835184;41.988388;-0.19422986;42.98200569
5.4655433;5.929208;11.492203;0;14.0391738;5.232859;5.4635577;11.00558;0.12773186;13.22726972
1.707774;0.12853985;0.02501307;0;1.712787255;1.5725588;0.01054164;0;-0.05549033;1.628084463
0.7092588;0.21786293;0.14689596;0;0.756366792;0.5083596;0.00559835;0;-0.04556545;0.553955875
1.5216303;0.62777525;0.53773504;0;1.731652248;1.3521547;0.29844466;0.46609166;0.06039278;1.400645544
1.1630384;0.012872418;0.6978256;0;1.356386592;0.9661621;0;0.35370392;0.00264823;1.026222834
2.2623959;0.21863209;0.40311924;0;2.308406446;2.1491673;0.23425964;0.23375991;0.06599706;2.108500895
1.1019647;0.21439625;1.0468478;0;1.534986081;0.91492355;0.05850878;0.77980894;-0.00933072;1.212913024
1.8002651;0.03952642;0.22204284;0;1.814337287;1.6466488;0;0.01712252;0.02561932;1.621118501
2.1062236;2.3382144;2.2424722;0;3.864208328;2.0580013;2.4861295;2.3225644;0.14821894;3.828024844
3.337043;4.695357;2.5873213;0;6.314781457;3.1174579;4.6982803;2.6542053;0.20373866;6.028210257
4.6910915;2.3064778;30.709614;0;31.15134943;4.594466;2.2744007;28.981867;-0.42240193;29.85419819
1.6410592;0.29942748;0.4693711;0;1.732928545;1.4972452;0;0;-0.15666613;1.65391133
1.8923192;0.17167497;1.6515307;0;2.517518203;1.6774493;0.20166728;1.8027104;0.16850536;2.30217686
2.498864;2.247167;0.6970375;0;3.432192024;2.2670705;2.325871;0.43981048;0.05326103;3.224347522
2.3431492;4.553847;8.9191;0;10.28485369;2.6422741;4.730016;8.315022;-0.30375093;10.2281781
1.2478338;0.98898476;1.4818155;0;2.175076372;1.0178666;0.8978733;1.2595931;-0.07007066;1.921773567
5.1909323;29.230337;6.731123;0;30.44119571;5.103037;29.20046;8.138959;0.30515084;30.4348964
1.363878;0.19512907;0.35783896;0;1.423477177;1.1566075;0.1268116;0.14785212;0.11171636;1.061178495
1.3303077;0.053309273;0.2010905;0;1.346476084;1.2011049;0.001004843;0.17430757;0.1478727;1.065814706
1.4042994;0.5900323;0.40520576;0;1.576193715;1.214638;0.3738396;0.34439757;0.06818468;1.248519996
1.9789532;0.34870517;3.5903924;0;4.114458488;1.8458539;0.399702;3.753252;0.15409447;4.047552693
8.488948;54.246826;34.63424;0;64.91772446;8.526808;58.490288;35.131714;2.861887;65.8989854
1.0298637;0.45909846;0.7491898;0;1.35376364;0.82299715;0.34451145;0.784492;0.15431355;1.033726915
2.2078798;3.1355846;4.163306;0;5.660365787;2.1857412;2.950699;4.0180902;0.01010808;5.433157304
4.067483;2.541299;5.4122233;0;7.231512955;4.0035887;1.8466635;4.8088064;0.07526876;6.448802634
2.2877507;0.065206796;1.9965898;0;3.037174019;2.1291454;0.10733879;1.9916885;0.1357928;2.781672681
3.884478;1.3751236;7.2307777;0;8.32251647;3.864477;1.0930524;7.543293;0.37621817;8.16955361
2.4673388;0.33443078;4.1690836;0;4.856013052;2.299099;0.33880845;4.7247305;0.39171767;4.873614767
1.9509747;0.2579602;0.79092044;0;2.120943396;1.8011404;0.2955528;0.6465861;0.11850058;1.817870196
2.7411919;0.20663184;5.5714283;0;6.212700142;2.613605;0.20103852;5.4037676;0.02551014;5.98049118
2.0073223;0.29802707;0.15024583;0;2.034880036;1.9248677;0.35089538;0;0.07271864;1.883871054
1.4111589;1.2147341;0.099267624;0;1.864618577;1.1872092;1.0679406;0.01452686;-0.11443117;1.711357543
5.1383176;0.24064651;7.420947;0;9.029433696;4.9469323;0.59522825;7.58379;0.40889725;8.665258723
2.4074767;0.4707831;0.07913454;0;2.454351862;2.23438;0.40207878;0;-0.01775843;2.288027429
3.334243;2.3382075;10.034975;0;10.8298252;3.303542;2.5792224;9.975615;0.09594338;10.72434648
5.0516877;5.4413886;4.8243175;0;8.854507206;4.835564;5.7303996;4.760812;0.32111734;8.560633032
1.0951713;0.6004836;0.35379648;0;1.298134307;0.89408463;0.5286528;0.11127365;-0.03562763;1.080253369
2.141341;0.32629216;1.0253016;0;2.396466403;2.0141385;0.38317463;0.9044065;0.11421778;2.126658792
1.9635159;0.082704864;1.7970173;0;2.662988164;1.7747178;0;1.8930221;0.11415403;2.480678516
0.8998433;0.5811715;0.23062181;0;1.095748464;0.7406536;0.60752964;0.09451662;-0.05630233;1.018899551
1.659579;0.3607939;1.230483;0;2.097251322;1.5378882;0.18437564;0.99531984;0.03562589;1.805503132
10.931716;4.433631;26.263155;0;28.79084593;11.340893;4.2138166;25.051767;0.48321602;27.3369769
3.6574633;1.9505749;14.445912;0;15.02884406;3.679508;1.9532318;14.365842;0.32087013;14.63678042
1.6642945;0.22777322;0.34558034;0;1.714987637;1.5154307;0;0.14117119;-0.01352021;1.535512165
5.623898;1.1022285;3.2217774;0;6.574419061;5.407917;0.6946058;3.198043;0.47437367;5.846664419
1.1209027;0.13653085;0.56032276;0;1.260565401;0.9466829;0.10048316;0.25584736;-0.0637961;1.049576628
2.4745545;1.5187275;2.6588144;0;3.936908331;2.2599838;1.3581171;2.7104762;0.06259973;3.718761145
3.3616476;0.9625037;4.8767915;0;6.000848548;3.2847629;0.8314103;4.6649566;0.20175137;5.563899545
0.9119241;0.029134585;0.5123043;0;1.046379512;0.7439206;0;0.11815778;-0.21587661;0.969122334
3.160284;0.297752;8.247745;0;8.83749675;3.1251907;0.21649472;7.4434075;-0.3199635;8.395729847
4.3467207;2.2424154;4.3002415;0;6.512640373;4.3423853;2.0353553;4.0266857;0.16803181;6.094010909
1.45329;0.15464449;0.41977218;0;1.520583909;1.3325984;0.09926154;0.35853177;-0.07536391;1.458915998
6.125177;9.778068;0.5922852;0;11.55332025;5.898899;9.791931;0.09978535;0.04675253;11.38517116
1.5145082;0.47086862;0.2415509;0;1.604306449;1.3855311;0.3064787;0.09179097;-0.09574415;1.517732619
3.1871986;1.8521919;3.9924319;0;5.434000573;3.1347525;1.712275;3.6712236;0.06880268;5.053349371
7.1061134;0.29858544;22.648321;0;23.73883833;7.265072;0.07638358;22.799484;0.33309343;23.59604313
3.10432;0.24219087;5.66806;0;6.467021203;3.0205622;0.2186102;5.4890285;-0.02080881;6.289861394
1.6481122;1.1761713;0.8519074;0;2.196679077;1.5286511;1.120157;0.5354348;-0.23851304;2.207831784
8.582415;6.783447;59.43856;0;60.43687132;8.579956;7.5483303;61.13266;0.8510021;61.34059744
2.228647;0.7679194;4.852735;0;5.394961041;2.3354053;0.72645515;5.018092;0.07872057;5.503671598
1.030447;0.3047973;0.3532643;0;1.131157849;0.8634996;0.16020834;0.23530981;-0.38497284;1.294186224
2.4379737;0.53663653;3.240398;0;4.09046131;2.4057908;0.4654734;3.1003745;0.0117568;3.94005505
2.2236183;1.277067;0.56772655;0;2.626345732;2.1676762;1.1778765;0.5021041;-0.12937835;2.646980718
1.579725;0.24756327;0.4423193;0;1.659055458;1.4595407;0.12672722;0.3351155;-0.19098307;1.69385407
1.9102265;0.62761366;0.3121854;0;2.03477859;1.8648671;0.4128483;0.17844523;-0.20631897;2.124655677
2.5076354;0.42617404;1.7768126;0;3.102728255;2.443072;0.0707368;1.5688365;-0.01623984;2.920521585
2.8309712;0.073632725;4.8932834;0;5.653675101;2.835965;0.09448812;5.26574;0.42917466;5.55243409
1.2256986;0.063000195;0.2765943;0;1.258097965;1.089958;0.06943455;0.0548119;-0.32634187;1.419883796
2.2237828;0.31243375;3.1756918;0;3.889452815;2.2263844;0.30151972;3.0231764;0.00142497;3.7651779
0.73060375;0.02887285;0.07660508;0;0.735176046;0.5610412;0.00163477;0;-0.6665122;1.227555782
1.1446232;0.20954496;1.0103163;0;1.541041981;0.9533322;0;0.9243818;-0.3264539;1.654356003
2.8576095;0.7111721;0.36422667;0;2.967213993;2.8070958;0.74556965;0.27777296;0.06997456;2.847698957
2.5415268;3.448974;0.95357144;0;4.389086308;2.2644274;3.1062343;0.792017;-0.36114672;4.285890521
1.3669786;0.13558035;0.043288138;0;1.374367632;1.2026725;0.06654241;0;-0.5170775;1.721589449
1.4924911;0.13338861;0.2607034;0;1.520949857;1.3491105;0.14498039;0.08713394;-0.2942094;1.653882441
1.3185234;0.029531548;1.3752538;0;1.905439341;1.0989696;0;1.1073571;-0.28663802;1.846757864
1.8189657;0.17765003;2.6056817;0;3.182730412;1.66105;0.20768104;2.4860213;-0.13377365;3.130858971
1.4130471;0.37005767;2.69505;0;3.065442756;1.3440906;0.18590786;2.4303267;-0.28832027;3.0717766
5.2219214;3.4144251;22.833971;0;23.67101589;5.2293963;3.1251922;23.790024;0.720308;23.83735178
3.8562064;0.77734184;16.182114;0;16.65339009;3.9214208;0.5144241;16.624777;0.2844538;16.8042964
1.3256037;0.14302596;0.47341016;0;1.414849382;1.1825458;0.06998267;0.38515848;-0.24424832;1.489904451
5.899529;2.2630935;19.571608;0;20.56632865;5.978154;1.7534599;19.72842;0.33541185;20.35331703
1.444006;0.32909304;1.3771455;0;2.022371204;1.3176432;0.2380757;1.0667148;-0.23635769;1.948299309
1.553589;0.42108148;0.66561246;0;1.741834763;1.3680277;0.15076846;0.32495573;-0.28267756;1.696830007
2.2019312;0.25074798;1.004304;0;2.43310544;2.1147304;0.30599892;0.92527837;0.02059955;2.307889244
3.8183722;0.6710729;2.003049;0;4.363772495;3.752367;0.301681;2.0344913;0.34076506;3.938303107
1.7975143;0.36984742;0.5210441;0;1.90770326;1.6945231;0.15489367;0.30154634;-0.13267827;1.860778609
1.6328127;1.8107003;0.51373935;0;2.491714472;1.4596094;1.6240832;0.58620656;-0.26003975;2.520956372
1.9572902;0.47898686;1.3777581;0;2.441030668;1.8615656;0.51346195;1.2585821;0.02278126;2.282234696
0.8189285;0.15027574;0.15864028;0;0.847580925;0.61143064;0.12946416;0;-0.4705227;1.095509417
7.439295;25.344885;12.536243;0;29.23805216;7.4310827;25.553368;13.31197;0.78095806;28.97478343
1.9625367;0.47183564;1.0921981;0;2.295011081;1.753574;0.44568294;0.8991254;-0.10186588;2.12228206
1.6450621;0.21013485;0.64027965;0;1.777735638;1.4913938;0.08569664;0.53482926;-0.11139406;1.698101884
5.677427;3.741857;15.53627;0;16.95907889;5.717672;3.208218;15.259372;0.3926246;16.21559233
1.3178942;1.2612687;1.180018;0;2.172575968;1.2024084;1.0027956;0.70247537;-0.33063483;2.046693285
3.1619387;4.694825;0.38205692;0;5.67320065;2.8317807;4.1158323;0.27978727;-0.34570518;5.349437624
2.5593333;0.96184504;2.7476726;0;3.876214331;2.4958377;0.7896657;2.8159876;0.20252332;3.642286676
1.5317283;0.97664046;0.62867266;0;1.922302652;1.2871882;1.0896403;0.46297318;-0.15021989;1.899080551
2.5270045;0.11396666;2.7668583;0;3.748899171;2.4807324;0.09372931;2.573274;0.09982493;3.475725028
0.7014765;0.009282267;0.08788106;0;0.707020878;0.54455376;0;0;-0.54050475;1.08505851
2.3812637;0.09364108;4.7177753;0;5.285507473;2.4687696;0.13070759;5.0287957;0.3057958;5.297836415
1.4513543;0.4249841;1.7293738;0;2.297340752;1.3048377;0.18473008;1.6232992;-0.04382978;2.134721197
3.4279916;0.56182265;1.1035506;0;3.644803839;3.4289572;0.6763669;1.2139536;0.33142084;3.368430915
1.6602147;0.052459314;2.0775018;0;2.659901983;1.5145216;0.0058942;1.982226;-0.05770601;2.552306245
2.374308;7.473171;0.23640041;0;7.844839605;2.6625974;7.504773;0.03739302;-0.19446069;8.157653576
2.4799728;0.32898778;1.8707218;0;3.123795464;2.4383595;0.22153153;1.7069784;0.095604;2.889098419
1.704521;0.27707815;1.4351971;0;2.245429771;1.5171466;0.06451894;1.5398207;0.01456729;2.148057108
2.7731245;0.649804;0.2064648;0;2.855712248;2.7480695;0.7615088;0;-0.00423467;2.855862561
2.3362985;0.04304516;3.0467172;0;3.839613166;2.3359542;0.09950356;3.1449363;0.21535783;3.703469458
2.0529268;0.34792838;5.284136;0;5.679582368;2.2025883;0.27958846;5.1567497;-0.01639908;5.630811996
2.2723396;0.09868019;0.9300685;0;2.457293725;2.2522843;0.12315451;0.7920287;0.01086498;2.379796239
1.9849734;0.28335124;3.977778;0;4.454562284;1.6894338;0.28056082;3.1168017;-0.63994455;4.196256372
1.4583974;0.28377843;0.34680948;0;1.525690004;1.3183864;0.29750586;0.16745359;-0.2484504;1.610321591
0.99783695;0.20097922;0.5653701;0;1.164351569;0.85745484;0.10373183;0.30285218;-0.41229042;1.32755461
6.9019837;7.9128094;16.314081;0;19.40100952;6.819268;8.139351;16.956644;0.5285189;19.47846054
0.81692165;0.033137564;0.100069426;0;0.823694707;0.6774742;0;0;-0.42940944;1.10688364
2.4634821;0.68309885;0.33073017;0;2.577741364;2.3895578;0.42384398;0.1356591;-0.05468258;2.485327266
1.476164;0.018657077;0.49748898;0;1.557852216;1.3265364;0;0.44605288;-0.17420909;1.573731149
1.7168908;0.430235;0.9642494;0;2.015587527;1.5509238;0.2804234;0.6604403;-0.2518838;1.960738184
2.1384525;1.3643404;0.63288647;0;2.614373559;2.0883594;1.2015578;0.56025994;-0.1309497;2.604586159
1.0490681;0.017449368;0.11634684;0;1.055644327;0.88261414;0;0;-0.563515;1.44612914
9.512364;1.8874977;8.7271805;0;13.04650896;9.94561;1.7647593;7.0760202;0.05336547;12.27950101
3.1075132;1.0373601;4.7489185;0;5.769313753;2.6624355;0.9561593;2.0029957;-1.7761937;5.242430157
2.17718;0.2629419;1.605805;0;2.718061974;1.9498992;0.08646093;1.6430266;-0.12807897;2.679376442
3.1145232;2.7513342;4.7682557;0;6.32505787;3.079253;2.5705638;4.742466;-0.1156438;6.326970635
1.080365;0.13632159;0.45977768;0;1.182018453;0.92061895;0.01962959;0.14478135;-0.667709;1.599849661
3.7610345;0.20306894;4.259729;0;5.686115428;3.6498845;0.05031209;4.3710685;0.1307349;5.564037089
1.8968441;0.025063386;2.8230052;0;3.401176866;1.6321776;0;2.5332522;-0.4679069;3.481438122
2.5612147;3.6662836;2.3691633;0;5.061066184;2.6251307;3.7047293;2.2475963;0.0195453;5.046816265
5.502964;7.037456;1.3246768;0;9.031232937;5.4886885;6.858031;1.8849691;0.25248817;8.731464143
3.5235434;2.3369381;3.876455;0;5.736160836;3.5296533;2.1292927;3.188697;-0.24242084;5.453958845
5.378575;16.291424;4.9356875;0;17.85218687;5.4478393;17.030823;5.5926685;0.5828696;18.15227988
3.1694045;0.42208794;5.6739507;0;6.512833459;3.1518269;0.31238118;5.7744875;0.20268558;6.383383103
2.7339745;0.23575966;1.7506846;0;3.255010868;2.7045841;0.32031116;1.7233335;-0.00833973;3.231265845
1.257377;0.40194753;0.27031198;0;1.347452153;1.082559;0.26456913;0.03968965;-0.41681123;1.531937268
1.6243691;0.40973946;1.8471385;0;2.493668389;1.4525462;0.18249325;1.8150457;-0.30769143;2.63955445
2.9043937;0.56507397;0.29472587;0;2.973495367;2.8005588;0.50217617;0.06508346;-0.12800474;2.973974936
2.225955;4.6177983;2.4119694;0;5.665380233;2.411197;4.294221;1.9967229;-0.2270747;5.541310987
1.6635332;0.35355356;0.40665695;0;1.748631666;1.5464387;0.18129535;0.2548857;-0.27609134;1.853845242
1.5036266;0.12386561;1.8036517;0;2.351466584;1.366858;0.03884337;1.6984278;-0.24518433;2.425658267
1.181085;0.25984317;0.16150214;0;1.22006688;1.0292108;0.0641637;0;-0.58969665;1.620905577
0.93434757;0.33081508;0.07414746;0;0.993952637;0.777562;0.33340907;0;-0.65897316;1.505001689
0.9542202;0.38768095;0.3644284;0;1.09253868;0.79020929;0.39371663;0.000185808;-0.51217204;1.395033038
3.7469702;0.49319756;4.899983;0;6.188122729;3.7200663;0.47103944;5.0243936;0.31277215;5.956621958
1.1781402;0.8726563;0.39751974;0;1.519067244;0.9761626;0.8245222;0.2750833;-0.40259823;1.709656416
1.5867648;1.3040228;0.22828348;0;2.06649736;1.4732168;0.9482419;0.00905954;-0.43185475;2.183885719
0.9784354;0.07534456;0.31745097;0;1.031400869;0.81939495;0;0.12348121;-0.40366033;1.232307235
2.425882;1.5545961;0.05920052;0;2.881870437;2.3785694;1.5021863;0;-0.15971635;2.972927339
0.8130859;0.114802316;0.26884165;0;0.8640394;0.65248084;0;0.02425943;-0.5536278;1.206559471
9.423977;2.5379806;54.380547;0;55.24940344;9.763652;2.2609193;55.680897;0.52725405;56.04838512
1.3779972;0.031149486;1.592338;0;2.106035821;1.2263373;0;1.6045103;-0.23462173;2.254115844
1.7943921;0.3077025;3.8492935;0;4.258119806;1.7042482;0.26226097;3.748331;-0.20398219;4.329903666
1.3371817;0.21158418;0.37653542;0;1.405205212;1.1668671;0.07577928;0.22077122;-0.2831392;1.473122923
3.507002;0.22174104;2.3927042;0;4.251266341;3.4057534;0.15770277;2.4857728;0.2820192;3.937351938
2.1877587;0.89903116;3.2424085;0;4.013447151;2.1596382;0.8980463;3.3822966;-0.00478332;4.117015634
2.1467316;0.22195917;2.6105177;0;3.387111616;2.1199472;0.18450525;2.4311037;-0.02311038;3.253974586
2.849366;7.8384314;4.993444;0;9.720821796;2.7029905;7.4862976;4.999857;-0.18420172;9.583636779
2.3782222;0.14078254;2.7732813;0;3.656070257;2.3385146;0.0437671;2.4965208;-0.12678531;3.547776716
2.0353658;0.020361284;2.8130887;0;3.472261015;1.9764723;0;2.7098308;-0.1469012;3.500947371
1.0678207;0.090532;0.37928072;0;1.136789758;0.92401665;0.0901833;0.08289448;-0.50141305;1.433513523
1.2975403;0.01687485;0.048979018;0;1.298574039;1.1121213;0;0.04512983;-0.49590117;1.608937777
3.3783262;0.104377866;1.59334;0;3.736671648;3.2609165;0.10840726;1.7525066;0.1774374;3.526156522
2.1149952;0.27890196;0.69902563;0;2.244911542;2.0367708;0.27472192;0.55033517;-0.16670786;2.29433006
2.6074424;0.93535095;3.1689181;0;4.208999785;2.5864754;0.8462024;2.9192698;0.02571306;3.965283014
1.2874377;0.004305387;0.656386;0;1.445114857;1.1744176;0;0.42168823;-0.37085518;1.61868436
1.5396589;0.11916372;2.5476365;0;2.9791276;1.49556;0;2.340337;-0.164303;2.941689719
2.2446027;3.2748725;4.075262;0;5.689533508;2.2651951;2.9955125;3.820348;-0.26786503;5.625034322
3.4455075;1.0153545;1.8680395;0;4.048708222;3.411447;0.6089457;1.9955288;0.14545035;3.853414575
2.7725265;6.1114435;1.2826774;0;6.832415836;2.8362074;5.677851;1.2478383;-0.36562443;6.833944522
0.92958283;0.014963072;0.34550223;0;0.991826559;0.78715885;0;0.19629839;-0.52964264;1.340908387
1.8701167;1.4432235;2.200103;0;3.228108386;1.8942513;1.5384383;2.4368653;-0.00997112;3.458636497
7.0194564;1.278791;7.6632867;0;10.47062737;7.0835986;0.81383896;6.9886403;0.25647768;9.727549374
1.6625519;0.3005638;2.7601976;0;3.236218196;1.4484911;0.03339759;3.2184587;0.08713035;3.442418951
10.483218;43.21668;41.201714;0;60.62310225;10.923653;46.873905;45.224678;4.9580755;61.08555148
1.7795981;0.20689175;0.99488825;0;2.04928676;1.7181574;0.12401395;0.6731461;-0.15379474;2.00327304
1.9255586;0.21127601;1.0427899;0;2.199960056;1.8482839;0.14387803;0.92426443;-0.0103902;2.081891829
1.7183322;0.22814772;0.35883918;0;1.770164537;1.6656828;0.13761467;0.30638373;-0.07770848;1.776916524
1.8527889;0.17575674;0.08918546;0;1.863242117;1.8120664;0.14781472;0;-0.22936088;2.04744609
0.652302;0.03455821;0.095641755;0;0.660181425;0.5006187;0;0;-0.6048193;1.105438
5.436027;7.251727;2.934887;0;9.526357947;5.410287;6.9582767;3.0835938;0.3232149;9.014738344
1.8414823;0.040012218;0.5330425;0;1.917496374;1.6425091;0.02948597;0.5076429;0.02537828;1.694042227
2.6102386;3.0996637;4.234846;0;5.861329307;2.514201;2.6909914;4.2288857;0.08076391;5.526919716
1.6877586;1.7950149;1.3221667;0;2.796199629;1.633127;1.6054461;1.0995455;-0.08771794;2.62810399
1.1724205;0.08278571;0.067211;0;1.177259793;1.0070966;0.000487767;0;-0.16616121;1.173257928
2.8655486;0.5850533;2.5449052;0;3.876880011;2.7741337;0.5765311;2.381995;0.2151302;3.486505395
2.239103;0.47903988;0.64311326;0;2.378372577;2.203437;0.53008336;0.48617226;0.13214453;2.185717944
1.7121204;0.28772098;2.2199728;0;2.818229739;1.536921;0.1463434;1.9944975;0.00896758;2.513246294
3.7731996;0.57726157;6.667795;0;7.683082474;3.7385983;0.30447102;7.5412984;0.7025835;7.720064623
2.3030028;0.3279656;2.6556356;0;3.530408443;2.2162204;0.29089817;2.5686724;0.14027326;3.264771895
1.4183959;1.5590224;0.5910239;0;2.188996807;1.2972109;1.3347219;0.48634988;-0.08688748;2.010627295
1.8075104;4.115615;2.634168;0;5.210011682;1.874176;3.932135;2.6029675;-0.1114213;5.185833694
1.4915066;0.57971495;1.0139667;0;1.894410154;1.3632797;0.41160464;0.9196732;0.08337347;1.611840002
2.8200514;0.19390278;1.1981276;0;3.07014624;2.6939616;0.07277288;0.19322602;-0.08231899;2.784181549
5.2476063;1.2113447;17.878754;0;18.67229425;5.4524775;1.0319784;17.484737;0.19107069;18.15315233
1.6910322;0.19480163;2.7147546;0;3.204283089;1.3873361;0;2.4700296;-0.11459617;2.947571228
1.6807039;0.16125822;0.6144757;0;1.79676103;1.5689194;0.00501592;0.5591286;0.14223592;1.52334447
0.60874724;0.48736906;0.030701457;0;0.780412956;0.4647972;0.4284712;0;-0.25909078;0.891248993
1.5010567;0.35584667;0.8369035;0;1.755051434;1.4218518;0.08874077;0.5101867;0.0743212;1.438896542
1.9724141;0.04749802;2.2784076;0;3.013936734;1.9074142;0.01839285;2.2778141;0.13160965;2.839417832
5.5553083;44.110863;5.359194;0;44.78114163;5.7486076;43.279297;5.66152;-0.47552913;44.50048622
1.845624;0.38210902;0.119024456;0;1.888518486;1.7856636;0.30594516;0;0.00468737;1.806996083
2.8578496;5.0622945;1.8080986;0;6.087967681;2.862706;4.9549284;1.8804213;0.085871;5.937615146
2.1600647;0.36853614;0.98509693;0;2.402522499;2.1227026;0.28462908;0.83917075;0.1316593;2.16857712
2.8300292;2.724747;7.031055;0;8.054132225;2.7910655;2.2148182;7.496959;0.31622097;7.984373017
1.3409464;0.18174969;0.4697805;0;1.432432866;1.2310717;0.11054684;0.44497237;0.06587347;1.247807825
2.3960848;2.7753556;1.6572475;0;4.023715988;2.3618505;2.5043869;1.5330709;-0.002315267;3.770683337
1.6990328;1.2574277;1.2899208;0;2.47623354;1.6612431;1.1886493;0.842302;-0.03454823;2.244093082
2.260419;0.20384534;2.2873602;0;3.222276162;2.2036645;0.24595842;2.2858398;0.14993216;3.034670855
0.96304375;0.15939766;0.123830974;0;0.983968998;0.87636656;0.01042293;0;-0.08447285;0.96090139
2.143358;4.215138;0.31092942;0;4.738992401;2.1716716;4.2366476;0.18738239;-0.09393363;4.858432826
1.3663001;0.3698812;1.5972003;0;2.134159522;1.2425478;0.21225026;1.5239223;0.03977065;1.937933672
6.7221093;4.0301023;31.224651;0;32.19328048;6.7783318;4.046328;32.342472;1.1380409;32.15391079
1.8556865;0.23290505;1.2020867;0;2.223247531;1.7845341;0.20566317;0.9128435;0.10199703;1.912982511
3.9859989;2.195367;3.3522549;0;5.652029406;3.9652357;1.7048607;2.6883564;0.14201705;4.942951416
3.089753;1.0608867;7.046705;0;7.767116939;3.1202135;1.2044781;7.2827177;0.38112015;7.632897374
1.3428997;0.12681952;0.3581555;0;1.3956139;1.2473617;0;0.6946427;0.1825645;1.245174864
1.5860676;0.30566162;1.1227629;0;1.967139036;1.5114028;0.2466191;0.7987596;0.04379215;1.683395247
1.1945996;0.06579653;0.55929697;0;1.320685613;1.1025131;0;0.5312902;0.07451718;1.149331018
4.617059;4.0557313;0.18713641;0;6.14826888;4.626097;4.5294313;0.07380161;0.37201983;6.102697773
2.2641163;1.1003996;1.9466581;0;3.182228725;2.0908542;0.88918823;1.9946623;0.13390936;2.889500087
1.2664422;0.000548061;0.9989704;0;1.613015191;1.1669655;0;1.0600983;0.14918348;1.427400449
1.1559949;0.044815805;0.8332813;0;1.425724514;1.0206022;0;0.4973715;-0.05067717;1.186021725
2.7233484;0.23178238;2.9569945;0;4.026681767;2.6750445;0.19340563;2.7544029;0.19798826;3.646488837
4.5351;6.189419;1.3815014;0;7.796446991;4.47511;5.4646606;1.1726471;-0.0821931;7.242097164
0.99460936;0.9599992;0.07756774;0;1.384508215;0.8610507;0.92040396;0.05070047;-0.09101129;1.352408252
1.6126018;0.089740485;1.7216215;0;2.360618247;1.4607252;0.0229558;1.6976026;0.08159991;2.158065169
2.7566426;5.0298457;0.40759522;0;5.750179132;2.7254913;5.027538;0.39417884;0.01363622;5.718712175
2.179208;0.49514866;1.0630904;0;2.47472845;2.1468165;0.21446103;1.1768789;0.22947827;2.2281341
2.3016288;0.15896147;1.016336;0;2.521051913;2.199967;0.05648648;0.75102043;0.1029623;2.222349982
2.4815092;0.96382594;0.47979563;0;2.705005028;2.4131408;1.0105491;0.30516058;0.09209691;2.541831901
2.2759774;0.16931464;0.5773108;0;2.354151298;2.2432156;0.20168504;0.3825525;0.10547237;2.179049352
2.0104136;0.504507;1.2449883;0;2.417909432;1.9409735;0.5531241;0.8584711;0.090553;2.102685935
3.1706684;1.1627474;8.572052;0;9.213316184;3.1735623;1.2560391;8.803441;0.33304635;9.108865815
2.1874228;2.0834732;3.2687495;0;4.450887819;1.9130408;1.7649894;3.0339947;-0.1311399;4.128643687
1.5942488;0.5294842;1.057622;0;1.985081119;1.5241249;0.4317327;0.8980182;0.09295563;1.727974496
2.4006603;0.75837004;5.607053;0;6.146327224;2.459699;0.79012233;5.9051023;0.32771537;6.117798236
1.794048;1.3348384;2.1901474;0;3.130039523;1.7236748;0.9790408;1.838048;-0.13074306;2.834073627
0.9121455;0.035402305;0.5345397;0;1.057825802;0.746198;0;0.05827063;-0.10559177;0.85406149
2.9820404;2.9645574;2.4911938;0;4.88745456;2.8353188;2.6191034;2.527541;0.07095046;4.542854783
9.241818;0.9702755;45.30098;0;46.24425828;9.6902;0.9703397;45.82929;0.52487624;46.32771555
2.5224142;0.4354162;2.3936434;0;3.504524132;2.4541383;0.3375175;2.2043066;0.17419131;3.141782219
1.0361052;0.027364906;0.20628795;0;1.056795885;0.8803007;0;0;-0.08936039;0.96966109
1.2482071;0.00350363;0.4021476;0;1.311394652;1.1015229;0;0.23612778;0.02214947;1.104397923
0.57447547;0.0827934;0.30776712;0;0.656960739;0.3866244;0;0.3304153;-0.07905398;0.587633076
0.7590049;0.035245407;0.2161244;0;0.789962299;0.62237203;0.000159942;0.28430685;0.003952296;0.680282572
2.736468;0.079388365;4.929242;0;5.638438288;2.5837717;0.06728043;4.796127;0.17424881;5.273983661
3.157658;0.2308726;5.992524;0;6.777495857;3.0986474;0.5443302;6.1190643;0.31527275;6.565196637
1.372587;0.053428758;1.0496215;0;1.728743763;1.2189043;0;0.73650277;-0.07063898;1.494775217
1.5898384;1.970598;0.70363927;0;2.627917586;1.5042192;1.6509635;0.70074;-0.18941039;2.530220598
1.0630169;0.22943883;0.017301224;0;1.087633412;0.91104496;0.000570805;0;-0.49894664;1.409991779
1.7935101;0.10771663;0.9641721;0;2.039095189;1.7080176;0.001275803;0.92666399;0.014520909;1.928680547
1.5645477;0.22704661;0.93732345;0;1.837915917;1.4282372;0.16026841;1.0482891;0.000552316;1.778339896
3.1921227;0.11970618;9.519801;0;10.04144352;2.9411612;0.04140916;10.030884;0.2120891;10.24117727
1.9857826;0.37963623;0.47397533;0;2.076561777;1.9380035;0.2878698;0.4964544;-0.0112288;2.032414976
2.658527;0.34644315;4.4711213;0;5.213320856;2.487357;0.19869913;4.4669733;-0.00698654;5.123653097
4.2226744;5.273297;15.54534;0;16.94981522;4.2367454;5.102478;15.72534;0.24458815;16.82209317
2.3620605;1.6304312;3.1384318;0;4.252927212;2.351601;1.8711011;3.3936;0.11398756;4.418954922
2.4496963;0.053483482;1.9306667;0;3.119510595;2.4483914;0;1.5232275;-0.05162757;2.935174425
2.2884147;0.18965103;0.36802775;0;2.32556526;2.2641547;0.1395701;0.32770997;-0.07395586;2.3659572
1.4471579;0.73053837;0.2333801;0;1.637809076;1.2801974;0.07579971;0;-0.5110375;1.793476964
1.3305655;0.09634099;0.1139642;0;1.338907754;1.1923982;0;0;-0.38095456;1.57335276
3.777004;0.33018273;5.0436096;0;6.309736734;3.7282917;0.1917608;4.6200676;0.1558106;5.784051001
1.3899103;0.12110046;1.5733117;0;2.10281375;1.1863568;0.00844001;1.2295554;-0.37861207;2.087213888
0.8281915;0.017003305;0.32237014;0;0.888882883;0.6684563;0;0.14446692;-0.44475678;1.128646037
1.698344;0.9349829;0.8616177;0;2.121544349;1.5856133;0.8367112;0.8205315;-0.0628945;2.034575791
2.7672384;3.6533282;6.565338;0;8.006752048;2.5911744;3.2532413;7.4592996;0.43691817;8.103510054
4.228017;2.3696136;7.745061;0;9.136583949;4.2054377;2.4513705;7.794273;0.50490457;8.684524965
2.2983413;1.246033;0.31506827;0;2.633294321;2.198006;1.1295408;0.05471237;-0.04761045;2.519469313
1.4170943;0.11024831;0.7504536;0;1.607324345;1.2242649;0.01475519;0.47891676;-0.23116493;1.545852545
3.925062;0.19165473;1.9778655;0;4.399408503;3.8821225;0.001020982;1.9021825;0.362607;3.960490779
2.496896;3.037439;0.48681986;0;3.962009451;2.3936274;2.9864225;0.39245218;-0.0671409;3.914502358
2.3496766;1.806577;1.2422422;0;3.213699778;2.223692;1.5421548;1.1851324;-0.04990759;3.004156453
9.682795;0.6398587;12.046921;0;15.46913843;10.071307;0.7701753;11.687378;0.59215677;14.85514718
2.2314413;0.116261564;0.21466221;0;2.244755419;2.1253726;0.12479723;0.05557055;-0.06569522;2.195453686
1.5111161;0.46845356;0.7459417;0;1.749099661;1.3668423;0.33683184;0.6469984;-0.12052493;1.669821703
1.9946437;0.30717584;1.324559;0;2.414004356;1.8789644;0.28343216;1.233368;-0.000836176;2.26623628
3.5171213;0.18612601;1.7644932;0;3.939317375;3.4300954;0.1655383;1.6286812;0.19996956;3.600761927
7.9698973;0.15802675;45.819027;0;46.50728406;8.231831;0.13053773;42.31161;-1.6340498;44.73918201
3.2447171;0.5907455;1.0323236;0;3.455844516;3.1705885;0.5232136;1.0409548;0.21216977;3.165695059
3.9613876;0.3914614;2.777751;0;4.854043094;3.8489308;0.28052765;2.7645943;0.3361924;4.411011589
1.7180846;0.22656533;0.57027376;0;1.824378991;1.5655243;0.10132769;0.54224694;-0.06342132;1.723290405
4.6654916;0.697581;4.7779016;0;6.714296301;4.550114;0.63391525;4.572569;0.40395206;6.077851178
3.3192983;0.4233368;2.1922905;0;4.000386592;3.2221172;0.34810755;2.0940032;0.19841953;3.660086336
2.8987591;0.17327726;1.5248463;0;3.279936824;2.8030782;0.13780393;1.3585315;0.08506319;3.032924166
5.0427485;7.494287;4.0630345;0;9.904640297;4.851087;7.2228894;3.465836;0.08690311;9.278735979
0.6829009;0.07856069;0.057151325;0;0.689776555;0.505375;0.03781093;0;-0.5149372;1.021724687
2.4405043;0.127134;3.239025;0;4.057524768;2.4215634;0.00533894;2.8423038;-0.05872847;3.792719458
2.8881395;1.0872248;3.1792812;0;4.430715121;2.8114772;1.0121388;3.1163418;0.19157904;4.125875674
5.6366863;2.9247782;14.681924;0;15.99641998;5.6559668;2.6681995;14.362791;0.28301314;15.38220356
2.2922485;0.06958002;0.56481105;0;2.361833205;2.2121472;0.02995295;0.4996257;0.0103701;2.25769477
5.4609675;1.2838383;5.729887;0;8.018853525;5.4039435;1.3998163;5.597252;0.43102393;7.474121292
1.8965096;0.40604398;1.3621758;0;2.370051326;1.7903633;0.36817575;1.1462764;0.04186479;2.115657797
2.3522208;0.13871017;0.4082493;0;2.391411862;2.310306;0.00626934;0.348497;0.02214646;2.31430454
7.733372;0.88756955;15.3020735;0;17.16817625;7.924784;0.70771056;16.58674;0.80510956;17.59116722
2.7140362;2.4879222;2.5277472;0;4.466011115;2.7437878;2.3117404;2.5350163;0.04830328;4.344739266
1.181293;0.02370516;0.31129998;0;1.221852186;1.0417973;0.000401244;0.099852502;-0.22254297;1.269114658
4.6658483;0.14880222;9.032426;0;10.16744815;4.6929097;0;8.7855015;0.09702705;9.86331622
2.8291545;0.23452748;5.7670302;0;6.427888895;2.8826528;0.26302835;5.366234;0.06758031;6.029577915
2.2414217;0.07756531;0.5038388;0;2.29866073;2.1670518;0.08443484;0.45120847;0.03980459;2.175332388
2.2819428;0.6190124;2.418933;0;3.382554678;2.1926084;0.51392484;2.5498366;0.2710396;3.130918222
2.0473309;1.7665771;2.4637744;0;3.658215789;2.0472798;1.4021772;2.4563007;0.01108909;3.48045335
2.2912645;0.15963988;0.48574254;0;2.347620863;2.2111027;0.0847523;0.30091625;0.02192821;2.211165763
2.3919022;2.7742524;3.788573;0;5.269815736;2.15951;2.535738;3.4795957;-0.20638214;5.023127606
1.206395;0.25088176;0.9617167;0;1.563083352;1.0025022;0.06562914;0.5570583;-0.14321731;1.291969587
2.1096966;0.5387375;2.9033587;0;3.629125181;2.1347544;0.5141879;3.0006552;0.12300062;3.595264725
2.6967034;0.05797143;0.23765495;0;2.707775801;2.683326;0;0.03259303;-0.02845711;2.711981048
2.595281;0.12014385;3.4661477;0;4.331754597;2.5697606;0.05127186;3.447568;0.15833628;4.141899
2.7674396;0.7596098;0.6111282;0;2.934144963;2.682204;0.7133111;0.5006353;0.05273542;2.767489168
5.03481;17.55501;15.10175;0;23.69790161;5.0208344;18.60331;16.332157;0.91845894;24.34082199
2.3807695;0.08598696;2.0749998;0;3.159284941;2.337834;0.04462472;1.8988987;0.08122798;2.930959838
7.081134;10.838961;30.79438;0;33.40537942;7.0561204;11.04597;28.582159;-0.45919323;31.903463
1.3462044;0.063201584;0.2130295;0;1.364420131;1.1932535;0;0.00212651;-0.18018992;1.373445315
1.4565911;1.2080348;0.8796347;0;2.086806871;1.2896832;1.0006002;0.6909925;-0.17590272;1.948458545
2.4782891;0.10610452;1.0161988;0;2.680640788;2.443949;0.00358971;0.8751445;0.08429753;2.511618011
1.0405315;0.2587427;0.20648724;0;1.091920587;0.8459994;0.10595813;0.08508991;-0.21226522;1.069109665
1.7897993;0.7119497;0.20309189;0;1.936878991;1.6983573;0.60184145;0.000538684;-0.13288817;1.934729156
2.6129975;0.33145976;6.2220936;0;6.756631578;2.6737735;0.24955037;6.419045;0.25625643;6.701866796
2.1595528;2.5844855;0.19960146;0;3.373881198;2.04473;2.3938348;0.05343162;-0.27185255;3.420538111
1.5561591;0.03237094;2.3425333;0;2.812497339;1.4988427;0;2.29773;-0.07152335;2.814895835
6.2463446;0.40584975;1.8300357;0;6.521546254;6.035845;0.2792427;1.4581237;0.23087028;5.984877951
1.1646942;0.16157813;0.39106563;0;1.239174079;1.0013069;0.08081098;0.18945533;-0.1823347;1.20460631
2.5276287;1.6558914;2.172267;0;3.721508712;2.42065;1.4365822;2.3816519;0.10368364;3.583534907
1.2229791;0.14728034;0.64788455;0;1.391805938;1.0530432;0;0.46334103;-0.1228256;1.273297195
1.5454782;0.24151225;0.9865946;0;1.849378257;1.3951766;0.10346519;0.8511208;-0.03579605;1.673364188
1.7720373;0.042904582;0.8497876;0;1.965730389;1.6138638;0;0.6164208;-0.05576044;1.783339951
1.1804587;0.11124506;0.9979458;0;1.549759344;1.0012836;0;0.50924176;-0.19323379;1.316575242
4.537762;19.216265;10.626386;0;22.42267165;4.537904;19.453438;10.102041;0.4026034;21.98221411
1.6748964;0.13598569;1.1937299;0;2.061252321;1.5157961;2.68E-05;0.90003675;-0.057592694;1.820460803
3.3049734;5.9209723;0.48245645;0;6.798053131;3.2368026;5.722888;0.64950204;-0.13812257;6.744951691
4.831038;3.014769;10.712699;0;12.13217541;4.621639;2.715109;10.766078;0.47294545;11.55368331
7.4863143;13.551593;52.13095;0;54.38130674;7.4942904;14.746751;50.39594;0.50894463;52.53237721
0.844565;0.045219827;0.01200064;0;0.845859851;0.61758107;0;0;-0.2818472;0.89942827
2.371433;4.057818;1.3097616;0;4.879042615;2.059452;3.8792386;1.2523562;-0.1276017;4.694682902
1.5049899;0.33742252;0.52553153;0;1.629426876;1.3592093;0.12355717;0.18007909;-0.10786347;1.484506043
4.1480007;0.8307497;1.9804082;0;4.670981857;4.0500283;0.753635;1.5866835;0.3973512;4.01719968
2.0649326;1.314659;2.7701495;0;3.696755764;1.9769683;1.1240435;2.5738316;0.00251406;3.432087308
7.1437173;49.525772;18.434616;0;53.32607107;6.949151;49.93808;17.746973;1.1452386;52.30621212
1.7002224;0.08669486;0.69432694;0;1.838576109;1.5340122;0.07933304;0.7507362;0.18489218;1.524813059
1.4322934;1.4790856;0.32642037;0;2.084636384;1.2105643;1.6303976;0.30269572;-0.01369167;2.066808071
1.867478;0.57607174;1.8389757;0;2.683498529;1.7063127;0.6714049;1.6187296;0.05117461;2.394755292
2.1733565;1.712566;0.26694852;0;2.779860121;1.9187068;2.054992;0.14091264;0.07507922;2.739931309
2.3170996;1.180055;0.53128946;0;2.654006189;2.1433208;1.2326312;0.2004167;0.05521262;2.425386215
2.203476;0.02058437;4.693763;0;5.185281217;2.2205205;0.07169022;4.771499;0.12924834;5.134120684
3.8056574;1.003886;3.3667064;0;5.179336572;3.6802375;0.9707212;3.4464993;0.4687964;4.665870593
1.6182288;0.04205647;1.5083743;0;2.212606206;1.3859727;0;0.9925386;-0.0464443;1.75115929
2.0617154;0.1174839;0.48708582;0;2.121726998;1.8909767;0.06916662;0.43531412;0.17081793;1.770850241
1.6175667;0.10139642;1.4081001;0;2.146986063;1.4361643;0.03074938;1.2195903;0.08500398;1.799382902
0.9483161;0.049164254;0.21151529;0;0.972861381;0.6988139;0;0;-0.0185866;0.7174005
2.2891276;0.09570679;2.5517428;0;3.429381326;2.0967586;0.02265739;2.491794;0.12901615;3.127661194
1.4727817;0.46585897;0.07329368;0;1.546441877;1.2274476;0.2065644;0;-0.07323071;1.31793809
2.6050923;1.4833399;0.5936688;0;3.056017964;2.3982608;1.5362298;0.35499176;0.04665945;2.823475741
1.1899648;0.1459629;0.86439294;0;1.478004245;0.9969547;0.01525374;0.90073407;0.15400183;1.189677155
2.4259822;1.416454;1.8296756;0;3.352528057;2.2321453;1.2786955;1.5847994;0.01963671;3.001807309
2.5604339;3.2111201;5.606118;0;6.949508838;2.642504;2.992351;5.597727;0.07462876;6.800801369
2.324726;0.7275852;1.3671886;0;2.793373564;2.117933;0.6190897;1.0985357;0.02847775;2.436414323
3.2207236;0.8785602;2.7480998;0;4.324000583;3.082082;0.8538579;2.559027;0.22269094;3.873273166
2.3228428;0.32377747;0.5005767;0;2.398125842;2.161944;0.34917298;0.3729761;0.10853914;2.112954682
2.7032597;0.21910527;5.2574296;0;5.915757443;2.576526;0.26312613;4.7144237;-0.06810949;5.447097537
2.6575284;1.5289724;1.8027202;0;3.556685805;2.45478;1.3433609;1.4359038;-0.0804398;3.225655703
2.943084;3.868566;7.42049;0;8.870807075;2.7136195;2.84537;7.553819;-0.08688031;8.60275036
2.0267599;0.017407421;2.9100637;0;3.546340289;1.9506983;0;3.2166333;0.16180775;3.600100495
2.4120893;0.9681598;4.032816;0;4.797823786;2.3405843;0.8667613;3.494151;-0.09802821;4.392059093
1.284581;0.18830131;0.07047195;0;1.300219991;1.1296049;0.0670384;0.01521421;-0.1358949;1.26758958
2.038261;0.64090544;0.37122747;0;2.168658;1.948091;0.58867186;0.16851595;-0.06770299;2.109758506
1.0687016;0.20094717;0.8396445;0;1.373865263;0.8614107;0.03420942;0.366143;-0.22303417;1.159655425
2.2475734;0.6240998;1.4683965;0;2.756315481;2.139803;0.4353225;1.346235;0.02965629;2.535613917
2.8638647;0.8719261;3.0827389;0;4.297121742;2.7285326;0.9060674;2.8198895;0.08374323;3.943368027
2.766266;0.050035294;0.29130423;0;2.78201173;2.6159439;0.004679663;0.12154115;-0.001120183;2.619890245
1.0259851;1.214066;0.17515896;0;1.599150505;0.8292911;0.49156052;0;-0.5096847;1.473715547
13.480205;8.1615715;49.93228;0;52.35990606;13.539049;8.843059;51.07516;1.9240701;51.64996754
2.185999;1.1070753;1.0655495;0;2.672003571;2.097068;0.89182997;0.56578857;-0.14178014;2.489794535
2.3648236;3.4491704;0.67017883;0;4.23536383;2.344949;3.1717823;0.33310482;-0.27549246;4.234020923
3.021542;1.8398663;5.3910804;0;6.448144845;3.0208173;1.8671771;5.331641;0.195031;6.211066348
1.1255434;0.028633716;0.47652182;0;1.222595959;0.9235569;0;0.21245722;-0.14852299;1.096201954
1.5300275;0.10903215;0.2809509;0;1.559424756;1.3676084;0.000317821;0.23589207;-0.088452294;1.47625556
2.3373556;0.1300674;0.75233096;0;2.458892149;2.2488823;4.74E-05;0.64958203;0.024901768;2.315916126
2.731608;0.10789924;0.14059636;0;2.737351247;2.611752;0;0.0938478;-0.0464653;2.659902867
0.9791056;0.17298134;0.019089866;0;0.994451981;0.7778493;0;0;-0.30528852;1.08313782
2.5723243;0.571524;1.1119509;0;2.860057131;2.4677684;0.40401182;0.87671036;0.04665896;2.603195278
1.5188427;0.18159531;0.36185554;0;1.571877678;1.3608303;0.10515312;0.2611858;-0.06212342;1.451776005
2.00713;0.032135155;3.6431568;0;4.159590722;2.07326;0.02351233;3.5775993;0.02580219;4.109191959
2.057085;0.05152026;2.119838;0;2.954313149;1.9238088;0.02194577;2.0412366;0.02824431;2.776781318
1.7239152;0.9841899;1.1339098;0;2.286102537;1.6114461;0.85255814;1.0169058;-0.0314709;2.118984091
8.107782;4.4454603;25.247118;0;26.88708265;7.9960442;4.812922;23.453493;0.020213656;25.22195889
2.474109;1.0534744;1.5746909;0;3.116195611;2.3961048;1.1514231;1.3623348;0.0291351;2.958012281
2.3897586;1.1840231;2.5643024;0;3.699797787;2.142692;0.8639076;2.211098;-0.15744323;3.355320606
3.2727711;1.1714225;17.550413;0;17.89134589;3.4543118;1.1543505;17.85259;0.27644843;17.94386344
1.7096765;0.9902406;1.1163663;0;2.26932675;1.5814536;0.7951585;0.95737165;-0.03339129;2.045810979
1.19025;0.092386395;0.69129443;0;1.379535537;1.0141088;0.08651103;0.4581599;-0.1160412;1.232200378
2.026937;1.1398605;0.94582176;0;2.510445053;1.907949;0.98436064;0.7791777;-0.07711116;2.36104486
2.9987898;2.6779633;3.954493;0;5.639347709;2.9503865;2.496892;3.582625;-0.02393717;5.294084421
0.8712752;0.06275492;0.20506522;0;0.897279443;0.71151173;0.00327268;0;-0.2776057;0.989124956
2.3497825;0.3973252;2.5136485;0;3.463780289;2.2478788;0.10480367;2.4843738;0.0712856;3.280737086
1.8447566;0.26768875;1.5228546;0;2.407045972;1.7038287;0.188333;1.3374416;-0.03348369;2.207708055
0.91538835;0.25167876;0.033238996;0;0.949938346;0.7847529;0.08546898;0;-0.31994045;1.109333926
1.2159041;0.03106472;1.01631;0;1.585015398;1.0440923;0;0.801883;-0.12509821;1.44158789
1.6199348;0.14743295;0.29246512;0;1.652713247;1.4689478;0.0208154;0.31492838;0.00687716;1.495594405
3.842607;4.1724815;3.681955;0;6.762545604;3.641524;5.156469;3.4636273;0.42633638;6.774120804
1.9390633;3.1523223;0.8148421;0;3.789600244;1.8135743;2.7658648;0.74502385;-0.2894123;3.679710277
1.5810313;0.53221637;0.32973844;0;1.700482777;1.4062601;0.42963877;0.02674128;-0.08651451;1.557185118
13.205527;45.510082;7.789519;0;48.02322473;12.545255;44.258686;10.661374;1.521473;45.70012804
3.1811643;5.4321623;3.6370952;0;7.270258252;3.0370111;5.211706;3.8790867;0.01776852;7.153886064
1.5723704;1.8985456;0.5002136;0;2.515360355;1.4861994;1.6168039;0.3828007;-0.264262;2.493472596
4.906451;3.5353565;3.4145238;0;6.944852754;4.82352;2.4610157;3.6321065;0.19971278;6.320650791
3.0583518;0.28335318;6.633495;0;7.310065709;2.7471712;4.07E-06;6.2472525;-0.1171119;6.941708108
3.70644;0.29918858;16.942421;0;17.34568651;3.7516243;0.20576155;17.757328;0.39332435;17.75715004
1.0863817;0.118611135;0.9630286;0;1.456611782;0.89450216;0;0.72380227;-0.02151464;1.172176989
1.9019319;0.12753098;0.56614804;0;1.988500115;1.77985;0.14614516;0.42793316;0.07177214;1.764624119
0.78507525;0.3814934;0.032644227;0;0.873467806;0.56448615;0.07174126;0;-0.1781666;0.747193332
1.1314138;0.048714537;0.28348657;0;1.167405212;0.89859474;0.03015415;0;-0.02090303;0.920003569
3.462078;1.895393;7.086815;0;8.111809018;3.1639843;1.5038487;7.0022736;0.10719138;7.722508048
1.9221172;0.43536142;0.7435486;0;2.106404191;1.7798066;0.337792;0.70579517;0.12793596;1.816276423
1.6296773;0.14934519;1.0412594;0;1.939683795;1.477978;0.05884661;0.8311204;0.11635496;1.580301461
1.0775914;0.025367966;0.066737935;0;1.079954032;0.89069194;0.05474348;0;-0.06799583;0.960368499
2.6623182;2.0518625;2.0491347;0;3.936626847;2.5954387;2.0495713;1.4895539;-0.07294293;3.70003755
1.7069933;0.1647152;0.1929634;0;1.725743926;1.5941759;0.03014858;0.0682836;0.08740497;1.508517455
2.411435;1.5946003;0.32824737;0;2.909555844;2.3096526;1.4358704;0.35008642;0.0107746;2.731264685
1.8466302;0.095841974;2.2057626;0;2.878301136;1.6933361;0.02970748;1.8353566;-0.05000462;2.547363932
2.3522863;0.07300952;1.1944056;0;2.639163876;2.2453878;5.85E-05;1.0342538;0.14794195;2.324192209
2.0916831;0.91857016;1.4270769;0;2.693595702;1.9602785;0.78883845;1.2504351;0.07511377;2.380195953
1.6207306;0.041858684;0.5145278;0;1.700958166;1.4536664;0.08862659;0.45808837;0.10233448;1.424376242
1.9159781;1.0264388;0.72323996;0;2.290769462;1.8590826;0.5980322;0.4804767;-0.01450313;2.02564422
3.7066476;2.0675325;0.48363185;0;4.271747515;3.65091;2.2009962;0.9184971;0.2706163;4.090251162
1.7144204;0.373414;2.0167985;0;2.673228668;1.6372579;0.31026095;2.0078933;0.10510794;2.504204382
1.2959658;0.12573878;0.34417546;0;1.346771823;1.1223917;0.17055999;0.26714852;0.1087387;1.05754693
3.6967342;0.7306345;3.852778;0;5.389208554;3.6644688;0.78549004;3.7752573;0.32559258;4.993983895
3.4916053;1.1260157;1.6135447;0;4.007835504;3.493539;0.88773525;1.5294311;0.2690901;3.64652583
7.085104;43.574875;14.308515;0;46.40799534;7.127472;45.758102;17.24705;1.9977942;47.41946482
4.465233;0.59328884;2.6609654;0;5.231733389;4.373593;0.5776027;3.3224015;0.70478725;4.817919725
2.1956015;1.3327824;2.3991668;0;3.5146801;1.8930101;1.3803747;1.8798693;-0.11317407;3.116976683
3.3077424;0.2648258;2.2022612;0;3.982618094;3.1896093;0.06004006;1.916402;0.18188259;3.539650551
4.787189;1.207474;4.0604963;0;6.39240191;4.7198324;0.9656413;3.6923738;0.3662134;5.703622288
1.8867615;0.04983179;1.5552789;0;2.445658321;1.7790867;0.001032296;1.2924721;0.085080221;2.113927437
3.081934;0.42548028;1.9564242;0;3.675179764;2.8983657;0.34682575;1.9513116;0.23725359;3.273932647
2.3131957;0.116604134;0.9256312;0;2.494246176;2.196773;0.0871589;0.76036155;0.13104473;2.195230829
2.2400854;0.48697725;2.1112452;0;3.11648612;2.009349;0.39803922;2.2395673;0.13984677;2.895211766
3.009593;7.775435;4.4068046;0;9.43053372;2.9892106;7.871732;4.2959776;0.13667126;9.316104429
1.7646468;0.48162234;2.2629128;0;2.909761631;1.6584802;0.534328;2.297168;0.10539309;2.777841865
3.3260493;0.39814636;3.7304041;0;5.013685193;3.2450213;0.23359805;3.5014813;0.22916482;4.550490249
7.201333;0.66553885;42.942905;0;43.54762024;7.1773705;0.97816706;44.51878;0.66271615;44.44153233
7.5742383;0.5248325;53.434124;0;53.97082677;7.6940374;1.0730783;53.93499;0.05538742;54.43619775
1.0241596;0.06722611;0.24723224;0;1.055720615;0.8229183;0;0.04515714;0.05181329;0.772343064
4.195047;1.5677311;5.132835;0;6.811915683;4.1055975;1.3304193;4.5115466;0.20963009;6.033766347
3.0376189;0.48201576;2.709797;0;4.099081306;2.8833668;0.38385263;2.0708835;0.06352038;3.507152584
1.6374793;0.9874573;0.45091844;0;1.964621545;1.5060922;0.87413335;0.32185158;0.05965423;1.711224441
1.7501577;0.04571479;0.7891843;0;1.920404561;1.6076417;0;0.61752886;0.14708988;1.575075538
2.9024227;5.0649467;1.2474446;0;5.969410409;2.8152707;5.3102107;1.0435305;0.16427419;5.935975206
2.0854003;3.9850638;0.8142303;0;4.570842251;2.0828776;3.5472004;0.8083579;-0.09328362;4.285473056
2.3120816;1.1770766;3.2911816;0;4.190836071;2.243459;1.3900383;3.472964;0.24000618;4.12196513
2.61092;2.3861024;4.313116;0;5.577934881;2.5421624;2.3900206;4.073282;0.07518832;5.288244759
2.2620134;0.07312757;1.663686;0;2.80889718;2.145142;0.0332202;1.6510874;0.18894407;2.518236638
3.1455913;3.094535;2.8883765;0;5.273861043;2.988893;2.8523524;2.8797705;0.17873967;4.857377258
2.4763267;1.5169334;2.5004685;0;3.832182614;2.3528697;1.6746892;2.2618673;0.09026605;3.578061011
2.8138404;0.55024403;8.89927;0;9.349731163;3.0030007;0.43585706;8.522464;-0.01481971;9.061386861
1.9853528;0.81859964;1.0886308;0;2.407664455;1.866949;0.7878547;0.8956682;0.13401742;2.081481423
2.051152;5.47578;4.3120093;0;7.265315915;2.3138506;5.7695303;4.399727;0.27613965;7.339566631
3.571765;0.30837327;2.7467659;0;4.516339469;3.5022511;0.07628635;2.3004775;0.22773673;3.963179531
2.1960347;1.5349824;2.4911668;0;3.658503984;2.0896573;1.5092112;2.23788;0.04778437;3.365790438
1.8537326;0.9201131;0.58972824;0;2.151908935;1.7389741;0.6352754;0.41485977;0.04646615;1.850825178
1.0154389;0.11960737;0.37853357;0;1.090279664;0.86579949;0.00029349;0.3489213;0.14516196;0.788301974
2.916059;0.11923526;5.279391;0;6.032378177;2.6312084;0;5.2792907;0.15911086;5.739547287


==> datarandomSensorSim4BranchConf.csv <==
1.6962731;0.20100065;0.9941904;0;1.976400324;1.2922194;0.07600888;0.23794574;0.04935464;1.266786121
1.9831083;0.7305199;0.80398726;0;2.261144261;1.999357;0.6168084;1.0231913;0.04935464;2.279765677
7.042789;3.1209915;20.664366;0;22.05351416;6.5978174;2.35787;21.196548;1.0956231;21.22890136
1.898467;3.3261964;0.41587207;0;3.852364082;1.812648;1.7114587;1.3335106;0.09647532;2.730720141
2.7835295;0.31031486;2.069059;0;3.48214545;2.0951886;0.22662176;1.9922228;0.04935464;2.850666804
5.3185062;0.18569496;2.96852;0;6.09369361;3.4704783;0.3269316;5.2064824;0.5042273;5.761438098
3.5361567;0.4896124;3.778589;0;5.198255413;3.195735;0.85265213;4.6023474;0.5947361;5.072832994
1.6474211;0.3854755;1.1103029;0;2.023699625;1.5043417;0.635664;0.7039894;0.04935464;1.729047381
0.70467526;0.072106935;0.044401716;0;0.709745126;0.70689976;0.30853567;0.34538922;0.04935464;0.79574609
2.8716621;1.1602982;1.2525964;0;3.340917968;2.4640956;1.337991;2.2382023;0.04935464;3.538337735
1.2926451;0.56181043;1.6619477;0;2.179135717;1.5741771;1.1092023;1.0680954;0.04935464;2.152733248
1.4992882;0.15969828;0.7389372;0;1.679105962;1.2435251;0.14825955;0.4413877;0.04935464;1.278485211
1.1501936;0.08339213;0.13257733;0;1.160808474;1.007501;0.22066586;0.17875126;0.04935464;0.997404024
1.6910833;0.35856086;3.3696434;0;3.787192266;2.175816;0.95651484;2.600954;0.07717762;3.446181234
1.4723512;0.07009555;0.0674244;0;1.47556006;1.4866165;0.23528837;0.56769603;0.04935464;1.559268379
3.0626025;2.724393;0.7890103;0;4.174253052;2.6717277;1.7405546;3.3524551;0.15192524;4.474803023
1.7382326;0.7721055;0.44426897;0;1.953195943;1.8591216;0.6119832;1.0776622;0.04935464;2.184971294
4.006903;8.9825735;8.38435;0;12.92436549;5.0027223;8.515706;10.8815565;3.2782085;11.41712242
1.3153971;0.026537685;0.48467794;0;1.40210074;1.4161803;0.10206281;0.51021045;0.04935464;1.459385948
3.2179594;0.1334498;5.4766793;0;6.353509873;2.773307;0.5136224;5.292926;0.54936326;5.448145
1.6435734;0.40508726;2.2423909;0;2.809581136;1.2287581;1.0017169;0.4705649;0.04935464;1.604342594
2.0538027;2.575456;3.2451606;0;4.62408331;2.4317658;2.1804388;2.2101276;0.08090297;3.862758054
2.507269;2.0486054;3.6849654;0;4.905318738;2.8430333;4.509549;2.7883503;0.48293123;5.533194427
1.5524081;0.099772654;0.6601833;0;1.689901619;1.769496;0.64267665;0.89662325;0.04935464;2.035851015
1.039364;0.03778958;0.18683995;0;1.056699931;1.0522349;0.02538462;0.18681857;0.04935464;1.019637335
1.7368053;0.04398374;0.031676944;0;1.737650899;1.2369407;0.12372754;0.3464007;0.04935464;1.241119786
1.4065671;0.48089063;0.4002449;0;1.539442362;1.6045237;0.559596;0.73673236;0.04935464;1.802784274
1.7795284;0.94576466;1.3040937;0;2.400385906;2.1418033;0.7863133;1.664697;0.04935464;2.774972905
2.2507758;0.58962715;3.7260182;0;4.392819539;2.8589895;1.4287676;3.9350052;0.11662631;4.952837541
2.0621054;2.249038;3.1335413;0;4.373732009;2.614285;2.0155914;3.2376797;0.14142235;4.482392589
2.335414;0.08897525;1.5039349;0;2.779189689;2.3529546;0.27456936;2.0059962;0.04935464;3.054804576
3.3922582;0.45727986;0.90173554;0;3.539724219;2.46555;1.3695601;2.0353608;0.04935464;3.428766298
2.0225775;0.98332566;0.1660283;0;2.255064188;1.6578487;0.6365691;0.96096456;0.04935464;1.969837133
2.0916362;0.9318644;4.439118;0;4.994905592;2.2251034;0.88589716;2.7468467;0.0834407;3.56087895
2.1465166;0.30939898;2.7727947;0;3.520177793;2.0056944;0.7201857;1.6869733;0.07749898;2.640470185
1.9263581;0.30616957;3.5672119;0;4.065660595;2.6503315;0.6315249;3.7951007;0.11185228;4.559964292
1.9206481;0.3330264;2.1458802;0;2.899068392;2.3702168;0.40874723;2.3266015;0.04935464;3.296998079
0.9065741;0.27829865;0.267958;0;0.985458384;0.6840579;0.16391185;0.367464;0.04935464;0.744264977
3.0458536;0.9667278;3.2388074;0;4.54990771;2.700953;1.5068408;2.4079137;0.1300403;3.789623549
3.044827;1.1864697;0.15444745;0;3.271473036;2.5501792;2.4752111;1.7487588;0.04935464;3.911483817
1.7227021;0.3266056;2.175748;0;2.794325161;1.8739197;0.75605595;1.6921817;0.04935464;2.586299842
3.7074754;3.08461;1.1343163;0;4.954479404;2.9116123;1.5950487;2.8281689;0.22721426;4.13400184
3.0647767;1.1927601;3.7772665;0;5.008320586;2.9879577;0.95740855;4.5068502;0.41848177;5.072986255
2.6948814;5.897819;5.4766836;0;8.487680365;3.2990868;5.1713;4.0235953;0.33842552;6.997488639
1.3636913;0.15550603;0.75377834;0;1.565892037;1.0525687;0.6113926;0.16925932;0.04935464;1.17960854
1.9767486;0.3036748;1.5511066;0;2.530945495;2.3514998;1.6077623;1.634499;0.04935464;3.234855753
1.58141;0.044567127;0.60973483;0;1.695470548;1.6154134;0.15285793;0.66031045;0.04935464;1.702483221
4.4986343;2.6785345;3.2047281;0;6.138610578;3.483877;0.89997876;5.713519;0.79340637;5.958753291
1.6943718;0.098450065;0.8064641;0;1.879088225;1.7421399;0.33903006;0.8488846;0.04935464;1.91802887
1.2373564;0.43697333;0.49071005;0;1.400997111;1.2047933;0.48599163;0.20162006;0.04935464;1.265318479
2.2211163;0.06812728;0.37337515;0;2.253310442;2.246369;0.19030869;1.3938822;0.04935464;2.601173358
1.7211514;0.1542932;0.47054526;0;1.790972187;1.1003829;0.44866902;0.14204098;0.04935464;1.147441941
4.9317074;1.1360005;7.4077888;0;8.971486494;4.61336;1.896218;9.641952;2.6566472;8.199041243
0.8419482;0.45159483;0.12604514;0;0.96369188;0.76815236;0.45366746;0.1924239;0.04935464;0.863278457
2.1381989;1.8431284;4.362656;0;5.196324105;2.9953566;3.149442;3.1274297;0.5171628;4.837457878
5.3607306;9.197338;22.385147;0;24.78756271;6.5396495;9.884969;20.739262;1.5935233;22.29364095
1.9056062;0.16804561;2.433721;0;3.095573004;2.0299187;0.62739366;1.8514891;0.04935464;2.768837089
2.4312057;1.1246251;2.069243;0;3.384864748;1.6737852;0.7150319;1.1888354;0.04935464;2.124618019
1.5626764;0.098343745;1.1040503;0;1.915869538;1.5108496;0.20157716;0.59271574;0.04935464;1.586069407
3.5828228;1.7792226;7.3096433;0;8.332654886;4.2033076;2.0680318;7.4032145;1.6550741;7.105755498
1.0971122;0.29624957;0.8208694;0;1.401872162;0.8165486;0.2692522;0.18883887;0.04935464;0.830934223
2.1577022;0.7263387;0.16970947;0;2.28299102;1.9491057;0.59977114;0.93106186;0.04935464;2.192433628
2.4672546;0.2575033;3.5991483;0;4.371215128;2.4380944;0.36869934;3.176724;0.17952508;3.841894928
4.111852;1.3395942;3.0319312;0;5.281519317;3.1871781;0.5496245;3.9169235;0.17251244;4.907101821
1.9694277;0.29776037;2.4386199;0;3.148678091;2.3633435;0.43623042;2.0903237;0.04935464;3.135789415
1.6261845;0.5204553;0.05912077;0;1.708462763;1.5684946;0.2698649;0.49856654;0.04935464;1.618449596
2.9315155;0.20295082;5.7398553;0;6.448326219;3.5650725;0.5634507;5.6762533;0.807327;5.919267246
0.94799155;0.06956328;0.22310813;0;0.976373016;0.9305951;0.28597265;0.04833179;0.04935464;0.925388177
6.32195;1.5884635;24.901518;0;25.74054908;6.544607;5.72102;23.48196;1.0286263;24.0106308
3.0224354;0.24257407;0.41577205;0;3.060526805;2.3076842;0.46224245;1.7360865;0.04935464;2.875208709
1.7604003;0.34295192;1.771338;0;2.52076646;1.9564928;0.30745494;1.5829451;0.04935464;2.486016695
1.7195462;0.65329397;1.434344;0;2.332589732;1.3903992;0.86782193;0.52470905;0.04935464;1.671588248
1.7776616;0.062143996;2.3306832;0;2.93189816;1.821943;0.4235695;1.4849713;0.04935464;2.338955888
1.6211287;0.4410692;2.0436053;0;2.645547755;1.4700358;0.5613677;0.6983325;0.04935464;1.672216511
1.7682757;0.16572592;1.7474587;0;2.491560944;1.7269968;0.36957383;1.0923964;0.04935464;2.027285112
2.5564938;0.34711394;0.43741128;0;2.616768477;1.5547347;0.58130324;0.6503646;0.04935464;1.733364507
2.1798763;0.10404027;1.5455176;0;2.674193283;2.3173852;1.0349627;1.6681334;0.04935464;2.987764224
1.7621238;1.2494524;2.7046688;0;3.461422382;2.2874942;1.7574526;1.8639579;0.04935464;3.385118887
0.72847176;0.011346839;0.20351613;0;0.756451367;0.73845893;0.12096249;0.22472861;0.04935464;0.731962494
1.2533436;0.10839377;0.14155127;0;1.265960565;1.3990651;0.31439996;0.44643325;0.04935464;1.452488606
0.64076895;0.022644378;0.058544114;0;0.643836181;0.6917132;0.00388598;0.2701657;0.04935464;0.693256804
3.8203435;0.9547353;14.242242;0;14.77660317;4.44992;2.4741375;11.376406;-0.76409274;13.22787057
1.8134509;0.94924605;1.6543032;0;2.631803813;2.2137537;1.7339672;1.7610586;0.04935464;3.268577711
1.9604461;0.22064713;1.7983564;0;2.669479314;1.4463984;0.84866524;0.8031242;0.04935464;1.810029533
2.7025604;4.6595807;1.5967326;0;5.618280877;3.2766771;4.344207;4.640983;0.86507916;6.286666814
2.1852975;2.0074487;5.3448925;0;6.113366608;3.5036304;3.9174957;5.3625283;1.0838844;6.424704569
1.7316895;0.12354886;1.2151879;0;2.119125876;1.961929;1.6520255;1.1639104;0.04935464;2.767210835
0.7630134;0.0722049;0.12121683;0;0.775948784;0.7566897;0.3136508;0.2363514;0.04935464;0.803181641
7.0954256;0.57256055;40.27845;0;40.90264569;8.050962;9.444582;33.69224;-1.0383772;36.94360181
0.9919515;0.031244729;0.35427567;0;1.053781411;0.9914411;0.10612303;0.13340901;0.04935464;0.956635179
4.3839808;0.6926146;5.5700264;0;7.12209216;3.076364;0.50183964;4.928363;-0.08899441;5.920342483
6.2849736;0.7779571;0.9205365;0;6.399491999;3.706079;1.0924381;3.993646;0.20148373;5.3552825
1.8153896;0.061391477;0.5110457;0;1.886948865;1.6507621;0.02156793;0.7400092;0.04935464;1.759814866
3.2086115;0.3888021;0.9780554;0;3.376825017;2.372209;1.6078542;1.559904;0.04935464;3.213446481
2.19675;0.14291404;4.5349345;0;5.041008421;1.2307993;0.03953245;0.9830135;-0.48495615;2.060629109
2.697119;1.0915693;1.9760834;0;3.517226186;2.6257236;1.1638173;2.0499604;0.04935464;3.479275799
2.3434446;0.06733255;0.29056245;0;2.362349001;2.325632;0.31391683;1.1689132;0.04935464;2.57237495
1.8877114;0.08470011;1.555938;0;2.447768677;2.0877664;0.3815618;1.1949711;0.04935464;2.386279544
2.7214673;0.22001034;1.984785;0;3.375523709;2.409426;0.48208433;1.6666402;0.04935464;2.91972409
1.5074838;2.0709;1.4586074;0;2.94765496;1.0931989;0.98032063;0.20759101;0.04935464;1.433617511
3.8471358;1.6240634;2.9219766;0;5.096663913;3.5205355;1.0568649;4.371943;0.24710369;5.464727822
2.7354934;4.8846035;2.460187;0;6.115128418;3.341451;2.9557602;3.3350554;0.4271288;5.142827005
2.1270535;0.53426856;2.399255;0;3.250572879;2.2898538;0.43331373;1.8724298;0.04935464;2.94015779
2.4173484;0.057651427;0.9230728;0;2.588234991;2.5837586;0.3264048;1.6279676;0.04935464;3.021903588
1.2977747;0.5713963;0.6857668;0;1.575115554;1.2333066;0.5168062;0.15207082;0.04935464;1.296475718
3.401876;0.16150264;1.7445195;0;3.826511689;2.5113206;0.5366641;1.9469504;0.04935464;3.173277106
2.1552887;5.818855;0.24543488;0;6.210038742;1.8725014;2.0074782;0.91166615;-0.62529594;3.517935804
0.92418194;0.2329444;0.1107853;0;0.959504421;1.0130427;0.3317894;0.10139164;0.04935464;1.021448789
1.2803885;0.40473717;0.5069289;0;1.435334037;1.343302;0.45063186;0.25031653;0.04935464;1.389460046
1.4248819;0.04453293;0.16958983;0;1.435629591;1.3427222;0.06037352;0.2743557;0.04935464;1.322439411
0.8005843;0.24762864;0.09780543;0;0.84369489;0.78724796;0.39432567;0.32224506;0.04935464;0.888245468
1.809731;0.23912789;2.2614622;0;2.906289683;1.1054957;0.22039938;0.38243684;0.05284329;1.137515717
1.3394065;0.93010473;0.14852901;0;1.637426471;1.1871274;0.6195493;0.18053705;0.04935464;1.301832403
1.6785644;0.2572977;0.3828021;0;1.740780859;1.5115148;0.41777202;0.4539306;0.04935464;1.583208817
1.2639279;0.8186399;0.2514456;0;1.526731775;1.1192102;0.4512958;0.15455022;0.04935464;1.167273956
2.6045384;0.11120138;0.53551126;0;2.661345211;2.5197387;0.74109304;1.6024909;0.04935464;3.027377245
1.6818153;0.05749745;0.22967228;0;1.698398662;0.91825134;0.25233823;0.21055028;0.04935464;0.925935843
1.3783785;0.22425972;1.237015;0;1.865589939;1.2147272;0.18451482;0.35153797;0.04935464;1.228607344
2.1817794;0.8383492;1.5480081;0;2.803447843;2.0764287;1.115021;1.2501158;0.04935464;2.618531694
4.437913;5.5181956;18.264254;0;19.58898999;5.7220497;3.1580136;16.835268;0.3625497;17.69682879
1.817899;1.5937762;1.0817003;0;2.648576012;2.0408976;1.494246;1.288229;0.04935464;2.789230937
3.8573072;0.097156055;5.45137;0;6.67874936;3.7870107;0.62408596;6.0917897;0.619744;6.580313991
2.8378258;4.078293;3.5864098;0;6.127647535;2.5517604;2.7600691;2.2546399;0.01021867;4.373029401
1.3056705;0.08225736;0.08512854;0;1.31102578;1.1884232;0.26748955;0.18468678;0.04935464;1.18272067
1.4205484;0.19335233;1.215733;0;1.87972062;1.3983672;0.22809121;0.5656336;0.04935464;1.476226494
1.8756809;0.22152033;1.4794276;0;2.399157377;1.7783363;0.21628657;1.1741593;0.04935464;2.092586054
4.283956;5.4686403;4.9839873;0;8.549762286;2.8383381;3.058394;3.0027447;-0.5742608;5.714923477
1.6582671;2.076404;1.2869622;0;2.952553988;1.6144259;1.2201037;0.84999156;0.04935464;2.145527971
0.893344;0.30763853;0.47865966;0;1.059160062;0.7290805;0.3741247;0.32117897;0.04935464;0.83080648
1.6393716;0.9684645;0.42029092;0;1.949899276;1.9490547;1.0126956;1.0147908;0.04935464;2.370183946
2.18343;1.0298324;0.67217934;0;2.505942218;2.0930734;0.5984616;1.3883795;0.04935464;2.532642684
3.667998;0.9812342;9.213084;0;9.964835507;4.5775914;1.1829401;10.704704;2.1977153;9.504608317
3.5755405;6.90561;7.164479;0;10.57363224;3.358212;2.8485138;6.092102;-0.34175473;7.858757157
4.942419;0.20091921;7.1143446;0;8.664973929;3.7649674;0.7539161;6.6846795;0.6945905;7.014385374
6.933443;17.79368;38.352676;0;42.84408286;7.116912;14.871668;30.103886;-3.0556405;37.37853225
1.58301;0.12754199;0.18468319;0;1.598841925;1.5698433;0.19105543;0.67061734;0.04935464;1.668387419
2.643338;0.20835906;3.6912386;0;4.544875321;2.5239944;0.7323236;2.943935;0.08551172;3.860828213
2.792747;0.27574006;0.36434734;0;2.829879392;1.7630224;0.4268178;0.97846174;0.04935464;2.011666659
2.0138018;0.198707;0.67356485;0;2.132738092;2.173289;0.74873346;1.1910436;0.04935464;2.53953928
2.5376031;0.5633135;2.6600797;0;3.719243956;2.118033;1.2927568;1.4904039;0.04935464;2.845224383
2.3282716;1.3640832;1.1840956;0;2.946804033;2.354403;1.1118307;1.5273073;0.04935464;2.969262358
2.476604;2.0898173;1.9346508;0;3.774092929;2.837979;2.2319536;2.2581997;0.04935464;4.2091906
2.465179;0.17741601;0.3680143;0;2.498803407;1.324383;0.2201712;0.41597298;0.04935464;1.356169891
2.3420165;1.2710346;0.097982824;0;2.666490366;1.8400546;0.9196573;0.94166934;0.04935464;2.213013948
2.042131;0.5044165;0.8592474;0;2.272232629;2.1814022;0.63621914;1.2173392;0.04935464;2.528474889
1.8404133;0.2139375;1.0362086;0;2.122879797;1.8098887;0.3005736;0.9538636;0.04935464;2.018469667
2.228599;0.39585966;1.6997623;0;2.830644847;1.3670468;0.7071746;0.41631883;0.04935464;1.545083893
2.6541789;0.34994945;0.48559886;0;2.720833788;2.045293;0.46524194;1.2659404;0.04935464;2.400600179
1.8926898;0.3917265;0.33092195;0;1.960926737;0.8090357;0.04257583;0.35709733;0.04935464;0.836009674
2.557704;3.21884;4.356741;0;5.990323267;3.5139713;3.2120318;4.709449;0.4563578;6.240212402
2.1660454;2.0662122;3.8660445;0;4.889507706;2.922504;2.1838794;2.7774167;0.13507298;4.450164461
2.445994;0.35851228;2.959089;0;3.85585599;2.2074697;0.5560223;1.9091728;0.04935464;2.921676167
1.7147682;0.042147264;1.7557989;0;2.454594905;1.1948448;0.11109371;0.42326674;0.04935464;1.223103863
3.042958;1.2257009;7.823321;0;8.483294617;4.3447766;1.8796228;7.701112;1.4051878;7.63456837
2.1620858;1.395961;0.18132892;0;2.579961685;1.7179457;1.1471235;0.74423844;0.04935464;2.146350397
1.3797798;0.25008842;0.6453505;0;1.543636545;1.2718161;0.25293824;0.26114517;0.04935464;1.273404123
1.5788696;0.1735384;0.40537205;0;1.639289873;1.0105385;0.34618738;0.26268628;0.04935464;1.050662562
3.585685;0.7978851;1.1088747;0;3.837103159;2.0078998;0.24927889;1.2472763;0.04935464;2.327512992
1.2569661;0.21785322;1.9230497;0;2.30771401;1.274746;0.49265403;0.3336;0.04935464;1.35740558
1.2319176;0.5000847;0.43399566;0;1.398591403;1.428608;0.832189;0.28991076;0.04935464;1.629188656
2.7159579;0.11798241;2.0204926;0;3.387142972;2.2956183;0.40815467;2.0532506;0.0471907;3.059623044
2.1054025;0.9395854;3.3095934;0;4.033478509;2.6939857;2.6966002;2.4663463;0.07258748;4.467464905
1.1224762;0.060215477;1.6689293;0;2.012188791;1.3344082;0.3814392;0.40656212;0.04935464;1.396824417
1.4938717;0.41894215;3.0909953;0;3.458528173;2.1179862;0.7734888;1.9759393;0.04935464;2.948725843
3.450536;7.426077;4.9575295;0;9.572351699;3.8321095;5.469239;4.3692646;0.13649723;7.843985939
1.1068788;0.2164444;0.28498358;0;1.163290375;1.2400736;0.31604037;0.2544557;0.04935464;1.255410378
1.8736318;0.056500375;2.7151713;0;3.299370183;1.9777287;0.90144074;1.7537675;0.04935464;2.743440852
3.0110583;0.39570943;5.389617;0;6.186358335;3.2809994;2.5094986;4.353535;0.59860283;5.402714299
1.0165328;0.04338221;0.6581546;0;1.211770782;1.1358843;0.06716583;0.30086717;0.04935464;1.127618361
1.8716;0.6016524;1.1528842;0;2.279037988;1.9768097;0.59908396;1.2916085;0.04935464;2.38681668
2.362911;1.9191087;2.041019;0;3.664980921;2.6026728;2.8332167;2.2169297;0.04935464;4.390893086
0.9031044;0.09139688;0.072777934;0;0.910630317;0.91452545;0.15397851;0.15460137;0.04935464;0.890840959
1.0535312;0.45830905;0.40971684;0;1.219771726;1.1965423;0.48335847;0.26516515;0.04935464;1.268090404
0.80161244;0.016106553;0.28790894;0;0.851899925;0.70576394;0.04874549;0.31632835;0.04935464;0.725592124
1.2236952;0.17878202;0.2838726;0;1.268848536;0.9752902;0.07197479;0.17405036;0.04935464;0.943955419
2.1948571;0.9338817;0.51647884;0;2.440549756;1.7360184;0.5989933;1.0084567;0.04935464;2.045767737
1.2116184;0.09270319;0.23415247;0;1.237513801;1.0626813;0.04751394;0.22319987;0.04935464;1.037552579
1.9244138;0.117750615;0.5226263;0;1.997591532;1.0680642;0.09568293;0.24608986;0.04935464;1.050861965
3.4877927;1.8656882;10.984609;0;11.67506425;4.534829;4.4265413;10.332802;1.7059444;10.4153484
4.479731;3.3194435;1.5146729;0;5.777623125;3.0241413;1.4747566;4.098326;0.19475634;5.107753786
3.1596878;0.04081078;1.903857;0;3.689168469;2.2024574;0.19989482;2.369736;0.04935464;3.192006995
1.6430795;0.42210588;0.48567185;0;1.764585153;1.180012;0.6893827;0.22822826;0.04935464;1.336201193
1.398628;0.7095703;0.17439997;0;1.577994183;1.3908079;0.4721855;0.48839033;0.04935464;1.498492534
1.5539966;0.21116117;0.65447783;0;1.699363323;1.6690305;0.29077938;0.757999;0.04935464;1.806656659
1.6333225;0.08129541;0.86407125;0;1.849586564;1.5443978;0.18377344;0.69964087;0.04935464;1.656058679
1.851133;0.8538131;1.442904;0;2.49753121;2.0874114;1.2416251;1.4555116;0.04935464;2.782152602
2.4326632;0.24465404;0.26756218;0;2.459531533;2.1199844;0.5828899;1.3003222;0.04935464;2.505040066
1.6596687;0.4006153;0.42115596;0;1.758512199;1.6079677;0.8740723;0.7100187;0.04935464;1.913726883
2.3250399;0.17940642;0.7657899;0;2.454471709;1.9368085;0.3330459;1.161917;0.04935464;2.2336692
4.0464344;1.4900774;9.326636;0;10.27521781;4.0401382;2.278749;8.912222;1.0945559;8.952489171
1.3789017;0.61935174;0.57744104;0;1.618148519;1.5719168;0.5420437;0.66901386;0.04935464;1.742938122
1.6819341;0.024964243;2.2527928;0;2.811512214;1.5982555;0.06843127;1.2042665;0.04935464;1.952984314
3.0572977;0.7475648;1.7195214;0;3.586457333;2.647469;1.01488;2.3947146;0.04935464;3.661943184
7.595912;41.077118;11.693548;0;43.37933341;8.315898;22.824984;33.771904;2.3261626;39.27522625
2.0858624;2.1606333;3.2812974;0;4.448153643;2.3866289;2.8132348;2.039819;0.12951083;4.086073246
2.3591926;2.8966675;3.746625;0;5.290904575;1.902381;1.3057286;1.9296114;-0.01974523;3.027631664
3.2846298;3.252085;13.8971195;0;14.64564031;5.0292673;9.525167;8.133686;0.57697326;12.92040367
3.467342;2.2969375;6.03267;0;7.327447697;3.0898764;1.1640987;4.8406725;0.15079944;5.708771551
1.2300915;0.5529642;0.13028163;0;1.354941994;1.4417626;0.7781617;0.41287187;0.04935464;1.640224659
2.3628142;0.4354638;1.8070093;0;3.006293777;2.0457957;0.49524227;1.6201411;0.04935464;2.606846056
2.1861312;0.21485363;0.69265133;0;2.303279742;1.5682147;0.08026651;0.781627;0.04935464;1.704692345
1.4757084;0.350967;1.3062116;0;2.001769682;1.8262396;0.7033066;1.0062292;0.04491114;2.155608902
2.3104737;0.16158122;3.843371;0;4.487304074;2.9570296;0.6703115;4.145603;0.12673275;5.009351926
1.6677604;0.06453148;0.097033285;0;1.671826702;0.9257037;0.07671842;0.15233433;0.04935464;0.891931079
8.040565;16.681797;47.532948;0;51.01288251;8.515433;9.9456415;45.36401;-1.2815846;48.49727889
2.1784666;0.8509509;0.42208982;0;2.376550857;1.681843;0.7441071;0.857587;0.04935464;1.97986854
1.7799087;0.37098798;0.47497958;0;1.87917872;1.0173857;0.277462;0.18605286;0.04935464;1.02147424
3.3687527;3.2423847;2.9647508;0;5.536361676;2.886807;2.3695893;3.5292943;0.24360704;4.894926444
2.757038;1.6189673;2.0802267;0;3.814401234;2.3794522;1.3886151;2.25516;0.04935464;3.510953113
1.0592496;0.10955814;0.3322761;0;1.115535794;0.99271774;0.18006423;0.18190552;0.04935464;0.975828883
2.2700777;1.6279509;0.79516417;0;2.904438492;2.4741619;1.9243515;1.6618493;0.04935464;3.498369828
1.9739374;0.026252702;5.670604;0;6.004404033;3.361894;0.50784785;6.0622444;0.7301322;6.220482728
4.427337;3.2764947;18.882935;0;19.66982371;6.2752757;11.318876;16.868917;3.2137692;18.0478488
2.2169778;0.07005574;1.7317445;0;2.81404289;2.4496026;1.5094255;2.0186715;0.04935464;3.465464397
0.89809835;0.029638095;0.12985401;0;0.907921322;0.9256623;0.06525046;0.1858867;0.04935464;0.897039665
1.6879046;0.06265571;0.791491;0;1.865316509;1.6155596;0.33322397;1.0225722;0.04935464;1.89145059
4.6677923;11.240502;12.111369;0;17.17039397;5.5496016;12.423873;10.4384165;0.8039263;16.34574534
2.025568;1.2192185;3.212059;0;3.988325776;2.441206;1.7298074;2.530868;0.06097285;3.857829672
1.6215475;0.24731514;1.0491717;0;1.947136957;1.3428427;0.3517184;0.60649693;0.04935464;1.465495477
1.6998019;0.18147025;0.6340321;0;1.823253865;1.7291315;0.49922884;0.97091836;0.04935464;1.995592215
4.888497;0.69749075;14.128694;0;14.96675952;5.9158616;3.6479964;15.936525;2.5496047;14.83654281
2.016102;0.42091727;2.9545531;0;3.601558363;1.8628852;0.6744993;1.9346931;0.04935464;2.71981996
1.6072528;0.12185113;0.47283974;0;1.679787689;0.83001554;0.03941836;0.23394959;0.04935464;0.813901993
1.579483;0.12554948;2.2656448;0;2.764719801;1.9476557;0.67447937;1.3648292;0.04935464;2.422697926
3.365839;0.31299874;5.1167107;0;6.132501021;3.5124872;1.2734766;5.182907;0.6076589;5.781537759
2.7664773;4.115955;1.1261166;0;5.085530534;1.6181052;1.4675757;0.7972001;-0.09059947;2.4160179
2.8740582;0.74669135;3.6392884;0;4.697039341;3.1312914;1.3016452;3.9981618;0.25515443;4.987417824
3.1465356;14.920395;4.531794;0;15.90773491;4.2676363;7.212384;4.806665;-3.6371958;13.29821184
1.2976435;0.005842452;0.61529475;0;1.436140807;1.391125;0.10023514;0.46049178;0.04935464;1.419430071
1.5641469;2.8552868;0.62061894;0;3.314270071;1.4776784;1.2842277;0.54884017;0.04795212;1.985271865
0.9879429;0.003804449;0.20669653;0;1.009340925;0.9755358;0.02557128;0.2296962;0.04935464;0.953184303
3.3508484;1.5177196;3.898261;0;5.359859756;3.7671127;3.2565098;4.000945;0.74591553;5.641850517
1.8071792;2.1379285;1.6353871;0;3.242086658;1.3226434;1.0660113;0.34242317;0.04935464;1.68356754
1.2859656;0.113855846;0.27052113;0;1.319034632;1.5096756;0.2737094;0.42378756;0.04935464;1.542384393
1.8611387;0.07469382;0.8676691;0;2.054815343;2.0649385;0.18228778;1.0674349;0.04935464;2.282300804
1.7759212;0.6937875;0.4220109;0;1.952775052;1.6581438;0.62903774;0.45061547;0.04935464;1.780449623
4.681609;5.4904113;8.452565;0;11.11341235;5.336837;4.6748314;8.847736;1.7516112;9.589390083
2.078624;0.13357852;0.70804095;0;2.199964305;2.4408581;0.45977816;1.3905993;0.04935464;2.79721358
7.775643;12.348669;22.524683;0;26.83862132;8.705912;16.641714;25.098595;7.5098057;23.83790585
3.9745488;2.9213812;5.772204;0;7.592749522;4.3594065;2.3705182;5.9529824;1.1750041;6.574949514
1.7515489;3.0323846;1.3664947;0;3.759067395;2.4717567;2.26543;1.5932753;0.04935464;3.662825373
2.0931616;0.4340918;1.4111552;0;2.561468363;2.5012128;1.4267206;1.4473217;0.04935464;3.173429443
2.1143448;0.90488553;1.915272;0;2.992914731;2.6692307;1.8823103;1.6948096;0.06639503;3.613314765
5.0759945;0.13284515;11.730873;0;12.78267379;6.0424075;1.4665184;13.323622;2.407588;12.29548201
2.7414725;0.070007786;4.632918;0;5.383725639;2.2771175;0.93223697;1.7730258;0.0769028;2.955909486
1.1328589;0.16930842;0.3503783;0;1.197831199;1.1636213;0.41036877;0.22983563;0.04935464;1.205731602
4.729761;2.0034769;8.816333;0;10.20354283;5.426017;2.5279498;10.508416;2.6070428;9.486715818
3.7234194;2.446617;3.9310024;0;5.941596304;3.6989267;1.8549881;4.301183;0.5715818;5.396936842
2.5249739;0.14639035;1.6287283;0;3.008268473;1.1878904;0.25330925;0.39046034;0.04935464;1.22646214
1.8381304;0.12534624;0.6729323;0;1.961446642;1.8400347;0.1516269;0.94306064;0.04935464;2.023826921
3.9126942;3.1694758;7.3662033;0;8.922763238;4.736435;3.7091312;5.167738;0.70703846;7.223723597
1.1262518;0.04011834;0.1636169;0;1.138781405;1.2788489;0.07253223;0.298118;0.04935464;1.265784051
1.5038552;0.038269352;1.657799;0;2.238602808;1.8545996;0.19121082;1.1261457;0.04935464;2.128788007
2.5447505;0.22851124;1.3845649;0;2.906026919;2.6384687;0.37998724;2.100167;0.04935464;3.344258304
2.1912005;0.26359493;5.9529223;0;6.348868075;3.9946399;2.344936;5.076374;0.77836907;6.093708182
2.4657037;0.01906639;0.12846808;0;2.469121769;1.8928534;0.21222587;1.0948776;0.04935464;2.147618453
2.6275287;0.8445597;8.563425;0;8.997190444;4.7392645;1.8256302;9.112956;2.014574;8.418044113
1.5378389;0.07738514;2.853876;0;3.242768133;1.0248209;0.13183467;0.47838148;0.04935464;1.089279233
2.0915632;0.03293107;4.447644;0;4.91500338;2.5038743;0.26004195;3.508053;0.16415198;4.153653502
2.586994;0.037800234;1.877288;0;3.196588345;2.1619232;0.40891352;1.639646;0.04935464;2.694649951
2.2958171;0.68936926;3.463898;0;4.21243344;2.3770404;0.56365716;2.5487444;0.06669501;3.463762251
2.69553;0.060242526;3.216499;0;4.197067662;2.8066268;0.49424344;3.2133358;0.05323083;4.241761316
1.9899096;0.49830452;3.8872519;0;4.395312838;2.7547717;0.65160185;3.980718;0.18584579;4.698769639
1.3972225;0.76980585;0.32937515;0;1.628901394;1.304664;0.61342573;0.40362713;0.04935464;1.447760633
3.0427518;0.23882541;5.9486704;0;6.685959589;3.8797455;4.441937;5.0501313;0.9470601;6.817413843
1.8017231;0.064789966;0.9612357;0;2.043129448;1.072755;0.06265698;0.32781702;0.04935464;1.074119074
8.275178;3.8469484;12.114471;0;15.16700335;5.9462233;3.285986;15.287714;2.2560973;14.47320259
4.196516;9.789439;4.42334;0;11.53298744;2.401403;2.2802377;1.8027407;-4.590394;8.360817632
1.8460846;1.0578812;1.2645783;0;2.47513621;2.1292925;1.2724329;1.4233968;0.04935464;2.810545793
1.4164916;0.09974557;0.97647506;0;1.723340122;1.4823343;0.5127181;0.6899465;0.04935464;1.664185847
2.9116232;1.0737646;4.208592;0;5.229031143;2.0105662;0.7006639;1.9832853;-0.11933781;3.029101877
0.7422412;0.07863345;0.6720482;0;1.004367463;0.76566595;0.19425575;0.24411853;0.04935464;0.777430399
1.7973906;0.40565035;0.97444725;0;2.084397423;1.8216536;1.1288469;1.1375471;0.04935464;2.376903913
3.01712;4.7499614;4.6115775;0;7.275423935;3.8045382;4.20857;5.483799;0.93893635;6.951477063
1.9041042;0.13670173;0.75831246;0;2.054102713;1.7987337;0.3319854;1.261656;0.04935464;2.172678909
5.0075283;1.4707108;13.934375;0;14.87968873;5.3928785;5.975927;15.165663;2.7247672;14.44474579
6.0423746;22.398582;49.559113;0;54.72031111;6.72951;23.8068;29.423101;-9.406638;47.84839789
2.433875;0.09434006;2.7929468;0;3.705833157;2.6380103;0.35424533;3.5438287;0.08876097;4.343316416
2.154382;0.7098367;0.6483628;0;2.359153294;1.837946;0.55849683;1.1909952;0.04935464;2.210829816
1.972119;0.16956595;1.438708;0;2.447015871;2.1379542;1.1108093;1.4220797;0.04935464;2.748333001
2.206157;0.4801019;5.3006845;0;5.76150004;3.1982028;1.6756872;5.3454804;1.0369383;5.413688759
1.8627366;1.4052517;0.32768536;0;2.356246523;2.0819926;1.8431913;1.3283668;0.04935464;3.032301686
4.426981;3.9517667;22.499224;0;23.26864202;1.7573562;1.5714045;2.5070233;-14.742224;18.18355786
2.0426798;0.74773246;0.3216313;0;2.198884101;2.1221185;1.5368596;1.2299793;0.04935464;2.84515282
2.456263;0.18298173;1.1757333;0;2.729296435;2.3559275;0.43212804;1.8702307;0.04935464;2.989541854
1.7731252;2.1327066;1.5108249;0;3.158322703;2.2636182;1.9733107;1.7577642;0.04935464;3.430251294
3.3689182;0.8830731;0.9219691;0;3.602701064;2.3864315;0.9038629;2.064488;0.04935464;3.233042982
2.2999902;4.1280227;2.4123065;0;5.305633702;2.8472137;3.8152928;2.8578358;0.37290654;5.179598342
1.8983438;0.6323271;0.63625526;0;2.099611274;2.074848;0.66711277;1.1256117;0.04935464;2.403609968
2.0171592;0.19695693;0.5884748;0;2.110456316;2.3370612;0.2996041;1.4221947;0.04935464;2.702781882
1.121956;0.1379873;0.991543;0;1.503656637;1.2961411;0.83381736;0.23036185;0.04935464;1.508945627
0.88072985;0.075066894;0.74168533;0;1.153870546;1.0128725;0.11707026;0.12129612;0.03126733;0.995537859
2.1021416;0.051791564;3.2059186;0;3.834005183;1.9535501;0.20693795;2.0818737;0.04935464;2.813053334
2.5284944;3.866998;3.281081;0;5.666784802;2.9621825;3.9820797;3.533084;0.4227199;5.669419827
2.2236679;0.84025407;0.9831101;0;2.572397967;2.3281178;0.66642314;1.5118212;0.04935464;2.80544056
2.0337162;0.3780827;2.9319265;0;3.588194687;2.6717334;0.50235415;2.8876467;0.05082054;3.915162632
0.75820863;0.010778124;0.059411302;0;0.760609096;0.81963676;0.07210336;0.21195194;0.04935464;0.800308198
10.886496;1.5859944;56.13513;0;57.20300686;9.59062;5.336792;56.20488;-1.0167583;58.28323957
10.491674;3.2549655;16.029062;0;19.43195441;6.1674304;2.146512;18.87983;0.93398404;19.04332039
2.3038967;0.11047061;0.5633034;0;2.374332428;1.9629087;0.5220609;0.96972644;0.04935464;2.201406901
2.680038;0.088557445;7.4662375;0;7.933167621;4.1631064;0.5606949;8.888704;1.9198958;7.91142621
1.0522482;0.16584483;0.87902826;0;1.381094299;0.7876103;0.22449614;0.29098424;0.04935464;0.819783053
2.818106;5.2520337;5.027164;0;7.797304489;3.0703666;4.082222;2.9102075;-0.19871828;6.077578306
1.2798573;0.15526524;0.62028104;0;1.430695835;1.0791495;0.43300375;0.08220603;0.04935464;1.116327016
2.2914462;0.3751055;0.28301066;0;2.339129081;2.3734791;1.1214374;1.284611;0.04935464;2.873187114
2.2983596;2.2290814;0.5166577;0;3.243176825;2.364531;1.5430739;1.8599954;0.04935464;3.331720159
2.658088;0.3796074;1.463133;0;3.057824679;2.4065108;1.4192301;1.7104692;0.04935464;3.226498408
3.0142257;3.9633527;1.0411205;0;5.087008265;2.342381;2.4680247;1.8211085;0.0026793;3.856638106
4.4324083;9.409716;17.889128;0;20.69323317;6.1284266;13.518907;13.662618;1.7344155;18.43946835
1.3456951;0.75651586;1.0838113;0;1.88622864;1.5661436;0.85547477;0.54631716;0.04935464;1.816953292
2.3891256;1.4427707;3.2203457;0;4.261470973;2.2664196;2.2075682;1.7372034;0.05302998;3.556386983
2.471189;2.301501;5.5164285;0;6.467972273;3.6908398;5.177972;4.518498;1.1559584;6.644715714
0.65552896;0.022281975;0.057136778;0;0.65839146;0.6070215;0.05605871;0.4178693;0.04935464;0.68972075
8.342229;74.67928;10.521797;0;75.87684665;7.7154613;32.75169;39.049496;-18.251873;69.79859626
2.0678089;0.14944224;0.47869438;0;2.127748796;1.9817547;0.6369529;0.9943948;0.04935464;2.257565754
2.77494;1.6988617;8.835266;0;9.415325187;4.327989;4.5027714;8.009638;1.9030615;8.253746067
0.6406821;0.2538803;0.14641754;0;0.704533077;0.5929208;0.35328525;0.45150352;0.04935464;0.775400458
8.281196;1.2291704;43.584354;0;44.38113316;5.843659;0.9151675;31.207903;-10.035187;41.79867377
5.4655433;5.929208;11.492203;0;14.0391738;4.2376184;5.818531;7.5321975;-0.8408238;11.25939913
1.707774;0.12853985;0.02501307;0;1.712787255;1.8230646;0.60608816;0.7047798;0.04935464;1.997013352
0.7092588;0.21786293;0.14689596;0;0.756366792;0.5571725;0.41115147;0.47356525;0.04935464;0.789543907
1.5216303;0.62777525;0.53773504;0;1.731652248;1.4380769;0.66197747;0.3340195;0.04935464;1.568621988
1.1630384;0.012872418;0.6978256;0;1.356386592;1.2897081;0.28670466;0.18674606;0.04935464;1.284969397
2.2623959;0.21863209;0.40311924;0;2.308406446;2.2745502;0.4083511;1.3851438;0.04935464;2.644889703
1.1019647;0.21439625;1.0468478;0;1.534986081;1.145585;0.81684774;0.12129892;0.04935464;1.362848833
1.8002651;0.03952642;0.22204284;0;1.814337287;1.9412117;0.1214928;0.74058557;0.04935464;2.031878252
2.1062236;2.3382144;2.2424722;0;3.864208328;2.7787166;3.6047738;2.6183863;0.168699;5.082168253
3.337043;4.695357;2.5873213;0;6.314781457;2.606039;3.5869384;1.9703587;-0.54260105;5.394392447
4.6910915;2.3064778;30.709614;0;31.15134943;6.5789742;5.731199;24.903265;-1.9536039;28.3411417
1.6410592;0.29942748;0.4693711;0;1.732928545;0.70621866;0.12180854;0.41679254;0.04935464;0.779679821
1.8923192;0.17167497;1.6515307;0;2.517518203;1.475465;0.22876973;0.84775496;0.04935464;1.667625566
2.498864;2.247167;0.6970375;0;3.432192024;2.517078;2.910049;1.7446585;0.04935464;4.175322877
2.3431492;4.553847;8.9191;0;10.28485369;4.2538867;7.8285575;5.937703;1.0832442;9.62367793
1.2478338;0.98898476;1.4818155;0;2.175076372;1.4098917;0.9659833;0.6360841;0.04935464;1.774246557
5.1909323;29.230337;6.731123;0;30.44119571;7.268575;23.732489;26.088358;6.7534375;29.25580631
1.363878;0.19512907;0.35783896;0;1.423477177;1.1712065;0.10335391;0.11691845;0.04935464;1.132202223
1.3303077;0.053309273;0.2010905;0;1.346476084;0.9949296;0.0385852;0.02645891;0.04935464;0.946674376
1.4042994;0.5900323;0.40520576;0;1.576193715;1.4753394;0.4251428;0.42158344;0.04935464;1.542846774
1.9789532;0.34870517;3.5903924;0;4.114458488;2.5683625;0.89341027;3.7029073;0.19094653;4.403200868
8.488948;54.246826;34.63424;0;64.91772446;9.608754;32.514412;55.571735;1.831122;63.26674949
1.0298637;0.45909846;0.7491898;0;1.35376364;1.0033362;0.4110122;0.04848848;0.04935464;1.035986639
2.2078798;3.1355846;4.163306;0;5.660365787;3.2239532;3.9095693;3.9326768;1.0282114;5.386190611
4.067483;2.541299;5.4122233;0;7.231512955;4.32576;5.163766;5.5778055;1.9578283;6.787947428
2.2877507;0.065206796;1.9965898;0;3.037174019;2.1717887;0.43837458;2.074123;0.04935464;2.985579404
3.884478;1.3751236;7.2307777;0;8.32251647;4.272762;1.616642;8.771414;1.8710057;8.018773369
2.4673388;0.33443078;4.1690836;0;4.856013052;2.9508295;0.6641587;4.18835;0.29602447;4.870287294
1.9509747;0.2579602;0.79092044;0;2.120943396;2.058;0.7195115;1.1775714;0.04935464;2.428494266
2.7411919;0.20663184;5.5714283;0;6.212700142;3.4708598;0.88798916;6.11394;0.6816513;6.404649203
2.0073223;0.29802707;0.15024583;0;2.034880036;1.598583;0.9511517;0.59148896;0.04935464;1.902571679
1.4111589;1.2147341;0.099267624;0;1.864618577;1.3714674;0.7719655;0.3848865;0.04935464;1.570827813
5.1383176;0.24064651;7.420947;0;9.029433696;4.719018;0.31979996;10.47122;1.8947153;9.59518684
2.4074767;0.4707831;0.07913454;0;2.454351862;2.3758976;0.7169308;1.5511769;0.04935464;2.877252432
3.334243;2.3382075;10.034975;0;10.8298252;4.264094;3.926646;5.371076;-1.0644315;8.966931348
5.0516877;5.4413886;4.8243175;0;8.854507206;4.4615393;2.4312081;9.577075;2.4454105;8.39601336
1.0951713;0.6004836;0.35379648;0;1.298134307;1.1759334;0.42841262;0.1235649;0.04935464;1.208272101
2.141341;0.32629216;1.0253016;0;2.396466403;2.1787295;0.8061359;1.3977468;0.04935464;2.661809951
1.9635159;0.082704864;1.7970173;0;2.662988164;1.474674;0.33218077;0.8239648;0.04935464;1.67225085
0.8998433;0.5811715;0.23062181;0;1.095748464;0.7443288;0.5341978;0.2177433;0.04935464;0.892348496
1.659579;0.3607939;1.230483;0;2.097251322;1.8929068;0.53369206;1.1778148;0.04935464;2.24306135
10.931716;4.433631;26.263155;0;28.79084593;7.8404055;2.5432203;31.317093;3.0721881;29.31145348
3.6574633;1.9505749;14.445912;0;15.02884406;5.4069448;2.6467159;13.014562;-0.02746092;14.36688145
1.6642945;0.22777322;0.34558034;0;1.714987637;1.683814;0.43606257;0.644399;0.04935464;1.805538948
5.623898;1.1022285;3.2217774;0;6.574419061;3.2690694;0.56171066;4.4916186;0.22821191;5.355422324
1.1209027;0.13653085;0.56032276;0;1.260565401;1.1906425;0.22969978;0.15939103;0.04935464;1.173673182
2.4745545;1.5187275;2.6588144;0;3.936908331;2.0152402;2.138117;1.5821624;0.04935464;3.287706227
3.3616476;0.9625037;4.8767915;0;6.000848548;3.2478485;2.5497994;3.8012502;0.4406779;5.171763631
0.9119241;0.029134585;0.5123043;0;1.046379512;0.939535;0.18030651;0.11844598;0.04935464;0.91462975
3.160284;0.297752;8.247745;0;8.83749675;3.737498;0.54030675;7.778366;0.11464194;8.531964349
4.3467207;2.2424154;4.3002415;0;6.512640373;3.8000343;1.3821216;5.476457;0.6408977;6.166605665
1.45329;0.15464449;0.41977218;0;1.520583909;1.5968119;0.15391882;0.6270698;0.04935464;1.673061042
6.125177;9.778068;0.5922852;0;11.55332025;3.936833;2.14673;7.6031704;-0.53442794;9.361392531
1.5145082;0.47086862;0.2415509;0;1.604306449;1.7253907;0.4842875;0.6713585;0.04935464;1.864340656
3.1871986;1.8521919;3.9924319;0;5.434000573;3.3490114;1.4441981;4.540944;0.5851858;5.239053028
7.1061134;0.29858544;22.648321;0;23.73883833;7.313857;2.0559711;24.367619;1.6577301;23.86677532
3.10432;0.24219087;5.66806;0;6.467021203;3.3126;0.52213305;5.2973976;0.21016823;6.059469958
1.6481122;1.1761713;0.8519074;0;2.196679077;1.4610225;0.7037622;0.54808474;0.04935464;1.662447002
8.582415;6.783447;59.43856;0;60.43687132;10.321005;12.853266;55.70091;-1.1966792;59.2855849
2.228647;0.7679194;4.852735;0;5.394961041;3.044061;3.4154608;2.8863938;0.30218187;5.107342048
1.030447;0.3047973;0.3532643;0;1.131157849;1.1552761;0.7979938;0.18280016;0.04935464;1.366580694
2.4379737;0.53663653;3.240398;0;4.09046131;2.8326488;0.8503417;3.4802878;0.04935464;4.517852756
2.2236183;1.277067;0.56772655;0;2.626345732;2.177337;0.7802148;1.4480963;0.04935464;2.679475593
1.579725;0.24756327;0.4423193;0;1.659055458;1.7109975;0.5261387;0.74560314;0.04935464;1.889783937
1.9102265;0.62761366;0.3121854;0;2.03477859;1.7713121;1.04974;0.8247726;0.04935464;2.168696411
2.5076354;0.42617404;1.7768126;0;3.102728255;2.5977144;1.5557158;1.7466059;0.04935464;3.446214545
2.8309712;0.073632725;4.8932834;0;5.653675101;3.5184383;0.6064231;4.9211965;0.4489609;5.630951274
1.2256986;0.063000195;0.2765943;0;1.258097965;1.1111177;0.0857906;0.29753852;0.04935464;1.104106127
2.2237828;0.31243375;3.1756918;0;3.889452815;2.8088908;1.4859388;3.1211076;0.13828716;4.315833886
0.73060375;0.02887285;0.07660508;0;0.735176046;0.7369144;0.00496919;0.44593507;0.04935464;0.811996399
1.1446232;0.20954496;1.0103163;0;1.541041981;0.90687895;0.2970815;0.33217397;0.04235804;0.968100467
2.8576095;0.7111721;0.36422667;0;2.967213993;2.2607207;0.90413946;1.3982216;0.04935464;2.75837574
2.5415268;3.448974;0.95357144;0;4.389086308;2.1502285;1.770512;1.4372877;0.04935464;3.084970052
1.3669786;0.13558035;0.043288138;0;1.374367632;1.3924707;0.5374665;0.32625127;0.04935464;1.478481994
1.4924911;0.13338861;0.2607034;0;1.520949857;1.3823811;0.1409033;0.3904202;0.04935464;1.393995345
1.3185234;0.029531548;1.3752538;0;1.905439341;1.0269606;0.3118067;0.28682673;0.04935464;1.061564378
1.8189657;0.17765003;2.6056817;0;3.182730412;1.7280169;0.7228196;1.2296293;0.04935464;2.191292319
1.4130471;0.37005767;2.69505;0;3.065442756;1.8193207;0.8089638;1.0487944;0.04935464;2.201049753
5.2219214;3.4144251;22.833971;0;23.67101589;7.1142755;2.757633;23.242247;1.4985654;22.96404896
3.8562064;0.77734184;16.182114;0;16.65339009;4.9319406;4.05038;10.426764;-0.99502325;13.21987596
1.3256037;0.14302596;0.47341016;0;1.414849382;1.1315427;0.22997057;0.24924724;0.04935464;1.131915664
5.899529;2.2630935;19.571608;0;20.56632865;5.886294;4.8769894;15.725029;-0.22385329;17.70841848
1.444006;0.32909304;1.3771455;0;2.022371204;1.7646446;0.53442395;0.99935585;0.04935464;2.047855802
1.553589;0.42108148;0.66561246;0;1.741834763;0.8818587;0.3969934;0.29951996;0.04935464;0.96306362
2.2019312;0.25074798;1.004304;0;2.43310544;1.8463748;0.3680705;0.9989087;0.04935464;2.081934732
3.8183722;0.6710729;2.003049;0;4.363772495;2.7292695;2.086784;2.2158334;0.04935464;4.038859777
1.7975143;0.36984742;0.5210441;0;1.90770326;2.0288446;0.5483265;1.0376977;0.04935464;2.294507318
1.6328127;1.8107003;0.51373935;0;2.491714472;1.5576342;0.9196393;0.66854864;0.04935464;1.879095003
1.9572902;0.47898686;1.3777581;0;2.441030668;2.2063353;1.3737745;1.3066567;0.04935464;2.859687052
0.8189285;0.15027574;0.15864028;0;0.847580925;0.76673055;0.286616;0.343123;0.04935464;0.838202604
7.439295;25.344885;12.536243;0;29.23805216;7.3567176;16.321438;21.347395;2.5462549;25.31450434
1.9625367;0.47183564;1.0921981;0;2.295011081;1.2991552;0.7276855;0.3346557;0.04935464;1.476857946
1.6450621;0.21013485;0.64027965;0;1.777735638;1.5810782;0.6118603;0.62537736;0.04935464;1.757653424
5.677427;3.741857;15.53627;0;16.95907889;5.7104583;6.100368;13.6255665;1.7192245;14.26451368
1.3178942;1.2612687;1.180018;0;2.172575968;1.6440103;1.1286663;0.77395195;0.04935464;2.089724392
3.1619387;4.694825;0.38205692;0;5.67320065;1.972136;1.1389388;1.4463842;-0.06476182;2.76263677
2.5593333;0.96184504;2.7476726;0;3.876214331;2.872474;0.94433475;2.8246875;0.09798921;4.039852555
1.5317283;0.97664046;0.62867266;0;1.922302652;0.8252095;0.6312846;0.32556215;0.04935464;1.039443633
2.5270045;0.11396666;2.7668583;0;3.748899171;2.2284825;0.5467868;1.9407394;0.05019301;2.955065627
0.7014765;0.009282267;0.08788106;0;0.707020878;0.77028817;0.39018917;0.35956;0.04935464;0.885992807
2.3812637;0.09364108;4.7177753;0;5.285507473;3.293848;1.5613331;4.148816;0.4107716;5.11189713
1.4513543;0.4249841;1.7293738;0;2.297340752;1.2699715;0.5713269;0.3040075;0.04935464;1.376009383
3.4279916;0.56182265;1.1035506;0;3.644803839;2.8290823;0.66561675;2.2490957;0.04935464;3.62558533
1.6602147;0.052459314;2.0775018;0;2.659901983;1.5545603;0.31371525;0.745403;0.04935464;1.702986827
2.374308;7.473171;0.23640041;0;7.844839605;4.3905234;6.467478;5.1647763;1.7811079;7.587983926
2.4799728;0.32898778;1.8707218;0;3.123795464;2.6286309;0.49216235;2.1423404;0.04935464;3.37723938
1.704521;0.27707815;1.4351971;0;2.245429771;1.1729277;0.7023465;0.23628546;0.04935464;1.3380461
2.7731245;0.649804;0.2064648;0;2.855712248;2.072775;0.61859864;1.1574186;0.04935464;2.403944831
2.3362985;0.04304516;3.0467172;0;3.839613166;2.8774343;0.41593724;3.1123302;0.04935464;4.209662995
2.0529268;0.34792838;5.284136;0;5.679582368;3.157244;0.91749674;4.461773;0.4631742;5.079154575
2.2723396;0.09868019;0.9300685;0;2.457293725;2.3175519;0.48873788;1.4864147;0.04935464;2.746953674
1.9849734;0.28335124;3.977778;0;4.454562284;1.6473145;0.8440895;0.94541395;0.05672445;2.021722009
1.4583974;0.28377843;0.34680948;0;1.525690004;1.383378;0.80716777;0.3158936;0.04935464;1.583141383
0.99783695;0.20097922;0.5653701;0;1.164351569;1.0272357;0.22062199;0.22188742;0.04935464;1.024480204
6.9019837;7.9128094;16.314081;0;19.40100952;5.7296867;2.0474896;16.839943;0.39185405;17.51359773
0.81692165;0.033137564;0.100069426;0;0.823694707;0.8914399;0.1064252;0.29660392;0.02351703;0.921980354
2.4634821;0.68309885;0.33073017;0;2.577741364;2.2086082;1.0293996;1.2544352;0.04935464;2.691306118
1.476164;0.018657077;0.49748898;0;1.557852216;1.6075745;0.57800823;0.62128574;0.04935464;1.768442174
1.7168908;0.430235;0.9642494;0;2.015587527;1.1142861;0.50692624;0.22025138;0.04935464;1.194477501
2.1384525;1.3643404;0.63288647;0;2.614373559;2.0947804;0.93614024;1.1086582;0.04935464;2.498897011
1.0490681;0.017449368;0.11634684;0;1.055644327;0.91230667;0.02529851;0.36440095;0.04935464;0.933361762
9.512364;1.8874977;8.7271805;0;13.04650896;4.8044868;1.9159448;10.46609;0.6781381;10.99632025
3.1075132;1.0373601;4.7489185;0;5.769313753;1.481756;0.30551437;0.8458757;-0.6703525;2.403686159
2.17718;0.2629419;1.605805;0;2.718061974;1.4147897;0.2714998;0.5112998;0.04639285;1.482256725
3.1145232;2.7513342;4.7682557;0;6.32505787;3.644169;2.5178487;4.4293923;0.7210208;5.543086952
1.080365;0.13632159;0.45977768;0;1.182018453;1.0073782;0.4021681;0.3081105;0.04935464;1.07824551
3.7610345;0.20306894;4.259729;0;5.686115428;2.9178996;0.93889457;3.463582;0.25288215;4.37227313
1.8968441;0.025063386;2.8230052;0;3.401176866;1.4816784;0.03753111;0.95059687;0.02983103;1.730968185
2.5612147;3.6662836;2.3691633;0;5.061066184;3.3181224;3.018551;3.6340535;0.23701616;5.536018678
5.502964;7.037456;1.3246768;0;9.031232937;4.9175687;4.1480327;7.9938507;2.1781964;8.082910081
3.5235434;2.3369381;3.876455;0;5.736160836;3.0775173;1.9327788;3.38496;0.38101378;4.585343116
5.378575;16.291424;4.9356875;0;17.85218687;6.3434577;7.6380014;15.394008;2.710715;15.60741818
3.1694045;0.42208794;5.6739507;0;6.512833459;3.7334194;0.76307285;5.2059917;0.6567193;5.79487354
2.7339745;0.23575966;1.7506846;0;3.255010868;2.7796757;0.49673417;2.2560573;0.04935464;3.56494147
1.257377;0.40194753;0.27031198;0;1.347452153;1.4369639;0.91866857;0.31572407;0.04935464;1.685147848
1.6243691;0.40973946;1.8471385;0;2.493668389;1.3827467;0.5490402;0.495715;0.04935464;1.518818481
2.9043937;0.56507397;0.29472587;0;2.973495367;1.7622721;0.5514701;0.9385808;0.04935464;2.022035266
2.225955;4.6177983;2.4119694;0;5.665380233;3.4889116;5.089691;3.3592932;0.74329436;6.282537223
1.6635332;0.35355356;0.40665695;0;1.748631666;1.7597624;0.77879804;0.8233438;0.04935464;2.043773427
1.5036266;0.12386561;1.8036517;0;2.351466584;1.6368303;0.256531;0.99408805;0.04935464;1.882802868
1.181085;0.25984317;0.16150214;0;1.22006688;0.8115218;0.37886342;0.31743842;0.04935464;0.900841273
0.93434757;0.33081508;0.07414746;0;0.993952637;1.0269146;0.46235195;0.20260894;0.04935464;1.094923868
0.9542202;0.38768095;0.3644284;0;1.09253868;1.0812297;0.62767255;0.16860135;0.04935464;1.212174951
3.7469702;0.49319756;4.899983;0;6.188122729;3.5863233;0.73163104;5.489879;0.67792857;5.920235586
1.1781402;0.8726563;0.39751974;0;1.519067244;0.96494645;0.5971136;0.21892434;0.04935464;1.106324454
1.5867648;1.3040228;0.22828348;0;2.06649736;1.8746316;1.1402265;0.98277766;0.04935464;2.354852513
0.9784354;0.07534456;0.31745097;0;1.031400869;1.0599074;0.27289042;0.23518987;0.04935464;1.070103779
2.425882;1.5545961;0.05920052;0;2.881870437;2.489378;0.9969966;1.6262472;0.04935464;3.086834927
0.8130859;0.114802316;0.26884165;0;0.8640394;0.87116915;0.25514188;0.25738615;0.04935464;0.894192231
9.423977;2.5379806;54.380547;0;55.24940344;9.98736;1.9302804;56.260834;-0.38776976;57.56079473
1.3779972;0.031149486;1.592338;0;2.106035821;1.3160052;0.06384379;0.5225732;0.04935464;1.368047373
1.7943921;0.3077025;3.8492935;0;4.258119806;2.2245817;0.4629487;2.2264316;0.05629554;3.124912235
1.3371817;0.21158418;0.37653542;0;1.405205212;1.3574346;0.5455116;0.32499152;0.04935464;1.449255078
3.507002;0.22174104;2.3927042;0;4.251266341;3.0008748;0.35244367;3.5553615;0.04935464;4.61648521
2.1877587;0.89903116;3.2424085;0;4.013447151;2.3881068;1.7031962;2.1738305;0.04935464;3.601600088
2.1467316;0.22195917;2.6105177;0;3.387111616;2.459148;0.64530736;2.2612126;0.04935464;3.353131642
2.849366;7.8384314;4.993444;0;9.720821796;3.2936263;3.699497;3.7746236;-0.874003;7.101525427
2.3782222;0.14078254;2.7732813;0;3.656070257;2.7649028;0.34789377;3.054103;0.09541886;4.038981061
2.0353658;0.020361284;2.8130887;0;3.472261015;2.2105482;0.15817955;2.2442186;0.04935464;3.10470009
1.0678207;0.090532;0.37928072;0;1.136789758;1.0893214;0.5622835;0.2011257;0.04935464;1.192915618
1.2975403;0.01687485;0.048979018;0;1.298574039;1.0481726;0.02907714;0.2555516;0.04935464;1.029912658
3.3783262;0.104377866;1.59334;0;3.736671648;2.5530581;0.32954726;2.4375584;0.04935464;3.495839009
2.1149952;0.27890196;0.69902563;0;2.244911542;2.2727501;0.6416303;1.444044;0.04935464;2.718739566
2.6074424;0.93535095;3.1689181;0;4.208999785;3.0752964;1.5019412;3.4678898;0.10298236;4.769341006
1.2874377;0.004305387;0.656386;0;1.445114857;1.5565703;0.30508065;0.6881302;0.04935464;1.679664872
1.5396589;0.11916372;2.5476365;0;2.9791276;1.9976625;0.22510801;1.9273951;0.04935464;2.735637452
2.2446027;3.2748725;4.075262;0;5.689533508;3.0077405;3.5500712;2.623611;0.24326263;5.09835165
3.4455075;1.0153545;1.8680395;0;4.048708222;2.7655253;2.0831914;2.226201;0.05719877;4.059084443
2.7725265;6.1114435;1.2826774;0;6.832415836;3.6994152;4.7399683;4.146282;0.81949496;6.484245639
0.92958283;0.014963072;0.34550223;0;0.991826559;0.95001394;0.06376729;0.23592627;0.04935464;0.931590801
1.8701167;1.4432235;2.200103;0;3.228108386;2.5148616;2.2502754;2.3731992;0.04935464;4.076217161
7.0194564;1.278791;7.6632867;0;10.47062737;4.377767;0.7539968;8.799941;0.77710813;9.080493844
1.6625519;0.3005638;2.7601976;0;3.236218196;1.5292772;0.8509563;0.9461347;0.04935464;1.940114196
10.483218;43.21668;41.201714;0;60.62310225;10.655337;35.076374;54.240646;7.336718;58.13034164
1.7795981;0.20689175;0.99488825;0;2.04928676;1.9410816;1.192589;1.1516395;0.04935464;2.503357611
1.9255586;0.21127601;1.0427899;0;2.199960056;2.2373502;0.3895103;1.7796544;0.04935464;2.835887806
1.7183322;0.22814772;0.35883918;0;1.770164537;1.490144;0.49919578;0.6556481;0.04935464;1.653466548
1.8527889;0.17575674;0.08918546;0;1.863242117;1.6073269;0.61156476;0.83322716;0.04935464;1.861608133
0.652302;0.03455821;0.095641755;0;0.660181425;0.7168061;0.07327319;0.28203407;0.04935464;0.724417395
5.436027;7.251727;2.934887;0;9.526357947;3.9788437;2.8089201;7.1898136;0.9066318;7.777529007
1.8414823;0.040012218;0.5330425;0;1.917496374;1.0544928;0.06114035;0.25797296;0.04935464;1.037955461
2.6102386;3.0996637;4.234846;0;5.861329307;2.682651;2.3578215;3.7292223;0.3857911;4.777835298
1.6877586;1.7950149;1.3221667;0;2.796199629;2.059504;1.7279279;1.4558585;0.04935464;3.007901569
1.1724205;0.08278571;0.067211;0;1.177259793;1.2980124;0.13423917;0.30051014;0.04935464;1.289735607
2.8655486;0.5850533;2.5449052;0;3.876880011;2.4190168;0.43369284;2.5963626;0.05972917;3.515299572
2.239103;0.47903988;0.64311326;0;2.378372577;2.1925797;0.6897349;1.2617692;0.04935464;2.572705902
1.7121204;0.28772098;2.2199728;0;2.818229739;1.6235006;1.0739293;0.9796382;0.04935464;2.129812481
3.7731996;0.57726157;6.667795;0;7.683082474;3.9283154;4.940651;6.182244;1.846011;6.989249894
2.3030028;0.3279656;2.6556356;0;3.530408443;2.5962515;0.43838015;2.8697608;0.04935464;3.845286044
1.4183959;1.5590224;0.5910239;0;2.188996807;1.7398509;1.2189596;1.0017836;0.04935464;2.299371407
1.8075104;4.115615;2.634168;0;5.210011682;2.5134797;3.1014104;2.288432;0.42582685;4.175612891
1.4915066;0.57971495;1.0139667;0;1.894410154;1.6689246;1.1614983;0.744867;0.04935464;2.116104773
2.8200514;0.19390278;1.1981276;0;3.07014624;1.2544019;0.103346;0.57849467;0.04935464;1.335874802
5.2476063;1.2113447;17.878754;0;18.67229425;5.582429;1.6872164;18.009155;0.4874388;18.44242851
1.6910322;0.19480163;2.7147546;0;3.204283089;0.9405986;0.01648701;0.38075316;0.04935464;0.965519991
1.6807039;0.16125822;0.6144757;0;1.79676103;1.6962308;0.39815408;0.6554521;0.04935464;1.812188551
0.60874724;0.48736906;0.030701457;0;0.780412956;0.6226678;0.43422502;0.40493765;0.04935464;0.811017987
1.5010567;0.35584667;0.8369035;0;1.755051434;1.1612407;0.30202004;0.20225069;0.04935464;1.167445019
1.9724141;0.04749802;2.2784076;0;3.013936734;2.2584286;0.7982708;1.8653991;0.05754106;2.978484272
5.5553083;44.110863;5.359194;0;44.78114163;9.053976;32.957478;37.281334;6.964924;43.61241977
1.845624;0.38210902;0.119024456;0;1.888518486;2.0076263;0.48427823;0.9861901;0.04935464;2.239238744
2.8578496;5.0622945;1.8080986;0;6.087967681;3.5937402;4.011229;5.2358713;1.4939588;6.017317722
2.1600647;0.36853614;0.98509693;0;2.402522499;1.699539;0.24639863;0.9289901;0.04935464;1.903122685
2.8300292;2.724747;7.031055;0;8.054132225;3.3340626;2.667487;4.6174035;0.06917804;6.219850136
1.3409464;0.18174969;0.4697805;0;1.432432866;1.294229;0.23593448;0.22286756;0.04935464;1.284948074
2.3960848;2.7753556;1.6572475;0;4.023715988;2.7032037;2.8952146;2.2550983;0.08711879;4.470846344
1.6990328;1.2574277;1.2899208;0;2.47623354;2.1674268;1.573953;1.3989589;0.04935464;2.972590592
2.260419;0.20384534;2.2873602;0;3.222276162;2.5954156;0.37101713;2.6567;0.04935464;3.683190167
0.96304375;0.15939766;0.123830974;0;0.983968998;0.64833295;0.26748374;0.4077698;0.04935464;0.761915583
2.143358;4.215138;0.31092942;0;4.738992401;2.8120887;3.0302734;3.0571644;0.596291;4.545367672
1.3663001;0.3698812;1.5972003;0;2.134159522;1.5349203;0.45921284;0.79790527;0.04935464;1.740480431
6.7221093;4.0301023;31.224651;0;32.19328048;6.5630116;2.3896909;27.614792;-1.9020475;30.38643763
1.8556865;0.23290505;1.2020867;0;2.223247531;1.845152;0.60225093;1.0268587;0.04935464;2.146489361
3.9859989;2.195367;3.3522549;0;5.652029406;3.142904;2.5154188;3.534785;0.6619598;4.695267308
3.089753;1.0608867;7.046705;0;7.767116939;4.073284;1.0012624;8.830108;2.003883;7.771851051
1.3428997;0.12681952;0.3581555;0;1.3956139;0.8375919;0.17378199;0.24230546;0.04935464;0.839730455
1.5860676;0.30566162;1.1227629;0;1.967139036;1.8814999;0.5130618;1.0097414;0.04935464;2.146744624
1.1945996;0.06579653;0.55929697;0;1.320685613;0.92298365;0.06140938;0.13493009;0.04935464;0.885458742
4.617059;4.0557313;0.18713641;0;6.14826888;3.8555286;4.5800276;4.880076;1.3788044;6.344983231
2.2641163;1.1003996;1.9466581;0;3.182228725;1.6125069;0.39178804;1.1110548;0.04935464;1.947672936
1.2664422;0.000548061;0.9989704;0;1.613015191;1.1346556;0.03858073;0.19060294;0.04935464;1.101845292
1.1559949;0.044815805;0.8332813;0;1.425724514;1.3482523;0.1029018;0.32267043;0.04935464;1.340785371
2.7233484;0.23178238;2.9569945;0;4.026681767;2.8294537;0.7174859;3.4221802;0.2001352;4.297854526
4.5351;6.189419;1.3815014;0;7.796446991;3.819021;4.1732154;5.6416616;1.3647276;6.624577362
0.99460936;0.9599992;0.07756774;0;1.384508215;0.69654083;0.39553493;0.33284432;0.04935464;0.818056652
1.6126018;0.089740485;1.7216215;0;2.360618247;1.4866327;0.09667277;0.7450907;0.04935464;1.616353186
2.7566426;5.0298457;0.40759522;0;5.750179132;3.2845104;3.873081;4.5582037;1.2881826;5.535744859
2.179208;0.49514866;1.0630904;0;2.47472845;1.700842;0.24923675;0.9413424;0.04935464;1.910519841
2.3016288;0.15896147;1.016336;0;2.521051913;1.4551489;0.507372;0.6134616;0.04935464;1.609325499
2.4815092;0.96382594;0.47979563;0;2.705005028;1.8174889;0.48437032;1.1096956;0.04935464;2.134519173
2.2759774;0.16931464;0.5773108;0;2.354151298;2.164524;1.2467378;1.2549512;0.04935464;2.746074093
2.0104136;0.504507;1.2449883;0;2.417909432;2.4287944;0.9166509;1.7156351;0.04935464;3.062348255
3.1706684;1.1627474;8.572052;0;9.213316184;3.841521;1.1323524;8.060187;0.93366826;8.066671735
2.1874228;2.0834732;3.2687495;0;4.450887819;1.4659559;1.0608622;0.7562842;-0.18685356;2.148083047
1.5942488;0.5294842;1.057622;0;1.985081119;1.9384631;0.59557927;1.0549967;0.04935464;2.236552597
2.4006603;0.75837004;5.607053;0;6.146327224;3.3336189;1.5096134;5.2285013;1.0018333;5.380107896
1.794048;1.3348384;2.1901474;0;3.130039523;2.1088376;1.9173971;1.5483843;0.06791499;3.175709773
0.9121455;0.035402305;0.5345397;0;1.057825802;0.95538664;0.04497258;0.11315095;0.04935464;0.913759737
2.9820404;2.9645574;2.4911938;0;4.88745456;2.8327858;1.8822355;3.4970944;0.54075253;4.337480255
9.241818;0.9702755;45.30098;0;46.24425828;7.17978;1.5534939;41.045837;-4.9351745;46.63317588
2.5224142;0.4354162;2.3936434;0;3.504524132;2.7160697;0.38541406;2.985903;0.04935464;4.005419748
1.0361052;0.027364906;0.20628795;0;1.056795885;1.0772269;0.02117546;0.097581;0.04935464;1.032490194
1.2482071;0.00350363;0.4021476;0;1.311394652;1.1656431;0.00599887;0.15027225;0.04935464;1.125950245
0.57447547;0.0827934;0.30776712;0;0.656960739;0.5955565;0.26298633;0.46140343;0.04935464;0.748606812
0.7590049;0.035245407;0.2161244;0;0.789962299;0.6157104;0.01928538;0.48535314;0.04935464;0.734889514
2.736468;0.079388365;4.929242;0;5.638438288;2.4899158;0.52473986;3.8241467;0.2556917;4.337687295
3.157658;0.2308726;5.992524;0;6.777495857;3.5152025;0.5432932;6.5744696;1.0804573;6.394532107
1.372587;0.053428758;1.0496215;0;1.728743763;1.5815138;0.06137912;0.7230027;0.04935464;1.69067013
1.5898384;1.970598;0.70363927;0;2.627917586;1.8344328;1.4769225;1.2354692;0.04935464;2.61012424
1.0630169;0.22943883;0.017301224;0;1.087633412;1.2634304;0.27212894;0.35114834;0.04935464;1.289904742
1.7935101;0.10771663;0.9641721;0;2.039095189;1.7571017;0.37038168;1.0706278;0.04935464;2.041299052
1.5645477;0.22704661;0.93732345;0;1.837915917;1.2418611;0.38743505;0.36666355;0.04935464;1.302224832
3.1921227;0.11970618;9.519801;0;10.04144352;2.5864656;0.49358577;4.5012217;-2.2751164;7.489944106
1.9857826;0.37963623;0.47397533;0;2.076561777;1.759687;0.3990097;0.98336154;0.04935464;2.005567986
2.658527;0.34644315;4.4711213;0;5.213320856;2.4183612;0.33143398;3.3186784;0.0923993;4.027302837
4.2226744;5.273297;15.54534;0;16.94981522;4.9236307;7.595406;10.169333;-1.0052351;14.61948004
2.3620605;1.6304312;3.1384318;0;4.252927212;2.4833126;2.3615732;2.1193106;0.09378008;3.935530887
2.4496963;0.053483482;1.9306667;0;3.119510595;2.6850536;0.3382455;2.4754329;0.04935464;3.618300046
2.2884147;0.18965103;0.36802775;0;2.32556526;1.7162721;0.18442564;0.77828515;0.04935464;1.844142261
1.4471579;0.73053837;0.2333801;0;1.637809076;0.87834287;0.37368742;0.2620382;0.04935464;0.940490047
1.3305655;0.09634099;0.1139642;0;1.338907754;1.5764749;0.459594;0.4489956;0.04935464;1.653025107
3.777004;0.33018273;5.0436096;0;6.309736734;3.5379896;0.45508116;5.6281505;0.6497687;6.013604869
1.3899103;0.12110046;1.5733117;0;2.10281375;1.2125839;0.44496337;0.3196849;0.04935464;1.281265723
0.8281915;0.017003305;0.32237014;0;0.888882883;0.9298893;0.47788605;0.18886961;0.04935464;1.013067553
1.698344;0.9349829;0.8616177;0;2.121544349;1.9181709;0.6882417;1.0766907;0.04935464;2.255492232
2.7672384;3.6533282;6.565338;0;8.006752048;3.2331274;2.9696596;3.7973301;0.15184468;5.652611092
4.228017;2.3696136;7.745061;0;9.136583949;4.2777734;1.6312041;7.839945;1.1869527;7.891863835
2.2983413;1.246033;0.31506827;0;2.633294321;1.978318;1.0501074;1.0711492;0.04935464;2.433351196
1.4170943;0.11024831;0.7504536;0;1.607324345;1.0698602;0.33004275;0.19161202;0.04935464;1.086534541
3.925062;0.19165473;1.9778655;0;4.399408503;2.826083;0.37968233;3.1296797;0.04935464;4.184532323
2.496896;3.037439;0.48681986;0;3.962009451;2.214148;2.137391;1.6902084;0.06174554;3.449336357
2.3496766;1.806577;1.2422422;0;3.213699778;2.1280313;1.5216601;1.4266516;0.04935464;2.930461036
9.682795;0.6398587;12.046921;0;15.46913843;5.9337926;0.7599727;15.808277;2.1931643;14.70917503
2.2314413;0.116261564;0.21466221;0;2.244755419;1.827311;0.536967;0.9350796;0.04935464;2.072383541
1.5111161;0.46845356;0.7459417;0;1.749099661;1.6705763;0.5249253;0.82234484;0.04935464;1.885231306
1.9946437;0.30717584;1.324559;0;2.414004356;1.8756735;0.3614014;1.299846;0.04935464;2.261134848
3.5171213;0.18612601;1.7644932;0;3.939317375;2.9445744;0.507256;2.9877918;0.04935464;4.176130763
7.9698973;0.15802675;45.819027;0;46.50728406;5.3081675;0.9947626;20.349144;-20.164455;41.21804986
3.2447171;0.5907455;1.0323236;0;3.455844516;2.7033725;1.134862;1.9709681;0.04935464;3.483469993
3.9613876;0.3914614;2.777751;0;4.854043094;3.1526296;1.9177256;3.1426759;0.06207178;4.784902192
1.7180846;0.22656533;0.57027376;0;1.824378991;1.788285;0.48036653;0.81032324;0.04935464;1.971867514
4.6654916;0.697581;4.7779016;0;6.714296301;3.6072962;0.3613336;5.0225115;0.35883376;5.83541919
3.3192983;0.4233368;2.1922905;0;4.000386592;2.6664555;0.47430202;2.5499268;0.07567289;3.644148883
2.8987591;0.17327726;1.5248463;0;3.279936824;2.6310363;1.4541032;1.5922844;0.04935464;3.352429853
5.0427485;7.494287;4.0630345;0;9.904640297;3.5218499;2.8786845;3.9033647;-0.7517498;6.745622267
0.6829009;0.07856069;0.057151325;0;0.689776555;0.76065874;0.4387886;0.43773103;0.04935464;0.931841369
2.4405043;0.127134;3.239025;0;4.057524768;2.9114048;0.43637508;3.1696217;0.06209647;4.263779492
2.8881395;1.0872248;3.1792812;0;4.430715121;2.7353375;0.88139045;2.5416164;0.04935464;3.787145626
5.6366863;2.9247782;14.681924;0;15.99641998;5.4661307;2.986317;11.920254;-0.3544323;13.80393525
2.2922485;0.06958002;0.56481105;0;2.361833205;2.123441;0.2577382;1.1311239;0.04935464;2.370329624
5.4609675;1.2838383;5.729887;0;8.018853525;3.978384;2.4806979;3.4209104;0.23993489;5.563859497
1.8965096;0.40604398;1.3621758;0;2.370051326;2.0259933;0.55290693;1.117973;0.04935464;2.329766743
2.3522208;0.13871017;0.4082493;0;2.391411862;1.9382951;0.2961616;0.94060886;0.04935464;2.12537399
7.733372;0.88756955;15.3020735;0;17.16817625;6.729766;2.0816069;17.039635;1.945496;16.49283361
2.7140362;2.4879222;2.5277472;0;4.466011115;2.9280572;1.9679044;2.9430645;0.08818907;4.506133007
1.181293;0.02370516;0.31129998;0;1.221852186;0.8360991;0.03412574;0.30383646;0.04935464;0.840894126
4.6658483;0.14880222;9.032426;0;10.16744815;4.6654058;1.083313;7.900973;0.35264173;8.886673866
2.8291545;0.23452748;5.7670302;0;6.427888895;3.6218429;0.47037792;5.697776;0.6495402;6.118299391
2.2414217;0.07756531;0.5038388;0;2.29866073;2.1918745;0.42287984;1.1425651;0.04935464;2.458352717
2.2819428;0.6190124;2.418933;0;3.382554678;2.1273546;1.5206482;1.4239659;0.04935464;2.928175784
2.0473309;1.7665771;2.4637744;0;3.658215789;2.565478;1.8995494;1.8242091;0.08785935;3.588783702
2.2912645;0.15963988;0.48574254;0;2.347620863;2.5910785;0.4241332;1.4792708;0.04935464;2.964250985
2.3919022;2.7742524;3.788573;0;5.269815736;2.2076323;1.4562918;1.6098424;-0.01836739;3.114497027
1.206395;0.25088176;0.9617167;0;1.563083352;1.374025;0.40548742;0.25114456;0.04935464;1.405100013
2.1096966;0.5387375;2.9033587;0;3.629125181;2.5944803;2.525175;1.7622964;0.04935464;3.977247576
2.6967034;0.05797143;0.23765495;0;2.707775801;2.1782854;0.7484317;1.1608117;0.04935464;2.529901279
2.595281;0.12014385;3.4661477;0;4.331754597;2.6123097;0.45006925;2.5523505;0.06211783;3.617721484
2.7674396;0.7596098;0.6111282;0;2.934144963;2.0141208;0.7581407;1.0452799;0.04935464;2.343148231
5.03481;17.55501;15.10175;0;23.69790161;6.6242523;12.597292;14.015712;-0.23227301;20.20757444
2.3807695;0.08598696;2.0749998;0;3.159284941;2.7566762;1.2564123;1.8601847;0.04935464;3.505659095
7.081134;10.838961;30.79438;0;33.40537942;6.1739097;10.76988;16.059288;-6.875101;27.1730863
1.3462044;0.063201584;0.2130295;0;1.364420131;1.1012936;0.07680637;0.17710727;0.04935464;1.068730239
1.4565911;1.2080348;0.8796347;0;2.086806871;1.0982103;0.71754444;0.16238806;0.04935464;1.272502299
2.4782891;0.10610452;1.0161988;0;2.680640788;2.5429087;0.30418664;1.9100856;0.04935464;3.145538342
1.0405315;0.2587427;0.20648724;0;1.091920587;0.89452326;0.40154126;0.20004354;0.04935464;0.951357439
1.7897993;0.7119497;0.20309189;0;1.936878991;1.6187484;0.76957846;0.56465673;0.04935464;1.829856527
2.6129975;0.33145976;6.2220936;0;6.756631578;3.6050727;1.046994;6.0397816;0.53867286;6.572705866
2.1595528;2.5844855;0.19960146;0;3.373881198;2.0673733;1.7466002;1.5605296;0.04935464;3.074728786
1.5561591;0.03237094;2.3425333;0;2.812497339;1.8127834;0.3063953;1.5743536;0.04935464;2.371110397
6.2463446;0.40584975;1.8300357;0;6.521546254;3.1008937;0.4399963;4.0919294;0.17369877;4.979263941
1.1646942;0.16157813;0.39106563;0;1.239174079;1.0207585;0.12793341;0.18167706;0.04935464;0.995308668
2.5276287;1.6558914;2.172267;0;3.721508712;2.146033;1.0532935;1.9181535;0.04935464;3.015640904
1.2229791;0.14728034;0.64788455;0;1.391805938;1.4093298;0.13637117;0.5113283;0.04935464;1.456057002
1.5454782;0.24151225;0.9865946;0;1.849378257;1.3754537;0.34016907;0.496523;0.04935464;1.452019053
1.7720373;0.042904582;0.8497876;0;1.965730389;0.9657279;0.12390661;0.21535686;0.04935464;0.947822276
1.1804587;0.11124506;0.9979458;0;1.549759344;1.3330789;0.25044817;0.43536904;0.04935464;1.375204885
4.537762;19.216265;10.626386;0;22.42267165;6.4147134;15.346999;15.483718;2.1299546;20.59501953
1.6748964;0.13598569;1.1937299;0;2.061252321;1.7750326;0.15650089;1.1763872;0.04935464;2.085854976
3.3049734;5.9209723;0.48245645;0;6.798053131;3.2327478;4.1286283;3.5841281;0.4481964;5.903354924
4.831038;3.014769;10.712699;0;12.13217541;4.7302604;2.0906298;13.253563;2.473607;11.75323484
7.4863143;13.551593;52.13095;0;54.38130674;8.04957;9.842815;49.985764;-1.4870071;53.06464942
0.844565;0.045219827;0.01200064;0;0.845859851;0.7027252;0.08869473;0.3052569;0.04935464;0.721924322
2.371433;4.057818;1.3097616;0;4.879042615;2.0465503;2.5895183;1.6389469;-0.08269886;3.767820309
1.5049899;0.33742252;0.52553153;0;1.629426876;1.166544;0.4441003;0.28799465;0.04935464;1.23165703
4.1480007;0.8307497;1.9804082;0;4.670981857;2.906282;0.8087884;3.4833956;0.21157357;4.396534355
2.0649326;1.314659;2.7701495;0;3.696755764;2.6327093;1.7152941;3.2579637;0.10541198;4.42092424
7.1437173;49.525772;18.434616;0;53.32607107;7.911567;30.03361;35.358936;-2.236822;49.29917401
1.7002224;0.08669486;0.69432694;0;1.838576109;1.9098111;0.28753328;1.0018635;0.04935464;2.126371514
1.4322934;1.4790856;0.32642037;0;2.084636384;1.1471897;0.98130846;0.29409337;0.04935464;1.488664024
1.867478;0.57607174;1.8389757;0;2.683498529;2.2842314;1.2564644;1.9212363;0.04935464;3.189096347
2.1733565;1.712566;0.26694852;0;2.779860121;1.3996966;1.181333;0.5660822;0.04935464;1.867712726
2.3170996;1.180055;0.53128946;0;2.654006189;2.4444592;1.7993615;1.4971743;0.04935464;3.335111858
2.203476;0.02058437;4.693763;0;5.185281217;3.1147945;0.15292938;5.7114873;0.87951916;5.627893486
3.8056574;1.003886;3.3667064;0;5.179336572;3.066665;0.5289964;4.3634195;0.44691283;4.912536876
1.6182288;0.04205647;1.5083743;0;2.212606206;1.3596138;0.10318138;0.5185571;0.04935464;1.409445397
2.0617154;0.1174839;0.48708582;0;2.121726998;1.9757829;0.14968951;0.997557;0.04935464;2.169033285
1.6175667;0.10139642;1.4081001;0;2.146986063;1.8350136;0.23400834;1.1061522;0.04935464;2.106012499
0.9483161;0.049164254;0.21151529;0;0.972861381;0.90056366;0.04923166;0.04769628;0.04935464;0.853814003
2.2891276;0.09570679;2.5517428;0;3.429381326;2.6051512;0.89129794;2.2858188;0.04935464;3.529219431
1.4727817;0.46585897;0.07329368;0;1.546441877;1.55106;0.25320032;0.45304635;0.04935464;1.586233487
2.6050923;1.4833399;0.5936688;0;3.056017964;2.4929936;0.82324445;1.9092453;0.04935464;3.196868724
1.1899648;0.1459629;0.86439294;0;1.478004245;0.73979026;0.49284518;0.2310791;0.04935464;0.869113406
2.4259822;1.416454;1.8296756;0;3.352528057;2.6471453;1.9028857;1.9734583;0.06355541;3.747335547
2.5604339;3.2111201;5.606118;0;6.949508838;3.9325285;4.988204;5.470183;1.9039423;6.478769767
2.324726;0.7275852;1.3671886;0;2.793373564;1.6030256;0.2748295;0.86988467;0.04935464;1.795075263
3.2207236;0.8785602;2.7480998;0;4.324000583;2.9836547;1.3126212;3.5702245;0.27255663;4.561869165
2.3228428;0.32377747;0.5005767;0;2.398125842;2.3512216;0.9742;1.3735818;0.04935464;2.842709608
2.7032597;0.21910527;5.2574296;0;5.915757443;3.0515401;0.59423107;5.217562;0.6494845;5.42406148
2.6575284;1.5289724;1.8027202;0;3.556685805;1.9416376;0.6397617;1.7463706;0.04935464;2.63933684
2.943084;3.868566;7.42049;0;8.870807075;2.6762743;2.4587286;3.88208;-1.1710237;6.488761526
2.0267599;0.017407421;2.9100637;0;3.546340289;2.5027454;0.31070885;3.2693932;0.05722774;4.071840729
2.4120893;0.9681598;4.032816;0;4.797823786;2.5586936;1.6850437;2.9932423;0.12696235;4.1562356
1.284581;0.18830131;0.07047195;0;1.300219991;1.15147;0.26807466;0.23220609;0.04935464;1.155496742
2.038261;0.64090544;0.37122747;0;2.168658;1.9827383;0.6325109;1.1585745;0.04935464;2.332580724
1.0687016;0.20094717;0.8396445;0;1.373865263;0.7803513;0.28449473;0.29099432;0.04935464;0.830738024
2.2475734;0.6240998;1.4683965;0;2.756315481;1.793955;0.90191734;1.0792239;0.04935464;2.23021849
2.8638647;0.8719261;3.0827389;0;4.297121742;2.4667225;0.7720179;2.6234295;0.06299133;3.619821979
2.766266;0.050035294;0.29130423;0;2.78201173;1.8221096;0.07966429;1.1095239;0.04935464;2.085469259
1.0259851;1.214066;0.17515896;0;1.599150505;0.8075034;0.61783004;0.22218463;0.04935464;0.991386302
13.480205;8.1615715;49.93228;0;52.35990606;10.789529;21.37599;47.146294;3.637529;49.24082122
2.185999;1.1070753;1.0655495;0;2.672003571;2.211314;1.0757228;1.5084178;0.04935464;2.835504699
2.3648236;3.4491704;0.67017883;0;4.23536383;2.7473319;2.936091;2.4807885;0.10433969;4.620358661
3.021542;1.8398663;5.3910804;0;6.448144845;3.7078328;2.1189408;5.73419;1.0998442;6.049901889
1.1255434;0.028633716;0.47652182;0;1.222595959;1.2033411;0.1100383;0.23912366;0.04935464;1.18244013
1.5300275;0.10903215;0.2809509;0;1.559424756;1.1412754;0.15830156;0.24663328;0.04935464;1.128947909
2.3373556;0.1300674;0.75233096;0;2.458892149;2.3161144;0.36319187;1.6351079;0.04935464;2.808944171
2.731608;0.10789924;0.14059636;0;2.737351247;2.4482937;0.6733705;1.7500875;0.04935464;3.034535133
0.9791056;0.17298134;0.019089866;0;0.994451981;0.7920459;0.64206946;0.17557289;0.04935464;0.985254339
2.5723243;0.571524;1.1119509;0;2.860057131;2.1992488;1.1190046;1.4317828;0.04935464;2.803515593
1.5188427;0.18159531;0.36185554;0;1.571877678;1.5084374;0.5528681;0.4715262;0.04935464;1.624976117
2.00713;0.032135155;3.6431568;0;4.159590722;2.6964884;0.58734465;3.4417806;0.13302134;4.278540416
2.057085;0.05152026;2.119838;0;2.954313149;1.8294151;0.19600378;1.5518572;0.04935464;2.3576015
1.7239152;0.9841899;1.1339098;0;2.286102537;1.8992163;0.76127374;1.1604427;0.04935464;2.302918202
8.107782;4.4454603;25.247118;0;26.88708265;5.5729256;1.1613761;20.87992;-3.6011035;25.24313098
2.474109;1.0534744;1.5746909;0;3.116195611;2.4761739;1.809452;1.9347649;0.04935464;3.576782277
2.3897586;1.1840231;2.5643024;0;3.699797787;1.8845899;0.55526936;1.9998289;0.04935464;2.75409302
3.2727711;1.1714225;17.550413;0;17.89134589;5.9285407;4.795092;14.732278;0.15989599;16.42866987
1.7096765;0.9902406;1.1163663;0;2.26932675;1.91825;1.1559438;1.2229707;0.04935464;2.50241856
1.19025;0.092386395;0.69129443;0;1.379535537;1.3485181;0.1387964;0.4569372;0.04935464;1.381224652
2.026937;1.1398605;0.94582176;0;2.510445053;2.0193577;0.8649722;1.4864798;0.04935464;2.603116778
2.9987898;2.6779633;3.954493;0;5.639347709;3.4685142;2.461951;5.0141306;0.87530434;5.699899015
0.8712752;0.06275492;0.20506522;0;0.897279443;0.82209843;0.2635537;0.19149217;0.04935464;0.834939221
2.3497825;0.3973252;2.5136485;0;3.463780289;2.0889792;1.066997;1.6525497;0.06798567;2.801376142
1.8447566;0.26768875;1.5228546;0;2.407045972;1.4854612;0.29847685;0.80621994;0.04935464;1.666941954
0.91538835;0.25167876;0.033238996;0;0.949938346;0.66080636;0.219994;0.38901442;0.04935464;0.748388818
1.2159041;0.03106472;1.01631;0;1.585015398;1.2284994;0.1280948;0.39827293;0.04935464;1.248428231
1.6199348;0.14743295;0.29246512;0;1.652713247;1.761501;0.38756776;0.91294587;0.04935464;1.972170701
3.842607;4.1724815;3.681955;0;6.762545604;2.3837674;1.9517397;1.5905415;-0.77960896;4.246806263
1.9390633;3.1523223;0.8148421;0;3.789600244;2.0688322;2.2513309;1.7079737;0.04419195;3.458054708
1.5810313;0.53221637;0.32973844;0;1.700482777;1.6237081;0.5022932;0.7816014;0.04935464;1.821374416
13.205527;45.510082;7.789519;0;48.02322473;9.033819;12.78957;47.57335;3.04725;47.03674561
3.1811643;5.4321623;3.6370952;0;7.270258252;2.7702768;3.396293;2.7149472;-0.3391931;5.494789864
1.5723704;1.8985456;0.5002136;0;2.515360355;1.8762449;1.3029585;1.3033088;0.04935464;2.580590151
4.906451;3.5353565;3.4145238;0;6.944852754;4.0824423;3.7233672;5.934539;1.6981059;6.410442156
3.0583518;0.28335318;6.633495;0;7.310065709;1.9740213;0.3252538;2.908458;-1.3249323;4.855042506
3.70644;0.29918858;16.942421;0;17.34568651;6.0176783;1.7509419;18.976591;2.3043022;17.68042336
1.0863817;0.118611135;0.9630286;0;1.456611782;1.0922747;0.26167867;0.17563231;0.04935464;1.087477122
1.9019319;0.12753098;0.56614804;0;1.988500115;1.9939533;0.37031522;0.9859662;0.04935464;2.205664755
0.78507525;0.3814934;0.032644227;0;0.873467806;0.6713331;0.5049808;0.3165652;0.04935464;0.848368739
1.1314138;0.048714537;0.28348657;0;1.167405212;1.2062013;0.29205865;0.12452487;0.04935464;1.197932927
3.462078;1.895393;7.086815;0;8.111809018;2.7140307;1.2197167;3.403667;-0.80830413;5.329213388
1.9221172;0.43536142;0.7435486;0;2.106404191;1.8827945;0.35155264;0.87449545;0.04935464;2.056173009
1.6296773;0.14934519;1.0412594;0;1.939683795;1.62416;0.214801;0.60863847;0.04935464;1.698351274
1.0775914;0.025367966;0.066737935;0;1.079954032;0.8575603;0.21561739;0.15567203;0.04935464;0.848495185
2.6623182;2.0518625;2.0491347;0;3.936626847;2.9251614;2.4089856;3.0039763;0.14837515;4.68728969
1.7069933;0.1647152;0.1929634;0;1.725743926;1.4136757;0.1442682;0.24989276;0.04935464;1.393468527
2.411435;1.5946003;0.32824737;0;2.909555844;2.6180797;1.0998814;1.8172671;0.04935464;3.322075342
1.8466302;0.095841974;2.2057626;0;2.878301136;1.7053244;0.1400911;1.1980448;0.04935464;2.039441226
2.3522863;0.07300952;1.1944056;0;2.639163876;1.7315282;0.06013808;0.7857232;0.04935464;1.853056315
2.0916831;0.91857016;1.4270769;0;2.693595702;2.0277565;0.5166604;1.1852273;0.04935464;2.355535824
1.6207306;0.041858684;0.5145278;0;1.700958166;1.7141252;0.23627016;0.5241832;0.04935464;1.758632312
1.9159781;1.0264388;0.72323996;0;2.290769462;1.5441773;0.81919634;0.45392254;0.04935464;1.756638674
3.7066476;2.0675325;0.48363185;0;4.271747515;3.0867186;2.8656225;2.35584;0.08407701;4.741853588
1.7144204;0.373414;2.0167985;0;2.673228668;1.9780653;0.44007093;1.3710878;0.04935464;2.397334247
1.2959658;0.12573878;0.34417546;0;1.346771823;1.3329601;0.0705315;0.20152152;0.04935464;1.30059656
3.6967342;0.7306345;3.852778;0;5.389208554;3.6232915;0.25094938;5.5022388;0.96154225;5.631321217
3.4916053;1.1260157;1.6135447;0;4.007835504;2.7754736;0.51089835;2.7682557;0.06648539;3.886679222
7.085104;43.574875;14.308515;0;46.40799534;7.8433084;22.161928;32.403603;-1.2146566;41.2479181
4.465233;0.59328884;2.6609654;0;5.231733389;3.6988735;0.8795236;5.190974;0.9170073;5.517387621
2.1956015;1.3327824;2.3991668;0;3.5146801;1.6026484;1.1037569;0.8037484;0.05128917;2.054125915
3.3077424;0.2648258;2.2022612;0;3.982618094;2.2024848;0.36409992;2.0298362;0.06717884;2.950062126
4.787189;1.207474;4.0604963;0;6.39240191;3.381499;0.9510507;4.355169;0.64370227;4.951521581
1.8867615;0.04983179;1.5552789;0;2.445658321;2.2332103;0.4683813;1.5663434;0.04935464;2.718323255
3.081934;0.42548028;1.9564242;0;3.675179764;2.5046914;0.5613406;2.3536224;0.04935464;3.433190504
2.3131957;0.116604134;0.9256312;0;2.494246176;2.2633917;0.3967855;1.5650687;0.04935464;2.73090088
2.2400854;0.48697725;2.1112452;0;3.11648612;1.7513809;0.2959067;1.233585;0.04935464;2.113196581
3.009593;7.775435;4.4068046;0;9.43053372;4.2714167;5.816825;5.803983;1.7513386;7.509691168
1.7646468;0.48162234;2.2629128;0;2.909761631;2.126257;1.6566259;1.4842256;0.04935464;3.027706268
3.3260493;0.39814636;3.7304041;0;5.013685193;2.861898;0.49565196;4.2388005;0.6447764;4.493663121
7.201333;0.66553885;42.942905;0;43.54762024;7.525987;1.7724266;40.615154;-2.5870073;43.93156814
7.5742383;0.5248325;53.434124;0;53.97082677;8.653571;0.7183211;52.51262;-3.5724576;56.79816131
1.0241596;0.06722611;0.24723224;0;1.055720615;1.0661292;0.25595877;0.02682638;0.04935464;1.047397847
4.195047;1.5677311;5.132835;0;6.811915683;3.7533605;1.1980973;5.7405143;1.2304617;5.732056279
3.0376189;0.48201576;2.709797;0;4.099081306;3.0198467;1.5020123;3.1261256;0.2720717;4.326642936
1.6374793;0.9874573;0.45091844;0;1.964621545;1.6676115;0.9986812;0.64037126;0.04935464;1.997195532
1.7501577;0.04571479;0.7891843;0;1.920404561;1.9584208;0.09624004;0.8079744;0.04935464;2.071375613
2.9024227;5.0649467;1.2474446;0;5.969410409;3.5483494;3.3928661;4.2675123;1.2060808;5.298839266
2.0854003;3.9850638;0.8142303;0;4.570842251;3.0001438;3.8815486;2.7595532;0.46444675;5.164266799
2.3120816;1.1770766;3.2911816;0;4.190836071;2.923431;1.7029765;2.873057;0.15198538;4.286599338
2.61092;2.3861024;4.313116;0;5.577934881;3.2815323;2.7494817;3.3615308;1.0171489;4.426011319
2.2620134;0.07312757;1.663686;0;2.80889718;1.8193029;0.22788404;1.2573165;0.04935464;2.17385002
3.1455913;3.094535;2.8883765;0;5.273861043;3.2694771;2.698358;3.196878;0.6617325;4.647753855
2.4763267;1.5169334;2.5004685;0;3.832182614;2.7657075;1.6106747;2.0669699;0.10054213;3.709415289
2.8138404;0.55024403;8.89927;0;9.349731163;4.885972;2.8858252;9.937735;3.3369398;8.106804622
1.9853528;0.81859964;1.0886308;0;2.407664455;2.2757084;1.1005446;1.3545659;0.04935464;2.818553294
2.051152;5.47578;4.3120093;0;7.265315915;4.1723948;6.597904;4.6569285;2.3161352;6.773870224
3.571765;0.30837327;2.7467659;0;4.516339469;2.5521593;0.36810064;2.88288;0.17489687;3.692920637
2.1960347;1.5349824;2.4911668;0;3.658503984;2.6954014;2.195603;2.339548;0.0650987;4.125288643
1.8537326;0.9201131;0.58972824;0;2.151908935;1.9231033;0.7594482;1.0023085;0.04935464;2.248407358
1.0154389;0.11960737;0.37853357;0;1.090279664;0.8259773;0.32366443;0.26751295;0.04935464;0.877230673
2.916059;0.11923526;5.279391;0;6.032378177;2.1021907;1.1637938;1.7017606;-0.543412;3.487832297


==> datarandomSensorSimB+F.csv <==
0.0,0.0,0.0,1.9764003244626815,0.0,0.0,0.0,4.11904762
0.0,0.0,0.0,2.2611442607819625,0.0,0.0,0.0,4.71428571
0.0,0.0,0.0,22.05351416494771,0.0,0.0,0.0,20.05
0.0,0.0,0.0,3.8523640819720097,0.0,0.0,0.0,6.19047619
0.0,0.0,0.0,3.4821454500333657,0.0,0.0,0.0,5.85714286
0.0,0.0,0.0,6.09369360962691,0.0,0.0,0.0,7.73809524
0.0,0.0,0.0,5.198255413127528,0.0,0.0,0.0,6.92857143
0.0,0.0,0.0,2.023699624839089,0.0,0.0,0.0,5.23809524
0.0,0.0,0.0,0.7097451264467454,0.0,0.0,0.0,4.78571429
0.0,0.0,0.0,3.3409179682824615,0.0,0.0,0.0,5.9047619
0.0,0.0,0.0,2.179135716596395,0.0,0.0,0.0,5.45238095
0.0,0.0,0.0,1.6791059623615296,0.0,0.0,0.0,5.0
0.0,0.0,0.0,1.1608084739770061,0.0,0.0,0.0,5.26190476
0.0,0.0,0.0,3.7871922661816884,0.0,0.0,0.0,6.5
0.0,0.0,0.0,1.4755600604470844,0.0,0.0,0.0,5.35714286
0.0,0.0,0.0,4.174253052338986,0.0,0.0,0.0,6.88095238
0.0,0.0,0.0,1.9531959432012629,0.0,0.0,0.0,5.66666667
0.0,0.0,0.0,12.924365487590146,0.0,0.0,0.0,13.30952381
0.0,0.0,0.0,1.4021007399385441,0.0,0.0,0.0,5.64285714
0.0,0.0,0.0,6.3535098728353985,0.0,0.0,0.0,8.66666667
0.0,0.0,0.0,2.809581135650771,0.0,0.0,0.0,6.42857143
0.0,0.0,0.0,4.624083310047046,0.0,0.0,0.0,7.26190476
0.0,0.0,0.0,4.905318738111451,0.0,0.0,0.0,7.4047619
0.0,0.0,0.0,1.6899016187431457,0.0,0.0,0.0,5.66666667
0.0,0.0,0.0,1.0566999308075016,0.0,0.0,0.0,5.47619048
0.0,0.0,0.0,1.7376508994253297,0.0,0.0,0.0,6.0
0.0,0.0,0.0,1.5394423616362571,0.0,0.0,0.0,5.38095238
0.0,0.0,0.0,2.4003859058266372,0.0,0.0,0.0,5.88095238
0.0,0.0,0.0,4.3928195392724705,0.0,0.0,0.0,7.28571429
0.0,0.0,0.0,4.373732008817967,0.0,0.0,0.0,6.92857143
0.0,0.0,0.0,2.7791896894502495,0.0,0.0,0.0,6.04761905
0.0,0.0,0.0,3.539724219473595,0.0,0.0,0.0,6.42857143
0.0,0.0,0.0,2.255064188337347,0.0,0.0,0.0,5.9047619
0.0,0.0,0.0,4.994905591806695,0.0,0.0,0.0,7.57142857
0.0,0.0,0.0,3.5201777925622864,0.0,0.0,0.0,6.21428571
0.0,0.0,0.0,4.0656605950978255,0.0,0.0,0.0,6.5952381
0.0,0.0,0.0,2.899068391722177,0.0,0.0,0.0,5.71428571
0.0,0.0,0.0,0.985458384279434,0.0,0.0,0.0,4.57142857
0.0,0.0,0.0,4.549907709637697,0.0,0.0,0.0,6.4047619
0.0,0.0,0.0,3.2714730357682296,0.0,0.0,0.0,5.21428571
0.0,0.0,0.0,2.7943251605351462,0.0,0.0,0.0,5.02380952
0.0,0.0,0.0,4.9544794037467605,0.0,0.0,0.0,6.42857143
0.0,0.0,0.0,5.008320585689094,0.0,0.0,0.0,6.4047619
0.0,0.0,0.0,8.487680364583477,0.0,0.0,0.0,9.30952381
0.0,0.0,0.0,1.5658920374391099,0.0,0.0,0.0,3.78571429
0.0,0.0,0.0,2.5309454945376757,0.0,0.0,0.0,4.54761905
0.0,0.0,0.0,1.6954705482031125,0.0,0.0,0.0,3.83333333
0.0,0.0,0.0,6.13861057795299,0.0,0.0,0.0,7.14285714
0.0,0.0,0.0,1.8790882247841783,0.0,0.0,0.0,3.73809524
0.0,0.0,0.0,1.400997110961779,0.0,0.0,0.0,3.45238095
0.0,0.0,0.0,2.2533104417819154,0.0,0.0,0.0,4.0
0.0,0.0,0.0,1.7909721871086297,0.0,0.0,0.0,3.69047619
0.0,0.0,0.0,8.971486494479075,0.0,0.0,0.0,9.52380952
0.0,0.0,0.0,0.9636918798472822,0.0,0.0,0.0,3.23809524
0.0,0.0,0.0,5.1963241054791585,0.0,0.0,0.0,6.35714286
0.0,0.0,0.0,24.78756270922233,0.0,0.0,0.0,21.9047619
0.0,0.0,0.0,3.0955730038814644,0.0,0.0,0.0,5.04761905
0.0,0.0,0.0,3.384864748304059,0.0,0.0,0.0,4.92857143
0.0,0.0,0.0,1.915869538415305,0.0,0.0,0.0,3.85714286
0.0,0.0,0.0,8.332654886036352,0.0,0.0,0.0,8.92857143
0.0,0.0,0.0,1.4018721621354726,0.0,0.0,0.0,3.5
0.0,0.0,0.0,2.282991019520272,0.0,0.0,0.0,4.14285714
0.0,0.0,0.0,4.371215128099387,0.0,0.0,0.0,5.78571429
0.0,0.0,0.0,5.281519316646591,0.0,0.0,0.0,6.4047619
0.0,0.0,0.0,3.148678090905108,0.0,0.0,0.0,4.61904762
0.0,0.0,0.0,1.7084627630661817,0.0,0.0,0.0,3.71428571
0.0,0.0,0.0,6.448326219029013,0.0,0.0,0.0,7.26190476
0.0,0.0,0.0,0.9763730160486093,0.0,0.0,0.0,3.14285714
0.0,0.0,0.0,25.740549077237187,0.0,0.0,0.0,22.54761905
0.0,0.0,0.0,3.060526805007714,0.0,0.0,0.0,4.33333333
0.0,0.0,0.0,2.5207664600108783,0.0,0.0,0.0,4.0952381
0.0,0.0,0.0,2.3325897315020487,0.0,0.0,0.0,3.92857143
0.0,0.0,0.0,2.9318981597449203,0.0,0.0,0.0,4.26190476
0.0,0.0,0.0,2.6455477548780744,0.0,0.0,0.0,4.33333333
0.0,0.0,0.0,2.4915609444635356,0.0,0.0,0.0,4.35714286
0.0,0.0,0.0,2.616768477464524,0.0,0.0,0.0,4.45238095
0.0,0.0,0.0,2.674193282654252,0.0,0.0,0.0,4.4047619
0.0,0.0,0.0,3.461422381635278,0.0,0.0,0.0,5.30952381
0.0,0.0,0.0,0.7564513672688856,0.0,0.0,0.0,3.78571429
0.0,0.0,0.0,1.2659605645810559,0.0,0.0,0.0,3.73809524
0.0,0.0,0.0,0.6438361813560608,0.0,0.0,0.0,3.73809524
0.0,0.0,0.0,14.776603166412176,0.0,0.0,0.0,14.47619048
0.0,0.0,0.0,2.631803812536499,0.0,0.0,0.0,4.88095238
0.0,0.0,0.0,2.669479314099176,0.0,0.0,0.0,5.0952381
0.0,0.0,0.0,5.618280876866464,0.0,0.0,0.0,7.38095238
0.0,0.0,0.0,6.113366607949682,0.0,0.0,0.0,7.85714286
0.0,0.0,0.0,2.119125875809165,0.0,0.0,0.0,5.5
0.0,0.0,0.0,0.7759487844173859,0.0,0.0,0.0,5.07142857
0.0,0.0,0.0,40.90264568987013,0.0,0.0,0.0,34.71428571
0.0,0.0,0.0,1.0537814108231756,0.0,0.0,0.0,4.61904762
0.0,0.0,0.0,7.122092160004583,0.0,0.0,0.0,8.33333333
0.0,0.0,0.0,6.399491999367576,0.0,0.0,0.0,7.47619048
0.0,0.0,0.0,1.8869488654239923,0.0,0.0,0.0,4.5
0.0,0.0,0.0,3.376825017137521,0.0,0.0,0.0,5.45238095
0.0,0.0,0.0,5.041008421399371,0.0,0.0,0.0,6.61904762
0.0,0.0,0.0,3.5172261855927105,0.0,0.0,0.0,5.5
0.0,0.0,0.0,2.3623490010810566,0.0,0.0,0.0,5.16666667
0.0,0.0,0.0,2.447768677421944,0.0,0.0,0.0,5.0952381
0.0,0.0,0.0,3.3755237091303636,0.0,0.0,0.0,5.88095238
0.0,0.0,0.0,2.9476549602348645,0.0,0.0,0.0,5.80952381
0.0,0.0,0.0,5.096663912973737,0.0,0.0,0.0,7.4047619
0.0,0.0,0.0,6.115128417999479,0.0,0.0,0.0,8.33333333
0.0,0.0,0.0,3.2505728789079202,0.0,0.0,0.0,6.33333333
0.0,0.0,0.0,2.5882349908996933,0.0,0.0,0.0,5.97619048
0.0,0.0,0.0,1.5751155537280492,0.0,0.0,0.0,5.61904762
0.0,0.0,0.0,3.826511689252134,0.0,0.0,0.0,7.0952381
0.0,0.0,0.0,6.210038741561385,0.0,0.0,0.0,8.80952381
0.0,0.0,0.0,0.9595044212558969,0.0,0.0,0.0,6.30952381
0.0,0.0,0.0,1.4353340368593885,0.0,0.0,0.0,6.64285714
0.0,0.0,0.0,1.4356295905425687,0.0,0.0,0.0,6.23809524
0.0,0.0,0.0,0.8436948896918984,0.0,0.0,0.0,6.47619048
0.0,0.0,0.0,2.9062896831124205,0.0,0.0,0.0,7.21428571
0.0,0.0,0.0,1.637426470966621,0.0,0.0,0.0,7.02380952
0.0,0.0,0.0,1.7407808590219103,0.0,0.0,0.0,6.80952381
0.0,0.0,0.0,1.5267317747495073,0.0,0.0,0.0,7.14285714
0.0,0.0,0.0,2.661345211274789,0.0,0.0,0.0,7.30952381
0.0,0.0,0.0,1.6983986623496237,0.0,0.0,0.0,7.23809524
0.0,0.0,0.0,1.8655899392690045,0.0,0.0,0.0,7.54761905
0.0,0.0,0.0,2.8034478431157965,0.0,0.0,0.0,7.95238095
0.0,0.0,0.0,19.58898998549809,0.0,0.0,0.0,19.64285714
0.0,0.0,0.0,2.6485760115404524,0.0,0.0,0.0,8.45238095
0.0,0.0,0.0,6.678749359804947,0.0,0.0,0.0,10.007142857
0.0,0.0,0.0,6.127647535435657,0.0,0.0,0.0,9.21428571
0.0,0.0,0.0,1.311025780130563,0.0,0.0,0.0,7.28571429
0.0,0.0,0.0,1.879720619546423,0.0,0.0,0.0,7.5952381
0.0,0.0,0.0,2.3991573768450203,0.0,0.0,0.0,7.64285714
0.0,0.0,0.0,8.549762286010143,0.0,0.0,0.0,11.4047619
0.0,0.0,0.0,2.9525539877176254,0.0,0.0,0.0,8.14285714
0.0,0.0,0.0,1.0591600623078066,0.0,0.0,0.0,7.66666667
0.0,0.0,0.0,1.9498992763938492,0.0,0.0,0.0,8.0952381
0.0,0.0,0.0,2.5059422184305435,0.0,0.0,0.0,8.0952381
0.0,0.0,0.0,9.964835506635804,0.0,0.0,0.0,12.88095238
0.0,0.0,0.0,10.573632236874955,0.0,0.0,0.0,13.16666667
0.0,0.0,0.0,8.664973928873485,0.0,0.0,0.0,11.83333333
0.0,0.0,0.0,42.844082860269346,0.0,0.0,0.0,36.35714286
0.0,0.0,0.0,1.598841924638498,0.0,0.0,0.0,8.5952381
0.0,0.0,0.0,4.544875320870535,0.0,0.0,0.0,9.45238095
0.0,0.0,0.0,2.829879391575351,0.0,0.0,0.0,8.4047619
0.0,0.0,0.0,2.1327380919109036,0.0,0.0,0.0,8.26190476
0.0,0.0,0.0,3.719243955801226,0.0,0.0,0.0,9.23809524
0.0,0.0,0.0,2.9468040331566265,0.0,0.0,0.0,9.23809524
0.0,0.0,0.0,3.774092929186552,0.0,0.0,0.0,9.19047619
0.0,0.0,0.0,2.4988034071630785,0.0,0.0,0.0,8.61904762
0.0,0.0,0.0,2.666490366468333,0.0,0.0,0.0,8.78571429
0.0,0.0,0.0,2.272232629164543,0.0,0.0,0.0,8.33333333
0.0,0.0,0.0,2.122879796747122,0.0,0.0,0.0,8.47619048
0.0,0.0,0.0,2.8306448469770285,0.0,0.0,0.0,9.11904762
0.0,0.0,0.0,2.720833788307145,0.0,0.0,0.0,9.07142857
0.0,0.0,0.0,1.9609267367288592,0.0,0.0,0.0,8.5952381
0.0,0.0,0.0,5.9903232665939665,0.0,0.0,0.0,10.064285714
0.0,0.0,0.0,4.889507705921962,0.0,0.0,0.0,9.85714286
0.0,0.0,0.0,3.855855989643259,0.0,0.0,0.0,10.007142857
0.0,0.0,0.0,2.4545949052410125,0.0,0.0,0.0,9.26190476
0.0,0.0,0.0,8.483294616778661,0.0,0.0,0.0,12.80952381
0.0,0.0,0.0,2.579961685240889,0.0,0.0,0.0,9.26190476
0.0,0.0,0.0,1.54363654470746,0.0,0.0,0.0,8.42857143
0.0,0.0,0.0,1.6392898733902808,0.0,0.0,0.0,8.4047619
0.0,0.0,0.0,3.8371031589373645,0.0,0.0,0.0,8.78571429
0.0,0.0,0.0,2.30771400972557,0.0,0.0,0.0,7.78571429
0.0,0.0,0.0,1.3985914032563926,0.0,0.0,0.0,7.33333333
0.0,0.0,0.0,3.387142971635029,0.0,0.0,0.0,7.52380952
0.0,0.0,0.0,4.033478509205543,0.0,0.0,0.0,7.35714286
0.0,0.0,0.0,2.012188791250778,0.0,0.0,0.0,6.45238095
0.0,0.0,0.0,3.458528173331772,0.0,0.0,0.0,6.92857143
0.0,0.0,0.0,9.572351698542802,0.0,0.0,0.0,10.097619048
0.0,0.0,0.0,1.1632903752075046,0.0,0.0,0.0,5.0952381
0.0,0.0,0.0,3.299370182730345,0.0,0.0,0.0,6.16666667
0.0,0.0,0.0,6.1863583347296345,0.0,0.0,0.0,8.21428571
0.0,0.0,0.0,1.2117707815925767,0.0,0.0,0.0,4.54761905
0.0,0.0,0.0,2.2790379876244713,0.0,0.0,0.0,5.07142857
0.0,0.0,0.0,3.664980921464352,0.0,0.0,0.0,5.80952381
0.0,0.0,0.0,0.9106303172256033,0.0,0.0,0.0,4.52380952
0.0,0.0,0.0,1.2197717260475125,0.0,0.0,0.0,4.73809524
0.0,0.0,0.0,0.8518999253106077,0.0,0.0,0.0,4.38095238
0.0,0.0,0.0,1.2688485355664325,0.0,0.0,0.0,4.64285714
0.0,0.0,0.0,2.4405497559326763,0.0,0.0,0.0,4.85714286
0.0,0.0,0.0,1.2375138010793403,0.0,0.0,0.0,4.52380952
0.0,0.0,0.0,1.9975915324247369,0.0,0.0,0.0,4.9047619
0.0,0.0,0.0,11.675064250815648,0.0,0.0,0.0,12.33333333
0.0,0.0,0.0,5.777623125130927,0.0,0.0,0.0,7.28571429
0.0,0.0,0.0,3.6891684685958768,0.0,0.0,0.0,6.0
0.0,0.0,0.0,1.7645851532678287,0.0,0.0,0.0,4.78571429
0.0,0.0,0.0,1.577994183310601,0.0,0.0,0.0,4.76190476
0.0,0.0,0.0,1.6993633226855398,0.0,0.0,0.0,4.95238095
0.0,0.0,0.0,1.849586564010963,0.0,0.0,0.0,5.02380952
0.0,0.0,0.0,2.4975312103428475,0.0,0.0,0.0,5.38095238
0.0,0.0,0.0,2.4595315334609786,0.0,0.0,0.0,4.97619048
0.0,0.0,0.0,1.7585121992745179,0.0,0.0,0.0,4.78571429
0.0,0.0,0.0,2.4544717091609014,0.0,0.0,0.0,5.14285714
0.0,0.0,0.0,10.275217812192116,0.0,0.0,0.0,11.45238095
0.0,0.0,0.0,1.6181485193826304,0.0,0.0,0.0,5.28571429
0.0,0.0,0.0,2.8115122140768323,0.0,0.0,0.0,5.52380952
0.0,0.0,0.0,3.586457333035246,0.0,0.0,0.0,6.19047619
0.0,0.0,0.0,43.37933341034613,0.0,0.0,0.0,37.04761905
0.0,0.0,0.0,4.4481536434850595,0.0,0.0,0.0,6.83333333
0.0,0.0,0.0,5.290904574841244,0.0,0.0,0.0,7.71428571
0.0,0.0,0.0,14.645640312651178,0.0,0.0,0.0,15.0
0.0,0.0,0.0,7.327447697034095,0.0,0.0,0.0,9.16666667
0.0,0.0,0.0,1.354941994319073,0.0,0.0,0.0,5.66666667
0.0,0.0,0.0,3.006293777247754,0.0,0.0,0.0,6.0952381
0.0,0.0,0.0,2.3032797422129136,0.0,0.0,0.0,5.85714286
0.0,0.0,0.0,2.0017696822796873,0.0,0.0,0.0,5.76190476
0.0,0.0,0.0,4.487304074016979,0.0,0.0,0.0,7.42857143
0.0,0.0,0.0,1.6718267021785007,0.0,0.0,0.0,5.66666667
0.0,0.0,0.0,51.0128825125491,0.0,0.0,0.0,41.71428571
0.0,0.0,0.0,2.3765508573716665,0.0,0.0,0.0,6.14285714
0.0,0.0,0.0,1.879178720360878,0.0,0.0,0.0,5.9047619
0.0,0.0,0.0,5.536361675563837,0.0,0.0,0.0,7.69047619
0.0,0.0,0.0,3.814401234178987,0.0,0.0,0.0,6.26190476
0.0,0.0,0.0,1.115535794034252,0.0,0.0,0.0,5.14285714
0.0,0.0,0.0,2.904438492049692,0.0,0.0,0.0,5.5952381
0.0,0.0,0.0,6.004404032732729,0.0,0.0,0.0,7.85714286
0.0,0.0,0.0,19.669823706503372,0.0,0.0,0.0,18.33333333
0.0,0.0,0.0,2.8140428898081913,0.0,0.0,0.0,5.69047619
0.0,0.0,0.0,0.9079213219552847,0.0,0.0,0.0,5.38095238
0.0,0.0,0.0,1.8653165092760433,0.0,0.0,0.0,5.28571429
0.0,0.0,0.0,17.170393973992102,0.0,0.0,0.0,16.52380952
0.0,0.0,0.0,3.9883257756666834,0.0,0.0,0.0,6.28571429
0.0,0.0,0.0,1.9471369569987518,0.0,0.0,0.0,4.88095238
0.0,0.0,0.0,1.8232538645808714,0.0,0.0,0.0,4.9047619
0.0,0.0,0.0,14.966759516040222,0.0,0.0,0.0,15.04761905
0.0,0.0,0.0,3.601558363168347,0.0,0.0,0.0,6.0
0.0,0.0,0.0,1.679787689177827,0.0,0.0,0.0,5.07142857
0.0,0.0,0.0,2.764719801170511,0.0,0.0,0.0,5.69047619
0.0,0.0,0.0,6.132501021007422,0.0,0.0,0.0,8.16666667
0.0,0.0,0.0,5.085530533802333,0.0,0.0,0.0,7.5952381
0.0,0.0,0.0,4.697039340640721,0.0,0.0,0.0,7.71428571
0.0,0.0,0.0,15.907734914076496,0.0,0.0,0.0,16.11904762
0.0,0.0,0.0,1.436140806716105,0.0,0.0,0.0,6.42857143
0.0,0.0,0.0,3.314270071029302,0.0,0.0,0.0,7.16666667
0.0,0.0,0.0,1.009340925060923,0.0,0.0,0.0,6.5952381
0.0,0.0,0.0,5.359859756386142,0.0,0.0,0.0,9.0952381
0.0,0.0,0.0,3.2420866581372096,0.0,0.0,0.0,8.0
0.0,0.0,0.0,1.319034631777427,0.0,0.0,0.0,7.21428571
0.0,0.0,0.0,2.054815343158283,0.0,0.0,0.0,7.35714286
0.0,0.0,0.0,1.9527750519413392,0.0,0.0,0.0,7.38095238
0.0,0.0,0.0,11.113412354055512,0.0,0.0,0.0,13.0952381
0.0,0.0,0.0,2.199964304541847,0.0,0.0,0.0,7.66666667
0.0,0.0,0.0,26.83862132050562,0.0,0.0,0.0,25.0
0.0,0.0,0.0,7.592749521544279,0.0,0.0,0.0,10.066666667
0.0,0.0,0.0,3.7590673945190796,0.0,0.0,0.0,8.19047619
0.0,0.0,0.0,2.561468362683568,0.0,0.0,0.0,7.52380952
0.0,0.0,0.0,2.992914731440644,0.0,0.0,0.0,7.92857143
0.0,0.0,0.0,12.782673794634588,0.0,0.0,0.0,14.85714286
0.0,0.0,0.0,5.3837256387264825,0.0,0.0,0.0,8.85714286
0.0,0.0,0.0,1.1978311990856627,0.0,0.0,0.0,7.16666667
0.0,0.0,0.0,10.203542834370992,0.0,0.0,0.0,12.30952381
0.0,0.0,0.0,5.941596304175429,0.0,0.0,0.0,9.07142857
0.0,0.0,0.0,3.0082684729716567,0.0,0.0,0.0,6.97619048
0.0,0.0,0.0,1.9614466415555607,0.0,0.0,0.0,7.0952381
0.0,0.0,0.0,8.922763238281634,0.0,0.0,0.0,10.095238095
0.0,0.0,0.0,1.1387814049119371,0.0,0.0,0.0,6.5
0.0,0.0,0.0,2.2386028076169606,0.0,0.0,0.0,6.78571429
0.0,0.0,0.0,2.906026919415682,0.0,0.0,0.0,6.85714286
0.0,0.0,0.0,6.348868074559373,0.0,0.0,0.0,8.92857143
0.0,0.0,0.0,2.469121769172231,0.0,0.0,0.0,6.47619048
0.0,0.0,0.0,8.997190444067126,0.0,0.0,0.0,10.092857143
0.0,0.0,0.0,3.2427681331883766,0.0,0.0,0.0,6.21428571
0.0,0.0,0.0,4.9150033800295185,0.0,0.0,0.0,7.16666667
0.0,0.0,0.0,3.1965883452003094,0.0,0.0,0.0,5.78571429
0.0,0.0,0.0,4.212433440149453,0.0,0.0,0.0,6.85714286
0.0,0.0,0.0,4.197067662051669,0.0,0.0,0.0,6.69047619
0.0,0.0,0.0,4.3953128381126865,0.0,0.0,0.0,6.66666667
0.0,0.0,0.0,1.6289013937737284,0.0,0.0,0.0,5.21428571
0.0,0.0,0.0,6.685959588623093,0.0,0.0,0.0,8.73809524
0.0,0.0,0.0,2.0431294476176443,0.0,0.0,0.0,5.14285714
0.0,0.0,0.0,15.167003347193788,0.0,0.0,0.0,15.26190476
0.0,0.0,0.0,11.532987437285145,0.0,0.0,0.0,12.19047619
0.0,0.0,0.0,2.475136210494584,0.0,0.0,0.0,5.4047619
0.0,0.0,0.0,1.7233401215103157,0.0,0.0,0.0,5.0
0.0,0.0,0.0,5.229031143286049,0.0,0.0,0.0,7.16666667
0.0,0.0,0.0,1.004367463411466,0.0,0.0,0.0,4.52380952
0.0,0.0,0.0,2.0843974233471037,0.0,0.0,0.0,4.97619048
0.0,0.0,0.0,7.275423935029231,0.0,0.0,0.0,8.78571429
0.0,0.0,0.0,2.0541027127273566,0.0,0.0,0.0,4.88095238
0.0,0.0,0.0,14.879688725681143,0.0,0.0,0.0,14.66666667
0.0,0.0,0.0,54.72031110807228,0.0,0.0,0.0,41.35714286
0.0,0.0,0.0,3.705833157358281,0.0,0.0,0.0,6.47619048
0.0,0.0,0.0,2.359153293665914,0.0,0.0,0.0,5.95238095
0.0,0.0,0.0,2.447015870570602,0.0,0.0,0.0,5.97619048
0.0,0.0,0.0,5.7615000400566565,0.0,0.0,0.0,8.16666667
0.0,0.0,0.0,2.356246522860199,0.0,0.0,0.0,5.97619048
0.0,0.0,0.0,23.26864201941673,0.0,0.0,0.0,21.69047619
0.0,0.0,0.0,2.1988841011307034,0.0,0.0,0.0,6.19047619
0.0,0.0,0.0,2.7292964352396174,0.0,0.0,0.0,5.97619048
0.0,0.0,0.0,3.1583227027994796,0.0,0.0,0.0,5.92857143
0.0,0.0,0.0,3.602701064422312,0.0,0.0,0.0,6.04761905
0.0,0.0,0.0,5.305633702184272,0.0,0.0,0.0,7.38095238
0.0,0.0,0.0,2.099611273610074,0.0,0.0,0.0,5.47619048
0.0,0.0,0.0,2.11045631574186,0.0,0.0,0.0,5.07142857
0.0,0.0,0.0,1.503656636917581,0.0,0.0,0.0,4.85714286
0.0,0.0,0.0,1.153870545595579,0.0,0.0,0.0,4.97619048
0.0,0.0,0.0,3.834005182883571,0.0,0.0,0.0,6.35714286
0.0,0.0,0.0,5.666784801931017,0.0,0.0,0.0,7.5
0.0,0.0,0.0,2.572397966949124,0.0,0.0,0.0,5.28571429
0.0,0.0,0.0,3.588194686967804,0.0,0.0,0.0,5.83333333
0.0,0.0,0.0,0.760609096296364,0.0,0.0,0.0,4.42857143
0.0,0.0,0.0,57.20300685726011,0.0,0.0,0.0,47.02380952
0.0,0.0,0.0,19.43195441349918,0.0,0.0,0.0,18.04761905
0.0,0.0,0.0,2.374332428367229,0.0,0.0,0.0,4.80952381
0.0,0.0,0.0,7.9331676213802,0.0,0.0,0.0,8.97619048
0.0,0.0,0.0,1.3810942994305626,0.0,0.0,0.0,3.9047619
0.0,0.0,0.0,7.7973044891210765,0.0,0.0,0.0,8.88095238
0.0,0.0,0.0,1.430695834794744,0.0,0.0,0.0,3.92857143
0.0,0.0,0.0,2.339129080939811,0.0,0.0,0.0,4.57142857
0.0,0.0,0.0,3.243176824921424,0.0,0.0,0.0,5.23809524
0.0,0.0,0.0,3.057824679337872,0.0,0.0,0.0,5.16666667
0.0,0.0,0.0,5.087008265243731,0.0,0.0,0.0,6.47619048
0.0,0.0,0.0,20.693233172681083,0.0,0.0,0.0,19.04761905
0.0,0.0,0.0,1.886228640065472,0.0,0.0,0.0,4.11904762
0.0,0.0,0.0,4.261470972899187,0.0,0.0,0.0,5.76190476
0.0,0.0,0.0,6.467972272848288,0.0,0.0,0.0,7.52380952
0.0,0.0,0.0,0.6583914604616341,0.0,0.0,0.0,3.26190476
0.0,0.0,0.0,75.87684665374577,0.0,0.0,0.0,61.07142857
0.0,0.0,0.0,2.1277487961361916,0.0,0.0,0.0,4.11904762
0.0,0.0,0.0,9.415325186634973,0.0,0.0,0.0,9.78571429
0.0,0.0,0.0,0.7045330765891348,0.0,0.0,0.0,2.73809524
0.0,0.0,0.0,44.38113316106257,0.0,0.0,0.0,36.23809524
0.0,0.0,0.0,14.039173795656492,0.0,0.0,0.0,13.45238095
0.0,0.0,0.0,1.7127872552610985,0.0,0.0,0.0,3.02380952
0.0,0.0,0.0,0.756366792442626,0.0,0.0,0.0,2.45238095
0.0,0.0,0.0,1.7316522478934546,0.0,0.0,0.0,2.85714286
0.0,0.0,0.0,1.3563865920286469,0.0,0.0,0.0,2.30952381
0.0,0.0,0.0,2.308406446181598,0.0,0.0,0.0,2.95238095
0.0,0.0,0.0,1.5349860808570848,0.0,0.0,0.0,2.23809524
0.0,0.0,0.0,1.814337286986985,0.0,0.0,0.0,2.45238095
0.0,0.0,0.0,3.8642083278903527,0.0,0.0,0.0,4.28571429
0.0,0.0,0.0,6.314781457083981,0.0,0.0,0.0,6.5
0.0,0.0,0.0,31.151349430357925,0.0,0.0,0.0,25.16666667
0.0,0.0,0.0,1.7329285453240708,0.0,0.0,0.0,2.28571429
0.0,0.0,0.0,2.5175182031229943,0.0,0.0,0.0,2.80952381
0.0,0.0,0.0,3.4321920244635575,0.0,0.0,0.0,3.66666667
0.0,0.0,0.0,10.284853692827605,0.0,0.0,0.0,9.71428571
0.0,0.0,0.0,2.175076371986728,0.0,0.0,0.0,2.47619048
0.0,0.0,0.0,30.441195707755654,0.0,0.0,0.0,24.11904762
0.0,0.0,0.0,1.423477177244843,0.0,0.0,0.0,1.66666667
0.0,0.0,0.0,1.3464760838787033,0.0,0.0,0.0,1.57142857
0.0,0.0,0.0,1.5761937151951937,0.0,0.0,0.0,1.92857143
0.0,0.0,0.0,4.114458487985111,0.0,0.0,0.0,4.23809524
0.0,0.0,0.0,64.91772446411365,0.0,0.0,0.0,48.9047619
0.0,0.0,0.0,1.3537636399963258,0.0,0.0,0.0,1.80952381
0.0,0.0,0.0,5.660365787176762,0.0,0.0,0.0,6.07142857
0.0,0.0,0.0,7.231512954545051,0.0,0.0,0.0,7.23809524
0.0,0.0,0.0,3.0371740188963683,0.0,0.0,0.0,3.54761905
0.0,0.0,0.0,8.322516470069509,0.0,0.0,0.0,8.21428571
0.0,0.0,0.0,4.856013052328608,0.0,0.0,0.0,5.16666667
0.0,0.0,0.0,2.1209433955751678,0.0,0.0,0.0,2.71428571
0.0,0.0,0.0,6.2127001418037455,0.0,0.0,0.0,6.52380952
0.0,0.0,0.0,2.0348800357668417,0.0,0.0,0.0,3.0
0.0,0.0,0.0,1.8646185765262089,0.0,0.0,0.0,2.66666667
0.0,0.0,0.0,9.029433696420497,0.0,0.0,0.0,9.02380952
0.0,0.0,0.0,2.4543518622458174,0.0,0.0,0.0,3.4047619
0.0,0.0,0.0,10.829825203886267,0.0,0.0,0.0,10.061904762
0.0,0.0,0.0,8.85450720567483,0.0,0.0,0.0,8.83333333
0.0,0.0,0.0,1.2981343071782059,0.0,0.0,0.0,2.66666667
0.0,0.0,0.0,2.396466403461777,0.0,0.0,0.0,3.54761905
0.0,0.0,0.0,2.662988163807973,0.0,0.0,0.0,3.76190476
0.0,0.0,0.0,1.0957484639344999,0.0,0.0,0.0,2.69047619
0.0,0.0,0.0,2.0972513222804774,0.0,0.0,0.0,3.33333333
0.0,0.0,0.0,28.79084592544724,0.0,0.0,0.0,24.07142857
0.0,0.0,0.0,15.028844058779134,0.0,0.0,0.0,14.04761905
0.0,0.0,0.0,1.7149876366533765,0.0,0.0,0.0,3.38095238
0.0,0.0,0.0,6.574419061465964,0.0,0.0,0.0,7.21428571
0.0,0.0,0.0,1.2605654014143932,0.0,0.0,0.0,3.30952381
0.0,0.0,0.0,3.936908330958934,0.0,0.0,0.0,5.4047619
0.0,0.0,0.0,6.000848547794861,0.0,0.0,0.0,7.21428571
0.0,0.0,0.0,1.046379512415272,0.0,0.0,0.0,3.57142857
0.0,0.0,0.0,8.837496749599685,0.0,0.0,0.0,9.9047619
0.0,0.0,0.0,6.512640373019832,0.0,0.0,0.0,8.07142857
0.0,0.0,0.0,1.5205839093878746,0.0,0.0,0.0,4.45238095
0.0,0.0,0.0,11.553320252295094,0.0,0.0,0.0,11.97619048
0.0,0.0,0.0,1.604306449048546,0.0,0.0,0.0,5.0952381
0.0,0.0,0.0,5.434000572911746,0.0,0.0,0.0,7.54761905
0.0,0.0,0.0,23.738838325362103,0.0,0.0,0.0,22.04761905
0.0,0.0,0.0,6.467021203267494,0.0,0.0,0.0,8.83333333
0.0,0.0,0.0,2.1966790773591143,0.0,0.0,0.0,6.11904762
0.0,0.0,0.0,60.43687132295677,0.0,0.0,0.0,48.76190476
0.0,0.0,0.0,5.394961041168913,0.0,0.0,0.0,8.5
0.0,0.0,0.0,1.131157849086846,0.0,0.0,0.0,6.5
0.0,0.0,0.0,4.090461309635642,0.0,0.0,0.0,8.19047619
0.0,0.0,0.0,2.6263457316504986,0.0,0.0,0.0,7.42857143
0.0,0.0,0.0,1.659055457611524,0.0,0.0,0.0,7.52380952
0.0,0.0,0.0,2.0347785902878983,0.0,0.0,0.0,8.04761905
0.0,0.0,0.0,3.102728255458709,0.0,0.0,0.0,8.57142857
0.0,0.0,0.0,5.653675100864563,0.0,0.0,0.0,10.004761905
0.0,0.0,0.0,1.2580979649472803,0.0,0.0,0.0,8.5
0.0,0.0,0.0,3.8894528147674117,0.0,0.0,0.0,9.4047619
0.0,0.0,0.0,0.7351760464426133,0.0,0.0,0.0,8.54761905
0.0,0.0,0.0,1.5410419807018017,0.0,0.0,0.0,8.88095238
0.0,0.0,0.0,2.9672139925269883,0.0,0.0,0.0,10.004761905
0.0,0.0,0.0,4.38908630798916,0.0,0.0,0.0,10.05952381
0.0,0.0,0.0,1.3743676316966975,0.0,0.0,0.0,9.76190476
0.0,0.0,0.0,1.5209498570395088,0.0,0.0,0.0,9.45238095
0.0,0.0,0.0,1.905439341225345,0.0,0.0,0.0,8.54761905
0.0,0.0,0.0,3.1827304115570927,0.0,0.0,0.0,9.73809524
0.0,0.0,0.0,3.0654427556952095,0.0,0.0,0.0,9.0952381
0.0,0.0,0.0,23.67101589497436,0.0,0.0,0.0,23.02380952
0.0,0.0,0.0,16.653390094650742,0.0,0.0,0.0,18.04761905
0.0,0.0,0.0,1.414849382188379,0.0,0.0,0.0,8.80952381
0.0,0.0,0.0,20.56632865431376,0.0,0.0,0.0,20.064285714
0.0,0.0,0.0,2.0223712036079555,0.0,0.0,0.0,8.38095238
0.0,0.0,0.0,1.7418347627221253,0.0,0.0,0.0,8.71428571
0.0,0.0,0.0,2.4331054402601464,0.0,0.0,0.0,8.97619048
0.0,0.0,0.0,4.363772495358603,0.0,0.0,0.0,9.4047619
0.0,0.0,0.0,1.907703259663294,0.0,0.0,0.0,8.4047619
0.0,0.0,0.0,2.4917144718927573,0.0,0.0,0.0,8.71428571
0.0,0.0,0.0,2.4410306678090525,0.0,0.0,0.0,9.04761905
0.0,0.0,0.0,0.8475809250940443,0.0,0.0,0.0,8.33333333
0.0,0.0,0.0,29.23805216349576,0.0,0.0,0.0,27.4047619
0.0,0.0,0.0,2.295011080510225,0.0,0.0,0.0,8.42857143
0.0,0.0,0.0,1.7777356378958755,0.0,0.0,0.0,8.61904762
0.0,0.0,0.0,16.959078886003155,0.0,0.0,0.0,17.73809524
0.0,0.0,0.0,2.172575967904766,0.0,0.0,0.0,8.83333333
0.0,0.0,0.0,5.673200649836261,0.0,0.0,0.0,10.007142857
0.0,0.0,0.0,3.8762143307939323,0.0,0.0,0.0,9.4047619
0.0,0.0,0.0,1.9223026521756081,0.0,0.0,0.0,8.83333333
0.0,0.0,0.0,3.7488991710755166,0.0,0.0,0.0,9.73809524
0.0,0.0,0.0,0.7070208775132689,0.0,0.0,0.0,8.57142857
0.0,0.0,0.0,5.285507472522515,0.0,0.0,0.0,10.023809524
0.0,0.0,0.0,2.2973407517187647,0.0,0.0,0.0,8.95238095
0.0,0.0,0.0,3.644803839232496,0.0,0.0,0.0,9.64285714
0.0,0.0,0.0,2.6599019829167916,0.0,0.0,0.0,9.19047619
0.0,0.0,0.0,7.844839604985762,0.0,0.0,0.0,12.11904762
0.0,0.0,0.0,3.123795464034803,0.0,0.0,0.0,9.28571429
0.0,0.0,0.0,2.245429771000828,0.0,0.0,0.0,9.28571429
0.0,0.0,0.0,2.855712248206267,0.0,0.0,0.0,9.14285714
0.0,0.0,0.0,3.8396131658902193,0.0,0.0,0.0,9.35714286
0.0,0.0,0.0,5.679582367592151,0.0,0.0,0.0,10.028571429
0.0,0.0,0.0,2.457293725283741,0.0,0.0,0.0,8.71428571
0.0,0.0,0.0,4.454562283906365,0.0,0.0,0.0,9.07142857
0.0,0.0,0.0,1.5256900042531232,0.0,0.0,0.0,7.97619048
0.0,0.0,0.0,1.1643515687416413,0.0,0.0,0.0,7.80952381
0.0,0.0,0.0,19.401009521938676,0.0,0.0,0.0,20.021428571
0.0,0.0,0.0,0.8236947070405067,0.0,0.0,0.0,8.54761905
0.0,0.0,0.0,2.577741364303246,0.0,0.0,0.0,9.02380952
0.0,0.0,0.0,1.5578522159176795,0.0,0.0,0.0,8.42857143
0.0,0.0,0.0,2.015587527186552,0.0,0.0,0.0,8.78571429
0.0,0.0,0.0,2.614373558950111,0.0,0.0,0.0,9.26190476
0.0,0.0,0.0,1.055644327441395,0.0,0.0,0.0,8.35714286
0.0,0.0,0.0,13.046508955102952,0.0,0.0,0.0,15.30952381
0.0,0.0,0.0,5.769313753375569,0.0,0.0,0.0,10.019047619
0.0,0.0,0.0,2.7180619737600926,0.0,0.0,0.0,8.54761905
0.0,0.0,0.0,6.325057870408015,0.0,0.0,0.0,10.076190476
0.0,0.0,0.0,1.182018453388656,0.0,0.0,0.0,8.02380952
0.0,0.0,0.0,5.68611542777879,0.0,0.0,0.0,10.00952381
0.0,0.0,0.0,3.401176865770087,0.0,0.0,0.0,8.52380952
0.0,0.0,0.0,5.061066183838336,0.0,0.0,0.0,9.95238095
0.0,0.0,0.0,9.031232936963272,0.0,0.0,0.0,11.54761905
0.0,0.0,0.0,5.736160836477667,0.0,0.0,0.0,9.54761905
0.0,0.0,0.0,17.852186870970662,0.0,0.0,0.0,18.21428571
0.0,0.0,0.0,6.512833458621844,0.0,0.0,0.0,10.007142857
0.0,0.0,0.0,3.255010868278434,0.0,0.0,0.0,7.97619048
0.0,0.0,0.0,1.347452152595268,0.0,0.0,0.0,7.26190476
0.0,0.0,0.0,2.493668389401075,0.0,0.0,0.0,7.47619048
0.0,0.0,0.0,2.973495366503622,0.0,0.0,0.0,7.83333333
0.0,0.0,0.0,5.665380233315699,0.0,0.0,0.0,9.23809524
0.0,0.0,0.0,1.7486316656958423,0.0,0.0,0.0,7.28571429
0.0,0.0,0.0,2.3514665841727633,0.0,0.0,0.0,7.69047619
0.0,0.0,0.0,1.220066879906683,0.0,0.0,0.0,7.23809524
0.0,0.0,0.0,0.9939526369725887,0.0,0.0,0.0,6.95238095
0.0,0.0,0.0,1.0925386802340238,0.0,0.0,0.0,7.52380952
0.0,0.0,0.0,6.188122729323247,0.0,0.0,0.0,9.80952381
0.0,0.0,0.0,1.5190672442243622,0.0,0.0,0.0,7.33333333
0.0,0.0,0.0,2.066497360433783,0.0,0.0,0.0,7.97619048
0.0,0.0,0.0,1.031400869230143,0.0,0.0,0.0,7.69047619
0.0,0.0,0.0,2.8818704366483026,0.0,0.0,0.0,8.28571429
0.0,0.0,0.0,0.8640394003241383,0.0,0.0,0.0,7.61904762
0.0,0.0,0.0,55.24940343607082,0.0,0.0,0.0,46.52380952
0.0,0.0,0.0,2.106035821141204,0.0,0.0,0.0,7.64285714
0.0,0.0,0.0,4.258119806462814,0.0,0.0,0.0,8.38095238
0.0,0.0,0.0,1.4052052115458933,0.0,0.0,0.0,7.52380952
0.0,0.0,0.0,4.251266341400163,0.0,0.0,0.0,8.52380952
0.0,0.0,0.0,4.013447151383569,0.0,0.0,0.0,8.54761905
0.0,0.0,0.0,3.3871116157574344,0.0,0.0,0.0,8.30952381
0.0,0.0,0.0,9.720821796309094,0.0,0.0,0.0,12.5
0.0,0.0,0.0,3.6560702571301036,0.0,0.0,0.0,8.95238095
0.0,0.0,0.0,3.4722610149243476,0.0,0.0,0.0,8.0952381
0.0,0.0,0.0,1.1367897584585323,0.0,0.0,0.0,7.5
0.0,0.0,0.0,1.298574039048547,0.0,0.0,0.0,7.5952381
0.0,0.0,0.0,3.736671648421514,0.0,0.0,0.0,8.35714286
0.0,0.0,0.0,2.2449115418456422,0.0,0.0,0.0,7.5952381
0.0,0.0,0.0,4.20899978539929,0.0,0.0,0.0,8.57142857
0.0,0.0,0.0,1.4451148565876015,0.0,0.0,0.0,6.54761905
0.0,0.0,0.0,2.979127599926814,0.0,0.0,0.0,6.69047619
0.0,0.0,0.0,5.689533508183913,0.0,0.0,0.0,8.42857143
0.0,0.0,0.0,4.0487082219872,0.0,0.0,0.0,7.4047619
0.0,0.0,0.0,6.832415836244546,0.0,0.0,0.0,9.02380952
0.0,0.0,0.0,0.9918265585723437,0.0,0.0,0.0,5.30952381
0.0,0.0,0.0,3.2281083862194184,0.0,0.0,0.0,6.16666667
0.0,0.0,0.0,10.470627374688627,0.0,0.0,0.0,11.30952381
0.0,0.0,0.0,3.2362181955346907,0.0,0.0,0.0,6.14285714
0.0,0.0,0.0,60.6231022498496,0.0,0.0,0.0,46.16666667
0.0,0.0,0.0,2.0492867597605113,0.0,0.0,0.0,5.19047619
0.0,0.0,0.0,2.1999600564504553,0.0,0.0,0.0,5.02380952
0.0,0.0,0.0,1.7701645372114738,0.0,0.0,0.0,4.97619048
0.0,0.0,0.0,1.8632421168205835,0.0,0.0,0.0,4.92857143
0.0,0.0,0.0,0.6601814253535797,0.0,0.0,0.0,4.92857143
0.0,0.0,0.0,9.52635794677205,0.0,0.0,0.0,10.033333333
0.0,0.0,0.0,1.9174963743404627,0.0,0.0,0.0,5.5
0.0,0.0,0.0,5.861329307055154,0.0,0.0,0.0,8.11904762
0.0,0.0,0.0,2.7961996290831705,0.0,0.0,0.0,5.88095238
0.0,0.0,0.0,1.1772597933852385,0.0,0.0,0.0,5.71428571
0.0,0.0,0.0,3.8768800110127075,0.0,0.0,0.0,6.95238095
0.0,0.0,0.0,2.37837257729466,0.0,0.0,0.0,5.80952381
0.0,0.0,0.0,2.818229738535906,0.0,0.0,0.0,5.52380952
0.0,0.0,0.0,7.683082474089682,0.0,0.0,0.0,9.07142857
0.0,0.0,0.0,3.5304084425996036,0.0,0.0,0.0,5.80952381
0.0,0.0,0.0,2.188996807491911,0.0,0.0,0.0,5.02380952
0.0,0.0,0.0,5.210011681998147,0.0,0.0,0.0,6.97619048
0.0,0.0,0.0,1.8944101535322155,0.0,0.0,0.0,4.85714286
0.0,0.0,0.0,3.070146239613913,0.0,0.0,0.0,4.85714286
0.0,0.0,0.0,18.672294247213806,0.0,0.0,0.0,17.57142857
0.0,0.0,0.0,3.2042830890401457,0.0,0.0,0.0,4.85714286
0.0,0.0,0.0,1.7967610299879246,0.0,0.0,0.0,3.95238095
0.0,0.0,0.0,0.7804129562704761,0.0,0.0,0.0,3.35714286
0.0,0.0,0.0,1.755051434424994,0.0,0.0,0.0,3.61904762
0.0,0.0,0.0,3.0139367338284475,0.0,0.0,0.0,4.71428571
0.0,0.0,0.0,44.781141625046295,0.0,0.0,0.0,37.92857143
0.0,0.0,0.0,1.8885184864510742,0.0,0.0,0.0,3.57142857
0.0,0.0,0.0,6.087967681276927,0.0,0.0,0.0,7.33333333
0.0,0.0,0.0,2.40252249857678,0.0,0.0,0.0,4.21428571
0.0,0.0,0.0,8.054132225130566,0.0,0.0,0.0,8.92857143
0.0,0.0,0.0,1.4324328660248988,0.0,0.0,0.0,3.78571429
0.0,0.0,0.0,4.023715987926913,0.0,0.0,0.0,5.64285714
0.0,0.0,0.0,2.4762335403745284,0.0,0.0,0.0,4.47619048
0.0,0.0,0.0,3.2222761617752065,0.0,0.0,0.0,4.9047619
0.0,0.0,0.0,0.9839689977582254,0.0,0.0,0.0,3.45238095
0.0,0.0,0.0,4.738992401284215,0.0,0.0,0.0,6.04761905
0.0,0.0,0.0,2.1341595216134945,0.0,0.0,0.0,4.16666667
0.0,0.0,0.0,32.193280479960606,0.0,0.0,0.0,27.83333333
0.0,0.0,0.0,2.2232475307339583,0.0,0.0,0.0,4.19047619
0.0,0.0,0.0,5.6520294063339955,0.0,0.0,0.0,6.85714286
0.0,0.0,0.0,7.76711693926845,0.0,0.0,0.0,8.85714286
0.0,0.0,0.0,1.3956138997206105,0.0,0.0,0.0,3.85714286
0.0,0.0,0.0,1.9671390360946004,0.0,0.0,0.0,4.33333333
0.0,0.0,0.0,1.3206856129796303,0.0,0.0,0.0,3.76190476
0.0,0.0,0.0,6.148268880199399,0.0,0.0,0.0,7.16666667
0.0,0.0,0.0,3.1822287249507157,0.0,0.0,0.0,5.0952381
0.0,0.0,0.0,1.6130151909973751,0.0,0.0,0.0,3.92857143
0.0,0.0,0.0,1.4257245141097554,0.0,0.0,0.0,3.83333333
0.0,0.0,0.0,4.026681766975294,0.0,0.0,0.0,5.69047619
0.0,0.0,0.0,7.796446991146862,0.0,0.0,0.0,8.47619048
0.0,0.0,0.0,1.3845082149590002,0.0,0.0,0.0,3.85714286
0.0,0.0,0.0,2.3606182472550543,0.0,0.0,0.0,4.4047619
0.0,0.0,0.0,5.75017913228015,0.0,0.0,0.0,7.0952381
0.0,0.0,0.0,2.4747284500195077,0.0,0.0,0.0,4.5952381
0.0,0.0,0.0,2.5210519127598308,0.0,0.0,0.0,4.4047619
0.0,0.0,0.0,2.705005027512633,0.0,0.0,0.0,4.61904762
0.0,0.0,0.0,2.3541512976921704,0.0,0.0,0.0,4.26190476
0.0,0.0,0.0,2.417909432392134,0.0,0.0,0.0,4.38095238
0.0,0.0,0.0,9.213316184179792,0.0,0.0,0.0,10.002380952
0.0,0.0,0.0,4.450887818719803,0.0,0.0,0.0,5.95238095
0.0,0.0,0.0,1.985081119056619,0.0,0.0,0.0,4.07142857
0.0,0.0,0.0,6.146327223503048,0.0,0.0,0.0,7.45238095
0.0,0.0,0.0,3.13003952277688,0.0,0.0,0.0,5.0952381
0.0,0.0,0.0,1.0578258019379434,0.0,0.0,0.0,3.83333333
0.0,0.0,0.0,4.887454559817959,0.0,0.0,0.0,6.35714286
0.0,0.0,0.0,46.244258275502965,0.0,0.0,0.0,38.33333333
0.0,0.0,0.0,3.5045241317399487,0.0,0.0,0.0,5.23809524
0.0,0.0,0.0,1.0567958846733987,0.0,0.0,0.0,3.64285714
0.0,0.0,0.0,1.3113946515430979,0.0,0.0,0.0,3.88095238
0.0,0.0,0.0,0.6569607392138249,0.0,0.0,0.0,3.5952381
0.0,0.0,0.0,0.7899622986028926,0.0,0.0,0.0,3.88095238
0.0,0.0,0.0,5.638438287512366,0.0,0.0,0.0,7.73809524
0.0,0.0,0.0,6.777495857097278,0.0,0.0,0.0,8.61904762
0.0,0.0,0.0,1.7287437629714453,0.0,0.0,0.0,5.47619048
0.0,0.0,0.0,2.6279175858471464,0.0,0.0,0.0,5.33333333
0.0,0.0,0.0,1.0876334119312798,0.0,0.0,0.0,5.14285714
0.0,0.0,0.0,2.0390951889499855,0.0,0.0,0.0,5.0
0.0,0.0,0.0,1.83791591717567,0.0,0.0,0.0,4.71428571
0.0,0.0,0.0,10.041443520778598,0.0,0.0,0.0,11.0952381
0.0,0.0,0.0,2.076561777323271,0.0,0.0,0.0,5.9047619
0.0,0.0,0.0,5.213320855771743,0.0,0.0,0.0,8.11904762
0.0,0.0,0.0,16.94981522183131,0.0,0.0,0.0,17.5
0.0,0.0,0.0,4.252927211562048,0.0,0.0,0.0,8.07142857
0.0,0.0,0.0,3.1195105948801367,0.0,0.0,0.0,8.14285714
0.0,0.0,0.0,2.325565259700577,0.0,0.0,0.0,7.92857143
0.0,0.0,0.0,1.6378090757627022,0.0,0.0,0.0,7.95238095
0.0,0.0,0.0,1.3389077544872425,0.0,0.0,0.0,8.33333333
0.0,0.0,0.0,6.309736733685361,0.0,0.0,0.0,11.23809524
0.0,0.0,0.0,2.1028137503866557,0.0,0.0,0.0,9.11904762
0.0,0.0,0.0,0.8888828832961024,0.0,0.0,0.0,8.45238095
0.0,0.0,0.0,2.121544349426073,0.0,0.0,0.0,7.78571429
0.0,0.0,0.0,8.00675204771534,0.0,0.0,0.0,11.71428571
0.0,0.0,0.0,9.136583949119878,0.0,0.0,0.0,12.5
0.0,0.0,0.0,2.633294321403417,0.0,0.0,0.0,8.85714286
0.0,0.0,0.0,1.6073243452095494,0.0,0.0,0.0,8.52380952
0.0,0.0,0.0,4.399408502908729,0.0,0.0,0.0,8.76190476
0.0,0.0,0.0,3.96200945097654,0.0,0.0,0.0,9.52380952
0.0,0.0,0.0,3.2136997782894094,0.0,0.0,0.0,9.0952381
0.0,0.0,0.0,15.469138429409432,0.0,0.0,0.0,16.88095238
0.0,0.0,0.0,2.2447554189736354,0.0,0.0,0.0,8.5
0.0,0.0,0.0,1.7490996613557426,0.0,0.0,0.0,7.85714286
0.0,0.0,0.0,2.4140043560669886,0.0,0.0,0.0,7.80952381
0.0,0.0,0.0,3.9393173753022808,0.0,0.0,0.0,8.30952381
0.0,0.0,0.0,46.50728406016622,0.0,0.0,0.0,39.21428571
0.0,0.0,0.0,3.455844516166724,0.0,0.0,0.0,8.07142857
0.0,0.0,0.0,4.854043094485743,0.0,0.0,0.0,8.97619048
0.0,0.0,0.0,1.8243789910157666,0.0,0.0,0.0,7.97619048
0.0,0.0,0.0,6.71429630121535,0.0,0.0,0.0,10.05
0.0,0.0,0.0,4.000386592194231,0.0,0.0,0.0,8.54761905
0.0,0.0,0.0,3.27993682367353,0.0,0.0,0.0,8.57142857
0.0,0.0,0.0,9.904640297396544,0.0,0.0,0.0,12.66666667
0.0,0.0,0.0,0.6897765545329456,0.0,0.0,0.0,7.76190476
0.0,0.0,0.0,4.057524767995814,0.0,0.0,0.0,9.11904762
0.0,0.0,0.0,4.430715121272043,0.0,0.0,0.0,9.11904762
0.0,0.0,0.0,15.99641998403327,0.0,0.0,0.0,17.30952381
0.0,0.0,0.0,2.3618332047664907,0.0,0.0,0.0,8.47619048
0.0,0.0,0.0,8.018853524623838,0.0,0.0,0.0,11.5
0.0,0.0,0.0,2.370051325750571,0.0,0.0,0.0,8.14285714
0.0,0.0,0.0,2.3914118620941394,0.0,0.0,0.0,8.11904762
0.0,0.0,0.0,17.168176245480282,0.0,0.0,0.0,18.19047619
0.0,0.0,0.0,4.466011114548542,0.0,0.0,0.0,8.5
0.0,0.0,0.0,1.2218521858259395,0.0,0.0,0.0,7.11904762
0.0,0.0,0.0,10.167448151073396,0.0,0.0,0.0,12.52380952
0.0,0.0,0.0,6.427888895388395,0.0,0.0,0.0,9.64285714
0.0,0.0,0.0,2.298660729845039,0.0,0.0,0.0,7.42857143
0.0,0.0,0.0,3.3825546783924425,0.0,0.0,0.0,7.80952381
0.0,0.0,0.0,3.658215788937905,0.0,0.0,0.0,7.76190476
0.0,0.0,0.0,2.3476208627911612,0.0,0.0,0.0,6.5952381
0.0,0.0,0.0,5.269815735829821,0.0,0.0,0.0,8.07142857
0.0,0.0,0.0,1.5630833517712954,0.0,0.0,0.0,6.14285714
0.0,0.0,0.0,3.629125180924943,0.0,0.0,0.0,6.97619048
0.0,0.0,0.0,2.707775801193169,0.0,0.0,0.0,6.78571429
0.0,0.0,0.0,4.331754597373807,0.0,0.0,0.0,7.54761905
0.0,0.0,0.0,2.9341449631433414,0.0,0.0,0.0,6.71428571
0.0,0.0,0.0,23.697901613828595,0.0,0.0,0.0,22.4047619
0.0,0.0,0.0,3.1592849411568324,0.0,0.0,0.0,6.52380952
0.0,0.0,0.0,33.40537941514626,0.0,0.0,0.0,30.016666667
0.0,0.0,0.0,1.3644201312901092,0.0,0.0,0.0,5.57142857
0.0,0.0,0.0,2.086806870808686,0.0,0.0,0.0,5.76190476
0.0,0.0,0.0,2.680640787846197,0.0,0.0,0.0,5.85714286
0.0,0.0,0.0,1.0919205866629484,0.0,0.0,0.0,5.35714286
0.0,0.0,0.0,1.9368789909011745,0.0,0.0,0.0,5.45238095
0.0,0.0,0.0,6.7566315775441295,0.0,0.0,0.0,8.54761905
0.0,0.0,0.0,3.3738811980465795,0.0,0.0,0.0,6.69047619
0.0,0.0,0.0,2.812497339354863,0.0,0.0,0.0,6.11904762
0.0,0.0,0.0,6.521546254133195,0.0,0.0,0.0,8.28571429
0.0,0.0,0.0,1.2391740792056756,0.0,0.0,0.0,5.4047619
0.0,0.0,0.0,3.721508711926744,0.0,0.0,0.0,6.52380952
0.0,0.0,0.0,1.3918059375200367,0.0,0.0,0.0,5.0
0.0,0.0,0.0,1.8493782572325388,0.0,0.0,0.0,5.54761905
0.0,0.0,0.0,1.9657303886498891,0.0,0.0,0.0,5.85714286
0.0,0.0,0.0,1.5497593443879385,0.0,0.0,0.0,5.35714286
0.0,0.0,0.0,22.422671650360154,0.0,0.0,0.0,20.064285714
0.0,0.0,0.0,2.0612523214715237,0.0,0.0,0.0,5.33333333
0.0,0.0,0.0,6.798053131465026,0.0,0.0,0.0,8.5
0.0,0.0,0.0,12.132175408615144,0.0,0.0,0.0,12.33333333
0.0,0.0,0.0,54.38130673805599,0.0,0.0,0.0,40.033333333
0.0,0.0,0.0,0.845859850885074,0.0,0.0,0.0,3.71428571
0.0,0.0,0.0,4.879042615457212,0.0,0.0,0.0,6.16666667
0.0,0.0,0.0,1.6294268762756128,0.0,0.0,0.0,3.28571429
0.0,0.0,0.0,4.670981857155711,0.0,0.0,0.0,5.52380952
0.0,0.0,0.0,3.6967557643390525,0.0,0.0,0.0,4.73809524
0.0,0.0,0.0,53.32607107340423,0.0,0.0,0.0,41.0952381
0.0,0.0,0.0,1.8385761087923291,0.0,0.0,0.0,3.19047619
0.0,0.0,0.0,2.084636384063623,0.0,0.0,0.0,3.16666667
0.0,0.0,0.0,2.683498529029058,0.0,0.0,0.0,3.52380952
0.0,0.0,0.0,2.7798601210813545,0.0,0.0,0.0,3.71428571
0.0,0.0,0.0,2.654006188698936,0.0,0.0,0.0,3.54761905
0.0,0.0,0.0,5.185281216967243,0.0,0.0,0.0,5.54761905
0.0,0.0,0.0,5.179336572474482,0.0,0.0,0.0,5.52380952
0.0,0.0,0.0,2.2126062064268894,0.0,0.0,0.0,3.0
0.0,0.0,0.0,2.1217269978490267,0.0,0.0,0.0,2.78571429
0.0,0.0,0.0,2.1469860629630824,0.0,0.0,0.0,2.95238095
0.0,0.0,0.0,0.9728613813356817,0.0,0.0,0.0,2.30952381
0.0,0.0,0.0,3.429381325557965,0.0,0.0,0.0,4.0952381
0.0,0.0,0.0,1.5464418771206028,0.0,0.0,0.0,2.57142857
0.0,0.0,0.0,3.0560179637143396,0.0,0.0,0.0,3.83333333
0.0,0.0,0.0,1.4780042449659248,0.0,0.0,0.0,2.85714286
0.0,0.0,0.0,3.3525280565668947,0.0,0.0,0.0,4.16666667
0.0,0.0,0.0,6.9495088375235,0.0,0.0,0.0,7.52380952
0.0,0.0,0.0,2.793373563686927,0.0,0.0,0.0,3.97619048
0.0,0.0,0.0,4.324000583184632,0.0,0.0,0.0,5.23809524
0.0,0.0,0.0,2.3981258424391183,0.0,0.0,0.0,3.5
0.0,0.0,0.0,5.915757442960455,0.0,0.0,0.0,6.73809524
0.0,0.0,0.0,3.556685805107946,0.0,0.0,0.0,4.71428571
0.0,0.0,0.0,8.870807075318007,0.0,0.0,0.0,9.14285714
0.0,0.0,0.0,3.5463402894549714,0.0,0.0,0.0,5.14285714
0.0,0.0,0.0,4.797823785776894,0.0,0.0,0.0,6.07142857
0.0,0.0,0.0,1.3002199908652068,0.0,0.0,0.0,3.78571429
0.0,0.0,0.0,2.168658000152443,0.0,0.0,0.0,4.35714286
0.0,0.0,0.0,1.3738652631731465,0.0,0.0,0.0,3.64285714
0.0,0.0,0.0,2.756315480847548,0.0,0.0,0.0,5.02380952
0.0,0.0,0.0,4.297121742438828,0.0,0.0,0.0,6.04761905
0.0,0.0,0.0,2.782011730352257,0.0,0.0,0.0,5.21428571
0.0,0.0,0.0,1.5991505054391508,0.0,0.0,0.0,4.21428571
0.0,0.0,0.0,52.35990605597031,0.0,0.0,0.0,41.78571429
0.0,0.0,0.0,2.6720035712590917,0.0,0.0,0.0,5.45238095
0.0,0.0,0.0,4.23536382988915,0.0,0.0,0.0,6.21428571
0.0,0.0,0.0,6.448144844752159,0.0,0.0,0.0,7.95238095
0.0,0.0,0.0,1.2225959593879088,0.0,0.0,0.0,4.47619048
0.0,0.0,0.0,1.5594247557034238,0.0,0.0,0.0,4.57142857
0.0,0.0,0.0,2.4588921494788343,0.0,0.0,0.0,5.19047619
0.0,0.0,0.0,2.7373512467532963,0.0,0.0,0.0,5.4047619
0.0,0.0,0.0,0.9944519812054545,0.0,0.0,0.0,4.0
0.0,0.0,0.0,2.860057130715626,0.0,0.0,0.0,5.19047619
0.0,0.0,0.0,1.5718776783789437,0.0,0.0,0.0,4.54761905
0.0,0.0,0.0,4.1595907219909405,0.0,0.0,0.0,6.11904762
0.0,0.0,0.0,2.9543131487131604,0.0,0.0,0.0,4.9047619
0.0,0.0,0.0,2.286102537199303,0.0,0.0,0.0,4.83333333
0.0,0.0,0.0,26.88708265216448,0.0,0.0,0.0,23.69047619
0.0,0.0,0.0,3.1161956109780995,0.0,0.0,0.0,5.26190476
0.0,0.0,0.0,3.699797787211259,0.0,0.0,0.0,6.02380952
0.0,0.0,0.0,17.891345891717325,0.0,0.0,0.0,16.83333333
0.0,0.0,0.0,2.26932674957052,0.0,0.0,0.0,4.30952381
0.0,0.0,0.0,1.3795355368493125,0.0,0.0,0.0,3.97619048
0.0,0.0,0.0,2.510445052798158,0.0,0.0,0.0,4.5952381
0.0,0.0,0.0,5.639347709423487,0.0,0.0,0.0,6.97619048
0.0,0.0,0.0,0.8972794428565133,0.0,0.0,0.0,3.38095238
0.0,0.0,0.0,3.4637802894256353,0.0,0.0,0.0,5.02380952
0.0,0.0,0.0,2.4070459723198643,0.0,0.0,0.0,4.35714286
0.0,0.0,0.0,0.949938345581411,0.0,0.0,0.0,3.61904762
0.0,0.0,0.0,1.5850153984505917,0.0,0.0,0.0,3.80952381
0.0,0.0,0.0,1.6527132471827521,0.0,0.0,0.0,3.78571429
0.0,0.0,0.0,6.762545604010095,0.0,0.0,0.0,7.76190476
0.0,0.0,0.0,3.789600244407923,0.0,0.0,0.0,5.26190476
0.0,0.0,0.0,1.7004827770046071,0.0,0.0,0.0,3.47619048
0.0,0.0,0.0,48.023224727685815,0.0,0.0,0.0,38.4047619
0.0,0.0,0.0,7.270258252015456,0.0,0.0,0.0,8.04761905
0.0,0.0,0.0,2.515360355038713,0.0,0.0,0.0,4.23809524
0.0,0.0,0.0,6.9448527542533025,0.0,0.0,0.0,7.76190476
0.0,0.0,0.0,7.310065709157774,0.0,0.0,0.0,8.19047619
0.0,0.0,0.0,17.34568651340279,0.0,0.0,0.0,16.14285714
0.0,0.0,0.0,1.4566117821364888,0.0,0.0,0.0,3.57142857
0.0,0.0,0.0,1.9885001147330144,0.0,0.0,0.0,3.57142857
0.0,0.0,0.0,0.873467805910756,0.0,0.0,0.0,2.85714286
0.0,0.0,0.0,1.1674052117049716,0.0,0.0,0.0,3.02380952
0.0,0.0,0.0,8.111809018138802,0.0,0.0,0.0,8.5
0.0,0.0,0.0,2.1064041912990525,0.0,0.0,0.0,3.5952381
0.0,0.0,0.0,1.9396837953645398,0.0,0.0,0.0,3.5952381
0.0,0.0,0.0,1.079954031901822,0.0,0.0,0.0,3.11904762
0.0,0.0,0.0,3.9366268474039523,0.0,0.0,0.0,5.11904762
0.0,0.0,0.0,1.725743925701461,0.0,0.0,0.0,3.64285714
0.0,0.0,0.0,2.9095558444369143,0.0,0.0,0.0,4.64285714
0.0,0.0,0.0,2.8783011355817196,0.0,0.0,0.0,5.28571429
0.0,0.0,0.0,2.639163876020146,0.0,0.0,0.0,4.76190476
0.0,0.0,0.0,2.6935957024359922,0.0,0.0,0.0,5.33333333
0.0,0.0,0.0,1.700958166497757,0.0,0.0,0.0,4.78571429
0.0,0.0,0.0,2.29076946233484,0.0,0.0,0.0,4.64285714
0.0,0.0,0.0,4.271747515417599,0.0,0.0,0.0,6.61904762
0.0,0.0,0.0,2.673228668283806,0.0,0.0,0.0,5.47619048
0.0,0.0,0.0,1.3467718228533518,0.0,0.0,0.0,4.73809524
0.0,0.0,0.0,5.389208553704699,0.0,0.0,0.0,6.92857143
0.0,0.0,0.0,4.007835503926361,0.0,0.0,0.0,5.76190476
0.0,0.0,0.0,46.40799533982981,0.0,0.0,0.0,39.21428571
0.0,0.0,0.0,5.231733388844916,0.0,0.0,0.0,6.42857143
0.0,0.0,0.0,3.514680100204605,0.0,0.0,0.0,4.76190476
0.0,0.0,0.0,3.9826180939337936,0.0,0.0,0.0,5.04761905
0.0,0.0,0.0,6.392401910448895,0.0,0.0,0.0,6.95238095
0.0,0.0,0.0,2.4456583207721523,0.0,0.0,0.0,3.73809524
0.0,0.0,0.0,3.6751797642252164,0.0,0.0,0.0,4.64285714
0.0,0.0,0.0,2.494246176498587,0.0,0.0,0.0,3.54761905
0.0,0.0,0.0,3.116486119948838,0.0,0.0,0.0,3.97619048
0.0,0.0,0.0,9.430533720180165,0.0,0.0,0.0,9.64285714
0.0,0.0,0.0,2.909761630708116,0.0,0.0,0.0,3.88095238
0.0,0.0,0.0,5.0136851934788,0.0,0.0,0.0,5.5952381
0.0,0.0,0.0,43.54762024240559,0.0,0.0,0.0,36.5952381
0.0,0.0,0.0,53.97082677359703,0.0,0.0,0.0,44.30952381
0.0,0.0,0.0,1.0557206148566531,0.0,0.0,0.0,2.5952381
0.0,0.0,0.0,6.811915682929524,0.0,0.0,0.0,7.4047619
0.0,0.0,0.0,4.099081306309328,0.0,0.0,0.0,4.95238095
0.0,0.0,0.0,1.9646215454340854,0.0,0.0,0.0,3.38095238
0.0,0.0,0.0,1.9204045605706428,0.0,0.0,0.0,3.42857143
0.0,0.0,0.0,5.969410409193301,0.0,0.0,0.0,6.83333333
0.0,0.0,0.0,4.570842250914882,0.0,0.0,0.0,5.5
0.0,0.0,0.0,4.190836070702919,0.0,0.0,0.0,5.19047619
0.0,0.0,0.0,5.577934881220985,0.0,0.0,0.0,6.52380952
0.0,0.0,0.0,2.8088971803662846,0.0,0.0,0.0,4.19047619
0.0,0.0,0.0,5.273861042785726,0.0,0.0,0.0,6.21428571
0.0,0.0,0.0,3.832182613689058,0.0,0.0,0.0,4.97619048
0.0,0.0,0.0,9.349731163093557,0.0,0.0,0.0,9.54761905
0.0,0.0,0.0,2.4076644553975144,0.0,0.0,0.0,3.97619048
0.0,0.0,0.0,7.265315914589709,0.0,0.0,0.0,7.97619048
0.0,0.0,0.0,4.516339468892734,0.0,0.0,0.0,5.52380952
0.0,0.0,0.0,3.658503983506932,0.0,0.0,0.0,4.88095238
0.0,0.0,0.0,2.151908935375256,0.0,0.0,0.0,3.64285714
0.0,0.0,0.0,1.0902796642185306,0.0,0.0,0.0,3.0
0.0,0.0,0.0,6.032378176937291,0.0,0.0,0.0,6.85714286


==> datarandomSensorSimPCA.csv <==
0.0,0.0,0.0,1.9764003244626815,0.0,0.0,0.0,1.88095238
0.0,0.0,0.0,2.2611442607819625,0.0,0.0,0.0,2.19047619
0.0,0.0,0.0,22.05351416494771,0.0,0.0,0.0,21.33333333
0.0,0.0,0.0,3.8523640819720097,0.0,0.0,0.0,3.64285714
0.0,0.0,0.0,3.4821454500333657,0.0,0.0,0.0,3.47619048
0.0,0.0,0.0,6.09369360962691,0.0,0.0,0.0,5.95238095
0.0,0.0,0.0,5.198255413127528,0.0,0.0,0.0,5.19047619
0.0,0.0,0.0,2.023699624839089,0.0,0.0,0.0,2.64285714
0.0,0.0,0.0,0.7097451264467454,0.0,0.0,0.0,1.61904762
0.0,0.0,0.0,3.3409179682824615,0.0,0.0,0.0,3.64285714
0.0,0.0,0.0,2.179135716596395,0.0,0.0,0.0,2.76190476
0.0,0.0,0.0,1.6791059623615296,0.0,0.0,0.0,2.5
0.0,0.0,0.0,1.1608084739770061,0.0,0.0,0.0,2.14285714
0.0,0.0,0.0,3.7871922661816884,0.0,0.0,0.0,4.04761905
0.0,0.0,0.0,1.4755600604470844,0.0,0.0,0.0,2.19047619
0.0,0.0,0.0,4.174253052338986,0.0,0.0,0.0,4.45238095
0.0,0.0,0.0,1.9531959432012629,0.0,0.0,0.0,2.78571429
0.0,0.0,0.0,12.924365487590146,0.0,0.0,0.0,12.66666667
0.0,0.0,0.0,1.4021007399385441,0.0,0.0,0.0,2.19047619
0.0,0.0,0.0,6.3535098728353985,0.0,0.0,0.0,6.35714286
0.0,0.0,0.0,2.809581135650771,0.0,0.0,0.0,3.21428571
0.0,0.0,0.0,4.624083310047046,0.0,0.0,0.0,4.73809524
0.0,0.0,0.0,4.905318738111451,0.0,0.0,0.0,5.04761905
0.0,0.0,0.0,1.6899016187431457,0.0,0.0,0.0,2.5952381
0.0,0.0,0.0,1.0566999308075016,0.0,0.0,0.0,2.28571429
0.0,0.0,0.0,1.7376508994253297,0.0,0.0,0.0,2.54761905
0.0,0.0,0.0,1.5394423616362571,0.0,0.0,0.0,2.45238095
0.0,0.0,0.0,2.4003859058266372,0.0,0.0,0.0,3.21428571
0.0,0.0,0.0,4.3928195392724705,0.0,0.0,0.0,4.78571429
0.0,0.0,0.0,4.373732008817967,0.0,0.0,0.0,4.69047619
0.0,0.0,0.0,2.7791896894502495,0.0,0.0,0.0,3.47619048
0.0,0.0,0.0,3.539724219473595,0.0,0.0,0.0,4.11904762
0.0,0.0,0.0,2.255064188337347,0.0,0.0,0.0,3.07142857
0.0,0.0,0.0,4.994905591806695,0.0,0.0,0.0,5.30952381
0.0,0.0,0.0,3.5201777925622864,0.0,0.0,0.0,3.97619048
0.0,0.0,0.0,4.0656605950978255,0.0,0.0,0.0,4.57142857
0.0,0.0,0.0,2.899068391722177,0.0,0.0,0.0,3.64285714
0.0,0.0,0.0,0.985458384279434,0.0,0.0,0.0,2.42857143
0.0,0.0,0.0,4.549907709637697,0.0,0.0,0.0,5.0
0.0,0.0,0.0,3.2714730357682296,0.0,0.0,0.0,3.9047619
0.0,0.0,0.0,2.7943251605351462,0.0,0.0,0.0,3.5952381
0.0,0.0,0.0,4.9544794037467605,0.0,0.0,0.0,5.26190476
0.0,0.0,0.0,5.008320585689094,0.0,0.0,0.0,5.26190476
0.0,0.0,0.0,8.487680364583477,0.0,0.0,0.0,8.47619048
0.0,0.0,0.0,1.5658920374391099,0.0,0.0,0.0,2.30952381
0.0,0.0,0.0,2.5309454945376757,0.0,0.0,0.0,3.0
0.0,0.0,0.0,1.6954705482031125,0.0,0.0,0.0,2.04761905
0.0,0.0,0.0,6.13861057795299,0.0,0.0,0.0,6.02380952
0.0,0.0,0.0,1.8790882247841783,0.0,0.0,0.0,2.16666667
0.0,0.0,0.0,1.400997110961779,0.0,0.0,0.0,1.54761905
0.0,0.0,0.0,2.2533104417819154,0.0,0.0,0.0,2.28571429
0.0,0.0,0.0,1.7909721871086297,0.0,0.0,0.0,1.92857143
0.0,0.0,0.0,8.971486494479075,0.0,0.0,0.0,8.66666667
0.0,0.0,0.0,0.9636918798472822,0.0,0.0,0.0,1.38095238
0.0,0.0,0.0,5.1963241054791585,0.0,0.0,0.0,5.26190476
0.0,0.0,0.0,24.78756270922233,0.0,0.0,0.0,23.97619048
0.0,0.0,0.0,3.0955730038814644,0.0,0.0,0.0,3.28571429
0.0,0.0,0.0,3.384864748304059,0.0,0.0,0.0,3.30952381
0.0,0.0,0.0,1.915869538415305,0.0,0.0,0.0,1.92857143
0.0,0.0,0.0,8.332654886036352,0.0,0.0,0.0,7.97619048
0.0,0.0,0.0,1.4018721621354726,0.0,0.0,0.0,1.21428571
0.0,0.0,0.0,2.282991019520272,0.0,0.0,0.0,2.04761905
0.0,0.0,0.0,4.371215128099387,0.0,0.0,0.0,4.02380952
0.0,0.0,0.0,5.281519316646591,0.0,0.0,0.0,4.76190476
0.0,0.0,0.0,3.148678090905108,0.0,0.0,0.0,2.92857143
0.0,0.0,0.0,1.7084627630661817,0.0,0.0,0.0,1.54761905
0.0,0.0,0.0,6.448326219029013,0.0,0.0,0.0,6.02380952
0.0,0.0,0.0,0.9763730160486093,0.0,0.0,0.0,1.16666667
0.0,0.0,0.0,25.740549077237187,0.0,0.0,0.0,24.97619048
0.0,0.0,0.0,3.060526805007714,0.0,0.0,0.0,2.71428571
0.0,0.0,0.0,2.5207664600108783,0.0,0.0,0.0,2.19047619
0.0,0.0,0.0,2.3325897315020487,0.0,0.0,0.0,2.21428571
0.0,0.0,0.0,2.9318981597449203,0.0,0.0,0.0,2.76190476
0.0,0.0,0.0,2.6455477548780744,0.0,0.0,0.0,2.4047619
0.0,0.0,0.0,2.4915609444635356,0.0,0.0,0.0,2.30952381
0.0,0.0,0.0,2.616768477464524,0.0,0.0,0.0,2.4047619
0.0,0.0,0.0,2.674193282654252,0.0,0.0,0.0,2.57142857
0.0,0.0,0.0,3.461422381635278,0.0,0.0,0.0,3.30952381
0.0,0.0,0.0,0.7564513672688856,0.0,0.0,0.0,1.5952381
0.0,0.0,0.0,1.2659605645810559,0.0,0.0,0.0,2.0
0.0,0.0,0.0,0.6438361813560608,0.0,0.0,0.0,1.76190476
0.0,0.0,0.0,14.776603166412176,0.0,0.0,0.0,14.47619048
0.0,0.0,0.0,2.631803812536499,0.0,0.0,0.0,3.42857143
0.0,0.0,0.0,2.669479314099176,0.0,0.0,0.0,3.61904762
0.0,0.0,0.0,5.618280876866464,0.0,0.0,0.0,6.02380952
0.0,0.0,0.0,6.113366607949682,0.0,0.0,0.0,6.54761905
0.0,0.0,0.0,2.119125875809165,0.0,0.0,0.0,3.38095238
0.0,0.0,0.0,0.7759487844173859,0.0,0.0,0.0,2.5
0.0,0.0,0.0,40.90264568987013,0.0,0.0,0.0,40.023809524
0.0,0.0,0.0,1.0537814108231756,0.0,0.0,0.0,2.5
0.0,0.0,0.0,7.122092160004583,0.0,0.0,0.0,7.14285714
0.0,0.0,0.0,6.399491999367576,0.0,0.0,0.0,6.5
0.0,0.0,0.0,1.8869488654239923,0.0,0.0,0.0,2.66666667
0.0,0.0,0.0,3.376825017137521,0.0,0.0,0.0,3.78571429
0.0,0.0,0.0,5.041008421399371,0.0,0.0,0.0,5.14285714
0.0,0.0,0.0,3.5172261855927105,0.0,0.0,0.0,3.64285714
0.0,0.0,0.0,2.3623490010810566,0.0,0.0,0.0,2.66666667
0.0,0.0,0.0,2.447768677421944,0.0,0.0,0.0,2.73809524
0.0,0.0,0.0,3.3755237091303636,0.0,0.0,0.0,3.45238095
0.0,0.0,0.0,2.9476549602348645,0.0,0.0,0.0,3.19047619
0.0,0.0,0.0,5.096663912973737,0.0,0.0,0.0,5.07142857
0.0,0.0,0.0,6.115128417999479,0.0,0.0,0.0,6.16666667
0.0,0.0,0.0,3.2505728789079202,0.0,0.0,0.0,3.45238095
0.0,0.0,0.0,2.5882349908996933,0.0,0.0,0.0,2.85714286
0.0,0.0,0.0,1.5751155537280492,0.0,0.0,0.0,2.19047619
0.0,0.0,0.0,3.826511689252134,0.0,0.0,0.0,3.85714286
0.0,0.0,0.0,6.210038741561385,0.0,0.0,0.0,6.23809524
0.0,0.0,0.0,0.9595044212558969,0.0,0.0,0.0,1.85714286
0.0,0.0,0.0,1.4353340368593885,0.0,0.0,0.0,2.11904762
0.0,0.0,0.0,1.4356295905425687,0.0,0.0,0.0,2.11904762
0.0,0.0,0.0,0.8436948896918984,0.0,0.0,0.0,2.07142857
0.0,0.0,0.0,2.9062896831124205,0.0,0.0,0.0,3.35714286
0.0,0.0,0.0,1.637426470966621,0.0,0.0,0.0,2.54761905
0.0,0.0,0.0,1.7407808590219103,0.0,0.0,0.0,2.5952381
0.0,0.0,0.0,1.5267317747495073,0.0,0.0,0.0,2.54761905
0.0,0.0,0.0,2.661345211274789,0.0,0.0,0.0,3.38095238
0.0,0.0,0.0,1.6983986623496237,0.0,0.0,0.0,2.76190476
0.0,0.0,0.0,1.8655899392690045,0.0,0.0,0.0,3.07142857
0.0,0.0,0.0,2.8034478431157965,0.0,0.0,0.0,3.64285714
0.0,0.0,0.0,19.58898998549809,0.0,0.0,0.0,19.38095238
0.0,0.0,0.0,2.6485760115404524,0.0,0.0,0.0,3.64285714
0.0,0.0,0.0,6.678749359804947,0.0,0.0,0.0,6.9047619
0.0,0.0,0.0,6.127647535435657,0.0,0.0,0.0,6.42857143
0.0,0.0,0.0,1.311025780130563,0.0,0.0,0.0,2.85714286
0.0,0.0,0.0,1.879720619546423,0.0,0.0,0.0,3.23809524
0.0,0.0,0.0,2.3991573768450203,0.0,0.0,0.0,3.5
0.0,0.0,0.0,8.549762286010143,0.0,0.0,0.0,8.73809524
0.0,0.0,0.0,2.9525539877176254,0.0,0.0,0.0,4.0952381
0.0,0.0,0.0,1.0591600623078066,0.0,0.0,0.0,2.97619048
0.0,0.0,0.0,1.9498992763938492,0.0,0.0,0.0,3.5952381
0.0,0.0,0.0,2.5059422184305435,0.0,0.0,0.0,3.9047619
0.0,0.0,0.0,9.964835506635804,0.0,0.0,0.0,10.033333333
0.0,0.0,0.0,10.573632236874955,0.0,0.0,0.0,10.088095238
0.0,0.0,0.0,8.664973928873485,0.0,0.0,0.0,9.14285714
0.0,0.0,0.0,42.844082860269346,0.0,0.0,0.0,41.64285714
0.0,0.0,0.0,1.598841924638498,0.0,0.0,0.0,4.07142857
0.0,0.0,0.0,4.544875320870535,0.0,0.0,0.0,5.66666667
0.0,0.0,0.0,2.829879391575351,0.0,0.0,0.0,4.33333333
0.0,0.0,0.0,2.1327380919109036,0.0,0.0,0.0,3.92857143
0.0,0.0,0.0,3.719243955801226,0.0,0.0,0.0,5.04761905
0.0,0.0,0.0,2.9468040331566265,0.0,0.0,0.0,4.61904762
0.0,0.0,0.0,3.774092929186552,0.0,0.0,0.0,4.92857143
0.0,0.0,0.0,2.4988034071630785,0.0,0.0,0.0,4.19047619
0.0,0.0,0.0,2.666490366468333,0.0,0.0,0.0,4.33333333
0.0,0.0,0.0,2.272232629164543,0.0,0.0,0.0,3.85714286
0.0,0.0,0.0,2.122879796747122,0.0,0.0,0.0,3.78571429
0.0,0.0,0.0,2.8306448469770285,0.0,0.0,0.0,4.28571429
0.0,0.0,0.0,2.720833788307145,0.0,0.0,0.0,4.21428571
0.0,0.0,0.0,1.9609267367288592,0.0,0.0,0.0,3.80952381
0.0,0.0,0.0,5.9903232665939665,0.0,0.0,0.0,6.78571429
0.0,0.0,0.0,4.889507705921962,0.0,0.0,0.0,5.83333333
0.0,0.0,0.0,3.855855989643259,0.0,0.0,0.0,4.9047619
0.0,0.0,0.0,2.4545949052410125,0.0,0.0,0.0,3.97619048
0.0,0.0,0.0,8.483294616778661,0.0,0.0,0.0,8.9047619
0.0,0.0,0.0,2.579961685240889,0.0,0.0,0.0,4.14285714
0.0,0.0,0.0,1.54363654470746,0.0,0.0,0.0,3.5952381
0.0,0.0,0.0,1.6392898733902808,0.0,0.0,0.0,3.73809524
0.0,0.0,0.0,3.8371031589373645,0.0,0.0,0.0,5.45238095
0.0,0.0,0.0,2.30771400972557,0.0,0.0,0.0,4.5
0.0,0.0,0.0,1.3985914032563926,0.0,0.0,0.0,3.92857143
0.0,0.0,0.0,3.387142971635029,0.0,0.0,0.0,5.16666667
0.0,0.0,0.0,4.033478509205543,0.0,0.0,0.0,5.9047619
0.0,0.0,0.0,2.012188791250778,0.0,0.0,0.0,4.61904762
0.0,0.0,0.0,3.458528173331772,0.0,0.0,0.0,5.07142857
0.0,0.0,0.0,9.572351698542802,0.0,0.0,0.0,10.019047619
0.0,0.0,0.0,1.1632903752075046,0.0,0.0,0.0,3.73809524
0.0,0.0,0.0,3.299370182730345,0.0,0.0,0.0,4.66666667
0.0,0.0,0.0,6.1863583347296345,0.0,0.0,0.0,6.97619048
0.0,0.0,0.0,1.2117707815925767,0.0,0.0,0.0,3.26190476
0.0,0.0,0.0,2.2790379876244713,0.0,0.0,0.0,3.88095238
0.0,0.0,0.0,3.664980921464352,0.0,0.0,0.0,4.69047619
0.0,0.0,0.0,0.9106303172256033,0.0,0.0,0.0,3.07142857
0.0,0.0,0.0,1.2197717260475125,0.0,0.0,0.0,3.26190476
0.0,0.0,0.0,0.8518999253106077,0.0,0.0,0.0,3.16666667
0.0,0.0,0.0,1.2688485355664325,0.0,0.0,0.0,3.04761905
0.0,0.0,0.0,2.4405497559326763,0.0,0.0,0.0,3.71428571
0.0,0.0,0.0,1.2375138010793403,0.0,0.0,0.0,2.92857143
0.0,0.0,0.0,1.9975915324247369,0.0,0.0,0.0,3.45238095
0.0,0.0,0.0,11.675064250815648,0.0,0.0,0.0,11.61904762
0.0,0.0,0.0,5.777623125130927,0.0,0.0,0.0,6.19047619
0.0,0.0,0.0,3.6891684685958768,0.0,0.0,0.0,4.4047619
0.0,0.0,0.0,1.7645851532678287,0.0,0.0,0.0,3.02380952
0.0,0.0,0.0,1.577994183310601,0.0,0.0,0.0,2.85714286
0.0,0.0,0.0,1.6993633226855398,0.0,0.0,0.0,3.0
0.0,0.0,0.0,1.849586564010963,0.0,0.0,0.0,2.97619048
0.0,0.0,0.0,2.4975312103428475,0.0,0.0,0.0,3.42857143
0.0,0.0,0.0,2.4595315334609786,0.0,0.0,0.0,3.35714286
0.0,0.0,0.0,1.7585121992745179,0.0,0.0,0.0,3.04761905
0.0,0.0,0.0,2.4544717091609014,0.0,0.0,0.0,3.38095238
0.0,0.0,0.0,10.275217812192116,0.0,0.0,0.0,10.033333333
0.0,0.0,0.0,1.6181485193826304,0.0,0.0,0.0,3.11904762
0.0,0.0,0.0,2.8115122140768323,0.0,0.0,0.0,3.85714286
0.0,0.0,0.0,3.586457333035246,0.0,0.0,0.0,4.45238095
0.0,0.0,0.0,43.37933341034613,0.0,0.0,0.0,42.42857143
0.0,0.0,0.0,4.4481536434850595,0.0,0.0,0.0,5.19047619
0.0,0.0,0.0,5.290904574841244,0.0,0.0,0.0,5.78571429
0.0,0.0,0.0,14.645640312651178,0.0,0.0,0.0,14.69047619
0.0,0.0,0.0,7.327447697034095,0.0,0.0,0.0,7.83333333
0.0,0.0,0.0,1.354941994319073,0.0,0.0,0.0,3.11904762
0.0,0.0,0.0,3.006293777247754,0.0,0.0,0.0,4.33333333
0.0,0.0,0.0,2.3032797422129136,0.0,0.0,0.0,3.85714286
0.0,0.0,0.0,2.0017696822796873,0.0,0.0,0.0,3.85714286
0.0,0.0,0.0,4.487304074016979,0.0,0.0,0.0,5.4047619
0.0,0.0,0.0,1.6718267021785007,0.0,0.0,0.0,3.52380952
0.0,0.0,0.0,51.0128825125491,0.0,0.0,0.0,49.28571429
0.0,0.0,0.0,2.3765508573716665,0.0,0.0,0.0,4.14285714
0.0,0.0,0.0,1.879178720360878,0.0,0.0,0.0,3.78571429
0.0,0.0,0.0,5.536361675563837,0.0,0.0,0.0,6.35714286
0.0,0.0,0.0,3.814401234178987,0.0,0.0,0.0,5.14285714
0.0,0.0,0.0,1.115535794034252,0.0,0.0,0.0,3.92857143
0.0,0.0,0.0,2.904438492049692,0.0,0.0,0.0,4.66666667
0.0,0.0,0.0,6.004404032732729,0.0,0.0,0.0,6.9047619
0.0,0.0,0.0,19.669823706503372,0.0,0.0,0.0,19.64285714
0.0,0.0,0.0,2.8140428898081913,0.0,0.0,0.0,4.61904762
0.0,0.0,0.0,0.9079213219552847,0.0,0.0,0.0,4.04761905
0.0,0.0,0.0,1.8653165092760433,0.0,0.0,0.0,4.5952381
0.0,0.0,0.0,17.170393973992102,0.0,0.0,0.0,17.52380952
0.0,0.0,0.0,3.9883257756666834,0.0,0.0,0.0,5.95238095
0.0,0.0,0.0,1.9471369569987518,0.0,0.0,0.0,4.9047619
0.0,0.0,0.0,1.8232538645808714,0.0,0.0,0.0,4.66666667
0.0,0.0,0.0,14.966759516040222,0.0,0.0,0.0,15.38095238
0.0,0.0,0.0,3.601558363168347,0.0,0.0,0.0,5.45238095
0.0,0.0,0.0,1.679787689177827,0.0,0.0,0.0,4.57142857
0.0,0.0,0.0,2.764719801170511,0.0,0.0,0.0,5.14285714
0.0,0.0,0.0,6.132501021007422,0.0,0.0,0.0,7.69047619
0.0,0.0,0.0,5.085530533802333,0.0,0.0,0.0,6.92857143
0.0,0.0,0.0,4.697039340640721,0.0,0.0,0.0,6.5
0.0,0.0,0.0,15.907734914076496,0.0,0.0,0.0,16.33333333
0.0,0.0,0.0,1.436140806716105,0.0,0.0,0.0,4.57142857
0.0,0.0,0.0,3.314270071029302,0.0,0.0,0.0,5.54761905
0.0,0.0,0.0,1.009340925060923,0.0,0.0,0.0,4.14285714
0.0,0.0,0.0,5.359859756386142,0.0,0.0,0.0,6.85714286
0.0,0.0,0.0,3.2420866581372096,0.0,0.0,0.0,5.30952381
0.0,0.0,0.0,1.319034631777427,0.0,0.0,0.0,4.04761905
0.0,0.0,0.0,2.054815343158283,0.0,0.0,0.0,4.54761905
0.0,0.0,0.0,1.9527750519413392,0.0,0.0,0.0,4.45238095
0.0,0.0,0.0,11.113412354055512,0.0,0.0,0.0,11.88095238
0.0,0.0,0.0,2.199964304541847,0.0,0.0,0.0,4.47619048
0.0,0.0,0.0,26.83862132050562,0.0,0.0,0.0,26.52380952
0.0,0.0,0.0,7.592749521544279,0.0,0.0,0.0,8.52380952
0.0,0.0,0.0,3.7590673945190796,0.0,0.0,0.0,5.33333333
0.0,0.0,0.0,2.561468362683568,0.0,0.0,0.0,4.54761905
0.0,0.0,0.0,2.992914731440644,0.0,0.0,0.0,5.02380952
0.0,0.0,0.0,12.782673794634588,0.0,0.0,0.0,13.16666667
0.0,0.0,0.0,5.3837256387264825,0.0,0.0,0.0,6.97619048
0.0,0.0,0.0,1.1978311990856627,0.0,0.0,0.0,3.92857143
0.0,0.0,0.0,10.203542834370992,0.0,0.0,0.0,10.097619048
0.0,0.0,0.0,5.941596304175429,0.0,0.0,0.0,7.35714286
0.0,0.0,0.0,3.0082684729716567,0.0,0.0,0.0,5.35714286
0.0,0.0,0.0,1.9614466415555607,0.0,0.0,0.0,4.76190476
0.0,0.0,0.0,8.922763238281634,0.0,0.0,0.0,9.85714286
0.0,0.0,0.0,1.1387814049119371,0.0,0.0,0.0,4.30952381
0.0,0.0,0.0,2.2386028076169606,0.0,0.0,0.0,4.85714286
0.0,0.0,0.0,2.906026919415682,0.0,0.0,0.0,5.30952381
0.0,0.0,0.0,6.348868074559373,0.0,0.0,0.0,7.69047619
0.0,0.0,0.0,2.469121769172231,0.0,0.0,0.0,4.78571429
0.0,0.0,0.0,8.997190444067126,0.0,0.0,0.0,10.007142857
0.0,0.0,0.0,3.2427681331883766,0.0,0.0,0.0,5.4047619
0.0,0.0,0.0,4.9150033800295185,0.0,0.0,0.0,6.45238095
0.0,0.0,0.0,3.1965883452003094,0.0,0.0,0.0,5.07142857
0.0,0.0,0.0,4.212433440149453,0.0,0.0,0.0,5.78571429
0.0,0.0,0.0,4.197067662051669,0.0,0.0,0.0,5.76190476
0.0,0.0,0.0,4.3953128381126865,0.0,0.0,0.0,5.76190476
0.0,0.0,0.0,1.6289013937737284,0.0,0.0,0.0,4.11904762
0.0,0.0,0.0,6.685959588623093,0.0,0.0,0.0,7.73809524
0.0,0.0,0.0,2.0431294476176443,0.0,0.0,0.0,4.52380952
0.0,0.0,0.0,15.167003347193788,0.0,0.0,0.0,15.45238095
0.0,0.0,0.0,11.532987437285145,0.0,0.0,0.0,12.02380952
0.0,0.0,0.0,2.475136210494584,0.0,0.0,0.0,4.5952381
0.0,0.0,0.0,1.7233401215103157,0.0,0.0,0.0,4.23809524
0.0,0.0,0.0,5.229031143286049,0.0,0.0,0.0,6.38095238
0.0,0.0,0.0,1.004367463411466,0.0,0.0,0.0,4.04761905
0.0,0.0,0.0,2.0843974233471037,0.0,0.0,0.0,4.54761905
0.0,0.0,0.0,7.275423935029231,0.0,0.0,0.0,8.33333333
0.0,0.0,0.0,2.0541027127273566,0.0,0.0,0.0,4.5952381
0.0,0.0,0.0,14.879688725681143,0.0,0.0,0.0,15.21428571
0.0,0.0,0.0,54.72031110807228,0.0,0.0,0.0,51.85714286
0.0,0.0,0.0,3.705833157358281,0.0,0.0,0.0,5.23809524
0.0,0.0,0.0,2.359153293665914,0.0,0.0,0.0,4.33333333
0.0,0.0,0.0,2.447015870570602,0.0,0.0,0.0,3.95238095
0.0,0.0,0.0,5.7615000400566565,0.0,0.0,0.0,6.30952381
0.0,0.0,0.0,2.356246522860199,0.0,0.0,0.0,3.69047619
0.0,0.0,0.0,23.26864201941673,0.0,0.0,0.0,22.97619048
0.0,0.0,0.0,2.1988841011307034,0.0,0.0,0.0,3.54761905
0.0,0.0,0.0,2.7292964352396174,0.0,0.0,0.0,3.54761905
0.0,0.0,0.0,3.1583227027994796,0.0,0.0,0.0,4.0952381
0.0,0.0,0.0,3.602701064422312,0.0,0.0,0.0,4.26190476
0.0,0.0,0.0,5.305633702184272,0.0,0.0,0.0,5.61904762
0.0,0.0,0.0,2.099611273610074,0.0,0.0,0.0,3.07142857
0.0,0.0,0.0,2.11045631574186,0.0,0.0,0.0,2.88095238
0.0,0.0,0.0,1.503656636917581,0.0,0.0,0.0,2.42857143
0.0,0.0,0.0,1.153870545595579,0.0,0.0,0.0,2.16666667
0.0,0.0,0.0,3.834005182883571,0.0,0.0,0.0,4.0
0.0,0.0,0.0,5.666784801931017,0.0,0.0,0.0,5.61904762
0.0,0.0,0.0,2.572397966949124,0.0,0.0,0.0,2.88095238
0.0,0.0,0.0,3.588194686967804,0.0,0.0,0.0,3.66666667
0.0,0.0,0.0,0.760609096296364,0.0,0.0,0.0,1.45238095
0.0,0.0,0.0,57.20300685726011,0.0,0.0,0.0,55.52380952
0.0,0.0,0.0,19.43195441349918,0.0,0.0,0.0,18.83333333
0.0,0.0,0.0,2.374332428367229,0.0,0.0,0.0,2.54761905
0.0,0.0,0.0,7.9331676213802,0.0,0.0,0.0,7.57142857
0.0,0.0,0.0,1.3810942994305626,0.0,0.0,0.0,1.5952381
0.0,0.0,0.0,7.7973044891210765,0.0,0.0,0.0,7.28571429
0.0,0.0,0.0,1.430695834794744,0.0,0.0,0.0,1.54761905
0.0,0.0,0.0,2.339129080939811,0.0,0.0,0.0,2.45238095
0.0,0.0,0.0,3.243176824921424,0.0,0.0,0.0,3.33333333
0.0,0.0,0.0,3.057824679337872,0.0,0.0,0.0,2.97619048
0.0,0.0,0.0,5.087008265243731,0.0,0.0,0.0,4.78571429
0.0,0.0,0.0,20.693233172681083,0.0,0.0,0.0,20.0
0.0,0.0,0.0,1.886228640065472,0.0,0.0,0.0,1.5
0.0,0.0,0.0,4.261470972899187,0.0,0.0,0.0,4.02380952
0.0,0.0,0.0,6.467972272848288,0.0,0.0,0.0,6.02380952
0.0,0.0,0.0,0.6583914604616341,0.0,0.0,0.0,0.04047619
0.0,0.0,0.0,75.87684665374577,0.0,0.0,0.0,72.95238095
0.0,0.0,0.0,2.1277487961361916,0.0,0.0,0.0,1.80952381
0.0,0.0,0.0,9.415325186634973,0.0,0.0,0.0,8.97619048
0.0,0.0,0.0,0.7045330765891348,0.0,0.0,0.0,0.021428571
0.0,0.0,0.0,44.38113316106257,0.0,0.0,0.0,42.92857143
0.0,0.0,0.0,14.039173795656492,0.0,0.0,0.0,13.42857143
0.0,0.0,0.0,1.7127872552610985,0.0,0.0,0.0,1.21428571
0.0,0.0,0.0,0.756366792442626,0.0,0.0,0.0,0.016666667
0.0,0.0,0.0,1.7316522478934546,0.0,0.0,0.0,1.14285714
0.0,0.0,0.0,1.3563865920286469,0.0,0.0,0.0,1.0
0.0,0.0,0.0,2.308406446181598,0.0,0.0,0.0,1.85714286
0.0,0.0,0.0,1.5349860808570848,0.0,0.0,0.0,1.02380952
0.0,0.0,0.0,1.814337286986985,0.0,0.0,0.0,1.28571429
0.0,0.0,0.0,3.8642083278903527,0.0,0.0,0.0,3.19047619
0.0,0.0,0.0,6.314781457083981,0.0,0.0,0.0,5.9047619
0.0,0.0,0.0,31.151349430357925,0.0,0.0,0.0,30.014285714
0.0,0.0,0.0,1.7329285453240708,0.0,0.0,0.0,1.04761905
0.0,0.0,0.0,2.5175182031229943,0.0,0.0,0.0,2.0
0.0,0.0,0.0,3.4321920244635575,0.0,0.0,0.0,3.0
0.0,0.0,0.0,10.284853692827605,0.0,0.0,0.0,9.78571429
0.0,0.0,0.0,2.175076371986728,0.0,0.0,0.0,2.0
0.0,0.0,0.0,30.441195707755654,0.0,0.0,0.0,29.35714286
0.0,0.0,0.0,1.423477177244843,0.0,0.0,0.0,1.0
0.0,0.0,0.0,1.3464760838787033,0.0,0.0,0.0,1.0
0.0,0.0,0.0,1.5761937151951937,0.0,0.0,0.0,1.0
0.0,0.0,0.0,4.114458487985111,0.0,0.0,0.0,3.78571429
0.0,0.0,0.0,64.91772446411365,0.0,0.0,0.0,60.078571429
0.0,0.0,0.0,1.3537636399963258,0.0,0.0,0.0,1.0
0.0,0.0,0.0,5.660365787176762,0.0,0.0,0.0,5.02380952
0.0,0.0,0.0,7.231512954545051,0.0,0.0,0.0,6.71428571
0.0,0.0,0.0,3.0371740188963683,0.0,0.0,0.0,2.57142857
0.0,0.0,0.0,8.322516470069509,0.0,0.0,0.0,7.80952381
0.0,0.0,0.0,4.856013052328608,0.0,0.0,0.0,4.26190476
0.0,0.0,0.0,2.1209433955751678,0.0,0.0,0.0,1.71428571
0.0,0.0,0.0,6.2127001418037455,0.0,0.0,0.0,5.88095238
0.0,0.0,0.0,2.0348800357668417,0.0,0.0,0.0,1.64285714
0.0,0.0,0.0,1.8646185765262089,0.0,0.0,0.0,1.4047619
0.0,0.0,0.0,9.029433696420497,0.0,0.0,0.0,8.42857143
0.0,0.0,0.0,2.4543518622458174,0.0,0.0,0.0,2.28571429
0.0,0.0,0.0,10.829825203886267,0.0,0.0,0.0,10.014285714
0.0,0.0,0.0,8.85450720567483,0.0,0.0,0.0,8.30952381
0.0,0.0,0.0,1.2981343071782059,0.0,0.0,0.0,1.33333333
0.0,0.0,0.0,2.396466403461777,0.0,0.0,0.0,2.35714286
0.0,0.0,0.0,2.662988163807973,0.0,0.0,0.0,2.57142857
0.0,0.0,0.0,1.0957484639344999,0.0,0.0,0.0,1.69047619
0.0,0.0,0.0,2.0972513222804774,0.0,0.0,0.0,2.5952381
0.0,0.0,0.0,28.79084592544724,0.0,0.0,0.0,28.04761905
0.0,0.0,0.0,15.028844058779134,0.0,0.0,0.0,14.71428571
0.0,0.0,0.0,1.7149876366533765,0.0,0.0,0.0,2.52380952
0.0,0.0,0.0,6.574419061465964,0.0,0.0,0.0,6.64285714
0.0,0.0,0.0,1.2605654014143932,0.0,0.0,0.0,2.16666667
0.0,0.0,0.0,3.936908330958934,0.0,0.0,0.0,4.21428571
0.0,0.0,0.0,6.000848547794861,0.0,0.0,0.0,6.14285714
0.0,0.0,0.0,1.046379512415272,0.0,0.0,0.0,2.28571429
0.0,0.0,0.0,8.837496749599685,0.0,0.0,0.0,8.88095238
0.0,0.0,0.0,6.512640373019832,0.0,0.0,0.0,6.97619048
0.0,0.0,0.0,1.5205839093878746,0.0,0.0,0.0,2.73809524
0.0,0.0,0.0,11.553320252295094,0.0,0.0,0.0,11.69047619
0.0,0.0,0.0,1.604306449048546,0.0,0.0,0.0,2.95238095
0.0,0.0,0.0,5.434000572911746,0.0,0.0,0.0,6.14285714
0.0,0.0,0.0,23.738838325362103,0.0,0.0,0.0,23.4047619
0.0,0.0,0.0,6.467021203267494,0.0,0.0,0.0,7.0952381
0.0,0.0,0.0,2.1966790773591143,0.0,0.0,0.0,3.9047619
0.0,0.0,0.0,60.43687132295677,0.0,0.0,0.0,58.69047619
0.0,0.0,0.0,5.394961041168913,0.0,0.0,0.0,6.64285714
0.0,0.0,0.0,1.131157849086846,0.0,0.0,0.0,3.38095238
0.0,0.0,0.0,4.090461309635642,0.0,0.0,0.0,5.61904762
0.0,0.0,0.0,2.6263457316504986,0.0,0.0,0.0,4.47619048
0.0,0.0,0.0,1.659055457611524,0.0,0.0,0.0,3.80952381
0.0,0.0,0.0,2.0347785902878983,0.0,0.0,0.0,4.04761905
0.0,0.0,0.0,3.102728255458709,0.0,0.0,0.0,4.78571429
0.0,0.0,0.0,5.653675100864563,0.0,0.0,0.0,6.57142857
0.0,0.0,0.0,1.2580979649472803,0.0,0.0,0.0,3.54761905
0.0,0.0,0.0,3.8894528147674117,0.0,0.0,0.0,5.21428571
0.0,0.0,0.0,0.7351760464426133,0.0,0.0,0.0,3.35714286
0.0,0.0,0.0,1.5410419807018017,0.0,0.0,0.0,3.83333333
0.0,0.0,0.0,2.9672139925269883,0.0,0.0,0.0,4.64285714
0.0,0.0,0.0,4.38908630798916,0.0,0.0,0.0,5.71428571
0.0,0.0,0.0,1.3743676316966975,0.0,0.0,0.0,3.5952381
0.0,0.0,0.0,1.5209498570395088,0.0,0.0,0.0,3.5952381
0.0,0.0,0.0,1.905439341225345,0.0,0.0,0.0,4.04761905
0.0,0.0,0.0,3.1827304115570927,0.0,0.0,0.0,4.9047619
0.0,0.0,0.0,3.0654427556952095,0.0,0.0,0.0,4.9047619
0.0,0.0,0.0,23.67101589497436,0.0,0.0,0.0,23.5
0.0,0.0,0.0,16.653390094650742,0.0,0.0,0.0,16.76190476
0.0,0.0,0.0,1.414849382188379,0.0,0.0,0.0,3.54761905
0.0,0.0,0.0,20.56632865431376,0.0,0.0,0.0,20.05952381
0.0,0.0,0.0,2.0223712036079555,0.0,0.0,0.0,3.9047619
0.0,0.0,0.0,1.7418347627221253,0.0,0.0,0.0,3.73809524
0.0,0.0,0.0,2.4331054402601464,0.0,0.0,0.0,4.04761905
0.0,0.0,0.0,4.363772495358603,0.0,0.0,0.0,5.45238095
0.0,0.0,0.0,1.907703259663294,0.0,0.0,0.0,3.71428571
0.0,0.0,0.0,2.4917144718927573,0.0,0.0,0.0,3.97619048
0.0,0.0,0.0,2.4410306678090525,0.0,0.0,0.0,4.02380952
0.0,0.0,0.0,0.8475809250940443,0.0,0.0,0.0,3.30952381
0.0,0.0,0.0,29.23805216349576,0.0,0.0,0.0,28.9047619
0.0,0.0,0.0,2.295011080510225,0.0,0.0,0.0,3.88095238
0.0,0.0,0.0,1.7777356378958755,0.0,0.0,0.0,3.76190476
0.0,0.0,0.0,16.959078886003155,0.0,0.0,0.0,17.0
0.0,0.0,0.0,2.172575967904766,0.0,0.0,0.0,4.04761905
0.0,0.0,0.0,5.673200649836261,0.0,0.0,0.0,6.45238095
0.0,0.0,0.0,3.8762143307939323,0.0,0.0,0.0,5.02380952
0.0,0.0,0.0,1.9223026521756081,0.0,0.0,0.0,3.71428571
0.0,0.0,0.0,3.7488991710755166,0.0,0.0,0.0,4.80952381
0.0,0.0,0.0,0.7070208775132689,0.0,0.0,0.0,3.0
0.0,0.0,0.0,5.285507472522515,0.0,0.0,0.0,6.0952381
0.0,0.0,0.0,2.2973407517187647,0.0,0.0,0.0,3.78571429
0.0,0.0,0.0,3.644803839232496,0.0,0.0,0.0,4.78571429
0.0,0.0,0.0,2.6599019829167916,0.0,0.0,0.0,4.0
0.0,0.0,0.0,7.844839604985762,0.0,0.0,0.0,8.35714286
0.0,0.0,0.0,3.123795464034803,0.0,0.0,0.0,4.42857143
0.0,0.0,0.0,2.245429771000828,0.0,0.0,0.0,3.83333333
0.0,0.0,0.0,2.855712248206267,0.0,0.0,0.0,4.26190476
0.0,0.0,0.0,3.8396131658902193,0.0,0.0,0.0,5.02380952
0.0,0.0,0.0,5.679582367592151,0.0,0.0,0.0,6.42857143
0.0,0.0,0.0,2.457293725283741,0.0,0.0,0.0,4.14285714
0.0,0.0,0.0,4.454562283906365,0.0,0.0,0.0,5.42857143
0.0,0.0,0.0,1.5256900042531232,0.0,0.0,0.0,3.57142857
0.0,0.0,0.0,1.1643515687416413,0.0,0.0,0.0,3.45238095
0.0,0.0,0.0,19.401009521938676,0.0,0.0,0.0,19.45238095
0.0,0.0,0.0,0.8236947070405067,0.0,0.0,0.0,3.30952381
0.0,0.0,0.0,2.577741364303246,0.0,0.0,0.0,4.33333333
0.0,0.0,0.0,1.5578522159176795,0.0,0.0,0.0,3.64285714
0.0,0.0,0.0,2.015587527186552,0.0,0.0,0.0,4.07142857
0.0,0.0,0.0,2.614373558950111,0.0,0.0,0.0,4.30952381
0.0,0.0,0.0,1.055644327441395,0.0,0.0,0.0,3.78571429
0.0,0.0,0.0,13.046508955102952,0.0,0.0,0.0,13.38095238
0.0,0.0,0.0,5.769313753375569,0.0,0.0,0.0,7.19047619
0.0,0.0,0.0,2.7180619737600926,0.0,0.0,0.0,5.04761905
0.0,0.0,0.0,6.325057870408015,0.0,0.0,0.0,7.80952381
0.0,0.0,0.0,1.182018453388656,0.0,0.0,0.0,4.28571429
0.0,0.0,0.0,5.68611542777879,0.0,0.0,0.0,7.21428571
0.0,0.0,0.0,3.401176865770087,0.0,0.0,0.0,5.45238095
0.0,0.0,0.0,5.061066183838336,0.0,0.0,0.0,6.64285714
0.0,0.0,0.0,9.031232936963272,0.0,0.0,0.0,9.88095238
0.0,0.0,0.0,5.736160836477667,0.0,0.0,0.0,7.07142857
0.0,0.0,0.0,17.852186870970662,0.0,0.0,0.0,18.16666667
0.0,0.0,0.0,6.512833458621844,0.0,0.0,0.0,7.71428571
0.0,0.0,0.0,3.255010868278434,0.0,0.0,0.0,5.33333333
0.0,0.0,0.0,1.347452152595268,0.0,0.0,0.0,4.11904762
0.0,0.0,0.0,2.493668389401075,0.0,0.0,0.0,4.78571429
0.0,0.0,0.0,2.973495366503622,0.0,0.0,0.0,5.02380952
0.0,0.0,0.0,5.665380233315699,0.0,0.0,0.0,7.07142857
0.0,0.0,0.0,1.7486316656958423,0.0,0.0,0.0,4.42857143
0.0,0.0,0.0,2.3514665841727633,0.0,0.0,0.0,4.76190476
0.0,0.0,0.0,1.220066879906683,0.0,0.0,0.0,4.07142857
0.0,0.0,0.0,0.9939526369725887,0.0,0.0,0.0,4.16666667
0.0,0.0,0.0,1.0925386802340238,0.0,0.0,0.0,3.97619048
0.0,0.0,0.0,6.188122729323247,0.0,0.0,0.0,7.35714286
0.0,0.0,0.0,1.5190672442243622,0.0,0.0,0.0,4.11904762
0.0,0.0,0.0,2.066497360433783,0.0,0.0,0.0,4.47619048
0.0,0.0,0.0,1.031400869230143,0.0,0.0,0.0,4.02380952
0.0,0.0,0.0,2.8818704366483026,0.0,0.0,0.0,4.95238095
0.0,0.0,0.0,0.8640394003241383,0.0,0.0,0.0,4.04761905
0.0,0.0,0.0,55.24940343607082,0.0,0.0,0.0,53.78571429
0.0,0.0,0.0,2.106035821141204,0.0,0.0,0.0,4.66666667
0.0,0.0,0.0,4.258119806462814,0.0,0.0,0.0,6.0
0.0,0.0,0.0,1.4052052115458933,0.0,0.0,0.0,4.11904762
0.0,0.0,0.0,4.251266341400163,0.0,0.0,0.0,5.76190476
0.0,0.0,0.0,4.013447151383569,0.0,0.0,0.0,5.64285714
0.0,0.0,0.0,3.3871116157574344,0.0,0.0,0.0,5.23809524
0.0,0.0,0.0,9.720821796309094,0.0,0.0,0.0,10.057142857
0.0,0.0,0.0,3.6560702571301036,0.0,0.0,0.0,5.45238095
0.0,0.0,0.0,3.4722610149243476,0.0,0.0,0.0,5.23809524
0.0,0.0,0.0,1.1367897584585323,0.0,0.0,0.0,3.97619048
0.0,0.0,0.0,1.298574039048547,0.0,0.0,0.0,4.14285714
0.0,0.0,0.0,3.736671648421514,0.0,0.0,0.0,5.54761905
0.0,0.0,0.0,2.2449115418456422,0.0,0.0,0.0,4.57142857
0.0,0.0,0.0,4.20899978539929,0.0,0.0,0.0,6.02380952
0.0,0.0,0.0,1.4451148565876015,0.0,0.0,0.0,4.30952381
0.0,0.0,0.0,2.979127599926814,0.0,0.0,0.0,5.23809524
0.0,0.0,0.0,5.689533508183913,0.0,0.0,0.0,7.04761905
0.0,0.0,0.0,4.0487082219872,0.0,0.0,0.0,5.83333333
0.0,0.0,0.0,6.832415836244546,0.0,0.0,0.0,8.14285714
0.0,0.0,0.0,0.9918265585723437,0.0,0.0,0.0,4.21428571
0.0,0.0,0.0,3.2281083862194184,0.0,0.0,0.0,5.35714286
0.0,0.0,0.0,10.470627374688627,0.0,0.0,0.0,11.38095238
0.0,0.0,0.0,3.2362181955346907,0.0,0.0,0.0,5.0952381
0.0,0.0,0.0,60.6231022498496,0.0,0.0,0.0,56.35714286
0.0,0.0,0.0,2.0492867597605113,0.0,0.0,0.0,4.16666667
0.0,0.0,0.0,2.1999600564504553,0.0,0.0,0.0,4.38095238
0.0,0.0,0.0,1.7701645372114738,0.0,0.0,0.0,4.07142857
0.0,0.0,0.0,1.8632421168205835,0.0,0.0,0.0,4.28571429
0.0,0.0,0.0,0.6601814253535797,0.0,0.0,0.0,3.80952381
0.0,0.0,0.0,9.52635794677205,0.0,0.0,0.0,9.85714286
0.0,0.0,0.0,1.9174963743404627,0.0,0.0,0.0,3.61904762
0.0,0.0,0.0,5.861329307055154,0.0,0.0,0.0,6.11904762
0.0,0.0,0.0,2.7961996290831705,0.0,0.0,0.0,3.54761905
0.0,0.0,0.0,1.1772597933852385,0.0,0.0,0.0,2.57142857
0.0,0.0,0.0,3.8768800110127075,0.0,0.0,0.0,4.33333333
0.0,0.0,0.0,2.37837257729466,0.0,0.0,0.0,3.11904762
0.0,0.0,0.0,2.818229738535906,0.0,0.0,0.0,3.38095238
0.0,0.0,0.0,7.683082474089682,0.0,0.0,0.0,7.54761905
0.0,0.0,0.0,3.5304084425996036,0.0,0.0,0.0,3.92857143
0.0,0.0,0.0,2.188996807491911,0.0,0.0,0.0,2.97619048
0.0,0.0,0.0,5.210011681998147,0.0,0.0,0.0,5.52380952
0.0,0.0,0.0,1.8944101535322155,0.0,0.0,0.0,2.47619048
0.0,0.0,0.0,3.070146239613913,0.0,0.0,0.0,3.45238095
0.0,0.0,0.0,18.672294247213806,0.0,0.0,0.0,18.19047619
0.0,0.0,0.0,3.2042830890401457,0.0,0.0,0.0,3.73809524
0.0,0.0,0.0,1.7967610299879246,0.0,0.0,0.0,2.35714286
0.0,0.0,0.0,0.7804129562704761,0.0,0.0,0.0,1.61904762
0.0,0.0,0.0,1.755051434424994,0.0,0.0,0.0,2.38095238
0.0,0.0,0.0,3.0139367338284475,0.0,0.0,0.0,3.5
0.0,0.0,0.0,44.781141625046295,0.0,0.0,0.0,43.80952381
0.0,0.0,0.0,1.8885184864510742,0.0,0.0,0.0,2.45238095
0.0,0.0,0.0,6.087967681276927,0.0,0.0,0.0,6.16666667
0.0,0.0,0.0,2.40252249857678,0.0,0.0,0.0,3.04761905
0.0,0.0,0.0,8.054132225130566,0.0,0.0,0.0,7.80952381
0.0,0.0,0.0,1.4324328660248988,0.0,0.0,0.0,2.33333333
0.0,0.0,0.0,4.023715987926913,0.0,0.0,0.0,4.19047619
0.0,0.0,0.0,2.4762335403745284,0.0,0.0,0.0,3.04761905
0.0,0.0,0.0,3.2222761617752065,0.0,0.0,0.0,3.71428571
0.0,0.0,0.0,0.9839689977582254,0.0,0.0,0.0,2.04761905
0.0,0.0,0.0,4.738992401284215,0.0,0.0,0.0,4.88095238
0.0,0.0,0.0,2.1341595216134945,0.0,0.0,0.0,2.97619048
0.0,0.0,0.0,32.193280479960606,0.0,0.0,0.0,31.26190476
0.0,0.0,0.0,2.2232475307339583,0.0,0.0,0.0,2.97619048
0.0,0.0,0.0,5.6520294063339955,0.0,0.0,0.0,5.69047619
0.0,0.0,0.0,7.76711693926845,0.0,0.0,0.0,7.57142857
0.0,0.0,0.0,1.3956138997206105,0.0,0.0,0.0,2.26190476
0.0,0.0,0.0,1.9671390360946004,0.0,0.0,0.0,2.54761905
0.0,0.0,0.0,1.3206856129796303,0.0,0.0,0.0,2.14285714
0.0,0.0,0.0,6.148268880199399,0.0,0.0,0.0,6.0952381
0.0,0.0,0.0,3.1822287249507157,0.0,0.0,0.0,3.64285714
0.0,0.0,0.0,1.6130151909973751,0.0,0.0,0.0,2.26190476
0.0,0.0,0.0,1.4257245141097554,0.0,0.0,0.0,2.28571429
0.0,0.0,0.0,4.026681766975294,0.0,0.0,0.0,4.19047619
0.0,0.0,0.0,7.796446991146862,0.0,0.0,0.0,7.64285714
0.0,0.0,0.0,1.3845082149590002,0.0,0.0,0.0,2.19047619
0.0,0.0,0.0,2.3606182472550543,0.0,0.0,0.0,2.95238095
0.0,0.0,0.0,5.75017913228015,0.0,0.0,0.0,5.76190476
0.0,0.0,0.0,2.4747284500195077,0.0,0.0,0.0,3.02380952
0.0,0.0,0.0,2.5210519127598308,0.0,0.0,0.0,3.07142857
0.0,0.0,0.0,2.705005027512633,0.0,0.0,0.0,3.0952381
0.0,0.0,0.0,2.3541512976921704,0.0,0.0,0.0,2.92857143
0.0,0.0,0.0,2.417909432392134,0.0,0.0,0.0,2.95238095
0.0,0.0,0.0,9.213316184179792,0.0,0.0,0.0,9.19047619
0.0,0.0,0.0,4.450887818719803,0.0,0.0,0.0,4.73809524
0.0,0.0,0.0,1.985081119056619,0.0,0.0,0.0,2.54761905
0.0,0.0,0.0,6.146327223503048,0.0,0.0,0.0,6.14285714
0.0,0.0,0.0,3.13003952277688,0.0,0.0,0.0,3.57142857
0.0,0.0,0.0,1.0578258019379434,0.0,0.0,0.0,2.14285714
0.0,0.0,0.0,4.887454559817959,0.0,0.0,0.0,4.88095238
0.0,0.0,0.0,46.244258275502965,0.0,0.0,0.0,45.07142857
0.0,0.0,0.0,3.5045241317399487,0.0,0.0,0.0,3.88095238
0.0,0.0,0.0,1.0567958846733987,0.0,0.0,0.0,2.21428571
0.0,0.0,0.0,1.3113946515430979,0.0,0.0,0.0,2.19047619
0.0,0.0,0.0,0.6569607392138249,0.0,0.0,0.0,1.80952381
0.0,0.0,0.0,0.7899622986028926,0.0,0.0,0.0,2.0
0.0,0.0,0.0,5.638438287512366,0.0,0.0,0.0,5.92857143
0.0,0.0,0.0,6.777495857097278,0.0,0.0,0.0,6.92857143
0.0,0.0,0.0,1.7287437629714453,0.0,0.0,0.0,2.83333333
0.0,0.0,0.0,2.6279175858471464,0.0,0.0,0.0,3.61904762
0.0,0.0,0.0,1.0876334119312798,0.0,0.0,0.0,3.04761905
0.0,0.0,0.0,2.0390951889499855,0.0,0.0,0.0,3.85714286
0.0,0.0,0.0,1.83791591717567,0.0,0.0,0.0,3.80952381
0.0,0.0,0.0,10.041443520778598,0.0,0.0,0.0,10.054761905
0.0,0.0,0.0,2.076561777323271,0.0,0.0,0.0,4.21428571
0.0,0.0,0.0,5.213320855771743,0.0,0.0,0.0,6.5952381
0.0,0.0,0.0,16.94981522183131,0.0,0.0,0.0,17.26190476
0.0,0.0,0.0,4.252927211562048,0.0,0.0,0.0,5.9047619
0.0,0.0,0.0,3.1195105948801367,0.0,0.0,0.0,4.95238095
0.0,0.0,0.0,2.325565259700577,0.0,0.0,0.0,4.4047619
0.0,0.0,0.0,1.6378090757627022,0.0,0.0,0.0,3.9047619
0.0,0.0,0.0,1.3389077544872425,0.0,0.0,0.0,3.66666667
0.0,0.0,0.0,6.309736733685361,0.0,0.0,0.0,7.21428571
0.0,0.0,0.0,2.1028137503866557,0.0,0.0,0.0,4.45238095
0.0,0.0,0.0,0.8888828832961024,0.0,0.0,0.0,3.76190476
0.0,0.0,0.0,2.121544349426073,0.0,0.0,0.0,4.38095238
0.0,0.0,0.0,8.00675204771534,0.0,0.0,0.0,8.83333333
0.0,0.0,0.0,9.136583949119878,0.0,0.0,0.0,9.76190476
0.0,0.0,0.0,2.633294321403417,0.0,0.0,0.0,4.76190476
0.0,0.0,0.0,1.6073243452095494,0.0,0.0,0.0,4.16666667
0.0,0.0,0.0,4.399408502908729,0.0,0.0,0.0,5.88095238
0.0,0.0,0.0,3.96200945097654,0.0,0.0,0.0,5.54761905
0.0,0.0,0.0,3.2136997782894094,0.0,0.0,0.0,5.04761905
0.0,0.0,0.0,15.469138429409432,0.0,0.0,0.0,15.9047619
0.0,0.0,0.0,2.2447554189736354,0.0,0.0,0.0,4.54761905
0.0,0.0,0.0,1.7490996613557426,0.0,0.0,0.0,4.33333333
0.0,0.0,0.0,2.4140043560669886,0.0,0.0,0.0,4.61904762
0.0,0.0,0.0,3.9393173753022808,0.0,0.0,0.0,5.4047619
0.0,0.0,0.0,46.50728406016622,0.0,0.0,0.0,45.69047619
0.0,0.0,0.0,3.455844516166724,0.0,0.0,0.0,5.14285714
0.0,0.0,0.0,4.854043094485743,0.0,0.0,0.0,6.14285714
0.0,0.0,0.0,1.8243789910157666,0.0,0.0,0.0,4.19047619
0.0,0.0,0.0,6.71429630121535,0.0,0.0,0.0,7.66666667
0.0,0.0,0.0,4.000386592194231,0.0,0.0,0.0,5.26190476
0.0,0.0,0.0,3.27993682367353,0.0,0.0,0.0,4.69047619
0.0,0.0,0.0,9.904640297396544,0.0,0.0,0.0,10.035714286
0.0,0.0,0.0,0.6897765545329456,0.0,0.0,0.0,3.28571429
0.0,0.0,0.0,4.057524767995814,0.0,0.0,0.0,5.07142857
0.0,0.0,0.0,4.430715121272043,0.0,0.0,0.0,5.21428571
0.0,0.0,0.0,15.99641998403327,0.0,0.0,0.0,15.92857143
0.0,0.0,0.0,2.3618332047664907,0.0,0.0,0.0,3.66666667
0.0,0.0,0.0,8.018853524623838,0.0,0.0,0.0,8.30952381
0.0,0.0,0.0,2.370051325750571,0.0,0.0,0.0,3.42857143
0.0,0.0,0.0,2.3914118620941394,0.0,0.0,0.0,3.4047619
0.0,0.0,0.0,17.168176245480282,0.0,0.0,0.0,16.92857143
0.0,0.0,0.0,4.466011114548542,0.0,0.0,0.0,5.04761905
0.0,0.0,0.0,1.2218521858259395,0.0,0.0,0.0,2.64285714
0.0,0.0,0.0,10.167448151073396,0.0,0.0,0.0,10.019047619
0.0,0.0,0.0,6.427888895388395,0.0,0.0,0.0,6.57142857
0.0,0.0,0.0,2.298660729845039,0.0,0.0,0.0,3.26190476
0.0,0.0,0.0,3.3825546783924425,0.0,0.0,0.0,3.92857143
0.0,0.0,0.0,3.658215788937905,0.0,0.0,0.0,4.04761905
0.0,0.0,0.0,2.3476208627911612,0.0,0.0,0.0,3.0952381
0.0,0.0,0.0,5.269815735829821,0.0,0.0,0.0,5.5952381
0.0,0.0,0.0,1.5630833517712954,0.0,0.0,0.0,2.5952381
0.0,0.0,0.0,3.629125180924943,0.0,0.0,0.0,4.11904762
0.0,0.0,0.0,2.707775801193169,0.0,0.0,0.0,3.33333333
0.0,0.0,0.0,4.331754597373807,0.0,0.0,0.0,4.64285714
0.0,0.0,0.0,2.9341449631433414,0.0,0.0,0.0,3.57142857
0.0,0.0,0.0,23.697901613828595,0.0,0.0,0.0,23.07142857
0.0,0.0,0.0,3.1592849411568324,0.0,0.0,0.0,3.76190476
0.0,0.0,0.0,33.40537941514626,0.0,0.0,0.0,32.71428571
0.0,0.0,0.0,1.3644201312901092,0.0,0.0,0.0,2.80952381
0.0,0.0,0.0,2.086806870808686,0.0,0.0,0.0,3.42857143
0.0,0.0,0.0,2.680640787846197,0.0,0.0,0.0,3.71428571
0.0,0.0,0.0,1.0919205866629484,0.0,0.0,0.0,2.95238095
0.0,0.0,0.0,1.9368789909011745,0.0,0.0,0.0,3.42857143
0.0,0.0,0.0,6.7566315775441295,0.0,0.0,0.0,7.14285714
0.0,0.0,0.0,3.3738811980465795,0.0,0.0,0.0,4.4047619
0.0,0.0,0.0,2.812497339354863,0.0,0.0,0.0,4.0
0.0,0.0,0.0,6.521546254133195,0.0,0.0,0.0,6.97619048
0.0,0.0,0.0,1.2391740792056756,0.0,0.0,0.0,3.26190476
0.0,0.0,0.0,3.721508711926744,0.0,0.0,0.0,4.64285714
0.0,0.0,0.0,1.3918059375200367,0.0,0.0,0.0,3.14285714
0.0,0.0,0.0,1.8493782572325388,0.0,0.0,0.0,3.52380952
0.0,0.0,0.0,1.9657303886498891,0.0,0.0,0.0,3.54761905
0.0,0.0,0.0,1.5497593443879385,0.0,0.0,0.0,3.28571429
0.0,0.0,0.0,22.422671650360154,0.0,0.0,0.0,22.14285714
0.0,0.0,0.0,2.0612523214715237,0.0,0.0,0.0,3.35714286
0.0,0.0,0.0,6.798053131465026,0.0,0.0,0.0,7.14285714
0.0,0.0,0.0,12.132175408615144,0.0,0.0,0.0,12.14285714
0.0,0.0,0.0,54.38130673805599,0.0,0.0,0.0,51.9047619
0.0,0.0,0.0,0.845859850885074,0.0,0.0,0.0,2.52380952
0.0,0.0,0.0,4.879042615457212,0.0,0.0,0.0,5.30952381
0.0,0.0,0.0,1.6294268762756128,0.0,0.0,0.0,2.52380952
0.0,0.0,0.0,4.670981857155711,0.0,0.0,0.0,4.73809524
0.0,0.0,0.0,3.6967557643390525,0.0,0.0,0.0,3.69047619
0.0,0.0,0.0,53.32607107340423,0.0,0.0,0.0,51.0952381
0.0,0.0,0.0,1.8385761087923291,0.0,0.0,0.0,1.85714286
0.0,0.0,0.0,2.084636384063623,0.0,0.0,0.0,2.23809524
0.0,0.0,0.0,2.683498529029058,0.0,0.0,0.0,2.4047619
0.0,0.0,0.0,2.7798601210813545,0.0,0.0,0.0,2.38095238
0.0,0.0,0.0,2.654006188698936,0.0,0.0,0.0,2.26190476
0.0,0.0,0.0,5.185281216967243,0.0,0.0,0.0,4.9047619
0.0,0.0,0.0,5.179336572474482,0.0,0.0,0.0,4.5952381
0.0,0.0,0.0,2.2126062064268894,0.0,0.0,0.0,1.97619048
0.0,0.0,0.0,2.1217269978490267,0.0,0.0,0.0,1.71428571
0.0,0.0,0.0,2.1469860629630824,0.0,0.0,0.0,1.95238095
0.0,0.0,0.0,0.9728613813356817,0.0,0.0,0.0,0.073809524
0.0,0.0,0.0,3.429381325557965,0.0,0.0,0.0,3.0
0.0,0.0,0.0,1.5464418771206028,0.0,0.0,0.0,1.02380952
0.0,0.0,0.0,3.0560179637143396,0.0,0.0,0.0,2.47619048
0.0,0.0,0.0,1.4780042449659248,0.0,0.0,0.0,1.04761905
0.0,0.0,0.0,3.3525280565668947,0.0,0.0,0.0,3.0
0.0,0.0,0.0,6.9495088375235,0.0,0.0,0.0,6.33333333
0.0,0.0,0.0,2.793373563686927,0.0,0.0,0.0,2.38095238
0.0,0.0,0.0,4.324000583184632,0.0,0.0,0.0,3.95238095
0.0,0.0,0.0,2.3981258424391183,0.0,0.0,0.0,2.23809524
0.0,0.0,0.0,5.915757442960455,0.0,0.0,0.0,5.69047619
0.0,0.0,0.0,3.556685805107946,0.0,0.0,0.0,3.76190476
0.0,0.0,0.0,8.870807075318007,0.0,0.0,0.0,8.66666667
0.0,0.0,0.0,3.5463402894549714,0.0,0.0,0.0,3.97619048
0.0,0.0,0.0,4.797823785776894,0.0,0.0,0.0,5.21428571
0.0,0.0,0.0,1.3002199908652068,0.0,0.0,0.0,2.5952381
0.0,0.0,0.0,2.168658000152443,0.0,0.0,0.0,3.11904762
0.0,0.0,0.0,1.3738652631731465,0.0,0.0,0.0,2.64285714
0.0,0.0,0.0,2.756315480847548,0.0,0.0,0.0,3.61904762
0.0,0.0,0.0,4.297121742438828,0.0,0.0,0.0,4.9047619
0.0,0.0,0.0,2.782011730352257,0.0,0.0,0.0,3.80952381
0.0,0.0,0.0,1.5991505054391508,0.0,0.0,0.0,2.9047619
0.0,0.0,0.0,52.35990605597031,0.0,0.0,0.0,50.023809524
0.0,0.0,0.0,2.6720035712590917,0.0,0.0,0.0,3.57142857
0.0,0.0,0.0,4.23536382988915,0.0,0.0,0.0,4.73809524
0.0,0.0,0.0,6.448144844752159,0.0,0.0,0.0,6.69047619
0.0,0.0,0.0,1.2225959593879088,0.0,0.0,0.0,2.71428571
0.0,0.0,0.0,1.5594247557034238,0.0,0.0,0.0,2.83333333
0.0,0.0,0.0,2.4588921494788343,0.0,0.0,0.0,3.47619048
0.0,0.0,0.0,2.7373512467532963,0.0,0.0,0.0,3.73809524
0.0,0.0,0.0,0.9944519812054545,0.0,0.0,0.0,2.66666667
0.0,0.0,0.0,2.860057130715626,0.0,0.0,0.0,3.85714286
0.0,0.0,0.0,1.5718776783789437,0.0,0.0,0.0,2.85714286
0.0,0.0,0.0,4.1595907219909405,0.0,0.0,0.0,4.80952381
0.0,0.0,0.0,2.9543131487131604,0.0,0.0,0.0,3.78571429
0.0,0.0,0.0,2.286102537199303,0.0,0.0,0.0,3.38095238
0.0,0.0,0.0,26.88708265216448,0.0,0.0,0.0,26.26190476
0.0,0.0,0.0,3.1161956109780995,0.0,0.0,0.0,3.88095238
0.0,0.0,0.0,3.699797787211259,0.0,0.0,0.0,4.4047619
0.0,0.0,0.0,17.891345891717325,0.0,0.0,0.0,17.5952381
0.0,0.0,0.0,2.26932674957052,0.0,0.0,0.0,3.16666667
0.0,0.0,0.0,1.3795355368493125,0.0,0.0,0.0,2.42857143
0.0,0.0,0.0,2.510445052798158,0.0,0.0,0.0,3.02380952
0.0,0.0,0.0,5.639347709423487,0.0,0.0,0.0,5.88095238
0.0,0.0,0.0,0.8972794428565133,0.0,0.0,0.0,1.9047619
0.0,0.0,0.0,3.4637802894256353,0.0,0.0,0.0,3.85714286
0.0,0.0,0.0,2.4070459723198643,0.0,0.0,0.0,3.0
0.0,0.0,0.0,0.949938345581411,0.0,0.0,0.0,2.11904762
0.0,0.0,0.0,1.5850153984505917,0.0,0.0,0.0,2.38095238
0.0,0.0,0.0,1.6527132471827521,0.0,0.0,0.0,2.57142857
0.0,0.0,0.0,6.762545604010095,0.0,0.0,0.0,6.88095238
0.0,0.0,0.0,3.789600244407923,0.0,0.0,0.0,4.28571429
0.0,0.0,0.0,1.7004827770046071,0.0,0.0,0.0,2.54761905
0.0,0.0,0.0,48.023224727685815,0.0,0.0,0.0,46.4047619
0.0,0.0,0.0,7.270258252015456,0.0,0.0,0.0,7.21428571
0.0,0.0,0.0,2.515360355038713,0.0,0.0,0.0,2.76190476
0.0,0.0,0.0,6.9448527542533025,0.0,0.0,0.0,6.85714286
0.0,0.0,0.0,7.310065709157774,0.0,0.0,0.0,7.28571429
0.0,0.0,0.0,17.34568651340279,0.0,0.0,0.0,16.85714286
0.0,0.0,0.0,1.4566117821364888,0.0,0.0,0.0,1.61904762
0.0,0.0,0.0,1.9885001147330144,0.0,0.0,0.0,2.02380952
0.0,0.0,0.0,0.873467805910756,0.0,0.0,0.0,1.0
0.0,0.0,0.0,1.1674052117049716,0.0,0.0,0.0,1.19047619
0.0,0.0,0.0,8.111809018138802,0.0,0.0,0.0,7.69047619
0.0,0.0,0.0,2.1064041912990525,0.0,0.0,0.0,1.85714286
0.0,0.0,0.0,1.9396837953645398,0.0,0.0,0.0,1.76190476
0.0,0.0,0.0,1.079954031901822,0.0,0.0,0.0,1.02380952
0.0,0.0,0.0,3.9366268474039523,0.0,0.0,0.0,3.5952381
0.0,0.0,0.0,1.725743925701461,0.0,0.0,0.0,1.64285714
0.0,0.0,0.0,2.9095558444369143,0.0,0.0,0.0,2.83333333
0.0,0.0,0.0,2.8783011355817196,0.0,0.0,0.0,2.80952381
0.0,0.0,0.0,2.639163876020146,0.0,0.0,0.0,2.61904762
0.0,0.0,0.0,2.6935957024359922,0.0,0.0,0.0,2.5952381
0.0,0.0,0.0,1.700958166497757,0.0,0.0,0.0,1.64285714
0.0,0.0,0.0,2.29076946233484,0.0,0.0,0.0,2.38095238
0.0,0.0,0.0,4.271747515417599,0.0,0.0,0.0,4.02380952
0.0,0.0,0.0,2.673228668283806,0.0,0.0,0.0,2.47619048
0.0,0.0,0.0,1.3467718228533518,0.0,0.0,0.0,1.54761905
0.0,0.0,0.0,5.389208553704699,0.0,0.0,0.0,5.14285714
0.0,0.0,0.0,4.007835503926361,0.0,0.0,0.0,3.71428571
0.0,0.0,0.0,46.40799533982981,0.0,0.0,0.0,44.92857143
0.0,0.0,0.0,5.231733388844916,0.0,0.0,0.0,4.97619048
0.0,0.0,0.0,3.514680100204605,0.0,0.0,0.0,3.33333333
0.0,0.0,0.0,3.9826180939337936,0.0,0.0,0.0,3.64285714
0.0,0.0,0.0,6.392401910448895,0.0,0.0,0.0,6.04761905
0.0,0.0,0.0,2.4456583207721523,0.0,0.0,0.0,2.30952381
0.0,0.0,0.0,3.6751797642252164,0.0,0.0,0.0,3.4047619
0.0,0.0,0.0,2.494246176498587,0.0,0.0,0.0,2.33333333
0.0,0.0,0.0,3.116486119948838,0.0,0.0,0.0,2.95238095
0.0,0.0,0.0,9.430533720180165,0.0,0.0,0.0,9.04761905
0.0,0.0,0.0,2.909761630708116,0.0,0.0,0.0,2.54761905
0.0,0.0,0.0,5.0136851934788,0.0,0.0,0.0,4.71428571
0.0,0.0,0.0,43.54762024240559,0.0,0.0,0.0,42.38095238
0.0,0.0,0.0,53.97082677359703,0.0,0.0,0.0,52.33333333
0.0,0.0,0.0,1.0557206148566531,0.0,0.0,0.0,1.21428571
0.0,0.0,0.0,6.811915682929524,0.0,0.0,0.0,6.38095238
0.0,0.0,0.0,4.099081306309328,0.0,0.0,0.0,3.83333333
0.0,0.0,0.0,1.9646215454340854,0.0,0.0,0.0,1.9047619
0.0,0.0,0.0,1.9204045605706428,0.0,0.0,0.0,1.76190476
0.0,0.0,0.0,5.969410409193301,0.0,0.0,0.0,5.5
0.0,0.0,0.0,4.570842250914882,0.0,0.0,0.0,4.21428571
0.0,0.0,0.0,4.190836070702919,0.0,0.0,0.0,4.07142857
0.0,0.0,0.0,5.577934881220985,0.0,0.0,0.0,5.16666667
0.0,0.0,0.0,2.8088971803662846,0.0,0.0,0.0,2.5
0.0,0.0,0.0,5.273861042785726,0.0,0.0,0.0,4.95238095
0.0,0.0,0.0,3.832182613689058,0.0,0.0,0.0,3.4047619
0.0,0.0,0.0,9.349731163093557,0.0,0.0,0.0,9.04761905
0.0,0.0,0.0,2.4076644553975144,0.0,0.0,0.0,2.30952381
0.0,0.0,0.0,7.265315914589709,0.0,0.0,0.0,7.07142857
0.0,0.0,0.0,4.516339468892734,0.0,0.0,0.0,4.19047619
0.0,0.0,0.0,3.658503983506932,0.0,0.0,0.0,3.33333333
0.0,0.0,0.0,2.151908935375256,0.0,0.0,0.0,2.0952381
0.0,0.0,0.0,1.0902796642185306,0.0,0.0,0.0,1.33333333
0.0,0.0,0.0,6.032378176937291,0.0,0.0,0.0,5.69047619


==> datarandomSensorSimPGE-Net.csv <==
1.6962731;0.20100065;0.9941904;0;1.976400324;0.008028815;0;0;0.030936913;0.031961765
1.9831083;0.7305199;0.80398726;0;2.261144261;0.009429305;0;0;0.035888157;0.03710622
7.042789;3.1209915;20.664366;0;22.05351416;3.365696028;0;0;7.934101463;8.618461334
1.898467;3.3261964;0.41587207;0;3.852364082;0.018489905;0;0;0.063071427;0.065725805
2.7835295;0.31031486;2.069059;0;3.48214545;0.018083067;0;0;0.06129371;0.063905526
5.3185062;0.18569496;2.96852;0;6.09369361;0.036241514;0;0;1.027619541;1.028258415
3.5361567;0.4896124;3.778589;0;5.198255413;0.031848553;0;0;0.095576232;0.100742972
1.6474211;0.3854755;1.1103029;0;2.023699625;0.016427161;0;0;0.056201223;0.058552789
0.70467526;0.072106935;0.044401716;0;0.709745126;0.01437851;0;0;0.04955993;0.051603568
2.8716621;1.1602982;1.2525964;0;3.340917968;0.021213137;0;0;0.070671397;0.073786473
1.2926451;0.56181043;1.6619477;0;2.179135717;0.018060909;0;0;0.061446958;0.064046273
1.4992882;0.15969828;0.7389372;0;1.679105962;0.017192605;0;0;0.058324039;0.060805256
1.1501936;0.08339213;0.13257733;0;1.160808474;0.015723972;0;0;0.054045418;0.056286326
1.6910833;0.35856086;3.3696434;0;3.787192266;0.024585404;0;0;0.079905415;0.083602138
1.4723512;0.07009555;0.0674244;0;1.47556006;0.015414973;0;0;0.053343474;0.055526098
3.0626025;2.724393;0.7890103;0;4.174253052;0.025154857;0;0;0.080443129;0.084284422
1.7382326;0.7721055;0.44426897;0;1.953195943;0.016015812;0;0;0.055343199;0.057614025
4.006903;8.9825735;8.38435;0;12.92436549;1.349654382;0;0;3.201864905;3.474695069
1.3153971;0.026537685;0.48467794;0;1.40210074;0.014885614;0;0;0.051844826;0.05393948
3.2179594;0.1334498;5.4766793;0;6.353509873;0.042462139;0;0;1.181144136;1.181907146
1.6435734;0.40508726;2.2423909;0;2.809581136;0.01931039;0;0;0.064667113;0.067488715
2.0538027;2.575456;3.2451606;0;4.62408331;0.029063342;0;0;0.089064973;0.093686964
2.507269;2.0486054;3.6849654;0;4.905318738;0.031328453;0;0;0.093983852;0.099067837
1.5524081;0.099772654;0.6601833;0;1.689901619;0.01664074;0;0;0.05643296;0.058835306
1.039364;0.03778958;0.18683995;0;1.056699931;0.015861694;0;0;0.05388327;0.056169388
1.7368053;0.04398374;0.031676944;0;1.737650899;0.016915637;0;0;0.056931291;0.059391166
1.4065671;0.48089063;0.4002449;0;1.539442362;0.016873338;0;0;0.056657656;0.059116829
1.7795284;0.94576466;1.3040937;0;2.400385906;0.019358559;0;0;0.063541707;0.066425164
2.2507758;0.58962715;3.7260182;0;4.392819539;0.029022485;0;0;0.088338;0.092983369
2.0621054;2.249038;3.1335413;0;4.373732009;0.02881817;0;0;0.087782062;0.092391436
2.335414;0.08897525;1.5039349;0;2.779189689;0.02076919;0;0;0.066714203;0.069872341
3.3922582;0.45727986;0.90173554;0;3.539724219;0.023489112;0;0;0.073484082;0.077146929
2.0225775;0.98332566;0.1660283;0;2.255064188;0.019229076;0;0;0.062000402;0.064913845
2.0916362;0.9318644;4.439118;0;4.994905592;0.033695704;0;0;0.098339026;0.103951741
2.1465166;0.30939898;2.7727947;0;3.520177793;0.024514827;0;0;0.076033487;0.079887846
1.9263581;0.30616957;3.5672119;0;4.065660595;0.027512542;0;0;0.083738154;0.088142035
1.9206481;0.3330264;2.1458802;0;2.899068392;0.021751351;0;0;0.068947255;0.072296924
0.9065741;0.27829865;0.267958;0;0.985458384;0.016376145;0;0;0.052896438;0.055373381
3.0458536;0.9667278;3.2388074;0;4.54990771;0.029713376;0;0;0.090515028;0.095267282
3.044827;1.1864697;0.15444745;0;3.271473036;0.021609732;0;0;0.069683247;0.072957079
1.7227021;0.3266056;2.175748;0;2.794325161;0.019915259;0;0;0.065373407;0.068339593
3.7074754;3.08461;1.1343163;0;4.954479404;0.030082076;0;0;0.091260624;0.096090752
3.0647767;1.1927601;3.7772665;0;5.008320586;0.030381669;0;0;0.091950999;0.09684024
2.6948814;5.897819;5.4766836;0;8.487680365;0.063559312;0;0;1.635819506;1.63705383
1.3636913;0.15550603;0.75377834;0;1.565892037;0.013928863;0;0;0.046608957;0.048645741
1.9767486;0.3036748;1.5511066;0;2.530945495;0.015755365;0;0;0.053339651;0.055617892
1.58141;0.044567127;0.60973483;0;1.695470548;0.012070966;0;0;0.041642091;0.043356337
4.4986343;2.6785345;3.2047281;0;6.138610578;0.033612626;0;0;0.097185484;0.102833977
1.6943718;0.098450065;0.8064641;0;1.879088225;0.011312988;0;0;0.040377829;0.041932718
1.2373564;0.43697333;0.49071005;0;1.400997111;0.010195643;0;0;0.036580527;0.037974809
2.2211163;0.06812728;0.37337515;0;2.253310442;0.012069452;0;0;0.043141196;0.044797706
1.7211514;0.1542932;0.47054526;0;1.790972187;0.010672682;0;0;0.038671236;0.040116962
4.9317074;1.1360005;7.4077888;0;8.971486494;0.062650509;0;0;1.567576168;1.568827629
0.8419482;0.45159483;0.12604514;0;0.96369188;0.010030346;0;0;0.035999992;0.037371209
2.1381989;1.8431284;4.362656;0;5.196324105;0.028593164;0;0;0.087030804;0.091607478
5.3607306;9.197338;22.385147;0;24.78756271;4.188918309;0;0;10.02299294;10.86312221
1.9056062;0.16804561;2.433721;0;3.095573004;0.016835269;0;0;0.057563763;0.059975104
2.4312057;1.1246251;2.069243;0;3.384864748;0.016958933;0;0;0.058750202;0.06114893
1.5626764;0.098343745;1.1040503;0;1.915869538;0.010364553;0;0;0.03933734;0.040679851
3.5828228;1.7792226;7.3096433;0;8.332654886;0.054484912;0;0;1.413698036;1.414747589
1.0971122;0.29624957;0.8208694;0;1.401872162;0.008239944;0;0;0.03277063;0.033790692
2.1577022;0.7263387;0.16970947;0;2.28299102;0.009073298;0;0;0.036405248;0.037518886
2.4672546;0.2575033;3.5991483;0;4.371215128;0.018015032;0;0;0.062903296;0.065432148
4.111852;1.3395942;3.0319312;0;5.281519317;0.022670198;0;0;0.07390627;0.077305075
1.9694277;0.29776037;2.4386199;0;3.148678091;0.012215415;0;0;0.047576779;0.049119917
1.6261845;0.5204553;0.05912077;0;1.708462763;0.007924168;0;0;0.032844763;0.033787141
2.9315155;0.20295082;5.7398553;0;6.448326219;0.034502163;0;0;1.006685553;1.007276626
0.94799155;0.06956328;0.22310813;0;0.976373016;0.008486424;0;0;0.033117061;0.034187119
6.32195;1.5884635;24.901518;0;25.74054908;4.530056236;0;0;11.31588356;12.18895526
3.0224354;0.24257407;0.41577205;0;3.060526805;0.01371627;0;0;0.050306454;0.052142837
1.7604003;0.34295192;1.771338;0;2.52076646;0.012984907;0;0;0.048331742;0.05004563
1.7195462;0.65329397;1.434344;0;2.332589732;0.012843956;0;0;0.047501368;0.049207186
1.7776616;0.062143996;2.3306832;0;2.93189816;0.015289028;0;0;0.055095697;0.057177707
1.6211287;0.4410692;2.0436053;0;2.645547755;0.014641891;0;0;0.052922951;0.054911053
1.7682757;0.16572592;1.7474587;0;2.491560944;0.014350051;0;0;0.051915212;0.053861983
2.5564938;0.34711394;0.43741128;0;2.616768477;0.014562616;0;0;0.05198253;0.053983824
2.1798763;0.10404027;1.5455176;0;2.674193283;0.015953679;0;0;0.055818621;0.058053754
1.7621238;1.2494524;2.7046688;0;3.461422382;0.021618488;0;0;0.070510103;0.073749805
0.72847176;0.011346839;0.20351613;0;0.756451367;0.015120459;0;0;0.050176938;0.052405662
1.2533436;0.10839377;0.14155127;0;1.265960565;0.016719766;0;0;0.054263794;0.056781246
0.64076895;0.022644378;0.058544114;0;0.643836181;0.017457853;0;0;0.055560323;0.058238528
3.8203435;0.9547353;14.242242;0;14.77660317;1.76634322;0;0;4.173382455;4.531786566
1.8134509;0.94924605;1.6543032;0;2.631803813;0.023972456;0;0;0.073299115;0.07711964
1.9604461;0.22064713;1.7983564;0;2.669479314;0.024904144;0;0;0.075574766;0.079572368
2.7025604;4.6595807;1.5967326;0;5.618280877;0.043834266;0;0;1.189135508;1.189943149
2.1852975;2.0074487;5.3448925;0;6.113366608;0.046881318;0;0;1.232039655;1.232931291
1.7316895;0.12354886;1.2151879;0;2.119125876;0.023739587;0;0;0.066926711;0.071012342
0.7630134;0.0722049;0.12121683;0;0.775948784;0.020448329;0;0;0.058473647;0.061945957
7.0954256;0.57256055;40.27845;0;40.90264569;12.52141928;0;0;33.09953589;35.38877247
0.9919515;0.031244729;0.35427567;0;1.053781411;0.017402013;0;0;0.053085138;0.055864675
4.3839808;0.6926146;5.5700264;0;7.12209216;0.047122958;0;0;1.214440181;1.215354075
6.2849736;0.7779571;0.9205365;0;6.399491999;0.037205493;0;0;0.099107206;0.105860696
1.8153896;0.061391477;0.5110457;0;1.886948865;0.013859766;0;0;0.04570917;0.047764227
3.2086115;0.3888021;0.9780554;0;3.376825017;0.017192026;0;0;0.055381249;0.057988348
2.19675;0.14291404;4.5349345;0;5.041008421;0.025750475;0;0;0.076449842;0.080670102
2.697119;1.0915693;1.9760834;0;3.517226186;0.015772292;0;0;0.052432558;0.054753432
2.3434446;0.06733255;0.29056245;0;2.362349001;0.01281353;0;0;0.04292571;0.044797356
1.8877114;0.08470011;1.555938;0;2.447768677;0.016496112;0;0;0.050636212;0.053255494
2.7214673;0.22001034;1.984785;0;3.375523709;0.022002602;0;0;0.063496183;0.067200295
1.5074838;2.0709;1.4586074;0;2.94765496;0.023846688;0;0;0.066489752;0.070636759
3.8471358;1.6240634;2.9219766;0;5.096663913;0.03538405;0;0;0.092244905;0.09879855
2.7354934;4.8846035;2.460187;0;6.115128418;0.042883075;0;0;1.083659525;1.084507687
2.1270535;0.53426856;2.399255;0;3.250572879;0.024081971;0;0;0.069142625;0.073216418
2.4173484;0.057651427;0.9230728;0;2.588234991;0.02218203;0;0;0.063999767;0.067734871
1.2977747;0.5713963;0.6857668;0;1.575115554;0.020586355;0;0;0.059466806;0.062929318
3.401876;0.16150264;1.7445195;0;3.826511689;0.02850787;0;0;0.078660698;0.083667222
2.1552887;5.818855;0.24543488;0;6.210038742;0.046076561;0;0;1.160185005;1.161099607
0.92418194;0.2329444;0.1107853;0;0.959504421;0.020881066;0;0;0.059495994;0.063053884
1.2803885;0.40473717;0.5069289;0;1.435334037;0.022425305;0;0;0.062975011;0.066848682
1.4248819;0.04453293;0.16958983;0;1.435629591;0.022879235;0;0;0.063866122;0.067840555
0.8005843;0.24762864;0.09780543;0;0.84369489;0.022607941;0;0;0.063376571;0.067288251
1.809731;0.23912789;2.2614622;0;2.906289683;0.027866695;0;0;0.077138654;0.082017831
1.3394065;0.93010473;0.14852901;0;1.637426471;0.025430222;0;0;0.069862894;0.074347295
1.6785644;0.2572977;0.3828021;0;1.740780859;0.026328309;0;0;0.071664105;0.076347389
1.2639279;0.8186399;0.2514456;0;1.526731775;0.026046987;0;0;0.071460513;0.07605952
2.6045384;0.11120138;0.53551126;0;2.661345211;0.02815608;0;0;0.077602265;0.082552265
1.6818153;0.05749745;0.22967228;0;1.698398662;0.02574341;0;0;0.072222475;0.076673392
1.3783785;0.22425972;1.237015;0;1.865589939;0.026619971;0;0;0.074719108;0.079319404
2.1817794;0.8383492;1.5480081;0;2.803447843;0.029842776;0;0;0.082352429;0.087592887
4.437913;5.5181956;18.264254;0;19.58898999;2.854464468;0;0;6.425584829;7.031081552
1.817899;1.5937762;1.0817003;0;2.648576012;0.031050748;0;0;0.08453398;0.090056331
3.8573072;0.097156055;5.45137;0;6.67874936;0.057107278;0;0;1.396798869;1.39796578
2.8378258;4.078293;3.5864098;0;6.127647535;0.053077132;0;0;1.319945465;1.321012192
1.3056705;0.08225736;0.08512854;0;1.31102578;0.027627141;0;0;0.076867013;0.081681066
1.4205484;0.19335233;1.215733;0;1.87972062;0.028710053;0;0;0.080098065;0.085087997
1.8756809;0.22152033;1.4794276;0;2.399157377;0.030548295;0;0;0.084962293;0.090287262
4.283956;5.4686403;4.9839873;0;8.549762286;0.079259057;0;0;1.860766501;1.862453749
1.6582671;2.076404;1.2869622;0;2.952553988;0.033218065;0;0;0.09176275;0.097590174
0.893344;0.30763853;0.47865966;0;1.059160062;0.028367415;0;0;0.079960596;0.084843427
1.6393716;0.9684645;0.42029092;0;1.949899276;0.030392311;0;0;0.084844775;0.090123961
2.18343;1.0298324;0.67217934;0;2.505942218;0.032053844;0;0;0.088766021;0.094376138
3.667998;0.9812342;9.213084;0;9.964835507;1.002132274;0;0;2.296272057;2.505421014
3.5755405;6.90561;7.164479;0;10.57363224;1.105868873;0;0;2.528911584;2.760134012
4.942419;0.20091921;7.1143446;0;8.664973929;0.082319233;0;0;1.926447019;1.928205013
6.933443;17.79368;38.352676;0;42.84408286;13.69749896;0;0;36.8794919;39.34105236
1.58301;0.12754199;0.18468319;0;1.598841925;0.029484715;0;0;0.083268784;0.088334811
2.643338;0.20835906;3.6912386;0;4.544875321;0.04032048;0;0;1.077359606;1.078113845
2.792747;0.27574006;0.36434734;0;2.829879392;0.029581517;0;0;0.083025734;0.088138179
2.0138018;0.198707;0.67356485;0;2.132738092;0.027068998;0;0;0.076447657;0.081098551
2.5376031;0.5633135;2.6600797;0;3.719243956;0.03253588;0;0;0.089010161;0.094770208
2.3282716;1.3640832;1.1840956;0;2.946804033;0.029674832;0;0;0.082543195;0.087715304
2.476604;2.0898173;1.9346508;0;3.774092929;0.032847225;0;0;0.089945542;0.09575563
2.465179;0.17741601;0.3680143;0;2.498803407;0.027817715;0;0;0.07798411;0.082797021
2.3420165;1.2710346;0.097982824;0;2.666490366;0.02893091;0;0;0.08067976;0.0857101
2.042131;0.5044165;0.8592474;0;2.272232629;0.027838053;0;0;0.077791791;0.082622757
1.8404133;0.2139375;1.0362086;0;2.122879797;0.026355103;0;0;0.074405565;0.078935287
2.228599;0.39585966;1.6997623;0;2.830644847;0.027957029;0;0;0.078012514;0.082870669
2.6541789;0.34994945;0.48559886;0;2.720833788;0.027257487;0;0;0.075937349;0.080681172
1.8926898;0.3917265;0.33092195;0;1.960926737;0.025637544;0;0;0.071789933;0.076230428
2.557704;3.21884;4.356741;0;5.990323267;0.045824611;0;0;1.164414668;1.165316014
2.1660454;2.0662122;3.8660445;0;4.889507706;0.037586208;0;0;0.099484979;0.106348409
2.445994;0.35851228;2.959089;0;3.85585599;0.030706169;0;0;0.084156816;0.089583696
1.7147682;0.042147264;1.7557989;0;2.454594905;0.024979723;0;0;0.070258805;0.074567327
3.042958;1.2257009;7.823321;0;8.483294617;0.068280506;0;0;1.585696111;1.587165519
2.1620858;1.395961;0.18132892;0;2.579961685;0.025886299;0;0;0.071250838;0.075807535
1.3797798;0.25008842;0.6453505;0;1.543636545;0.024763936;0;0;0.067590819;0.071984521
1.5788696;0.1735384;0.40537205;0;1.639289873;0.026294615;0;0;0.070918045;0.075635811
3.585685;0.7978851;1.1088747;0;3.837103159;0.034116349;0;0;0.089837532;0.096097385
1.2569661;0.21785322;1.9230497;0;2.30771401;0.030744652;0;0;0.080904802;0.086549527
1.2319176;0.5000847;0.43399566;0;1.398591403;0.028359405;0;0;0.074247204;0.079478948
2.7159579;0.11798241;2.0204926;0;3.387142972;0.035949843;0;0;0.094346817;0.10096392
2.1054025;0.9395854;3.3095934;0;4.033478509;0.042195497;0;0;1.101210885;1.102018999
1.1224762;0.060215477;1.6689293;0;2.012188791;0.03477618;0;0;0.091644085;0.098020513
1.4938717;0.41894215;3.0909953;0;3.458528173;0.03971242;0;0;1.048208798;1.0489608
3.450536;7.426077;4.9575295;0;9.572351699;0.096781219;0;0;2.294367003;2.296407313
1.1068788;0.2164444;0.28498358;0;1.163290375;0.030962055;0;0;0.083114014;0.088693789
1.8736318;0.056500375;2.7151713;0;3.299370183;0.036506957;0;0;0.098983766;0.105501392
3.0110583;0.39570943;5.389617;0;6.186358335;0.055938187;0;0;1.434557017;1.435647212
1.0165328;0.04338221;0.6581546;0;1.211770782;0.027857155;0;0;0.077250335;0.08211964
1.8716;0.6016524;1.1528842;0;2.279037988;0.029150311;0;0;0.082098588;0.08712014
2.362911;1.9191087;2.041019;0;3.664980921;0.034399209;0;0;0.096313227;0.102271909
0.9031044;0.09139688;0.072777934;0;0.910630317;0.025690814;0;0;0.073099081;0.077482214
1.0535312;0.45830905;0.40971684;0;1.219771726;0.026056616;0;0;0.074862024;0.079267079
0.80161244;0.016106553;0.28790894;0;0.851899925;0.025703084;0;0;0.074405349;0.078719784
1.2236952;0.17878202;0.2838726;0;1.268848536;0.024730337;0;0;0.07278091;0.076867747
2.1948571;0.9338817;0.51647884;0;2.440549756;0.027113085;0;0;0.079740471;0.084223881
1.2116184;0.09270319;0.23415247;0;1.237513801;0.024556278;0;0;0.072164532;0.076228148
1.9244138;0.117750615;0.5226263;0;1.997591532;0.025662487;0;0;0.075568832;0.079807341
3.4877927;1.8656882;10.984609;0;11.67506425;1.239559044;0;0;2.961034688;3.210020724
4.479731;3.3194435;1.5146729;0;5.777623125;0.045136217;0;0;1.207202497;1.208046004
3.1596878;0.04081078;1.903857;0;3.689168469;0.031317435;0;0;0.090581407;0.095842439
1.6430795;0.42210588;0.48567185;0;1.764585153;0.02449503;0;0;0.073307709;0.077291828
1.398628;0.7095703;0.17439997;0;1.577994183;0.024586245;0;0;0.073339319;0.077350754
1.5539966;0.21116117;0.65447783;0;1.699363323;0.025091172;0;0;0.07465857;0.078762104
1.6333225;0.08129541;0.86407125;0;1.849586564;0.025616822;0;0;0.075901863;0.080108142
1.851133;0.8538131;1.442904;0;2.49753121;0.029246612;0;0;0.084493409;0.089411971
2.4326632;0.24465404;0.26756218;0;2.459531533;0.028824607;0;0;0.082515663;0.087405335
1.6596687;0.4006153;0.42115596;0;1.758512199;0.027085078;0;0;0.078213504;0.082770488
2.3250399;0.17940642;0.7657899;0;2.454471709;0.030033181;0;0;0.084785372;0.089947492
4.0464344;1.4900774;9.326636;0;10.27521781;1.044446733;0;0;2.429815316;2.644781928
1.3789017;0.61935174;0.57744104;0;1.618148519;0.030967437;0;0;0.085085746;0.090545935
1.6819341;0.024964243;2.2527928;0;2.811512214;0.035397359;0;0;0.095853284;0.102180355
3.0572977;0.7475648;1.7195214;0;3.586457333;0.040066314;0;0;1.056429168;1.057188676
7.595912;41.077118;11.693548;0;43.37933341;14.56572577;0;0;40.00302979;42.57232387
2.0858624;2.1606333;3.2812974;0;4.448153643;0.047375982;0;0;1.219770447;1.220690143
2.3591926;2.8966675;3.746625;0;5.290904575;0.054047216;0;0;1.364369318;1.365439393
3.2846298;3.252085;13.8971195;0;14.64564031;1.883675201;0;0;4.31875527;4.711674792
3.467342;2.2969375;6.03267;0;7.327447697;0.074588816;0;0;1.779885431;1.781447624
1.2300915;0.5529642;0.13028163;0;1.354941994;0.038690127;0;0;0.099960031;0.107186443
2.3628142;0.4354638;1.8070093;0;3.006293777;0.044965289;0;0;1.142355086;1.143239704
2.1861312;0.21485363;0.69265133;0;2.303279742;0.043311942;0;0;1.09597571;1.096831199
1.4757084;0.350967;1.3062116;0;2.001769682;0.04347848;0;0;1.096900122;1.097761475
2.3104737;0.16158122;3.843371;0;4.487304074;0.054608588;0;0;1.345757597;1.346865103
1.6677604;0.06453148;0.097033285;0;1.671826702;0.043282839;0;0;1.08910661;1.089966335
8.040565;16.681797;47.532948;0;51.01288251;20.00823188;0;0;55.62059486;59.10989694
2.1784666;0.8509509;0.42208982;0;2.376550857;0.046409021;0;0;1.159430608;1.160359053
1.7799087;0.37098798;0.47497958;0;1.87917872;0.044178552;0;0;1.111625701;1.112503233
3.3687527;3.2423847;2.9647508;0;5.536361676;0.061930393;0;0;1.504987518;1.5062612
2.757038;1.6189673;2.0802267;0;3.814401234;0.049073745;0;0;1.253139006;1.254099517
1.0592496;0.10955814;0.3322761;0;1.115535794;0.040228471;0;0;1.041948886;1.042725185
2.2700777;1.6279509;0.79516417;0;2.904438492;0.048223629;0;0;1.212812962;1.213771313
1.9739374;0.026252702;5.670604;0;6.004404033;0.06739471;0;0;1.660207136;1.661574489
4.427337;3.2764947;18.882935;0;19.66982371;3.125969673;0;0;7.549211861;8.170819183
2.2169778;0.07005574;1.7317445;0;2.81404289;0.044358808;0;0;1.133834844;1.134702232
0.89809835;0.029638095;0.12985401;0;0.907921322;0.042834308;0;0;1.075634789;1.076487333
1.6879046;0.06265571;0.791491;0;1.865316509;0.046905331;0;0;1.163833556;1.164778372
4.6677923;11.240502;12.111369;0;17.17039397;2.549328881;0;0;6.17041041;6.676304545
2.025568;1.2192185;3.212059;0;3.988325776;0.055646951;0;0;1.379712319;1.380834048
1.6215475;0.24731514;1.0491717;0;1.947136957;0.043902939;0;0;1.111894884;1.112761296
1.6998019;0.18147025;0.6340321;0;1.823253865;0.04150154;0;0;1.060729414;1.061540987
4.888497;0.69749075;14.128694;0;14.96675952;1.949057138;0;0;4.569867969;4.968150258
2.016102;0.42091727;2.9545531;0;3.601558363;0.046472281;0;0;1.189704848;1.190612153
1.6072528;0.12185113;0.47283974;0;1.679787689;0.038661579;0;0;0.099953767;0.1071703
1.579483;0.12554948;2.2656448;0;2.764719801;0.042507515;0;0;1.097565012;1.098387839
3.365839;0.31299874;5.1167107;0;6.132501021;0.063730531;0;0;1.592381506;1.593656313
2.7664773;4.115955;1.1261166;0;5.085530534;0.054338888;0;0;1.375496398;1.376569306
2.8740582;0.74669135;3.6392884;0;4.697039341;0.050828059;0;0;1.282825838;1.283832396
3.1465356;14.920395;4.531794;0;15.90773491;2.048686975;0;0;4.717922705;5.143531177
1.2976435;0.005842452;0.61529475;0;1.436140807;0.035441287;0;0;0.089392911;0.096162245
1.5641469;2.8552868;0.62061894;0;3.314270071;0.039390874;0;0;0.09948206;0.106996828
0.9879429;0.003804449;0.20669653;0;1.009340925;0.031018657;0;0;0.07883274;0.084715748
3.3508484;1.5177196;3.898261;0;5.359859756;0.046518356;0;0;1.150066825;1.151007237
1.8071792;2.1379285;1.6353871;0;3.242086658;0.035323468;0;0;0.0885742;0.095357937
1.2859656;0.113855846;0.27052113;0;1.319034632;0.029415286;0;0;0.07400096;0.079632915
1.8611387;0.07469382;0.8676691;0;2.054815343;0.029873543;0;0;0.075822005;0.081494816
1.7759212;0.6937875;0.4220109;0;1.952775052;0.029454829;0;0;0.074790249;0.080381393
4.681609;5.4904113;8.452565;0;11.11341235;1.041019389;0;0;2.260952305;2.489101584
2.078624;0.13357852;0.70804095;0;2.199964305;0.029996117;0;0;0.07598058;0.081687304
7.775643;12.348669;22.524683;0;26.83862132;4.734324906;0;0;10.04198273;11.10203807
3.9745488;2.9213812;5.772204;0;7.592749522;0.061059738;0;0;1.438503393;1.439798702
1.7515489;3.0323846;1.3664947;0;3.759067395;0.035260527;0;0;0.088776211;0.095522355
2.0931616;0.4340918;1.4111552;0;2.561468363;0.030095158;0;0;0.076248977;0.081973319
2.1143448;0.90488553;1.915272;0;2.992914731;0.031227879;0;0;0.079322547;0.085248149
5.0759945;0.13284515;11.730873;0;12.78267379;1.28691675;0;0;2.768914821;3.053366012
2.7414725;0.070007786;4.632918;0;5.383725639;0.044935157;0;0;1.126624219;1.127519977
1.1328589;0.16930842;0.3503783;0;1.197831199;0.029192877;0;0;0.07422456;0.079759071
4.729761;2.0034769;8.816333;0;10.20354283;0.092767084;0;0;2.092009803;2.094065603
3.7234194;2.446617;3.9310024;0;5.941596304;0.049457042;0;0;1.234424411;1.235414758
2.5249739;0.14639035;1.6287283;0;3.008268473;0.034693679;0;0;0.088718535;0.095260851
1.8381304;0.12534624;0.6729323;0;1.961446642;0.032199291;0;0;0.081836211;0.087942935
3.9126942;3.1694758;7.3662033;0;8.922763238;0.080819937;0;0;1.8671768;1.86892511
1.1262518;0.04011834;0.1636169;0;1.138781405;0.031550509;0;0;0.080049038;0.086042333
1.5038552;0.038269352;1.657799;0;2.238602808;0.034073844;0;0;0.087521938;0.093920799
2.5447505;0.22851124;1.3845649;0;2.906026919;0.035755592;0;0;0.092722217;0.099377421
2.1912005;0.26359493;5.9529223;0;6.348868075;0.057868492;0;0;1.446932431;1.448089163
2.4657037;0.01906639;0.12846808;0;2.469121769;0.035295029;0;0;0.091752901;0.098307344
2.6275287;0.8445597;8.563425;0;8.997190444;0.089937407;0;0;2.164474474;2.16634219
1.5378389;0.07738514;2.853876;0;3.242768133;0.042515389;0;0;1.094994349;1.095819411
2.0915632;0.03293107;4.447644;0;4.91500338;0.052863382;0;0;1.349931605;1.350966275
2.586994;0.037800234;1.877288;0;3.196588345;0.04151929;0;0;1.081419089;1.082215827
2.2958171;0.68936926;3.463898;0;4.21243344;0.046338162;0;0;1.202049551;1.202942371
2.69553;0.060242526;3.216499;0;4.197067662;0.044806714;0;0;1.167787296;1.168646572
1.9899096;0.49830452;3.8872519;0;4.395312838;0.046300832;0;0;1.204197688;1.205087482
1.3972225;0.76980585;0.32937515;0;1.628901394;0.036126624;0;0;0.094712091;0.101368206
3.0427518;0.23882541;5.9486704;0;6.685959589;0.066013433;0;0;1.641196253;1.642523338
1.8017231;0.064789966;0.9612357;0;2.043129448;0.037353424;0;0;0.097737342;0.104632052
8.275178;3.8469484;12.114471;0;15.16700335;1.908976855;0;0;4.385932147;4.783366328
4.196516;9.789439;4.42334;0;11.53298744;1.274734399;0;0;2.993739151;3.253831878
1.8460846;1.0578812;1.2645783;0;2.47513621;0.037928679;0;0;0.099550685;0.106531327
1.4164916;0.09974557;0.97647506;0;1.723340122;0.035169269;0;0;0.092763656;0.09920672
2.9116232;1.0737646;4.208592;0;5.229031143;0.051140887;0;0;1.312502221;1.313498181
0.7422412;0.07863345;0.6720482;0;1.004367463;0.034520079;0;0;0.091512854;0.097807149
1.7973906;0.40565035;0.97444725;0;2.084397423;0.038381792;0;0;1.014364854;1.015090745
3.01712;4.7499614;4.6115775;0;7.275423935;0.074679579;0;0;1.851541005;1.853046447
1.9041042;0.13670173;0.75831246;0;2.054102713;0.038633478;0;0;1.028963387;1.029688399
5.0075283;1.4707108;13.934375;0;14.87968873;1.995264067;0;0;4.801269013;5.199352155
6.0423746;22.398582;49.559113;0;54.72031111;22.36623614;0;0;65.13859737;68.87151361
2.433875;0.09434006;2.7929468;0;3.705833157;0.044108683;0;0;1.18061183;1.181435512
2.154382;0.7098367;0.6483628;0;2.359153294;0.036716542;0;0;1.001445329;1.002118182
1.972119;0.16956595;1.438708;0;2.447015871;0.033496721;0;0;0.09350091;0.09931994
2.206157;0.4801019;5.3006845;0;5.76150004;0.051759133;0;0;1.358592206;1.359577798
1.8627366;1.4052517;0.32768536;0;2.356246523;0.030189876;0;0;0.084797261;0.090011133
4.426981;3.9517667;22.499224;0;23.26864202;4.105522976;0;0;10.01054592;10.81972035
2.0426798;0.74773246;0.3216313;0;2.198884101;0.030145543;0;0;0.082950097;0.088257988
2.456263;0.18298173;1.1757333;0;2.729296435;0.032460043;0;0;0.089059289;0.094790355
1.7731252;2.1327066;1.5108249;0;3.158322703;0.035509399;0;0;0.096906741;0.103207722
3.3689182;0.8830731;0.9219691;0;3.602701064;0.039238562;0;0;1.036608728;1.037351107
2.2999902;4.1280227;2.4123065;0;5.305633702;0.048902496;0;0;1.257730302;1.258680646
1.8983438;0.6323271;0.63625526;0;2.099611274;0.031664856;0;0;0.084707907;0.090432808
2.0171592;0.19695693;0.5884748;0;2.110456316;0.030535512;0;0;0.082018975;0.087518739
1.121956;0.1379873;0.991543;0;1.503656637;0.027655713;0;0;0.074839997;0.079786362
0.88072985;0.075066894;0.74168533;0;1.153870546;0.026665829;0;0;0.07189832;0.076683994
2.1021416;0.051791564;3.2059186;0;3.834005183;0.033731098;0;0;0.092172609;0.098150786
2.5284944;3.866998;3.281081;0;5.666784802;0.045056427;0;0;1.180094586;1.180954408
2.2236679;0.84025407;0.9831101;0;2.572397967;0.027677611;0;0;0.076154951;0.081028555
2.0337162;0.3780827;2.9319265;0;3.588194687;0.030340003;0;0;0.084172647;0.089473741
0.75820863;0.010778124;0.059411302;0;0.760609096;0.02060514;0;0;0.056586062;0.060220879
10.886496;1.5859944;56.13513;0;57.20300686;26.64052807;0;0;74.6718135;79.28175999
10.491674;3.2549655;16.029062;0;19.43195441;2.690147129;0;0;6.025967732;6.599180152
2.3038967;0.11047061;0.5633034;0;2.374332428;0.020157749;0;0;0.057495624;0.060926855
2.680038;0.088557445;7.4662375;0;7.933167621;0.056156422;0;0;1.37775109;1.378895068
1.0522482;0.16584483;0.87902826;0;1.381094299;0.014697121;0;0;0.042598538;0.045062632
2.818106;5.2520337;5.027164;0;7.797304489;0.051401868;0;0;1.281373363;1.282403933
1.2798573;0.15526524;0.62028104;0;1.430695835;0.013142338;0;0;0.038820827;0.040985091
2.2914462;0.3751055;0.28301066;0;2.339129081;0.014529502;0;0;0.043763675;0.046112532
2.2983596;2.2290814;0.5166577;0;3.243176825;0.016019946;0;0;0.050287466;0.052777532
2.658088;0.3796074;1.463133;0;3.057824679;0.012284144;0;0;0.041837992;0.043604103
3.0142257;3.9633527;1.0411205;0;5.087008265;0.020823392;0;0;0.066495271;0.069679515
4.4324083;9.409716;17.889128;0;20.69323317;2.829707644;0;0;6.328040345;6.931907383
1.3456951;0.75651586;1.0838113;0;1.88622864;0.00550495;0;0;0.024173961;0.024792839
2.3891256;1.4427707;3.2203457;0;4.261470973;0.013817668;0;0;0.051662966;0.053478874
2.471189;2.301501;5.5164285;0;6.467972273;0.029989649;0;0;0.089679066;0.094560636
0.65552896;0.022281975;0.057136778;0;0.65839146;0.002643819;0;0;0.014818649;0.015052646
8.342229;74.67928;10.521797;0;75.87684665;48.82043692;0;0;140.0392531;148.3051836
2.0678089;0.14944224;0.47869438;0;2.127748796;0.004256659;0;0;0.022269324;0.022672493
2.77494;1.6988617;8.835266;0;9.415325187;0.063734513;0;0;1.589307447;1.590584876
0.6406821;0.2538803;0.14641754;0;0.704533077;0.001692478;0;0;0.011335968;0.011461617
8.281196;1.2291704;43.584354;0;44.38113316;15.15818464;0;0;42.54863263;45.16809383
5.4655433;5.929208;11.492203;0;14.0391738;1.399774982;0;0;3.257013882;3.545068325
1.707774;0.12853985;0.02501307;0;1.712787255;0.002863654;0;0;0.016870398;0.017111717
0.7092588;0.21786293;0.14689596;0;0.756366792;0.001632827;0;0;0.01103756;0.011157682
1.5216303;0.62777525;0.53773504;0;1.731652248;0.002911161;0;0;0.017227001;0.017471246
1.1630384;0.012872418;0.6978256;0;1.356386592;0.002021593;0;0;0.013198715;0.013352637
2.2623959;0.21863209;0.40311924;0;2.308406446;0.003970886;0;0;0.021858802;0.022216552
1.1019647;0.21439625;1.0468478;0;1.534986081;0.002303598;0;0;0.014520075;0.014701671
1.8002651;0.03952642;0.22204284;0;1.814337287;0.002739825;0;0;0.016289081;0.016517893
2.1062236;2.3382144;2.2424722;0;3.864208328;0.010528857;0;0;0.045382053;0.046587419
3.337043;4.695357;2.5873213;0;6.314781457;0.027574185;0;0;0.087053108;0.091315822
4.6910915;2.3064778;30.709614;0;31.15134943;6.81704246;0;0;17.41671573;18.70331668
1.6410592;0.29942748;0.4693711;0;1.732928545;0.002314925;0;0;0.014846337;0.015025731
1.8923192;0.17167497;1.6515307;0;2.517518203;0.004535484;0;0;0.025214599;0.025619263
2.498864;2.247167;0.6970375;0;3.432192024;0.008153117;0;0;0.038582603;0.039434636
2.3431492;4.553847;8.9191;0;10.28485369;0.074679536;0;0;1.864361098;1.865856194
1.2478338;0.98898476;1.4818155;0;2.175076372;0.003491661;0;0;0.021366569;0.021649988
5.1909323;29.230337;6.731123;0;30.44119571;6.635480894;0;0;17.40250764;18.62463097
1.363878;0.19512907;0.35783896;0;1.423477177;0.001571815;0;0;0.011530969;0.011637605
1.3303077;0.053309273;0.2010905;0;1.346476084;0.001365304;0;0;0.010592234;0.010679863
1.4042994;0.5900323;0.40520576;0;1.576193715;0.001809882;0;0;0.012991073;0.013116541
1.9789532;0.34870517;3.5903924;0;4.114458488;0.012067517;0;0;0.051080185;0.052486287
8.488948;54.246826;34.63424;0;64.91772446;32.41523878;0;0;96.07532709;101.3963322
1.0298637;0.45909846;0.7491898;0;1.35376364;0.001534571;0;0;0.01152795;0.011629641
2.2078798;3.1355846;4.163306;0;5.660365787;0.023011803;0;0;0.078330759;0.081640988
4.067483;2.541299;5.4122233;0;7.231512955;0.03702606;0;0;1.064129636;1.064773596
2.2877507;0.065206796;1.9965898;0;3.037174019;0.006454303;0;0;0.032350607;0.032988177
3.884478;1.3751236;7.2307777;0;8.32251647;0.049270376;0;0;1.311017084;1.311942592
2.4673388;0.33443078;4.1690836;0;4.856013052;0.01673377;0;0;0.062874912;0.065063612
1.9509747;0.2579602;0.79092044;0;2.120943396;0.003509128;0;0;0.019900421;0.020207442
2.7411919;0.20663184;5.5714283;0;6.212700142;0.028823185;0;0;0.090095315;0.094593561
2.0073223;0.29802707;0.15024583;0;2.034880036;0.004641189;0;0;0.021651977;0.02214382
1.4111589;1.2147341;0.099267624;0;1.864618577;0.004391986;0;0;0.02105204;0.0215053
5.1383176;0.24064651;7.420947;0;9.029433696;0.059018826;0;0;1.505838251;1.50699438
2.4074767;0.4707831;0.07913454;0;2.454351862;0.005744729;0;0;0.026833307;0.02744136
3.334243;2.3382075;10.034975;0;10.8298252;0.085479932;0;0;2.079789176;2.08154506
5.0516877;5.4413886;4.8243175;0;8.854507206;0.056883414;0;0;1.459695437;1.460803372
1.0951713;0.6004836;0.35379648;0;1.298134307;0.003991227;0;0;0.017821856;0.018263309
2.141341;0.32629216;1.0253016;0;2.396466403;0.007481689;0;0;0.030656314;0.031556066
1.9635159;0.082704864;1.7970173;0;2.662988164;0.009794575;0;0;0.037508553;0.038766291
0.8998433;0.5811715;0.23062181;0;1.095748464;0.007452027;0;0;0.02473714;0.025835224
1.659579;0.3607939;1.230483;0;2.097251322;0.010460159;0;0;0.035828781;0.037324475
10.931716;4.433631;26.263155;0;28.79084593;5.885858915;0;0;14.89433456;16.01513463
3.6574633;1.9505749;14.445912;0;15.02884406;1.688956072;0;0;3.874721014;4.22682334
1.6642945;0.22777322;0.34558034;0;1.714987637;0.012971661;0;0;0.040516568;0.042542406
5.623898;1.1022285;3.2217774;0;6.574419061;0.039311787;0;0;1.073171519;1.073891301
1.1209027;0.13653085;0.56032276;0;1.260565401;0.012770273;0;0;0.039820151;0.041817751
2.4745545;1.5187275;2.6588144;0;3.936908331;0.022338649;0;0;0.070334244;0.073796485
3.3616476;0.9625037;4.8767915;0;6.000848548;0.037348053;0;0;1.047110006;1.047775855
0.9119241;0.029134585;0.5123043;0;1.046379512;0.014183075;0;0;0.043588844;0.045838269
3.160284;0.297752;8.247745;0;8.83749675;0.070346216;0;0;1.710768488;1.712214183
4.3467207;2.2424154;4.3002415;0;6.512640373;0.04422502;0;0;1.171306914;1.172141518
1.45329;0.15464449;0.41977218;0;1.520583909;0.018174896;0;0;0.05430836;0.057268881
6.125177;9.778068;0.5922852;0;11.55332025;1.086427375;0;0;2.475885058;2.703762427
1.5145082;0.47086862;0.2415509;0;1.604306449;0.019077106;0;0;0.056389006;0.059528614
3.1871986;1.8521919;3.9924319;0;5.434000573;0.03755416;0;0;1.023007931;1.023696997
7.1061134;0.29858544;22.648321;0;23.73883833;3.988558224;0;0;9.36107551;10.17537869
3.10432;0.24219087;5.66806;0;6.467021203;0.048618399;0;0;1.252565666;1.253508873
1.6481122;1.1761713;0.8519074;0;2.196679077;0.025735761;0;0;0.072285467;0.076730164
8.582415;6.783447;59.43856;0;60.43687132;29.30070358;0;0;81.0491162;86.18288964
2.228647;0.7679194;4.852735;0;5.394961041;0.045097332;0;0;1.173132259;1.17399875
1.030447;0.3047973;0.3532643;0;1.131157849;0.026329249;0;0;0.072477527;0.077111745
2.4379737;0.53663653;3.240398;0;4.09046131;0.036567496;0;0;0.098300658;0.104881843
2.2236183;1.277067;0.56772655;0;2.626345732;0.030244628;0;0;0.082726115;0.088081483
1.579725;0.24756327;0.4423193;0;1.659055458;0.027787567;0;0;0.075873793;0.080802112
1.9102265;0.62761366;0.3121854;0;2.03477859;0.028390902;0;0;0.077704004;0.082728203
2.5076354;0.42617404;1.7768126;0;3.102728255;0.031820288;0;0;0.086162124;0.091850108
2.8309712;0.073632725;4.8932834;0;5.653675101;0.046019163;0;0;1.180234452;1.18113129
1.2256986;0.063000195;0.2765943;0;1.258097965;0.026032182;0;0;0.072109037;0.076664123
2.2237828;0.31243375;3.1756918;0;3.889452815;0.033878199;0;0;0.091718126;0.097774982
0.73060375;0.02887285;0.07660508;0;0.735176046;0.025553071;0;0;0.070246439;0.074749727
1.1446232;0.20954496;1.0103163;0;1.541041981;0.027396727;0;0;0.073994244;0.078903288
2.8576095;0.7111721;0.36422667;0;2.967213993;0.03026615;0;0;0.080658534;0.086150095
2.5415268;3.448974;0.95357144;0;4.389086308;0.037198452;0;0;0.096007046;0.102961535
1.3669786;0.13558035;0.043288138;0;1.374367632;0.025815157;0;0;0.070446719;0.075027745
1.4924911;0.13338861;0.2607034;0;1.520949857;0.025404379;0;0;0.070155163;0.074613198
1.3185234;0.029531548;1.3752538;0;1.905439341;0.026064958;0;0;0.072113013;0.076678998
1.8189657;0.17765003;2.6056817;0;3.182730412;0.029742476;0;0;0.081505458;0.086762633
1.4130471;0.37005767;2.69505;0;3.065442756;0.02921556;0;0;0.080555949;0.085690197
5.2219214;3.4144251;22.833971;0;23.67101589;3.955720652;0;0;9.053705637;9.880147349
3.8562064;0.77734184;16.182114;0;16.65339009;2.080817952;0;0;4.533181001;4.987938787
1.3256037;0.14302596;0.47341016;0;1.414849382;0.024612333;0;0;0.069118736;0.073370066
5.899529;2.2630935;19.571608;0;20.56632865;3.039286591;0;0;6.806389372;7.45413974
1.444006;0.32909304;1.3771455;0;2.022371204;0.025113169;0;0;0.071446107;0.075731219
1.553589;0.42108148;0.66561246;0;1.741834763;0.024282421;0;0;0.068904676;0.07305813
2.2019312;0.25074798;1.004304;0;2.43310544;0.025534505;0;0;0.07175629;0.076164139
3.8183722;0.6710729;2.003049;0;4.363772495;0.032660387;0;0;0.08841301;0.094252646
1.7975143;0.36984742;0.5210441;0;1.90770326;0.024234892;0;0;0.068665141;0.072816424
1.6328127;1.8107003;0.51373935;0;2.491714472;0.025562043;0;0;0.072179577;0.07657225
1.9572902;0.47898686;1.3777581;0;2.441030668;0.025141677;0;0;0.07094337;0.07526663
0.8189285;0.15027574;0.15864028;0;0.847580925;0.022151005;0;0;0.063273425;0.067038745
7.439295;25.344885;12.536243;0;29.23805216;5.889957062;0;0;13.90503023;15.10104169
1.9625367;0.47183564;1.0921981;0;2.295011081;0.02431349;0;0;0.068806231;0.072975635
1.6450621;0.21013485;0.64027965;0;1.777735638;0.023281907;0;0;0.066060692;0.070043288
5.677427;3.741857;15.53627;0;16.95907889;2.099119383;0;0;4.527494471;4.990441701
1.3178942;1.2612687;1.180018;0;2.172575968;0.023781867;0;0;0.068057309;0.072092819
3.1619387;4.694825;0.38205692;0;5.67320065;0.040687291;0;0;1.057108837;1.057891558
2.5593333;0.96184504;2.7476726;0;3.876214331;0.029572422;0;0;0.081615177;0.086807634
1.5317283;0.97664046;0.62867266;0;1.922302652;0.023071197;0;0;0.066164962;0.070071979
2.5270045;0.11396666;2.7668583;0;3.748899171;0.029076657;0;0;0.080847013;0.085916771
0.7014765;0.009282267;0.08788106;0;0.707020878;0.021815288;0;0;0.063540985;0.067181572
2.3812637;0.09364108;4.7177753;0;5.285507473;0.038269457;0;0;1.006062654;1.006790254
1.4513543;0.4249841;1.7293738;0;2.297340752;0.023860637;0;0;0.068619706;0.072649804
3.4279916;0.56182265;1.1035506;0;3.644803839;0.027724753;0;0;0.077173053;0.082002086
1.6602147;0.052459314;2.0775018;0;2.659901983;0.025162782;0;0;0.070993474;0.075320907
2.374308;7.473171;0.23640041;0;7.844839605;0.06118107;0;0;1.453747582;1.455034418
2.4799728;0.32898778;1.8707218;0;3.123795464;0.026961391;0;0;0.075147288;0.079837531
1.704521;0.27707815;1.4351971;0;2.245429771;0.02480009;0;0;0.069999952;0.0742633
2.7731245;0.649804;0.2064648;0;2.855712248;0.026471643;0;0;0.074082475;0.078669949
2.3362985;0.04304516;3.0467172;0;3.839613166;0.030989101;0;0;0.085190753;0.090652021
2.0529268;0.34792838;5.284136;0;5.679582368;0.043249294;0;0;1.114999345;1.11583782
2.2723396;0.09868019;0.9300685;0;2.457293725;0.0262188;0;0;0.073658278;0.078185468
1.9849734;0.28335124;3.977778;0;4.454562284;0.035503796;0;0;0.094959857;0.101379949
1.4583974;0.28377843;0.34680948;0;1.525690004;0.025316144;0;0;0.070724995;0.075119452
0.99783695;0.20097922;0.5653701;0;1.164351569;0.025566422;0;0;0.070575855;0.075063928
6.9019837;7.9128094;16.314081;0;19.40100952;2.713067327;0;0;5.863744028;6.460977352
0.81692165;0.033137564;0.100069426;0;0.823694707;0.025417827;0;0;0.069949621;0.074424562
2.4634821;0.68309885;0.33073017;0;2.577741364;0.028506436;0;0;0.077194001;0.082289311
1.476164;0.018657077;0.49748898;0;1.557852216;0.02624022;0;0;0.07127712;0.075953782
1.7168908;0.430235;0.9642494;0;2.015587527;0.02709022;0;0;0.073048804;0.077910254
2.1384525;1.3643404;0.63288647;0;2.614373559;0.029373658;0;0;0.077656361;0.083026033
1.0490681;0.017449368;0.11634684;0;1.055644327;0.026710676;0;0;0.07057357;0.075459187
9.512364;1.8874977;8.7271805;0;13.04650896;1.299322786;0;0;2.69043393;2.987754079
3.1075132;1.0373601;4.7489185;0;5.769313753;0.048504987;0;0;1.179133056;1.180130289
2.17718;0.2629419;1.605805;0;2.718061974;0.033958662;0;0;0.086194612;0.092642873
3.1145232;2.7513342;4.7682557;0;6.32505787;0.055229376;0;0;1.323556493;1.324708298
1.080365;0.13632159;0.45977768;0;1.182018453;0.032701173;0;0;0.082859164;0.08907866
3.7610345;0.20306894;4.259729;0;5.686115428;0.050783363;0;0;1.235379253;1.236422601
1.8968441;0.025063386;2.8230052;0;3.401176866;0.037902919;0;0;0.096476526;0.103654963
2.5612147;3.6662836;2.3691633;0;5.061066184;0.04617147;0;0;1.146770149;1.147699254
5.502964;7.037456;1.3246768;0;9.031232937;0.080803436;0;0;1.817327358;1.819122843
3.5235434;2.3369381;3.876455;0;5.736160836;0.049957188;0;0;1.228856019;1.229871065
5.378575;16.291424;4.9356875;0;17.85218687;2.363406368;0;0;5.080214471;5.603058873
3.1694045;0.42208794;5.6739507;0;6.512833459;0.056897613;0;0;1.365130625;1.366315835
2.7339745;0.23575966;1.7506846;0;3.255010868;0.036851474;0;0;0.094213557;0.101164349
1.257377;0.40194753;0.27031198;0;1.347452153;0.031265917;0;0;0.08047818;0.086338259
1.6243691;0.40973946;1.8471385;0;2.493668389;0.033334549;0;0;0.086268465;0.09248481
2.9043937;0.56507397;0.29472587;0;2.973495367;0.034751193;0;0;0.089884043;0.096367975
2.225955;4.6177983;2.4119694;0;5.665380233;0.051750718;0;0;1.283741339;1.284784013
1.6635332;0.35355356;0.40665695;0;1.748631666;0.032651958;0;0;0.086198678;0.092175716
1.5036266;0.12386561;1.8036517;0;2.351466584;0.034270037;0;0;0.090276504;0.096562325
1.181085;0.25984317;0.16150214;0;1.22006688;0.031503541;0;0;0.083511506;0.089256062
0.93434757;0.33081508;0.07414746;0;0.993952637;0.031080939;0;0;0.082529489;0.088188102
0.9542202;0.38768095;0.3644284;0;1.09253868;0.031193001;0;0;0.082261187;0.087976736
3.7469702;0.49319756;4.899983;0;6.188122729;0.054691448;0;0;1.34457831;1.345690152
1.1781402;0.8726563;0.39751974;0;1.519067244;0.0312253;0;0;0.082242367;0.087970599
1.5867648;1.3040228;0.22828348;0;2.06649736;0.031695868;0;0;0.083375154;0.089196661
0.9784354;0.07534456;0.31745097;0;1.031400869;0.029925509;0;0;0.078577754;0.084083289
2.425882;1.5545961;0.05920052;0;2.881870437;0.034919515;0;0;0.091205563;0.0976618
0.8130859;0.114802316;0.26884165;0;0.8640394;0.030841688;0;0;0.081100455;0.086766892
9.423977;2.5379806;54.380547;0;55.24940344;24.34780255;0;0;66.98935559;71.27684934
1.3779972;0.031149486;1.592338;0;2.106035821;0.033110502;0;0;0.087591233;0.093640426
1.7943921;0.3077025;3.8492935;0;4.258119806;0.04277457;0;0;1.106874104;1.107700296
1.3371817;0.21158418;0.37653542;0;1.405205212;0.031951098;0;0;0.084208616;0.09006644
3.507002;0.22174104;2.3927042;0;4.251266341;0.041290474;0;0;1.068655961;1.06945335
2.1877587;0.89903116;3.2424085;0;4.013447151;0.040717688;0;0;1.062215004;1.062995129
2.1467316;0.22195917;2.6105177;0;3.387111616;0.03772239;0;0;0.098978453;0.105923146
2.849366;7.8384314;4.993444;0;9.720821796;0.094846257;0;0;2.179319338;2.181382266
2.3782222;0.14078254;2.7732813;0;3.656070257;0.038529863;0;0;1.013291046;1.01402332
2.0353658;0.020361284;2.8130887;0;3.472261015;0.038153047;0;0;1.003144959;1.003870243
1.0678207;0.090532;0.37928072;0;1.136789758;0.031591479;0;0;0.083701929;0.089465269
1.2975403;0.01687485;0.048979018;0;1.298574039;0.031469665;0;0;0.083382979;0.089123852
3.3783262;0.104377866;1.59334;0;3.736671648;0.038841563;0;0;1.019604965;1.020344525
2.1149952;0.27890196;0.69902563;0;2.244911542;0.034547071;0;0;0.091031541;0.097366532
2.6074424;0.93535095;3.1689181;0;4.208999785;0.044129118;0;0;1.137263177;1.138119024
1.2874377;0.004305387;0.656386;0;1.445114857;0.034433994;0;0;0.090588777;0.096912468
1.5396589;0.11916372;2.5476365;0;2.9791276;0.039662955;0;0;1.045858695;1.04661051
2.2446027;3.2748725;4.075262;0;5.689533508;0.056642988;0;0;1.43099839;1.432118997
3.4455075;1.0153545;1.8680395;0;4.048708222;0.043920608;0;0;1.141278117;1.142122918
2.7725265;6.1114435;1.2826774;0;6.832415836;0.068506347;0;0;1.679292856;1.680689625
0.92958283;0.014963072;0.34550223;0;0.991826559;0.036115397;0;0;0.095000228;0.101633485
1.8701167;1.4432235;2.200103;0;3.228108386;0.042602821;0;0;1.123126689;1.123934411
7.0194564;1.278791;7.6632867;0;10.47062737;1.117239083;0;0;2.606252332;2.835625925
1.6625519;0.3005638;2.7601976;0;3.236218196;0.041868097;0;0;1.1154015;1.116187011
10.483218;43.21668;41.201714;0;60.62310225;26.80181142;0;0;77.48978186;81.99392288
1.7795981;0.20689175;0.99488825;0;2.04928676;0.034737938;0;0;0.094814652;0.100977931
1.9255586;0.21127601;1.0427899;0;2.199960056;0.034927313;0;0;0.095467614;0.101656197
1.7183322;0.22814772;0.35883918;0;1.770164537;0.033047475;0;0;0.091242913;0.097043314
1.8527889;0.17575674;0.08918546;0;1.863242117;0.03402511;0;0;0.094055839;0.100021043
0.652302;0.03455821;0.095641755;0;0.660181425;0.032640976;0;0;0.090678808;0.096374683
5.436027;7.251727;2.934887;0;9.526357947;0.095303311;0;0;2.304349725;2.306319661
1.8414823;0.040012218;0.5330425;0;1.917496374;0.028585684;0;0;0.081671489;0.08652961
2.6102386;3.0996637;4.234846;0;5.861329307;0.049082946;0;0;1.291930005;1.292862047
1.6877586;1.7950149;1.3221667;0;2.796199629;0.028281361;0;0;0.082241041;0.08696795
1.1724205;0.08278571;0.067211;0;1.177259793;0.022972744;0;0;0.066873186;0.070709052
2.8655486;0.5850533;2.5449052;0;3.876880011;0.031625949;0;0;0.089349127;0.094781154
2.239103;0.47903988;0.64311326;0;2.378372577;0.023230686;0;0;0.067962355;0.071823021
1.7121204;0.28772098;2.2199728;0;2.818229739;0.023984815;0;0;0.070559075;0.074524186
3.7731996;0.57726157;6.667795;0;7.683082474;0.059597614;0;0;1.49096108;1.492151741
2.3030028;0.3279656;2.6556356;0;3.530408443;0.026957967;0;0;0.078095575;0.082617497
1.4183959;1.5590224;0.5910239;0;2.188996807;0.021952996;0;0;0.063039749;0.066752858
1.8075104;4.115615;2.634168;0;5.210011682;0.037494897;0;0;1.036029461;1.036707727
1.4915066;0.57971495;1.0139667;0;1.894410154;0.020648768;0;0;0.058948632;0.06246049
2.8200514;0.19390278;1.1981276;0;3.07014624;0.023369835;0;0;0.068370652;0.072254379
5.2476063;1.2113447;17.878754;0;18.67229425;2.639021283;0;0;6.121698361;6.666305135
1.6910322;0.19480163;2.7147546;0;3.204283089;0.023368063;0;0;0.069559107;0.073379396
1.6807039;0.16125822;0.6144757;0;1.79676103;0.018706918;0;0;0.053826749;0.056984802
0.60874724;0.48736906;0.030701457;0;0.780412956;0.017100989;0;0;0.048155229;0.051101565
1.5010567;0.35584667;0.8369035;0;1.755051434;0.018695321;0;0;0.053790573;0.056946824
1.9724141;0.04749802;2.2784076;0;3.013936734;0.02321344;0;0;0.068328955;0.072164464
5.5553083;44.110863;5.359194;0;44.78114163;15.85021003;0;0;44.55457567;47.28995
1.845624;0.38210902;0.119024456;0;1.888518486;0.019413976;0;0;0.055551773;0.058846426
2.8578496;5.0622945;1.8080986;0;6.087967681;0.043552366;0;0;1.168964941;1.16977598
2.1600647;0.36853614;0.98509693;0;2.402522499;0.021368406;0;0;0.06165195;0.06525007
2.8300292;2.724747;7.031055;0;8.054132225;0.064225831;0;0;1.583868117;1.58516976
1.3409464;0.18174969;0.4697805;0;1.432432866;0.019079547;0;0;0.053382579;0.05668976
2.3960848;2.7753556;1.6572475;0;4.023715988;0.02856913;0;0;0.082745671;0.087538799
1.6990328;1.2574277;1.2899208;0;2.47623354;0.021633392;0;0;0.062886102;0.066503124
2.260419;0.20384534;2.2873602;0;3.222276162;0.024362429;0;0;0.071327113;0.075372972
0.96304375;0.15939766;0.123830974;0;0.983968998;0.018046532;0;0;0.050261262;0.053402919
2.143358;4.215138;0.31092942;0;4.738992401;0.033121143;0;0;0.094291984;0.099939923
1.3663001;0.3698812;1.5972003;0;2.134159522;0.020575054;0;0;0.059268183;0.06273795
6.7221093;4.0301023;31.224651;0;32.19328048;7.801870592;0;0;20.05192279;21.51624485
1.8556865;0.23290505;1.2020867;0;2.223247531;0.020650101;0;0;0.059651581;0.063124779
3.9859989;2.195367;3.3522549;0;5.652029406;0.039083808;0;0;1.07241327;1.073125233
3.089753;1.0608867;7.046705;0;7.767116939;0.060654648;0;0;1.513918864;1.51513343
1.3428997;0.12681952;0.3581555;0;1.3956139;0.01871673;0;0;0.052811767;0.056030337
1.5860676;0.30566162;1.1227629;0;1.967139036;0.020084191;0;0;0.057714073;0.061108829
1.1945996;0.06579653;0.55929697;0;1.320685613;0.018604049;0;0;0.052400535;0.055605096
4.617059;4.0557313;0.18713641;0;6.14826888;0.042916232;0;0;1.149365244;1.150166191
2.2641163;1.1003996;1.9466581;0;3.182228725;0.024140735;0;0;0.071008417;0.074999802
1.2664422;0.000548061;0.9989704;0;1.613015191;0.018944113;0;0;0.053961127;0.057189882
1.1559949;0.044815805;0.8332813;0;1.425724514;0.018789253;0;0;0.052955908;0.056190428
2.7233484;0.23178238;2.9569945;0;4.026681767;0.028341785;0;0;0.082483328;0.087216719
4.5351;6.189419;1.3815014;0;7.796446991;0.06017848;0;0;1.497039392;1.498248441
0.99460936;0.9599992;0.07756774;0;1.384508215;0.018473294;0;0;0.052285399;0.055452913
1.6126018;0.089740485;1.7216215;0;2.360618247;0.020908279;0;0;0.061080497;0.06455992
2.7566426;5.0298457;0.40759522;0;5.750179132;0.040321811;0;0;1.101958908;1.102696369
2.179208;0.49514866;1.0630904;0;2.47472845;0.021062163;0;0;0.061464686;0.064973243
2.3016288;0.15896147;1.016336;0;2.521051913;0.021289351;0;0;0.062082521;0.065631363
2.4815092;0.96382594;0.47979563;0;2.705005028;0.021697129;0;0;0.063538323;0.067140777
2.2759774;0.16931464;0.5773108;0;2.354151298;0.020526581;0;0;0.059682089;0.063113329
2.0104136;0.504507;1.2449883;0;2.417909432;0.021035959;0;0;0.061355157;0.064861135
3.1706684;1.1627474;8.572052;0;9.213316184;0.078590487;0;0;1.883949246;1.885587767
2.1874228;2.0834732;3.2687495;0;4.450887819;0.030704151;0;0;0.088819349;0.093976708
1.5942488;0.5294842;1.057622;0;1.985081119;0.019635102;0;0;0.056703166;0.060006552
2.4006603;0.75837004;5.607053;0;6.146327224;0.044168331;0;0;1.182861971;1.183686311
1.794048;1.3348384;2.1901474;0;3.130039523;0.023827424;0;0;0.070233512;0.074165304
0.9121455;0.035402305;0.5345397;0;1.057825802;0.01807229;0;0;0.050508772;0.053644606
2.9820404;2.9645574;2.4911938;0;4.88745456;0.033520637;0;0;0.095357254;0.101077391
9.241818;0.9702755;45.30098;0;46.24425828;17.02516384;0;0;48.22783265;51.14469714
2.5224142;0.4354162;2.3936434;0;3.504524132;0.025553254;0;0;0.07494916;0.079185512
1.0361052;0.027364906;0.20628795;0;1.056795885;0.01852209;0;0;0.051612463;0.054835336
1.2482071;0.00350363;0.4021476;0;1.311394652;0.019398173;0;0;0.054883695;0.058210902
0.57447547;0.0827934;0.30776712;0;0.656960739;0.017541158;0;0;0.051475469;0.05438213
0.7590049;0.035245407;0.2161244;0;0.789962299;0.018346373;0;0;0.053838399;0.05687849
2.736468;0.079388365;4.929242;0;5.638438288;0.042103297;0;0;1.155558938;1.156325709
3.157658;0.2308726;5.992524;0;6.777495857;0.053940398;0;0;1.39855688;1.399596697
1.372587;0.053428758;1.0496215;0;1.728743763;0.023318202;0;0;0.068290397;0.072161741
1.5898384;1.970598;0.70363927;0;2.627917586;0.027174412;0;0;0.079184378;0.083717468
1.0630169;0.22943883;0.017301224;0;1.087633412;0.025923107;0;0;0.074641636;0.07901507
1.7935101;0.10771663;0.9641721;0;2.039095189;0.029080879;0;0;0.082916741;0.087868558
1.5645477;0.22704661;0.93732345;0;1.837915917;0.029434996;0;0;0.082896221;0.087967053
3.1921227;0.11970618;9.519801;0;10.04144352;1.03824845;0;0;2.484387809;2.692608889
1.9857826;0.37963623;0.47397533;0;2.076561777;0.032754694;0;0;0.08960859;0.095407387
2.658527;0.34644315;4.4711213;0;5.213320856;0.051276497;0;0;1.31994717;1.320942773
4.2226744;5.273297;15.54534;0;16.94981522;2.325466608;0;0;5.344933716;5.828903102
2.3620605;1.6304312;3.1384318;0;4.252927212;0.04359314;0;0;1.126116977;1.126960428
2.4496963;0.053483482;1.9306667;0;3.119510595;0.036117526;0;0;0.094619541;0.101278494
2.2884147;0.18965103;0.36802775;0;2.32556526;0.031474686;0;0;0.082880484;0.088655685
1.4471579;0.73053837;0.2333801;0;1.637809076;0.029081269;0;0;0.076757178;0.082081572
1.3305655;0.09634099;0.1139642;0;1.338907754;0.028290543;0;0;0.074975977;0.080135834
3.777004;0.33018273;5.0436096;0;6.309736734;0.0508533;0;0;1.238960457;1.240003658
1.3899103;0.12110046;1.5733117;0;2.10281375;0.02959708;0;0;0.080059893;0.085355572
0.8281915;0.017003305;0.32237014;0;0.888882883;0.027404818;0;0;0.075109928;0.07995327
1.698344;0.9349829;0.8616177;0;2.121544349;0.030154347;0;0;0.082679437;0.08800667
2.7672384;3.6533282;6.565338;0;8.006752048;0.07127227;0;0;1.712616988;1.71409938
4.228017;2.3696136;7.745061;0;9.136583949;0.082296143;0;0;1.91975431;1.921517439
2.2983413;1.246033;0.31506827;0;2.633294321;0.029700405;0;0;0.082558617;0.087738471
1.4170943;0.11024831;0.7504536;0;1.607324345;0.027761055;0;0;0.07838154;0.083152522
3.925062;0.19165473;1.9778655;0;4.399408503;0.038092399;0;0;1.022821253;1.023530335
2.496896;3.037439;0.48681986;0;3.962009451;0.036743973;0;0;0.099882826;0.106426963
2.3496766;1.806577;1.2422422;0;3.213699778;0.033841313;0;0;0.092903012;0.098874689
9.682795;0.6398587;12.046921;0;15.46913843;1.880123663;0;0;4.170974479;4.575138587
2.2314413;0.116261564;0.21466221;0;2.244755419;0.03038113;0;0;0.084122125;0.089440175
1.5111161;0.46845356;0.7459417;0;1.749099661;0.028923844;0;0;0.080803624;0.085824323
1.9946437;0.30717584;1.324559;0;2.414004356;0.030323885;0;0;0.084250518;0.089541542
3.5171213;0.18612601;1.7644932;0;3.939317375;0.034652713;0;0;0.093997934;0.100181945
7.9698973;0.15802675;45.819027;0;46.50728406;16.3425663;0;0;42.78260373;45.79771452
3.2447171;0.5907455;1.0323236;0;3.455844516;0.03177711;0;0;0.086791802;0.092426196
3.9613876;0.3914614;2.777751;0;4.854043094;0.038274583;0;0;1.011542165;1.01226602
1.7180846;0.22656533;0.57027376;0;1.824378991;0.026954147;0;0;0.074419813;0.079150708
4.6654916;0.697581;4.7779016;0;6.714296301;0.050467737;0;0;1.255217312;1.256231465
3.3192983;0.4233368;2.1922905;0;4.000386592;0.030917297;0;0;0.083237829;0.088794231
2.8987591;0.17327726;1.5248463;0;3.279936824;0.027680054;0;0;0.075647159;0.080552331
5.0427485;7.494287;4.0630345;0;9.904640297;0.08296893;0;0;1.875409317;1.877243711
0.6829009;0.07856069;0.057151325;0;0.689776555;0.022642501;0;0;0.063054553;0.066996712
2.4405043;0.127134;3.239025;0;4.057524768;0.031073922;0;0;0.083407985;0.089008317
2.8881395;1.0872248;3.1792812;0;4.430715121;0.032432786;0;0;0.086358937;0.092248315
5.6366863;2.9247782;14.681924;0;15.99641998;1.811582282;0;0;3.808064301;4.217011274
2.2922485;0.06958002;0.56481105;0;2.361833205;0.024062838;0;0;0.06686512;0.071063101
5.4609675;1.2838383;5.729887;0;8.018853525;0.059851567;0;0;1.408172935;1.409444297
1.8965096;0.40604398;1.3621758;0;2.370051326;0.024986408;0;0;0.070731645;0.07501524
2.3522208;0.13871017;0.4082493;0;2.391411862;0.024814427;0;0;0.070913531;0.075129785
7.733372;0.88756955;15.3020735;0;17.16817625;2.101443659;0;0;4.529443906;4.993188115
2.7140362;2.4879222;2.5277472;0;4.466011115;0.032632483;0;0;0.089938893;0.095675929
1.181293;0.02370516;0.31129998;0;1.221852186;0.021370277;0;0;0.062791027;0.066327987
4.6658483;0.14880222;9.032426;0;10.16744815;0.086393912;0;0;1.925063894;1.927001532
2.8291545;0.23452748;5.7670302;0;6.427888895;0.046889391;0;0;1.162018624;1.162964272
2.2414217;0.07756531;0.5038388;0;2.29866073;0.027422221;0;0;0.073068924;0.078045153
2.2819428;0.6190124;2.418933;0;3.382554678;0.030460858;0;0;0.080645211;0.086206228
2.0473309;1.7665771;2.4637744;0;3.658215789;0.030316448;0;0;0.081083653;0.086565846
2.2912645;0.15963988;0.48574254;0;2.347620863;0.0235813;0;0;0.065990069;0.070076865
2.3919022;2.7742524;3.788573;0;5.269815736;0.03619568;0;0;0.094325851;0.10103214
1.206395;0.25088176;0.9617167;0;1.563083352;0.019170658;0;0;0.055340201;0.058566646
2.1096966;0.5387375;2.9033587;0;3.629125181;0.024732049;0;0;0.069639071;0.073900436
2.6967034;0.05797143;0.23765495;0;2.707775801;0.019793897;0;0;0.057885411;0.061176132
2.595281;0.12014385;3.4661477;0;4.331754597;0.026608152;0;0;0.074078969;0.078712689
2.7674396;0.7596098;0.6111282;0;2.934144963;0.020316298;0;0;0.059194022;0.062583417
5.03481;17.55501;15.10175;0;23.69790161;3.630469606;0;0;7.728502082;8.53873843
2.3807695;0.08598696;2.0749998;0;3.159284941;0.021762941;0;0;0.062816165;0.066479291
7.081134;10.838961;30.79438;0;33.40537942;7.356934565;0;0;17.19505597;18.70279219
1.3462044;0.063201584;0.2130295;0;1.364420131;0.016835047;0;0;0.050758335;0.053477354
1.4565911;1.2080348;0.8796347;0;2.086806871;0.018914891;0;0;0.057040904;0.06009524
2.4782891;0.10610452;1.0161988;0;2.680640788;0.021200884;0;0;0.063250918;0.066709491
1.0405315;0.2587427;0.20648724;0;1.091920587;0.018790373;0;0;0.056376132;0.059425133
1.7897993;0.7119497;0.20309189;0;1.936878991;0.020929009;0;0;0.062300614;0.065722066
2.6129975;0.33145976;6.2220936;0;6.756631578;0.050616193;0;0;1.303473372;1.30445576
2.1595528;2.5844855;0.19960146;0;3.373881198;0.027453427;0;0;0.078682536;0.083334459
1.5561591;0.03237094;2.3425333;0;2.812497339;0.025679137;0;0;0.074774891;0.079061384
6.2463446;0.40584975;1.8300357;0;6.521546254;0.046054968;0;0;1.178293621;1.179193334
1.1646942;0.16157813;0.39106563;0;1.239174079;0.021691199;0;0;0.064763981;0.068299936
2.5276287;1.6558914;2.172267;0;3.721508712;0.029440228;0;0;0.084528192;0.089508336
1.2229791;0.14728034;0.64788455;0;1.391805938;0.021669587;0;0;0.06450963;0.068051917
1.5454782;0.24151225;0.9865946;0;1.849378257;0.022860427;0;0;0.067438063;0.071207384
1.7720373;0.042904582;0.8497876;0;1.965730389;0.023412394;0;0;0.068113939;0.072025335
1.1804587;0.11124506;0.9979458;0;1.549759344;0.022859064;0;0;0.066281507;0.070112588
4.537762;19.216265;10.626386;0;22.42267165;3.664451206;0;0;8.920390619;9.643732236
1.6748964;0.13598569;1.1937299;0;2.061252321;0.023046536;0;0;0.067532596;0.07135681
3.3049734;5.9209723;0.48245645;0;6.798053131;0.052863906;0;0;1.396839743;1.397839712
4.831038;3.014769;10.712699;0;12.13217541;1.29141658;0;0;3.153496502;3.407682053
7.4863143;13.551593;52.13095;0;54.38130674;22.37802386;0;0;66.95661681;70.59719886
0.844565;0.045219827;0.01200064;0;0.845859851;0.017600944;0;0;0.055405344;0.058133858
2.371433;4.057818;1.3097616;0;4.879042615;0.034513527;0;0;1.030791947;1.031369586
1.5049899;0.33742252;0.52553153;0;1.629426876;0.016565562;0;0;0.053413483;0.055923323
4.1480007;0.8307497;1.9804082;0;4.670981857;0.027236952;0;0;0.084493818;0.088775317
2.0649326;1.314659;2.7701495;0;3.696755764;0.020570554;0;0;0.068808329;0.071817365
7.1437173;49.525772;18.434616;0;53.32607107;21.9132883;0;0;63.69773486;67.36166292
1.7002224;0.08669486;0.69432694;0;1.838576109;0.010599173;0;0;0.039075206;0.040487211
1.4322934;1.4790856;0.32642037;0;2.084636384;0.010088873;0;0;0.039753876;0.041014096
1.867478;0.57607174;1.8389757;0;2.683498529;0.010834547;0;0;0.044072032;0.045384264
2.1733565;1.712566;0.26694852;0;2.779860121;0.009914411;0;0;0.041565771;0.042731825
2.3170996;1.180055;0.53128946;0;2.654006189;0.008294836;0;0;0.036868102;0.037789698
2.203476;0.02058437;4.693763;0;5.185281217;0.022460873;0;0;0.076776609;0.079994616
3.8056574;1.003886;3.3667064;0;5.179336572;0.020550383;0;0;0.072089534;0.074961451
1.6182288;0.04205647;1.5083743;0;2.212606206;0.005544511;0;0;0.028353546;0.028890573
2.0617154;0.1174839;0.48708582;0;2.121726998;0.004544808;0;0;0.024065527;0.024490914
1.6175667;0.10139642;1.4081001;0;2.146986063;0.004613141;0;0;0.02498138;0.025403748
0.9483161;0.049164254;0.21151529;0;0.972861381;0.002316753;0;0;0.014469246;0.014653546
2.2891276;0.09570679;2.5517428;0;3.429381326;0.00939714;0;0;0.042222367;0.043255457
1.4727817;0.46585897;0.07329368;0;1.546441877;0.002986216;0;0;0.017312246;0.017567907
2.6050923;1.4833399;0.5936688;0;3.056017964;0.007351069;0;0;0.035030939;0.035793923
1.1899648;0.1459629;0.86439294;0;1.478004245;0.003176367;0;0;0.017934649;0.018213757
2.4259822;1.416454;1.8296756;0;3.352528057;0.009352649;0;0;0.041736541;0.042771613
2.5604339;3.2111201;5.606118;0;6.949508838;0.035635349;0;0;1.051282665;1.051886458
2.324726;0.7275852;1.3671886;0;2.793373564;0.007063029;0;0;0.033515344;0.034251491
3.2207236;0.8785602;2.7480998;0;4.324000583;0.015278643;0;0;0.057703264;0.059691738
2.3228428;0.32377747;0.5005767;0;2.398125842;0.008769574;0;0;0.03502797;0.036109059
2.7032597;0.21910527;5.2574296;0;5.915757443;0.032968599;0;0;0.098183573;0.103570954
2.6575284;1.5289724;1.8027202;0;3.556685805;0.020526191;0;0;0.066465156;0.069562501
2.943084;3.868566;7.42049;0;8.870807075;0.07148204;0;0;1.833225605;1.834618707
2.0267599;0.017407421;2.9100637;0;3.546340289;0.025571915;0;0;0.077269644;0.081391158
2.4120893;0.9681598;4.032816;0;4.797823786;0.035053846;0;0;0.09960456;0.105592805
1.284581;0.18830131;0.07047195;0;1.300219991;0.020967705;0;0;0.059318275;0.062915041
2.038261;0.64090544;0.37122747;0;2.168658;0.022941894;0;0;0.065555569;0.069454036
1.0687016;0.20094717;0.8396445;0;1.373865263;0.021410419;0;0;0.060698105;0.064363546
2.2475734;0.6240998;1.4683965;0;2.756315481;0.025544631;0;0;0.072243522;0.076626722
2.8638647;0.8719261;3.0827389;0;4.297121742;0.033276963;0;0;0.092121196;0.097947287
2.766266;0.050035294;0.29130423;0;2.78201173;0.026127041;0;0;0.072803667;0.07734983
1.0259851;1.214066;0.17515896;0;1.599150505;0.023637504;0;0;0.065618805;0.069746392
13.480205;8.1615715;49.93228;0;52.35990606;20.07690484;0;0;56.12657445;59.60934883
2.185999;1.1070753;1.0655495;0;2.672003571;0.026607949;0;0;0.073479502;0.078148706
2.3648236;3.4491704;0.67017883;0;4.23536383;0.033890597;0;0;0.092464668;0.098479883
3.021542;1.8398663;5.3910804;0;6.448144845;0.049791344;0;0;1.291772434;1.292731681
1.1255434;0.028633716;0.47652182;0;1.222595959;0.022297798;0;0;0.062432904;0.066295244
1.5300275;0.10903215;0.2809509;0;1.559424756;0.022380325;0;0;0.063208684;0.067053835
2.3373556;0.1300674;0.75233096;0;2.458892149;0.024371892;0;0;0.069164157;0.073332597
2.731608;0.10789924;0.14059636;0;2.737351247;0.025003607;0;0;0.070869494;0.075150952
0.9791056;0.17298134;0.019089866;0;0.994451981;0.0214656;0;0;0.060680186;0.064365029
2.5723243;0.571524;1.1119509;0;2.860057131;0.025259303;0;0;0.071881076;0.076190035
1.5188427;0.18159531;0.36185554;0;1.571877678;0.022412659;0;0;0.063671197;0.067500731
2.00713;0.032135155;3.6431568;0;4.159590722;0.032633656;0;0;0.091273438;0.096931914
2.057085;0.05152026;2.119838;0;2.954313149;0.026881493;0;0;0.075978674;0.08059388
1.7239152;0.9841899;1.1339098;0;2.286102537;0.024726746;0;0;0.06979927;0.074049646
8.107782;4.4454603;25.247118;0;26.88708265;5.072062646;0;0;12.69787659;13.6734008
2.474109;1.0534744;1.5746909;0;3.116195611;0.026422703;0;0;0.076591556;0.081021144
2.3897586;1.1840231;2.5643024;0;3.699797787;0.027716084;0;0;0.081355831;0.085947383
3.2727711;1.1714225;17.550413;0;17.89134589;2.384456335;0;0;5.744659528;6.219866969
1.7096765;0.9902406;1.1163663;0;2.26932675;0.019855805;0;0;0.061382666;0.064514221
1.19025;0.092386395;0.69129443;0;1.379535537;0.016961945;0;0;0.052815557;0.055472431
2.026937;1.1398605;0.94582176;0;2.510445053;0.019156148;0;0;0.060968635;0.063907218
2.9987898;2.6779633;3.954493;0;5.639347709;0.037047273;0;0;1.070797248;1.071437934
0.8712752;0.06275492;0.20506522;0;0.897279443;0.015543787;0;0;0.049338191;0.051728777
2.3497825;0.3973252;2.5136485;0;3.463780289;0.022935393;0;0;0.072457176;0.076000491
1.8447566;0.26768875;1.5228546;0;2.407045972;0.018972154;0;0;0.060642157;0.063540647
0.91538835;0.25167876;0.033238996;0;0.949938346;0.016397899;0;0;0.051305571;0.053862349
1.2159041;0.03106472;1.01631;0;1.585015398;0.01796158;0;0;0.056064164;0.058871121
1.6199348;0.14743295;0.29246512;0;1.652713247;0.018482749;0;0;0.056790033;0.059722021
3.842607;4.1724815;3.681955;0;6.762545604;0.049297016;0;0;1.345206034;1.346109011
1.9390633;3.1523223;0.8148421;0;3.789600244;0.026637866;0;0;0.081167244;0.085426562
1.5810313;0.53221637;0.32973844;0;1.700482777;0.017605516;0;0;0.054560938;0.057331058
13.205527;45.510082;7.789519;0;48.02322473;17.26956344;0;0;48.90348781;51.86317519
3.1811643;5.4321623;3.6370952;0;7.270258252;0.051568279;0;0;1.400396837;1.401345992
1.5723704;1.8985456;0.5002136;0;2.515360355;0.016921336;0;0;0.056240382;0.058730845
4.906451;3.5353565;3.4145238;0;6.944852754;0.044739366;0;0;1.230456392;1.231269485
3.0583518;0.28335318;6.633495;0;7.310065709;0.048988444;0;0;1.340387162;1.341282078
3.70644;0.29918858;16.942421;0;17.34568651;2.164421847;0;0;5.205599228;5.637640043
1.0863817;0.118611135;0.9630286;0;1.456611782;0.0104434;0;0;0.037596422;0.039019937
1.9019319;0.12753098;0.56614804;0;1.988500115;0.009307922;0;0;0.036076382;0.037257788
0.78507525;0.3814934;0.032644227;0;0.873467806;0.006054838;0;0;0.025287823;0.026002597
1.1314138;0.048714537;0.28348657;0;1.167405212;0.005229498;0;0;0.022879395;0.023469435
3.462078;1.895393;7.086815;0;8.111809018;0.046792998;0;0;1.247216508;1.248093988
1.9221172;0.43536142;0.7435486;0;2.106404191;0.00581523;0;0;0.026340532;0.026974813
1.6296773;0.14934519;1.0412594;0;1.939683795;0.005165467;0;0;0.02430174;0.02484465
1.0775914;0.025367966;0.066737935;0;1.079954032;0.003451438;0;0;0.017787062;0.01811883
2.6623182;2.0518625;2.0491347;0;3.936626847;0.01200449;0;0;0.047337529;0.048835944
1.7069933;0.1647152;0.1929634;0;1.725743926;0.006146789;0;0;0.025091413;0.025833351
2.411435;1.5946003;0.32824737;0;2.909555844;0.010347425;0;0;0.039704155;0.041030344
1.8466302;0.095841974;2.2057626;0;2.878301136;0.011807824;0;0;0.043426079;0.045002767
2.3522863;0.07300952;1.1944056;0;2.639163876;0.010503294;0;0;0.038911145;0.040303802
2.0916831;0.91857016;1.4270769;0;2.693595702;0.010527947;0;0;0.039184105;0.040573782
1.6207306;0.041858684;0.5145278;0;1.700958166;0.007908864;0;0;0.029624417;0.030661967
1.9159781;1.0264388;0.72323996;0;2.290769462;0.009013233;0;0;0.03378255;0.034964254
3.7066476;2.0675325;0.48363185;0;4.271747515;0.015968168;0;0;0.055169241;0.057433679
1.7144204;0.373414;2.0167985;0;2.673228668;0.009842195;0;0;0.037314728;0.038590902
1.2959658;0.12573878;0.34417546;0;1.346771823;0.006536467;0;0;0.02476623;0.025614284
3.6967342;0.7306345;3.852778;0;5.389208554;0.022606723;0;0;0.072515537;0.075957666
3.4916053;1.1260157;1.6135447;0;4.007835504;0.014116613;0;0;0.050568601;0.052502021
7.085104;43.574875;14.308515;0;46.40799534;16.40779987;0;0;43.78058315;46.75420149
4.465233;0.59328884;2.6609654;0;5.231733389;0.020814461;0;0;0.068456506;0.071550925
2.1956015;1.3327824;2.3991668;0;3.5146801;0.012034606;0;0;0.044875789;0.04646147
3.3077424;0.2648258;2.2022612;0;3.982618094;0.013966867;0;0;0.050552623;0.052446555
4.787189;1.207474;4.0604963;0;6.39240191;0.030092832;0;0;0.088855739;0.093813223
1.8867615;0.04983179;1.5552789;0;2.445658321;0.008016562;0;0;0.032088029;0.033074263
3.081934;0.42548028;1.9564242;0;3.675179764;0.012592768;0;0;0.047416094;0.049059798
2.3131957;0.116604134;0.9256312;0;2.494246176;0.008166749;0;0;0.032462096;0.033473624
2.2400854;0.48697725;2.1112452;0;3.11648612;0.01054552;0;0;0.040989101;0.042323922
3.009593;7.775435;4.4068046;0;9.43053372;0.065249208;0;0;1.600507612;1.601837094
1.7646468;0.48162234;2.2629128;0;2.909761631;0.009885562;0;0;0.03900969;0.040242767
3.3260493;0.39814636;3.7304041;0;5.013685193;0.020543024;0;0;0.069377848;0.072355384
7.201333;0.66553885;42.942905;0;43.54762024;14.59775244;0;0;40.03294794;42.61139868
7.5742383;0.5248325;53.434124;0;53.97082677;23.43281498;0;0;66.65574382;70.65468846
1.0241596;0.06722611;0.24723224;0;1.055720615;0.005301671;0;0;0.020527293;0.021200884
4.195047;1.5677311;5.132835;0;6.811915683;0.034598819;0;0;0.098532493;0.104430506
3.0376189;0.48201576;2.709797;0;4.099081306;0.014893308;0;0;0.054224863;0.056232966
1.6374793;0.9874573;0.45091844;0;1.964621545;0.006840379;0;0;0.027378195;0.028219787
1.7501577;0.04571479;0.7891843;0;1.920404561;0.006694034;0;0;0.026733382;0.027558734
2.9024227;5.0649467;1.2474446;0;5.969410409;0.027410148;0;0;0.08389734;0.088261429
2.0854003;3.9850638;0.8142303;0;4.570842251;0.01782757;0;0;0.062071864;0.064581255
2.3120816;1.1770766;3.2911816;0;4.190836071;0.01552124;0;0;0.0559085;0.058023006
2.61092;2.3861024;4.313116;0;5.577934881;0.02440785;0;0;0.077571842;0.081321177
2.2620134;0.07312757;1.663686;0;2.80889718;0.009155936;0;0;0.036170498;0.03731134
3.1455913;3.094535;2.8883765;0;5.273861043;0.0220634;0;0;0.072215798;0.075511026
2.4763267;1.5169334;2.5004685;0;3.832182614;0.013610628;0;0;0.050351824;0.052158943
2.8138404;0.55024403;8.89927;0;9.349731163;0.063279874;0;0;1.546169181;1.547463563
1.9853528;0.81859964;1.0886308;0;2.407664455;0.007984851;0;0;0.031799346;0.032786526
2.051152;5.47578;4.3120093;0;7.265315915;0.039378014;0;0;1.080093657;1.08081124
3.571765;0.30837327;2.7467659;0;4.516339469;0.016901323;0;0;0.059551153;0.061903106
2.1960347;1.5349824;2.4911668;0;3.658503984;0.012825606;0;0;0.048129304;0.049808895
1.8537326;0.9201131;0.58972824;0;2.151908935;0.007283714;0;0;0.02909372;0.029991616
1.0154389;0.11960737;0.37853357;0;1.090279664;0.005388115;0;0;0.020926855;0.021609374
2.916059;0.11923526;5.279391;0;6.032378177;0.027948867;0;0;0.085055736;0.089529981

